Investigation of room temperature multispin-assisted bulk diamond 13C hyperpolarization at low magnetic fields

In this work we investigated the time behavior of the polarization of bulk 13C nuclei in diamond above the thermal equilibrium. This nonthermal nuclear hyperpolarization is achieved by cross relaxation between two nitrogen related paramagnetic defect species in diamond in combination with optical pumping. The decay of the hyperpolarization at four different magnetic fields is measured. Furthermore, we use the comparison with conventional nuclear resonance measurements to identify the involved distances of the nuclear spin with respect to the defects and therefore the coupling strengths. Also, a careful look at the linewidth of the signal give valuable information to piece together the puzzle of the hyperpolarization mechanism.

==> data/20170620simAnisotopGtensorCrossrelax/P1aniso.dat <==
4.800000000000000000e+01	-0.000000000000000000e+00
4.800060006000600055e+01	-0.000000000000000000e+00
4.800120012001200109e+01	-0.000000000000000000e+00
4.800180018001800164e+01	-0.000000000000000000e+00
4.800240024002400219e+01	-0.000000000000000000e+00
4.800300030003000273e+01	-0.000000000000000000e+00
4.800360036003600328e+01	-0.000000000000000000e+00
4.800420042004200383e+01	-0.000000000000000000e+00
4.800480048004800437e+01	-0.000000000000000000e+00
4.800540054005400492e+01	-0.000000000000000000e+00
4.800600060006000547e+01	-0.000000000000000000e+00
4.800660066006600601e+01	-0.000000000000000000e+00
4.800720072007200656e+01	-0.000000000000000000e+00
4.800780078007800711e+01	-0.000000000000000000e+00
4.800840084008400765e+01	-0.000000000000000000e+00
4.800900090009000820e+01	-0.000000000000000000e+00
4.800960096009600875e+01	-0.000000000000000000e+00
4.801020102010200929e+01	-0.000000000000000000e+00
4.801080108010800984e+01	-0.000000000000000000e+00
4.801140114011401039e+01	-0.000000000000000000e+00
4.801200120012001094e+01	-0.000000000000000000e+00
4.801260126012601148e+01	-0.000000000000000000e+00
4.801320132013201203e+01	-0.000000000000000000e+00
4.801380138013801258e+01	-0.000000000000000000e+00
4.801440144014401312e+01	-0.000000000000000000e+00
4.801500150015001367e+01	-0.000000000000000000e+00
4.801560156015601422e+01	-0.000000000000000000e+00
4.801620162016201476e+01	-0.000000000000000000e+00
4.801680168016801531e+01	-0.000000000000000000e+00
4.801740174017401586e+01	-0.000000000000000000e+00
4.801800180018001640e+01	-0.000000000000000000e+00
4.801860186018601695e+01	-0.000000000000000000e+00
4.801920192019201750e+01	-0.000000000000000000e+00
4.801980198019801804e+01	-0.000000000000000000e+00
4.802040204020401859e+01	-0.000000000000000000e+00
4.802100210021001914e+01	-0.000000000000000000e+00
4.802160216021601968e+01	-0.000000000000000000e+00
4.802220222022202023e+01	-0.000000000000000000e+00
4.802280228022802078e+01	-0.000000000000000000e+00
4.802340234023402132e+01	-0.000000000000000000e+00
4.802400240024002187e+01	-0.000000000000000000e+00
4.802460246024602242e+01	-0.000000000000000000e+00
4.802520252025202296e+01	-0.000000000000000000e+00
4.802580258025802351e+01	-0.000000000000000000e+00
4.802640264026402406e+01	-0.000000000000000000e+00
4.802700270027002460e+01	-0.000000000000000000e+00
4.802760276027602515e+01	-0.000000000000000000e+00
4.802820282028202570e+01	-0.000000000000000000e+00
4.802880288028802624e+01	-0.000000000000000000e+00
4.802940294029402679e+01	-0.000000000000000000e+00
4.803000300030002734e+01	-0.000000000000000000e+00
4.803060306030602788e+01	-0.000000000000000000e+00
4.803120312031202843e+01	-0.000000000000000000e+00
4.803180318031802898e+01	-0.000000000000000000e+00
4.803240324032402953e+01	-0.000000000000000000e+00
4.803300330033003007e+01	-0.000000000000000000e+00
4.803360336033603062e+01	-0.000000000000000000e+00
4.803420342034203117e+01	-0.000000000000000000e+00
4.803480348034803171e+01	-0.000000000000000000e+00
4.803540354035403226e+01	-0.000000000000000000e+00
4.803600360036003281e+01	-0.000000000000000000e+00
4.803660366036603335e+01	-0.000000000000000000e+00
4.803720372037203390e+01	-0.000000000000000000e+00
4.803780378037803445e+01	-0.000000000000000000e+00
4.803840384038403499e+01	-0.000000000000000000e+00
4.803900390039003554e+01	-0.000000000000000000e+00
4.803960396039603609e+01	-0.000000000000000000e+00
4.804020402040204374e+01	-0.000000000000000000e+00
4.804080408040804429e+01	-0.000000000000000000e+00
4.804140414041404483e+01	-0.000000000000000000e+00
4.804200420042004538e+01	-0.000000000000000000e+00
4.804260426042604593e+01	-0.000000000000000000e+00
4.804320432043204647e+01	-0.000000000000000000e+00
4.804380438043804702e+01	-0.000000000000000000e+00
4.804440444044404757e+01	-0.000000000000000000e+00
4.804500450045004811e+01	-0.000000000000000000e+00
4.804560456045604866e+01	-0.000000000000000000e+00
4.804620462046204921e+01	-0.000000000000000000e+00
4.804680468046804975e+01	-0.000000000000000000e+00
4.804740474047405030e+01	-0.000000000000000000e+00
4.804800480048005085e+01	-0.000000000000000000e+00
4.804860486048605139e+01	-0.000000000000000000e+00
4.804920492049205194e+01	-0.000000000000000000e+00
4.804980498049805249e+01	-0.000000000000000000e+00
4.805040504050405303e+01	-0.000000000000000000e+00
4.805100510051005358e+01	-0.000000000000000000e+00
4.805160516051605413e+01	-0.000000000000000000e+00
4.805220522052205467e+01	-0.000000000000000000e+00
4.805280528052805522e+01	-0.000000000000000000e+00
4.805340534053405577e+01	-0.000000000000000000e+00
4.805400540054005631e+01	-0.000000000000000000e+00
4.805460546054605686e+01	-0.000000000000000000e+00
4.805520552055205741e+01	-0.000000000000000000e+00
4.805580558055805795e+01	-0.000000000000000000e+00
4.805640564056405850e+01	-0.000000000000000000e+00
4.805700570057005905e+01	-0.000000000000000000e+00
4.805760576057605959e+01	-0.000000000000000000e+00
4.805820582058206014e+01	-0.000000000000000000e+00
4.805880588058806069e+01	-0.000000000000000000e+00
4.805940594059406124e+01	-0.000000000000000000e+00
4.806000600060006178e+01	-0.000000000000000000e+00
4.806060606060606233e+01	-0.000000000000000000e+00
4.806120612061206288e+01	-0.000000000000000000e+00
4.806180618061806342e+01	-0.000000000000000000e+00
4.806240624062406397e+01	-0.000000000000000000e+00
4.806300630063006452e+01	-0.000000000000000000e+00
4.806360636063606506e+01	-0.000000000000000000e+00
4.806420642064206561e+01	-0.000000000000000000e+00
4.806480648064806616e+01	-0.000000000000000000e+00
4.806540654065406670e+01	-0.000000000000000000e+00
4.806600660066006725e+01	-0.000000000000000000e+00
4.806660666066606780e+01	-0.000000000000000000e+00
4.806720672067206834e+01	-0.000000000000000000e+00
4.806780678067806889e+01	-0.000000000000000000e+00
4.806840684068406944e+01	-0.000000000000000000e+00
4.806900690069006998e+01	-0.000000000000000000e+00
4.806960696069607053e+01	-0.000000000000000000e+00
4.807020702070207108e+01	-0.000000000000000000e+00
4.807080708070807162e+01	-0.000000000000000000e+00
4.807140714071407217e+01	-0.000000000000000000e+00
4.807200720072007272e+01	-0.000000000000000000e+00
4.807260726072607326e+01	-0.000000000000000000e+00
4.807320732073207381e+01	-0.000000000000000000e+00
4.807380738073807436e+01	-0.000000000000000000e+00
4.807440744074407490e+01	-0.000000000000000000e+00
4.807500750075007545e+01	-0.000000000000000000e+00
4.807560756075607600e+01	-0.000000000000000000e+00
4.807620762076207654e+01	-0.000000000000000000e+00
4.807680768076807709e+01	-0.000000000000000000e+00
4.807740774077407764e+01	-0.000000000000000000e+00
4.807800780078007818e+01	-0.000000000000000000e+00
4.807860786078607873e+01	-0.000000000000000000e+00
4.807920792079207928e+01	-0.000000000000000000e+00
4.807980798079807983e+01	-0.000000000000000000e+00
4.808040804080408037e+01	-0.000000000000000000e+00
4.808100810081008092e+01	-0.000000000000000000e+00
4.808160816081608147e+01	-0.000000000000000000e+00
4.808220822082208201e+01	-0.000000000000000000e+00
4.808280828082808256e+01	-0.000000000000000000e+00
4.808340834083408311e+01	-0.000000000000000000e+00
4.808400840084008365e+01	-0.000000000000000000e+00
4.808460846084608420e+01	-0.000000000000000000e+00
4.808520852085208475e+01	-0.000000000000000000e+00
4.808580858085808529e+01	-0.000000000000000000e+00
4.808640864086408584e+01	-0.000000000000000000e+00
4.808700870087008639e+01	-0.000000000000000000e+00
4.808760876087608693e+01	-0.000000000000000000e+00
4.808820882088208748e+01	-0.000000000000000000e+00
4.808880888088808803e+01	-0.000000000000000000e+00
4.808940894089408857e+01	-0.000000000000000000e+00
4.809000900090008912e+01	-0.000000000000000000e+00
4.809060906090608967e+01	-0.000000000000000000e+00
4.809120912091209021e+01	-0.000000000000000000e+00
4.809180918091809076e+01	-0.000000000000000000e+00
4.809240924092409131e+01	-0.000000000000000000e+00
4.809300930093009185e+01	-0.000000000000000000e+00
4.809360936093609240e+01	-0.000000000000000000e+00
4.809420942094209295e+01	-0.000000000000000000e+00
4.809480948094809349e+01	-0.000000000000000000e+00
4.809540954095409404e+01	-0.000000000000000000e+00
4.809600960096009459e+01	-0.000000000000000000e+00
4.809660966096609513e+01	-0.000000000000000000e+00
4.809720972097209568e+01	-0.000000000000000000e+00
4.809780978097809623e+01	-0.000000000000000000e+00
4.809840984098409677e+01	-0.000000000000000000e+00
4.809900990099009732e+01	-0.000000000000000000e+00
4.809960996099609787e+01	-0.000000000000000000e+00
4.810021002100209842e+01	-0.000000000000000000e+00
4.810081008100809896e+01	-0.000000000000000000e+00
4.810141014101409951e+01	-0.000000000000000000e+00
4.810201020102010006e+01	-0.000000000000000000e+00
4.810261026102610060e+01	-0.000000000000000000e+00
4.810321032103210115e+01	-0.000000000000000000e+00
4.810381038103810170e+01	-0.000000000000000000e+00
4.810441044104410224e+01	-0.000000000000000000e+00
4.810501050105010279e+01	-0.000000000000000000e+00
4.810561056105610334e+01	-0.000000000000000000e+00
4.810621062106210388e+01	-0.000000000000000000e+00
4.810681068106810443e+01	-0.000000000000000000e+00
4.810741074107410498e+01	-0.000000000000000000e+00
4.810801080108010552e+01	-0.000000000000000000e+00
4.810861086108610607e+01	-0.000000000000000000e+00
4.810921092109210662e+01	-0.000000000000000000e+00
4.810981098109810716e+01	-0.000000000000000000e+00
4.811041104110410771e+01	-0.000000000000000000e+00
4.811101110111010826e+01	-0.000000000000000000e+00
4.811161116111610880e+01	-0.000000000000000000e+00
4.811221122112210935e+01	-0.000000000000000000e+00
4.811281128112810990e+01	-0.000000000000000000e+00
4.811341134113411044e+01	-0.000000000000000000e+00
4.811401140114011099e+01	-0.000000000000000000e+00
4.811461146114611154e+01	-0.000000000000000000e+00
4.811521152115211208e+01	-0.000000000000000000e+00
4.811581158115811263e+01	-0.000000000000000000e+00
4.811641164116411318e+01	-0.000000000000000000e+00
4.811701170117011372e+01	-0.000000000000000000e+00
4.811761176117611427e+01	-0.000000000000000000e+00
4.811821182118211482e+01	-0.000000000000000000e+00
4.811881188118811536e+01	-0.000000000000000000e+00
4.811941194119411591e+01	-0.000000000000000000e+00
4.812001200120012356e+01	-0.000000000000000000e+00
4.812061206120612411e+01	-0.000000000000000000e+00
4.812121212121212466e+01	-0.000000000000000000e+00
4.812181218121812520e+01	-0.000000000000000000e+00
4.812241224122412575e+01	-0.000000000000000000e+00
4.812301230123012630e+01	-0.000000000000000000e+00
4.812361236123612684e+01	-0.000000000000000000e+00
4.812421242124212739e+01	-0.000000000000000000e+00
4.812481248124812794e+01	-0.000000000000000000e+00
4.812541254125412848e+01	-0.000000000000000000e+00
4.812601260126012903e+01	-0.000000000000000000e+00
4.812661266126612958e+01	-0.000000000000000000e+00
4.812721272127213012e+01	-0.000000000000000000e+00
4.812781278127813067e+01	-0.000000000000000000e+00
4.812841284128413122e+01	-0.000000000000000000e+00
4.812901290129013177e+01	-0.000000000000000000e+00
4.812961296129613231e+01	-0.000000000000000000e+00
4.813021302130213286e+01	-0.000000000000000000e+00
4.813081308130813341e+01	-0.000000000000000000e+00
4.813141314131413395e+01	-0.000000000000000000e+00
4.813201320132013450e+01	-0.000000000000000000e+00
4.813261326132613505e+01	-0.000000000000000000e+00
4.813321332133213559e+01	-0.000000000000000000e+00
4.813381338133813614e+01	-0.000000000000000000e+00
4.813441344134413669e+01	-0.000000000000000000e+00
4.813501350135013723e+01	-0.000000000000000000e+00
4.813561356135613778e+01	-0.000000000000000000e+00
4.813621362136213833e+01	-0.000000000000000000e+00
4.813681368136813887e+01	-0.000000000000000000e+00
4.813741374137413942e+01	-0.000000000000000000e+00
4.813801380138013997e+01	-0.000000000000000000e+00
4.813861386138614051e+01	-0.000000000000000000e+00
4.813921392139214106e+01	-0.000000000000000000e+00
4.813981398139814161e+01	-0.000000000000000000e+00
4.814041404140414215e+01	-0.000000000000000000e+00
4.814101410141014270e+01	-0.000000000000000000e+00
4.814161416141614325e+01	-0.000000000000000000e+00
4.814221422142214379e+01	-0.000000000000000000e+00
4.814281428142814434e+01	-0.000000000000000000e+00
4.814341434143414489e+01	-0.000000000000000000e+00
4.814401440144014543e+01	-0.000000000000000000e+00
4.814461446144614598e+01	-0.000000000000000000e+00
4.814521452145214653e+01	-0.000000000000000000e+00
4.814581458145814707e+01	-0.000000000000000000e+00
4.814641464146414762e+01	-0.000000000000000000e+00
4.814701470147014817e+01	-0.000000000000000000e+00
4.814761476147614871e+01	-0.000000000000000000e+00
4.814821482148214926e+01	-0.000000000000000000e+00
4.814881488148814981e+01	-0.000000000000000000e+00
4.814941494149415036e+01	-0.000000000000000000e+00
4.815001500150015090e+01	-0.000000000000000000e+00
4.815061506150615145e+01	-0.000000000000000000e+00
4.815121512151215200e+01	-0.000000000000000000e+00
4.815181518151815254e+01	-0.000000000000000000e+00
4.815241524152415309e+01	-0.000000000000000000e+00
4.815301530153015364e+01	-0.000000000000000000e+00
4.815361536153615418e+01	-0.000000000000000000e+00
4.815421542154215473e+01	-0.000000000000000000e+00
4.815481548154815528e+01	-0.000000000000000000e+00
4.815541554155415582e+01	-0.000000000000000000e+00
4.815601560156015637e+01	-0.000000000000000000e+00
4.815661566156615692e+01	-0.000000000000000000e+00
4.815721572157215746e+01	-0.000000000000000000e+00
4.815781578157815801e+01	-0.000000000000000000e+00
4.815841584158415856e+01	-0.000000000000000000e+00
4.815901590159015910e+01	-0.000000000000000000e+00
4.815961596159615965e+01	-0.000000000000000000e+00
4.816021602160216020e+01	-0.000000000000000000e+00
4.816081608160816074e+01	-0.000000000000000000e+00
4.816141614161416129e+01	-0.000000000000000000e+00
4.816201620162016184e+01	-0.000000000000000000e+00
4.816261626162616238e+01	-0.000000000000000000e+00
4.816321632163216293e+01	-0.000000000000000000e+00
4.816381638163816348e+01	-0.000000000000000000e+00
4.816441644164416402e+01	-0.000000000000000000e+00
4.816501650165016457e+01	-0.000000000000000000e+00
4.816561656165616512e+01	-0.000000000000000000e+00
4.816621662166216566e+01	-0.000000000000000000e+00
4.816681668166816621e+01	-0.000000000000000000e+00
4.816741674167416676e+01	-0.000000000000000000e+00
4.816801680168016730e+01	-0.000000000000000000e+00
4.816861686168616785e+01	-0.000000000000000000e+00
4.816921692169216840e+01	-0.000000000000000000e+00
4.816981698169816895e+01	-0.000000000000000000e+00
4.817041704170416949e+01	-0.000000000000000000e+00
4.817101710171017004e+01	-0.000000000000000000e+00
4.817161716171617059e+01	-0.000000000000000000e+00
4.817221722172217113e+01	-0.000000000000000000e+00
4.817281728172817168e+01	-0.000000000000000000e+00
4.817341734173417223e+01	-0.000000000000000000e+00
4.817401740174017277e+01	-0.000000000000000000e+00
4.817461746174617332e+01	-0.000000000000000000e+00
4.817521752175217387e+01	-0.000000000000000000e+00
4.817581758175817441e+01	-0.000000000000000000e+00
4.817641764176417496e+01	-0.000000000000000000e+00
4.817701770177017551e+01	-0.000000000000000000e+00
4.817761776177617605e+01	-0.000000000000000000e+00
4.817821782178217660e+01	-0.000000000000000000e+00
4.817881788178817715e+01	-0.000000000000000000e+00
4.817941794179417769e+01	-0.000000000000000000e+00
4.818001800180017824e+01	-0.000000000000000000e+00
4.818061806180617879e+01	-0.000000000000000000e+00
4.818121812181217933e+01	-0.000000000000000000e+00
4.818181818181817988e+01	-0.000000000000000000e+00
4.818241824182418043e+01	-0.000000000000000000e+00
4.818301830183018097e+01	-0.000000000000000000e+00
4.818361836183618152e+01	-0.000000000000000000e+00
4.818421842184218207e+01	-0.000000000000000000e+00
4.818481848184818261e+01	-0.000000000000000000e+00
4.818541854185418316e+01	-0.000000000000000000e+00
4.818601860186018371e+01	-0.000000000000000000e+00
4.818661866186618425e+01	-0.000000000000000000e+00
4.818721872187218480e+01	-0.000000000000000000e+00
4.818781878187818535e+01	-0.000000000000000000e+00
4.818841884188418589e+01	-0.000000000000000000e+00
4.818901890189018644e+01	-0.000000000000000000e+00
4.818961896189618699e+01	-0.000000000000000000e+00
4.819021902190218754e+01	-0.000000000000000000e+00
4.819081908190818808e+01	-0.000000000000000000e+00
4.819141914191418863e+01	-0.000000000000000000e+00
4.819201920192018918e+01	-0.000000000000000000e+00
4.819261926192618972e+01	-0.000000000000000000e+00
4.819321932193219027e+01	-0.000000000000000000e+00
4.819381938193819082e+01	-0.000000000000000000e+00
4.819441944194419136e+01	-0.000000000000000000e+00
4.819501950195019191e+01	-0.000000000000000000e+00
4.819561956195619246e+01	-0.000000000000000000e+00
4.819621962196219300e+01	-0.000000000000000000e+00
4.819681968196819355e+01	-0.000000000000000000e+00
4.819741974197419410e+01	-0.000000000000000000e+00
4.819801980198019464e+01	-0.000000000000000000e+00
4.819861986198619519e+01	-0.000000000000000000e+00
4.819921992199219574e+01	-0.000000000000000000e+00
4.819981998199820339e+01	-0.000000000000000000e+00
4.820042004200420394e+01	-0.000000000000000000e+00
4.820102010201020448e+01	-0.000000000000000000e+00
4.820162016201620503e+01	-0.000000000000000000e+00
4.820222022202220558e+01	-0.000000000000000000e+00
4.820282028202820612e+01	-0.000000000000000000e+00
4.820342034203420667e+01	-0.000000000000000000e+00
4.820402040204020722e+01	-0.000000000000000000e+00
4.820462046204620776e+01	-0.000000000000000000e+00
4.820522052205220831e+01	-0.000000000000000000e+00
4.820582058205820886e+01	-0.000000000000000000e+00
4.820642064206420940e+01	-0.000000000000000000e+00
4.820702070207020995e+01	-0.000000000000000000e+00
4.820762076207621050e+01	-0.000000000000000000e+00
4.820822082208221104e+01	-0.000000000000000000e+00
4.820882088208821159e+01	-0.000000000000000000e+00
4.820942094209421214e+01	-0.000000000000000000e+00
4.821002100210021268e+01	-0.000000000000000000e+00
4.821062106210621323e+01	-0.000000000000000000e+00
4.821122112211221378e+01	-0.000000000000000000e+00
4.821182118211821432e+01	-0.000000000000000000e+00
4.821242124212421487e+01	-0.000000000000000000e+00
4.821302130213021542e+01	-0.000000000000000000e+00
4.821362136213621596e+01	-0.000000000000000000e+00
4.821422142214221651e+01	-0.000000000000000000e+00
4.821482148214821706e+01	-0.000000000000000000e+00
4.821542154215421760e+01	-0.000000000000000000e+00
4.821602160216021815e+01	-0.000000000000000000e+00
4.821662166216621870e+01	-0.000000000000000000e+00
4.821722172217221924e+01	-0.000000000000000000e+00
4.821782178217821979e+01	-0.000000000000000000e+00
4.821842184218422034e+01	-0.000000000000000000e+00
4.821902190219022089e+01	-0.000000000000000000e+00
4.821962196219622143e+01	-0.000000000000000000e+00
4.822022202220222198e+01	-0.000000000000000000e+00
4.822082208220822253e+01	-0.000000000000000000e+00
4.822142214221422307e+01	-0.000000000000000000e+00
4.822202220222022362e+01	-0.000000000000000000e+00
4.822262226222622417e+01	-0.000000000000000000e+00
4.822322232223222471e+01	-0.000000000000000000e+00
4.822382238223822526e+01	-0.000000000000000000e+00
4.822442244224422581e+01	-0.000000000000000000e+00
4.822502250225022635e+01	-0.000000000000000000e+00
4.822562256225622690e+01	-0.000000000000000000e+00
4.822622262226222745e+01	-0.000000000000000000e+00
4.822682268226822799e+01	-0.000000000000000000e+00
4.822742274227422854e+01	-0.000000000000000000e+00
4.822802280228022909e+01	-0.000000000000000000e+00
4.822862286228622963e+01	-0.000000000000000000e+00
4.822922292229223018e+01	-0.000000000000000000e+00
4.822982298229823073e+01	-0.000000000000000000e+00
4.823042304230423127e+01	-0.000000000000000000e+00
4.823102310231023182e+01	-0.000000000000000000e+00
4.823162316231623237e+01	-0.000000000000000000e+00
4.823222322232223291e+01	-0.000000000000000000e+00
4.823282328232823346e+01	-0.000000000000000000e+00
4.823342334233423401e+01	-0.000000000000000000e+00
4.823402340234023455e+01	-0.000000000000000000e+00
4.823462346234623510e+01	-0.000000000000000000e+00
4.823522352235223565e+01	-0.000000000000000000e+00
4.823582358235823619e+01	-0.000000000000000000e+00
4.823642364236423674e+01	-0.000000000000000000e+00
4.823702370237023729e+01	-0.000000000000000000e+00
4.823762376237623783e+01	-0.000000000000000000e+00
4.823822382238223838e+01	-0.000000000000000000e+00
4.823882388238823893e+01	-0.000000000000000000e+00
4.823942394239423948e+01	-0.000000000000000000e+00
4.824002400240024002e+01	-0.000000000000000000e+00
4.824062406240624057e+01	-0.000000000000000000e+00
4.824122412241224112e+01	-0.000000000000000000e+00
4.824182418241824166e+01	-0.000000000000000000e+00
4.824242424242424221e+01	-0.000000000000000000e+00
4.824302430243024276e+01	-0.000000000000000000e+00
4.824362436243624330e+01	-0.000000000000000000e+00
4.824422442244224385e+01	-0.000000000000000000e+00
4.824482448244824440e+01	-0.000000000000000000e+00
4.824542454245424494e+01	-0.000000000000000000e+00
4.824602460246024549e+01	-0.000000000000000000e+00
4.824662466246624604e+01	-0.000000000000000000e+00
4.824722472247224658e+01	-0.000000000000000000e+00
4.824782478247824713e+01	-0.000000000000000000e+00
4.824842484248424768e+01	-0.000000000000000000e+00
4.824902490249024822e+01	-0.000000000000000000e+00
4.824962496249624877e+01	-0.000000000000000000e+00
4.825022502250224932e+01	-0.000000000000000000e+00
4.825082508250824986e+01	-0.000000000000000000e+00
4.825142514251425041e+01	-0.000000000000000000e+00
4.825202520252025096e+01	-0.000000000000000000e+00
4.825262526252625150e+01	-0.000000000000000000e+00
4.825322532253225205e+01	-0.000000000000000000e+00
4.825382538253825260e+01	-0.000000000000000000e+00
4.825442544254425314e+01	-0.000000000000000000e+00
4.825502550255025369e+01	-0.000000000000000000e+00
4.825562556255625424e+01	-0.000000000000000000e+00
4.825622562256225478e+01	-0.000000000000000000e+00
4.825682568256825533e+01	-0.000000000000000000e+00
4.825742574257425588e+01	-0.000000000000000000e+00
4.825802580258025642e+01	-0.000000000000000000e+00
4.825862586258625697e+01	-0.000000000000000000e+00
4.825922592259225752e+01	-0.000000000000000000e+00
4.825982598259825807e+01	-0.000000000000000000e+00
4.826042604260425861e+01	-0.000000000000000000e+00
4.826102610261025916e+01	-0.000000000000000000e+00
4.826162616261625971e+01	-0.000000000000000000e+00
4.826222622262226025e+01	-0.000000000000000000e+00
4.826282628262826080e+01	-0.000000000000000000e+00
4.826342634263426135e+01	-0.000000000000000000e+00
4.826402640264026189e+01	-0.000000000000000000e+00
4.826462646264626244e+01	-0.000000000000000000e+00
4.826522652265226299e+01	-0.000000000000000000e+00
4.826582658265826353e+01	-0.000000000000000000e+00
4.826642664266426408e+01	-0.000000000000000000e+00
4.826702670267026463e+01	-0.000000000000000000e+00
4.826762676267626517e+01	-0.000000000000000000e+00
4.826822682268226572e+01	-0.000000000000000000e+00
4.826882688268826627e+01	-0.000000000000000000e+00
4.826942694269426681e+01	-0.000000000000000000e+00
4.827002700270026736e+01	-0.000000000000000000e+00
4.827062706270626791e+01	-0.000000000000000000e+00
4.827122712271226845e+01	-0.000000000000000000e+00
4.827182718271826900e+01	-0.000000000000000000e+00
4.827242724272426955e+01	-0.000000000000000000e+00
4.827302730273027009e+01	-0.000000000000000000e+00
4.827362736273627064e+01	-0.000000000000000000e+00
4.827422742274227119e+01	-0.000000000000000000e+00
4.827482748274827173e+01	-0.000000000000000000e+00
4.827542754275427228e+01	-0.000000000000000000e+00
4.827602760276027283e+01	-0.000000000000000000e+00
4.827662766276627337e+01	-0.000000000000000000e+00
4.827722772277227392e+01	-0.000000000000000000e+00
4.827782778277827447e+01	-0.000000000000000000e+00
4.827842784278427501e+01	-0.000000000000000000e+00
4.827902790279027556e+01	-0.000000000000000000e+00
4.827962796279628321e+01	-0.000000000000000000e+00
4.828022802280228376e+01	-0.000000000000000000e+00
4.828082808280828431e+01	-0.000000000000000000e+00
4.828142814281428485e+01	-0.000000000000000000e+00
4.828202820282028540e+01	-0.000000000000000000e+00
4.828262826282628595e+01	-0.000000000000000000e+00
4.828322832283228649e+01	-0.000000000000000000e+00
4.828382838283828704e+01	-0.000000000000000000e+00
4.828442844284428759e+01	-0.000000000000000000e+00
4.828502850285028813e+01	-0.000000000000000000e+00
4.828562856285628868e+01	-0.000000000000000000e+00
4.828622862286228923e+01	-0.000000000000000000e+00
4.828682868286828977e+01	-0.000000000000000000e+00
4.828742874287429032e+01	-0.000000000000000000e+00
4.828802880288029087e+01	-0.000000000000000000e+00
4.828862886288629142e+01	-0.000000000000000000e+00
4.828922892289229196e+01	-0.000000000000000000e+00
4.828982898289829251e+01	-0.000000000000000000e+00
4.829042904290429306e+01	-0.000000000000000000e+00
4.829102910291029360e+01	-0.000000000000000000e+00
4.829162916291629415e+01	-0.000000000000000000e+00
4.829222922292229470e+01	-0.000000000000000000e+00
4.829282928292829524e+01	-0.000000000000000000e+00
4.829342934293429579e+01	-0.000000000000000000e+00
4.829402940294029634e+01	-0.000000000000000000e+00
4.829462946294629688e+01	-0.000000000000000000e+00
4.829522952295229743e+01	-0.000000000000000000e+00
4.829582958295829798e+01	-0.000000000000000000e+00
4.829642964296429852e+01	-0.000000000000000000e+00
4.829702970297029907e+01	-0.000000000000000000e+00
4.829762976297629962e+01	-0.000000000000000000e+00
4.829822982298230016e+01	-0.000000000000000000e+00
4.829882988298830071e+01	-0.000000000000000000e+00
4.829942994299430126e+01	-0.000000000000000000e+00
4.830003000300030180e+01	-0.000000000000000000e+00
4.830063006300630235e+01	-0.000000000000000000e+00
4.830123012301230290e+01	-0.000000000000000000e+00
4.830183018301830344e+01	-0.000000000000000000e+00
4.830243024302430399e+01	-0.000000000000000000e+00
4.830303030303030454e+01	-0.000000000000000000e+00
4.830363036303630508e+01	-0.000000000000000000e+00
4.830423042304230563e+01	-0.000000000000000000e+00
4.830483048304830618e+01	-0.000000000000000000e+00
4.830543054305430672e+01	-0.000000000000000000e+00
4.830603060306030727e+01	-0.000000000000000000e+00
4.830663066306630782e+01	-0.000000000000000000e+00
4.830723072307230836e+01	-0.000000000000000000e+00
4.830783078307830891e+01	-0.000000000000000000e+00
4.830843084308430946e+01	-0.000000000000000000e+00
4.830903090309031001e+01	-0.000000000000000000e+00
4.830963096309631055e+01	-0.000000000000000000e+00
4.831023102310231110e+01	-0.000000000000000000e+00
4.831083108310831165e+01	-0.000000000000000000e+00
4.831143114311431219e+01	-0.000000000000000000e+00
4.831203120312031274e+01	-0.000000000000000000e+00
4.831263126312631329e+01	-0.000000000000000000e+00
4.831323132313231383e+01	-0.000000000000000000e+00
4.831383138313831438e+01	-0.000000000000000000e+00
4.831443144314431493e+01	-0.000000000000000000e+00
4.831503150315031547e+01	-0.000000000000000000e+00
4.831563156315631602e+01	-0.000000000000000000e+00
4.831623162316231657e+01	-0.000000000000000000e+00
4.831683168316831711e+01	-0.000000000000000000e+00
4.831743174317431766e+01	-0.000000000000000000e+00
4.831803180318031821e+01	-0.000000000000000000e+00
4.831863186318631875e+01	-0.000000000000000000e+00
4.831923192319231930e+01	-0.000000000000000000e+00
4.831983198319831985e+01	-0.000000000000000000e+00
4.832043204320432039e+01	-0.000000000000000000e+00
4.832103210321032094e+01	-0.000000000000000000e+00
4.832163216321632149e+01	-0.000000000000000000e+00
4.832223222322232203e+01	-0.000000000000000000e+00
4.832283228322832258e+01	-0.000000000000000000e+00
4.832343234323432313e+01	-0.000000000000000000e+00
4.832403240324032367e+01	-0.000000000000000000e+00
4.832463246324632422e+01	-0.000000000000000000e+00
4.832523252325232477e+01	-0.000000000000000000e+00
4.832583258325832531e+01	-0.000000000000000000e+00
4.832643264326432586e+01	-0.000000000000000000e+00
4.832703270327032641e+01	-0.000000000000000000e+00
4.832763276327632695e+01	-0.000000000000000000e+00
4.832823282328232750e+01	-0.000000000000000000e+00
4.832883288328832805e+01	-0.000000000000000000e+00
4.832943294329432860e+01	-0.000000000000000000e+00
4.833003300330032914e+01	-0.000000000000000000e+00
4.833063306330632969e+01	-0.000000000000000000e+00
4.833123312331233024e+01	-0.000000000000000000e+00
4.833183318331833078e+01	-0.000000000000000000e+00
4.833243324332433133e+01	-0.000000000000000000e+00
4.833303330333033188e+01	-0.000000000000000000e+00
4.833363336333633242e+01	-0.000000000000000000e+00
4.833423342334233297e+01	-0.000000000000000000e+00
4.833483348334833352e+01	-0.000000000000000000e+00
4.833543354335433406e+01	-0.000000000000000000e+00
4.833603360336033461e+01	-0.000000000000000000e+00
4.833663366336633516e+01	-0.000000000000000000e+00
4.833723372337233570e+01	-0.000000000000000000e+00
4.833783378337833625e+01	-0.000000000000000000e+00
4.833843384338433680e+01	-0.000000000000000000e+00
4.833903390339033734e+01	-0.000000000000000000e+00
4.833963396339633789e+01	-0.000000000000000000e+00
4.834023402340233844e+01	-0.000000000000000000e+00
4.834083408340833898e+01	-0.000000000000000000e+00
4.834143414341433953e+01	-0.000000000000000000e+00
4.834203420342034008e+01	-0.000000000000000000e+00
4.834263426342634062e+01	-0.000000000000000000e+00
4.834323432343234117e+01	-0.000000000000000000e+00
4.834383438343834172e+01	-0.000000000000000000e+00
4.834443444344434226e+01	-0.000000000000000000e+00
4.834503450345034281e+01	-0.000000000000000000e+00
4.834563456345634336e+01	-0.000000000000000000e+00
4.834623462346234390e+01	-0.000000000000000000e+00
4.834683468346834445e+01	-0.000000000000000000e+00
4.834743474347434500e+01	-0.000000000000000000e+00
4.834803480348034554e+01	-0.000000000000000000e+00
4.834863486348634609e+01	-0.000000000000000000e+00
4.834923492349234664e+01	-0.000000000000000000e+00
4.834983498349834719e+01	-0.000000000000000000e+00
4.835043504350434773e+01	-0.000000000000000000e+00
4.835103510351034828e+01	-0.000000000000000000e+00
4.835163516351634883e+01	-0.000000000000000000e+00
4.835223522352234937e+01	-0.000000000000000000e+00
4.835283528352834992e+01	-0.000000000000000000e+00
4.835343534353435047e+01	-0.000000000000000000e+00
4.835403540354035101e+01	-0.000000000000000000e+00
4.835463546354635156e+01	-0.000000000000000000e+00
4.835523552355235211e+01	-0.000000000000000000e+00
4.835583558355835265e+01	-0.000000000000000000e+00
4.835643564356435320e+01	-0.000000000000000000e+00
4.835703570357035375e+01	-0.000000000000000000e+00
4.835763576357635429e+01	-0.000000000000000000e+00
4.835823582358235484e+01	-0.000000000000000000e+00
4.835883588358835539e+01	-0.000000000000000000e+00
4.835943594359436304e+01	-0.000000000000000000e+00
4.836003600360036359e+01	-0.000000000000000000e+00
4.836063606360636413e+01	-0.000000000000000000e+00
4.836123612361236468e+01	-0.000000000000000000e+00
4.836183618361836523e+01	-0.000000000000000000e+00
4.836243624362436577e+01	-0.000000000000000000e+00
4.836303630363036632e+01	-0.000000000000000000e+00
4.836363636363636687e+01	-0.000000000000000000e+00
4.836423642364236741e+01	-0.000000000000000000e+00
4.836483648364836796e+01	-0.000000000000000000e+00
4.836543654365436851e+01	-0.000000000000000000e+00
4.836603660366036905e+01	-0.000000000000000000e+00
4.836663666366636960e+01	-0.000000000000000000e+00
4.836723672367237015e+01	-0.000000000000000000e+00
4.836783678367837069e+01	-0.000000000000000000e+00
4.836843684368437124e+01	-0.000000000000000000e+00
4.836903690369037179e+01	-0.000000000000000000e+00
4.836963696369637233e+01	-0.000000000000000000e+00
4.837023702370237288e+01	-0.000000000000000000e+00
4.837083708370837343e+01	-0.000000000000000000e+00
4.837143714371437397e+01	-0.000000000000000000e+00
4.837203720372037452e+01	-0.000000000000000000e+00
4.837263726372637507e+01	-0.000000000000000000e+00
4.837323732373237561e+01	-0.000000000000000000e+00
4.837383738373837616e+01	-0.000000000000000000e+00
4.837443744374437671e+01	-0.000000000000000000e+00
4.837503750375037725e+01	-0.000000000000000000e+00
4.837563756375637780e+01	-0.000000000000000000e+00
4.837623762376237835e+01	-0.000000000000000000e+00
4.837683768376837889e+01	-0.000000000000000000e+00
4.837743774377437944e+01	-0.000000000000000000e+00
4.837803780378037999e+01	-0.000000000000000000e+00
4.837863786378638054e+01	-0.000000000000000000e+00
4.837923792379238108e+01	-0.000000000000000000e+00
4.837983798379838163e+01	-0.000000000000000000e+00
4.838043804380438218e+01	-0.000000000000000000e+00
4.838103810381038272e+01	-0.000000000000000000e+00
4.838163816381638327e+01	-0.000000000000000000e+00
4.838223822382238382e+01	-0.000000000000000000e+00
4.838283828382838436e+01	-0.000000000000000000e+00
4.838343834383438491e+01	-0.000000000000000000e+00
4.838403840384038546e+01	-0.000000000000000000e+00
4.838463846384638600e+01	-0.000000000000000000e+00
4.838523852385238655e+01	-0.000000000000000000e+00
4.838583858385838710e+01	-0.000000000000000000e+00
4.838643864386438764e+01	-0.000000000000000000e+00
4.838703870387038819e+01	-0.000000000000000000e+00
4.838763876387638874e+01	-0.000000000000000000e+00
4.838823882388238928e+01	-0.000000000000000000e+00
4.838883888388838983e+01	-0.000000000000000000e+00
4.838943894389439038e+01	-0.000000000000000000e+00
4.839003900390039092e+01	-0.000000000000000000e+00
4.839063906390639147e+01	-0.000000000000000000e+00
4.839123912391239202e+01	-0.000000000000000000e+00
4.839183918391839256e+01	-0.000000000000000000e+00
4.839243924392439311e+01	-0.000000000000000000e+00
4.839303930393039366e+01	-0.000000000000000000e+00
4.839363936393639420e+01	-0.000000000000000000e+00
4.839423942394239475e+01	-0.000000000000000000e+00
4.839483948394839530e+01	-0.000000000000000000e+00
4.839543954395439584e+01	-0.000000000000000000e+00
4.839603960396039639e+01	-0.000000000000000000e+00
4.839663966396639694e+01	-0.000000000000000000e+00
4.839723972397239748e+01	-0.000000000000000000e+00
4.839783978397839803e+01	-0.000000000000000000e+00
4.839843984398439858e+01	-0.000000000000000000e+00
4.839903990399039913e+01	-0.000000000000000000e+00
4.839963996399639967e+01	-0.000000000000000000e+00
4.840024002400240022e+01	-0.000000000000000000e+00
4.840084008400840077e+01	-0.000000000000000000e+00
4.840144014401440131e+01	-0.000000000000000000e+00
4.840204020402040186e+01	-0.000000000000000000e+00
4.840264026402640241e+01	-0.000000000000000000e+00
4.840324032403240295e+01	-0.000000000000000000e+00
4.840384038403840350e+01	-0.000000000000000000e+00
4.840444044404440405e+01	-0.000000000000000000e+00
4.840504050405040459e+01	-0.000000000000000000e+00
4.840564056405640514e+01	-0.000000000000000000e+00
4.840624062406240569e+01	-0.000000000000000000e+00
4.840684068406840623e+01	-0.000000000000000000e+00
4.840744074407440678e+01	-0.000000000000000000e+00
4.840804080408040733e+01	-0.000000000000000000e+00
4.840864086408640787e+01	-0.000000000000000000e+00
4.840924092409240842e+01	-0.000000000000000000e+00
4.840984098409840897e+01	-0.000000000000000000e+00
4.841044104410440951e+01	-0.000000000000000000e+00
4.841104110411041006e+01	-0.000000000000000000e+00
4.841164116411641061e+01	-0.000000000000000000e+00
4.841224122412241115e+01	-0.000000000000000000e+00
4.841284128412841170e+01	-0.000000000000000000e+00
4.841344134413441225e+01	-0.000000000000000000e+00
4.841404140414041279e+01	-0.000000000000000000e+00
4.841464146414641334e+01	-0.000000000000000000e+00
4.841524152415241389e+01	-0.000000000000000000e+00
4.841584158415841443e+01	-0.000000000000000000e+00
4.841644164416441498e+01	-0.000000000000000000e+00
4.841704170417041553e+01	-0.000000000000000000e+00
4.841764176417641607e+01	-0.000000000000000000e+00
4.841824182418241662e+01	-0.000000000000000000e+00
4.841884188418841717e+01	-0.000000000000000000e+00
4.841944194419441772e+01	-0.000000000000000000e+00
4.842004200420041826e+01	-0.000000000000000000e+00
4.842064206420641881e+01	-0.000000000000000000e+00
4.842124212421241936e+01	-0.000000000000000000e+00
4.842184218421841990e+01	-0.000000000000000000e+00
4.842244224422442045e+01	-0.000000000000000000e+00
4.842304230423042100e+01	-0.000000000000000000e+00
4.842364236423642154e+01	-0.000000000000000000e+00
4.842424242424242209e+01	-0.000000000000000000e+00
4.842484248424842264e+01	-0.000000000000000000e+00
4.842544254425442318e+01	-0.000000000000000000e+00
4.842604260426042373e+01	-0.000000000000000000e+00
4.842664266426642428e+01	-0.000000000000000000e+00
4.842724272427242482e+01	-0.000000000000000000e+00
4.842784278427842537e+01	-0.000000000000000000e+00
4.842844284428442592e+01	-0.000000000000000000e+00
4.842904290429042646e+01	-0.000000000000000000e+00
4.842964296429642701e+01	-0.000000000000000000e+00
4.843024302430242756e+01	-0.000000000000000000e+00
4.843084308430842810e+01	-0.000000000000000000e+00
4.843144314431442865e+01	-0.000000000000000000e+00
4.843204320432042920e+01	-0.000000000000000000e+00
4.843264326432642974e+01	-0.000000000000000000e+00
4.843324332433243029e+01	-0.000000000000000000e+00
4.843384338433843084e+01	-0.000000000000000000e+00
4.843444344434443138e+01	-0.000000000000000000e+00
4.843504350435043193e+01	-0.000000000000000000e+00
4.843564356435643248e+01	-0.000000000000000000e+00
4.843624362436243302e+01	-0.000000000000000000e+00
4.843684368436843357e+01	-0.000000000000000000e+00
4.843744374437443412e+01	-0.000000000000000000e+00
4.843804380438043466e+01	-0.000000000000000000e+00
4.843864386438643521e+01	-0.000000000000000000e+00
4.843924392439243576e+01	-0.000000000000000000e+00
4.843984398439843631e+01	-0.000000000000000000e+00
4.844044404440444396e+01	-0.000000000000000000e+00
4.844104410441044450e+01	-0.000000000000000000e+00
4.844164416441644505e+01	-0.000000000000000000e+00
4.844224422442244560e+01	-0.000000000000000000e+00
4.844284428442844614e+01	-0.000000000000000000e+00
4.844344434443444669e+01	-0.000000000000000000e+00
4.844404440444044724e+01	-0.000000000000000000e+00
4.844464446444644778e+01	-0.000000000000000000e+00
4.844524452445244833e+01	-0.000000000000000000e+00
4.844584458445844888e+01	-0.000000000000000000e+00
4.844644464446444942e+01	-0.000000000000000000e+00
4.844704470447044997e+01	-0.000000000000000000e+00
4.844764476447645052e+01	-0.000000000000000000e+00
4.844824482448245107e+01	-0.000000000000000000e+00
4.844884488448845161e+01	-0.000000000000000000e+00
4.844944494449445216e+01	-0.000000000000000000e+00
4.845004500450045271e+01	-0.000000000000000000e+00
4.845064506450645325e+01	-0.000000000000000000e+00
4.845124512451245380e+01	-0.000000000000000000e+00
4.845184518451845435e+01	-0.000000000000000000e+00
4.845244524452445489e+01	-0.000000000000000000e+00
4.845304530453045544e+01	-0.000000000000000000e+00
4.845364536453645599e+01	-0.000000000000000000e+00
4.845424542454245653e+01	-0.000000000000000000e+00
4.845484548454845708e+01	-0.000000000000000000e+00
4.845544554455445763e+01	-0.000000000000000000e+00
4.845604560456045817e+01	-0.000000000000000000e+00
4.845664566456645872e+01	-0.000000000000000000e+00
4.845724572457245927e+01	-0.000000000000000000e+00
4.845784578457845981e+01	-0.000000000000000000e+00
4.845844584458446036e+01	-0.000000000000000000e+00
4.845904590459046091e+01	-0.000000000000000000e+00
4.845964596459646145e+01	-0.000000000000000000e+00
4.846024602460246200e+01	-0.000000000000000000e+00
4.846084608460846255e+01	-0.000000000000000000e+00
4.846144614461446309e+01	-0.000000000000000000e+00
4.846204620462046364e+01	-0.000000000000000000e+00
4.846264626462646419e+01	-0.000000000000000000e+00
4.846324632463246473e+01	-0.000000000000000000e+00
4.846384638463846528e+01	-0.000000000000000000e+00
4.846444644464446583e+01	-0.000000000000000000e+00
4.846504650465046637e+01	-0.000000000000000000e+00
4.846564656465646692e+01	-0.000000000000000000e+00
4.846624662466246747e+01	-0.000000000000000000e+00
4.846684668466846801e+01	-0.000000000000000000e+00
4.846744674467446856e+01	-0.000000000000000000e+00
4.846804680468046911e+01	-0.000000000000000000e+00
4.846864686468646966e+01	-0.000000000000000000e+00
4.846924692469247020e+01	-0.000000000000000000e+00
4.846984698469847075e+01	-0.000000000000000000e+00
4.847044704470447130e+01	-0.000000000000000000e+00
4.847104710471047184e+01	-0.000000000000000000e+00
4.847164716471647239e+01	-0.000000000000000000e+00
4.847224722472247294e+01	-0.000000000000000000e+00
4.847284728472847348e+01	-0.000000000000000000e+00
4.847344734473447403e+01	-0.000000000000000000e+00
4.847404740474047458e+01	-0.000000000000000000e+00
4.847464746474647512e+01	-0.000000000000000000e+00
4.847524752475247567e+01	-0.000000000000000000e+00
4.847584758475847622e+01	-0.000000000000000000e+00
4.847644764476447676e+01	-0.000000000000000000e+00
4.847704770477047731e+01	-0.000000000000000000e+00
4.847764776477647786e+01	-0.000000000000000000e+00
4.847824782478247840e+01	-0.000000000000000000e+00
4.847884788478847895e+01	-0.000000000000000000e+00
4.847944794479447950e+01	-0.000000000000000000e+00
4.848004800480048004e+01	-0.000000000000000000e+00
4.848064806480648059e+01	-0.000000000000000000e+00
4.848124812481248114e+01	-0.000000000000000000e+00
4.848184818481848168e+01	-0.000000000000000000e+00
4.848244824482448223e+01	-0.000000000000000000e+00
4.848304830483048278e+01	-0.000000000000000000e+00
4.848364836483648332e+01	-0.000000000000000000e+00
4.848424842484248387e+01	-0.000000000000000000e+00
4.848484848484848442e+01	-0.000000000000000000e+00
4.848544854485448496e+01	-0.000000000000000000e+00
4.848604860486048551e+01	-0.000000000000000000e+00
4.848664866486648606e+01	-0.000000000000000000e+00
4.848724872487248660e+01	-0.000000000000000000e+00
4.848784878487848715e+01	-0.000000000000000000e+00
4.848844884488448770e+01	-0.000000000000000000e+00
4.848904890489048825e+01	-0.000000000000000000e+00
4.848964896489648879e+01	-0.000000000000000000e+00
4.849024902490248934e+01	-0.000000000000000000e+00
4.849084908490848989e+01	-0.000000000000000000e+00
4.849144914491449043e+01	-0.000000000000000000e+00
4.849204920492049098e+01	-0.000000000000000000e+00
4.849264926492649153e+01	-0.000000000000000000e+00
4.849324932493249207e+01	-0.000000000000000000e+00
4.849384938493849262e+01	-0.000000000000000000e+00
4.849444944494449317e+01	-0.000000000000000000e+00
4.849504950495049371e+01	-0.000000000000000000e+00
4.849564956495649426e+01	-0.000000000000000000e+00
4.849624962496249481e+01	-0.000000000000000000e+00
4.849684968496849535e+01	-0.000000000000000000e+00
4.849744974497449590e+01	-0.000000000000000000e+00
4.849804980498049645e+01	-0.000000000000000000e+00
4.849864986498649699e+01	-0.000000000000000000e+00
4.849924992499249754e+01	-0.000000000000000000e+00
4.849984998499849809e+01	-0.000000000000000000e+00
4.850045004500449863e+01	-0.000000000000000000e+00
4.850105010501049918e+01	-0.000000000000000000e+00
4.850165016501649973e+01	-0.000000000000000000e+00
4.850225022502250027e+01	-0.000000000000000000e+00
4.850285028502850082e+01	-0.000000000000000000e+00
4.850345034503450137e+01	-0.000000000000000000e+00
4.850405040504050191e+01	-0.000000000000000000e+00
4.850465046504650246e+01	-0.000000000000000000e+00
4.850525052505250301e+01	-0.000000000000000000e+00
4.850585058505850355e+01	-0.000000000000000000e+00
4.850645064506450410e+01	-0.000000000000000000e+00
4.850705070507050465e+01	-0.000000000000000000e+00
4.850765076507650519e+01	-0.000000000000000000e+00
4.850825082508250574e+01	-0.000000000000000000e+00
4.850885088508850629e+01	-0.000000000000000000e+00
4.850945094509450684e+01	-0.000000000000000000e+00
4.851005100510050738e+01	-0.000000000000000000e+00
4.851065106510650793e+01	-0.000000000000000000e+00
4.851125112511250848e+01	-0.000000000000000000e+00
4.851185118511850902e+01	-0.000000000000000000e+00
4.851245124512450957e+01	-0.000000000000000000e+00
4.851305130513051012e+01	-0.000000000000000000e+00
4.851365136513651066e+01	-0.000000000000000000e+00
4.851425142514251121e+01	-0.000000000000000000e+00
4.851485148514851176e+01	-0.000000000000000000e+00
4.851545154515451230e+01	-0.000000000000000000e+00
4.851605160516051285e+01	-0.000000000000000000e+00
4.851665166516651340e+01	-0.000000000000000000e+00
4.851725172517251394e+01	-0.000000000000000000e+00
4.851785178517851449e+01	-0.000000000000000000e+00
4.851845184518451504e+01	-0.000000000000000000e+00
4.851905190519052269e+01	-0.000000000000000000e+00
4.851965196519651613e+01	-0.000000000000000000e+00
4.852025202520252378e+01	-0.000000000000000000e+00
4.852085208520852433e+01	-0.000000000000000000e+00
4.852145214521452488e+01	-0.000000000000000000e+00
4.852205220522052542e+01	-0.000000000000000000e+00
4.852265226522652597e+01	-0.000000000000000000e+00
4.852325232523252652e+01	-0.000000000000000000e+00
4.852385238523852706e+01	-0.000000000000000000e+00
4.852445244524452761e+01	-0.000000000000000000e+00
4.852505250525052816e+01	-0.000000000000000000e+00
4.852565256525652870e+01	-0.000000000000000000e+00
4.852625262526252925e+01	-0.000000000000000000e+00
4.852685268526852980e+01	-0.000000000000000000e+00
4.852745274527453034e+01	-0.000000000000000000e+00
4.852805280528053089e+01	-0.000000000000000000e+00
4.852865286528653144e+01	-0.000000000000000000e+00
4.852925292529253198e+01	-0.000000000000000000e+00
4.852985298529853253e+01	-0.000000000000000000e+00
4.853045304530453308e+01	-0.000000000000000000e+00
4.853105310531053362e+01	-0.000000000000000000e+00
4.853165316531653417e+01	-0.000000000000000000e+00
4.853225322532253472e+01	-0.000000000000000000e+00
4.853285328532853526e+01	-0.000000000000000000e+00
4.853345334533453581e+01	-0.000000000000000000e+00
4.853405340534053636e+01	-0.000000000000000000e+00
4.853465346534653690e+01	-0.000000000000000000e+00
4.853525352535253745e+01	-0.000000000000000000e+00
4.853585358535853800e+01	-0.000000000000000000e+00
4.853645364536453854e+01	-0.000000000000000000e+00
4.853705370537053909e+01	-0.000000000000000000e+00
4.853765376537653964e+01	-0.000000000000000000e+00
4.853825382538254019e+01	-0.000000000000000000e+00
4.853885388538854073e+01	-0.000000000000000000e+00
4.853945394539454128e+01	-0.000000000000000000e+00
4.854005400540054183e+01	-0.000000000000000000e+00
4.854065406540654237e+01	-0.000000000000000000e+00
4.854125412541254292e+01	-0.000000000000000000e+00
4.854185418541854347e+01	-0.000000000000000000e+00
4.854245424542454401e+01	-0.000000000000000000e+00
4.854305430543054456e+01	-0.000000000000000000e+00
4.854365436543654511e+01	-0.000000000000000000e+00
4.854425442544254565e+01	-0.000000000000000000e+00
4.854485448544854620e+01	-0.000000000000000000e+00
4.854545454545454675e+01	-0.000000000000000000e+00
4.854605460546054729e+01	-0.000000000000000000e+00
4.854665466546654784e+01	-0.000000000000000000e+00
4.854725472547254839e+01	-0.000000000000000000e+00
4.854785478547854893e+01	-0.000000000000000000e+00
4.854845484548454948e+01	-0.000000000000000000e+00
4.854905490549055003e+01	-0.000000000000000000e+00
4.854965496549655057e+01	-0.000000000000000000e+00
4.855025502550255112e+01	-0.000000000000000000e+00
4.855085508550855167e+01	-0.000000000000000000e+00
4.855145514551455221e+01	-0.000000000000000000e+00
4.855205520552055276e+01	-0.000000000000000000e+00
4.855265526552655331e+01	-0.000000000000000000e+00
4.855325532553255385e+01	-0.000000000000000000e+00
4.855385538553855440e+01	-0.000000000000000000e+00
4.855445544554455495e+01	-0.000000000000000000e+00
4.855505550555055549e+01	-0.000000000000000000e+00
4.855565556555655604e+01	-0.000000000000000000e+00
4.855625562556255659e+01	-0.000000000000000000e+00
4.855685568556855713e+01	-0.000000000000000000e+00
4.855745574557455768e+01	-0.000000000000000000e+00
4.855805580558055823e+01	-0.000000000000000000e+00
4.855865586558655878e+01	-0.000000000000000000e+00
4.855925592559255932e+01	-0.000000000000000000e+00
4.855985598559855987e+01	-0.000000000000000000e+00
4.856045604560456042e+01	-0.000000000000000000e+00
4.856105610561056096e+01	-0.000000000000000000e+00
4.856165616561656151e+01	-0.000000000000000000e+00
4.856225622562256206e+01	-0.000000000000000000e+00
4.856285628562856260e+01	-0.000000000000000000e+00
4.856345634563456315e+01	-0.000000000000000000e+00
4.856405640564056370e+01	-0.000000000000000000e+00
4.856465646564656424e+01	-0.000000000000000000e+00
4.856525652565256479e+01	-0.000000000000000000e+00
4.856585658565856534e+01	-0.000000000000000000e+00
4.856645664566456588e+01	-0.000000000000000000e+00
4.856705670567056643e+01	-0.000000000000000000e+00
4.856765676567656698e+01	-0.000000000000000000e+00
4.856825682568256752e+01	-0.000000000000000000e+00
4.856885688568856807e+01	-0.000000000000000000e+00
4.856945694569456862e+01	-0.000000000000000000e+00
4.857005700570056916e+01	-0.000000000000000000e+00
4.857065706570656971e+01	-0.000000000000000000e+00
4.857125712571257026e+01	-0.000000000000000000e+00
4.857185718571857080e+01	-0.000000000000000000e+00
4.857245724572457135e+01	-0.000000000000000000e+00
4.857305730573057190e+01	-0.000000000000000000e+00
4.857365736573657244e+01	-0.000000000000000000e+00
4.857425742574257299e+01	-0.000000000000000000e+00
4.857485748574857354e+01	-0.000000000000000000e+00
4.857545754575457408e+01	-0.000000000000000000e+00
4.857605760576057463e+01	-0.000000000000000000e+00
4.857665766576657518e+01	-0.000000000000000000e+00
4.857725772577257572e+01	-0.000000000000000000e+00
4.857785778577857627e+01	-0.000000000000000000e+00
4.857845784578457682e+01	-0.000000000000000000e+00
4.857905790579057737e+01	-0.000000000000000000e+00
4.857965796579657791e+01	-0.000000000000000000e+00
4.858025802580257846e+01	-0.000000000000000000e+00
4.858085808580857901e+01	-0.000000000000000000e+00
4.858145814581457955e+01	-0.000000000000000000e+00
4.858205820582058010e+01	-0.000000000000000000e+00
4.858265826582658065e+01	-0.000000000000000000e+00
4.858325832583258119e+01	-0.000000000000000000e+00
4.858385838583858174e+01	-0.000000000000000000e+00
4.858445844584458229e+01	-0.000000000000000000e+00
4.858505850585058283e+01	-0.000000000000000000e+00
4.858565856585658338e+01	-0.000000000000000000e+00
4.858625862586258393e+01	-0.000000000000000000e+00
4.858685868586858447e+01	-0.000000000000000000e+00
4.858745874587458502e+01	-0.000000000000000000e+00
4.858805880588058557e+01	-0.000000000000000000e+00
4.858865886588658611e+01	-0.000000000000000000e+00
4.858925892589258666e+01	-0.000000000000000000e+00
4.858985898589858721e+01	-0.000000000000000000e+00
4.859045904590458775e+01	-0.000000000000000000e+00
4.859105910591058830e+01	-0.000000000000000000e+00
4.859165916591658885e+01	-0.000000000000000000e+00
4.859225922592258939e+01	-0.000000000000000000e+00
4.859285928592858994e+01	-0.000000000000000000e+00
4.859345934593459049e+01	-0.000000000000000000e+00
4.859405940594059103e+01	-0.000000000000000000e+00
4.859465946594659158e+01	-0.000000000000000000e+00
4.859525952595259213e+01	-0.000000000000000000e+00
4.859585958595859267e+01	-0.000000000000000000e+00
4.859645964596459322e+01	-0.000000000000000000e+00
4.859705970597059377e+01	-0.000000000000000000e+00
4.859765976597659431e+01	-0.000000000000000000e+00
4.859825982598259486e+01	-0.000000000000000000e+00
4.859885988598860251e+01	-0.000000000000000000e+00
4.859945994599459596e+01	-0.000000000000000000e+00
4.860006000600060361e+01	-0.000000000000000000e+00
4.860066006600660415e+01	-0.000000000000000000e+00
4.860126012601260470e+01	-0.000000000000000000e+00
4.860186018601860525e+01	-0.000000000000000000e+00
4.860246024602460579e+01	-0.000000000000000000e+00
4.860306030603060634e+01	-0.000000000000000000e+00
4.860366036603660689e+01	-0.000000000000000000e+00
4.860426042604260743e+01	-0.000000000000000000e+00
4.860486048604860798e+01	-0.000000000000000000e+00
4.860546054605460853e+01	-0.000000000000000000e+00
4.860606060606060908e+01	-0.000000000000000000e+00
4.860666066606660962e+01	-0.000000000000000000e+00
4.860726072607261017e+01	-0.000000000000000000e+00
4.860786078607861072e+01	-0.000000000000000000e+00
4.860846084608461126e+01	-0.000000000000000000e+00
4.860906090609061181e+01	-0.000000000000000000e+00
4.860966096609661236e+01	-0.000000000000000000e+00
4.861026102610261290e+01	-0.000000000000000000e+00
4.861086108610861345e+01	-0.000000000000000000e+00
4.861146114611461400e+01	-0.000000000000000000e+00
4.861206120612061454e+01	-0.000000000000000000e+00
4.861266126612661509e+01	-0.000000000000000000e+00
4.861326132613261564e+01	-0.000000000000000000e+00
4.861386138613861618e+01	-0.000000000000000000e+00
4.861446144614461673e+01	-0.000000000000000000e+00
4.861506150615061728e+01	-0.000000000000000000e+00
4.861566156615661782e+01	-0.000000000000000000e+00
4.861626162616261837e+01	-0.000000000000000000e+00
4.861686168616861892e+01	-0.000000000000000000e+00
4.861746174617461946e+01	-0.000000000000000000e+00
4.861806180618062001e+01	-0.000000000000000000e+00
4.861866186618662056e+01	-0.000000000000000000e+00
4.861926192619262110e+01	-0.000000000000000000e+00
4.861986198619862165e+01	-0.000000000000000000e+00
4.862046204620462220e+01	-0.000000000000000000e+00
4.862106210621062274e+01	-0.000000000000000000e+00
4.862166216621662329e+01	-0.000000000000000000e+00
4.862226222622262384e+01	-0.000000000000000000e+00
4.862286228622862438e+01	-0.000000000000000000e+00
4.862346234623462493e+01	-0.000000000000000000e+00
4.862406240624062548e+01	-0.000000000000000000e+00
4.862466246624662602e+01	-0.000000000000000000e+00
4.862526252625262657e+01	-0.000000000000000000e+00
4.862586258625862712e+01	-0.000000000000000000e+00
4.862646264626462767e+01	-0.000000000000000000e+00
4.862706270627062821e+01	-0.000000000000000000e+00
4.862766276627662876e+01	-0.000000000000000000e+00
4.862826282628262931e+01	-0.000000000000000000e+00
4.862886288628862985e+01	-0.000000000000000000e+00
4.862946294629463040e+01	-0.000000000000000000e+00
4.863006300630063095e+01	-0.000000000000000000e+00
4.863066306630663149e+01	-0.000000000000000000e+00
4.863126312631263204e+01	-0.000000000000000000e+00
4.863186318631863259e+01	-0.000000000000000000e+00
4.863246324632463313e+01	-0.000000000000000000e+00
4.863306330633063368e+01	-0.000000000000000000e+00
4.863366336633663423e+01	-0.000000000000000000e+00
4.863426342634263477e+01	-0.000000000000000000e+00
4.863486348634863532e+01	-0.000000000000000000e+00
4.863546354635463587e+01	-0.000000000000000000e+00
4.863606360636063641e+01	-0.000000000000000000e+00
4.863666366636663696e+01	-0.000000000000000000e+00
4.863726372637263751e+01	-0.000000000000000000e+00
4.863786378637863805e+01	-0.000000000000000000e+00
4.863846384638463860e+01	-0.000000000000000000e+00
4.863906390639063915e+01	-0.000000000000000000e+00
4.863966396639663969e+01	-0.000000000000000000e+00
4.864026402640264024e+01	-0.000000000000000000e+00
4.864086408640864079e+01	-0.000000000000000000e+00
4.864146414641464133e+01	-0.000000000000000000e+00
4.864206420642064188e+01	-0.000000000000000000e+00
4.864266426642664243e+01	-0.000000000000000000e+00
4.864326432643264297e+01	-0.000000000000000000e+00
4.864386438643864352e+01	-0.000000000000000000e+00
4.864446444644464407e+01	-0.000000000000000000e+00
4.864506450645064461e+01	-0.000000000000000000e+00
4.864566456645664516e+01	-0.000000000000000000e+00
4.864626462646264571e+01	-0.000000000000000000e+00
4.864686468646864625e+01	-0.000000000000000000e+00
4.864746474647464680e+01	-0.000000000000000000e+00
4.864806480648064735e+01	-0.000000000000000000e+00
4.864866486648664790e+01	-0.000000000000000000e+00
4.864926492649264844e+01	-0.000000000000000000e+00
4.864986498649864899e+01	-0.000000000000000000e+00
4.865046504650464954e+01	-0.000000000000000000e+00
4.865106510651065008e+01	-0.000000000000000000e+00
4.865166516651665063e+01	-0.000000000000000000e+00
4.865226522652265118e+01	-0.000000000000000000e+00
4.865286528652865172e+01	-0.000000000000000000e+00
4.865346534653465227e+01	-0.000000000000000000e+00
4.865406540654065282e+01	-0.000000000000000000e+00
4.865466546654665336e+01	-0.000000000000000000e+00
4.865526552655265391e+01	-0.000000000000000000e+00
4.865586558655865446e+01	-0.000000000000000000e+00
4.865646564656465500e+01	-0.000000000000000000e+00
4.865706570657065555e+01	-0.000000000000000000e+00
4.865766576657665610e+01	-0.000000000000000000e+00
4.865826582658265664e+01	-0.000000000000000000e+00
4.865886588658865719e+01	-0.000000000000000000e+00
4.865946594659465774e+01	-0.000000000000000000e+00
4.866006600660065828e+01	-0.000000000000000000e+00
4.866066606660665883e+01	-0.000000000000000000e+00
4.866126612661265938e+01	-0.000000000000000000e+00
4.866186618661865992e+01	-0.000000000000000000e+00
4.866246624662466047e+01	-0.000000000000000000e+00
4.866306630663066102e+01	-0.000000000000000000e+00
4.866366636663666156e+01	-0.000000000000000000e+00
4.866426642664266211e+01	-0.000000000000000000e+00
4.866486648664866266e+01	-0.000000000000000000e+00
4.866546654665466320e+01	-0.000000000000000000e+00
4.866606660666066375e+01	-0.000000000000000000e+00
4.866666666666666430e+01	-0.000000000000000000e+00
4.866726672667266484e+01	-0.000000000000000000e+00
4.866786678667866539e+01	-0.000000000000000000e+00
4.866846684668466594e+01	-0.000000000000000000e+00
4.866906690669066649e+01	-0.000000000000000000e+00
4.866966696669666703e+01	-0.000000000000000000e+00
4.867026702670266758e+01	-0.000000000000000000e+00
4.867086708670866813e+01	-0.000000000000000000e+00
4.867146714671466867e+01	-0.000000000000000000e+00
4.867206720672066922e+01	-0.000000000000000000e+00
4.867266726672666977e+01	-0.000000000000000000e+00
4.867326732673267031e+01	-0.000000000000000000e+00
4.867386738673867086e+01	-0.000000000000000000e+00
4.867446744674467141e+01	-0.000000000000000000e+00
4.867506750675067195e+01	-0.000000000000000000e+00
4.867566756675667250e+01	-0.000000000000000000e+00
4.867626762676267305e+01	-0.000000000000000000e+00
4.867686768676867359e+01	-0.000000000000000000e+00
4.867746774677467414e+01	-0.000000000000000000e+00
4.867806780678067469e+01	-0.000000000000000000e+00
4.867866786678667523e+01	-0.000000000000000000e+00
4.867926792679267578e+01	-0.000000000000000000e+00
4.867986798679868343e+01	-0.000000000000000000e+00
4.868046804680468398e+01	-0.000000000000000000e+00
4.868106810681068453e+01	-0.000000000000000000e+00
4.868166816681668507e+01	-0.000000000000000000e+00
4.868226822682268562e+01	-0.000000000000000000e+00
4.868286828682868617e+01	-0.000000000000000000e+00
4.868346834683468671e+01	-0.000000000000000000e+00
4.868406840684068726e+01	-0.000000000000000000e+00
4.868466846684668781e+01	-0.000000000000000000e+00
4.868526852685268835e+01	-0.000000000000000000e+00
4.868586858685868890e+01	-0.000000000000000000e+00
4.868646864686468945e+01	-0.000000000000000000e+00
4.868706870687068999e+01	-0.000000000000000000e+00
4.868766876687669054e+01	-0.000000000000000000e+00
4.868826882688269109e+01	-0.000000000000000000e+00
4.868886888688869163e+01	-0.000000000000000000e+00
4.868946894689469218e+01	-0.000000000000000000e+00
4.869006900690069273e+01	-0.000000000000000000e+00
4.869066906690669327e+01	-0.000000000000000000e+00
4.869126912691269382e+01	-0.000000000000000000e+00
4.869186918691869437e+01	-0.000000000000000000e+00
4.869246924692469491e+01	-0.000000000000000000e+00
4.869306930693069546e+01	-0.000000000000000000e+00
4.869366936693669601e+01	-0.000000000000000000e+00
4.869426942694269655e+01	-0.000000000000000000e+00
4.869486948694869710e+01	-0.000000000000000000e+00
4.869546954695469765e+01	-0.000000000000000000e+00
4.869606960696069820e+01	-0.000000000000000000e+00
4.869666966696669874e+01	-0.000000000000000000e+00
4.869726972697269929e+01	-0.000000000000000000e+00
4.869786978697869984e+01	-0.000000000000000000e+00
4.869846984698470038e+01	-0.000000000000000000e+00
4.869906990699070093e+01	-0.000000000000000000e+00
4.869966996699670148e+01	-0.000000000000000000e+00
4.870027002700270202e+01	-0.000000000000000000e+00
4.870087008700870257e+01	-0.000000000000000000e+00
4.870147014701470312e+01	-0.000000000000000000e+00
4.870207020702070366e+01	-0.000000000000000000e+00
4.870267026702670421e+01	-0.000000000000000000e+00
4.870327032703270476e+01	-0.000000000000000000e+00
4.870387038703870530e+01	-0.000000000000000000e+00
4.870447044704470585e+01	-0.000000000000000000e+00
4.870507050705070640e+01	-0.000000000000000000e+00
4.870567056705670694e+01	-0.000000000000000000e+00
4.870627062706270749e+01	-0.000000000000000000e+00
4.870687068706870804e+01	-0.000000000000000000e+00
4.870747074707470858e+01	-0.000000000000000000e+00
4.870807080708070913e+01	-0.000000000000000000e+00
4.870867086708670968e+01	-0.000000000000000000e+00
4.870927092709271022e+01	-0.000000000000000000e+00
4.870987098709871077e+01	-0.000000000000000000e+00
4.871047104710471132e+01	-0.000000000000000000e+00
4.871107110711071186e+01	-0.000000000000000000e+00
4.871167116711671241e+01	-0.000000000000000000e+00
4.871227122712271296e+01	-0.000000000000000000e+00
4.871287128712871350e+01	-0.000000000000000000e+00
4.871347134713471405e+01	-0.000000000000000000e+00
4.871407140714071460e+01	-0.000000000000000000e+00
4.871467146714671514e+01	-0.000000000000000000e+00
4.871527152715271569e+01	-0.000000000000000000e+00
4.871587158715871624e+01	-0.000000000000000000e+00
4.871647164716471679e+01	-0.000000000000000000e+00
4.871707170717071733e+01	-0.000000000000000000e+00
4.871767176717671788e+01	-0.000000000000000000e+00
4.871827182718271843e+01	-0.000000000000000000e+00
4.871887188718871897e+01	-0.000000000000000000e+00
4.871947194719471952e+01	-0.000000000000000000e+00
4.872007200720072007e+01	-0.000000000000000000e+00
4.872067206720672061e+01	-0.000000000000000000e+00
4.872127212721272116e+01	-0.000000000000000000e+00
4.872187218721872171e+01	-0.000000000000000000e+00
4.872247224722472225e+01	-0.000000000000000000e+00
4.872307230723072280e+01	-0.000000000000000000e+00
4.872367236723672335e+01	-0.000000000000000000e+00
4.872427242724272389e+01	-0.000000000000000000e+00
4.872487248724872444e+01	-0.000000000000000000e+00
4.872547254725472499e+01	-0.000000000000000000e+00
4.872607260726072553e+01	-0.000000000000000000e+00
4.872667266726672608e+01	-0.000000000000000000e+00
4.872727272727272663e+01	-0.000000000000000000e+00
4.872787278727872717e+01	-0.000000000000000000e+00
4.872847284728472772e+01	-0.000000000000000000e+00
4.872907290729072827e+01	-0.000000000000000000e+00
4.872967296729672881e+01	-0.000000000000000000e+00
4.873027302730272936e+01	-0.000000000000000000e+00
4.873087308730872991e+01	-0.000000000000000000e+00
4.873147314731473045e+01	-0.000000000000000000e+00
4.873207320732073100e+01	-0.000000000000000000e+00
4.873267326732673155e+01	-0.000000000000000000e+00
4.873327332733273209e+01	-0.000000000000000000e+00
4.873387338733873264e+01	-0.000000000000000000e+00
4.873447344734473319e+01	-0.000000000000000000e+00
4.873507350735073373e+01	-0.000000000000000000e+00
4.873567356735673428e+01	-0.000000000000000000e+00
4.873627362736273483e+01	-0.000000000000000000e+00
4.873687368736873538e+01	-0.000000000000000000e+00
4.873747374737473592e+01	-0.000000000000000000e+00
4.873807380738073647e+01	-0.000000000000000000e+00
4.873867386738673702e+01	-0.000000000000000000e+00
4.873927392739273756e+01	-0.000000000000000000e+00
4.873987398739873811e+01	-0.000000000000000000e+00
4.874047404740473866e+01	-0.000000000000000000e+00
4.874107410741073920e+01	-0.000000000000000000e+00
4.874167416741673975e+01	-0.000000000000000000e+00
4.874227422742274030e+01	-0.000000000000000000e+00
4.874287428742874084e+01	-0.000000000000000000e+00
4.874347434743474139e+01	-0.000000000000000000e+00
4.874407440744074194e+01	-0.000000000000000000e+00
4.874467446744674248e+01	-0.000000000000000000e+00
4.874527452745274303e+01	-0.000000000000000000e+00
4.874587458745874358e+01	-0.000000000000000000e+00
4.874647464746474412e+01	-0.000000000000000000e+00
4.874707470747074467e+01	-0.000000000000000000e+00
4.874767476747674522e+01	-0.000000000000000000e+00
4.874827482748274576e+01	-0.000000000000000000e+00
4.874887488748874631e+01	-0.000000000000000000e+00
4.874947494749474686e+01	-0.000000000000000000e+00
4.875007500750074740e+01	-0.000000000000000000e+00
4.875067506750674795e+01	-0.000000000000000000e+00
4.875127512751274850e+01	-0.000000000000000000e+00
4.875187518751874904e+01	-0.000000000000000000e+00
4.875247524752474959e+01	-0.000000000000000000e+00
4.875307530753075014e+01	-0.000000000000000000e+00
4.875367536753675068e+01	-0.000000000000000000e+00
4.875427542754275123e+01	-0.000000000000000000e+00
4.875487548754875178e+01	-0.000000000000000000e+00
4.875547554755475232e+01	-0.000000000000000000e+00
4.875607560756075287e+01	-0.000000000000000000e+00
4.875667566756675342e+01	-0.000000000000000000e+00
4.875727572757275396e+01	-0.000000000000000000e+00
4.875787578757875451e+01	-0.000000000000000000e+00
4.875847584758475506e+01	-0.000000000000000000e+00
4.875907590759075561e+01	-0.000000000000000000e+00
4.875967596759676326e+01	-0.000000000000000000e+00
4.876027602760276380e+01	-0.000000000000000000e+00
4.876087608760876435e+01	-0.000000000000000000e+00
4.876147614761476490e+01	-0.000000000000000000e+00
4.876207620762076544e+01	-0.000000000000000000e+00
4.876267626762676599e+01	-0.000000000000000000e+00
4.876327632763276654e+01	-0.000000000000000000e+00
4.876387638763876708e+01	-0.000000000000000000e+00
4.876447644764476763e+01	-0.000000000000000000e+00
4.876507650765076818e+01	-0.000000000000000000e+00
4.876567656765676873e+01	-0.000000000000000000e+00
4.876627662766276927e+01	-0.000000000000000000e+00
4.876687668766876982e+01	-0.000000000000000000e+00
4.876747674767477037e+01	-0.000000000000000000e+00
4.876807680768077091e+01	-0.000000000000000000e+00
4.876867686768677146e+01	-0.000000000000000000e+00
4.876927692769277201e+01	-0.000000000000000000e+00
4.876987698769877255e+01	-0.000000000000000000e+00
4.877047704770477310e+01	-0.000000000000000000e+00
4.877107710771077365e+01	-0.000000000000000000e+00
4.877167716771677419e+01	-0.000000000000000000e+00
4.877227722772277474e+01	-0.000000000000000000e+00
4.877287728772877529e+01	-0.000000000000000000e+00
4.877347734773477583e+01	-0.000000000000000000e+00
4.877407740774077638e+01	-0.000000000000000000e+00
4.877467746774677693e+01	-0.000000000000000000e+00
4.877527752775277747e+01	-0.000000000000000000e+00
4.877587758775877802e+01	-0.000000000000000000e+00
4.877647764776477857e+01	-0.000000000000000000e+00
4.877707770777077911e+01	-0.000000000000000000e+00
4.877767776777677966e+01	-0.000000000000000000e+00
4.877827782778278021e+01	-0.000000000000000000e+00
4.877887788778878075e+01	-0.000000000000000000e+00
4.877947794779478130e+01	-0.000000000000000000e+00
4.878007800780078185e+01	-0.000000000000000000e+00
4.878067806780678239e+01	-0.000000000000000000e+00
4.878127812781278294e+01	-0.000000000000000000e+00
4.878187818781878349e+01	-0.000000000000000000e+00
4.878247824782478403e+01	-0.000000000000000000e+00
4.878307830783078458e+01	-0.000000000000000000e+00
4.878367836783678513e+01	-0.000000000000000000e+00
4.878427842784278567e+01	-0.000000000000000000e+00
4.878487848784878622e+01	-0.000000000000000000e+00
4.878547854785478677e+01	-0.000000000000000000e+00
4.878607860786078732e+01	-0.000000000000000000e+00
4.878667866786678786e+01	-0.000000000000000000e+00
4.878727872787278841e+01	-0.000000000000000000e+00
4.878787878787878896e+01	-0.000000000000000000e+00
4.878847884788478950e+01	-0.000000000000000000e+00
4.878907890789079005e+01	-0.000000000000000000e+00
4.878967896789679060e+01	-0.000000000000000000e+00
4.879027902790279114e+01	-0.000000000000000000e+00
4.879087908790879169e+01	-0.000000000000000000e+00
4.879147914791479224e+01	-0.000000000000000000e+00
4.879207920792079278e+01	-0.000000000000000000e+00
4.879267926792679333e+01	-0.000000000000000000e+00
4.879327932793279388e+01	-0.000000000000000000e+00
4.879387938793879442e+01	-0.000000000000000000e+00
4.879447944794479497e+01	-0.000000000000000000e+00
4.879507950795079552e+01	-0.000000000000000000e+00
4.879567956795679606e+01	-0.000000000000000000e+00
4.879627962796279661e+01	-2.559372151276580277e-09
4.879687968796879716e+01	-8.290281594928124424e-09
4.879747974797479770e+01	-1.791527441365006174e-08
4.879807980798079825e+01	-3.228459084883147869e-08
4.879867986798679880e+01	-5.239589264217496520e-08
4.879927992799279934e+01	-7.941669888280145989e-08
4.879987998799879989e+01	-1.147098545817886025e-07
4.880048004800480044e+01	-1.598623882303792870e-07
4.880108010801080098e+01	-2.167181488780032276e-07
4.880168016801680153e+01	-2.874146498301349911e-07
4.880228022802280208e+01	-3.744245849360962836e-07
4.880288028802880262e+01	-4.806025246171163881e-07
4.880348034803480317e+01	-6.092373422586681533e-07
4.880408040804080372e+01	-7.641109673190058345e-07
4.880468046804680426e+01	-9.495641094238483156e-07
4.880528052805280481e+01	-1.170569647734461391e-06
4.880588058805880536e+01	-1.432814431873649697e-06
4.880648064806480591e+01	-1.742790294522005241e-06
4.880708070807080645e+01	-2.107895131274487368e-06
4.880768076807680700e+01	-2.536544960262266620e-06
4.880828082808280755e+01	-3.038297932151343511e-06
4.880888088808880809e+01	-3.623991320149927596e-06
4.880948094809480864e+01	-4.305892579281225113e-06
4.881008100810080919e+01	-5.097865624066767116e-06
4.881068106810680973e+01	-6.015553533548920073e-06
4.881128112811281028e+01	-7.076578951864770369e-06
4.881188118811881083e+01	-8.300763510950013714e-06
4.881248124812481137e+01	-9.710367658965302906e-06
4.881308130813081192e+01	-1.133035233325061986e-05
4.881368136813681247e+01	-1.318610459742172955e-05
4.881428142814281301e+01	-1.530825410806952659e-05
4.881488148814881356e+01	-1.773095188174704027e-05
4.881548154815481411e+01	-2.049221743667346341e-05
4.881608160816081465e+01	-2.363431329239067485e-05
4.881668166816681520e+01	-2.720414824021856140e-05
4.881728172817281575e+01	-3.125371079795851727e-05
4.881788178817881629e+01	-3.584053425574695813e-05
4.881848184818481684e+01	-4.102819470600936618e-05
4.881908190819081739e+01	-4.688684342895328407e-05
4.881968196819681793e+01	-5.349377497591288779e-05
4.882028202820281848e+01	-6.093403225618688069e-05
4.882088208820881903e+01	-6.930104988899601665e-05
4.882148214821481957e+01	-7.869733703117211764e-05
4.882208220822082012e+01	-8.923520083367527398e-05
4.882268226822682067e+01	-1.010375116166885100e-04
4.882328232823282121e+01	-1.142385107846923198e-04
4.882388238823882176e+01	-1.289846624305961186e-04
4.882448244824482231e+01	-1.454355495028913426e-04
4.882508250825082285e+01	-1.637648153332795691e-04
4.882568256825682340e+01	-1.841611512458737768e-04
4.882628262826282395e+01	-2.068293308946130959e-04
4.882688268826882450e+01	-2.319912919048806334e-04
4.882748274827482504e+01	-2.598872653305291276e-04
4.882808280828082559e+01	-2.907769533808094342e-04
4.882868286828682614e+01	-3.249407558253966980e-04
4.882928292829282668e+01	-3.626810454522403932e-04
4.882988298829882723e+01	-4.043234929348561799e-04
4.883048304830482778e+01	-4.502184414654631490e-04
4.883108310831082832e+01	-5.007423315306531748e-04
4.883168316831682887e+01	-5.562966168728575517e-04
4.883228322832282942e+01	-6.173137974671971803e-04
4.883288328832882996e+01	-6.842569399565668481e-04
4.883348334833483051e+01	-7.576212907149888548e-04
4.883408340834083106e+01	-8.379359397189237082e-04
4.883468346834683160e+01	-9.257655359980123018e-04
4.883528352835283215e+01	-1.021712055636456737e-03
4.883588358835883270e+01	-1.126416623531003398e-03
4.883648364836483324e+01	-1.240561390382242859e-03
4.883708370837083379e+01	-1.364871466703362077e-03
4.883768376837683434e+01	-1.500116915974710700e-03
4.883828382838283488e+01	-1.647114809453498674e-03
4.883888388838883543e+01	-1.806731345564996111e-03
4.883948394839484308e+01	-1.979884037253715635e-03
4.884008400840084363e+01	-2.167543971158794082e-03
4.884068406840684418e+01	-2.370738142995208395e-03
4.884128412841284472e+01	-2.590551874069165535e-03
4.884188418841884527e+01	-2.828131314429309633e-03
4.884248424842484582e+01	-3.084686038752028174e-03
4.884308430843084636e+01	-3.361491741675447058e-03
4.884368436843684691e+01	-3.659893039929077406e-03
4.884428442844284746e+01	-3.981306389249853264e-03
4.884488448844884800e+01	-4.327223124726386171e-03
4.884548454845484855e+01	-4.699212633866837845e-03
4.884608460846084910e+01	-5.098925672336854405e-03
4.884668466846684964e+01	-5.528097832958194652e-03
4.884728472847285019e+01	-5.988553179190279560e-03
4.884788478847885074e+01	-6.482208054931929385e-03
4.884848484848485128e+01	-7.011075083073581293e-03
4.884908490849085183e+01	-7.577267365797311222e-03
4.884968496849685238e+01	-8.183005459535111492e-03
4.885028502850285292e+01	-8.830617513280625275e-03
4.885088508850885347e+01	-9.522546214897228273e-03
4.885148514851485402e+01	-1.026135395588865899e-02
4.885208520852085456e+01	-1.104972827262773460e-02
4.885268526852685511e+01	-1.189048757997526740e-02
4.885328532853285566e+01	-1.278658721353808682e-02
4.885388538853885620e+01	-1.374112579708740289e-02
4.885448544854485675e+01	-1.475735195188451754e-02
4.885508550855085730e+01	-1.583867136484238408e-02
4.885568556855685785e+01	-1.698865423258861390e-02
4.885628562856285839e+01	-1.821104309859053472e-02
4.885688568856885894e+01	-1.950976110055826010e-02
4.885748574857485949e+01	-2.088892064535982987e-02
4.885808580858086003e+01	-2.235283252866653719e-02
4.885868586858686058e+01	-2.390601551650199316e-02
4.885928592859286113e+01	-2.555320640579573574e-02
4.885988598859886167e+01	-2.729937058095050634e-02
4.886048604860486222e+01	-2.914971308332215544e-02
4.886108610861086277e+01	-3.110969021038880941e-02
4.886168616861686331e+01	-3.318502166125728015e-02
4.886228622862286386e+01	-3.538170324502217662e-02
4.886288628862886441e+01	-3.770602016836277492e-02
4.886348634863486495e+01	-4.016456091863843808e-02
4.886408640864086550e+01	-4.276423175862976295e-02
4.886468646864686605e+01	-4.551227184897044947e-02
4.886528652865286659e+01	-4.841626901423324442e-02
4.886588658865886714e+01	-5.148417616856604956e-02
4.886648664866486769e+01	-5.472432841673364329e-02
4.886708670867086823e+01	-5.814546084639763551e-02
4.886768676867686878e+01	-6.175672702747197346e-02
4.886828682868286933e+01	-6.556771823441581715e-02
4.886888688868886987e+01	-6.958848340737606997e-02
4.886948694869487042e+01	-7.382954986816193943e-02
4.887008700870087097e+01	-7.830194480712356075e-02
4.887068706870687151e+01	-8.301721755711444217e-02
4.887128712871287206e+01	-8.798746267083787376e-02
4.887188718871887261e+01	-9.322534381800831604e-02
4.887248724872487315e+01	-9.874411851889552949e-02
4.887308730873087370e+01	-1.045576637309569845e-01
4.887368736873687425e+01	-1.106805023053983733e-01
4.887428742874287479e+01	-1.171278303306280549e-01
4.887488748874887534e+01	-1.239155453796817324e-01
4.887548754875487589e+01	-1.310602756787875578e-01
4.887608760876087644e+01	-1.385794102143051987e-01
4.887668766876687698e+01	-1.464911297953160330e-01
4.887728772877287753e+01	-1.548144390891345867e-01
4.887788778877887808e+01	-1.635691996469847420e-01
4.887848784878487862e+01	-1.727761639369891078e-01
4.887908790879087917e+01	-1.824570104015007244e-01
4.887968796879687972e+01	-1.926343795556133554e-01
4.888028802880288026e+01	-2.033319111434548909e-01
4.888088808880888081e+01	-2.145742823685656275e-01
4.888148814881488136e+01	-2.263872472143084180e-01
4.888208820882088190e+01	-2.387976768698346908e-01
4.888268826882688245e+01	-2.518336012766495546e-01
4.888328832883288300e+01	-2.655242518102646221e-01
4.888388838883888354e+01	-2.799001051108167548e-01
4.888448844884488409e+01	-2.949929280758524230e-01
4.888508850885088464e+01	-3.108358240277299123e-01
4.888568856885688518e+01	-3.274632800672803712e-01
4.888628862886288573e+01	-3.449112156245023320e-01
4.888688868886888628e+01	-3.632170322161234477e-01
4.888748874887488682e+01	-3.824196644188620486e-01
4.888808880888088737e+01	-4.025596320661706251e-01
4.888868886888688792e+01	-4.236790936751065328e-01
4.888928892889288846e+01	-4.458219011088069283e-01
4.888988898889888901e+01	-4.690336554787971624e-01
4.889048904890488956e+01	-4.933617642900534617e-01
4.889108910891089010e+01	-5.188554998303817056e-01
4.889168916891689065e+01	-5.455660588042473558e-01
4.889228922892289120e+01	-5.735466232096894101e-01
4.889288928892889174e+01	-6.028524224554051569e-01
4.889348934893489229e+01	-6.335407967134571994e-01
4.889408940894089284e+01	-6.656712615013611334e-01
4.889468946894689338e+01	-6.993055734855276873e-01
4.889528952895289393e+01	-7.345077974961904399e-01
4.889588958895889448e+01	-7.713443747420030139e-01
4.889648964896489503e+01	-8.098841922104594859e-01
4.889708970897089557e+01	-8.501986532381793360e-01
4.889768976897689612e+01	-8.923617492328592693e-01
4.889828982898289667e+01	-9.364501325263751008e-01
4.889888988898889721e+01	-9.825431903360712926e-01
4.889948994899489776e+01	-1.030723119808715449e+00
4.890009000900089831e+01	-1.081075004118907223e+00
4.890069006900689885e+01	-1.133686889590923785e+00
4.890129012901289940e+01	-1.188649863810037788e+00
4.890189018901889995e+01	-1.246058134686232721e+00
4.890249024902490049e+01	-1.306009110430029985e+00
4.890309030903090104e+01	-1.368603480396775929e+00
4.890369036903690159e+01	-1.433945296752138887e+00
4.890429042904290213e+01	-1.502142056907958878e+00
4.890489048904890268e+01	-1.573304786673671796e+00
4.890549054905490323e+01	-1.647548124064614150e+00
4.890609060906090377e+01	-1.724990403704258712e+00
4.890669066906690432e+01	-1.805753741753181485e+00
4.890729072907290487e+01	-1.889964121293100208e+00
4.890789078907890541e+01	-1.977751478089629256e+00
4.890849084908490596e+01	-2.069249786652711087e+00
4.890909090909090651e+01	-2.164597146508720815e+00
4.890969096909690705e+01	-2.263935868593204059e+00
4.891029102910290760e+01	-2.367412561668032378e+00
4.891089108910890815e+01	-2.475178218661448160e+00
4.891149114911490869e+01	-2.587388302824052300e+00
4.891209120912090924e+01	-2.704202833588283283e+00
4.891269126912690979e+01	-2.825786472013271933e+00
4.891329132913291033e+01	-2.952308605691301047e+00
4.891389138913891088e+01	-3.083943432986251842e+00
4.891449144914491143e+01	-3.220870046468663261e+00
4.891509150915091197e+01	-3.363272515405989704e+00
4.891569156915691252e+01	-3.511339967160924669e+00
4.891629162916291307e+01	-3.665266667344405427e+00
4.891689168916891362e+01	-3.825252098564193126e+00
4.891749174917491416e+01	-3.991501037603799595e+00
4.891809180918091471e+01	-4.164223628579933667e+00
4.891869186918691526e+01	-4.343635461204666370e+00
4.891929192919292291e+01	-4.529957639708792172e+00
4.891989198919892345e+01	-4.723416851974964636e+00
4.892049204920492400e+01	-4.924245436185747948e+00
4.892109210921092455e+01	-5.132681444786164171e+00
4.892169216921692509e+01	-5.348968705554868031e+00
4.892229222922292564e+01	-5.573356879572090250e+00
4.892289228922892619e+01	-5.806101515867603702e+00
4.892349234923492673e+01	-6.047464102526190821e+00
4.892409240924092728e+01	-6.297712114023179097e+00
4.892469246924692783e+01	-6.557119054557510651e+00
4.892529252925292838e+01	-6.825964497144860310e+00
4.892589258925892892e+01	-7.104534118228776229e+00
4.892649264926492947e+01	-7.393119727563127519e+00
4.892709270927093002e+01	-7.692019293114965350e+00
4.892769276927693056e+01	-8.001536960732668291e+00
4.892829282928293111e+01	-8.321983068320477628e+00
4.892889288928893166e+01	-8.653674154256805195e+00
4.892949294929493220e+01	-8.996932959790077788e+00
4.893009300930093275e+01	-9.352088425143293193e+00
4.893069306930693330e+01	-9.719475679054799144e+00
4.893129312931293384e+01	-1.009943602148093511e+01
4.893189318931893439e+01	-1.049231689918333821e+01
4.893249324932493494e+01	-1.089847187392205186e+01
4.893309330933093548e+01	-1.131826058297371773e+01
4.893369336933693603e+01	-1.175204869169301247e+01
4.893429342934293658e+01	-1.220020783783420981e+01
4.893489348934893712e+01	-1.266311556734958188e+01
4.893549354935493767e+01	-1.314115526366145303e+01
4.893609360936093822e+01	-1.363471606082099008e+01
4.893669366936693876e+01	-1.414419275453154512e+01
4.893729372937293931e+01	-1.466998570101712396e+01
4.893789378937893986e+01	-1.521250070595570669e+01
4.893849384938494040e+01	-1.577214890319934071e+01
4.893909390939094095e+01	-1.634934662300473107e+01
4.893969396939694150e+01	-1.694451524950170551e+01
4.894029402940294204e+01	-1.755808106712990480e+01
4.894089408940894259e+01	-1.819047509577843158e+01
4.894149414941494314e+01	-1.884213291436770987e+01
4.894209420942094368e+01	-1.951349447261759096e+01
4.894269426942694423e+01	-2.020500389075218806e+01
4.894329432943294478e+01	-2.091710924689758500e+01
4.894389438943894532e+01	-2.165026235193580462e+01
4.894449444944494587e+01	-2.240491851158629188e+01
4.894509450945094642e+01	-2.318153627549347462e+01
4.894569456945694697e+01	-2.398057717310931380e+01
4.894629462946294751e+01	-2.480250543616739023e+01
4.894689468946894806e+01	-2.564778770755739146e+01
4.894749474947494861e+01	-2.651689273641806466e+01
4.894809480948094915e+01	-2.741029105927901455e+01
4.894869486948694970e+01	-2.832845466709423832e+01
4.894929492949295025e+01	-2.927185665802320358e+01
4.894989498949895079e+01	-3.024097087582815035e+01
4.895049504950495134e+01	-3.123627153377252696e+01
4.895109510951095189e+01	-3.225823282391906588e+01
4.895169516951695243e+01	-3.330732851174229836e+01
4.895229522952295298e+01	-3.438403151598807739e+01
4.895289528952895353e+01	-3.548881347372871176e+01
4.895349534953495407e+01	-3.662214429286067485e+01
4.895409540954095462e+01	-3.778449168272997838e+01
4.895469546954695517e+01	-3.897632067714881998e+01
4.895529552955295571e+01	-4.019809314009334855e+01
4.895589558955895626e+01	-4.145026725663034028e+01
4.895649564956495681e+01	-4.273329700913839702e+01
4.895709570957095735e+01	-4.404763163891868771e+01
4.895769576957695790e+01	-4.539371509330628385e+01
4.895829582958295845e+01	-4.677198545842013999e+01
4.895889588958895899e+01	-4.818287437771576265e+01
4.895949594959495954e+01	-4.962680645652488920e+01
4.896009600960096009e+01	-5.110419865279681773e+01
4.896069606960696063e+01	-5.261545965427919924e+01
4.896129612961296118e+01	-5.416098924240367296e+01
4.896189618961896173e+01	-5.574117764316984136e+01
4.896249624962496227e+01	-5.735640486534681770e+01
4.896309630963096282e+01	-5.900704002634165590e+01
4.896369636963696337e+01	-6.069344066611198230e+01
4.896429642964296391e+01	-6.241595204952844256e+01
4.896489648964896446e+01	-6.417490645762288182e+01
4.896549654965496501e+01	-6.597062246818865106e+01
4.896609660966096556e+01	-6.780340422622565200e+01
4.896669666966696610e+01	-6.967354070475963113e+01
4.896729672967296665e+01	-7.158130495658916459e+01
4.896789678967896720e+01	-7.352695335754629014e+01
4.896849684968496774e+01	-7.551072484189353418e+01
4.896909690969096829e+01	-7.753284013049797352e+01
4.896969696969696884e+01	-7.959350095246851708e+01
4.897029702970296938e+01	-8.169288926096353975e+01
4.897089708970896993e+01	-8.383116644390732120e+01
4.897149714971497048e+01	-8.600847252811185228e+01
4.897209720972097102e+01	-8.822492538690291042e+01
4.897269726972697157e+01	-9.048061993782698664e+01
4.897329732973297212e+01	-9.277562734103297259e+01
4.897389738973897266e+01	-9.510999419672592126e+01
4.897449744974497321e+01	-9.748374174260693792e+01
4.897509750975097376e+01	-9.989686505225238022e+01
4.897569756975697430e+01	-1.023493322354063793e+02
4.897629762976297485e+01	-1.048410836411928386e+02
4.897689768976897540e+01	-1.073720310652756069e+02
4.897749774977497594e+01	-1.099420569620247505e+02
4.897809780978097649e+01	-1.125510136627694067e+02
4.897869786978697704e+01	-1.151987226012448247e+02
4.897929792979297758e+01	-1.178849735473599054e+02
4.897989798979897813e+01	-1.206095238504391602e+02
4.898049804980497868e+01	-1.233720976931090689e+02
4.898109810981097922e+01	-1.261723853570234439e+02
4.898169816981697977e+01	-1.290100425016356667e+02
4.898229822982298032e+01	-1.318846894572499195e+02
4.898289828982898086e+01	-1.347959105335922629e+02
4.898349834983498141e+01	-1.377432533451627990e+02
4.898409840984098196e+01	-1.407262281546413476e+02
4.898469846984698250e+01	-1.437443072356284688e+02
4.898529852985298305e+01	-1.467969242560171494e+02
4.898589858985898360e+01	-1.498834736832990586e+02
4.898649864986498415e+01	-1.530033102131081932e+02
4.898709870987098469e+01	-1.561557482223232114e+02
4.898769876987698524e+01	-1.593400612480372160e+02
4.898829882988298579e+01	-1.625554814937181334e+02
4.898889888988898633e+01	-1.658011993638728256e+02
4.898949894989498688e+01	-1.690763630285299541e+02
4.899009900990098743e+01	-1.723800780188472004e+02
4.899069906990698797e+01	-1.757114068551486525e+02
4.899129912991298852e+01	-1.790693687086775583e+02
4.899189918991898907e+01	-1.824529390983535393e+02
4.899249924992498961e+01	-1.858610496237910752e+02
4.899309930993099016e+01	-1.892925877358364914e+02
4.899369936993699071e+01	-1.927463965458545658e+02
4.899429942994299125e+01	-1.962212746749719656e+02
4.899489948994899180e+01	-1.997159761444728190e+02
4.899549954995499235e+01	-2.032292103085024166e+02
4.899609960996099289e+01	-2.067596418302220513e+02
4.899669966996699344e+01	-2.103058907025099700e+02
4.899729972997299399e+01	-2.138665323142919021e+02
4.899789978997899453e+01	-2.174400975635313671e+02
4.899849984998499508e+01	-2.210250730178811978e+02
4.899909990999100273e+01	-2.246199011239588685e+02
4.899969996999699617e+01	-2.282229804661604362e+02
4.900030003000300383e+01	-2.318326660758871469e+02
4.900090009000900437e+01	-2.354472697920144810e+02
4.900150015001500492e+01	-2.390650606733743473e+02
4.900210021002100547e+01	-2.426842654639788748e+02
4.900270027002700601e+01	-2.463030691116589708e+02
4.900330033003300656e+01	-2.499196153407291092e+02
4.900390039003900711e+01	-2.535320072792335964e+02
4.900450045004500765e+01	-2.571383081412780598e+02
4.900510051005100820e+01	-2.607365419648667739e+02
4.900570057005700875e+01	-2.643246944056270422e+02
4.900630063006300929e+01	-2.679007135867110492e+02
4.900690069006900984e+01	-2.714625110051165962e+02
4.900750075007501039e+01	-2.750079624945831824e+02
4.900810081008101093e+01	-2.785349092451556885e+02
4.900870087008701148e+01	-2.820411588794323734e+02
4.900930093009301203e+01	-2.855244865854327259e+02
4.900990099009901257e+01	-2.889826363059593746e+02
4.901050105010501312e+01	-2.924133219842202607e+02
4.901110111011101367e+01	-2.958142288654370304e+02
4.901170117011701421e+01	-2.991830148540489631e+02
4.901230123012301476e+01	-3.025173119260541625e+02
4.901290129012901531e+01	-3.058147275959593117e+02
4.901350135013501585e+01	-3.090728464376918510e+02
4.901410141014101640e+01	-3.122892316587912660e+02
4.901470147014701695e+01	-3.154614267270517303e+02
4.901530153015301750e+01	-3.185869570487641909e+02
4.901590159015901804e+01	-3.216633316975734260e+02
4.901650165016501859e+01	-3.246880451929002902e+02
4.901710171017101914e+01	-3.276585793267908571e+02
4.901770177017701968e+01	-3.305724050379622554e+02
4.901830183018302023e+01	-3.334269843317370032e+02
4.901890189018902078e+01	-3.362197722444620922e+02
4.901950195019502132e+01	-3.389482188509355751e+02
4.902010201020102187e+01	-3.416097713132643889e+02
4.902070207020702242e+01	-3.442018759695095582e+02
4.902130213021302296e+01	-3.467219804603769262e+02
4.902190219021902351e+01	-3.491675358921445422e+02
4.902250225022502406e+01	-3.515359990339235310e+02
4.902310231023102460e+01	-3.538248345472748611e+02
4.902370237023702515e+01	-3.560315172461445172e+02
4.902430243024302570e+01	-3.581535343849665765e+02
4.902490249024902624e+01	-3.601883879727486146e+02
4.902550255025502679e+01	-3.621335971108637750e+02
4.902610261026102734e+01	-3.639867003521954416e+02
4.902670267026702788e+01	-3.657452580792423191e+02
4.902730273027302843e+01	-3.674068548986930409e+02
4.902790279027902898e+01	-3.689691020499477077e+02
4.902850285028502952e+01	-3.704296398249825302e+02
4.902910291029103007e+01	-3.717861399969115155e+02
4.902970297029703062e+01	-3.730363082545423481e+02
4.903030303030303116e+01	-3.741778866401680261e+02
4.903090309030903171e+01	-3.752086559878006256e+02
4.903150315031503226e+01	-3.761264383590042257e+02
4.903210321032103280e+01	-3.769290994734424203e+02
4.903270327032703335e+01	-3.776145511312283816e+02
4.903330333033303390e+01	-3.781807536241229855e+02
4.903390339033903444e+01	-3.786257181326142813e+02
4.903450345034503499e+01	-3.789475091058759517e+02
4.903510351035103554e+01	-3.791442466215787022e+02
4.903570357035703609e+01	-3.792141087225318188e+02
4.903630363036303663e+01	-3.791553337271077453e+02
4.903690369036903718e+01	-3.789662225103950277e+02
4.903750375037503773e+01	-3.786451407530317397e+02
4.903810381038103827e+01	-3.781905211546709893e+02
4.903870387038703882e+01	-3.776008656090275508e+02
4.903930393039303937e+01	-3.768747473374894525e+02
4.903990399039903991e+01	-3.760108129782668698e+02
4.904050405040504046e+01	-3.750077846280955782e+02
4.904110411041104101e+01	-3.738644618335271161e+02
4.904170417041704155e+01	-3.725797235288641787e+02
4.904230423042304210e+01	-3.711525299178495061e+02
4.904290429042904265e+01	-3.695819242962491558e+02
4.904350435043504319e+01	-3.678670348125071428e+02
4.904410441044104374e+01	-3.660070761637206260e+02
4.904470447044704429e+01	-3.640013512242137494e+02
4.904530453045304483e+01	-3.618492526040644748e+02
4.904590459045904538e+01	-3.595502641350078648e+02
4.904650465046504593e+01	-3.571039622811780418e+02
4.904710471047104647e+01	-3.545100174722659858e+02
4.904770477047704702e+01	-3.517681953567039272e+02
4.904830483048304757e+01	-3.488783579726105017e+02
4.904890489048904811e+01	-3.458404648342891505e+02
4.904950495049504866e+01	-3.426545739321563815e+02
4.905010501050104921e+01	-3.393208426441152596e+02
4.905070507050704975e+01	-3.358395285564254209e+02
4.905130513051305030e+01	-3.322109901922769950e+02
4.905190519051905085e+01	-3.284356876463432400e+02
4.905250525052505139e+01	-3.245141831237227734e+02
4.905310531053105194e+01	-3.204471413817759640e+02
4.905370537053705249e+01	-3.162353300734903314e+02
4.905430543054305303e+01	-3.118796199911108147e+02
4.905490549054905358e+01	-3.073809852089171955e+02
4.905550555055505413e+01	-3.027405031241294751e+02
4.905610561056105468e+01	-2.979593543950646222e+02
4.905670567056705522e+01	-2.930388227758057269e+02
4.905730573057305577e+01	-2.879802948467333295e+02
4.905790579057905632e+01	-2.827852596404779320e+02
4.905850585058505686e+01	-2.774553081628956761e+02
4.905910591059105741e+01	-2.719921328088913128e+02
4.905970597059705796e+01	-2.663975266729873965e+02
4.906030603060305850e+01	-2.606733827547174656e+02
4.906090609060905905e+01	-2.548216930590378695e+02
4.906150615061505960e+01	-2.488445475921048740e+02
4.906210621062106014e+01	-2.427441332529020315e+02
4.906270627062706069e+01	-2.365227326213477284e+02
4.906330633063306124e+01	-2.301827226436356852e+02
4.906390639063906178e+01	-2.237265732157392790e+02
4.906450645064506233e+01	-2.171568456661053972e+02
4.906510651065106288e+01	-2.104761911387417115e+02
4.906570657065706342e+01	-2.036873488780158823e+02
4.906630663066306397e+01	-1.967931444166385972e+02
4.906690669066906452e+01	-1.897964876684209230e+02
4.906750675067506506e+01	-1.827003709275486472e+02
4.906810681068106561e+01	-1.755078667762373925e+02
4.906870687068706616e+01	-1.682221259027693350e+02
4.906930693069306670e+01	-1.608463748320278910e+02
4.906990699069906725e+01	-1.533839135707964658e+02
4.907050705070506780e+01	-1.458381131701759443e+02
4.907110711071106834e+01	-1.382124132076301635e+02
4.907170717071706889e+01	-1.305103191912565421e+02
4.907230723072306944e+01	-1.227353998890123989e+02
4.907290729072906998e+01	-1.148912845857192764e+02
4.907350735073507053e+01	-1.069816602707871169e+02
4.907410741074107108e+01	-9.901026875969954233e+01
4.907470747074707162e+01	-9.098090375238213312e+01
4.907530753075307217e+01	-8.289740783169398242e+01
4.907590759075907272e+01	-7.476366940535589833e+01
4.907650765076507327e+01	-6.658361959470596503e+01
4.907710771077107381e+01	-5.836122907376999791e+01
4.907770777077707436e+01	-5.010050486219542165e+01
4.907830783078307491e+01	-4.180548707566871514e+01
4.907890789078908256e+01	-3.348024563749562077e+01
4.907950795079507600e+01	-2.512887695509571628e+01
4.908010801080108365e+01	-1.675550056519546516e+01
4.908070807080708420e+01	-8.364255751564320107e+00
4.908130813081308474e+01	4.070186082224735991e-02
4.908190819081908529e+01	8.455203731273835288e+00
4.908250825082508584e+01	1.687507184459317600e+01
4.908310831083108638e+01	2.529612216401233482e+01
4.908370837083708693e+01	3.371416809188371388e+01
4.908430843084308748e+01	4.212502393411089230e+01
4.908490849084908803e+01	5.052450836432503678e+01
4.908550855085508857e+01	5.890844788378324637e+01
4.908610861086108912e+01	6.727268027300020492e+01
4.908670867086708967e+01	7.561305803111157786e+01
4.908730873087309021e+01	8.392545179900386643e+01
4.908790879087909076e+01	9.220575376225572484e+01
4.908850885088509131e+01	1.004498810299703280e+02
4.908910891089109185e+01	1.086537789856173077e+02
4.908970897089709240e+01	1.168134246060367616e+02
4.909030903090309295e+01	1.249248297448043701e+02
4.909090909090909349e+01	1.329840443762194582e+02
4.909150915091509404e+01	1.409871597962192880e+02
4.909210921092109459e+01	1.489303117765986997e+02
4.909270927092709513e+01	1.568096836689776126e+02
4.909330933093309568e+01	1.646215094550312585e+02
4.909390939093909623e+01	1.723620767395763380e+02
4.909450945094509677e+01	1.800277296831969238e+02
4.909510951095109732e+01	1.876148718711664856e+02
4.909570957095709787e+01	1.951199691155335643e+02
4.909630963096309841e+01	2.025395521873203108e+02
4.909690969096909896e+01	2.098702194758934922e+02
4.909750975097509951e+01	2.171086395726687499e+02
4.909810981098110005e+01	2.242515537764189446e+02
4.909870987098710060e+01	2.312957785175709660e+02
4.909930993099310115e+01	2.382382076989912605e+02
4.909990999099910169e+01	2.450758149508781116e+02
4.910051005100510224e+01	2.518056557975052669e+02
4.910111011101110279e+01	2.584248697336846590e+02
4.910171017101710333e+01	2.649306822089390607e+02
4.910231023102310388e+01	2.713204065175224287e+02
4.910291029102910443e+01	2.775914455925316702e+02
4.910351035103510497e+01	2.837412937025199540e+02
4.910411041104110552e+01	2.897675380491267561e+02
4.910471047104710607e+01	2.956678602644068405e+02
4.910531053105310662e+01	3.014400378066537201e+02
4.910591059105910716e+01	3.070819452536739504e+02
4.910651065106510771e+01	3.125915554925931588e+02
4.910711071107110826e+01	3.179669408054330688e+02
4.910771077107710880e+01	3.232062738498190697e+02
4.910831083108310935e+01	3.283078285343481184e+02
4.910891089108910990e+01	3.332699807882571577e+02
4.910951095109511044e+01	3.380912092251961099e+02
4.911011101110111099e+01	3.427700957010472393e+02
4.911071107110711154e+01	3.473053257658590383e+02
4.911131113111311208e+01	3.516956890101201338e+02
4.911191119111911263e+01	3.559400793057199621e+02
4.911251125112511318e+01	3.600374949420944404e+02
4.911311131113111372e+01	3.639870386581719686e+02
4.911371137113711427e+01	3.677879175708833941e+02
4.911431143114311482e+01	3.714394430011237773e+02
4.911491149114911536e+01	3.749410301981740758e+02
4.911551155115511591e+01	3.782921979637321215e+02
4.911611161116111646e+01	3.814925681768082768e+02
4.911671167116711700e+01	3.845418652208781509e+02
4.911731173117311755e+01	3.874399153147833204e+02
4.911791179117911810e+01	3.901866457489990694e+02
4.911851185118511864e+01	3.927820840289928128e+02
4.911911191119111919e+01	3.952263569274999213e+02
4.911971197119711974e+01	3.975196894476590046e+02
4.912031203120312028e+01	3.996624036990266973e+02
4.912091209120912083e+01	4.016549176886130681e+02
4.912151215121512138e+01	4.034977440291481798e+02
4.912211221122112192e+01	4.051914885668871307e+02
4.912271227122712247e+01	4.067368489313473674e+02
4.912331233123312302e+01	4.081346130094423188e+02
4.912391239123912356e+01	4.093856573465477595e+02
4.912451245124512411e+01	4.104909454771221817e+02
4.912511251125112466e+01	4.114515261875492911e+02
4.912571257125712521e+01	4.122685317139373637e+02
4.912631263126312575e+01	4.129431758776740935e+02
4.912691269126912630e+01	4.134767521615710848e+02
4.912751275127512685e+01	4.138706317294889345e+02
4.912811281128112739e+01	4.141262613923734648e+02
4.912871287128712794e+01	4.142451615236681732e+02
4.912931293129312849e+01	4.142289239270946837e+02
4.912991299129912903e+01	4.140792096598363514e+02
4.913051305130512958e+01	4.137977468141579607e+02
4.913111311131113013e+01	4.133863282605338441e+02
4.913171317131713067e+01	4.128468093553558447e+02
4.913231323132313122e+01	4.121811056163090257e+02
4.913291329132913177e+01	4.113911903684924027e+02
4.913351335133513231e+01	4.104790923643797669e+02
4.913411341134113286e+01	4.094468933806977020e+02
4.913471347134713341e+01	4.082967257952827254e+02
4.913531353135313395e+01	4.070307701469797621e+02
4.913591359135913450e+01	4.056512526816123341e+02
4.913651365136513505e+01	4.041604428870375045e+02
4.913711371137113559e+01	4.025606510202659365e+02
4.913771377137713614e+01	4.008542256296063897e+02
4.913831383138313669e+01	3.990435510747452099e+02
4.913891389138913723e+01	3.971310450476394749e+02
4.913951395139513778e+01	3.951191560970646037e+02
4.914011401140113833e+01	3.930103611595935149e+02
4.914071407140713887e+01	3.908071630997583270e+02
4.914131413141313942e+01	3.885120882620741440e+02
4.914191419141913997e+01	3.861276840375472261e+02
4.914251425142514051e+01	3.836565164472544325e+02
4.914311431143114106e+01	3.811011677454824280e+02
4.914371437143714161e+01	3.784642340448820050e+02
4.914431443144314215e+01	3.757483229660074926e+02
4.914491449144914270e+01	3.729560513135469364e+02
4.914551455145514325e+01	3.700900427814760860e+02
4.914611461146114380e+01	3.671529256892949888e+02
4.914671467146714434e+01	3.641473307514282851e+02
4.914731473147314489e+01	3.610758888817946399e+02
4.914791479147914544e+01	3.579412290354677566e+02
4.914851485148514598e+01	3.547459760892747340e+02
4.914911491149114653e+01	3.514927487630876612e+02
4.914971497149714708e+01	3.481841575834908440e+02
4.915031503150314762e+01	3.448228028914094239e+02
4.915091509150914817e+01	3.414112728952125053e+02
4.915151515151514872e+01	3.379521417707024398e+02
4.915211521152114926e+01	3.344479678093303505e+02
4.915271527152714981e+01	3.309012916158806661e+02
4.915331533153315036e+01	3.273146343567797771e+02
4.915391539153915090e+01	3.236904960601073640e+02
4.915451545154515145e+01	3.200313539682833266e+02
4.915511551155115200e+01	3.163396609443332181e+02
4.915571557155715254e+01	3.126178439325356067e+02
4.915631563156315309e+01	3.088683024741796430e+02
4.915691569156915364e+01	3.050934072790584537e+02
4.915751575157515418e+01	3.012954988532575840e+02
4.915811581158115473e+01	2.974768861837012537e+02
4.915871587158716238e+01	2.936398454798357420e+02
4.915931593159315582e+01	2.897866189727577648e+02
4.915991599159916348e+01	2.859194137719951527e+02
4.916051605160516402e+01	2.820404007800909199e+02
4.916111611161116457e+01	2.781517136650420525e+02
4.916171617161716512e+01	2.742554478905796032e+02
4.916231623162316566e+01	2.703536598042011292e+02
4.916291629162916621e+01	2.664483657827823890e+02
4.916351635163516676e+01	2.625415414355406938e+02
4.916411641164116730e+01	2.586351208640322170e+02
4.916471647164716785e+01	2.547309959788174183e+02
4.916531653165316840e+01	2.508310158723441816e+02
4.916591659165916894e+01	2.469369862475504647e+02
4.916651665166516949e+01	2.430506689016126529e+02
4.916711671167117004e+01	2.391737812642201675e+02
4.916771677167717058e+01	2.353079959896816717e+02
4.916831683168317113e+01	2.314549406021341440e+02
4.916891689168917168e+01	2.276161971930536367e+02
4.916951695169517222e+01	2.237933021702292251e+02
4.917011701170117277e+01	2.199877460573091810e+02
4.917071707170717332e+01	2.162009733429804328e+02
4.917131713171317386e+01	2.124343823788017005e+02
4.917191719171917441e+01	2.086893253246732911e+02
4.917251725172517496e+01	2.049671081408793611e+02
4.917311731173117550e+01	2.012689906256099164e+02
4.917371737173717605e+01	1.975961864968344912e+02
4.917431743174317660e+01	1.939498635173699768e+02
4.917491749174917715e+01	1.903311436619479196e+02
4.917551755175517769e+01	1.867411033250769208e+02
4.917611761176117824e+01	1.831807735684529916e+02
4.917671767176717879e+01	1.796511404066677358e+02
4.917731773177317933e+01	1.761531451299270543e+02
4.917791779177917988e+01	1.726876846624964230e+02
4.917851785178518043e+01	1.692556119555551959e+02
4.917911791179118097e+01	1.658577364131429874e+02
4.917971797179718152e+01	1.624948243498707541e+02
4.918031803180318207e+01	1.591675994790517734e+02
4.918091809180918261e+01	1.558767434299164449e+02
4.918151815181518316e+01	1.526228962925592896e+02
4.918211821182118371e+01	1.494066571892739717e+02
4.918271827182718425e+01	1.462285848709277616e+02
4.918331833183318480e+01	1.430891983370313199e+02
4.918391839183918535e+01	1.399889774781661060e+02
4.918451845184518589e+01	1.369283637394358379e+02
4.918511851185118644e+01	1.339077608036153606e+02
4.918571857185718699e+01	1.309275352926867413e+02
4.918631863186318753e+01	1.279880174864565276e+02
4.918691869186918808e+01	1.250895020569662961e+02
4.918751875187518863e+01	1.222322488174204551e+02
4.918811881188118917e+01	1.194164834843754903e+02
4.918871887188718972e+01	1.166423984519469172e+02
4.918931893189319027e+01	1.139101535768141105e+02
4.918991899189919081e+01	1.112198769728223908e+02
4.919051905190519136e+01	1.085716658139999993e+02
4.919111911191119191e+01	1.059655871448344016e+02
4.919171917191719245e+01	1.034016786966743098e+02
4.919231923192319300e+01	1.008799497091469988e+02
4.919291929192919355e+01	9.840038175550901656e+01
4.919351935193519409e+01	9.596292957087212017e+01
4.919411941194119464e+01	9.356752188227457623e+01
4.919471947194719519e+01	9.121406223959613158e+01
4.919531953195319574e+01	8.890242984634301138e+01
4.919591959195919628e+01	8.663248038935871875e+01
4.919651965196519683e+01	8.440404686904811626e+01
4.919711971197119738e+01	8.221694041948437359e+01
4.919771977197719792e+01	8.007095113181604518e+01
4.919831983198319847e+01	7.796584887084229365e+01
4.919891989198919902e+01	7.590138408624483191e+01
4.919951995199519956e+01	7.387728861771616096e+01
4.920012001200120011e+01	7.189327649325535674e+01
4.920072007200720066e+01	6.994904471993238815e+01
4.920132013201320120e+01	6.804427406645584142e+01
4.920192019201920175e+01	6.617862983690821466e+01
4.920252025202520230e+01	6.435176263504676797e+01
4.920312031203120284e+01	6.256330911859729582e+01
4.920372037203720339e+01	6.081289274300114300e+01
4.920432043204320394e+01	5.910012449410537272e+01
4.920492049204920448e+01	5.742460360931772101e+01
4.920552055205520503e+01	5.578591828677875242e+01
4.920612061206120558e+01	5.418364638213196116e+01
4.920672067206720612e+01	5.261735609250549572e+01
4.920732073207320667e+01	5.108660662734562408e+01
4.920792079207920722e+01	4.959094886577215533e+01
4.920852085208520776e+01	4.812992600015526534e+01
4.920912091209120831e+01	4.670307416564010339e+01
4.920972097209720886e+01	4.530992305537334630e+01
4.921032103210320940e+01	4.394999652121260425e+01
4.921092109210920995e+01	4.262281315972662554e+01
4.921152115211521050e+01	4.132788688331884686e+01
4.921212121212121104e+01	4.006472747633235088e+01
4.921272127212721159e+01	3.883284113601915521e+01
4.921332133213321214e+01	3.763173099828019019e+01
4.921392139213921268e+01	3.646089764560106516e+01
4.921452145214521323e+01	3.531983960688433655e+01
4.921512151215121378e+01	3.420805383487695650e+01
4.921572157215721433e+01	3.312503617049826943e+01
4.921632163216321487e+01	3.207028179180037597e+01
4.921692169216921542e+01	3.104328564759489240e+01
4.921752175217521597e+01	3.004354287579839777e+01
4.921812181218121651e+01	2.907054920656719688e+01
4.921872187218721706e+01	2.812380135030880624e+01
4.921932193219321761e+01	2.720279737067474457e+01
4.921992199219921815e+01	2.630703704265362575e+01
4.922052205220521870e+01	2.543602219590023594e+01
4.922112211221121925e+01	2.458925704344886398e+01
4.922172217221721979e+01	2.376624849597369149e+01
4.922232223222322034e+01	2.296650646177144850e+01
4.922292229222922089e+01	2.218954413265314329e+01
4.922352235223522143e+01	2.143487825594409202e+01
4.922412241224122198e+01	2.070202939280050103e+01
4.922472247224722253e+01	1.999052216306231600e+01
4.922532253225322307e+01	1.929988547686999567e+01
4.922592259225922362e+01	1.862965275328219050e+01
4.922652265226522417e+01	1.797936212613905482e+01
4.922712271227122471e+01	1.734855663742240139e+01
4.922772277227722526e+01	1.673678441837191500e+01
4.922832283228322581e+01	1.614359885862108257e+01
4.922892289228922635e+01	1.556855876362302205e+01
4.922952295229522690e+01	1.501122850064053793e+01
4.923012301230122745e+01	1.447117813357913363e+01
4.923072307230722799e+01	1.394798354694545850e+01
4.923132313231322854e+01	1.344122655921664489e+01
4.923192319231922909e+01	1.295049502340542702e+01
4.923252325232522963e+01	1.247538292485885592e+01
4.923312331233123018e+01	1.201549046230921824e+01
4.923372337233723073e+01	1.157042412178009094e+01
4.923432343234323127e+01	1.113979674135950759e+01
4.923492349234923182e+01	1.072322756713379377e+01
4.923552355235523237e+01	1.032034230057577773e+01
4.923612361236123292e+01	9.930773137680601437e+00
4.923672367236723346e+01	9.554158800141221874e+00
4.923732373237323401e+01	9.190144558854404622e+00
4.923792379237923456e+01	8.838382250046521449e+00
4.923852385238524221e+01	8.498530284306051286e+00
4.923912391239123565e+01	8.170253648807896951e+00
4.923972397239724330e+01	7.853223903011323337e+00
4.924032403240324385e+01	7.547119168111041887e+00
4.924092409240924439e+01	7.251624110517139954e+00
4.924152415241524494e+01	6.966429919636475177e+00
4.924212421242124549e+01	6.691234280224209741e+00
4.924272427242724604e+01	6.425741339570162580e+00
4.924332433243324658e+01	6.169661669780498237e+00
4.924392439243924713e+01	5.922712225410760034e+00
4.924452445244524768e+01	5.684616296701663352e+00
4.924512451245124822e+01	5.455103458664149585e+00
4.924572457245724877e+01	5.233909516255317307e+00
4.924632463246324932e+01	5.020776445881369732e+00
4.924692469246924986e+01	4.815452333458846823e+00
4.924752475247525041e+01	4.617691309259372545e+00
4.924812481248125096e+01	4.427253479757987442e+00
4.924872487248725150e+01	4.243904856699105999e+00
4.924932493249325205e+01	4.067417283588489418e+00
4.924992499249925260e+01	3.897568362316743418e+00
4.925052505250525314e+01	3.734141370363182055e+00
4.925112511251125369e+01	3.576925183043679901e+00
4.925172517251725424e+01	3.425714191676345166e+00
4.925232523252325478e+01	3.280308220125143670e+00
4.925292529252925533e+01	3.140512439893382801e+00
4.925352535253525588e+01	3.006137283932690973e+00
4.925412541254125642e+01	2.876998359326951249e+00
4.925472547254725697e+01	2.752916359004513147e+00
4.925532553255325752e+01	2.633716972625733455e+00
4.925592559255925806e+01	2.519230796786880333e+00
4.925652565256525861e+01	2.409293244675299928e+00
4.925712571257125916e+01	2.303744455304773009e+00
4.925772577257725970e+01	2.202429202454025070e+00
4.925832583258326025e+01	2.105196803425582353e+00
4.925892589258926080e+01	2.011901027736331393e+00
4.925952595259526134e+01	1.922400005845592119e+00
4.926012601260126189e+01	1.836556138020956741e+00
4.926072607260726244e+01	1.754236003436780322e+00
4.926132613261326298e+01	1.675310269594940671e+00
4.926192619261926353e+01	1.599653602152418364e+00
4.926252625262526408e+01	1.527144575235236834e+00
4.926312631263126462e+01	1.457665582313531383e+00
4.926372637263726517e+01	1.391102747707873455e+00
4.926432643264326572e+01	1.327345838792450605e+00
4.926492649264926627e+01	1.266288178956441968e+00
4.926552655265526681e+01	1.207826561380670460e+00
4.926612661266126736e+01	1.151861163682727618e+00
4.926672667266726791e+01	1.098295463479829426e+00
4.926732673267326845e+01	1.047036154915053308e+00
4.926792679267926900e+01	9.979930661890428212e-01
4.926852685268526955e+01	9.510790781359125257e-01
4.926912691269127009e+01	9.062100438789039147e-01
4.926972697269727064e+01	8.633047095981909447e-01
4.927032703270327119e+01	8.222846364403957331e-01
4.927092709270927173e+01	7.830741235965006375e-01
4.927152715271527228e+01	7.456001325722214634e-01
4.927212721272127283e+01	7.097922126723250624e-01
4.927272727272727337e+01	6.755824277179737214e-01
4.927332733273327392e+01	6.429052840138236302e-01
4.927392739273927447e+01	6.116976595794059168e-01
4.927452745274527501e+01	5.818987346572056518e-01
4.927512751275127556e+01	5.534499235077844359e-01
4.927572757275727611e+01	5.262948075004095783e-01
4.927632763276327665e+01	5.003790695057374061e-01
4.927692769276927720e+01	4.756504295953600248e-01
4.927752775277527775e+01	4.520585820512863506e-01
4.927812781278127829e+01	4.295551336868224657e-01
4.927872787278727884e+01	4.080935434787220650e-01
4.927932793279327939e+01	3.876290635090026693e-01
4.927992799279927993e+01	3.681186812133716568e-01
4.928052805280528048e+01	3.495210629318528106e-01
4.928112811281128103e+01	3.317964987558755796e-01
4.928172817281728157e+01	3.149068486648754495e-01
4.928232823282328212e+01	2.988154899442463930e-01
4.928292829282928267e+01	2.834872658753973540e-01
4.928352835283528321e+01	2.688884356875912429e-01
4.928412841284128376e+01	2.549866257602843023e-01
4.928472847284728431e+01	2.417507820637430638e-01
4.928532853285328486e+01	2.291511238248889193e-01
4.928592859285928540e+01	2.171590984045183026e-01
4.928652865286528595e+01	2.057473373713448739e-01
4.928712871287128650e+01	1.948896137576622278e-01
4.928772877287728704e+01	1.845608004808462488e-01
4.928832883288328759e+01	1.747368299144113624e-01
4.928892889288928814e+01	1.653946545918904554e-01
4.928952895289528868e+01	1.565122090264358667e-01
4.929012901290128923e+01	1.480683726287205793e-01
4.929072907290728978e+01	1.400429337054726886e-01
4.929132913291329032e+01	1.324165545207817429e-01
4.929192919291929087e+01	1.251707374021722718e-01
4.929252925292529142e+01	1.182877918733589162e-01
4.929312931293129196e+01	1.117508027955490535e-01
4.929372937293729251e+01	1.055435994991624771e-01
4.929432943294329306e+01	9.965072588787197982e-02
4.929492949294929360e+01	9.405741149693591652e-02
4.929552955295529415e+01	8.874954348788545444e-02
4.929612961296129470e+01	8.371363956174415755e-02
4.929672967296729524e+01	7.893682177308099235e-02
4.929732973297329579e+01	7.440679122733555306e-02
4.929792979297929634e+01	7.011180364399395570e-02
4.929852985298529688e+01	6.604064576832836819e-02
4.929912991299129743e+01	6.218261261454826466e-02
4.929972997299729798e+01	5.852748552332834309e-02
4.930033003300329852e+01	5.506551101678756194e-02
4.930093009300929907e+01	5.178738043407853098e-02
4.930153015301529962e+01	4.868421033081960642e-02
4.930213021302130016e+01	4.574752362564230707e-02
4.930273027302730071e+01	4.296923147715352859e-02
4.930333033303330126e+01	4.034161587460854265e-02
4.930393039303930180e+01	3.785731292556447636e-02
4.930453045304530235e+01	3.550929682373557550e-02
4.930513051305130290e+01	3.329086448020086159e-02
4.930573057305730345e+01	3.119562080102407722e-02
4.930633063306330399e+01	2.921746459423852152e-02
4.930693069306930454e+01	2.735057508902834916e-02
4.930753075307530509e+01	2.558939904980773658e-02
4.930813081308130563e+01	2.392863846776223033e-02
4.930873087308730618e+01	2.236323881227898422e-02
4.930933093309330673e+01	2.088837782455833098e-02
4.930993099309930727e+01	1.949945483557349174e-02
4.931053105310530782e+01	1.819208059043176534e-02
4.931113111311130837e+01	1.696206756109655892e-02
4.931173117311730891e+01	1.580542072935712389e-02
4.931233123312330946e+01	1.471832882188897976e-02
4.931293129312931001e+01	1.369715597923415636e-02
4.931353135313531055e+01	1.273843384055378149e-02
4.931413141314131110e+01	1.183885402606591093e-02
4.931473147314731165e+01	1.099526099918512849e-02
4.931533153315331219e+01	1.020464529052700527e-02
4.931593159315931274e+01	9.464137066133903112e-03
4.931653165316531329e+01	8.771000022518071759e-03
4.931713171317131383e+01	8.122625591405937748e-03
4.931773177317731438e+01	7.516527437401596123e-03
4.931833183318332203e+01	6.950334001593077952e-03
4.931893189318931547e+01	6.421788471410441387e-03
4.931953195319532313e+01	5.928741279346869814e-03
4.932013201320132367e+01	5.469145623697819862e-03
4.932073207320732422e+01	5.041053203480160005e-03
4.932133213321332477e+01	4.642610153836977151e-03
4.932193219321932531e+01	4.272053168828223585e-03
4.932253225322532586e+01	3.927705799128419772e-03
4.932313231323132641e+01	3.607974912797183662e-03
4.932373237323732695e+01	3.311347307949873576e-03
4.932433243324332750e+01	3.036386466830380201e-03
4.932493249324932805e+01	2.781729441470201254e-03
4.932553255325532859e+01	2.546083861802631194e-03
4.932613261326132914e+01	2.328225057783094021e-03
4.932673267326732969e+01	2.126993287741549971e-03
4.932733273327333023e+01	1.941291065855737900e-03
4.932793279327933078e+01	1.770080582280474536e-03
4.932853285328533133e+01	1.612381210094288291e-03
4.932913291329133187e+01	1.467267093826325796e-03
4.932973297329733242e+01	1.333864814900844213e-03
4.933033303330333297e+01	1.211351129880256991e-03
4.933093309330933351e+01	1.098950777898599932e-03
4.933153315331533406e+01	9.959343541531234627e-04
4.933213321332133461e+01	9.016162467610693097e-04
4.933273327332733516e+01	8.153526346904389679e-04
4.933333333333333570e+01	7.365395448370052950e-04
4.933393339333933625e+01	6.646109666448280330e-04
4.933453345334533680e+01	5.990370229542864387e-04
4.933513351335133734e+01	5.393221960107387383e-04
4.933573357335733789e+01	4.850058383561410688e-04
4.933633363336333844e+01	4.356555716432172071e-04
4.933693369336933898e+01	3.908684547234971907e-04
4.933753375337533953e+01	3.502694124381892904e-04
4.933813381338134008e+01	3.135097181637833889e-04
4.933873387338734062e+01	2.802655296564428647e-04
4.933933393339334117e+01	2.502364777860937640e-04
4.933993399339934172e+01	2.231443077737251153e-04
4.934053405340534226e+01	1.987315725464545340e-04
4.934113411341134281e+01	1.767603778070579181e-04
4.934173417341734336e+01	1.570111783805849392e-04
4.934233423342334390e+01	1.392816253529961356e-04
4.934293429342934445e+01	1.233854634580082703e-04
4.934353435343534500e+01	1.091514781009668558e-04
4.934413441344134554e+01	9.642249133486705827e-05
4.934473447344734609e+01	8.505440602581919708e-05
4.934533453345334664e+01	7.491529736527066901e-05
4.934593459345934718e+01	6.588455080600702767e-05
4.934653465346534773e+01	5.785204541999854674e-05
4.934713471347134828e+01	5.071738159999582680e-05
4.934773477347734882e+01	4.438915195468143391e-05
4.934833483348334937e+01	3.878425418023205828e-05
4.934893489348934992e+01	3.382724463023127365e-05
4.934953495349535046e+01	2.944973125171327738e-05
4.935013501350135101e+01	2.558980450825102841e-05
4.935073507350735156e+01	2.219150487180841379e-05
4.935133513351335210e+01	1.920432543378279431e-05
4.935193519351935265e+01	1.658274816235498015e-05
4.935253525352535320e+01	1.428581231790335321e-05
4.935313531353135375e+01	1.227671353066966454e-05
4.935373537353735429e+01	1.052466262562343960e-05
4.935433543354335484e+01	8.999606405963539397e-06
4.935493549354935539e+01	7.674690832624449805e-06
4.935553555355535593e+01	6.525956978108163006e-06
4.935613561356135648e+01	5.532061724225210397e-06
4.935673567356735703e+01	4.674021637770988112e-06
4.935733573357335757e+01	3.934978512131358290e-06
4.935793579357935812e+01	3.299985119312221930e-06
4.935853585358535867e+01	2.755809775442536952e-06
4.935913591359135921e+01	2.290758382936038918e-06
4.935973597359735976e+01	1.894512673752304750e-06
4.936033603360336031e+01	1.557983440128996993e-06
4.936093609360936085e+01	1.273177601342755378e-06
4.936153615361536140e+01	1.033078017101031433e-06
4.936213621362136195e+01	8.315350197051517295e-07
4.936273627362736249e+01	6.631686978217842848e-07
4.936333633363336304e+01	5.232810242541839136e-07
4.936393639363936359e+01	4.077769782488046112e-07
4.936453645364536413e+01	3.130938693735944815e-07
4.936513651365136468e+01	2.361381246620904962e-07
4.936573657365736523e+01	1.742288533657461142e-07
4.936633663366336577e+01	1.250475541611565871e-07
4.936693669366936632e+01	8.659337791466494571e-08
4.936753675367536687e+01	5.714340503848551531e-08
4.936813681368136741e+01	3.521744003074867069e-08
4.936873687368736796e+01	1.954686695192171199e-08
4.936933693369336851e+01	9.047148349221211129e-09
4.936993699369936905e+01	2.793586516061941452e-09
4.937053705370536960e+01	-0.000000000000000000e+00
4.937113711371137015e+01	-0.000000000000000000e+00
4.937173717371737069e+01	-0.000000000000000000e+00
4.937233723372337124e+01	-0.000000000000000000e+00
4.937293729372937179e+01	-0.000000000000000000e+00
4.937353735373537233e+01	-0.000000000000000000e+00
4.937413741374137288e+01	-0.000000000000000000e+00
4.937473747374737343e+01	-0.000000000000000000e+00
4.937533753375337398e+01	-0.000000000000000000e+00
4.937593759375937452e+01	-0.000000000000000000e+00
4.937653765376537507e+01	-0.000000000000000000e+00
4.937713771377137562e+01	-0.000000000000000000e+00
4.937773777377737616e+01	-0.000000000000000000e+00
4.937833783378337671e+01	-0.000000000000000000e+00
4.937893789378937726e+01	-0.000000000000000000e+00
4.937953795379537780e+01	-0.000000000000000000e+00
4.938013801380137835e+01	-0.000000000000000000e+00
4.938073807380737890e+01	-0.000000000000000000e+00
4.938133813381337944e+01	-0.000000000000000000e+00
4.938193819381937999e+01	-0.000000000000000000e+00
4.938253825382538054e+01	-0.000000000000000000e+00
4.938313831383138108e+01	-0.000000000000000000e+00
4.938373837383738163e+01	-0.000000000000000000e+00
4.938433843384338218e+01	-0.000000000000000000e+00
4.938493849384938272e+01	-0.000000000000000000e+00
4.938553855385538327e+01	-0.000000000000000000e+00
4.938613861386138382e+01	-0.000000000000000000e+00
4.938673867386738436e+01	-0.000000000000000000e+00
4.938733873387338491e+01	-0.000000000000000000e+00
4.938793879387938546e+01	-0.000000000000000000e+00
4.938853885388538600e+01	-0.000000000000000000e+00
4.938913891389138655e+01	-0.000000000000000000e+00
4.938973897389738710e+01	-0.000000000000000000e+00
4.939033903390338764e+01	-0.000000000000000000e+00
4.939093909390938819e+01	-0.000000000000000000e+00
4.939153915391538874e+01	-0.000000000000000000e+00
4.939213921392138928e+01	-0.000000000000000000e+00
4.939273927392738983e+01	-0.000000000000000000e+00
4.939333933393339038e+01	-0.000000000000000000e+00
4.939393939393939092e+01	-0.000000000000000000e+00
4.939453945394539147e+01	-0.000000000000000000e+00
4.939513951395139202e+01	-0.000000000000000000e+00
4.939573957395739257e+01	-0.000000000000000000e+00
4.939633963396339311e+01	-0.000000000000000000e+00
4.939693969396939366e+01	-0.000000000000000000e+00
4.939753975397539421e+01	-0.000000000000000000e+00
4.939813981398140186e+01	-0.000000000000000000e+00
4.939873987398739530e+01	-0.000000000000000000e+00
4.939933993399340295e+01	-0.000000000000000000e+00
4.939993999399939639e+01	-0.000000000000000000e+00
4.940054005400540404e+01	-0.000000000000000000e+00
4.940114011401140459e+01	-0.000000000000000000e+00
4.940174017401740514e+01	-0.000000000000000000e+00
4.940234023402340569e+01	-0.000000000000000000e+00
4.940294029402940623e+01	-0.000000000000000000e+00
4.940354035403540678e+01	-0.000000000000000000e+00
4.940414041404140733e+01	-0.000000000000000000e+00
4.940474047404740787e+01	-0.000000000000000000e+00
4.940534053405340842e+01	-0.000000000000000000e+00
4.940594059405940897e+01	-0.000000000000000000e+00
4.940654065406540951e+01	-0.000000000000000000e+00
4.940714071407141006e+01	-0.000000000000000000e+00
4.940774077407741061e+01	-0.000000000000000000e+00
4.940834083408341115e+01	-0.000000000000000000e+00
4.940894089408941170e+01	-0.000000000000000000e+00
4.940954095409541225e+01	-0.000000000000000000e+00
4.941014101410141279e+01	-0.000000000000000000e+00
4.941074107410741334e+01	-0.000000000000000000e+00
4.941134113411341389e+01	-0.000000000000000000e+00
4.941194119411941443e+01	-0.000000000000000000e+00
4.941254125412541498e+01	-0.000000000000000000e+00
4.941314131413141553e+01	-0.000000000000000000e+00
4.941374137413741607e+01	-0.000000000000000000e+00
4.941434143414341662e+01	-0.000000000000000000e+00
4.941494149414941717e+01	-0.000000000000000000e+00
4.941554155415541771e+01	-0.000000000000000000e+00
4.941614161416141826e+01	-0.000000000000000000e+00
4.941674167416741881e+01	-0.000000000000000000e+00
4.941734173417341935e+01	-0.000000000000000000e+00
4.941794179417941990e+01	-0.000000000000000000e+00
4.941854185418542045e+01	-0.000000000000000000e+00
4.941914191419142099e+01	-0.000000000000000000e+00
4.941974197419742154e+01	-0.000000000000000000e+00
4.942034203420342209e+01	-0.000000000000000000e+00
4.942094209420942263e+01	-0.000000000000000000e+00
4.942154215421542318e+01	-0.000000000000000000e+00
4.942214221422142373e+01	-0.000000000000000000e+00
4.942274227422742428e+01	-0.000000000000000000e+00
4.942334233423342482e+01	-0.000000000000000000e+00
4.942394239423942537e+01	-0.000000000000000000e+00
4.942454245424542592e+01	-0.000000000000000000e+00
4.942514251425142646e+01	-0.000000000000000000e+00
4.942574257425742701e+01	-0.000000000000000000e+00
4.942634263426342756e+01	-0.000000000000000000e+00
4.942694269426942810e+01	-0.000000000000000000e+00
4.942754275427542865e+01	-0.000000000000000000e+00
4.942814281428142920e+01	-0.000000000000000000e+00
4.942874287428742974e+01	-0.000000000000000000e+00
4.942934293429343029e+01	-0.000000000000000000e+00
4.942994299429943084e+01	-0.000000000000000000e+00
4.943054305430543138e+01	-0.000000000000000000e+00
4.943114311431143193e+01	-0.000000000000000000e+00
4.943174317431743248e+01	-0.000000000000000000e+00
4.943234323432343302e+01	-0.000000000000000000e+00
4.943294329432943357e+01	-0.000000000000000000e+00
4.943354335433543412e+01	-0.000000000000000000e+00
4.943414341434143466e+01	-0.000000000000000000e+00
4.943474347434743521e+01	-0.000000000000000000e+00
4.943534353435343576e+01	-0.000000000000000000e+00
4.943594359435943630e+01	-0.000000000000000000e+00
4.943654365436543685e+01	-0.000000000000000000e+00
4.943714371437143740e+01	-0.000000000000000000e+00
4.943774377437743794e+01	-0.000000000000000000e+00
4.943834383438343849e+01	-0.000000000000000000e+00
4.943894389438943904e+01	-0.000000000000000000e+00
4.943954395439543958e+01	-0.000000000000000000e+00
4.944014401440144013e+01	-0.000000000000000000e+00
4.944074407440744068e+01	-0.000000000000000000e+00
4.944134413441344122e+01	-0.000000000000000000e+00
4.944194419441944177e+01	-0.000000000000000000e+00
4.944254425442544232e+01	-0.000000000000000000e+00
4.944314431443144287e+01	-0.000000000000000000e+00
4.944374437443744341e+01	-0.000000000000000000e+00
4.944434443444344396e+01	-0.000000000000000000e+00
4.944494449444944451e+01	-0.000000000000000000e+00
4.944554455445544505e+01	-0.000000000000000000e+00
4.944614461446144560e+01	-0.000000000000000000e+00
4.944674467446744615e+01	-0.000000000000000000e+00
4.944734473447344669e+01	-0.000000000000000000e+00
4.944794479447944724e+01	-0.000000000000000000e+00
4.944854485448544779e+01	-0.000000000000000000e+00
4.944914491449144833e+01	-0.000000000000000000e+00
4.944974497449744888e+01	-0.000000000000000000e+00
4.945034503450344943e+01	-0.000000000000000000e+00
4.945094509450944997e+01	-0.000000000000000000e+00
4.945154515451545052e+01	-0.000000000000000000e+00
4.945214521452145107e+01	-0.000000000000000000e+00
4.945274527452745161e+01	-0.000000000000000000e+00
4.945334533453345216e+01	-0.000000000000000000e+00
4.945394539453945271e+01	-0.000000000000000000e+00
4.945454545454545325e+01	-0.000000000000000000e+00
4.945514551455145380e+01	-0.000000000000000000e+00
4.945574557455745435e+01	-0.000000000000000000e+00
4.945634563456345489e+01	-0.000000000000000000e+00
4.945694569456945544e+01	-0.000000000000000000e+00
4.945754575457545599e+01	-0.000000000000000000e+00
4.945814581458145653e+01	-0.000000000000000000e+00
4.945874587458745708e+01	-0.000000000000000000e+00
4.945934593459345763e+01	-0.000000000000000000e+00
4.945994599459945817e+01	-0.000000000000000000e+00
4.946054605460545872e+01	-0.000000000000000000e+00
4.946114611461145927e+01	-0.000000000000000000e+00
4.946174617461745981e+01	-0.000000000000000000e+00
4.946234623462346036e+01	-0.000000000000000000e+00
4.946294629462946091e+01	-0.000000000000000000e+00
4.946354635463546146e+01	-0.000000000000000000e+00
4.946414641464146200e+01	-0.000000000000000000e+00
4.946474647464746255e+01	-0.000000000000000000e+00
4.946534653465346310e+01	-0.000000000000000000e+00
4.946594659465946364e+01	-0.000000000000000000e+00
4.946654665466546419e+01	-0.000000000000000000e+00
4.946714671467146474e+01	-0.000000000000000000e+00
4.946774677467746528e+01	-0.000000000000000000e+00
4.946834683468346583e+01	-0.000000000000000000e+00
4.946894689468946638e+01	-0.000000000000000000e+00
4.946954695469546692e+01	-0.000000000000000000e+00
4.947014701470146747e+01	-0.000000000000000000e+00
4.947074707470746802e+01	-0.000000000000000000e+00
4.947134713471346856e+01	-0.000000000000000000e+00
4.947194719471946911e+01	-0.000000000000000000e+00
4.947254725472546966e+01	-0.000000000000000000e+00
4.947314731473147020e+01	-0.000000000000000000e+00
4.947374737473747075e+01	-0.000000000000000000e+00
4.947434743474347130e+01	-0.000000000000000000e+00
4.947494749474947184e+01	-0.000000000000000000e+00
4.947554755475547239e+01	-0.000000000000000000e+00
4.947614761476147294e+01	-0.000000000000000000e+00
4.947674767476747348e+01	-0.000000000000000000e+00
4.947734773477347403e+01	-0.000000000000000000e+00
4.947794779477948168e+01	-0.000000000000000000e+00
4.947854785478547512e+01	-0.000000000000000000e+00
4.947914791479148278e+01	-0.000000000000000000e+00
4.947974797479747622e+01	-0.000000000000000000e+00
4.948034803480348387e+01	-0.000000000000000000e+00
4.948094809480948442e+01	-0.000000000000000000e+00
4.948154815481548496e+01	-0.000000000000000000e+00
4.948214821482148551e+01	-0.000000000000000000e+00
4.948274827482748606e+01	-0.000000000000000000e+00
4.948334833483348660e+01	-0.000000000000000000e+00
4.948394839483948715e+01	-0.000000000000000000e+00
4.948454845484548770e+01	-0.000000000000000000e+00
4.948514851485148824e+01	-0.000000000000000000e+00
4.948574857485748879e+01	-0.000000000000000000e+00
4.948634863486348934e+01	-0.000000000000000000e+00
4.948694869486948988e+01	-0.000000000000000000e+00
4.948754875487549043e+01	-0.000000000000000000e+00
4.948814881488149098e+01	-0.000000000000000000e+00
4.948874887488749152e+01	-0.000000000000000000e+00
4.948934893489349207e+01	-0.000000000000000000e+00
4.948994899489949262e+01	-0.000000000000000000e+00
4.949054905490549316e+01	-0.000000000000000000e+00
4.949114911491149371e+01	-0.000000000000000000e+00
4.949174917491749426e+01	-0.000000000000000000e+00
4.949234923492349481e+01	-0.000000000000000000e+00
4.949294929492949535e+01	-0.000000000000000000e+00
4.949354935493549590e+01	-0.000000000000000000e+00
4.949414941494149645e+01	-0.000000000000000000e+00
4.949474947494749699e+01	-0.000000000000000000e+00
4.949534953495349754e+01	-0.000000000000000000e+00
4.949594959495949809e+01	-0.000000000000000000e+00
4.949654965496549863e+01	-0.000000000000000000e+00
4.949714971497149918e+01	-0.000000000000000000e+00
4.949774977497749973e+01	-0.000000000000000000e+00
4.949834983498350027e+01	-0.000000000000000000e+00
4.949894989498950082e+01	-0.000000000000000000e+00
4.949954995499550137e+01	-0.000000000000000000e+00
4.950015001500150191e+01	-0.000000000000000000e+00
4.950075007500750246e+01	-0.000000000000000000e+00
4.950135013501350301e+01	-0.000000000000000000e+00
4.950195019501950355e+01	-0.000000000000000000e+00
4.950255025502550410e+01	-0.000000000000000000e+00
4.950315031503150465e+01	-0.000000000000000000e+00
4.950375037503750519e+01	-0.000000000000000000e+00
4.950435043504350574e+01	-0.000000000000000000e+00
4.950495049504950629e+01	-0.000000000000000000e+00
4.950555055505550683e+01	-0.000000000000000000e+00
4.950615061506150738e+01	-0.000000000000000000e+00
4.950675067506750793e+01	-0.000000000000000000e+00
4.950735073507350847e+01	-0.000000000000000000e+00
4.950795079507950902e+01	-0.000000000000000000e+00
4.950855085508550957e+01	-0.000000000000000000e+00
4.950915091509151011e+01	-0.000000000000000000e+00
4.950975097509751066e+01	-0.000000000000000000e+00
4.951035103510351121e+01	-0.000000000000000000e+00
4.951095109510951175e+01	-0.000000000000000000e+00
4.951155115511551230e+01	-0.000000000000000000e+00
4.951215121512151285e+01	-0.000000000000000000e+00
4.951275127512751340e+01	-0.000000000000000000e+00
4.951335133513351394e+01	-0.000000000000000000e+00
4.951395139513951449e+01	-0.000000000000000000e+00
4.951455145514551504e+01	-0.000000000000000000e+00
4.951515151515151558e+01	-0.000000000000000000e+00
4.951575157515751613e+01	-0.000000000000000000e+00
4.951635163516351668e+01	-0.000000000000000000e+00
4.951695169516951722e+01	-0.000000000000000000e+00
4.951755175517551777e+01	-0.000000000000000000e+00
4.951815181518151832e+01	-0.000000000000000000e+00
4.951875187518751886e+01	-0.000000000000000000e+00
4.951935193519351941e+01	-0.000000000000000000e+00
4.951995199519951996e+01	-0.000000000000000000e+00
4.952055205520552050e+01	-0.000000000000000000e+00
4.952115211521152105e+01	-0.000000000000000000e+00
4.952175217521752160e+01	-0.000000000000000000e+00
4.952235223522352214e+01	-0.000000000000000000e+00
4.952295229522952269e+01	-0.000000000000000000e+00
4.952355235523552324e+01	-0.000000000000000000e+00
4.952415241524152378e+01	-0.000000000000000000e+00
4.952475247524752433e+01	-0.000000000000000000e+00
4.952535253525352488e+01	-0.000000000000000000e+00
4.952595259525952542e+01	-0.000000000000000000e+00
4.952655265526552597e+01	-0.000000000000000000e+00
4.952715271527152652e+01	-0.000000000000000000e+00
4.952775277527752706e+01	-0.000000000000000000e+00
4.952835283528352761e+01	-0.000000000000000000e+00
4.952895289528952816e+01	-0.000000000000000000e+00
4.952955295529552870e+01	-0.000000000000000000e+00
4.953015301530152925e+01	-0.000000000000000000e+00
4.953075307530752980e+01	-0.000000000000000000e+00
4.953135313531353034e+01	-0.000000000000000000e+00
4.953195319531953089e+01	-0.000000000000000000e+00
4.953255325532553144e+01	-0.000000000000000000e+00
4.953315331533153199e+01	-0.000000000000000000e+00
4.953375337533753253e+01	-0.000000000000000000e+00
4.953435343534353308e+01	-0.000000000000000000e+00
4.953495349534953363e+01	-0.000000000000000000e+00
4.953555355535553417e+01	-0.000000000000000000e+00
4.953615361536153472e+01	-0.000000000000000000e+00
4.953675367536753527e+01	-0.000000000000000000e+00
4.953735373537353581e+01	-0.000000000000000000e+00
4.953795379537953636e+01	-0.000000000000000000e+00
4.953855385538553691e+01	-0.000000000000000000e+00
4.953915391539153745e+01	-0.000000000000000000e+00
4.953975397539753800e+01	-0.000000000000000000e+00
4.954035403540353855e+01	-0.000000000000000000e+00
4.954095409540953909e+01	-0.000000000000000000e+00
4.954155415541553964e+01	-0.000000000000000000e+00
4.954215421542154019e+01	-0.000000000000000000e+00
4.954275427542754073e+01	-0.000000000000000000e+00
4.954335433543354128e+01	-0.000000000000000000e+00
4.954395439543954183e+01	-0.000000000000000000e+00
4.954455445544554237e+01	-0.000000000000000000e+00
4.954515451545154292e+01	-0.000000000000000000e+00
4.954575457545754347e+01	-0.000000000000000000e+00
4.954635463546354401e+01	-0.000000000000000000e+00
4.954695469546954456e+01	-0.000000000000000000e+00
4.954755475547554511e+01	-0.000000000000000000e+00
4.954815481548154565e+01	-0.000000000000000000e+00
4.954875487548754620e+01	-0.000000000000000000e+00
4.954935493549354675e+01	-0.000000000000000000e+00
4.954995499549954729e+01	-0.000000000000000000e+00
4.955055505550554784e+01	-0.000000000000000000e+00
4.955115511551154839e+01	-0.000000000000000000e+00
4.955175517551754893e+01	-0.000000000000000000e+00
4.955235523552354948e+01	-0.000000000000000000e+00
4.955295529552955003e+01	-0.000000000000000000e+00
4.955355535553555058e+01	-0.000000000000000000e+00
4.955415541554155112e+01	-0.000000000000000000e+00
4.955475547554755167e+01	-0.000000000000000000e+00
4.955535553555355222e+01	-0.000000000000000000e+00
4.955595559555955276e+01	-0.000000000000000000e+00
4.955655565556555331e+01	-0.000000000000000000e+00
4.955715571557155386e+01	-0.000000000000000000e+00
4.955775577557756151e+01	-0.000000000000000000e+00
4.955835583558355495e+01	-0.000000000000000000e+00
4.955895589558956260e+01	-0.000000000000000000e+00
4.955955595559555604e+01	-0.000000000000000000e+00
4.956015601560156369e+01	-0.000000000000000000e+00
4.956075607560756424e+01	-0.000000000000000000e+00
4.956135613561356479e+01	-0.000000000000000000e+00
4.956195619561956534e+01	-0.000000000000000000e+00
4.956255625562556588e+01	-0.000000000000000000e+00
4.956315631563156643e+01	-0.000000000000000000e+00
4.956375637563756698e+01	-0.000000000000000000e+00
4.956435643564356752e+01	-0.000000000000000000e+00
4.956495649564956807e+01	-0.000000000000000000e+00
4.956555655565556862e+01	-0.000000000000000000e+00
4.956615661566156916e+01	-0.000000000000000000e+00
4.956675667566756971e+01	-0.000000000000000000e+00
4.956735673567357026e+01	-0.000000000000000000e+00
4.956795679567957080e+01	-0.000000000000000000e+00
4.956855685568557135e+01	-0.000000000000000000e+00
4.956915691569157190e+01	-0.000000000000000000e+00
4.956975697569757244e+01	-0.000000000000000000e+00
4.957035703570357299e+01	-0.000000000000000000e+00
4.957095709570957354e+01	-0.000000000000000000e+00
4.957155715571557408e+01	-0.000000000000000000e+00
4.957215721572157463e+01	-0.000000000000000000e+00
4.957275727572757518e+01	-0.000000000000000000e+00
4.957335733573357572e+01	-0.000000000000000000e+00
4.957395739573957627e+01	-0.000000000000000000e+00
4.957455745574557682e+01	-0.000000000000000000e+00
4.957515751575157736e+01	-0.000000000000000000e+00
4.957575757575757791e+01	-0.000000000000000000e+00
4.957635763576357846e+01	-0.000000000000000000e+00
4.957695769576957900e+01	-0.000000000000000000e+00
4.957755775577557955e+01	-0.000000000000000000e+00
4.957815781578158010e+01	-0.000000000000000000e+00
4.957875787578758064e+01	-0.000000000000000000e+00
4.957935793579358119e+01	-0.000000000000000000e+00
4.957995799579958174e+01	-0.000000000000000000e+00
4.958055805580558228e+01	-0.000000000000000000e+00
4.958115811581158283e+01	-0.000000000000000000e+00
4.958175817581758338e+01	-0.000000000000000000e+00
4.958235823582358393e+01	-0.000000000000000000e+00
4.958295829582958447e+01	-0.000000000000000000e+00
4.958355835583558502e+01	-0.000000000000000000e+00
4.958415841584158557e+01	-0.000000000000000000e+00
4.958475847584758611e+01	-0.000000000000000000e+00
4.958535853585358666e+01	-0.000000000000000000e+00
4.958595859585958721e+01	-0.000000000000000000e+00
4.958655865586558775e+01	-0.000000000000000000e+00
4.958715871587158830e+01	-0.000000000000000000e+00
4.958775877587758885e+01	-0.000000000000000000e+00
4.958835883588358939e+01	-0.000000000000000000e+00
4.958895889588958994e+01	-0.000000000000000000e+00
4.958955895589559049e+01	-0.000000000000000000e+00
4.959015901590159103e+01	-0.000000000000000000e+00
4.959075907590759158e+01	-0.000000000000000000e+00
4.959135913591359213e+01	-0.000000000000000000e+00
4.959195919591959267e+01	-0.000000000000000000e+00
4.959255925592559322e+01	-0.000000000000000000e+00
4.959315931593159377e+01	-0.000000000000000000e+00
4.959375937593759431e+01	-0.000000000000000000e+00
4.959435943594359486e+01	-0.000000000000000000e+00
4.959495949594959541e+01	-0.000000000000000000e+00
4.959555955595559595e+01	-0.000000000000000000e+00
4.959615961596159650e+01	-0.000000000000000000e+00
4.959675967596759705e+01	-0.000000000000000000e+00
4.959735973597359759e+01	-0.000000000000000000e+00
4.959795979597959814e+01	-0.000000000000000000e+00
4.959855985598559869e+01	-0.000000000000000000e+00
4.959915991599159923e+01	-0.000000000000000000e+00
4.959975997599759978e+01	-0.000000000000000000e+00
4.960036003600360033e+01	-0.000000000000000000e+00
4.960096009600960087e+01	-0.000000000000000000e+00
4.960156015601560142e+01	-0.000000000000000000e+00
4.960216021602160197e+01	-0.000000000000000000e+00
4.960276027602760252e+01	-0.000000000000000000e+00
4.960336033603360306e+01	-0.000000000000000000e+00
4.960396039603960361e+01	-0.000000000000000000e+00
4.960456045604560416e+01	-0.000000000000000000e+00
4.960516051605160470e+01	-0.000000000000000000e+00
4.960576057605760525e+01	-0.000000000000000000e+00
4.960636063606360580e+01	-0.000000000000000000e+00
4.960696069606960634e+01	-0.000000000000000000e+00
4.960756075607560689e+01	-0.000000000000000000e+00
4.960816081608160744e+01	-0.000000000000000000e+00
4.960876087608760798e+01	-0.000000000000000000e+00
4.960936093609360853e+01	-0.000000000000000000e+00
4.960996099609960908e+01	-0.000000000000000000e+00
4.961056105610560962e+01	-0.000000000000000000e+00
4.961116111611161017e+01	-0.000000000000000000e+00
4.961176117611761072e+01	-0.000000000000000000e+00
4.961236123612361126e+01	-0.000000000000000000e+00
4.961296129612961181e+01	-0.000000000000000000e+00
4.961356135613561236e+01	-0.000000000000000000e+00
4.961416141614161290e+01	-0.000000000000000000e+00
4.961476147614761345e+01	-0.000000000000000000e+00
4.961536153615361400e+01	-0.000000000000000000e+00
4.961596159615961454e+01	-0.000000000000000000e+00
4.961656165616561509e+01	-0.000000000000000000e+00
4.961716171617161564e+01	-0.000000000000000000e+00
4.961776177617761618e+01	-0.000000000000000000e+00
4.961836183618361673e+01	-0.000000000000000000e+00
4.961896189618961728e+01	-0.000000000000000000e+00
4.961956195619561782e+01	-0.000000000000000000e+00
4.962016201620161837e+01	-0.000000000000000000e+00
4.962076207620761892e+01	-0.000000000000000000e+00
4.962136213621361946e+01	-0.000000000000000000e+00
4.962196219621962001e+01	-0.000000000000000000e+00
4.962256225622562056e+01	-0.000000000000000000e+00
4.962316231623162111e+01	-0.000000000000000000e+00
4.962376237623762165e+01	-0.000000000000000000e+00
4.962436243624362220e+01	-0.000000000000000000e+00
4.962496249624962275e+01	-0.000000000000000000e+00
4.962556255625562329e+01	-0.000000000000000000e+00
4.962616261626162384e+01	-0.000000000000000000e+00
4.962676267626762439e+01	-0.000000000000000000e+00
4.962736273627362493e+01	-0.000000000000000000e+00
4.962796279627962548e+01	-0.000000000000000000e+00
4.962856285628562603e+01	-0.000000000000000000e+00
4.962916291629162657e+01	-0.000000000000000000e+00
4.962976297629762712e+01	-0.000000000000000000e+00
4.963036303630362767e+01	-0.000000000000000000e+00
4.963096309630962821e+01	-0.000000000000000000e+00
4.963156315631562876e+01	-0.000000000000000000e+00
4.963216321632162931e+01	-0.000000000000000000e+00
4.963276327632762985e+01	-0.000000000000000000e+00
4.963336333633363040e+01	-0.000000000000000000e+00
4.963396339633963095e+01	-0.000000000000000000e+00
4.963456345634563149e+01	-0.000000000000000000e+00
4.963516351635163204e+01	-0.000000000000000000e+00
4.963576357635763259e+01	-0.000000000000000000e+00
4.963636363636363313e+01	-0.000000000000000000e+00
4.963696369636963368e+01	-0.000000000000000000e+00
4.963756375637564133e+01	-0.000000000000000000e+00
4.963816381638163477e+01	-0.000000000000000000e+00
4.963876387638764243e+01	-0.000000000000000000e+00
4.963936393639363587e+01	-0.000000000000000000e+00
4.963996399639964352e+01	-0.000000000000000000e+00
4.964056405640564407e+01	-0.000000000000000000e+00
4.964116411641164461e+01	-0.000000000000000000e+00
4.964176417641764516e+01	-0.000000000000000000e+00
4.964236423642364571e+01	-0.000000000000000000e+00
4.964296429642964625e+01	-0.000000000000000000e+00
4.964356435643564680e+01	-0.000000000000000000e+00
4.964416441644164735e+01	-0.000000000000000000e+00
4.964476447644764789e+01	-0.000000000000000000e+00
4.964536453645364844e+01	-0.000000000000000000e+00
4.964596459645964899e+01	-0.000000000000000000e+00
4.964656465646564953e+01	-0.000000000000000000e+00
4.964716471647165008e+01	-0.000000000000000000e+00
4.964776477647765063e+01	-0.000000000000000000e+00
4.964836483648365117e+01	-0.000000000000000000e+00
4.964896489648965172e+01	-0.000000000000000000e+00
4.964956495649565227e+01	-0.000000000000000000e+00
4.965016501650165281e+01	-0.000000000000000000e+00
4.965076507650765336e+01	-0.000000000000000000e+00
4.965136513651365391e+01	-0.000000000000000000e+00
4.965196519651965446e+01	-0.000000000000000000e+00
4.965256525652565500e+01	-0.000000000000000000e+00
4.965316531653165555e+01	-0.000000000000000000e+00
4.965376537653765610e+01	-0.000000000000000000e+00
4.965436543654365664e+01	-0.000000000000000000e+00
4.965496549654965719e+01	-0.000000000000000000e+00
4.965556555655565774e+01	-0.000000000000000000e+00
4.965616561656165828e+01	-0.000000000000000000e+00
4.965676567656765883e+01	-0.000000000000000000e+00
4.965736573657365938e+01	-0.000000000000000000e+00
4.965796579657965992e+01	-0.000000000000000000e+00
4.965856585658566047e+01	-0.000000000000000000e+00
4.965916591659166102e+01	-0.000000000000000000e+00
4.965976597659766156e+01	-0.000000000000000000e+00
4.966036603660366211e+01	-0.000000000000000000e+00
4.966096609660966266e+01	-0.000000000000000000e+00
4.966156615661566320e+01	-0.000000000000000000e+00
4.966216621662166375e+01	-0.000000000000000000e+00
4.966276627662766430e+01	-0.000000000000000000e+00
4.966336633663366484e+01	-0.000000000000000000e+00
4.966396639663966539e+01	-0.000000000000000000e+00
4.966456645664566594e+01	-0.000000000000000000e+00
4.966516651665166648e+01	-0.000000000000000000e+00
4.966576657665766703e+01	-0.000000000000000000e+00
4.966636663666366758e+01	-0.000000000000000000e+00
4.966696669666966812e+01	-0.000000000000000000e+00
4.966756675667566867e+01	-0.000000000000000000e+00
4.966816681668166922e+01	-0.000000000000000000e+00
4.966876687668766976e+01	-0.000000000000000000e+00
4.966936693669367031e+01	-0.000000000000000000e+00
4.966996699669967086e+01	-0.000000000000000000e+00
4.967056705670567140e+01	-0.000000000000000000e+00
4.967116711671167195e+01	-0.000000000000000000e+00
4.967176717671767250e+01	-0.000000000000000000e+00
4.967236723672367305e+01	-0.000000000000000000e+00
4.967296729672967359e+01	-0.000000000000000000e+00
4.967356735673567414e+01	-0.000000000000000000e+00
4.967416741674167469e+01	-0.000000000000000000e+00
4.967476747674767523e+01	-0.000000000000000000e+00
4.967536753675367578e+01	-0.000000000000000000e+00
4.967596759675967633e+01	-0.000000000000000000e+00
4.967656765676567687e+01	-0.000000000000000000e+00
4.967716771677167742e+01	-0.000000000000000000e+00
4.967776777677767797e+01	-0.000000000000000000e+00
4.967836783678367851e+01	-0.000000000000000000e+00
4.967896789678967906e+01	-0.000000000000000000e+00
4.967956795679567961e+01	-0.000000000000000000e+00
4.968016801680168015e+01	-0.000000000000000000e+00
4.968076807680768070e+01	-0.000000000000000000e+00
4.968136813681368125e+01	-0.000000000000000000e+00
4.968196819681968179e+01	-0.000000000000000000e+00
4.968256825682568234e+01	-0.000000000000000000e+00
4.968316831683168289e+01	-0.000000000000000000e+00
4.968376837683768343e+01	-0.000000000000000000e+00
4.968436843684368398e+01	-0.000000000000000000e+00
4.968496849684968453e+01	-0.000000000000000000e+00
4.968556855685568507e+01	-0.000000000000000000e+00
4.968616861686168562e+01	-0.000000000000000000e+00
4.968676867686768617e+01	-0.000000000000000000e+00
4.968736873687368671e+01	-0.000000000000000000e+00
4.968796879687968726e+01	-0.000000000000000000e+00
4.968856885688568781e+01	-0.000000000000000000e+00
4.968916891689168835e+01	-0.000000000000000000e+00
4.968976897689768890e+01	-0.000000000000000000e+00
4.969036903690368945e+01	-0.000000000000000000e+00
4.969096909690968999e+01	-0.000000000000000000e+00
4.969156915691569054e+01	-0.000000000000000000e+00
4.969216921692169109e+01	-0.000000000000000000e+00
4.969276927692769164e+01	-0.000000000000000000e+00
4.969336933693369218e+01	-0.000000000000000000e+00
4.969396939693969273e+01	-0.000000000000000000e+00
4.969456945694569328e+01	-0.000000000000000000e+00
4.969516951695169382e+01	-0.000000000000000000e+00
4.969576957695769437e+01	-0.000000000000000000e+00
4.969636963696369492e+01	-0.000000000000000000e+00
4.969696969696969546e+01	-0.000000000000000000e+00
4.969756975697569601e+01	-0.000000000000000000e+00
4.969816981698169656e+01	-0.000000000000000000e+00
4.969876987698769710e+01	-0.000000000000000000e+00
4.969936993699369765e+01	-0.000000000000000000e+00
4.969996999699969820e+01	-0.000000000000000000e+00
4.970057005700569874e+01	-0.000000000000000000e+00
4.970117011701169929e+01	-0.000000000000000000e+00
4.970177017701769984e+01	-0.000000000000000000e+00
4.970237023702370038e+01	-0.000000000000000000e+00
4.970297029702970093e+01	-0.000000000000000000e+00
4.970357035703570148e+01	-0.000000000000000000e+00
4.970417041704170202e+01	-0.000000000000000000e+00
4.970477047704770257e+01	-0.000000000000000000e+00
4.970537053705370312e+01	-0.000000000000000000e+00
4.970597059705970366e+01	-0.000000000000000000e+00
4.970657065706570421e+01	-0.000000000000000000e+00
4.970717071707170476e+01	-0.000000000000000000e+00
4.970777077707770530e+01	-0.000000000000000000e+00
4.970837083708370585e+01	-0.000000000000000000e+00
4.970897089708970640e+01	-0.000000000000000000e+00
4.970957095709570694e+01	-0.000000000000000000e+00
4.971017101710170749e+01	-0.000000000000000000e+00
4.971077107710770804e+01	-0.000000000000000000e+00
4.971137113711370858e+01	-0.000000000000000000e+00
4.971197119711970913e+01	-0.000000000000000000e+00
4.971257125712570968e+01	-0.000000000000000000e+00
4.971317131713171023e+01	-0.000000000000000000e+00
4.971377137713771077e+01	-0.000000000000000000e+00
4.971437143714371132e+01	-0.000000000000000000e+00
4.971497149714971187e+01	-0.000000000000000000e+00
4.971557155715571241e+01	-0.000000000000000000e+00
4.971617161716171296e+01	-0.000000000000000000e+00
4.971677167716771351e+01	-0.000000000000000000e+00
4.971737173717372116e+01	-0.000000000000000000e+00
4.971797179717971460e+01	-0.000000000000000000e+00
4.971857185718572225e+01	-0.000000000000000000e+00
4.971917191719171569e+01	-0.000000000000000000e+00
4.971977197719772334e+01	-0.000000000000000000e+00
4.972037203720372389e+01	-0.000000000000000000e+00
4.972097209720972444e+01	-0.000000000000000000e+00
4.972157215721572499e+01	-0.000000000000000000e+00
4.972217221722172553e+01	-0.000000000000000000e+00
4.972277227722772608e+01	-0.000000000000000000e+00
4.972337233723372663e+01	-0.000000000000000000e+00
4.972397239723972717e+01	-0.000000000000000000e+00
4.972457245724572772e+01	-0.000000000000000000e+00
4.972517251725172827e+01	-0.000000000000000000e+00
4.972577257725772881e+01	-0.000000000000000000e+00
4.972637263726372936e+01	-0.000000000000000000e+00
4.972697269726972991e+01	-0.000000000000000000e+00
4.972757275727573045e+01	-0.000000000000000000e+00
4.972817281728173100e+01	-0.000000000000000000e+00
4.972877287728773155e+01	-0.000000000000000000e+00
4.972937293729373209e+01	-0.000000000000000000e+00
4.972997299729973264e+01	-0.000000000000000000e+00
4.973057305730573319e+01	-0.000000000000000000e+00
4.973117311731173373e+01	-0.000000000000000000e+00
4.973177317731773428e+01	-0.000000000000000000e+00
4.973237323732373483e+01	-0.000000000000000000e+00
4.973297329732973537e+01	-0.000000000000000000e+00
4.973357335733573592e+01	-0.000000000000000000e+00
4.973417341734173647e+01	-0.000000000000000000e+00
4.973477347734773701e+01	-0.000000000000000000e+00
4.973537353735373756e+01	-0.000000000000000000e+00
4.973597359735973811e+01	-0.000000000000000000e+00
4.973657365736573865e+01	-0.000000000000000000e+00
4.973717371737173920e+01	-0.000000000000000000e+00
4.973777377737773975e+01	-0.000000000000000000e+00
4.973837383738374029e+01	-0.000000000000000000e+00
4.973897389738974084e+01	-0.000000000000000000e+00
4.973957395739574139e+01	-0.000000000000000000e+00
4.974017401740174193e+01	-0.000000000000000000e+00
4.974077407740774248e+01	-0.000000000000000000e+00
4.974137413741374303e+01	-0.000000000000000000e+00
4.974197419741974358e+01	-0.000000000000000000e+00
4.974257425742574412e+01	-0.000000000000000000e+00
4.974317431743174467e+01	-0.000000000000000000e+00
4.974377437743774522e+01	-0.000000000000000000e+00
4.974437443744374576e+01	-0.000000000000000000e+00
4.974497449744974631e+01	-0.000000000000000000e+00
4.974557455745574686e+01	-0.000000000000000000e+00
4.974617461746174740e+01	-0.000000000000000000e+00
4.974677467746774795e+01	-0.000000000000000000e+00
4.974737473747374850e+01	-0.000000000000000000e+00
4.974797479747974904e+01	-0.000000000000000000e+00
4.974857485748574959e+01	-0.000000000000000000e+00
4.974917491749175014e+01	-0.000000000000000000e+00
4.974977497749775068e+01	-0.000000000000000000e+00
4.975037503750375123e+01	-0.000000000000000000e+00
4.975097509750975178e+01	-0.000000000000000000e+00
4.975157515751575232e+01	-0.000000000000000000e+00
4.975217521752175287e+01	-0.000000000000000000e+00
4.975277527752775342e+01	-0.000000000000000000e+00
4.975337533753375396e+01	-0.000000000000000000e+00
4.975397539753975451e+01	-0.000000000000000000e+00
4.975457545754575506e+01	-0.000000000000000000e+00
4.975517551755175560e+01	-0.000000000000000000e+00
4.975577557755775615e+01	-0.000000000000000000e+00
4.975637563756375670e+01	-0.000000000000000000e+00
4.975697569756975724e+01	-0.000000000000000000e+00
4.975757575757575779e+01	-0.000000000000000000e+00
4.975817581758175834e+01	-0.000000000000000000e+00
4.975877587758775888e+01	-0.000000000000000000e+00
4.975937593759375943e+01	-0.000000000000000000e+00
4.975997599759975998e+01	-0.000000000000000000e+00
4.976057605760576052e+01	-0.000000000000000000e+00
4.976117611761176107e+01	-0.000000000000000000e+00
4.976177617761776162e+01	-0.000000000000000000e+00
4.976237623762376217e+01	-0.000000000000000000e+00
4.976297629762976271e+01	-0.000000000000000000e+00
4.976357635763576326e+01	-0.000000000000000000e+00
4.976417641764176381e+01	-0.000000000000000000e+00
4.976477647764776435e+01	-0.000000000000000000e+00
4.976537653765376490e+01	-0.000000000000000000e+00
4.976597659765976545e+01	-0.000000000000000000e+00
4.976657665766576599e+01	-0.000000000000000000e+00
4.976717671767176654e+01	-0.000000000000000000e+00
4.976777677767776709e+01	-0.000000000000000000e+00
4.976837683768376763e+01	-0.000000000000000000e+00
4.976897689768976818e+01	-0.000000000000000000e+00
4.976957695769576873e+01	-0.000000000000000000e+00
4.977017701770176927e+01	-0.000000000000000000e+00
4.977077707770776982e+01	-0.000000000000000000e+00
4.977137713771377037e+01	-0.000000000000000000e+00
4.977197719771977091e+01	-0.000000000000000000e+00
4.977257725772577146e+01	-0.000000000000000000e+00
4.977317731773177201e+01	-0.000000000000000000e+00
4.977377737773777255e+01	-0.000000000000000000e+00
4.977437743774377310e+01	-0.000000000000000000e+00
4.977497749774977365e+01	-0.000000000000000000e+00
4.977557755775577419e+01	-0.000000000000000000e+00
4.977617761776177474e+01	-0.000000000000000000e+00
4.977677767776777529e+01	-0.000000000000000000e+00
4.977737773777377583e+01	-0.000000000000000000e+00
4.977797779777977638e+01	-0.000000000000000000e+00
4.977857785778577693e+01	-0.000000000000000000e+00
4.977917791779177747e+01	-0.000000000000000000e+00
4.977977797779777802e+01	-0.000000000000000000e+00
4.978037803780377857e+01	-0.000000000000000000e+00
4.978097809780977911e+01	-0.000000000000000000e+00
4.978157815781577966e+01	-0.000000000000000000e+00
4.978217821782178021e+01	-0.000000000000000000e+00
4.978277827782778076e+01	-0.000000000000000000e+00
4.978337833783378130e+01	-0.000000000000000000e+00
4.978397839783978185e+01	-0.000000000000000000e+00
4.978457845784578240e+01	-0.000000000000000000e+00
4.978517851785178294e+01	-0.000000000000000000e+00
4.978577857785778349e+01	-0.000000000000000000e+00
4.978637863786378404e+01	-0.000000000000000000e+00
4.978697869786978458e+01	-0.000000000000000000e+00
4.978757875787578513e+01	-0.000000000000000000e+00
4.978817881788178568e+01	-0.000000000000000000e+00
4.978877887788778622e+01	-0.000000000000000000e+00
4.978937893789378677e+01	-0.000000000000000000e+00
4.978997899789978732e+01	-0.000000000000000000e+00
4.979057905790578786e+01	-0.000000000000000000e+00
4.979117911791178841e+01	-0.000000000000000000e+00
4.979177917791778896e+01	-0.000000000000000000e+00
4.979237923792378950e+01	-0.000000000000000000e+00
4.979297929792979005e+01	-0.000000000000000000e+00
4.979357935793579060e+01	-0.000000000000000000e+00
4.979417941794179114e+01	-0.000000000000000000e+00
4.979477947794779169e+01	-0.000000000000000000e+00
4.979537953795379224e+01	-0.000000000000000000e+00
4.979597959795979278e+01	-0.000000000000000000e+00
4.979657965796579333e+01	-0.000000000000000000e+00
4.979717971797180098e+01	-0.000000000000000000e+00
4.979777977797779442e+01	-0.000000000000000000e+00
4.979837983798380208e+01	-0.000000000000000000e+00
4.979897989798979552e+01	-0.000000000000000000e+00
4.979957995799580317e+01	-0.000000000000000000e+00
4.980018001800180372e+01	-0.000000000000000000e+00
4.980078007800780426e+01	-0.000000000000000000e+00
4.980138013801380481e+01	-0.000000000000000000e+00
4.980198019801980536e+01	-0.000000000000000000e+00
4.980258025802580590e+01	-0.000000000000000000e+00
4.980318031803180645e+01	-0.000000000000000000e+00
4.980378037803780700e+01	-0.000000000000000000e+00
4.980438043804380754e+01	-0.000000000000000000e+00
4.980498049804980809e+01	-0.000000000000000000e+00
4.980558055805580864e+01	-0.000000000000000000e+00
4.980618061806180918e+01	-0.000000000000000000e+00
4.980678067806780973e+01	-0.000000000000000000e+00
4.980738073807381028e+01	-0.000000000000000000e+00
4.980798079807981082e+01	-0.000000000000000000e+00
4.980858085808581137e+01	-0.000000000000000000e+00
4.980918091809181192e+01	-0.000000000000000000e+00
4.980978097809781246e+01	-0.000000000000000000e+00
4.981038103810381301e+01	-0.000000000000000000e+00
4.981098109810981356e+01	-0.000000000000000000e+00
4.981158115811581411e+01	-0.000000000000000000e+00
4.981218121812181465e+01	-0.000000000000000000e+00
4.981278127812781520e+01	-0.000000000000000000e+00
4.981338133813381575e+01	-0.000000000000000000e+00
4.981398139813981629e+01	-0.000000000000000000e+00
4.981458145814581684e+01	-0.000000000000000000e+00
4.981518151815181739e+01	-0.000000000000000000e+00
4.981578157815781793e+01	-0.000000000000000000e+00
4.981638163816381848e+01	-0.000000000000000000e+00
4.981698169816981903e+01	-0.000000000000000000e+00
4.981758175817581957e+01	-0.000000000000000000e+00
4.981818181818182012e+01	-0.000000000000000000e+00
4.981878187818782067e+01	-0.000000000000000000e+00
4.981938193819382121e+01	-0.000000000000000000e+00
4.981998199819982176e+01	-0.000000000000000000e+00
4.982058205820582231e+01	-0.000000000000000000e+00
4.982118211821182285e+01	-0.000000000000000000e+00
4.982178217821782340e+01	-0.000000000000000000e+00
4.982238223822382395e+01	-0.000000000000000000e+00
4.982298229822982449e+01	-0.000000000000000000e+00
4.982358235823582504e+01	-0.000000000000000000e+00
4.982418241824182559e+01	-0.000000000000000000e+00
4.982478247824782613e+01	-0.000000000000000000e+00
4.982538253825382668e+01	-0.000000000000000000e+00
4.982598259825982723e+01	-0.000000000000000000e+00
4.982658265826582777e+01	-0.000000000000000000e+00
4.982718271827182832e+01	-0.000000000000000000e+00
4.982778277827782887e+01	-0.000000000000000000e+00
4.982838283828382941e+01	-0.000000000000000000e+00
4.982898289828982996e+01	-0.000000000000000000e+00
4.982958295829583051e+01	-0.000000000000000000e+00
4.983018301830183105e+01	-0.000000000000000000e+00
4.983078307830783160e+01	-0.000000000000000000e+00
4.983138313831383215e+01	-0.000000000000000000e+00
4.983198319831983270e+01	-0.000000000000000000e+00
4.983258325832583324e+01	-0.000000000000000000e+00
4.983318331833183379e+01	-0.000000000000000000e+00
4.983378337833783434e+01	-0.000000000000000000e+00
4.983438343834383488e+01	-0.000000000000000000e+00
4.983498349834983543e+01	-0.000000000000000000e+00
4.983558355835583598e+01	-0.000000000000000000e+00
4.983618361836183652e+01	-0.000000000000000000e+00
4.983678367836783707e+01	-0.000000000000000000e+00
4.983738373837383762e+01	-0.000000000000000000e+00
4.983798379837983816e+01	-0.000000000000000000e+00
4.983858385838583871e+01	-0.000000000000000000e+00
4.983918391839183926e+01	-0.000000000000000000e+00
4.983978397839783980e+01	-0.000000000000000000e+00
4.984038403840384035e+01	-0.000000000000000000e+00
4.984098409840984090e+01	-0.000000000000000000e+00
4.984158415841584144e+01	-0.000000000000000000e+00
4.984218421842184199e+01	-0.000000000000000000e+00
4.984278427842784254e+01	-0.000000000000000000e+00
4.984338433843384308e+01	-0.000000000000000000e+00
4.984398439843984363e+01	-0.000000000000000000e+00
4.984458445844584418e+01	-0.000000000000000000e+00
4.984518451845184472e+01	-0.000000000000000000e+00
4.984578457845784527e+01	-0.000000000000000000e+00
4.984638463846384582e+01	-0.000000000000000000e+00
4.984698469846984636e+01	-0.000000000000000000e+00
4.984758475847584691e+01	-0.000000000000000000e+00
4.984818481848184746e+01	-0.000000000000000000e+00
4.984878487848784800e+01	-0.000000000000000000e+00
4.984938493849384855e+01	-0.000000000000000000e+00
4.984998499849984910e+01	-0.000000000000000000e+00
4.985058505850584964e+01	-0.000000000000000000e+00
4.985118511851185019e+01	-0.000000000000000000e+00
4.985178517851785074e+01	-0.000000000000000000e+00
4.985238523852385129e+01	-0.000000000000000000e+00
4.985298529852985183e+01	-0.000000000000000000e+00
4.985358535853585238e+01	-0.000000000000000000e+00
4.985418541854185293e+01	-0.000000000000000000e+00
4.985478547854785347e+01	-0.000000000000000000e+00
4.985538553855385402e+01	-0.000000000000000000e+00
4.985598559855985457e+01	-0.000000000000000000e+00
4.985658565856585511e+01	-0.000000000000000000e+00
4.985718571857185566e+01	-0.000000000000000000e+00
4.985778577857785621e+01	-0.000000000000000000e+00
4.985838583858385675e+01	-0.000000000000000000e+00
4.985898589858985730e+01	-0.000000000000000000e+00
4.985958595859585785e+01	-0.000000000000000000e+00
4.986018601860185839e+01	-0.000000000000000000e+00
4.986078607860785894e+01	-0.000000000000000000e+00
4.986138613861385949e+01	-0.000000000000000000e+00
4.986198619861986003e+01	-0.000000000000000000e+00
4.986258625862586058e+01	-0.000000000000000000e+00
4.986318631863186113e+01	-0.000000000000000000e+00
4.986378637863786167e+01	-0.000000000000000000e+00
4.986438643864386222e+01	-0.000000000000000000e+00
4.986498649864986277e+01	-0.000000000000000000e+00
4.986558655865586331e+01	-0.000000000000000000e+00
4.986618661866186386e+01	-0.000000000000000000e+00
4.986678667866786441e+01	-0.000000000000000000e+00
4.986738673867386495e+01	-0.000000000000000000e+00
4.986798679867986550e+01	-0.000000000000000000e+00
4.986858685868586605e+01	-0.000000000000000000e+00
4.986918691869186659e+01	-0.000000000000000000e+00
4.986978697869786714e+01	-0.000000000000000000e+00
4.987038703870386769e+01	-0.000000000000000000e+00
4.987098709870986823e+01	-0.000000000000000000e+00
4.987158715871586878e+01	-0.000000000000000000e+00
4.987218721872186933e+01	-0.000000000000000000e+00
4.987278727872786988e+01	-0.000000000000000000e+00
4.987338733873387042e+01	-0.000000000000000000e+00
4.987398739873987097e+01	-0.000000000000000000e+00
4.987458745874587152e+01	-0.000000000000000000e+00
4.987518751875187206e+01	-0.000000000000000000e+00
4.987578757875787261e+01	-0.000000000000000000e+00
4.987638763876387316e+01	-0.000000000000000000e+00
4.987698769876987370e+01	-0.000000000000000000e+00
4.987758775877587425e+01	-0.000000000000000000e+00
4.987818781878188190e+01	-0.000000000000000000e+00
4.987878787878787534e+01	-0.000000000000000000e+00
4.987938793879388300e+01	-0.000000000000000000e+00
4.987998799879988354e+01	-0.000000000000000000e+00
4.988058805880588409e+01	-0.000000000000000000e+00
4.988118811881188464e+01	-0.000000000000000000e+00
4.988178817881788518e+01	-0.000000000000000000e+00
4.988238823882388573e+01	-0.000000000000000000e+00
4.988298829882988628e+01	-0.000000000000000000e+00
4.988358835883588682e+01	-0.000000000000000000e+00
4.988418841884188737e+01	-0.000000000000000000e+00
4.988478847884788792e+01	-0.000000000000000000e+00
4.988538853885388846e+01	-0.000000000000000000e+00
4.988598859885988901e+01	-0.000000000000000000e+00
4.988658865886588956e+01	-0.000000000000000000e+00
4.988718871887189010e+01	-0.000000000000000000e+00
4.988778877887789065e+01	-0.000000000000000000e+00
4.988838883888389120e+01	-0.000000000000000000e+00
4.988898889888989174e+01	-0.000000000000000000e+00
4.988958895889589229e+01	-0.000000000000000000e+00
4.989018901890189284e+01	-0.000000000000000000e+00
4.989078907890789338e+01	-0.000000000000000000e+00
4.989138913891389393e+01	-0.000000000000000000e+00
4.989198919891989448e+01	-0.000000000000000000e+00
4.989258925892589502e+01	-0.000000000000000000e+00
4.989318931893189557e+01	-0.000000000000000000e+00
4.989378937893789612e+01	-0.000000000000000000e+00
4.989438943894389666e+01	-0.000000000000000000e+00
4.989498949894989721e+01	-0.000000000000000000e+00
4.989558955895589776e+01	-0.000000000000000000e+00
4.989618961896189830e+01	-0.000000000000000000e+00
4.989678967896789885e+01	-0.000000000000000000e+00
4.989738973897389940e+01	-0.000000000000000000e+00
4.989798979897989994e+01	-0.000000000000000000e+00
4.989858985898590049e+01	-0.000000000000000000e+00
4.989918991899190104e+01	-0.000000000000000000e+00
4.989978997899790158e+01	-0.000000000000000000e+00
4.990039003900390213e+01	-0.000000000000000000e+00
4.990099009900990268e+01	-0.000000000000000000e+00
4.990159015901590323e+01	-0.000000000000000000e+00
4.990219021902190377e+01	-0.000000000000000000e+00
4.990279027902790432e+01	-0.000000000000000000e+00
4.990339033903390487e+01	-0.000000000000000000e+00
4.990399039903990541e+01	-0.000000000000000000e+00
4.990459045904590596e+01	-0.000000000000000000e+00
4.990519051905190651e+01	-0.000000000000000000e+00
4.990579057905790705e+01	-0.000000000000000000e+00
4.990639063906390760e+01	-0.000000000000000000e+00
4.990699069906990815e+01	-0.000000000000000000e+00
4.990759075907590869e+01	-0.000000000000000000e+00
4.990819081908190924e+01	-0.000000000000000000e+00
4.990879087908790979e+01	-0.000000000000000000e+00
4.990939093909391033e+01	-0.000000000000000000e+00
4.990999099909991088e+01	-0.000000000000000000e+00
4.991059105910591143e+01	-0.000000000000000000e+00
4.991119111911191197e+01	-0.000000000000000000e+00
4.991179117911791252e+01	-0.000000000000000000e+00
4.991239123912391307e+01	-0.000000000000000000e+00
4.991299129912991361e+01	-0.000000000000000000e+00
4.991359135913591416e+01	-0.000000000000000000e+00
4.991419141914191471e+01	-0.000000000000000000e+00
4.991479147914791525e+01	-0.000000000000000000e+00
4.991539153915391580e+01	-0.000000000000000000e+00
4.991599159915991635e+01	-0.000000000000000000e+00
4.991659165916591689e+01	-0.000000000000000000e+00
4.991719171917191744e+01	-0.000000000000000000e+00
4.991779177917791799e+01	-0.000000000000000000e+00
4.991839183918391853e+01	-0.000000000000000000e+00
4.991899189918991908e+01	-0.000000000000000000e+00
4.991959195919591963e+01	-0.000000000000000000e+00
4.992019201920192017e+01	-0.000000000000000000e+00
4.992079207920792072e+01	-0.000000000000000000e+00
4.992139213921392127e+01	-0.000000000000000000e+00
4.992199219921992182e+01	-0.000000000000000000e+00
4.992259225922592236e+01	-0.000000000000000000e+00
4.992319231923192291e+01	-0.000000000000000000e+00
4.992379237923792346e+01	-0.000000000000000000e+00
4.992439243924392400e+01	-0.000000000000000000e+00
4.992499249924992455e+01	-0.000000000000000000e+00
4.992559255925592510e+01	-0.000000000000000000e+00
4.992619261926192564e+01	-0.000000000000000000e+00
4.992679267926792619e+01	-0.000000000000000000e+00
4.992739273927392674e+01	-0.000000000000000000e+00
4.992799279927992728e+01	-0.000000000000000000e+00
4.992859285928592783e+01	-0.000000000000000000e+00
4.992919291929192838e+01	-0.000000000000000000e+00
4.992979297929792892e+01	-0.000000000000000000e+00
4.993039303930392947e+01	-0.000000000000000000e+00
4.993099309930993002e+01	-0.000000000000000000e+00
4.993159315931593056e+01	-0.000000000000000000e+00
4.993219321932193111e+01	-0.000000000000000000e+00
4.993279327932793166e+01	-0.000000000000000000e+00
4.993339333933393220e+01	-0.000000000000000000e+00
4.993399339933993275e+01	-0.000000000000000000e+00
4.993459345934593330e+01	-0.000000000000000000e+00
4.993519351935193384e+01	-0.000000000000000000e+00
4.993579357935793439e+01	-0.000000000000000000e+00
4.993639363936393494e+01	-0.000000000000000000e+00
4.993699369936993548e+01	-0.000000000000000000e+00
4.993759375937593603e+01	-0.000000000000000000e+00
4.993819381938193658e+01	-0.000000000000000000e+00
4.993879387938793712e+01	-0.000000000000000000e+00
4.993939393939393767e+01	-0.000000000000000000e+00
4.993999399939993822e+01	-0.000000000000000000e+00
4.994059405940593876e+01	-0.000000000000000000e+00
4.994119411941193931e+01	-0.000000000000000000e+00
4.994179417941793986e+01	-0.000000000000000000e+00
4.994239423942394041e+01	-0.000000000000000000e+00
4.994299429942994095e+01	-0.000000000000000000e+00
4.994359435943594150e+01	-0.000000000000000000e+00
4.994419441944194205e+01	-0.000000000000000000e+00
4.994479447944794259e+01	-0.000000000000000000e+00
4.994539453945394314e+01	-0.000000000000000000e+00
4.994599459945994369e+01	-0.000000000000000000e+00
4.994659465946594423e+01	-0.000000000000000000e+00
4.994719471947194478e+01	-0.000000000000000000e+00
4.994779477947794533e+01	-0.000000000000000000e+00
4.994839483948394587e+01	-0.000000000000000000e+00
4.994899489948994642e+01	-0.000000000000000000e+00
4.994959495949594697e+01	-0.000000000000000000e+00
4.995019501950194751e+01	-0.000000000000000000e+00
4.995079507950794806e+01	-0.000000000000000000e+00
4.995139513951394861e+01	-0.000000000000000000e+00
4.995199519951994915e+01	-0.000000000000000000e+00
4.995259525952594970e+01	-0.000000000000000000e+00
4.995319531953195025e+01	-0.000000000000000000e+00
4.995379537953795079e+01	-0.000000000000000000e+00
4.995439543954395134e+01	-0.000000000000000000e+00
4.995499549954995189e+01	-0.000000000000000000e+00
4.995559555955595243e+01	-0.000000000000000000e+00
4.995619561956195298e+01	-0.000000000000000000e+00
4.995679567956795353e+01	-0.000000000000000000e+00
4.995739573957395407e+01	-0.000000000000000000e+00
4.995799579957996173e+01	-0.000000000000000000e+00
4.995859585958595517e+01	-0.000000000000000000e+00
4.995919591959196282e+01	-0.000000000000000000e+00
4.995979597959796337e+01	-0.000000000000000000e+00
4.996039603960396391e+01	-0.000000000000000000e+00
4.996099609960996446e+01	-0.000000000000000000e+00
4.996159615961596501e+01	-0.000000000000000000e+00
4.996219621962196555e+01	-0.000000000000000000e+00
4.996279627962796610e+01	-0.000000000000000000e+00
4.996339633963396665e+01	-0.000000000000000000e+00
4.996399639963996719e+01	-0.000000000000000000e+00
4.996459645964596774e+01	-0.000000000000000000e+00
4.996519651965196829e+01	-0.000000000000000000e+00
4.996579657965796883e+01	-0.000000000000000000e+00
4.996639663966396938e+01	-0.000000000000000000e+00
4.996699669966996993e+01	-0.000000000000000000e+00
4.996759675967597047e+01	-0.000000000000000000e+00
4.996819681968197102e+01	-0.000000000000000000e+00
4.996879687968797157e+01	-0.000000000000000000e+00
4.996939693969397212e+01	-0.000000000000000000e+00
4.996999699969997266e+01	-0.000000000000000000e+00
4.997059705970597321e+01	-0.000000000000000000e+00
4.997119711971197376e+01	-0.000000000000000000e+00
4.997179717971797430e+01	-0.000000000000000000e+00
4.997239723972397485e+01	-0.000000000000000000e+00
4.997299729972997540e+01	-0.000000000000000000e+00
4.997359735973597594e+01	-0.000000000000000000e+00
4.997419741974197649e+01	-0.000000000000000000e+00
4.997479747974797704e+01	-0.000000000000000000e+00
4.997539753975397758e+01	-0.000000000000000000e+00
4.997599759975997813e+01	-0.000000000000000000e+00
4.997659765976597868e+01	-0.000000000000000000e+00
4.997719771977197922e+01	-0.000000000000000000e+00
4.997779777977797977e+01	-0.000000000000000000e+00
4.997839783978398032e+01	-0.000000000000000000e+00
4.997899789978998086e+01	-0.000000000000000000e+00
4.997959795979598141e+01	-0.000000000000000000e+00
4.998019801980198196e+01	-0.000000000000000000e+00
4.998079807980798250e+01	-0.000000000000000000e+00
4.998139813981398305e+01	-0.000000000000000000e+00
4.998199819981998360e+01	-0.000000000000000000e+00
4.998259825982598414e+01	-0.000000000000000000e+00
4.998319831983198469e+01	-0.000000000000000000e+00
4.998379837983798524e+01	-0.000000000000000000e+00
4.998439843984398578e+01	-0.000000000000000000e+00
4.998499849984998633e+01	-0.000000000000000000e+00
4.998559855985598688e+01	-0.000000000000000000e+00
4.998619861986198742e+01	-0.000000000000000000e+00
4.998679867986798797e+01	-0.000000000000000000e+00
4.998739873987398852e+01	-0.000000000000000000e+00
4.998799879987998906e+01	-0.000000000000000000e+00
4.998859885988598961e+01	-0.000000000000000000e+00
4.998919891989199016e+01	-0.000000000000000000e+00
4.998979897989799071e+01	-0.000000000000000000e+00
4.999039903990399125e+01	-0.000000000000000000e+00
4.999099909990999180e+01	-0.000000000000000000e+00
4.999159915991599235e+01	-0.000000000000000000e+00
4.999219921992199289e+01	-0.000000000000000000e+00
4.999279927992799344e+01	-0.000000000000000000e+00
4.999339933993399399e+01	-0.000000000000000000e+00
4.999399939993999453e+01	-0.000000000000000000e+00
4.999459945994599508e+01	-0.000000000000000000e+00
4.999519951995199563e+01	-0.000000000000000000e+00
4.999579957995799617e+01	-0.000000000000000000e+00
4.999639963996399672e+01	-0.000000000000000000e+00
4.999699969996999727e+01	-0.000000000000000000e+00
4.999759975997599781e+01	-0.000000000000000000e+00
4.999819981998199836e+01	-0.000000000000000000e+00
4.999879987998799891e+01	-0.000000000000000000e+00
4.999939993999399945e+01	-0.000000000000000000e+00
5.000000000000000000e+01	-0.000000000000000000e+00
5.000060006000600055e+01	-0.000000000000000000e+00
5.000120012001200109e+01	-0.000000000000000000e+00
5.000180018001800164e+01	-0.000000000000000000e+00
5.000240024002400219e+01	-0.000000000000000000e+00
5.000300030003000273e+01	-0.000000000000000000e+00
5.000360036003600328e+01	-0.000000000000000000e+00
5.000420042004200383e+01	-0.000000000000000000e+00
5.000480048004800437e+01	-0.000000000000000000e+00
5.000540054005400492e+01	-0.000000000000000000e+00
5.000600060006000547e+01	-0.000000000000000000e+00
5.000660066006600601e+01	-0.000000000000000000e+00
5.000720072007200656e+01	-0.000000000000000000e+00
5.000780078007800711e+01	-0.000000000000000000e+00
5.000840084008400765e+01	-0.000000000000000000e+00
5.000900090009000820e+01	-0.000000000000000000e+00
5.000960096009600875e+01	-0.000000000000000000e+00
5.001020102010200929e+01	-0.000000000000000000e+00
5.001080108010800984e+01	-0.000000000000000000e+00
5.001140114011401039e+01	-0.000000000000000000e+00
5.001200120012001094e+01	-0.000000000000000000e+00
5.001260126012601148e+01	-0.000000000000000000e+00
5.001320132013201203e+01	-0.000000000000000000e+00
5.001380138013801258e+01	-0.000000000000000000e+00
5.001440144014401312e+01	-0.000000000000000000e+00
5.001500150015001367e+01	-0.000000000000000000e+00
5.001560156015601422e+01	-0.000000000000000000e+00
5.001620162016201476e+01	-0.000000000000000000e+00
5.001680168016801531e+01	-0.000000000000000000e+00
5.001740174017401586e+01	-0.000000000000000000e+00
5.001800180018001640e+01	-0.000000000000000000e+00
5.001860186018601695e+01	-0.000000000000000000e+00
5.001920192019201750e+01	-0.000000000000000000e+00
5.001980198019801804e+01	-0.000000000000000000e+00
5.002040204020401859e+01	-0.000000000000000000e+00
5.002100210021001914e+01	-0.000000000000000000e+00
5.002160216021601968e+01	-0.000000000000000000e+00
5.002220222022202023e+01	-0.000000000000000000e+00
5.002280228022802078e+01	-0.000000000000000000e+00
5.002340234023402132e+01	-0.000000000000000000e+00
5.002400240024002187e+01	-0.000000000000000000e+00
5.002460246024602242e+01	-0.000000000000000000e+00
5.002520252025202296e+01	-0.000000000000000000e+00
5.002580258025802351e+01	-0.000000000000000000e+00
5.002640264026402406e+01	-0.000000000000000000e+00
5.002700270027002460e+01	-0.000000000000000000e+00
5.002760276027602515e+01	-0.000000000000000000e+00
5.002820282028202570e+01	-0.000000000000000000e+00
5.002880288028802624e+01	-0.000000000000000000e+00
5.002940294029402679e+01	-0.000000000000000000e+00
5.003000300030002734e+01	-0.000000000000000000e+00
5.003060306030602788e+01	-0.000000000000000000e+00
5.003120312031202843e+01	-0.000000000000000000e+00
5.003180318031802898e+01	-0.000000000000000000e+00
5.003240324032402953e+01	-0.000000000000000000e+00
5.003300330033003007e+01	-0.000000000000000000e+00
5.003360336033603062e+01	-0.000000000000000000e+00
5.003420342034203117e+01	-0.000000000000000000e+00
5.003480348034803171e+01	-0.000000000000000000e+00
5.003540354035403226e+01	-0.000000000000000000e+00
5.003600360036003281e+01	-0.000000000000000000e+00
5.003660366036604046e+01	-0.000000000000000000e+00
5.003720372037203390e+01	-0.000000000000000000e+00
5.003780378037804155e+01	-0.000000000000000000e+00
5.003840384038403499e+01	-0.000000000000000000e+00
5.003900390039004265e+01	-0.000000000000000000e+00
5.003960396039603609e+01	-0.000000000000000000e+00
5.004020402040204374e+01	-0.000000000000000000e+00
5.004080408040804429e+01	-0.000000000000000000e+00
5.004140414041404483e+01	-0.000000000000000000e+00
5.004200420042004538e+01	-0.000000000000000000e+00
5.004260426042604593e+01	-0.000000000000000000e+00
5.004320432043204647e+01	-0.000000000000000000e+00
5.004380438043804702e+01	-0.000000000000000000e+00
5.004440444044404757e+01	-0.000000000000000000e+00
5.004500450045004811e+01	-0.000000000000000000e+00
5.004560456045604866e+01	-0.000000000000000000e+00
5.004620462046204921e+01	-0.000000000000000000e+00
5.004680468046804975e+01	-0.000000000000000000e+00
5.004740474047405030e+01	-0.000000000000000000e+00
5.004800480048005085e+01	-0.000000000000000000e+00
5.004860486048605139e+01	-0.000000000000000000e+00
5.004920492049205194e+01	-0.000000000000000000e+00
5.004980498049805249e+01	-0.000000000000000000e+00
5.005040504050405303e+01	-0.000000000000000000e+00
5.005100510051005358e+01	-0.000000000000000000e+00
5.005160516051605413e+01	-0.000000000000000000e+00
5.005220522052205467e+01	-0.000000000000000000e+00
5.005280528052805522e+01	-0.000000000000000000e+00
5.005340534053405577e+01	-0.000000000000000000e+00
5.005400540054005631e+01	-0.000000000000000000e+00
5.005460546054605686e+01	-0.000000000000000000e+00
5.005520552055205741e+01	-0.000000000000000000e+00
5.005580558055805795e+01	-0.000000000000000000e+00
5.005640564056405850e+01	-0.000000000000000000e+00
5.005700570057005905e+01	-0.000000000000000000e+00
5.005760576057605959e+01	-0.000000000000000000e+00
5.005820582058206014e+01	-0.000000000000000000e+00
5.005880588058806069e+01	-0.000000000000000000e+00
5.005940594059406124e+01	-0.000000000000000000e+00
5.006000600060006178e+01	-0.000000000000000000e+00
5.006060606060606233e+01	-0.000000000000000000e+00
5.006120612061206288e+01	-0.000000000000000000e+00
5.006180618061806342e+01	-0.000000000000000000e+00
5.006240624062406397e+01	-0.000000000000000000e+00
5.006300630063006452e+01	-0.000000000000000000e+00
5.006360636063606506e+01	-0.000000000000000000e+00
5.006420642064206561e+01	-0.000000000000000000e+00
5.006480648064806616e+01	-0.000000000000000000e+00
5.006540654065406670e+01	-0.000000000000000000e+00
5.006600660066006725e+01	-0.000000000000000000e+00
5.006660666066606780e+01	-0.000000000000000000e+00
5.006720672067206834e+01	-0.000000000000000000e+00
5.006780678067806889e+01	-0.000000000000000000e+00
5.006840684068406944e+01	-0.000000000000000000e+00
5.006900690069006998e+01	-0.000000000000000000e+00
5.006960696069607053e+01	-0.000000000000000000e+00
5.007020702070207108e+01	-0.000000000000000000e+00
5.007080708070807162e+01	-0.000000000000000000e+00
5.007140714071407217e+01	-0.000000000000000000e+00
5.007200720072007272e+01	-0.000000000000000000e+00
5.007260726072607326e+01	-0.000000000000000000e+00
5.007320732073207381e+01	-0.000000000000000000e+00
5.007380738073807436e+01	-0.000000000000000000e+00
5.007440744074407490e+01	-0.000000000000000000e+00
5.007500750075007545e+01	-0.000000000000000000e+00
5.007560756075607600e+01	-0.000000000000000000e+00
5.007620762076207654e+01	-0.000000000000000000e+00
5.007680768076807709e+01	-0.000000000000000000e+00
5.007740774077407764e+01	-0.000000000000000000e+00
5.007800780078007818e+01	-0.000000000000000000e+00
5.007860786078607873e+01	-0.000000000000000000e+00
5.007920792079207928e+01	-0.000000000000000000e+00
5.007980798079807983e+01	-0.000000000000000000e+00
5.008040804080408037e+01	-0.000000000000000000e+00
5.008100810081008092e+01	-0.000000000000000000e+00
5.008160816081608147e+01	-0.000000000000000000e+00
5.008220822082208201e+01	-0.000000000000000000e+00
5.008280828082808256e+01	-0.000000000000000000e+00
5.008340834083408311e+01	-0.000000000000000000e+00
5.008400840084008365e+01	-0.000000000000000000e+00
5.008460846084608420e+01	-0.000000000000000000e+00
5.008520852085208475e+01	-0.000000000000000000e+00
5.008580858085808529e+01	-0.000000000000000000e+00
5.008640864086408584e+01	-0.000000000000000000e+00
5.008700870087008639e+01	-0.000000000000000000e+00
5.008760876087608693e+01	-0.000000000000000000e+00
5.008820882088208748e+01	-0.000000000000000000e+00
5.008880888088808803e+01	-0.000000000000000000e+00
5.008940894089408857e+01	-0.000000000000000000e+00
5.009000900090008912e+01	-0.000000000000000000e+00
5.009060906090608967e+01	-0.000000000000000000e+00
5.009120912091209021e+01	-0.000000000000000000e+00
5.009180918091809076e+01	-0.000000000000000000e+00
5.009240924092409131e+01	-0.000000000000000000e+00
5.009300930093009185e+01	-0.000000000000000000e+00
5.009360936093609240e+01	-0.000000000000000000e+00
5.009420942094209295e+01	-0.000000000000000000e+00
5.009480948094809349e+01	-0.000000000000000000e+00
5.009540954095409404e+01	-0.000000000000000000e+00
5.009600960096009459e+01	-0.000000000000000000e+00
5.009660966096609513e+01	-0.000000000000000000e+00
5.009720972097209568e+01	-0.000000000000000000e+00
5.009780978097809623e+01	-0.000000000000000000e+00
5.009840984098409677e+01	-0.000000000000000000e+00
5.009900990099009732e+01	-0.000000000000000000e+00
5.009960996099609787e+01	-0.000000000000000000e+00
5.010021002100209842e+01	-0.000000000000000000e+00
5.010081008100809896e+01	-0.000000000000000000e+00
5.010141014101409951e+01	-0.000000000000000000e+00
5.010201020102010006e+01	-0.000000000000000000e+00
5.010261026102610060e+01	-0.000000000000000000e+00
5.010321032103210115e+01	-0.000000000000000000e+00
5.010381038103810170e+01	-0.000000000000000000e+00
5.010441044104410224e+01	-0.000000000000000000e+00
5.010501050105010279e+01	-0.000000000000000000e+00
5.010561056105610334e+01	-0.000000000000000000e+00
5.010621062106210388e+01	-0.000000000000000000e+00
5.010681068106810443e+01	-0.000000000000000000e+00
5.010741074107410498e+01	-0.000000000000000000e+00
5.010801080108010552e+01	-0.000000000000000000e+00
5.010861086108610607e+01	-0.000000000000000000e+00
5.010921092109210662e+01	-0.000000000000000000e+00
5.010981098109810716e+01	-0.000000000000000000e+00
5.011041104110410771e+01	-0.000000000000000000e+00
5.011101110111010826e+01	-0.000000000000000000e+00
5.011161116111610880e+01	-0.000000000000000000e+00
5.011221122112210935e+01	-0.000000000000000000e+00
5.011281128112810990e+01	-0.000000000000000000e+00
5.011341134113411044e+01	-0.000000000000000000e+00
5.011401140114011099e+01	-0.000000000000000000e+00
5.011461146114611154e+01	-0.000000000000000000e+00
5.011521152115211208e+01	-0.000000000000000000e+00
5.011581158115811263e+01	-0.000000000000000000e+00
5.011641164116412028e+01	-0.000000000000000000e+00
5.011701170117011372e+01	-0.000000000000000000e+00
5.011761176117612138e+01	-0.000000000000000000e+00
5.011821182118211482e+01	-0.000000000000000000e+00
5.011881188118812247e+01	-0.000000000000000000e+00
5.011941194119411591e+01	-0.000000000000000000e+00
5.012001200120012356e+01	-0.000000000000000000e+00
5.012061206120611700e+01	-0.000000000000000000e+00
5.012121212121212466e+01	-0.000000000000000000e+00
5.012181218121812520e+01	-0.000000000000000000e+00
5.012241224122412575e+01	-0.000000000000000000e+00
5.012301230123012630e+01	-0.000000000000000000e+00
5.012361236123612684e+01	-0.000000000000000000e+00
5.012421242124212739e+01	-0.000000000000000000e+00
5.012481248124812794e+01	-0.000000000000000000e+00
5.012541254125412848e+01	-0.000000000000000000e+00
5.012601260126012903e+01	-0.000000000000000000e+00
5.012661266126612958e+01	-0.000000000000000000e+00
5.012721272127213012e+01	-0.000000000000000000e+00
5.012781278127813067e+01	-0.000000000000000000e+00
5.012841284128413122e+01	-0.000000000000000000e+00
5.012901290129013177e+01	-0.000000000000000000e+00
5.012961296129613231e+01	-0.000000000000000000e+00
5.013021302130213286e+01	-0.000000000000000000e+00
5.013081308130813341e+01	-0.000000000000000000e+00
5.013141314131413395e+01	-0.000000000000000000e+00
5.013201320132013450e+01	-0.000000000000000000e+00
5.013261326132613505e+01	-0.000000000000000000e+00
5.013321332133213559e+01	-0.000000000000000000e+00
5.013381338133813614e+01	-0.000000000000000000e+00
5.013441344134413669e+01	-0.000000000000000000e+00
5.013501350135013723e+01	-0.000000000000000000e+00
5.013561356135613778e+01	-0.000000000000000000e+00
5.013621362136213833e+01	-0.000000000000000000e+00
5.013681368136813887e+01	-0.000000000000000000e+00
5.013741374137413942e+01	-0.000000000000000000e+00
5.013801380138013997e+01	-0.000000000000000000e+00
5.013861386138614051e+01	-0.000000000000000000e+00
5.013921392139214106e+01	-0.000000000000000000e+00
5.013981398139814161e+01	-0.000000000000000000e+00
5.014041404140414215e+01	-0.000000000000000000e+00
5.014101410141014270e+01	-0.000000000000000000e+00
5.014161416141614325e+01	-0.000000000000000000e+00
5.014221422142214379e+01	-0.000000000000000000e+00
5.014281428142814434e+01	-0.000000000000000000e+00
5.014341434143414489e+01	-0.000000000000000000e+00
5.014401440144014543e+01	-0.000000000000000000e+00
5.014461446144614598e+01	-0.000000000000000000e+00
5.014521452145214653e+01	-0.000000000000000000e+00
5.014581458145814707e+01	-0.000000000000000000e+00
5.014641464146414762e+01	-0.000000000000000000e+00
5.014701470147014817e+01	-0.000000000000000000e+00
5.014761476147614871e+01	-0.000000000000000000e+00
5.014821482148214926e+01	-0.000000000000000000e+00
5.014881488148814981e+01	-0.000000000000000000e+00
5.014941494149415036e+01	-0.000000000000000000e+00
5.015001500150015090e+01	-0.000000000000000000e+00
5.015061506150615145e+01	-0.000000000000000000e+00
5.015121512151215200e+01	-0.000000000000000000e+00
5.015181518151815254e+01	-0.000000000000000000e+00
5.015241524152415309e+01	-0.000000000000000000e+00
5.015301530153015364e+01	-0.000000000000000000e+00
5.015361536153615418e+01	-0.000000000000000000e+00
5.015421542154215473e+01	-0.000000000000000000e+00
5.015481548154815528e+01	-0.000000000000000000e+00
5.015541554155415582e+01	-0.000000000000000000e+00
5.015601560156015637e+01	-0.000000000000000000e+00
5.015661566156615692e+01	-0.000000000000000000e+00
5.015721572157215746e+01	-0.000000000000000000e+00
5.015781578157815801e+01	-0.000000000000000000e+00
5.015841584158415856e+01	-0.000000000000000000e+00
5.015901590159015910e+01	-0.000000000000000000e+00
5.015961596159615965e+01	-0.000000000000000000e+00
5.016021602160216020e+01	-0.000000000000000000e+00
5.016081608160816074e+01	-0.000000000000000000e+00
5.016141614161416129e+01	-0.000000000000000000e+00
5.016201620162016184e+01	-0.000000000000000000e+00
5.016261626162616238e+01	-0.000000000000000000e+00
5.016321632163216293e+01	-0.000000000000000000e+00
5.016381638163816348e+01	-0.000000000000000000e+00
5.016441644164416402e+01	-0.000000000000000000e+00
5.016501650165016457e+01	-0.000000000000000000e+00
5.016561656165616512e+01	-0.000000000000000000e+00
5.016621662166216566e+01	-0.000000000000000000e+00
5.016681668166816621e+01	-0.000000000000000000e+00
5.016741674167416676e+01	-0.000000000000000000e+00
5.016801680168016730e+01	-0.000000000000000000e+00
5.016861686168616785e+01	-0.000000000000000000e+00
5.016921692169216840e+01	-0.000000000000000000e+00
5.016981698169816895e+01	-0.000000000000000000e+00
5.017041704170416949e+01	-0.000000000000000000e+00
5.017101710171017004e+01	-0.000000000000000000e+00
5.017161716171617059e+01	-0.000000000000000000e+00
5.017221722172217113e+01	-0.000000000000000000e+00
5.017281728172817168e+01	-0.000000000000000000e+00
5.017341734173417223e+01	-0.000000000000000000e+00
5.017401740174017277e+01	-0.000000000000000000e+00
5.017461746174617332e+01	-0.000000000000000000e+00
5.017521752175217387e+01	-0.000000000000000000e+00
5.017581758175817441e+01	-0.000000000000000000e+00
5.017641764176417496e+01	-0.000000000000000000e+00
5.017701770177017551e+01	-0.000000000000000000e+00
5.017761776177617605e+01	-0.000000000000000000e+00
5.017821782178217660e+01	-0.000000000000000000e+00
5.017881788178817715e+01	-0.000000000000000000e+00
5.017941794179417769e+01	-0.000000000000000000e+00
5.018001800180017824e+01	-0.000000000000000000e+00
5.018061806180617879e+01	-0.000000000000000000e+00
5.018121812181217933e+01	-0.000000000000000000e+00
5.018181818181817988e+01	-0.000000000000000000e+00
5.018241824182418043e+01	-0.000000000000000000e+00
5.018301830183018097e+01	-0.000000000000000000e+00
5.018361836183618152e+01	-0.000000000000000000e+00
5.018421842184218207e+01	-0.000000000000000000e+00
5.018481848184818261e+01	-0.000000000000000000e+00
5.018541854185418316e+01	-0.000000000000000000e+00
5.018601860186018371e+01	-0.000000000000000000e+00
5.018661866186618425e+01	-0.000000000000000000e+00
5.018721872187218480e+01	-0.000000000000000000e+00
5.018781878187818535e+01	-0.000000000000000000e+00
5.018841884188418589e+01	-0.000000000000000000e+00
5.018901890189018644e+01	-0.000000000000000000e+00
5.018961896189618699e+01	-0.000000000000000000e+00
5.019021902190218754e+01	-0.000000000000000000e+00
5.019081908190818808e+01	-0.000000000000000000e+00
5.019141914191418863e+01	-0.000000000000000000e+00
5.019201920192018918e+01	-0.000000000000000000e+00
5.019261926192618972e+01	-0.000000000000000000e+00
5.019321932193219027e+01	-0.000000000000000000e+00
5.019381938193819082e+01	-0.000000000000000000e+00
5.019441944194419136e+01	-0.000000000000000000e+00
5.019501950195019191e+01	-0.000000000000000000e+00
5.019561956195619246e+01	-0.000000000000000000e+00
5.019621962196220011e+01	-0.000000000000000000e+00
5.019681968196819355e+01	-0.000000000000000000e+00
5.019741974197420120e+01	-0.000000000000000000e+00
5.019801980198019464e+01	-0.000000000000000000e+00
5.019861986198620230e+01	-0.000000000000000000e+00
5.019921992199219574e+01	-0.000000000000000000e+00
5.019981998199820339e+01	-0.000000000000000000e+00
5.020042004200419683e+01	-0.000000000000000000e+00
5.020102010201020448e+01	-0.000000000000000000e+00
5.020162016201620503e+01	-0.000000000000000000e+00
5.020222022202220558e+01	-0.000000000000000000e+00
5.020282028202820612e+01	-0.000000000000000000e+00
5.020342034203420667e+01	-0.000000000000000000e+00
5.020402040204020722e+01	-0.000000000000000000e+00
5.020462046204620776e+01	-0.000000000000000000e+00
5.020522052205220831e+01	-0.000000000000000000e+00
5.020582058205820886e+01	-0.000000000000000000e+00
5.020642064206420940e+01	-0.000000000000000000e+00
5.020702070207020995e+01	-0.000000000000000000e+00
5.020762076207621050e+01	-0.000000000000000000e+00
5.020822082208221104e+01	-0.000000000000000000e+00
5.020882088208821159e+01	-0.000000000000000000e+00
5.020942094209421214e+01	-0.000000000000000000e+00
5.021002100210021268e+01	-0.000000000000000000e+00
5.021062106210621323e+01	-0.000000000000000000e+00
5.021122112211221378e+01	-0.000000000000000000e+00
5.021182118211821432e+01	-0.000000000000000000e+00
5.021242124212421487e+01	-0.000000000000000000e+00
5.021302130213021542e+01	-0.000000000000000000e+00
5.021362136213621596e+01	-0.000000000000000000e+00
5.021422142214221651e+01	-0.000000000000000000e+00
5.021482148214821706e+01	-0.000000000000000000e+00
5.021542154215421760e+01	-0.000000000000000000e+00
5.021602160216021815e+01	-0.000000000000000000e+00
5.021662166216621870e+01	-0.000000000000000000e+00
5.021722172217221924e+01	-0.000000000000000000e+00
5.021782178217821979e+01	-0.000000000000000000e+00
5.021842184218422034e+01	-0.000000000000000000e+00
5.021902190219022089e+01	-0.000000000000000000e+00
5.021962196219622143e+01	-0.000000000000000000e+00
5.022022202220222198e+01	-0.000000000000000000e+00
5.022082208220822253e+01	-0.000000000000000000e+00
5.022142214221422307e+01	-0.000000000000000000e+00
5.022202220222022362e+01	-0.000000000000000000e+00
5.022262226222622417e+01	-0.000000000000000000e+00
5.022322232223222471e+01	-0.000000000000000000e+00
5.022382238223822526e+01	-0.000000000000000000e+00
5.022442244224422581e+01	-0.000000000000000000e+00
5.022502250225022635e+01	-0.000000000000000000e+00
5.022562256225622690e+01	-0.000000000000000000e+00
5.022622262226222745e+01	-0.000000000000000000e+00
5.022682268226822799e+01	-0.000000000000000000e+00
5.022742274227422854e+01	-0.000000000000000000e+00
5.022802280228022909e+01	-0.000000000000000000e+00
5.022862286228622963e+01	-0.000000000000000000e+00
5.022922292229223018e+01	-0.000000000000000000e+00
5.022982298229823073e+01	-0.000000000000000000e+00
5.023042304230423127e+01	-0.000000000000000000e+00
5.023102310231023182e+01	-0.000000000000000000e+00
5.023162316231623237e+01	-0.000000000000000000e+00
5.023222322232223291e+01	-0.000000000000000000e+00
5.023282328232823346e+01	-0.000000000000000000e+00
5.023342334233423401e+01	-0.000000000000000000e+00
5.023402340234023455e+01	-0.000000000000000000e+00
5.023462346234623510e+01	-0.000000000000000000e+00
5.023522352235223565e+01	-0.000000000000000000e+00
5.023582358235823619e+01	-0.000000000000000000e+00
5.023642364236423674e+01	-0.000000000000000000e+00
5.023702370237023729e+01	-0.000000000000000000e+00
5.023762376237623783e+01	-0.000000000000000000e+00
5.023822382238223838e+01	-0.000000000000000000e+00
5.023882388238823893e+01	-0.000000000000000000e+00
5.023942394239423948e+01	-0.000000000000000000e+00
5.024002400240024002e+01	-0.000000000000000000e+00
5.024062406240624057e+01	-0.000000000000000000e+00
5.024122412241224112e+01	-0.000000000000000000e+00
5.024182418241824166e+01	-0.000000000000000000e+00
5.024242424242424221e+01	-0.000000000000000000e+00
5.024302430243024276e+01	-0.000000000000000000e+00
5.024362436243624330e+01	-0.000000000000000000e+00
5.024422442244224385e+01	-0.000000000000000000e+00
5.024482448244824440e+01	-0.000000000000000000e+00
5.024542454245424494e+01	-0.000000000000000000e+00
5.024602460246024549e+01	-0.000000000000000000e+00
5.024662466246624604e+01	-0.000000000000000000e+00
5.024722472247224658e+01	-0.000000000000000000e+00
5.024782478247824713e+01	-0.000000000000000000e+00
5.024842484248424768e+01	-0.000000000000000000e+00
5.024902490249024822e+01	-0.000000000000000000e+00
5.024962496249624877e+01	-0.000000000000000000e+00
5.025022502250224932e+01	-0.000000000000000000e+00
5.025082508250824986e+01	-0.000000000000000000e+00
5.025142514251425041e+01	-0.000000000000000000e+00
5.025202520252025096e+01	-0.000000000000000000e+00
5.025262526252625150e+01	-0.000000000000000000e+00
5.025322532253225205e+01	-0.000000000000000000e+00
5.025382538253825260e+01	-0.000000000000000000e+00
5.025442544254425314e+01	-0.000000000000000000e+00
5.025502550255025369e+01	-0.000000000000000000e+00
5.025562556255625424e+01	-0.000000000000000000e+00
5.025622562256225478e+01	-0.000000000000000000e+00
5.025682568256825533e+01	-0.000000000000000000e+00
5.025742574257425588e+01	-0.000000000000000000e+00
5.025802580258025642e+01	-0.000000000000000000e+00
5.025862586258625697e+01	-0.000000000000000000e+00
5.025922592259225752e+01	-0.000000000000000000e+00
5.025982598259825807e+01	-0.000000000000000000e+00
5.026042604260425861e+01	-0.000000000000000000e+00
5.026102610261025916e+01	-0.000000000000000000e+00
5.026162616261625971e+01	-0.000000000000000000e+00
5.026222622262226025e+01	-0.000000000000000000e+00
5.026282628262826080e+01	-0.000000000000000000e+00
5.026342634263426135e+01	-0.000000000000000000e+00
5.026402640264026189e+01	-0.000000000000000000e+00
5.026462646264626244e+01	-0.000000000000000000e+00
5.026522652265226299e+01	-0.000000000000000000e+00
5.026582658265826353e+01	-0.000000000000000000e+00
5.026642664266426408e+01	-0.000000000000000000e+00
5.026702670267026463e+01	-0.000000000000000000e+00
5.026762676267626517e+01	-0.000000000000000000e+00
5.026822682268226572e+01	-0.000000000000000000e+00
5.026882688268826627e+01	-0.000000000000000000e+00
5.026942694269426681e+01	-0.000000000000000000e+00
5.027002700270026736e+01	-0.000000000000000000e+00
5.027062706270626791e+01	-0.000000000000000000e+00
5.027122712271226845e+01	-0.000000000000000000e+00
5.027182718271826900e+01	-0.000000000000000000e+00
5.027242724272426955e+01	-0.000000000000000000e+00
5.027302730273027009e+01	-0.000000000000000000e+00
5.027362736273627064e+01	-0.000000000000000000e+00
5.027422742274227119e+01	-0.000000000000000000e+00
5.027482748274827173e+01	-0.000000000000000000e+00
5.027542754275427228e+01	-0.000000000000000000e+00
5.027602760276027993e+01	-0.000000000000000000e+00
5.027662766276627337e+01	-0.000000000000000000e+00
5.027722772277228103e+01	-0.000000000000000000e+00
5.027782778277827447e+01	-0.000000000000000000e+00
5.027842784278428212e+01	-0.000000000000000000e+00
5.027902790279027556e+01	-0.000000000000000000e+00
5.027962796279628321e+01	-0.000000000000000000e+00
5.028022802280227666e+01	-0.000000000000000000e+00
5.028082808280828431e+01	-0.000000000000000000e+00
5.028142814281428485e+01	-0.000000000000000000e+00
5.028202820282028540e+01	-0.000000000000000000e+00
5.028262826282628595e+01	-0.000000000000000000e+00
5.028322832283228649e+01	-0.000000000000000000e+00
5.028382838283828704e+01	-0.000000000000000000e+00
5.028442844284428759e+01	-0.000000000000000000e+00
5.028502850285028813e+01	-0.000000000000000000e+00
5.028562856285628868e+01	-0.000000000000000000e+00
5.028622862286228923e+01	-0.000000000000000000e+00
5.028682868286828977e+01	-0.000000000000000000e+00
5.028742874287429032e+01	-0.000000000000000000e+00
5.028802880288029087e+01	-0.000000000000000000e+00
5.028862886288629142e+01	-0.000000000000000000e+00
5.028922892289229196e+01	-0.000000000000000000e+00
5.028982898289829251e+01	-0.000000000000000000e+00
5.029042904290429306e+01	-0.000000000000000000e+00
5.029102910291029360e+01	-0.000000000000000000e+00
5.029162916291629415e+01	-0.000000000000000000e+00
5.029222922292229470e+01	-0.000000000000000000e+00
5.029282928292829524e+01	-0.000000000000000000e+00
5.029342934293429579e+01	-0.000000000000000000e+00
5.029402940294029634e+01	-0.000000000000000000e+00
5.029462946294629688e+01	-0.000000000000000000e+00
5.029522952295229743e+01	-0.000000000000000000e+00
5.029582958295829798e+01	-0.000000000000000000e+00
5.029642964296429852e+01	-0.000000000000000000e+00
5.029702970297029907e+01	-0.000000000000000000e+00
5.029762976297629962e+01	-0.000000000000000000e+00
5.029822982298230016e+01	-0.000000000000000000e+00
5.029882988298830071e+01	-0.000000000000000000e+00
5.029942994299430126e+01	-0.000000000000000000e+00
5.030003000300030180e+01	-0.000000000000000000e+00
5.030063006300630235e+01	-0.000000000000000000e+00
5.030123012301230290e+01	-0.000000000000000000e+00
5.030183018301830344e+01	-0.000000000000000000e+00
5.030243024302430399e+01	-0.000000000000000000e+00
5.030303030303030454e+01	-0.000000000000000000e+00
5.030363036303630508e+01	-0.000000000000000000e+00
5.030423042304230563e+01	-0.000000000000000000e+00
5.030483048304830618e+01	-0.000000000000000000e+00
5.030543054305430672e+01	-0.000000000000000000e+00
5.030603060306030727e+01	-0.000000000000000000e+00
5.030663066306630782e+01	-0.000000000000000000e+00
5.030723072307230836e+01	-0.000000000000000000e+00
5.030783078307830891e+01	-0.000000000000000000e+00
5.030843084308430946e+01	-0.000000000000000000e+00
5.030903090309031001e+01	-0.000000000000000000e+00
5.030963096309631055e+01	-0.000000000000000000e+00
5.031023102310231110e+01	-0.000000000000000000e+00
5.031083108310831165e+01	-0.000000000000000000e+00
5.031143114311431219e+01	-0.000000000000000000e+00
5.031203120312031274e+01	-0.000000000000000000e+00
5.031263126312631329e+01	-0.000000000000000000e+00
5.031323132313231383e+01	-0.000000000000000000e+00
5.031383138313831438e+01	-0.000000000000000000e+00
5.031443144314431493e+01	-0.000000000000000000e+00
5.031503150315031547e+01	-0.000000000000000000e+00
5.031563156315631602e+01	-0.000000000000000000e+00
5.031623162316231657e+01	-0.000000000000000000e+00
5.031683168316831711e+01	-0.000000000000000000e+00
5.031743174317431766e+01	-0.000000000000000000e+00
5.031803180318031821e+01	-0.000000000000000000e+00
5.031863186318631875e+01	-0.000000000000000000e+00
5.031923192319231930e+01	-0.000000000000000000e+00
5.031983198319831985e+01	-0.000000000000000000e+00
5.032043204320432039e+01	-0.000000000000000000e+00
5.032103210321032094e+01	-0.000000000000000000e+00
5.032163216321632149e+01	-0.000000000000000000e+00
5.032223222322232203e+01	-0.000000000000000000e+00
5.032283228322832258e+01	-0.000000000000000000e+00
5.032343234323432313e+01	-0.000000000000000000e+00
5.032403240324032367e+01	-0.000000000000000000e+00
5.032463246324632422e+01	-0.000000000000000000e+00
5.032523252325232477e+01	-0.000000000000000000e+00
5.032583258325832531e+01	-0.000000000000000000e+00
5.032643264326432586e+01	-0.000000000000000000e+00
5.032703270327032641e+01	-0.000000000000000000e+00
5.032763276327632695e+01	-0.000000000000000000e+00
5.032823282328232750e+01	-0.000000000000000000e+00
5.032883288328832805e+01	-0.000000000000000000e+00
5.032943294329432860e+01	-0.000000000000000000e+00
5.033003300330032914e+01	-0.000000000000000000e+00
5.033063306330632969e+01	-0.000000000000000000e+00
5.033123312331233024e+01	-0.000000000000000000e+00
5.033183318331833078e+01	-0.000000000000000000e+00
5.033243324332433133e+01	-0.000000000000000000e+00
5.033303330333033188e+01	-0.000000000000000000e+00
5.033363336333633242e+01	-0.000000000000000000e+00
5.033423342334233297e+01	-0.000000000000000000e+00
5.033483348334833352e+01	-0.000000000000000000e+00
5.033543354335433406e+01	-0.000000000000000000e+00
5.033603360336033461e+01	-0.000000000000000000e+00
5.033663366336633516e+01	-0.000000000000000000e+00
5.033723372337233570e+01	-0.000000000000000000e+00
5.033783378337833625e+01	-0.000000000000000000e+00
5.033843384338433680e+01	-0.000000000000000000e+00
5.033903390339033734e+01	-0.000000000000000000e+00
5.033963396339633789e+01	-0.000000000000000000e+00
5.034023402340233844e+01	-0.000000000000000000e+00
5.034083408340833898e+01	-0.000000000000000000e+00
5.034143414341433953e+01	-0.000000000000000000e+00
5.034203420342034008e+01	-0.000000000000000000e+00
5.034263426342634062e+01	-0.000000000000000000e+00
5.034323432343234117e+01	-0.000000000000000000e+00
5.034383438343834172e+01	-0.000000000000000000e+00
5.034443444344434226e+01	-0.000000000000000000e+00
5.034503450345034281e+01	-0.000000000000000000e+00
5.034563456345634336e+01	-0.000000000000000000e+00
5.034623462346234390e+01	-0.000000000000000000e+00
5.034683468346834445e+01	-0.000000000000000000e+00
5.034743474347434500e+01	-0.000000000000000000e+00
5.034803480348034554e+01	-0.000000000000000000e+00
5.034863486348634609e+01	-0.000000000000000000e+00
5.034923492349234664e+01	-0.000000000000000000e+00
5.034983498349834719e+01	-0.000000000000000000e+00
5.035043504350434773e+01	-0.000000000000000000e+00
5.035103510351034828e+01	-0.000000000000000000e+00
5.035163516351634883e+01	-0.000000000000000000e+00
5.035223522352234937e+01	-0.000000000000000000e+00
5.035283528352834992e+01	-0.000000000000000000e+00
5.035343534353435047e+01	-0.000000000000000000e+00
5.035403540354035101e+01	-0.000000000000000000e+00
5.035463546354635156e+01	-0.000000000000000000e+00
5.035523552355235211e+01	-0.000000000000000000e+00
5.035583558355835976e+01	-0.000000000000000000e+00
5.035643564356435320e+01	-0.000000000000000000e+00
5.035703570357036085e+01	-0.000000000000000000e+00
5.035763576357635429e+01	-0.000000000000000000e+00
5.035823582358236195e+01	-0.000000000000000000e+00
5.035883588358835539e+01	-0.000000000000000000e+00
5.035943594359436304e+01	-0.000000000000000000e+00
5.036003600360035648e+01	-0.000000000000000000e+00
5.036063606360636413e+01	-0.000000000000000000e+00
5.036123612361236468e+01	-0.000000000000000000e+00
5.036183618361836523e+01	-0.000000000000000000e+00
5.036243624362436577e+01	-0.000000000000000000e+00
5.036303630363036632e+01	-0.000000000000000000e+00
5.036363636363636687e+01	-0.000000000000000000e+00
5.036423642364236741e+01	-0.000000000000000000e+00
5.036483648364836796e+01	-0.000000000000000000e+00
5.036543654365436851e+01	-0.000000000000000000e+00
5.036603660366036905e+01	-0.000000000000000000e+00
5.036663666366636960e+01	-0.000000000000000000e+00
5.036723672367237015e+01	-0.000000000000000000e+00
5.036783678367837069e+01	-0.000000000000000000e+00
5.036843684368437124e+01	-0.000000000000000000e+00
5.036903690369037179e+01	-0.000000000000000000e+00
5.036963696369637233e+01	-0.000000000000000000e+00
5.037023702370237288e+01	-0.000000000000000000e+00
5.037083708370837343e+01	-0.000000000000000000e+00
5.037143714371437397e+01	-0.000000000000000000e+00
5.037203720372037452e+01	-0.000000000000000000e+00
5.037263726372637507e+01	-0.000000000000000000e+00
5.037323732373237561e+01	-0.000000000000000000e+00
5.037383738373837616e+01	-0.000000000000000000e+00
5.037443744374437671e+01	-0.000000000000000000e+00
5.037503750375037725e+01	-0.000000000000000000e+00
5.037563756375637780e+01	-0.000000000000000000e+00
5.037623762376237835e+01	-0.000000000000000000e+00
5.037683768376837889e+01	-0.000000000000000000e+00
5.037743774377437944e+01	-0.000000000000000000e+00
5.037803780378037999e+01	-0.000000000000000000e+00
5.037863786378638054e+01	-0.000000000000000000e+00
5.037923792379238108e+01	-0.000000000000000000e+00
5.037983798379838163e+01	-0.000000000000000000e+00
5.038043804380438218e+01	-0.000000000000000000e+00
5.038103810381038272e+01	-0.000000000000000000e+00
5.038163816381638327e+01	-0.000000000000000000e+00
5.038223822382238382e+01	-0.000000000000000000e+00
5.038283828382838436e+01	-0.000000000000000000e+00
5.038343834383438491e+01	-0.000000000000000000e+00
5.038403840384038546e+01	-0.000000000000000000e+00
5.038463846384638600e+01	-0.000000000000000000e+00
5.038523852385238655e+01	-0.000000000000000000e+00
5.038583858385838710e+01	-0.000000000000000000e+00
5.038643864386438764e+01	-0.000000000000000000e+00
5.038703870387038819e+01	-0.000000000000000000e+00
5.038763876387638874e+01	-0.000000000000000000e+00
5.038823882388238928e+01	-0.000000000000000000e+00
5.038883888388838983e+01	-0.000000000000000000e+00
5.038943894389439038e+01	-0.000000000000000000e+00
5.039003900390039092e+01	-0.000000000000000000e+00
5.039063906390639147e+01	-0.000000000000000000e+00
5.039123912391239202e+01	-0.000000000000000000e+00
5.039183918391839256e+01	-0.000000000000000000e+00
5.039243924392439311e+01	-0.000000000000000000e+00
5.039303930393039366e+01	-0.000000000000000000e+00
5.039363936393639420e+01	-0.000000000000000000e+00
5.039423942394239475e+01	-0.000000000000000000e+00
5.039483948394839530e+01	-0.000000000000000000e+00
5.039543954395439584e+01	-0.000000000000000000e+00
5.039603960396039639e+01	-0.000000000000000000e+00
5.039663966396639694e+01	-0.000000000000000000e+00
5.039723972397239748e+01	-0.000000000000000000e+00
5.039783978397839803e+01	-0.000000000000000000e+00
5.039843984398439858e+01	-0.000000000000000000e+00
5.039903990399039913e+01	-0.000000000000000000e+00
5.039963996399639967e+01	-0.000000000000000000e+00
5.040024002400240022e+01	-0.000000000000000000e+00
5.040084008400840077e+01	-0.000000000000000000e+00
5.040144014401440131e+01	-0.000000000000000000e+00
5.040204020402040186e+01	-0.000000000000000000e+00
5.040264026402640241e+01	-0.000000000000000000e+00
5.040324032403240295e+01	-0.000000000000000000e+00
5.040384038403840350e+01	-0.000000000000000000e+00
5.040444044404440405e+01	-0.000000000000000000e+00
5.040504050405040459e+01	-0.000000000000000000e+00
5.040564056405640514e+01	-0.000000000000000000e+00
5.040624062406240569e+01	-0.000000000000000000e+00
5.040684068406840623e+01	-0.000000000000000000e+00
5.040744074407440678e+01	-0.000000000000000000e+00
5.040804080408040733e+01	-0.000000000000000000e+00
5.040864086408640787e+01	-0.000000000000000000e+00
5.040924092409240842e+01	-0.000000000000000000e+00
5.040984098409840897e+01	-0.000000000000000000e+00
5.041044104410440951e+01	-0.000000000000000000e+00
5.041104110411041006e+01	-0.000000000000000000e+00
5.041164116411641061e+01	-0.000000000000000000e+00
5.041224122412241115e+01	-0.000000000000000000e+00
5.041284128412841170e+01	-0.000000000000000000e+00
5.041344134413441225e+01	-0.000000000000000000e+00
5.041404140414041279e+01	-0.000000000000000000e+00
5.041464146414641334e+01	-0.000000000000000000e+00
5.041524152415241389e+01	-0.000000000000000000e+00
5.041584158415841443e+01	-0.000000000000000000e+00
5.041644164416441498e+01	-0.000000000000000000e+00
5.041704170417041553e+01	-0.000000000000000000e+00
5.041764176417641607e+01	-0.000000000000000000e+00
5.041824182418241662e+01	-0.000000000000000000e+00
5.041884188418841717e+01	-0.000000000000000000e+00
5.041944194419441772e+01	-0.000000000000000000e+00
5.042004200420041826e+01	-0.000000000000000000e+00
5.042064206420641881e+01	-0.000000000000000000e+00
5.042124212421241936e+01	-0.000000000000000000e+00
5.042184218421841990e+01	-0.000000000000000000e+00
5.042244224422442045e+01	-0.000000000000000000e+00
5.042304230423042100e+01	-0.000000000000000000e+00
5.042364236423642154e+01	-0.000000000000000000e+00
5.042424242424242209e+01	-0.000000000000000000e+00
5.042484248424842264e+01	-0.000000000000000000e+00
5.042544254425442318e+01	-0.000000000000000000e+00
5.042604260426042373e+01	-0.000000000000000000e+00
5.042664266426642428e+01	-0.000000000000000000e+00
5.042724272427242482e+01	-0.000000000000000000e+00
5.042784278427842537e+01	-0.000000000000000000e+00
5.042844284428442592e+01	-0.000000000000000000e+00
5.042904290429042646e+01	-0.000000000000000000e+00
5.042964296429642701e+01	-0.000000000000000000e+00
5.043024302430242756e+01	-0.000000000000000000e+00
5.043084308430842810e+01	-0.000000000000000000e+00
5.043144314431442865e+01	-0.000000000000000000e+00
5.043204320432042920e+01	-0.000000000000000000e+00
5.043264326432642974e+01	-0.000000000000000000e+00
5.043324332433243029e+01	-0.000000000000000000e+00
5.043384338433843084e+01	-0.000000000000000000e+00
5.043444344434443138e+01	-0.000000000000000000e+00
5.043504350435043193e+01	-0.000000000000000000e+00
5.043564356435643958e+01	-0.000000000000000000e+00
5.043624362436243302e+01	-0.000000000000000000e+00
5.043684368436844068e+01	-0.000000000000000000e+00
5.043744374437443412e+01	-0.000000000000000000e+00
5.043804380438044177e+01	-0.000000000000000000e+00
5.043864386438643521e+01	-0.000000000000000000e+00
5.043924392439244286e+01	-0.000000000000000000e+00
5.043984398439843631e+01	-0.000000000000000000e+00
5.044044404440444396e+01	-0.000000000000000000e+00
5.044104410441044450e+01	-0.000000000000000000e+00
5.044164416441644505e+01	-0.000000000000000000e+00
5.044224422442244560e+01	-0.000000000000000000e+00
5.044284428442844614e+01	-0.000000000000000000e+00
5.044344434443444669e+01	-0.000000000000000000e+00
5.044404440444044724e+01	-0.000000000000000000e+00
5.044464446444644778e+01	-0.000000000000000000e+00
5.044524452445244833e+01	-0.000000000000000000e+00
5.044584458445844888e+01	-0.000000000000000000e+00
5.044644464446444942e+01	-0.000000000000000000e+00
5.044704470447044997e+01	-0.000000000000000000e+00
5.044764476447645052e+01	-0.000000000000000000e+00
5.044824482448245107e+01	-0.000000000000000000e+00
5.044884488448845161e+01	-0.000000000000000000e+00
5.044944494449445216e+01	-0.000000000000000000e+00
5.045004500450045271e+01	-0.000000000000000000e+00
5.045064506450645325e+01	-0.000000000000000000e+00
5.045124512451245380e+01	-0.000000000000000000e+00
5.045184518451845435e+01	-0.000000000000000000e+00
5.045244524452445489e+01	-0.000000000000000000e+00
5.045304530453045544e+01	-0.000000000000000000e+00
5.045364536453645599e+01	-0.000000000000000000e+00
5.045424542454245653e+01	-0.000000000000000000e+00
5.045484548454845708e+01	-0.000000000000000000e+00
5.045544554455445763e+01	-0.000000000000000000e+00
5.045604560456045817e+01	-0.000000000000000000e+00
5.045664566456645872e+01	-0.000000000000000000e+00
5.045724572457245927e+01	-0.000000000000000000e+00
5.045784578457845981e+01	-0.000000000000000000e+00
5.045844584458446036e+01	-0.000000000000000000e+00
5.045904590459046091e+01	-0.000000000000000000e+00
5.045964596459646145e+01	-0.000000000000000000e+00
5.046024602460246200e+01	-0.000000000000000000e+00
5.046084608460846255e+01	-0.000000000000000000e+00
5.046144614461446309e+01	-0.000000000000000000e+00
5.046204620462046364e+01	-0.000000000000000000e+00
5.046264626462646419e+01	-0.000000000000000000e+00
5.046324632463246473e+01	-0.000000000000000000e+00
5.046384638463846528e+01	-0.000000000000000000e+00
5.046444644464446583e+01	-0.000000000000000000e+00
5.046504650465046637e+01	-0.000000000000000000e+00
5.046564656465646692e+01	-0.000000000000000000e+00
5.046624662466246747e+01	-0.000000000000000000e+00
5.046684668466846801e+01	-0.000000000000000000e+00
5.046744674467446856e+01	-0.000000000000000000e+00
5.046804680468046911e+01	-0.000000000000000000e+00
5.046864686468646966e+01	-0.000000000000000000e+00
5.046924692469247020e+01	-0.000000000000000000e+00
5.046984698469847075e+01	-0.000000000000000000e+00
5.047044704470447130e+01	-0.000000000000000000e+00
5.047104710471047184e+01	-0.000000000000000000e+00
5.047164716471647239e+01	-0.000000000000000000e+00
5.047224722472247294e+01	-0.000000000000000000e+00
5.047284728472847348e+01	-0.000000000000000000e+00
5.047344734473447403e+01	-0.000000000000000000e+00
5.047404740474047458e+01	-0.000000000000000000e+00
5.047464746474647512e+01	-0.000000000000000000e+00
5.047524752475247567e+01	-0.000000000000000000e+00
5.047584758475847622e+01	-0.000000000000000000e+00
5.047644764476447676e+01	-0.000000000000000000e+00
5.047704770477047731e+01	-0.000000000000000000e+00
5.047764776477647786e+01	-0.000000000000000000e+00
5.047824782478247840e+01	-0.000000000000000000e+00
5.047884788478847895e+01	-0.000000000000000000e+00
5.047944794479447950e+01	-0.000000000000000000e+00
5.048004800480048004e+01	-0.000000000000000000e+00
5.048064806480648059e+01	-0.000000000000000000e+00
5.048124812481248114e+01	-0.000000000000000000e+00
5.048184818481848168e+01	-0.000000000000000000e+00
5.048244824482448223e+01	-0.000000000000000000e+00
5.048304830483048278e+01	-0.000000000000000000e+00
5.048364836483648332e+01	-0.000000000000000000e+00
5.048424842484248387e+01	-0.000000000000000000e+00
5.048484848484848442e+01	-0.000000000000000000e+00
5.048544854485448496e+01	-0.000000000000000000e+00
5.048604860486048551e+01	-0.000000000000000000e+00
5.048664866486648606e+01	-0.000000000000000000e+00
5.048724872487248660e+01	-0.000000000000000000e+00
5.048784878487848715e+01	-0.000000000000000000e+00
5.048844884488448770e+01	-0.000000000000000000e+00
5.048904890489048825e+01	-0.000000000000000000e+00
5.048964896489648879e+01	-0.000000000000000000e+00
5.049024902490248934e+01	-0.000000000000000000e+00
5.049084908490848989e+01	-0.000000000000000000e+00
5.049144914491449043e+01	-0.000000000000000000e+00
5.049204920492049098e+01	-0.000000000000000000e+00
5.049264926492649153e+01	-0.000000000000000000e+00
5.049324932493249207e+01	-0.000000000000000000e+00
5.049384938493849262e+01	-0.000000000000000000e+00
5.049444944494449317e+01	-0.000000000000000000e+00
5.049504950495049371e+01	-0.000000000000000000e+00
5.049564956495649426e+01	-0.000000000000000000e+00
5.049624962496249481e+01	-0.000000000000000000e+00
5.049684968496849535e+01	-0.000000000000000000e+00
5.049744974497449590e+01	-0.000000000000000000e+00
5.049804980498049645e+01	-0.000000000000000000e+00
5.049864986498649699e+01	-0.000000000000000000e+00
5.049924992499249754e+01	-0.000000000000000000e+00
5.049984998499849809e+01	-0.000000000000000000e+00
5.050045004500449863e+01	-0.000000000000000000e+00
5.050105010501049918e+01	-0.000000000000000000e+00
5.050165016501649973e+01	-0.000000000000000000e+00
5.050225022502250027e+01	-0.000000000000000000e+00
5.050285028502850082e+01	-0.000000000000000000e+00
5.050345034503450137e+01	-0.000000000000000000e+00
5.050405040504050191e+01	-0.000000000000000000e+00
5.050465046504650246e+01	-0.000000000000000000e+00
5.050525052505250301e+01	-0.000000000000000000e+00
5.050585058505850355e+01	-0.000000000000000000e+00
5.050645064506450410e+01	-0.000000000000000000e+00
5.050705070507050465e+01	-0.000000000000000000e+00
5.050765076507650519e+01	-0.000000000000000000e+00
5.050825082508250574e+01	-0.000000000000000000e+00
5.050885088508850629e+01	-0.000000000000000000e+00
5.050945094509450684e+01	-0.000000000000000000e+00
5.051005100510050738e+01	-0.000000000000000000e+00
5.051065106510650793e+01	-0.000000000000000000e+00
5.051125112511250848e+01	-0.000000000000000000e+00
5.051185118511850902e+01	-0.000000000000000000e+00
5.051245124512450957e+01	-0.000000000000000000e+00
5.051305130513051012e+01	-0.000000000000000000e+00
5.051365136513651066e+01	-0.000000000000000000e+00
5.051425142514251121e+01	-0.000000000000000000e+00
5.051485148514851176e+01	-0.000000000000000000e+00
5.051545154515451941e+01	-0.000000000000000000e+00
5.051605160516051285e+01	-0.000000000000000000e+00
5.051665166516652050e+01	-0.000000000000000000e+00
5.051725172517251394e+01	-0.000000000000000000e+00
5.051785178517852160e+01	-0.000000000000000000e+00
5.051845184518451504e+01	-0.000000000000000000e+00
5.051905190519052269e+01	-0.000000000000000000e+00
5.051965196519651613e+01	-0.000000000000000000e+00
5.052025202520252378e+01	-0.000000000000000000e+00
5.052085208520852433e+01	-0.000000000000000000e+00
5.052145214521452488e+01	-0.000000000000000000e+00
5.052205220522052542e+01	-0.000000000000000000e+00
5.052265226522652597e+01	-0.000000000000000000e+00
5.052325232523252652e+01	-0.000000000000000000e+00
5.052385238523852706e+01	-0.000000000000000000e+00
5.052445244524452761e+01	-0.000000000000000000e+00
5.052505250525052816e+01	-0.000000000000000000e+00
5.052565256525652870e+01	-0.000000000000000000e+00
5.052625262526252925e+01	-0.000000000000000000e+00
5.052685268526852980e+01	-0.000000000000000000e+00
5.052745274527453034e+01	-0.000000000000000000e+00
5.052805280528053089e+01	-0.000000000000000000e+00
5.052865286528653144e+01	-0.000000000000000000e+00
5.052925292529253198e+01	-0.000000000000000000e+00
5.052985298529853253e+01	-0.000000000000000000e+00
5.053045304530453308e+01	-0.000000000000000000e+00
5.053105310531053362e+01	-0.000000000000000000e+00
5.053165316531653417e+01	-0.000000000000000000e+00
5.053225322532253472e+01	-0.000000000000000000e+00
5.053285328532853526e+01	-0.000000000000000000e+00
5.053345334533453581e+01	-0.000000000000000000e+00
5.053405340534053636e+01	-0.000000000000000000e+00
5.053465346534653690e+01	-0.000000000000000000e+00
5.053525352535253745e+01	-0.000000000000000000e+00
5.053585358535853800e+01	-0.000000000000000000e+00
5.053645364536453854e+01	-0.000000000000000000e+00
5.053705370537053909e+01	-0.000000000000000000e+00
5.053765376537653964e+01	-0.000000000000000000e+00
5.053825382538254019e+01	-0.000000000000000000e+00
5.053885388538854073e+01	-0.000000000000000000e+00
5.053945394539454128e+01	-0.000000000000000000e+00
5.054005400540054183e+01	-0.000000000000000000e+00
5.054065406540654237e+01	-0.000000000000000000e+00
5.054125412541254292e+01	-0.000000000000000000e+00
5.054185418541854347e+01	-0.000000000000000000e+00
5.054245424542454401e+01	-0.000000000000000000e+00
5.054305430543054456e+01	-0.000000000000000000e+00
5.054365436543654511e+01	-0.000000000000000000e+00
5.054425442544254565e+01	-0.000000000000000000e+00
5.054485448544854620e+01	-0.000000000000000000e+00
5.054545454545454675e+01	-0.000000000000000000e+00
5.054605460546054729e+01	-0.000000000000000000e+00
5.054665466546654784e+01	-0.000000000000000000e+00
5.054725472547254839e+01	-0.000000000000000000e+00
5.054785478547854893e+01	-0.000000000000000000e+00
5.054845484548454948e+01	-0.000000000000000000e+00
5.054905490549055003e+01	-0.000000000000000000e+00
5.054965496549655057e+01	-0.000000000000000000e+00
5.055025502550255112e+01	-0.000000000000000000e+00
5.055085508550855167e+01	-0.000000000000000000e+00
5.055145514551455221e+01	-0.000000000000000000e+00
5.055205520552055276e+01	-0.000000000000000000e+00
5.055265526552655331e+01	-0.000000000000000000e+00
5.055325532553255385e+01	-0.000000000000000000e+00
5.055385538553855440e+01	-0.000000000000000000e+00
5.055445544554455495e+01	-0.000000000000000000e+00
5.055505550555055549e+01	-0.000000000000000000e+00
5.055565556555655604e+01	-0.000000000000000000e+00
5.055625562556255659e+01	-0.000000000000000000e+00
5.055685568556855713e+01	-0.000000000000000000e+00
5.055745574557455768e+01	-0.000000000000000000e+00
5.055805580558055823e+01	-0.000000000000000000e+00
5.055865586558655878e+01	-0.000000000000000000e+00
5.055925592559255932e+01	-0.000000000000000000e+00
5.055985598559855987e+01	-0.000000000000000000e+00
5.056045604560456042e+01	-0.000000000000000000e+00
5.056105610561056096e+01	-0.000000000000000000e+00
5.056165616561656151e+01	-0.000000000000000000e+00
5.056225622562256206e+01	-0.000000000000000000e+00
5.056285628562856260e+01	-0.000000000000000000e+00
5.056345634563456315e+01	-0.000000000000000000e+00
5.056405640564056370e+01	-0.000000000000000000e+00
5.056465646564656424e+01	-0.000000000000000000e+00
5.056525652565256479e+01	-0.000000000000000000e+00
5.056585658565856534e+01	-0.000000000000000000e+00
5.056645664566456588e+01	-0.000000000000000000e+00
5.056705670567056643e+01	-0.000000000000000000e+00
5.056765676567656698e+01	-0.000000000000000000e+00
5.056825682568256752e+01	-0.000000000000000000e+00
5.056885688568856807e+01	-0.000000000000000000e+00
5.056945694569456862e+01	-0.000000000000000000e+00
5.057005700570056916e+01	-0.000000000000000000e+00
5.057065706570656971e+01	-0.000000000000000000e+00
5.057125712571257026e+01	-0.000000000000000000e+00
5.057185718571857080e+01	-0.000000000000000000e+00
5.057245724572457135e+01	-0.000000000000000000e+00
5.057305730573057190e+01	-0.000000000000000000e+00
5.057365736573657244e+01	-0.000000000000000000e+00
5.057425742574257299e+01	-0.000000000000000000e+00
5.057485748574857354e+01	-0.000000000000000000e+00
5.057545754575457408e+01	-0.000000000000000000e+00
5.057605760576057463e+01	-0.000000000000000000e+00
5.057665766576657518e+01	-0.000000000000000000e+00
5.057725772577257572e+01	-0.000000000000000000e+00
5.057785778577857627e+01	-0.000000000000000000e+00
5.057845784578457682e+01	-0.000000000000000000e+00
5.057905790579057737e+01	-0.000000000000000000e+00
5.057965796579657791e+01	-0.000000000000000000e+00
5.058025802580257846e+01	-0.000000000000000000e+00
5.058085808580857901e+01	-0.000000000000000000e+00
5.058145814581457955e+01	-0.000000000000000000e+00
5.058205820582058010e+01	-0.000000000000000000e+00
5.058265826582658065e+01	-0.000000000000000000e+00
5.058325832583258119e+01	-0.000000000000000000e+00
5.058385838583858174e+01	-0.000000000000000000e+00
5.058445844584458229e+01	-0.000000000000000000e+00
5.058505850585058283e+01	-0.000000000000000000e+00
5.058565856585658338e+01	-0.000000000000000000e+00
5.058625862586258393e+01	-0.000000000000000000e+00
5.058685868586858447e+01	-0.000000000000000000e+00
5.058745874587458502e+01	-0.000000000000000000e+00
5.058805880588058557e+01	-0.000000000000000000e+00
5.058865886588658611e+01	-0.000000000000000000e+00
5.058925892589258666e+01	-0.000000000000000000e+00
5.058985898589858721e+01	-0.000000000000000000e+00
5.059045904590458775e+01	-0.000000000000000000e+00
5.059105910591058830e+01	-0.000000000000000000e+00
5.059165916591658885e+01	-0.000000000000000000e+00
5.059225922592258939e+01	-0.000000000000000000e+00
5.059285928592858994e+01	-0.000000000000000000e+00
5.059345934593459049e+01	-0.000000000000000000e+00
5.059405940594059103e+01	-0.000000000000000000e+00
5.059465946594659158e+01	-0.000000000000000000e+00
5.059525952595259923e+01	-0.000000000000000000e+00
5.059585958595859267e+01	-0.000000000000000000e+00
5.059645964596460033e+01	-0.000000000000000000e+00
5.059705970597059377e+01	-0.000000000000000000e+00
5.059765976597660142e+01	-0.000000000000000000e+00
5.059825982598259486e+01	-0.000000000000000000e+00
5.059885988598860251e+01	-0.000000000000000000e+00
5.059945994599459596e+01	-0.000000000000000000e+00
5.060006000600060361e+01	-0.000000000000000000e+00
5.060066006600660415e+01	-0.000000000000000000e+00
5.060126012601260470e+01	-0.000000000000000000e+00
5.060186018601860525e+01	-0.000000000000000000e+00
5.060246024602460579e+01	-0.000000000000000000e+00
5.060306030603060634e+01	-0.000000000000000000e+00
5.060366036603660689e+01	-0.000000000000000000e+00
5.060426042604260743e+01	-0.000000000000000000e+00
5.060486048604860798e+01	-0.000000000000000000e+00
5.060546054605460853e+01	-0.000000000000000000e+00
5.060606060606060908e+01	-0.000000000000000000e+00
5.060666066606660962e+01	-0.000000000000000000e+00
5.060726072607261017e+01	-0.000000000000000000e+00
5.060786078607861072e+01	-0.000000000000000000e+00
5.060846084608461126e+01	-0.000000000000000000e+00
5.060906090609061181e+01	-0.000000000000000000e+00
5.060966096609661236e+01	-0.000000000000000000e+00
5.061026102610261290e+01	-0.000000000000000000e+00
5.061086108610861345e+01	-0.000000000000000000e+00
5.061146114611461400e+01	-0.000000000000000000e+00
5.061206120612061454e+01	-0.000000000000000000e+00
5.061266126612661509e+01	-0.000000000000000000e+00
5.061326132613261564e+01	-0.000000000000000000e+00
5.061386138613861618e+01	-0.000000000000000000e+00
5.061446144614461673e+01	-0.000000000000000000e+00
5.061506150615061728e+01	-0.000000000000000000e+00
5.061566156615661782e+01	-0.000000000000000000e+00
5.061626162616261837e+01	-0.000000000000000000e+00
5.061686168616861892e+01	-0.000000000000000000e+00
5.061746174617461946e+01	-0.000000000000000000e+00
5.061806180618062001e+01	-0.000000000000000000e+00
5.061866186618662056e+01	-0.000000000000000000e+00
5.061926192619262110e+01	-0.000000000000000000e+00
5.061986198619862165e+01	-0.000000000000000000e+00
5.062046204620462220e+01	-0.000000000000000000e+00
5.062106210621062274e+01	-0.000000000000000000e+00
5.062166216621662329e+01	-0.000000000000000000e+00
5.062226222622262384e+01	-0.000000000000000000e+00
5.062286228622862438e+01	-0.000000000000000000e+00
5.062346234623462493e+01	-0.000000000000000000e+00
5.062406240624062548e+01	-0.000000000000000000e+00
5.062466246624662602e+01	-0.000000000000000000e+00
5.062526252625262657e+01	-0.000000000000000000e+00
5.062586258625862712e+01	-0.000000000000000000e+00
5.062646264626462767e+01	-0.000000000000000000e+00
5.062706270627062821e+01	-0.000000000000000000e+00
5.062766276627662876e+01	-0.000000000000000000e+00
5.062826282628262931e+01	-0.000000000000000000e+00
5.062886288628862985e+01	-0.000000000000000000e+00
5.062946294629463040e+01	-0.000000000000000000e+00
5.063006300630063095e+01	-0.000000000000000000e+00
5.063066306630663149e+01	-0.000000000000000000e+00
5.063126312631263204e+01	-0.000000000000000000e+00
5.063186318631863259e+01	-0.000000000000000000e+00
5.063246324632463313e+01	-0.000000000000000000e+00
5.063306330633063368e+01	-0.000000000000000000e+00
5.063366336633663423e+01	-0.000000000000000000e+00
5.063426342634263477e+01	-0.000000000000000000e+00
5.063486348634863532e+01	-0.000000000000000000e+00
5.063546354635463587e+01	-0.000000000000000000e+00
5.063606360636063641e+01	-0.000000000000000000e+00
5.063666366636663696e+01	-0.000000000000000000e+00
5.063726372637263751e+01	-0.000000000000000000e+00
5.063786378637863805e+01	-0.000000000000000000e+00
5.063846384638463860e+01	-0.000000000000000000e+00
5.063906390639063915e+01	-0.000000000000000000e+00
5.063966396639663969e+01	-0.000000000000000000e+00
5.064026402640264024e+01	-0.000000000000000000e+00
5.064086408640864079e+01	-0.000000000000000000e+00
5.064146414641464133e+01	-0.000000000000000000e+00
5.064206420642064188e+01	-0.000000000000000000e+00
5.064266426642664243e+01	-0.000000000000000000e+00
5.064326432643264297e+01	-0.000000000000000000e+00
5.064386438643864352e+01	-0.000000000000000000e+00
5.064446444644464407e+01	-0.000000000000000000e+00
5.064506450645064461e+01	-0.000000000000000000e+00
5.064566456645664516e+01	-0.000000000000000000e+00
5.064626462646264571e+01	-0.000000000000000000e+00
5.064686468646864625e+01	-0.000000000000000000e+00
5.064746474647464680e+01	-0.000000000000000000e+00
5.064806480648064735e+01	-0.000000000000000000e+00
5.064866486648664790e+01	-0.000000000000000000e+00
5.064926492649264844e+01	-0.000000000000000000e+00
5.064986498649864899e+01	-0.000000000000000000e+00
5.065046504650464954e+01	-0.000000000000000000e+00
5.065106510651065008e+01	-0.000000000000000000e+00
5.065166516651665063e+01	-0.000000000000000000e+00
5.065226522652265118e+01	-0.000000000000000000e+00
5.065286528652865172e+01	-0.000000000000000000e+00
5.065346534653465227e+01	-0.000000000000000000e+00
5.065406540654065282e+01	-0.000000000000000000e+00
5.065466546654665336e+01	-0.000000000000000000e+00
5.065526552655265391e+01	-0.000000000000000000e+00
5.065586558655865446e+01	-0.000000000000000000e+00
5.065646564656465500e+01	-0.000000000000000000e+00
5.065706570657065555e+01	-0.000000000000000000e+00
5.065766576657665610e+01	-0.000000000000000000e+00
5.065826582658265664e+01	-0.000000000000000000e+00
5.065886588658865719e+01	-0.000000000000000000e+00
5.065946594659465774e+01	-0.000000000000000000e+00
5.066006600660065828e+01	-0.000000000000000000e+00
5.066066606660665883e+01	-0.000000000000000000e+00
5.066126612661265938e+01	-0.000000000000000000e+00
5.066186618661865992e+01	-0.000000000000000000e+00
5.066246624662466047e+01	-0.000000000000000000e+00
5.066306630663066102e+01	-0.000000000000000000e+00
5.066366636663666156e+01	-0.000000000000000000e+00
5.066426642664266211e+01	-0.000000000000000000e+00
5.066486648664866266e+01	-0.000000000000000000e+00
5.066546654665466320e+01	-0.000000000000000000e+00
5.066606660666066375e+01	-0.000000000000000000e+00
5.066666666666666430e+01	-0.000000000000000000e+00
5.066726672667266484e+01	-0.000000000000000000e+00
5.066786678667866539e+01	-0.000000000000000000e+00
5.066846684668466594e+01	-0.000000000000000000e+00
5.066906690669066649e+01	-0.000000000000000000e+00
5.066966696669666703e+01	-0.000000000000000000e+00
5.067026702670266758e+01	-0.000000000000000000e+00
5.067086708670866813e+01	-0.000000000000000000e+00
5.067146714671466867e+01	-0.000000000000000000e+00
5.067206720672066922e+01	-0.000000000000000000e+00
5.067266726672666977e+01	-0.000000000000000000e+00
5.067326732673267031e+01	-0.000000000000000000e+00
5.067386738673867086e+01	-0.000000000000000000e+00
5.067446744674467141e+01	-0.000000000000000000e+00
5.067506750675067195e+01	-0.000000000000000000e+00
5.067566756675667250e+01	-0.000000000000000000e+00
5.067626762676268015e+01	-0.000000000000000000e+00
5.067686768676867359e+01	-0.000000000000000000e+00
5.067746774677468125e+01	-0.000000000000000000e+00
5.067806780678067469e+01	-0.000000000000000000e+00
5.067866786678668234e+01	-0.000000000000000000e+00
5.067926792679267578e+01	-0.000000000000000000e+00
5.067986798679868343e+01	-0.000000000000000000e+00
5.068046804680468398e+01	-0.000000000000000000e+00
5.068106810681068453e+01	-0.000000000000000000e+00
5.068166816681668507e+01	-0.000000000000000000e+00
5.068226822682268562e+01	-0.000000000000000000e+00
5.068286828682868617e+01	-0.000000000000000000e+00
5.068346834683468671e+01	-0.000000000000000000e+00
5.068406840684068726e+01	-0.000000000000000000e+00
5.068466846684668781e+01	-0.000000000000000000e+00
5.068526852685268835e+01	-0.000000000000000000e+00
5.068586858685868890e+01	-0.000000000000000000e+00
5.068646864686468945e+01	-0.000000000000000000e+00
5.068706870687068999e+01	-0.000000000000000000e+00
5.068766876687669054e+01	-0.000000000000000000e+00
5.068826882688269109e+01	-0.000000000000000000e+00
5.068886888688869163e+01	-0.000000000000000000e+00
5.068946894689469218e+01	-0.000000000000000000e+00
5.069006900690069273e+01	-0.000000000000000000e+00
5.069066906690669327e+01	-0.000000000000000000e+00
5.069126912691269382e+01	-0.000000000000000000e+00
5.069186918691869437e+01	-0.000000000000000000e+00
5.069246924692469491e+01	-0.000000000000000000e+00
5.069306930693069546e+01	-0.000000000000000000e+00
5.069366936693669601e+01	-0.000000000000000000e+00
5.069426942694269655e+01	-0.000000000000000000e+00
5.069486948694869710e+01	-0.000000000000000000e+00
5.069546954695469765e+01	-0.000000000000000000e+00
5.069606960696069820e+01	-0.000000000000000000e+00
5.069666966696669874e+01	-0.000000000000000000e+00
5.069726972697269929e+01	-0.000000000000000000e+00
5.069786978697869984e+01	-0.000000000000000000e+00
5.069846984698470038e+01	-0.000000000000000000e+00
5.069906990699070093e+01	-0.000000000000000000e+00
5.069966996699670148e+01	-0.000000000000000000e+00
5.070027002700270202e+01	-0.000000000000000000e+00
5.070087008700870257e+01	-0.000000000000000000e+00
5.070147014701470312e+01	-0.000000000000000000e+00
5.070207020702070366e+01	-0.000000000000000000e+00
5.070267026702670421e+01	-0.000000000000000000e+00
5.070327032703270476e+01	-0.000000000000000000e+00
5.070387038703870530e+01	-0.000000000000000000e+00
5.070447044704470585e+01	-0.000000000000000000e+00
5.070507050705070640e+01	-0.000000000000000000e+00
5.070567056705670694e+01	-0.000000000000000000e+00
5.070627062706270749e+01	-0.000000000000000000e+00
5.070687068706870804e+01	-0.000000000000000000e+00
5.070747074707470858e+01	-0.000000000000000000e+00
5.070807080708070913e+01	-0.000000000000000000e+00
5.070867086708670968e+01	-0.000000000000000000e+00
5.070927092709271022e+01	-0.000000000000000000e+00
5.070987098709871077e+01	-0.000000000000000000e+00
5.071047104710471132e+01	-0.000000000000000000e+00
5.071107110711071186e+01	-0.000000000000000000e+00
5.071167116711671241e+01	-0.000000000000000000e+00
5.071227122712271296e+01	-0.000000000000000000e+00
5.071287128712871350e+01	-0.000000000000000000e+00
5.071347134713471405e+01	-0.000000000000000000e+00
5.071407140714071460e+01	-0.000000000000000000e+00
5.071467146714671514e+01	-0.000000000000000000e+00
5.071527152715271569e+01	-0.000000000000000000e+00
5.071587158715871624e+01	-0.000000000000000000e+00
5.071647164716471679e+01	-0.000000000000000000e+00
5.071707170717071733e+01	-0.000000000000000000e+00
5.071767176717671788e+01	-0.000000000000000000e+00
5.071827182718271843e+01	-0.000000000000000000e+00
5.071887188718871897e+01	-0.000000000000000000e+00
5.071947194719471952e+01	-0.000000000000000000e+00
5.072007200720072007e+01	-0.000000000000000000e+00
5.072067206720672061e+01	-0.000000000000000000e+00
5.072127212721272116e+01	-0.000000000000000000e+00
5.072187218721872171e+01	-0.000000000000000000e+00
5.072247224722472225e+01	-0.000000000000000000e+00
5.072307230723072280e+01	-0.000000000000000000e+00
5.072367236723672335e+01	-0.000000000000000000e+00
5.072427242724272389e+01	-0.000000000000000000e+00
5.072487248724872444e+01	-0.000000000000000000e+00
5.072547254725472499e+01	-0.000000000000000000e+00
5.072607260726072553e+01	-0.000000000000000000e+00
5.072667266726672608e+01	-0.000000000000000000e+00
5.072727272727272663e+01	-0.000000000000000000e+00
5.072787278727872717e+01	-0.000000000000000000e+00
5.072847284728472772e+01	-0.000000000000000000e+00
5.072907290729072827e+01	-0.000000000000000000e+00
5.072967296729672881e+01	-0.000000000000000000e+00
5.073027302730272936e+01	-0.000000000000000000e+00
5.073087308730872991e+01	-0.000000000000000000e+00
5.073147314731473045e+01	-0.000000000000000000e+00
5.073207320732073100e+01	-0.000000000000000000e+00
5.073267326732673155e+01	-0.000000000000000000e+00
5.073327332733273209e+01	-0.000000000000000000e+00
5.073387338733873264e+01	-0.000000000000000000e+00
5.073447344734473319e+01	-0.000000000000000000e+00
5.073507350735073373e+01	-0.000000000000000000e+00
5.073567356735673428e+01	-0.000000000000000000e+00
5.073627362736273483e+01	-0.000000000000000000e+00
5.073687368736873538e+01	-0.000000000000000000e+00
5.073747374737473592e+01	-0.000000000000000000e+00
5.073807380738073647e+01	-0.000000000000000000e+00
5.073867386738673702e+01	-0.000000000000000000e+00
5.073927392739273756e+01	-0.000000000000000000e+00
5.073987398739873811e+01	-0.000000000000000000e+00
5.074047404740473866e+01	-0.000000000000000000e+00
5.074107410741073920e+01	-0.000000000000000000e+00
5.074167416741673975e+01	-0.000000000000000000e+00
5.074227422742274030e+01	-0.000000000000000000e+00
5.074287428742874084e+01	-0.000000000000000000e+00
5.074347434743474139e+01	-0.000000000000000000e+00
5.074407440744074194e+01	-0.000000000000000000e+00
5.074467446744674248e+01	-0.000000000000000000e+00
5.074527452745274303e+01	-0.000000000000000000e+00
5.074587458745874358e+01	-0.000000000000000000e+00
5.074647464746474412e+01	-0.000000000000000000e+00
5.074707470747074467e+01	-0.000000000000000000e+00
5.074767476747674522e+01	-0.000000000000000000e+00
5.074827482748274576e+01	-2.559371795803715832e-09
5.074887488748874631e+01	-8.290280443473274660e-09
5.074947494749474686e+01	-1.791527192533404500e-08
5.075007500750074740e+01	-3.228458636466607496e-08
5.075067506750674795e+01	-5.239588536458337004e-08
5.075127512751274850e+01	-7.941668785202193675e-08
5.075187518751874904e+01	-1.147098386487399344e-07
5.075247524752474959e+01	-1.598623660255172480e-07
5.075307530753075014e+01	-2.167181187756431046e-07
5.075367536753675068e+01	-2.874146099076554072e-07
5.075427542754275123e+01	-3.744245329273757320e-07
5.075487548754875178e+01	-4.806024578594820233e-07
5.075547554755475232e+01	-6.092372576325618463e-07
5.075607560756075998e+01	-7.641108611794872651e-07
5.075667566756675342e+01	-9.495639775229679499e-07
5.075727572757276107e+01	-1.170569485133436505e-06
5.075787578757875451e+01	-1.432814232843678302e-06
5.075847584758476216e+01	-1.742790052432431900e-06
5.075907590759075561e+01	-2.107894838466931026e-06
5.075967596759676326e+01	-2.536544607909175424e-06
5.076027602760276380e+01	-3.038297510097323936e-06
5.076087608760876435e+01	-3.623990816734040959e-06
5.076147614761476490e+01	-4.305891981138296087e-06
5.076207620762076544e+01	-5.097864915905592389e-06
5.076267626762676599e+01	-6.015552697905090583e-06
5.076327632763276654e+01	-7.076577968825661303e-06
5.076387638763876708e+01	-8.300762357849266504e-06
5.076447644764476763e+01	-9.710366310044019666e-06
5.076507650765076818e+01	-1.133035075928217100e-05
5.076567656765676873e+01	-1.318866213744525538e-05
5.076627662766276927e+01	-1.531398289013187776e-05
5.076687668766876982e+01	-1.774057441007679132e-05
5.076747674767477037e+01	-2.050658390435812251e-05
5.076807680768077091e+01	-2.365442130812608917e-05
5.076867686768677146e+01	-2.723116526350736103e-05
5.076927692769277201e+01	-3.128899960697538240e-05
5.076987698769877255e+01	-3.588568180412245027e-05
5.077047704770477310e+01	-4.108504475906385011e-05
5.077107710771077365e+01	-4.695753340647612487e-05
5.077167716771677419e+01	-5.358077746745204968e-05
5.077227722772277474e+01	-6.104020171599393643e-05
5.077287728772877529e+01	-6.942967506124530879e-05
5.077347734773477583e+01	-7.885219970180027251e-05
5.077407740774077638e+01	-8.942064155310548875e-05
5.077467746774677693e+01	-1.012585030877207186e-04
5.077527752775277747e+01	-1.145007396618380496e-04
5.077587758775877802e+01	-1.292946203309636654e-04
5.077647764776477857e+01	-1.458006340842056537e-04
5.077707770777077911e+01	-1.641934423515351265e-04
5.077767776777677966e+01	-1.846628785632248445e-04
5.077827782778278021e+01	-2.074149954671275151e-04
5.077887788778878075e+01	-2.326731608394072494e-04
5.077947794779478130e+01	-2.606792021598156777e-04
5.078007800780078185e+01	-2.916946007657946448e-04
5.078067806780678239e+01	-3.260017359528803141e-04
5.078127812781278294e+01	-3.639051794545035369e-04
5.078187818781878349e+01	-4.057330407148170698e-04
5.078247824782478403e+01	-4.518383633661669416e-04
5.078307830783078458e+01	-5.026005733408512146e-04
5.078367836783678513e+01	-5.584269790874147633e-04
5.078427842784278567e+01	-6.197517650506996403e-04
5.078487848784878622e+01	-6.870421043855685613e-04
5.078547854785478677e+01	-7.607977615137157066e-04
5.078607860786078732e+01	-8.415527898881689471e-04
5.078667866786678786e+01	-9.298772833692738613e-04
5.078727872787278841e+01	-1.026379182238688339e-03
5.078787878787878896e+01	-1.131706135109708912e-03
5.078847884788478950e+01	-1.246547418259990204e-03
5.078907890789079005e+01	-1.371635914217085236e-03
5.078967896789679060e+01	-1.507750151768551912e-03
5.079027902790279114e+01	-1.655716409946590782e-03
5.079087908790879169e+01	-1.816410888951754295e-03
5.079147914791479224e+01	-1.990761951430354820e-03
5.079207920792079278e+01	-2.179752438004369398e-03
5.079267926792679333e+01	-2.384422061469127288e-03
5.079327932793279388e+01	-2.605869884620660819e-03
5.079387938793879442e+01	-2.845256887248503400e-03
5.079447944794479497e+01	-3.103808628428131582e-03
5.079507950795079552e+01	-3.382818010866299289e-03
5.079567956795679606e+01	-3.683648154688893509e-03
5.079627962796279661e+01	-4.007735388710033028e-03
5.079687968796879716e+01	-4.356592367878984497e-03
5.079747974797479770e+01	-4.731811326263236743e-03
5.079807980798079825e+01	-5.135067475586965746e-03
5.079867986798679880e+01	-5.568122559999676841e-03
5.079927992799279934e+01	-6.032828578394528081e-03
5.079987998799879989e+01	-6.531131686225636994e-03
5.080048004800480044e+01	-7.065076289383101678e-03
5.080108010801080098e+01	-7.636809343269507916e-03
5.080168016801680153e+01	-8.248584870778001565e-03
5.080228022802280208e+01	-8.902771272771781152e-03
5.080288028802880262e+01	-9.601851820434600254e-03
5.080348034803480317e+01	-1.034843197479247585e-02
5.080408040804080372e+01	-1.114524494451180243e-02
5.080468046804680426e+01	-1.199515754058931398e-02
5.080528052805280481e+01	-1.290117634446598556e-02
5.080588058805880536e+01	-1.386645420639406531e-02
5.080648064806480591e+01	-1.489429709113897216e-02
5.080708070807080645e+01	-1.598817128830538198e-02
5.080768076807680700e+01	-1.715171100474006949e-02
5.080828082808280755e+01	-1.838872635658599444e-02
5.080888088808880809e+01	-1.970321177864281861e-02
5.080948094809480864e+01	-2.109935486873277394e-02
5.081008100810080919e+01	-2.258154568478044563e-02
5.081068106810680973e+01	-2.415438651229293715e-02
5.081128112811281028e+01	-2.582270211987916161e-02
5.081188118811881083e+01	-2.759155052037574191e-02
5.081248124812481137e+01	-2.946623425505867644e-02
5.081308130813081192e+01	-3.145231221831735341e-02
5.081368136813681247e+01	-3.355561204005687997e-02
5.081428142814281301e+01	-3.578224304298009001e-02
5.081488148814881356e+01	-3.813860979178632787e-02
5.081548154815481411e+01	-4.063142625121479723e-02
5.081608160816081465e+01	-4.326773056976104120e-02
5.081668166816681520e+01	-4.605490050580643424e-02
5.081728172817281575e+01	-4.900066951283069822e-02
5.081788178817881629e+01	-5.211314350032471981e-02
5.081848184818481684e+01	-5.540081828698847910e-02
5.081908190819081739e+01	-5.887259776279200191e-02
5.081968196819681793e+01	-6.253781277649014814e-02
5.082028202820281848e+01	-6.640624076522219643e-02
5.082088208820881903e+01	-7.048812614288774148e-02
5.082148214821481957e+01	-7.479420146407561587e-02
5.082208220822082012e+01	-7.933570938042722176e-02
5.082268226822682067e+01	-8.412442540643792765e-02
5.082328232823282121e+01	-8.917268151183957436e-02
5.082388238823882176e+01	-9.449339055785360708e-02
5.082448244824482231e+01	-1.001000715947656244e-01
5.082508250825082285e+01	-1.060068760384277331e-01
5.082568256825682340e+01	-1.122286147434544967e-01
5.082628262826282395e+01	-1.187807859910286062e-01
5.082688268826882450e+01	-1.256796044093702325e-01
5.082748274827482504e+01	-1.329420308450419974e-01
5.082808280828082559e+01	-1.405858032033599492e-01
5.082868286828682614e+01	-1.486294682762445696e-01
5.082928292829282668e+01	-1.570924145758798018e-01
5.082988298829882723e+01	-1.659949061925406200e-01
5.083048304830482778e+01	-1.753581176948939557e-01
5.083108310831082832e+01	-1.852041700909825284e-01
5.083168316831682887e+01	-1.955561678679387239e-01
5.083228322832282942e+01	-2.064382371282732775e-01
5.083288328832882996e+01	-2.178755648403002398e-01
5.083348334833483051e+01	-2.298944392199391284e-01
5.083408340834083106e+01	-2.425222912607245540e-01
5.083468346834683160e+01	-2.557877374283908933e-01
5.083528352835283215e+01	-2.697206235358718396e-01
5.083588358835883980e+01	-2.843520698139390124e-01
5.083648364836483324e+01	-2.997145171920495010e-01
5.083708370837084090e+01	-3.158417748032151806e-01
5.083768376837683434e+01	-3.327690687259067248e-01
5.083828382838284199e+01	-3.505330919751314944e-01
5.083888388838883543e+01	-3.691720557538671899e-01
5.083948394839484308e+01	-3.887257419750385634e-01
5.084008400840084363e+01	-4.092355570631322492e-01
5.084068406840684418e+01	-4.307445870434176705e-01
5.084128412841284472e+01	-4.532976539255269555e-01
5.084188418841884527e+01	-4.769413733868775318e-01
5.084248424842484582e+01	-5.017242137600980145e-01
5.084308430843084636e+01	-5.276965563272068005e-01
5.084368436843684691e+01	-5.549107569218436620e-01
5.084428442844284746e+01	-5.834212088393136986e-01
5.084488448844884800e+01	-6.132844070526300984e-01
5.084548454845484855e+01	-6.445590137310458489e-01
5.084608460846084910e+01	-6.773059250558627342e-01
5.084668466846684964e+01	-7.115883393264620382e-01
5.084728472847285019e+01	-7.474718263476400892e-01
5.084788478847885074e+01	-7.850243980873292671e-01
5.084848484848485128e+01	-8.243165805917432865e-01
5.084908490849085183e+01	-8.654214871428201894e-01
5.084968496849685238e+01	-9.084148926405811730e-01
5.085028502850285292e+01	-9.533753091906755905e-01
5.085088508850885347e+01	-1.000384062874893676e+00
5.085148514851485402e+01	-1.049525371679866925e+00
5.085208520852085456e+01	-1.100886424556452248e+00
5.085268526852685511e+01	-1.154557461579468924e+00
5.085328532853285566e+01	-1.210631855174485239e+00
5.085388538853885620e+01	-1.269206192375252451e+00
5.085448544854485675e+01	-1.330380358072109637e+00
5.085508550855085730e+01	-1.394257619208320920e+00
5.085568556855685785e+01	-1.460944709877712855e+00
5.085628562856285839e+01	-1.530551917273296203e+00
5.085688568856885894e+01	-1.603193168432689664e+00
5.085748574857485949e+01	-1.678986117722123028e+00
5.085808580858086003e+01	-1.758052234996612118e+00
5.085868586858686058e+01	-1.840516894369565337e+00
5.085928592859286113e+01	-1.926509463520548193e+00
5.085988598859886167e+01	-2.016163393465294718e+00
5.086048604860486222e+01	-2.109616308707221499e+00
5.086108610861086277e+01	-2.207010097684671823e+00
5.086168616861686331e+01	-2.308491003423156940e+00
5.086228622862286386e+01	-2.414209714296389642e+00
5.086288628862886441e+01	-2.524321454794706376e+00
5.086348634863486495e+01	-2.638986076193830854e+00
5.086408640864086550e+01	-2.758368147011385663e+00
5.086468646864686605e+01	-2.882637043132720844e+00
5.086528652865286659e+01	-3.011967037481911191e+00
5.086588658865886714e+01	-3.146537389107750382e+00
5.086648664866486769e+01	-3.286532431548597977e+00
5.086708670867086823e+01	-3.432141660333915656e+00
5.086768676867686878e+01	-3.583559819474123387e+00
5.086828682868286933e+01	-3.740986986784352375e+00
5.086888688868886987e+01	-3.904628657881399345e+00
5.086948694869487042e+01	-4.074695828687066701e+00
5.087008700870087097e+01	-4.251405073984171779e+00
5.087068706870687151e+01	-4.434978631149307127e+00
5.087128712871287206e+01	-4.625644474616472657e+00
5.087188718871887261e+01	-4.823636390617594749e+00
5.087248724872487315e+01	-5.029194049502102359e+00
5.087308730873087370e+01	-5.242563075432195241e+00
5.087368736873687425e+01	-5.463995113244201285e+00
5.087428742874287479e+01	-5.693747892260898169e+00
5.087488748874887534e+01	-5.932085286833526538e+00
5.087548754875487589e+01	-6.179277373387223271e+00
5.087608760876087644e+01	-6.435600483737485611e+00
5.087668766876687698e+01	-6.701337254440240088e+00
5.087728772877287753e+01	-6.976776671933122564e+00
5.087788778877887808e+01	-7.262214113219947365e+00
5.087848784878487862e+01	-7.557951381846255146e+00
5.087908790879087917e+01	-7.864296738908538309e+00
5.087968796879687972e+01	-8.181564928835692641e+00
5.088028802880288026e+01	-8.510077199676974402e+00
5.088088808880888081e+01	-8.850161317626499269e+00
5.088148814881488136e+01	-9.202151575511036796e+00
5.088208820882088190e+01	-9.566388794963872400e+00
5.088268826882688245e+01	-9.943220322004508560e+00
5.088328832883288300e+01	-1.033300001574151139e+01
5.088388838883888354e+01	-1.073608822991197265e+01
5.088448844884488409e+01	-1.115285178697026325e+01
5.088508850885088464e+01	-1.158366394443552316e+01
5.088568856885688518e+01	-1.202890435320625961e+01
5.088628862886288573e+01	-1.248895900754934019e+01
5.088688868886888628e+01	-1.296422018646898522e+01
5.088748874887488682e+01	-1.345508638616187547e+01
5.088808880888088737e+01	-1.396196224554392451e+01
5.088868886888688792e+01	-1.448525845525166211e+01
5.088928892889288846e+01	-1.502539166408498161e+01
5.088988898889888901e+01	-1.558278437286149476e+01
5.089048904890488956e+01	-1.615786481789215046e+01
5.089108910891089010e+01	-1.675106684378954469e+01
5.089168916891689065e+01	-1.736282976532334033e+01
5.089228922892289120e+01	-1.799359821803986748e+01
5.089288928892889174e+01	-1.864382199736742507e+01
5.089348934893489229e+01	-1.931395588593271384e+01
5.089408940894089284e+01	-2.000445946881833237e+01
5.089468946894689338e+01	-2.071579693649797704e+01
5.089528952895289393e+01	-2.144843687519064446e+01
5.089588958895889448e+01	-2.220285204438264870e+01
5.089648964896489503e+01	-2.297951914127342121e+01
5.089708970897089557e+01	-2.377891855190946657e+01
5.089768976897689612e+01	-2.460153408877819459e+01
5.089828982898289667e+01	-2.544785271464482790e+01
5.089888988898889721e+01	-2.631836425242311961e+01
5.089948994899489776e+01	-2.721356108088404113e+01
5.090009000900089831e+01	-2.813393781601535082e+01
5.090069006900689885e+01	-2.907999097785916476e+01
5.090129012901289940e+01	-3.005221864266679432e+01
5.090189018901889995e+01	-3.105112008022342707e+01
5.090249024902490049e+01	-3.207719537621035499e+01
5.090309030903090104e+01	-3.313094503948717318e+01
5.090369036903690159e+01	-3.421286959419163054e+01
5.090429042904290213e+01	-3.532346915657308983e+01
5.090489048904890268e+01	-3.646324299649182876e+01
5.090549054905490323e+01	-3.763268908353339981e+01
5.090609060906090377e+01	-3.883230361999033420e+01
5.090669066906690432e+01	-4.006258055139491603e+01
5.090729072907290487e+01	-4.132401106887399322e+01
5.090789078907890541e+01	-4.261708309361917912e+01
5.090849084908490596e+01	-4.394228074602423817e+01
5.090909090909090651e+01	-4.530008379956502296e+01
5.090969096909690705e+01	-4.669096711952028045e+01
5.091029102910290760e+01	-4.811540008665541279e+01
5.091089108910890815e+01	-4.957384600601596958e+01
5.091149114911490869e+01	-5.106676150100290812e+01
5.091209120912090924e+01	-5.259459589292774240e+01
5.091269126912690979e+01	-5.415779056627231824e+01
5.091329132913291033e+01	-5.575677831990437028e+01
5.091389138913891088e+01	-5.739198270452880735e+01
5.091449144914491143e+01	-5.906381734668165961e+01
5.091509150915091197e+01	-6.077268525960374745e+01
5.091569156915691963e+01	-6.251897814135858766e+01
5.091629162916291307e+01	-6.430307566059082092e+01
5.091689168916892072e+01	-6.612534473034919813e+01
5.091749174917491416e+01	-6.798613877043047182e+01
5.091809180918092181e+01	-6.988579695873048081e+01
5.091869186918691526e+01	-7.182464347211902123e+01
5.091929192919292291e+01	-7.380298671738867711e+01
5.091989198919891635e+01	-7.582111855285651814e+01
5.092049204920492400e+01	-7.787931350122943286e+01
5.092109210921092455e+01	-7.997782795438139658e+01
5.092169216921692509e+01	-8.211689937071024303e+01
5.092229222922292564e+01	-8.429674546578951322e+01
5.092289228922892619e+01	-8.651756339704820675e+01
5.092349234923492673e+01	-8.877952894325080990e+01
5.092409240924092728e+01	-9.108279567730059512e+01
5.092469246924692783e+01	-9.342749414250137363e+01
5.092529252925292838e+01	-9.581373101888178212e+01
5.092589258925892892e+01	-9.824158829021391170e+01
5.092649264926492947e+01	-1.007111224101539051e+02
5.092709270927093002e+01	-1.032223634684574876e+02
5.092769276927693056e+01	-1.057753143582546187e+02
5.092829282928293111e+01	-1.083699499453989148e+02
5.092889288928893166e+01	-1.110062162409306268e+02
5.092949294929493220e+01	-1.136840295777230097e+02
5.093009300930093275e+01	-1.164032757924060490e+02
5.093069306930693330e+01	-1.191638094136885258e+02
5.093129312931293384e+01	-1.219654528582255608e+02
5.093189318931893439e+01	-1.248079956351969741e+02
5.093249324932493494e+01	-1.276911935607921720e+02
5.093309330933093548e+01	-1.306147679838121292e+02
5.093369336933693603e+01	-1.335784050236222242e+02
5.093429342934293658e+01	-1.365817548217100921e+02
5.093489348934893712e+01	-1.396244308081176939e+02
5.093549354935493767e+01	-1.427060089840339572e+02
5.093609360936093822e+01	-1.458260272218471414e+02
5.093669366936693876e+01	-1.489839845839790939e+02
5.093729372937293931e+01	-1.521793406618156723e+02
5.093789378937893986e+01	-1.554115149360820567e+02
5.093849384938494040e+01	-1.586798861599949646e+02
5.093909390939094095e+01	-1.619837917665543898e+02
5.093969396939694150e+01	-1.653225273013204344e+02
5.094029402940294204e+01	-1.686953458820381684e+02
5.094089408940894259e+01	-1.721014576864691321e+02
5.094149414941494314e+01	-1.755400294697813877e+02
5.094209420942094368e+01	-1.790101841128611966e+02
5.094269426942694423e+01	-1.825110002028835652e+02
5.094329432943294478e+01	-1.860415116474908928e+02
5.094389438943894532e+01	-1.896007073239027534e+02
5.094449444944494587e+01	-1.931875307642810071e+02
5.094509450945094642e+01	-1.968008798786500790e+02
5.094569456945694697e+01	-2.004396067166576927e+02
5.094629462946294751e+01	-2.041025172694467074e+02
5.094689468946894806e+01	-2.077883713128813383e+02
5.094749474947494861e+01	-2.114958822933493821e+02
5.094809480948094915e+01	-2.152237172573348687e+02
5.094869486948694970e+01	-2.189704968259279383e+02
5.094929492949295025e+01	-2.227347952154057680e+02
5.094989498949895079e+01	-2.265151403049831913e+02
5.095049504950495134e+01	-2.303100137528004154e+02
5.095109510951095189e+01	-2.341178511611688293e+02
5.095169516951695243e+01	-2.379370422920607098e+02
5.095229522952295298e+01	-2.417659313337827882e+02
5.095289528952895353e+01	-2.456028172197247272e+02
5.095349534953495407e+01	-2.494459540000287063e+02
5.095409540954095462e+01	-2.532935512669738500e+02
5.095469546954695517e+01	-2.571437746348133828e+02
5.095529552955295571e+01	-2.609947462747514351e+02
5.095589558955895626e+01	-2.648445455056802302e+02
5.095649564956495681e+01	-2.686912094412477927e+02
5.095709570957095735e+01	-2.725327336937600080e+02
5.095769576957695790e+01	-2.763670731353456063e+02
5.095829582958295845e+01	-2.801921427167645788e+02
5.095889588958895899e+01	-2.840058183441591382e+02
5.095949594959495954e+01	-2.878059378139763567e+02
5.096009600960096009e+01	-2.915903018062211913e+02
5.096069606960696063e+01	-2.953566749361260690e+02
5.096129612961296118e+01	-2.991027868642415797e+02
5.096189618961896173e+01	-3.028263334648762566e+02
5.096249624962496227e+01	-3.065249780527466896e+02
5.096309630963096282e+01	-3.101963526675862681e+02
5.096369636963696337e+01	-3.138380594164227659e+02
5.096429642964296391e+01	-3.174476718731092433e+02
5.096489648964896446e+01	-3.210227365346405008e+02
5.096549654965496501e+01	-3.245607743336839803e+02
5.096609660966096556e+01	-3.280592822066664667e+02
5.096669666966696610e+01	-3.315157347166891100e+02
5.096729672967296665e+01	-3.349275857304325541e+02
5.096789678967896720e+01	-3.382922701481456329e+02
5.096849684968496774e+01	-3.416072056856999666e+02
5.096909690969096829e+01	-3.448697947076381070e+02
5.096969696969696884e+01	-3.480774261100150966e+02
5.097029702970296938e+01	-3.512274772517728252e+02
5.097089708970896993e+01	-3.543173159332899331e+02
5.097149714971497048e+01	-3.573443024206574137e+02
5.097209720972097102e+01	-3.603057915141478702e+02
5.097269726972697157e+01	-3.631991346592580499e+02
5.097329732973297212e+01	-3.660216820986236144e+02
5.097389738973897266e+01	-3.687707850630071675e+02
5.097449744974497321e+01	-3.714437979994943362e+02
5.097509750975097376e+01	-3.740380808349368635e+02
5.097569756975697430e+01	-3.765510012726078912e+02
5.097629762976297485e+01	-3.789799371199488291e+02
5.097689768976897540e+01	-3.813222786452290052e+02
5.097749774977497594e+01	-3.835754309608312269e+02
5.097809780978097649e+01	-3.857368164308383598e+02
5.097869786978697704e+01	-3.878038771004976866e+02
5.097929792979297758e+01	-3.897740771450943384e+02
5.097989798979897813e+01	-3.916449053356773788e+02
5.098049804980497868e+01	-3.934138775190364186e+02
5.098109810981097922e+01	-3.950785391092642840e+02
5.098169816981697977e+01	-3.966364675881661697e+02
5.098229822982298032e+01	-3.980852750117576306e+02
5.098289828982898086e+01	-3.994226105200019106e+02
5.098349834983498141e+01	-4.006461628469232892e+02
5.098409840984098196e+01	-4.017536628281750950e+02
5.098469846984698250e+01	-4.027428859030994772e+02
5.098529852985298305e+01	-4.036116546082853915e+02
5.098589858985898360e+01	-4.043578410596098820e+02
5.098649864986498415e+01	-4.049793694196828255e+02
5.098709870987098469e+01	-4.054742183476523110e+02
5.098769876987698524e+01	-4.058404234282435823e+02
5.098829882988298579e+01	-4.060760795769390370e+02
5.098889888988898633e+01	-4.061793434181693669e+02
5.098949894989498688e+01	-4.061484356333903634e+02
5.099009900990098743e+01	-4.059816432759158147e+02
5.099069906990698797e+01	-4.056773220493880103e+02
5.099129912991298852e+01	-4.052338985467508223e+02
5.099189918991898907e+01	-4.046498724466434851e+02
5.099249924992498961e+01	-4.039238186641140942e+02
5.099309930993099016e+01	-4.030543894525870883e+02
5.099369936993699071e+01	-4.020403164540603029e+02
5.099429942994299125e+01	-4.008804126945139501e+02
5.099489948994899180e+01	-3.995735745215711177e+02
5.099549954995499945e+01	-3.981187834814833764e+02
5.099609960996099289e+01	-3.965151081325581117e+02
5.099669966996700055e+01	-3.947617057922075219e+02
5.099729972997299399e+01	-3.928578242148477671e+02
5.099789978997900164e+01	-3.908028031979256980e+02
5.099849984998499508e+01	-3.885960761134513177e+02
5.099909990999100273e+01	-3.862371713624474410e+02
5.099969996999699617e+01	-3.837257137498203861e+02
5.100030003000300383e+01	-3.810614257772435849e+02
5.100090009000900437e+01	-3.782441288516976101e+02
5.100150015001500492e+01	-3.752737444074601854e+02
5.100210021002100547e+01	-3.721502949393469066e+02
5.100270027002700601e+01	-3.688739049451795040e+02
5.100330033003300656e+01	-3.654448017755170781e+02
5.100390039003900711e+01	-3.618633163887919295e+02
5.100450045004500765e+01	-3.581298840101184737e+02
5.100510051005100820e+01	-3.542450446921410503e+02
5.100570057005700875e+01	-3.502094437764027361e+02
5.100630063006300929e+01	-3.460238322538434090e+02
5.100690069006900984e+01	-3.416890670231456397e+02
5.100750075007501039e+01	-3.372061110457932500e+02
5.100810081008101093e+01	-3.325760333967981524e+02
5.100870087008701148e+01	-3.278000092102254257e+02
5.100930093009301203e+01	-3.228793195187397487e+02
5.100990099009901257e+01	-3.178153509865612136e+02
5.101050105010501312e+01	-3.126095955353259797e+02
5.101110111011101367e+01	-3.072636498625177524e+02
5.101170117011701421e+01	-3.017792148522516982e+02
5.101230123012301476e+01	-2.961580948783324629e+02
5.101290129012901531e+01	-2.904021969996744588e+02
5.101350135013501585e+01	-2.845135300482928074e+02
5.101410141014101640e+01	-2.784942036102166298e+02
5.101470147014701695e+01	-2.723464268998402531e+02
5.101530153015301750e+01	-2.660725075283543219e+02
5.101590159015901804e+01	-2.596748501670414271e+02
5.101650165016501859e+01	-2.531559551063884612e+02
5.101710171017101914e+01	-2.465184167120725363e+02
5.101770177017701968e+01	-2.397649217790626892e+02
5.101830183018302023e+01	-2.328982477851821784e+02
5.101890189018902078e+01	-2.259212610456484356e+02
5.101950195019502132e+01	-2.188369147702208295e+02
5.102010201020102187e+01	-2.116482470247427727e+02
5.102070207020702242e+01	-2.043583785989834496e+02
5.102130213021302296e+01	-1.969705107828324913e+02
5.102190219021902351e+01	-1.894879230530219445e+02
5.102250225022502406e+01	-1.819139706726739689e+02
5.102310231023102460e+01	-1.742520822061082697e+02
5.102370237023702515e+01	-1.665057569514621321e+02
5.102430243024302570e+01	-1.586785622937793789e+02
5.102490249024902624e+01	-1.507741309813650616e+02
5.102550255025502679e+01	-1.427961583282928757e+02
5.102610261026102734e+01	-1.347483993460662077e+02
5.102670267026702788e+01	-1.266346658075405145e+02
5.102730273027302843e+01	-1.184588232463042345e+02
5.102790279027902898e+01	-1.102247878948289923e+02
5.102850285028502952e+01	-1.019365235647475885e+02
5.102910291029103007e+01	-9.359803847276971567e+01
5.102970297029703062e+01	-8.521338201575284188e+01
5.103030303030303116e+01	-7.678664149857124244e+01
5.103090309030903171e+01	-6.832193881847290129e+01
5.103150315031503226e+01	-5.982342710969192723e+01
5.103210321032103280e+01	-5.129528735211901846e+01
5.103270327032703335e+01	-4.274172494791625354e+01
5.103330333033303390e+01	-3.416696626998650288e+01
5.103390339033903444e+01	-2.557525518626302841e+01
5.103450345034503499e+01	-1.697084956380595244e+01
5.103510351035103554e+01	-8.358017756742786020e+00
5.103570357035703609e+01	2.589649179030938941e-01
5.103630363036303663e+01	8.875819712430081054e+00
5.103690369036903718e+01	1.748826798463757370e+01
5.103750375037503773e+01	2.609203473388170025e+01
5.103810381038103827e+01	3.468285213293155778e+01
5.103870387038703882e+01	4.325646305152606885e+01
5.103930393039303937e+01	5.180862456759223988e+01
5.103990399039903991e+01	6.033511146204985209e+01
5.104050405040504046e+01	6.883171969319766959e+01
5.104110411041104101e+01	7.729426984667500733e+01
5.104170417041704155e+01	8.571861055704785315e+01
5.104230423042304210e+01	9.410062189710018288e+01
5.104290429042904265e+01	1.024362187309644980e+02
5.104350435043504319e+01	1.107213540272727812e+02
5.104410441044104374e+01	1.189520221285799693e+02
5.104470447044704429e+01	1.271242619733576902e+02
5.104530453045304483e+01	1.352341602669475265e+02
5.104590459045904538e+01	1.432778545979201681e+02
5.104650465046504593e+01	1.512515364963764455e+02
5.104710471047104647e+01	1.591514544308078314e+02
5.104770477047704702e+01	1.669739167402291002e+02
5.104830483048304757e+01	1.747152944983756129e+02
5.104890489048904811e+01	1.823720243068825084e+02
5.104950495049504866e+01	1.899406110144350066e+02
5.105010501050104921e+01	1.974176303590143675e+02
5.105070507050704975e+01	2.047997315304551762e+02
5.105130513051305030e+01	2.120836396506578581e+02
5.105190519051905085e+01	2.192661581689073387e+02
5.105250525052505139e+01	2.263441711698881420e+02
5.105310531053105194e+01	2.333146455920834796e+02
5.105370537053705249e+01	2.401746333544031131e+02
5.105430543054305303e+01	2.469212733889984577e+02
5.105490549054905358e+01	2.535517935783538235e+02
5.105550555055505413e+01	2.600635125948932682e+02
5.105610561056105468e+01	2.664538416414634980e+02
5.105670567056705522e+01	2.727202860911968969e+02
5.105730573057305577e+01	2.788604470254090302e+02
5.105790579057905632e+01	2.848720226683087731e+02
5.105850585058505686e+01	2.907528097174560457e+02
5.105910591059105741e+01	2.965007045690397831e+02
5.105970597059705796e+01	3.021137044371919842e+02
5.106030603060305850e+01	3.075899083666998877e+02
5.106090609060905905e+01	3.129275181386228724e+02
5.106150615061505960e+01	3.181248390684614265e+02
5.106210621062106014e+01	3.231802806966716162e+02
5.106270627062706069e+01	3.280923573714645158e+02
5.106330633063306124e+01	3.328596887239625630e+02
5.106390639063906178e+01	3.374810000359411220e+02
5.106450645064506233e+01	3.419551225005026254e+02
5.106510651065106288e+01	3.462809933761934076e+02
5.106570657065706342e+01	3.504576560351835042e+02
5.106630663066306397e+01	3.544842599062906174e+02
5.106690669066906452e+01	3.583600603137363123e+02
5.106750675067506506e+01	3.620844182126710393e+02
5.106810681068106561e+01	3.656567998226294094e+02
5.106870687068706616e+01	3.690767761601811117e+02
5.106930693069306670e+01	3.723440224722056087e+02
5.106990699069906725e+01	3.754583175712888305e+02
5.107050705070506780e+01	3.784195430748918056e+02
5.107110711071106834e+01	3.812276825500415498e+02
5.107170717071706889e+01	3.838828205653900341e+02
5.107230723072306944e+01	3.863851416526168236e+02
5.107290729072906998e+01	3.887349291792245936e+02
5.107350735073507053e+01	3.909325641348958698e+02
5.107410741074107108e+01	3.929785238336565953e+02
5.107470747074707162e+01	3.948733805341836387e+02
5.107530753075307928e+01	3.966177999806903927e+02
5.107590759075907272e+01	3.982125398668763978e+02
5.107650765076508037e+01	3.996584482255330499e+02
5.107710771077107381e+01	4.009564617464424714e+02
5.107770777077708146e+01	4.021076040252912662e+02
5.107830783078307491e+01	4.031129837463673198e+02
5.107890789078908256e+01	4.039737928018690241e+02
5.107950795079507600e+01	4.046913043507193493e+02
5.108010801080108365e+01	4.052668708197966225e+02
5.108070807080708420e+01	4.057019218505643607e+02
5.108130813081308474e+01	4.059979621941068899e+02
5.108190819081908529e+01	4.061565695575959580e+02
5.108250825082508584e+01	4.061793924052741431e+02
5.108310831083108638e+01	4.060681477170255675e+02
5.108370837083708693e+01	4.058246187076483693e+02
5.108430843084308748e+01	4.054506525099454848e+02
5.108490849084908803e+01	4.049481578247573452e+02
5.108550855085508857e+01	4.043191025410679913e+02
5.108610861086108912e+01	4.035655113293075260e+02
5.108670867086708967e+01	4.026894632109812733e+02
5.108730873087309021e+01	4.016930891077223578e+02
5.108790879087909076e+01	4.005785693728780075e+02
5.108850885088509131e+01	3.993481313086942350e+02
5.108910891089109185e+01	3.980040466721563917e+02
5.108970897089709240e+01	3.965486291725092087e+02
5.109030903090309295e+01	3.949842319634493606e+02
5.109090909090909349e+01	3.933132451329460082e+02
5.109150915091509404e+01	3.915380931936033448e+02
5.109210921092109459e+01	3.896612325764483558e+02
5.109270927092709513e+01	3.876851491309544144e+02
5.109330933093309568e+01	3.856123556340913865e+02
5.109390939093909623e+01	3.834453893111171965e+02
5.109450945094509677e+01	3.811868093707710159e+02
5.109510951095109732e+01	3.788391945574841202e+02
5.109570957095709787e+01	3.764051407231397661e+02
5.109630963096309841e+01	3.738872584208627927e+02
5.109690969096909896e+01	3.712881705232448439e+02
5.109750975097509951e+01	3.686105098673446037e+02
5.109810981098110005e+01	3.658569169287202953e+02
5.109870987098710060e+01	3.630300375266899664e+02
5.109930993099310115e+01	3.601325205629260608e+02
5.109990999099910169e+01	3.571670157954174556e+02
5.110051005100510224e+01	3.541361716497488032e+02
5.110111011101110279e+01	3.510426330695692059e+02
5.110171017101710333e+01	3.478890394080313513e+02
5.110231023102310388e+01	3.446780223619055619e+02
5.110291029102910443e+01	3.414122039499810057e+02
5.110351035103510497e+01	3.380941945372833288e+02
5.110411041104110552e+01	3.347265909065482674e+02
5.110471047104710607e+01	3.313119743783061040e+02
5.110531053105310662e+01	3.278529089808404819e+02
5.110591059105910716e+01	3.243519396711934064e+02
5.110651065106510771e+01	3.208115906083165783e+02
5.110711071107110826e+01	3.172343634793467686e+02
5.110771077107710880e+01	3.136227358799383182e+02
5.110831083108310935e+01	3.099791597494564712e+02
5.110891089108910990e+01	3.063060598617794881e+02
5.110951095109511044e+01	3.026058323723474928e+02
5.111011101110111099e+01	2.988808434220243271e+02
5.111071107110711154e+01	2.951334277982473395e+02
5.111131113111311208e+01	2.913658876538546565e+02
5.111191119111911263e+01	2.875804912839041094e+02
5.111251125112511318e+01	2.837794719606982312e+02
5.111311131113111372e+01	2.799650268271747109e+02
5.111371137113711427e+01	2.761393158487154551e+02
5.111431143114311482e+01	2.723044608233708459e+02
5.111491149114911536e+01	2.684625444504082452e+02
5.111551155115511591e+01	2.646156094570183654e+02
5.111611161116111646e+01	2.607656577829534967e+02
5.111671167116711700e+01	2.569146498227790971e+02
5.111731173117311755e+01	2.530645037253763121e+02
5.111791179117911810e+01	2.492170947502444562e+02
5.111851185118511864e+01	2.453742546801010178e+02
5.111911191119111919e+01	2.415377712892106672e+02
5.111971197119711974e+01	2.377093878668133300e+02
5.112031203120312028e+01	2.338908027949616439e+02
5.112091209120912083e+01	2.300836691800300002e+02
5.112151215121512138e+01	2.262895945370931656e+02
5.112211221122112192e+01	2.225101405263312415e+02
5.112271227122712247e+01	2.187468227405616119e+02
5.112331233123312302e+01	2.150011105429587133e+02
5.112391239123912356e+01	2.112744269539718118e+02
5.112451245124512411e+01	2.075681485864182889e+02
5.112511251125112466e+01	2.038836056276819306e+02
5.112571257125712521e+01	2.002220818679151932e+02
5.112631263126312575e+01	1.965848147731113045e+02
5.112691269126912630e+01	1.929729956018766188e+02
5.112751275127512685e+01	1.893877695647059625e+02
5.112811281128112739e+01	1.858302360245410512e+02
5.112871287128712794e+01	1.823014487373615964e+02
5.112931293129312849e+01	1.788024161315459253e+02
5.112991299129912903e+01	1.753341016247055109e+02
5.113051305130512958e+01	1.718974239766990593e+02
5.113111311131113013e+01	1.684932576774990309e+02
5.113171317131713067e+01	1.651224333685830743e+02
5.113231323132313122e+01	1.617857382965123065e+02
5.113291329132913177e+01	1.584839167973420331e+02
5.113351335133513231e+01	1.552176708105160401e+02
5.113411341134113286e+01	1.519876604208848505e+02
5.113471347134713341e+01	1.487945044274900113e+02
5.113531353135313395e+01	1.456387809377572466e+02
5.113591359135913450e+01	1.425210279857413127e+02
5.113651365136513505e+01	1.394417441730753353e+02
5.113711371137113559e+01	1.364013893312791197e+02
5.113771377137713614e+01	1.334003852040885079e+02
5.113831383138313669e+01	1.304391161484859367e+02
5.113891389138913723e+01	1.275179298531126051e+02
5.113951395139513778e+01	1.246371380727662910e+02
5.114011401140113833e+01	1.217970173776951412e+02
5.114071407140713887e+01	1.189978099164226535e+02
5.114131413141313942e+01	1.162397241908485199e+02
5.114191419141913997e+01	1.135229358423949861e+02
5.114251425142514051e+01	1.108475884479864959e+02
5.114311431143114106e+01	1.082137943246719232e+02
5.114371437143714161e+01	1.056216353417217988e+02
5.114431443144314215e+01	1.030711637390564874e+02
5.114491449144914270e+01	1.005624029508865220e+02
5.114551455145514325e+01	9.809534843347105948e+01
5.114611461146114380e+01	9.566996849592869978e+01
5.114671467146714434e+01	9.328620513305943973e+01
5.114731473147314489e+01	9.094397485916778123e+01
5.114791479147914544e+01	8.864316954190314846e+01
5.114851485148514598e+01	8.638365723766919757e+01
5.114911491149114653e+01	8.416528301792732236e+01
5.114971497149714708e+01	8.198786979977874978e+01
5.115031503150314762e+01	7.985121917064877550e+01
5.115091509150914817e+01	7.775511220852580152e+01
5.115151515151514872e+01	7.569931029695369773e+01
5.115211521152114926e+01	7.368355593400937664e+01
5.115271527152714981e+01	7.170757353452873417e+01
5.115331533153315036e+01	6.977107022487490440e+01
5.115391539153915090e+01	6.787373662957629961e+01
5.115451545154515145e+01	6.601524764919230392e+01
5.115511551155115910e+01	6.419526322879626434e+01
5.115571557155715254e+01	6.241342911649851288e+01
5.115631563156316020e+01	6.066937761146209596e+01
5.115691569156915364e+01	5.896272830089547057e+01
5.115751575157516129e+01	5.729308878553794671e+01
5.115811581158115473e+01	5.566005539318442885e+01
5.115871587158716238e+01	5.406321387982509208e+01
5.115931593159315582e+01	5.250214011800769498e+01
5.115991599159916348e+01	5.097640077205871023e+01
5.116051605160516402e+01	4.948555395982726424e+01
5.116111611161116457e+01	4.802914990064827805e+01
5.116171617161716512e+01	4.660673154924521810e+01
5.116231623162316566e+01	4.521783521532356076e+01
5.116291629162916621e+01	4.386199116863132019e+01
5.116351635163516676e+01	4.253872422929038066e+01
5.116411641164116730e+01	4.124755434322874947e+01
5.116471647164716785e+01	3.998799714256686855e+01
5.116531653165316840e+01	3.875956449083854949e+01
5.116591659165916894e+01	3.756176501294959280e+01
5.116651665166516949e+01	3.639410460729596508e+01
5.116711671167117004e+01	3.525608694973997359e+01
5.116771677167717058e+01	3.414721397514006895e+01
5.116831683168317113e+01	3.306698634573743334e+01
5.116891689168917168e+01	3.201490390412904929e+01
5.116951695169517222e+01	3.099046611085859837e+01
5.117011701170117277e+01	2.999317246667634862e+01
5.117071707170717332e+01	2.902252291953591978e+01
5.117131713171317386e+01	2.807801825641447735e+01
5.117191719171917441e+01	2.715916048005880157e+01
5.117251725172517496e+01	2.626545317077517083e+01
5.117311731173117550e+01	2.539640183339717794e+01
5.117371737173717605e+01	2.455151422957893104e+01
5.117431743174317660e+01	2.373030069557520960e+01
5.117491749174917715e+01	2.293227444568281825e+01
5.117551755175517769e+01	2.215695186152939655e+01
5.117611761176117824e+01	2.140385276740790488e+01
5.117671767176717879e+01	2.067250069186495764e+01
5.117731773177317933e+01	1.996242311576160589e+01
5.117791779177917988e+01	1.927315170703457881e+01
5.117851785178518043e+01	1.860422254239406570e+01
5.117911791179118097e+01	1.795517631620314702e+01
5.117971797179718152e+01	1.732555853678963942e+01
5.118031803180318207e+01	1.671491971044979863e+01
5.118091809180918261e+01	1.612281551340757346e+01
5.118151815181518316e+01	1.554880695199985752e+01
5.118211821182118371e+01	1.499246051136223734e+01
5.118271827182718425e+01	1.445334829289449274e+01
5.118331833183318480e+01	1.393104814078860265e+01
5.118391839183918535e+01	1.342514375790530856e+01
5.118451845184518589e+01	1.293522480878469771e+01
5.118511851185118644e+01	1.246088701982924363e+01
5.118571857185718699e+01	1.200173226267855320e+01
5.118631863186318753e+01	1.155736863037969719e+01
5.118691869186918808e+01	1.112741050436567036e+01
5.118751875187518863e+01	1.071147861253657574e+01
5.118811881188118917e+01	1.030920007873806021e+01
5.118871887188718972e+01	9.920208463931235343e+00
5.118931893189319027e+01	9.544143799347029500e+00
5.118991899189919081e+01	9.180652611916993777e+00
5.119051905190519136e+01	8.829387942270667367e+00
5.119111911191119191e+01	8.490009355587682549e+00
5.119171917191719245e+01	8.162182945590611638e+00
5.119231923192319300e+01	7.845581331961663629e+00
5.119291929192919355e+01	7.539883651463567205e+00
5.119351935193519409e+01	7.244775543041761523e+00
5.119411941194119464e+01	6.959949127181342732e+00
5.119471947194719519e+01	6.685102979788703159e+00
5.119531953195319574e+01	6.419942100863540446e+00
5.119591959195919628e+01	6.164177878222850460e+00
5.119651965196519683e+01	5.917528046533937491e+00
5.119711971197119738e+01	5.679716641908940211e+00
5.119771977197719792e+01	5.450473952308278136e+00
5.119831983198319847e+01	5.229536463995693829e+00
5.119891989198919902e+01	5.016646804281954530e+00
5.119951995199519956e+01	4.811553680789322662e+00
5.120012001200120011e+01	4.614011817463003595e+00
5.120072007200720066e+01	4.423781887550385150e+00
5.120132013201320120e+01	4.240630443762982260e+00
5.120192019201920175e+01	4.064329845830186194e+00
5.120252025202520230e+01	3.894658188151093992e+00
5.120312031203120284e+01	3.731399217993936812e+00
5.120372037203720339e+01	3.574342258707400966e+00
5.120432043204320394e+01	3.423282128818276870e+00
5.120492049204920448e+01	3.278019059476194652e+00
5.120552055205520503e+01	3.138358610417900874e+00
5.120612061206120558e+01	3.004111584617251030e+00
5.120672067206720612e+01	2.875093941780934692e+00
5.120732073207320667e+01	2.751126710843704082e+00
5.120792079207920722e+01	2.632035901610681350e+00
5.120852085208520776e+01	2.517652415688266920e+00
5.120912091209120831e+01	2.407811956838947776e+00
5.120972097209720886e+01	2.302354940889482560e+00
5.121032103210320940e+01	2.201126405315823487e+00
5.121092109210920995e+01	2.103975918622450703e+00
5.121152115211521050e+01	2.010757489627970074e+00
5.121212121212121104e+01	1.921329476763222521e+00
5.121272127212721159e+01	1.835554497482682512e+00
5.121332133213321214e+01	1.753299337884521414e+00
5.121392139213921268e+01	1.674434862629485821e+00
5.121452145214521323e+01	1.598835925243669021e+00
5.121512151215121378e+01	1.526381278885291515e+00
5.121572157215721433e+01	1.456953487650840096e+00
5.121632163216321487e+01	1.390438838491285800e+00
5.121692169216921542e+01	1.326727253804614870e+00
5.121752175217521597e+01	1.265712204766661353e+00
5.121812181218121651e+01	1.207290625457980271e+00
5.121872187218721706e+01	1.151362827840646030e+00
5.121932193219321761e+01	1.097832417634943880e+00
5.121992199219921815e+01	1.046606211142307341e+00
5.122052205220521870e+01	9.975941530573292360e-01
5.122112211221121925e+01	9.507092353083204106e-01
5.122172217221721979e+01	9.058674169626972361e-01
5.122232223222322034e+01	8.629875452303682470e-01
5.122292229222922089e+01	8.219912775954143491e-01
5.122352235223522143e+01	7.828030051035057557e-01
5.122412241224122198e+01	7.453497768298588122e-01
5.122472247224722253e+01	7.095612255499448295e-01
5.122532253225322307e+01	6.753694946327614135e-01
5.122592259225922362e+01	6.427091661740789164e-01
5.122652265226522417e+01	6.115171903848942714e-01
5.122712271227122471e+01	5.817328162481456566e-01
5.122772277227722526e+01	5.532975234546873011e-01
5.122832283228322581e+01	5.261549556275815220e-01
5.122892289228922635e+01	5.002508548418409529e-01
5.122952295229522690e+01	4.755329974449737929e-01
5.123012301230122745e+01	4.519511311819169319e-01
5.123072307230722799e+01	4.294569136263013398e-01
5.123132313231322854e+01	4.080038519183654122e-01
5.123192319231922909e+01	3.875472438083234494e-01
5.123252325232522963e+01	3.680441200025048043e-01
5.123312331233123018e+01	3.494531878081936771e-01
5.123372337233723073e+01	3.317347760717430649e-01
5.123432343234323127e+01	3.148507814032717178e-01
5.123492349234923893e+01	2.987646156800353725e-01
5.123552355235523237e+01	2.834411548194235020e-01
5.123612361236124002e+01	2.688466888114430797e-01
5.123672367236723346e+01	2.549488729995553760e-01
5.123732373237324111e+01	2.417166805977692956e-01
5.123792379237923456e+01	2.291203564310406171e-01
5.123852385238524221e+01	2.171313718852053709e-01
5.123912391239123565e+01	2.057223810519518969e-01
5.123972397239724330e+01	1.948671780536749831e-01
5.124032403240324385e+01	1.845406555324553000e-01
5.124092409240924439e+01	1.747187642868943680e-01
5.124152415241524494e+01	1.653784740400783548e-01
5.124212421242124549e+01	1.564977353215624700e-01
5.124272427242724604e+01	1.480554424459420426e-01
5.124332433243324658e+01	1.400313975703278979e-01
5.124392439243924713e+01	1.324062758128427553e-01
5.124452445244524768e+01	1.251615914141127606e-01
5.124512451245124822e+01	1.182796649236454722e-01
5.124572457245724877e+01	1.117435913929390595e-01
5.124632463246324932e+01	1.055372095571728147e-01
5.124692469246924986e+01	9.964507198736624605e-02
5.124752475247525041e+01	9.405241619496480798e-02
5.124812481248125096e+01	8.874513667090798419e-02
5.124872487248725150e+01	8.370975784135235853e-02
5.124932493249325205e+01	7.893340792235409298e-02
5.124992499249925260e+01	7.440379365595654881e-02
5.125052505250525314e+01	7.010917591027425455e-02
5.125112511251125369e+01	6.603834612630567202e-02
5.125172517251725424e+01	6.218060359434614964e-02
5.125232523252325478e+01	5.852573354299604735e-02
5.125292529252925533e+01	5.506398602387251734e-02
5.125352535253525588e+01	5.178605557522420605e-02
5.125412541254125642e+01	4.868306164772377015e-02
5.125472547254725697e+01	4.574652977575879853e-02
5.125532553255325752e+01	4.296837347757188202e-02
5.125592559255925806e+01	4.034087686759938590e-02
5.125652565256525861e+01	3.785667796433492965e-02
5.125712571257125916e+01	3.550875267699798304e-02
5.125772577257725970e+01	3.329039945421808505e-02
5.125832583258326025e+01	3.119522457785547584e-02
5.125892589258926080e+01	2.921712808497342606e-02
5.125952595259526134e+01	2.735029030085526017e-02
5.126012601260126189e+01	2.558915896583003821e-02
5.126072607260726244e+01	2.392843693853248868e-02
5.126132613261326298e+01	2.236307045808471478e-02
5.126192619261926353e+01	2.088823794755163138e-02
5.126252625262526408e+01	1.949933934089504578e-02
5.126312631263126462e+01	1.819198591553632116e-02
5.126372637263726517e+01	1.696199061254152068e-02
5.126432643264326572e+01	1.580535882636866993e-02
5.126492649264926627e+01	1.471827964607051037e-02
5.126552655265526681e+01	1.369711752983020572e-02
5.126612661266126736e+01	1.273840439472842014e-02
5.126672667266726791e+01	1.183883210369825363e-02
5.126732673267326845e+01	1.099524533172569103e-02
5.126792679267926900e+01	1.020463479349744025e-02
5.126852685268526955e+01	9.464130814888994242e-03
5.126912691269127009e+01	8.770997230922911864e-03
5.126972697269727064e+01	8.122625593112940343e-03
5.127032703270327119e+01	7.516527438864993235e-03
5.127092709270927173e+01	6.950334002844428538e-03
5.127152715271527228e+01	6.421788472477573881e-03
5.127212721272127283e+01	5.928741280254280245e-03
5.127272727272727337e+01	5.469145624467036150e-03
5.127332733273327392e+01	5.041053204130070686e-03
5.127392739273927447e+01	4.642610154384128884e-03
5.127452745274527501e+01	4.272053169287082230e-03
5.127512751275127556e+01	3.927705799511614117e-03
5.127572757275727611e+01	3.607974913115714020e-03
5.127632763276327665e+01	3.311347308213307382e-03
5.127692769276927720e+01	3.036386467047020275e-03
5.127752775277527775e+01	2.781729441647239759e-03
5.127812781278127829e+01	2.546083861946284513e-03
5.127872787278727884e+01	2.328225057898722448e-03
5.127932793279327939e+01	2.126993287833767003e-03
5.127992799279927993e+01	1.941291065928503479e-03
5.128052805280528048e+01	1.770080582337178743e-03
5.128112811281128103e+01	1.612381210137826598e-03
5.128172817281728157e+01	1.467267093859163027e-03
5.128232823282328212e+01	1.333864814925072662e-03
5.128292829282928267e+01	1.211351129897646293e-03
5.128352835283528321e+01	1.098950777910641949e-03
5.128412841284128376e+01	9.959343541610700141e-04
5.128472847284728431e+01	9.016162467659668677e-04
5.128532853285328486e+01	8.153526346931572796e-04
5.128592859285928540e+01	7.365395448382635116e-04
5.128652865286528595e+01	6.646109666452166111e-04
5.128712871287128650e+01	5.990370229542864387e-04
5.128772877287728704e+01	5.393221960107387383e-04
5.128832883288328759e+01	4.850058383561410688e-04
5.128892889288928814e+01	4.356555716432172071e-04
5.128952895289528868e+01	3.908684547234971907e-04
5.129012901290128923e+01	3.502694124381892904e-04
5.129072907290728978e+01	3.135097181637833889e-04
5.129132913291329032e+01	2.802655296564428647e-04
5.129192919291929087e+01	2.502364777860937640e-04
5.129252925292529142e+01	2.231443077737251153e-04
5.129312931293129196e+01	1.987315725464545340e-04
5.129372937293729251e+01	1.767603778070579181e-04
5.129432943294329306e+01	1.570111783805849392e-04
5.129492949294929360e+01	1.392816253529961356e-04
5.129552955295529415e+01	1.233854634580082703e-04
5.129612961296129470e+01	1.091514781009668558e-04
5.129672967296729524e+01	9.642249133486705827e-05
5.129732973297329579e+01	8.505440602581919708e-05
5.129792979297929634e+01	7.491529736527066901e-05
5.129852985298529688e+01	6.588455080600702767e-05
5.129912991299129743e+01	5.785204541999854674e-05
5.129972997299729798e+01	5.071738159999582680e-05
5.130033003300329852e+01	4.438915195468143391e-05
5.130093009300929907e+01	3.878425418023205828e-05
5.130153015301529962e+01	3.382724463023127365e-05
5.130213021302130016e+01	2.944973125171327738e-05
5.130273027302730071e+01	2.558980450825102841e-05
5.130333033303330126e+01	2.219150487180841379e-05
5.130393039303930180e+01	1.920432543378279431e-05
5.130453045304530235e+01	1.658274816235498015e-05
5.130513051305130290e+01	1.428581231790335321e-05
5.130573057305730345e+01	1.227671353066966454e-05
5.130633063306330399e+01	1.052466262562343960e-05
5.130693069306930454e+01	8.999606405963539397e-06
5.130753075307530509e+01	7.674690832624449805e-06
5.130813081308130563e+01	6.525956978108163006e-06
5.130873087308730618e+01	5.532061724225210397e-06
5.130933093309330673e+01	4.674021637770988112e-06
5.130993099309930727e+01	3.934978512131358290e-06
5.131053105310530782e+01	3.299985119312221930e-06
5.131113111311130837e+01	2.755809775442536952e-06
5.131173117311730891e+01	2.290758382936038918e-06
5.131233123312330946e+01	1.894512673752304750e-06
5.131293129312931001e+01	1.557983440128996993e-06
5.131353135313531055e+01	1.273177601342755378e-06
5.131413141314131110e+01	1.033078017101031433e-06
5.131473147314731875e+01	8.315350197051517295e-07
5.131533153315331219e+01	6.631686978217842848e-07
5.131593159315931985e+01	5.232810242541839136e-07
5.131653165316531329e+01	4.077769782488046112e-07
5.131713171317132094e+01	3.130938693735944815e-07
5.131773177317731438e+01	2.361381246620904962e-07
5.131833183318332203e+01	1.742288533657461142e-07
5.131893189318931547e+01	1.250475541611565871e-07
5.131953195319532313e+01	8.659337791466494571e-08
5.132013201320132367e+01	5.714340503848551531e-08
5.132073207320732422e+01	3.521744003074867069e-08
5.132133213321332477e+01	1.954686695192171199e-08
5.132193219321932531e+01	9.047148349221211129e-09
5.132253225322532586e+01	2.793586516061941452e-09
5.132313231323132641e+01	-0.000000000000000000e+00
5.132373237323732695e+01	-0.000000000000000000e+00
5.132433243324332750e+01	-0.000000000000000000e+00
5.132493249324932805e+01	-0.000000000000000000e+00
5.132553255325532859e+01	-0.000000000000000000e+00
5.132613261326132914e+01	-0.000000000000000000e+00
5.132673267326732969e+01	-0.000000000000000000e+00
5.132733273327333023e+01	-0.000000000000000000e+00
5.132793279327933078e+01	-0.000000000000000000e+00
5.132853285328533133e+01	-0.000000000000000000e+00
5.132913291329133187e+01	-0.000000000000000000e+00
5.132973297329733242e+01	-0.000000000000000000e+00
5.133033303330333297e+01	-0.000000000000000000e+00
5.133093309330933351e+01	-0.000000000000000000e+00
5.133153315331533406e+01	-0.000000000000000000e+00
5.133213321332133461e+01	-0.000000000000000000e+00
5.133273327332733516e+01	-0.000000000000000000e+00
5.133333333333333570e+01	-0.000000000000000000e+00
5.133393339333933625e+01	-0.000000000000000000e+00
5.133453345334533680e+01	-0.000000000000000000e+00
5.133513351335133734e+01	-0.000000000000000000e+00
5.133573357335733789e+01	-0.000000000000000000e+00
5.133633363336333844e+01	-0.000000000000000000e+00
5.133693369336933898e+01	-0.000000000000000000e+00
5.133753375337533953e+01	-0.000000000000000000e+00
5.133813381338134008e+01	-0.000000000000000000e+00
5.133873387338734062e+01	-0.000000000000000000e+00
5.133933393339334117e+01	-0.000000000000000000e+00
5.133993399339934172e+01	-0.000000000000000000e+00
5.134053405340534226e+01	-0.000000000000000000e+00
5.134113411341134281e+01	-0.000000000000000000e+00
5.134173417341734336e+01	-0.000000000000000000e+00
5.134233423342334390e+01	-0.000000000000000000e+00
5.134293429342934445e+01	-0.000000000000000000e+00
5.134353435343534500e+01	-0.000000000000000000e+00
5.134413441344134554e+01	-0.000000000000000000e+00
5.134473447344734609e+01	-0.000000000000000000e+00
5.134533453345334664e+01	-0.000000000000000000e+00
5.134593459345934718e+01	-0.000000000000000000e+00
5.134653465346534773e+01	-0.000000000000000000e+00
5.134713471347134828e+01	-0.000000000000000000e+00
5.134773477347734882e+01	-0.000000000000000000e+00
5.134833483348334937e+01	-0.000000000000000000e+00
5.134893489348934992e+01	-0.000000000000000000e+00
5.134953495349535046e+01	-0.000000000000000000e+00
5.135013501350135101e+01	-0.000000000000000000e+00
5.135073507350735156e+01	-0.000000000000000000e+00
5.135133513351335210e+01	-0.000000000000000000e+00
5.135193519351935265e+01	-0.000000000000000000e+00
5.135253525352535320e+01	-0.000000000000000000e+00
5.135313531353135375e+01	-0.000000000000000000e+00
5.135373537353735429e+01	-0.000000000000000000e+00
5.135433543354335484e+01	-0.000000000000000000e+00
5.135493549354935539e+01	-0.000000000000000000e+00
5.135553555355535593e+01	-0.000000000000000000e+00
5.135613561356135648e+01	-0.000000000000000000e+00
5.135673567356735703e+01	-0.000000000000000000e+00
5.135733573357335757e+01	-0.000000000000000000e+00
5.135793579357935812e+01	-0.000000000000000000e+00
5.135853585358535867e+01	-0.000000000000000000e+00
5.135913591359135921e+01	-0.000000000000000000e+00
5.135973597359735976e+01	-0.000000000000000000e+00
5.136033603360336031e+01	-0.000000000000000000e+00
5.136093609360936085e+01	-0.000000000000000000e+00
5.136153615361536140e+01	-0.000000000000000000e+00
5.136213621362136195e+01	-0.000000000000000000e+00
5.136273627362736249e+01	-0.000000000000000000e+00
5.136333633363336304e+01	-0.000000000000000000e+00
5.136393639363936359e+01	-0.000000000000000000e+00
5.136453645364536413e+01	-0.000000000000000000e+00
5.136513651365136468e+01	-0.000000000000000000e+00
5.136573657365736523e+01	-0.000000000000000000e+00
5.136633663366336577e+01	-0.000000000000000000e+00
5.136693669366936632e+01	-0.000000000000000000e+00
5.136753675367536687e+01	-0.000000000000000000e+00
5.136813681368136741e+01	-0.000000000000000000e+00
5.136873687368736796e+01	-0.000000000000000000e+00
5.136933693369336851e+01	-0.000000000000000000e+00
5.136993699369936905e+01	-0.000000000000000000e+00
5.137053705370536960e+01	-0.000000000000000000e+00
5.137113711371137015e+01	-0.000000000000000000e+00
5.137173717371737069e+01	-0.000000000000000000e+00
5.137233723372337124e+01	-0.000000000000000000e+00
5.137293729372937179e+01	-0.000000000000000000e+00
5.137353735373537233e+01	-0.000000000000000000e+00
5.137413741374137288e+01	-0.000000000000000000e+00
5.137473747374737343e+01	-0.000000000000000000e+00
5.137533753375337398e+01	-0.000000000000000000e+00
5.137593759375937452e+01	-0.000000000000000000e+00
5.137653765376537507e+01	-0.000000000000000000e+00
5.137713771377137562e+01	-0.000000000000000000e+00
5.137773777377737616e+01	-0.000000000000000000e+00
5.137833783378337671e+01	-0.000000000000000000e+00
5.137893789378937726e+01	-0.000000000000000000e+00
5.137953795379537780e+01	-0.000000000000000000e+00
5.138013801380137835e+01	-0.000000000000000000e+00
5.138073807380737890e+01	-0.000000000000000000e+00
5.138133813381337944e+01	-0.000000000000000000e+00
5.138193819381937999e+01	-0.000000000000000000e+00
5.138253825382538054e+01	-0.000000000000000000e+00
5.138313831383138108e+01	-0.000000000000000000e+00
5.138373837383738163e+01	-0.000000000000000000e+00
5.138433843384338218e+01	-0.000000000000000000e+00
5.138493849384938272e+01	-0.000000000000000000e+00
5.138553855385538327e+01	-0.000000000000000000e+00
5.138613861386138382e+01	-0.000000000000000000e+00
5.138673867386738436e+01	-0.000000000000000000e+00
5.138733873387338491e+01	-0.000000000000000000e+00
5.138793879387938546e+01	-0.000000000000000000e+00
5.138853885388538600e+01	-0.000000000000000000e+00
5.138913891389138655e+01	-0.000000000000000000e+00
5.138973897389738710e+01	-0.000000000000000000e+00
5.139033903390338764e+01	-0.000000000000000000e+00
5.139093909390938819e+01	-0.000000000000000000e+00
5.139153915391538874e+01	-0.000000000000000000e+00
5.139213921392138928e+01	-0.000000000000000000e+00
5.139273927392738983e+01	-0.000000000000000000e+00
5.139333933393339038e+01	-0.000000000000000000e+00
5.139393939393939092e+01	-0.000000000000000000e+00
5.139453945394539858e+01	-0.000000000000000000e+00
5.139513951395139202e+01	-0.000000000000000000e+00
5.139573957395739967e+01	-0.000000000000000000e+00
5.139633963396339311e+01	-0.000000000000000000e+00
5.139693969396940076e+01	-0.000000000000000000e+00
5.139753975397539421e+01	-0.000000000000000000e+00
5.139813981398140186e+01	-0.000000000000000000e+00
5.139873987398739530e+01	-0.000000000000000000e+00
5.139933993399340295e+01	-0.000000000000000000e+00
5.139993999399940350e+01	-0.000000000000000000e+00
5.140054005400540404e+01	-0.000000000000000000e+00
5.140114011401140459e+01	-0.000000000000000000e+00
5.140174017401740514e+01	-0.000000000000000000e+00
5.140234023402340569e+01	-0.000000000000000000e+00
5.140294029402940623e+01	-0.000000000000000000e+00
5.140354035403540678e+01	-0.000000000000000000e+00
5.140414041404140733e+01	-0.000000000000000000e+00
5.140474047404740787e+01	-0.000000000000000000e+00
5.140534053405340842e+01	-0.000000000000000000e+00
5.140594059405940897e+01	-0.000000000000000000e+00
5.140654065406540951e+01	-0.000000000000000000e+00
5.140714071407141006e+01	-0.000000000000000000e+00
5.140774077407741061e+01	-0.000000000000000000e+00
5.140834083408341115e+01	-0.000000000000000000e+00
5.140894089408941170e+01	-0.000000000000000000e+00
5.140954095409541225e+01	-0.000000000000000000e+00
5.141014101410141279e+01	-0.000000000000000000e+00
5.141074107410741334e+01	-0.000000000000000000e+00
5.141134113411341389e+01	-0.000000000000000000e+00
5.141194119411941443e+01	-0.000000000000000000e+00
5.141254125412541498e+01	-0.000000000000000000e+00
5.141314131413141553e+01	-0.000000000000000000e+00
5.141374137413741607e+01	-0.000000000000000000e+00
5.141434143414341662e+01	-0.000000000000000000e+00
5.141494149414941717e+01	-0.000000000000000000e+00
5.141554155415541771e+01	-0.000000000000000000e+00
5.141614161416141826e+01	-0.000000000000000000e+00
5.141674167416741881e+01	-0.000000000000000000e+00
5.141734173417341935e+01	-0.000000000000000000e+00
5.141794179417941990e+01	-0.000000000000000000e+00
5.141854185418542045e+01	-0.000000000000000000e+00
5.141914191419142099e+01	-0.000000000000000000e+00
5.141974197419742154e+01	-0.000000000000000000e+00
5.142034203420342209e+01	-0.000000000000000000e+00
5.142094209420942263e+01	-0.000000000000000000e+00
5.142154215421542318e+01	-0.000000000000000000e+00
5.142214221422142373e+01	-0.000000000000000000e+00
5.142274227422742428e+01	-0.000000000000000000e+00
5.142334233423342482e+01	-0.000000000000000000e+00
5.142394239423942537e+01	-0.000000000000000000e+00
5.142454245424542592e+01	-0.000000000000000000e+00
5.142514251425142646e+01	-0.000000000000000000e+00
5.142574257425742701e+01	-0.000000000000000000e+00
5.142634263426342756e+01	-0.000000000000000000e+00
5.142694269426942810e+01	-0.000000000000000000e+00
5.142754275427542865e+01	-0.000000000000000000e+00
5.142814281428142920e+01	-0.000000000000000000e+00
5.142874287428742974e+01	-0.000000000000000000e+00
5.142934293429343029e+01	-0.000000000000000000e+00
5.142994299429943084e+01	-0.000000000000000000e+00
5.143054305430543138e+01	-0.000000000000000000e+00
5.143114311431143193e+01	-0.000000000000000000e+00
5.143174317431743248e+01	-0.000000000000000000e+00
5.143234323432343302e+01	-0.000000000000000000e+00
5.143294329432943357e+01	-0.000000000000000000e+00
5.143354335433543412e+01	-0.000000000000000000e+00
5.143414341434143466e+01	-0.000000000000000000e+00
5.143474347434743521e+01	-0.000000000000000000e+00
5.143534353435343576e+01	-0.000000000000000000e+00
5.143594359435943630e+01	-0.000000000000000000e+00
5.143654365436543685e+01	-0.000000000000000000e+00
5.143714371437143740e+01	-0.000000000000000000e+00
5.143774377437743794e+01	-0.000000000000000000e+00
5.143834383438343849e+01	-0.000000000000000000e+00
5.143894389438943904e+01	-0.000000000000000000e+00
5.143954395439543958e+01	-0.000000000000000000e+00
5.144014401440144013e+01	-0.000000000000000000e+00
5.144074407440744068e+01	-0.000000000000000000e+00
5.144134413441344122e+01	-0.000000000000000000e+00
5.144194419441944177e+01	-0.000000000000000000e+00
5.144254425442544232e+01	-0.000000000000000000e+00
5.144314431443144287e+01	-0.000000000000000000e+00
5.144374437443744341e+01	-0.000000000000000000e+00
5.144434443444344396e+01	-0.000000000000000000e+00
5.144494449444944451e+01	-0.000000000000000000e+00
5.144554455445544505e+01	-0.000000000000000000e+00
5.144614461446144560e+01	-0.000000000000000000e+00
5.144674467446744615e+01	-0.000000000000000000e+00
5.144734473447344669e+01	-0.000000000000000000e+00
5.144794479447944724e+01	-0.000000000000000000e+00
5.144854485448544779e+01	-0.000000000000000000e+00
5.144914491449144833e+01	-0.000000000000000000e+00
5.144974497449744888e+01	-0.000000000000000000e+00
5.145034503450344943e+01	-0.000000000000000000e+00
5.145094509450944997e+01	-0.000000000000000000e+00
5.145154515451545052e+01	-0.000000000000000000e+00
5.145214521452145107e+01	-0.000000000000000000e+00
5.145274527452745161e+01	-0.000000000000000000e+00
5.145334533453345216e+01	-0.000000000000000000e+00
5.145394539453945271e+01	-0.000000000000000000e+00
5.145454545454545325e+01	-0.000000000000000000e+00
5.145514551455145380e+01	-0.000000000000000000e+00
5.145574557455745435e+01	-0.000000000000000000e+00
5.145634563456345489e+01	-0.000000000000000000e+00
5.145694569456945544e+01	-0.000000000000000000e+00
5.145754575457545599e+01	-0.000000000000000000e+00
5.145814581458145653e+01	-0.000000000000000000e+00
5.145874587458745708e+01	-0.000000000000000000e+00
5.145934593459345763e+01	-0.000000000000000000e+00
5.145994599459945817e+01	-0.000000000000000000e+00
5.146054605460545872e+01	-0.000000000000000000e+00
5.146114611461145927e+01	-0.000000000000000000e+00
5.146174617461745981e+01	-0.000000000000000000e+00
5.146234623462346036e+01	-0.000000000000000000e+00
5.146294629462946091e+01	-0.000000000000000000e+00
5.146354635463546146e+01	-0.000000000000000000e+00
5.146414641464146200e+01	-0.000000000000000000e+00
5.146474647464746255e+01	-0.000000000000000000e+00
5.146534653465346310e+01	-0.000000000000000000e+00
5.146594659465946364e+01	-0.000000000000000000e+00
5.146654665466546419e+01	-0.000000000000000000e+00
5.146714671467146474e+01	-0.000000000000000000e+00
5.146774677467746528e+01	-0.000000000000000000e+00
5.146834683468346583e+01	-0.000000000000000000e+00
5.146894689468946638e+01	-0.000000000000000000e+00
5.146954695469546692e+01	-0.000000000000000000e+00
5.147014701470146747e+01	-0.000000000000000000e+00
5.147074707470746802e+01	-0.000000000000000000e+00
5.147134713471346856e+01	-0.000000000000000000e+00
5.147194719471946911e+01	-0.000000000000000000e+00
5.147254725472546966e+01	-0.000000000000000000e+00
5.147314731473147020e+01	-0.000000000000000000e+00
5.147374737473747075e+01	-0.000000000000000000e+00
5.147434743474347130e+01	-0.000000000000000000e+00
5.147494749474947184e+01	-0.000000000000000000e+00
5.147554755475547950e+01	-0.000000000000000000e+00
5.147614761476147294e+01	-0.000000000000000000e+00
5.147674767476748059e+01	-0.000000000000000000e+00
5.147734773477347403e+01	-0.000000000000000000e+00
5.147794779477948168e+01	-0.000000000000000000e+00
5.147854785478547512e+01	-0.000000000000000000e+00
5.147914791479148278e+01	-0.000000000000000000e+00
5.147974797479748332e+01	-0.000000000000000000e+00
5.148034803480348387e+01	-0.000000000000000000e+00
5.148094809480948442e+01	-0.000000000000000000e+00
5.148154815481548496e+01	-0.000000000000000000e+00
5.148214821482148551e+01	-0.000000000000000000e+00
5.148274827482748606e+01	-0.000000000000000000e+00
5.148334833483348660e+01	-0.000000000000000000e+00
5.148394839483948715e+01	-0.000000000000000000e+00
5.148454845484548770e+01	-0.000000000000000000e+00
5.148514851485148824e+01	-0.000000000000000000e+00
5.148574857485748879e+01	-0.000000000000000000e+00
5.148634863486348934e+01	-0.000000000000000000e+00
5.148694869486948988e+01	-0.000000000000000000e+00
5.148754875487549043e+01	-0.000000000000000000e+00
5.148814881488149098e+01	-0.000000000000000000e+00
5.148874887488749152e+01	-0.000000000000000000e+00
5.148934893489349207e+01	-0.000000000000000000e+00
5.148994899489949262e+01	-0.000000000000000000e+00
5.149054905490549316e+01	-0.000000000000000000e+00
5.149114911491149371e+01	-0.000000000000000000e+00
5.149174917491749426e+01	-0.000000000000000000e+00
5.149234923492349481e+01	-0.000000000000000000e+00
5.149294929492949535e+01	-0.000000000000000000e+00
5.149354935493549590e+01	-0.000000000000000000e+00
5.149414941494149645e+01	-0.000000000000000000e+00
5.149474947494749699e+01	-0.000000000000000000e+00
5.149534953495349754e+01	-0.000000000000000000e+00
5.149594959495949809e+01	-0.000000000000000000e+00
5.149654965496549863e+01	-0.000000000000000000e+00
5.149714971497149918e+01	-0.000000000000000000e+00
5.149774977497749973e+01	-0.000000000000000000e+00
5.149834983498350027e+01	-0.000000000000000000e+00
5.149894989498950082e+01	-0.000000000000000000e+00
5.149954995499550137e+01	-0.000000000000000000e+00
5.150015001500150191e+01	-0.000000000000000000e+00
5.150075007500750246e+01	-0.000000000000000000e+00
5.150135013501350301e+01	-0.000000000000000000e+00
5.150195019501950355e+01	-0.000000000000000000e+00
5.150255025502550410e+01	-0.000000000000000000e+00
5.150315031503150465e+01	-0.000000000000000000e+00
5.150375037503750519e+01	-0.000000000000000000e+00
5.150435043504350574e+01	-0.000000000000000000e+00
5.150495049504950629e+01	-0.000000000000000000e+00
5.150555055505550683e+01	-0.000000000000000000e+00
5.150615061506150738e+01	-0.000000000000000000e+00
5.150675067506750793e+01	-0.000000000000000000e+00
5.150735073507350847e+01	-0.000000000000000000e+00
5.150795079507950902e+01	-0.000000000000000000e+00
5.150855085508550957e+01	-0.000000000000000000e+00
5.150915091509151011e+01	-0.000000000000000000e+00
5.150975097509751066e+01	-0.000000000000000000e+00
5.151035103510351121e+01	-0.000000000000000000e+00
5.151095109510951175e+01	-0.000000000000000000e+00
5.151155115511551230e+01	-0.000000000000000000e+00
5.151215121512151285e+01	-0.000000000000000000e+00
5.151275127512751340e+01	-0.000000000000000000e+00
5.151335133513351394e+01	-0.000000000000000000e+00
5.151395139513951449e+01	-0.000000000000000000e+00
5.151455145514551504e+01	-0.000000000000000000e+00
5.151515151515151558e+01	-0.000000000000000000e+00
5.151575157515751613e+01	-0.000000000000000000e+00
5.151635163516351668e+01	-0.000000000000000000e+00
5.151695169516951722e+01	-0.000000000000000000e+00
5.151755175517551777e+01	-0.000000000000000000e+00
5.151815181518151832e+01	-0.000000000000000000e+00
5.151875187518751886e+01	-0.000000000000000000e+00
5.151935193519351941e+01	-0.000000000000000000e+00
5.151995199519951996e+01	-0.000000000000000000e+00
5.152055205520552050e+01	-0.000000000000000000e+00
5.152115211521152105e+01	-0.000000000000000000e+00
5.152175217521752160e+01	-0.000000000000000000e+00
5.152235223522352214e+01	-0.000000000000000000e+00
5.152295229522952269e+01	-0.000000000000000000e+00
5.152355235523552324e+01	-0.000000000000000000e+00
5.152415241524152378e+01	-0.000000000000000000e+00
5.152475247524752433e+01	-0.000000000000000000e+00
5.152535253525352488e+01	-0.000000000000000000e+00
5.152595259525952542e+01	-0.000000000000000000e+00
5.152655265526552597e+01	-0.000000000000000000e+00
5.152715271527152652e+01	-0.000000000000000000e+00
5.152775277527752706e+01	-0.000000000000000000e+00
5.152835283528352761e+01	-0.000000000000000000e+00
5.152895289528952816e+01	-0.000000000000000000e+00
5.152955295529552870e+01	-0.000000000000000000e+00
5.153015301530152925e+01	-0.000000000000000000e+00
5.153075307530752980e+01	-0.000000000000000000e+00
5.153135313531353034e+01	-0.000000000000000000e+00
5.153195319531953089e+01	-0.000000000000000000e+00
5.153255325532553144e+01	-0.000000000000000000e+00
5.153315331533153199e+01	-0.000000000000000000e+00
5.153375337533753253e+01	-0.000000000000000000e+00
5.153435343534353308e+01	-0.000000000000000000e+00
5.153495349534953363e+01	-0.000000000000000000e+00
5.153555355535553417e+01	-0.000000000000000000e+00
5.153615361536153472e+01	-0.000000000000000000e+00
5.153675367536753527e+01	-0.000000000000000000e+00
5.153735373537353581e+01	-0.000000000000000000e+00
5.153795379537953636e+01	-0.000000000000000000e+00
5.153855385538553691e+01	-0.000000000000000000e+00
5.153915391539153745e+01	-0.000000000000000000e+00
5.153975397539753800e+01	-0.000000000000000000e+00
5.154035403540353855e+01	-0.000000000000000000e+00
5.154095409540953909e+01	-0.000000000000000000e+00
5.154155415541553964e+01	-0.000000000000000000e+00
5.154215421542154019e+01	-0.000000000000000000e+00
5.154275427542754073e+01	-0.000000000000000000e+00
5.154335433543354128e+01	-0.000000000000000000e+00
5.154395439543954183e+01	-0.000000000000000000e+00
5.154455445544554237e+01	-0.000000000000000000e+00
5.154515451545154292e+01	-0.000000000000000000e+00
5.154575457545754347e+01	-0.000000000000000000e+00
5.154635463546354401e+01	-0.000000000000000000e+00
5.154695469546954456e+01	-0.000000000000000000e+00
5.154755475547554511e+01	-0.000000000000000000e+00
5.154815481548154565e+01	-0.000000000000000000e+00
5.154875487548754620e+01	-0.000000000000000000e+00
5.154935493549354675e+01	-0.000000000000000000e+00
5.154995499549954729e+01	-0.000000000000000000e+00
5.155055505550554784e+01	-0.000000000000000000e+00
5.155115511551154839e+01	-0.000000000000000000e+00
5.155175517551754893e+01	-0.000000000000000000e+00
5.155235523552354948e+01	-0.000000000000000000e+00
5.155295529552955003e+01	-0.000000000000000000e+00
5.155355535553555058e+01	-0.000000000000000000e+00
5.155415541554155112e+01	-0.000000000000000000e+00
5.155475547554755167e+01	-0.000000000000000000e+00
5.155535553555355932e+01	-0.000000000000000000e+00
5.155595559555955276e+01	-0.000000000000000000e+00
5.155655565556556041e+01	-0.000000000000000000e+00
5.155715571557155386e+01	-0.000000000000000000e+00
5.155775577557756151e+01	-0.000000000000000000e+00
5.155835583558355495e+01	-0.000000000000000000e+00
5.155895589558956260e+01	-0.000000000000000000e+00
5.155955595559556315e+01	-0.000000000000000000e+00
5.156015601560156369e+01	-0.000000000000000000e+00
5.156075607560756424e+01	-0.000000000000000000e+00
5.156135613561356479e+01	-0.000000000000000000e+00
5.156195619561956534e+01	-0.000000000000000000e+00
5.156255625562556588e+01	-0.000000000000000000e+00
5.156315631563156643e+01	-0.000000000000000000e+00
5.156375637563756698e+01	-0.000000000000000000e+00
5.156435643564356752e+01	-0.000000000000000000e+00
5.156495649564956807e+01	-0.000000000000000000e+00
5.156555655565556862e+01	-0.000000000000000000e+00
5.156615661566156916e+01	-0.000000000000000000e+00
5.156675667566756971e+01	-0.000000000000000000e+00
5.156735673567357026e+01	-0.000000000000000000e+00
5.156795679567957080e+01	-0.000000000000000000e+00
5.156855685568557135e+01	-0.000000000000000000e+00
5.156915691569157190e+01	-0.000000000000000000e+00
5.156975697569757244e+01	-0.000000000000000000e+00
5.157035703570357299e+01	-0.000000000000000000e+00
5.157095709570957354e+01	-0.000000000000000000e+00
5.157155715571557408e+01	-0.000000000000000000e+00
5.157215721572157463e+01	-0.000000000000000000e+00
5.157275727572757518e+01	-0.000000000000000000e+00
5.157335733573357572e+01	-0.000000000000000000e+00
5.157395739573957627e+01	-0.000000000000000000e+00
5.157455745574557682e+01	-0.000000000000000000e+00
5.157515751575157736e+01	-0.000000000000000000e+00
5.157575757575757791e+01	-0.000000000000000000e+00
5.157635763576357846e+01	-0.000000000000000000e+00
5.157695769576957900e+01	-0.000000000000000000e+00
5.157755775577557955e+01	-0.000000000000000000e+00
5.157815781578158010e+01	-0.000000000000000000e+00
5.157875787578758064e+01	-0.000000000000000000e+00
5.157935793579358119e+01	-0.000000000000000000e+00
5.157995799579958174e+01	-0.000000000000000000e+00
5.158055805580558228e+01	-0.000000000000000000e+00
5.158115811581158283e+01	-0.000000000000000000e+00
5.158175817581758338e+01	-0.000000000000000000e+00
5.158235823582358393e+01	-0.000000000000000000e+00
5.158295829582958447e+01	-0.000000000000000000e+00
5.158355835583558502e+01	-0.000000000000000000e+00
5.158415841584158557e+01	-0.000000000000000000e+00
5.158475847584758611e+01	-0.000000000000000000e+00
5.158535853585358666e+01	-0.000000000000000000e+00
5.158595859585958721e+01	-0.000000000000000000e+00
5.158655865586558775e+01	-0.000000000000000000e+00
5.158715871587158830e+01	-0.000000000000000000e+00
5.158775877587758885e+01	-0.000000000000000000e+00
5.158835883588358939e+01	-0.000000000000000000e+00
5.158895889588958994e+01	-0.000000000000000000e+00
5.158955895589559049e+01	-0.000000000000000000e+00
5.159015901590159103e+01	-0.000000000000000000e+00
5.159075907590759158e+01	-0.000000000000000000e+00
5.159135913591359213e+01	-0.000000000000000000e+00
5.159195919591959267e+01	-0.000000000000000000e+00
5.159255925592559322e+01	-0.000000000000000000e+00
5.159315931593159377e+01	-0.000000000000000000e+00
5.159375937593759431e+01	-0.000000000000000000e+00
5.159435943594359486e+01	-0.000000000000000000e+00
5.159495949594959541e+01	-0.000000000000000000e+00
5.159555955595559595e+01	-0.000000000000000000e+00
5.159615961596159650e+01	-0.000000000000000000e+00
5.159675967596759705e+01	-0.000000000000000000e+00
5.159735973597359759e+01	-0.000000000000000000e+00
5.159795979597959814e+01	-0.000000000000000000e+00
5.159855985598559869e+01	-0.000000000000000000e+00
5.159915991599159923e+01	-0.000000000000000000e+00
5.159975997599759978e+01	-0.000000000000000000e+00
5.160036003600360033e+01	-0.000000000000000000e+00
5.160096009600960087e+01	-0.000000000000000000e+00
5.160156015601560142e+01	-0.000000000000000000e+00
5.160216021602160197e+01	-0.000000000000000000e+00
5.160276027602760252e+01	-0.000000000000000000e+00
5.160336033603360306e+01	-0.000000000000000000e+00
5.160396039603960361e+01	-0.000000000000000000e+00
5.160456045604560416e+01	-0.000000000000000000e+00
5.160516051605160470e+01	-0.000000000000000000e+00
5.160576057605760525e+01	-0.000000000000000000e+00
5.160636063606360580e+01	-0.000000000000000000e+00
5.160696069606960634e+01	-0.000000000000000000e+00
5.160756075607560689e+01	-0.000000000000000000e+00
5.160816081608160744e+01	-0.000000000000000000e+00
5.160876087608760798e+01	-0.000000000000000000e+00
5.160936093609360853e+01	-0.000000000000000000e+00
5.160996099609960908e+01	-0.000000000000000000e+00
5.161056105610560962e+01	-0.000000000000000000e+00
5.161116111611161017e+01	-0.000000000000000000e+00
5.161176117611761072e+01	-0.000000000000000000e+00
5.161236123612361126e+01	-0.000000000000000000e+00
5.161296129612961181e+01	-0.000000000000000000e+00
5.161356135613561236e+01	-0.000000000000000000e+00
5.161416141614161290e+01	-0.000000000000000000e+00
5.161476147614761345e+01	-0.000000000000000000e+00
5.161536153615361400e+01	-0.000000000000000000e+00
5.161596159615961454e+01	-0.000000000000000000e+00
5.161656165616561509e+01	-0.000000000000000000e+00
5.161716171617161564e+01	-0.000000000000000000e+00
5.161776177617761618e+01	-0.000000000000000000e+00
5.161836183618361673e+01	-0.000000000000000000e+00
5.161896189618961728e+01	-0.000000000000000000e+00
5.161956195619561782e+01	-0.000000000000000000e+00
5.162016201620161837e+01	-0.000000000000000000e+00
5.162076207620761892e+01	-0.000000000000000000e+00
5.162136213621361946e+01	-0.000000000000000000e+00
5.162196219621962001e+01	-0.000000000000000000e+00
5.162256225622562056e+01	-0.000000000000000000e+00
5.162316231623162111e+01	-0.000000000000000000e+00
5.162376237623762165e+01	-0.000000000000000000e+00
5.162436243624362220e+01	-0.000000000000000000e+00
5.162496249624962275e+01	-0.000000000000000000e+00
5.162556255625562329e+01	-0.000000000000000000e+00
5.162616261626162384e+01	-0.000000000000000000e+00
5.162676267626762439e+01	-0.000000000000000000e+00
5.162736273627362493e+01	-0.000000000000000000e+00
5.162796279627962548e+01	-0.000000000000000000e+00
5.162856285628562603e+01	-0.000000000000000000e+00
5.162916291629162657e+01	-0.000000000000000000e+00
5.162976297629762712e+01	-0.000000000000000000e+00
5.163036303630362767e+01	-0.000000000000000000e+00
5.163096309630962821e+01	-0.000000000000000000e+00
5.163156315631562876e+01	-0.000000000000000000e+00
5.163216321632162931e+01	-0.000000000000000000e+00
5.163276327632762985e+01	-0.000000000000000000e+00
5.163336333633363040e+01	-0.000000000000000000e+00
5.163396339633963095e+01	-0.000000000000000000e+00
5.163456345634563149e+01	-0.000000000000000000e+00
5.163516351635163915e+01	-0.000000000000000000e+00
5.163576357635763259e+01	-0.000000000000000000e+00
5.163636363636364024e+01	-0.000000000000000000e+00
5.163696369636963368e+01	-0.000000000000000000e+00
5.163756375637564133e+01	-0.000000000000000000e+00
5.163816381638163477e+01	-0.000000000000000000e+00
5.163876387638764243e+01	-0.000000000000000000e+00
5.163936393639364297e+01	-0.000000000000000000e+00
5.163996399639964352e+01	-0.000000000000000000e+00
5.164056405640564407e+01	-0.000000000000000000e+00
5.164116411641164461e+01	-0.000000000000000000e+00
5.164176417641764516e+01	-0.000000000000000000e+00
5.164236423642364571e+01	-0.000000000000000000e+00
5.164296429642964625e+01	-0.000000000000000000e+00
5.164356435643564680e+01	-0.000000000000000000e+00
5.164416441644164735e+01	-0.000000000000000000e+00
5.164476447644764789e+01	-0.000000000000000000e+00
5.164536453645364844e+01	-0.000000000000000000e+00
5.164596459645964899e+01	-0.000000000000000000e+00
5.164656465646564953e+01	-0.000000000000000000e+00
5.164716471647165008e+01	-0.000000000000000000e+00
5.164776477647765063e+01	-0.000000000000000000e+00
5.164836483648365117e+01	-0.000000000000000000e+00
5.164896489648965172e+01	-0.000000000000000000e+00
5.164956495649565227e+01	-0.000000000000000000e+00
5.165016501650165281e+01	-0.000000000000000000e+00
5.165076507650765336e+01	-0.000000000000000000e+00
5.165136513651365391e+01	-0.000000000000000000e+00
5.165196519651965446e+01	-0.000000000000000000e+00
5.165256525652565500e+01	-0.000000000000000000e+00
5.165316531653165555e+01	-0.000000000000000000e+00
5.165376537653765610e+01	-0.000000000000000000e+00
5.165436543654365664e+01	-0.000000000000000000e+00
5.165496549654965719e+01	-0.000000000000000000e+00
5.165556555655565774e+01	-0.000000000000000000e+00
5.165616561656165828e+01	-0.000000000000000000e+00
5.165676567656765883e+01	-0.000000000000000000e+00
5.165736573657365938e+01	-0.000000000000000000e+00
5.165796579657965992e+01	-0.000000000000000000e+00
5.165856585658566047e+01	-0.000000000000000000e+00
5.165916591659166102e+01	-0.000000000000000000e+00
5.165976597659766156e+01	-0.000000000000000000e+00
5.166036603660366211e+01	-0.000000000000000000e+00
5.166096609660966266e+01	-0.000000000000000000e+00
5.166156615661566320e+01	-0.000000000000000000e+00
5.166216621662166375e+01	-0.000000000000000000e+00
5.166276627662766430e+01	-0.000000000000000000e+00
5.166336633663366484e+01	-0.000000000000000000e+00
5.166396639663966539e+01	-0.000000000000000000e+00
5.166456645664566594e+01	-0.000000000000000000e+00
5.166516651665166648e+01	-0.000000000000000000e+00
5.166576657665766703e+01	-0.000000000000000000e+00
5.166636663666366758e+01	-0.000000000000000000e+00
5.166696669666966812e+01	-0.000000000000000000e+00
5.166756675667566867e+01	-0.000000000000000000e+00
5.166816681668166922e+01	-0.000000000000000000e+00
5.166876687668766976e+01	-0.000000000000000000e+00
5.166936693669367031e+01	-0.000000000000000000e+00
5.166996699669967086e+01	-0.000000000000000000e+00
5.167056705670567140e+01	-0.000000000000000000e+00
5.167116711671167195e+01	-0.000000000000000000e+00
5.167176717671767250e+01	-0.000000000000000000e+00
5.167236723672367305e+01	-0.000000000000000000e+00
5.167296729672967359e+01	-0.000000000000000000e+00
5.167356735673567414e+01	-0.000000000000000000e+00
5.167416741674167469e+01	-0.000000000000000000e+00
5.167476747674767523e+01	-0.000000000000000000e+00
5.167536753675367578e+01	-0.000000000000000000e+00
5.167596759675967633e+01	-0.000000000000000000e+00
5.167656765676567687e+01	-0.000000000000000000e+00
5.167716771677167742e+01	-0.000000000000000000e+00
5.167776777677767797e+01	-0.000000000000000000e+00
5.167836783678367851e+01	-0.000000000000000000e+00
5.167896789678967906e+01	-0.000000000000000000e+00
5.167956795679567961e+01	-0.000000000000000000e+00
5.168016801680168015e+01	-0.000000000000000000e+00
5.168076807680768070e+01	-0.000000000000000000e+00
5.168136813681368125e+01	-0.000000000000000000e+00
5.168196819681968179e+01	-0.000000000000000000e+00
5.168256825682568234e+01	-0.000000000000000000e+00
5.168316831683168289e+01	-0.000000000000000000e+00
5.168376837683768343e+01	-0.000000000000000000e+00
5.168436843684368398e+01	-0.000000000000000000e+00
5.168496849684968453e+01	-0.000000000000000000e+00
5.168556855685568507e+01	-0.000000000000000000e+00
5.168616861686168562e+01	-0.000000000000000000e+00
5.168676867686768617e+01	-0.000000000000000000e+00
5.168736873687368671e+01	-0.000000000000000000e+00
5.168796879687968726e+01	-0.000000000000000000e+00
5.168856885688568781e+01	-0.000000000000000000e+00
5.168916891689168835e+01	-0.000000000000000000e+00
5.168976897689768890e+01	-0.000000000000000000e+00
5.169036903690368945e+01	-0.000000000000000000e+00
5.169096909690968999e+01	-0.000000000000000000e+00
5.169156915691569054e+01	-0.000000000000000000e+00
5.169216921692169109e+01	-0.000000000000000000e+00
5.169276927692769164e+01	-0.000000000000000000e+00
5.169336933693369218e+01	-0.000000000000000000e+00
5.169396939693969273e+01	-0.000000000000000000e+00
5.169456945694569328e+01	-0.000000000000000000e+00
5.169516951695169382e+01	-0.000000000000000000e+00
5.169576957695769437e+01	-0.000000000000000000e+00
5.169636963696369492e+01	-0.000000000000000000e+00
5.169696969696969546e+01	-0.000000000000000000e+00
5.169756975697569601e+01	-0.000000000000000000e+00
5.169816981698169656e+01	-0.000000000000000000e+00
5.169876987698769710e+01	-0.000000000000000000e+00
5.169936993699369765e+01	-0.000000000000000000e+00
5.169996999699969820e+01	-0.000000000000000000e+00
5.170057005700569874e+01	-0.000000000000000000e+00
5.170117011701169929e+01	-0.000000000000000000e+00
5.170177017701769984e+01	-0.000000000000000000e+00
5.170237023702370038e+01	-0.000000000000000000e+00
5.170297029702970093e+01	-0.000000000000000000e+00
5.170357035703570148e+01	-0.000000000000000000e+00
5.170417041704170202e+01	-0.000000000000000000e+00
5.170477047704770257e+01	-0.000000000000000000e+00
5.170537053705370312e+01	-0.000000000000000000e+00
5.170597059705970366e+01	-0.000000000000000000e+00
5.170657065706570421e+01	-0.000000000000000000e+00
5.170717071707170476e+01	-0.000000000000000000e+00
5.170777077707770530e+01	-0.000000000000000000e+00
5.170837083708370585e+01	-0.000000000000000000e+00
5.170897089708970640e+01	-0.000000000000000000e+00
5.170957095709570694e+01	-0.000000000000000000e+00
5.171017101710170749e+01	-0.000000000000000000e+00
5.171077107710770804e+01	-0.000000000000000000e+00
5.171137113711370858e+01	-0.000000000000000000e+00
5.171197119711970913e+01	-0.000000000000000000e+00
5.171257125712570968e+01	-0.000000000000000000e+00
5.171317131713171023e+01	-0.000000000000000000e+00
5.171377137713771077e+01	-0.000000000000000000e+00
5.171437143714371132e+01	-0.000000000000000000e+00
5.171497149714971897e+01	-0.000000000000000000e+00
5.171557155715571241e+01	-0.000000000000000000e+00
5.171617161716172006e+01	-0.000000000000000000e+00
5.171677167716771351e+01	-0.000000000000000000e+00
5.171737173717372116e+01	-0.000000000000000000e+00
5.171797179717971460e+01	-0.000000000000000000e+00
5.171857185718572225e+01	-0.000000000000000000e+00
5.171917191719171569e+01	-0.000000000000000000e+00
5.171977197719772334e+01	-0.000000000000000000e+00
5.172037203720372389e+01	-0.000000000000000000e+00
5.172097209720972444e+01	-0.000000000000000000e+00
5.172157215721572499e+01	-0.000000000000000000e+00
5.172217221722172553e+01	-0.000000000000000000e+00
5.172277227722772608e+01	-0.000000000000000000e+00
5.172337233723372663e+01	-0.000000000000000000e+00
5.172397239723972717e+01	-0.000000000000000000e+00
5.172457245724572772e+01	-0.000000000000000000e+00
5.172517251725172827e+01	-0.000000000000000000e+00
5.172577257725772881e+01	-0.000000000000000000e+00
5.172637263726372936e+01	-0.000000000000000000e+00
5.172697269726972991e+01	-0.000000000000000000e+00
5.172757275727573045e+01	-0.000000000000000000e+00
5.172817281728173100e+01	-0.000000000000000000e+00
5.172877287728773155e+01	-0.000000000000000000e+00
5.172937293729373209e+01	-0.000000000000000000e+00
5.172997299729973264e+01	-0.000000000000000000e+00
5.173057305730573319e+01	-0.000000000000000000e+00
5.173117311731173373e+01	-0.000000000000000000e+00
5.173177317731773428e+01	-0.000000000000000000e+00
5.173237323732373483e+01	-0.000000000000000000e+00
5.173297329732973537e+01	-0.000000000000000000e+00
5.173357335733573592e+01	-0.000000000000000000e+00
5.173417341734173647e+01	-0.000000000000000000e+00
5.173477347734773701e+01	-0.000000000000000000e+00
5.173537353735373756e+01	-0.000000000000000000e+00
5.173597359735973811e+01	-0.000000000000000000e+00
5.173657365736573865e+01	-0.000000000000000000e+00
5.173717371737173920e+01	-0.000000000000000000e+00
5.173777377737773975e+01	-0.000000000000000000e+00
5.173837383738374029e+01	-0.000000000000000000e+00
5.173897389738974084e+01	-0.000000000000000000e+00
5.173957395739574139e+01	-0.000000000000000000e+00
5.174017401740174193e+01	-0.000000000000000000e+00
5.174077407740774248e+01	-0.000000000000000000e+00
5.174137413741374303e+01	-0.000000000000000000e+00
5.174197419741974358e+01	-0.000000000000000000e+00
5.174257425742574412e+01	-0.000000000000000000e+00
5.174317431743174467e+01	-0.000000000000000000e+00
5.174377437743774522e+01	-0.000000000000000000e+00
5.174437443744374576e+01	-0.000000000000000000e+00
5.174497449744974631e+01	-0.000000000000000000e+00
5.174557455745574686e+01	-0.000000000000000000e+00
5.174617461746174740e+01	-0.000000000000000000e+00
5.174677467746774795e+01	-0.000000000000000000e+00
5.174737473747374850e+01	-0.000000000000000000e+00
5.174797479747974904e+01	-0.000000000000000000e+00
5.174857485748574959e+01	-0.000000000000000000e+00
5.174917491749175014e+01	-0.000000000000000000e+00
5.174977497749775068e+01	-0.000000000000000000e+00
5.175037503750375123e+01	-0.000000000000000000e+00
5.175097509750975178e+01	-0.000000000000000000e+00
5.175157515751575232e+01	-0.000000000000000000e+00
5.175217521752175287e+01	-0.000000000000000000e+00
5.175277527752775342e+01	-0.000000000000000000e+00
5.175337533753375396e+01	-0.000000000000000000e+00
5.175397539753975451e+01	-0.000000000000000000e+00
5.175457545754575506e+01	-0.000000000000000000e+00
5.175517551755175560e+01	-0.000000000000000000e+00
5.175577557755775615e+01	-0.000000000000000000e+00
5.175637563756375670e+01	-0.000000000000000000e+00
5.175697569756975724e+01	-0.000000000000000000e+00
5.175757575757575779e+01	-0.000000000000000000e+00
5.175817581758175834e+01	-0.000000000000000000e+00
5.175877587758775888e+01	-0.000000000000000000e+00
5.175937593759375943e+01	-0.000000000000000000e+00
5.175997599759975998e+01	-0.000000000000000000e+00
5.176057605760576052e+01	-0.000000000000000000e+00
5.176117611761176107e+01	-0.000000000000000000e+00
5.176177617761776162e+01	-0.000000000000000000e+00
5.176237623762376217e+01	-0.000000000000000000e+00
5.176297629762976271e+01	-0.000000000000000000e+00
5.176357635763576326e+01	-0.000000000000000000e+00
5.176417641764176381e+01	-0.000000000000000000e+00
5.176477647764776435e+01	-0.000000000000000000e+00
5.176537653765376490e+01	-0.000000000000000000e+00
5.176597659765976545e+01	-0.000000000000000000e+00
5.176657665766576599e+01	-0.000000000000000000e+00
5.176717671767176654e+01	-0.000000000000000000e+00
5.176777677767776709e+01	-0.000000000000000000e+00
5.176837683768376763e+01	-0.000000000000000000e+00
5.176897689768976818e+01	-0.000000000000000000e+00
5.176957695769576873e+01	-0.000000000000000000e+00
5.177017701770176927e+01	-0.000000000000000000e+00
5.177077707770776982e+01	-0.000000000000000000e+00
5.177137713771377037e+01	-0.000000000000000000e+00
5.177197719771977091e+01	-0.000000000000000000e+00
5.177257725772577146e+01	-0.000000000000000000e+00
5.177317731773177201e+01	-0.000000000000000000e+00
5.177377737773777255e+01	-0.000000000000000000e+00
5.177437743774377310e+01	-0.000000000000000000e+00
5.177497749774977365e+01	-0.000000000000000000e+00
5.177557755775577419e+01	-0.000000000000000000e+00
5.177617761776177474e+01	-0.000000000000000000e+00
5.177677767776777529e+01	-0.000000000000000000e+00
5.177737773777377583e+01	-0.000000000000000000e+00
5.177797779777977638e+01	-0.000000000000000000e+00
5.177857785778577693e+01	-0.000000000000000000e+00
5.177917791779177747e+01	-0.000000000000000000e+00
5.177977797779777802e+01	-0.000000000000000000e+00
5.178037803780377857e+01	-0.000000000000000000e+00
5.178097809780977911e+01	-0.000000000000000000e+00
5.178157815781577966e+01	-0.000000000000000000e+00
5.178217821782178021e+01	-0.000000000000000000e+00
5.178277827782778076e+01	-0.000000000000000000e+00
5.178337833783378130e+01	-0.000000000000000000e+00
5.178397839783978185e+01	-0.000000000000000000e+00
5.178457845784578240e+01	-0.000000000000000000e+00
5.178517851785178294e+01	-0.000000000000000000e+00
5.178577857785778349e+01	-0.000000000000000000e+00
5.178637863786378404e+01	-0.000000000000000000e+00
5.178697869786978458e+01	-0.000000000000000000e+00
5.178757875787578513e+01	-0.000000000000000000e+00
5.178817881788178568e+01	-0.000000000000000000e+00
5.178877887788778622e+01	-0.000000000000000000e+00
5.178937893789378677e+01	-0.000000000000000000e+00
5.178997899789978732e+01	-0.000000000000000000e+00
5.179057905790578786e+01	-0.000000000000000000e+00
5.179117911791178841e+01	-0.000000000000000000e+00
5.179177917791778896e+01	-0.000000000000000000e+00
5.179237923792378950e+01	-0.000000000000000000e+00
5.179297929792979005e+01	-0.000000000000000000e+00
5.179357935793579060e+01	-0.000000000000000000e+00
5.179417941794179114e+01	-0.000000000000000000e+00
5.179477947794779880e+01	-0.000000000000000000e+00
5.179537953795379224e+01	-0.000000000000000000e+00
5.179597959795979989e+01	-0.000000000000000000e+00
5.179657965796579333e+01	-0.000000000000000000e+00
5.179717971797180098e+01	-0.000000000000000000e+00
5.179777977797779442e+01	-0.000000000000000000e+00
5.179837983798380208e+01	-0.000000000000000000e+00
5.179897989798979552e+01	-0.000000000000000000e+00
5.179957995799580317e+01	-0.000000000000000000e+00
5.180018001800180372e+01	-0.000000000000000000e+00
5.180078007800780426e+01	-0.000000000000000000e+00
5.180138013801380481e+01	-0.000000000000000000e+00
5.180198019801980536e+01	-0.000000000000000000e+00
5.180258025802580590e+01	-0.000000000000000000e+00
5.180318031803180645e+01	-0.000000000000000000e+00
5.180378037803780700e+01	-0.000000000000000000e+00
5.180438043804380754e+01	-0.000000000000000000e+00
5.180498049804980809e+01	-0.000000000000000000e+00
5.180558055805580864e+01	-0.000000000000000000e+00
5.180618061806180918e+01	-0.000000000000000000e+00
5.180678067806780973e+01	-0.000000000000000000e+00
5.180738073807381028e+01	-0.000000000000000000e+00
5.180798079807981082e+01	-0.000000000000000000e+00
5.180858085808581137e+01	-0.000000000000000000e+00
5.180918091809181192e+01	-0.000000000000000000e+00
5.180978097809781246e+01	-0.000000000000000000e+00
5.181038103810381301e+01	-0.000000000000000000e+00
5.181098109810981356e+01	-0.000000000000000000e+00
5.181158115811581411e+01	-0.000000000000000000e+00
5.181218121812181465e+01	-0.000000000000000000e+00
5.181278127812781520e+01	-0.000000000000000000e+00
5.181338133813381575e+01	-0.000000000000000000e+00
5.181398139813981629e+01	-0.000000000000000000e+00
5.181458145814581684e+01	-0.000000000000000000e+00
5.181518151815181739e+01	-0.000000000000000000e+00
5.181578157815781793e+01	-0.000000000000000000e+00
5.181638163816381848e+01	-0.000000000000000000e+00
5.181698169816981903e+01	-0.000000000000000000e+00
5.181758175817581957e+01	-0.000000000000000000e+00
5.181818181818182012e+01	-0.000000000000000000e+00
5.181878187818782067e+01	-0.000000000000000000e+00
5.181938193819382121e+01	-0.000000000000000000e+00
5.181998199819982176e+01	-0.000000000000000000e+00
5.182058205820582231e+01	-0.000000000000000000e+00
5.182118211821182285e+01	-0.000000000000000000e+00
5.182178217821782340e+01	-0.000000000000000000e+00
5.182238223822382395e+01	-0.000000000000000000e+00
5.182298229822982449e+01	-0.000000000000000000e+00
5.182358235823582504e+01	-0.000000000000000000e+00
5.182418241824182559e+01	-0.000000000000000000e+00
5.182478247824782613e+01	-0.000000000000000000e+00
5.182538253825382668e+01	-0.000000000000000000e+00
5.182598259825982723e+01	-0.000000000000000000e+00
5.182658265826582777e+01	-0.000000000000000000e+00
5.182718271827182832e+01	-0.000000000000000000e+00
5.182778277827782887e+01	-0.000000000000000000e+00
5.182838283828382941e+01	-0.000000000000000000e+00
5.182898289828982996e+01	-0.000000000000000000e+00
5.182958295829583051e+01	-0.000000000000000000e+00
5.183018301830183105e+01	-0.000000000000000000e+00
5.183078307830783160e+01	-0.000000000000000000e+00
5.183138313831383215e+01	-0.000000000000000000e+00
5.183198319831983270e+01	-0.000000000000000000e+00
5.183258325832583324e+01	-0.000000000000000000e+00
5.183318331833183379e+01	-0.000000000000000000e+00
5.183378337833783434e+01	-0.000000000000000000e+00
5.183438343834383488e+01	-0.000000000000000000e+00
5.183498349834983543e+01	-0.000000000000000000e+00
5.183558355835583598e+01	-0.000000000000000000e+00
5.183618361836183652e+01	-0.000000000000000000e+00
5.183678367836783707e+01	-0.000000000000000000e+00
5.183738373837383762e+01	-0.000000000000000000e+00
5.183798379837983816e+01	-0.000000000000000000e+00
5.183858385838583871e+01	-0.000000000000000000e+00
5.183918391839183926e+01	-0.000000000000000000e+00
5.183978397839783980e+01	-0.000000000000000000e+00
5.184038403840384035e+01	-0.000000000000000000e+00
5.184098409840984090e+01	-0.000000000000000000e+00
5.184158415841584144e+01	-0.000000000000000000e+00
5.184218421842184199e+01	-0.000000000000000000e+00
5.184278427842784254e+01	-0.000000000000000000e+00
5.184338433843384308e+01	-0.000000000000000000e+00
5.184398439843984363e+01	-0.000000000000000000e+00
5.184458445844584418e+01	-0.000000000000000000e+00
5.184518451845184472e+01	-0.000000000000000000e+00
5.184578457845784527e+01	-0.000000000000000000e+00
5.184638463846384582e+01	-0.000000000000000000e+00
5.184698469846984636e+01	-0.000000000000000000e+00
5.184758475847584691e+01	-0.000000000000000000e+00
5.184818481848184746e+01	-0.000000000000000000e+00
5.184878487848784800e+01	-0.000000000000000000e+00
5.184938493849384855e+01	-0.000000000000000000e+00
5.184998499849984910e+01	-0.000000000000000000e+00
5.185058505850584964e+01	-0.000000000000000000e+00
5.185118511851185019e+01	-0.000000000000000000e+00
5.185178517851785074e+01	-0.000000000000000000e+00
5.185238523852385129e+01	-0.000000000000000000e+00
5.185298529852985183e+01	-0.000000000000000000e+00
5.185358535853585238e+01	-0.000000000000000000e+00
5.185418541854185293e+01	-0.000000000000000000e+00
5.185478547854785347e+01	-0.000000000000000000e+00
5.185538553855385402e+01	-0.000000000000000000e+00
5.185598559855985457e+01	-0.000000000000000000e+00
5.185658565856585511e+01	-0.000000000000000000e+00
5.185718571857185566e+01	-0.000000000000000000e+00
5.185778577857785621e+01	-0.000000000000000000e+00
5.185838583858385675e+01	-0.000000000000000000e+00
5.185898589858985730e+01	-0.000000000000000000e+00
5.185958595859585785e+01	-0.000000000000000000e+00
5.186018601860185839e+01	-0.000000000000000000e+00
5.186078607860785894e+01	-0.000000000000000000e+00
5.186138613861385949e+01	-0.000000000000000000e+00
5.186198619861986003e+01	-0.000000000000000000e+00
5.186258625862586058e+01	-0.000000000000000000e+00
5.186318631863186113e+01	-0.000000000000000000e+00
5.186378637863786167e+01	-0.000000000000000000e+00
5.186438643864386222e+01	-0.000000000000000000e+00
5.186498649864986277e+01	-0.000000000000000000e+00
5.186558655865586331e+01	-0.000000000000000000e+00
5.186618661866186386e+01	-0.000000000000000000e+00
5.186678667866786441e+01	-0.000000000000000000e+00
5.186738673867386495e+01	-0.000000000000000000e+00
5.186798679867986550e+01	-0.000000000000000000e+00
5.186858685868586605e+01	-0.000000000000000000e+00
5.186918691869186659e+01	-0.000000000000000000e+00
5.186978697869786714e+01	-0.000000000000000000e+00
5.187038703870386769e+01	-0.000000000000000000e+00
5.187098709870986823e+01	-0.000000000000000000e+00
5.187158715871586878e+01	-0.000000000000000000e+00
5.187218721872186933e+01	-0.000000000000000000e+00
5.187278727872786988e+01	-0.000000000000000000e+00
5.187338733873387042e+01	-0.000000000000000000e+00
5.187398739873987097e+01	-0.000000000000000000e+00
5.187458745874587862e+01	-0.000000000000000000e+00
5.187518751875187206e+01	-0.000000000000000000e+00
5.187578757875787971e+01	-0.000000000000000000e+00
5.187638763876387316e+01	-0.000000000000000000e+00
5.187698769876988081e+01	-0.000000000000000000e+00
5.187758775877587425e+01	-0.000000000000000000e+00
5.187818781878188190e+01	-0.000000000000000000e+00
5.187878787878787534e+01	-0.000000000000000000e+00
5.187938793879388300e+01	-0.000000000000000000e+00
5.187998799879988354e+01	-0.000000000000000000e+00
5.188058805880588409e+01	-0.000000000000000000e+00
5.188118811881188464e+01	-0.000000000000000000e+00
5.188178817881788518e+01	-0.000000000000000000e+00
5.188238823882388573e+01	-0.000000000000000000e+00
5.188298829882988628e+01	-0.000000000000000000e+00
5.188358835883588682e+01	-0.000000000000000000e+00
5.188418841884188737e+01	-0.000000000000000000e+00
5.188478847884788792e+01	-0.000000000000000000e+00
5.188538853885388846e+01	-0.000000000000000000e+00
5.188598859885988901e+01	-0.000000000000000000e+00
5.188658865886588956e+01	-0.000000000000000000e+00
5.188718871887189010e+01	-0.000000000000000000e+00
5.188778877887789065e+01	-0.000000000000000000e+00
5.188838883888389120e+01	-0.000000000000000000e+00
5.188898889888989174e+01	-0.000000000000000000e+00
5.188958895889589229e+01	-0.000000000000000000e+00
5.189018901890189284e+01	-0.000000000000000000e+00
5.189078907890789338e+01	-0.000000000000000000e+00
5.189138913891389393e+01	-0.000000000000000000e+00
5.189198919891989448e+01	-0.000000000000000000e+00
5.189258925892589502e+01	-0.000000000000000000e+00
5.189318931893189557e+01	-0.000000000000000000e+00
5.189378937893789612e+01	-0.000000000000000000e+00
5.189438943894389666e+01	-0.000000000000000000e+00
5.189498949894989721e+01	-0.000000000000000000e+00
5.189558955895589776e+01	-0.000000000000000000e+00
5.189618961896189830e+01	-0.000000000000000000e+00
5.189678967896789885e+01	-0.000000000000000000e+00
5.189738973897389940e+01	-0.000000000000000000e+00
5.189798979897989994e+01	-0.000000000000000000e+00
5.189858985898590049e+01	-0.000000000000000000e+00
5.189918991899190104e+01	-0.000000000000000000e+00
5.189978997899790158e+01	-0.000000000000000000e+00
5.190039003900390213e+01	-0.000000000000000000e+00
5.190099009900990268e+01	-0.000000000000000000e+00
5.190159015901590323e+01	-0.000000000000000000e+00
5.190219021902190377e+01	-0.000000000000000000e+00
5.190279027902790432e+01	-0.000000000000000000e+00
5.190339033903390487e+01	-0.000000000000000000e+00
5.190399039903990541e+01	-0.000000000000000000e+00
5.190459045904590596e+01	-0.000000000000000000e+00
5.190519051905190651e+01	-0.000000000000000000e+00
5.190579057905790705e+01	-0.000000000000000000e+00
5.190639063906390760e+01	-0.000000000000000000e+00
5.190699069906990815e+01	-0.000000000000000000e+00
5.190759075907590869e+01	-0.000000000000000000e+00
5.190819081908190924e+01	-0.000000000000000000e+00
5.190879087908790979e+01	-0.000000000000000000e+00
5.190939093909391033e+01	-0.000000000000000000e+00
5.190999099909991088e+01	-0.000000000000000000e+00
5.191059105910591143e+01	-0.000000000000000000e+00
5.191119111911191197e+01	-0.000000000000000000e+00
5.191179117911791252e+01	-0.000000000000000000e+00
5.191239123912391307e+01	-0.000000000000000000e+00
5.191299129912991361e+01	-0.000000000000000000e+00
5.191359135913591416e+01	-0.000000000000000000e+00
5.191419141914191471e+01	-0.000000000000000000e+00
5.191479147914791525e+01	-0.000000000000000000e+00
5.191539153915391580e+01	-0.000000000000000000e+00
5.191599159915991635e+01	-0.000000000000000000e+00
5.191659165916591689e+01	-0.000000000000000000e+00
5.191719171917191744e+01	-0.000000000000000000e+00
5.191779177917791799e+01	-0.000000000000000000e+00
5.191839183918391853e+01	-0.000000000000000000e+00
5.191899189918991908e+01	-0.000000000000000000e+00
5.191959195919591963e+01	-0.000000000000000000e+00
5.192019201920192017e+01	-0.000000000000000000e+00
5.192079207920792072e+01	-0.000000000000000000e+00
5.192139213921392127e+01	-0.000000000000000000e+00
5.192199219921992182e+01	-0.000000000000000000e+00
5.192259225922592236e+01	-0.000000000000000000e+00
5.192319231923192291e+01	-0.000000000000000000e+00
5.192379237923792346e+01	-0.000000000000000000e+00
5.192439243924392400e+01	-0.000000000000000000e+00
5.192499249924992455e+01	-0.000000000000000000e+00
5.192559255925592510e+01	-0.000000000000000000e+00
5.192619261926192564e+01	-0.000000000000000000e+00
5.192679267926792619e+01	-0.000000000000000000e+00
5.192739273927392674e+01	-0.000000000000000000e+00
5.192799279927992728e+01	-0.000000000000000000e+00
5.192859285928592783e+01	-0.000000000000000000e+00
5.192919291929192838e+01	-0.000000000000000000e+00
5.192979297929792892e+01	-0.000000000000000000e+00
5.193039303930392947e+01	-0.000000000000000000e+00
5.193099309930993002e+01	-0.000000000000000000e+00
5.193159315931593056e+01	-0.000000000000000000e+00
5.193219321932193111e+01	-0.000000000000000000e+00
5.193279327932793166e+01	-0.000000000000000000e+00
5.193339333933393220e+01	-0.000000000000000000e+00
5.193399339933993275e+01	-0.000000000000000000e+00
5.193459345934593330e+01	-0.000000000000000000e+00
5.193519351935193384e+01	-0.000000000000000000e+00
5.193579357935793439e+01	-0.000000000000000000e+00
5.193639363936393494e+01	-0.000000000000000000e+00
5.193699369936993548e+01	-0.000000000000000000e+00
5.193759375937593603e+01	-0.000000000000000000e+00
5.193819381938193658e+01	-0.000000000000000000e+00
5.193879387938793712e+01	-0.000000000000000000e+00
5.193939393939393767e+01	-0.000000000000000000e+00
5.193999399939993822e+01	-0.000000000000000000e+00
5.194059405940593876e+01	-0.000000000000000000e+00
5.194119411941193931e+01	-0.000000000000000000e+00
5.194179417941793986e+01	-0.000000000000000000e+00
5.194239423942394041e+01	-0.000000000000000000e+00
5.194299429942994095e+01	-0.000000000000000000e+00
5.194359435943594150e+01	-0.000000000000000000e+00
5.194419441944194205e+01	-0.000000000000000000e+00
5.194479447944794259e+01	-0.000000000000000000e+00
5.194539453945394314e+01	-0.000000000000000000e+00
5.194599459945994369e+01	-0.000000000000000000e+00
5.194659465946594423e+01	-0.000000000000000000e+00
5.194719471947194478e+01	-0.000000000000000000e+00
5.194779477947794533e+01	-0.000000000000000000e+00
5.194839483948394587e+01	-0.000000000000000000e+00
5.194899489948994642e+01	-0.000000000000000000e+00
5.194959495949594697e+01	-0.000000000000000000e+00
5.195019501950194751e+01	-0.000000000000000000e+00
5.195079507950794806e+01	-0.000000000000000000e+00
5.195139513951394861e+01	-0.000000000000000000e+00
5.195199519951994915e+01	-0.000000000000000000e+00
5.195259525952594970e+01	-0.000000000000000000e+00
5.195319531953195025e+01	-0.000000000000000000e+00
5.195379537953795079e+01	-0.000000000000000000e+00
5.195439543954395845e+01	-0.000000000000000000e+00
5.195499549954995189e+01	-0.000000000000000000e+00
5.195559555955595954e+01	-0.000000000000000000e+00
5.195619561956195298e+01	-0.000000000000000000e+00
5.195679567956796063e+01	-0.000000000000000000e+00
5.195739573957395407e+01	-0.000000000000000000e+00
5.195799579957996173e+01	-0.000000000000000000e+00
5.195859585958595517e+01	-0.000000000000000000e+00
5.195919591959196282e+01	-0.000000000000000000e+00
5.195979597959796337e+01	-0.000000000000000000e+00
5.196039603960396391e+01	-0.000000000000000000e+00
5.196099609960996446e+01	-0.000000000000000000e+00
5.196159615961596501e+01	-0.000000000000000000e+00
5.196219621962196555e+01	-0.000000000000000000e+00
5.196279627962796610e+01	-0.000000000000000000e+00
5.196339633963396665e+01	-0.000000000000000000e+00
5.196399639963996719e+01	-0.000000000000000000e+00
5.196459645964596774e+01	-0.000000000000000000e+00
5.196519651965196829e+01	-0.000000000000000000e+00
5.196579657965796883e+01	-0.000000000000000000e+00
5.196639663966396938e+01	-0.000000000000000000e+00
5.196699669966996993e+01	-0.000000000000000000e+00
5.196759675967597047e+01	-0.000000000000000000e+00
5.196819681968197102e+01	-0.000000000000000000e+00
5.196879687968797157e+01	-0.000000000000000000e+00
5.196939693969397212e+01	-0.000000000000000000e+00
5.196999699969997266e+01	-0.000000000000000000e+00
5.197059705970597321e+01	-0.000000000000000000e+00
5.197119711971197376e+01	-0.000000000000000000e+00
5.197179717971797430e+01	-0.000000000000000000e+00
5.197239723972397485e+01	-0.000000000000000000e+00
5.197299729972997540e+01	-0.000000000000000000e+00
5.197359735973597594e+01	-0.000000000000000000e+00
5.197419741974197649e+01	-0.000000000000000000e+00
5.197479747974797704e+01	-0.000000000000000000e+00
5.197539753975397758e+01	-0.000000000000000000e+00
5.197599759975997813e+01	-0.000000000000000000e+00
5.197659765976597868e+01	-0.000000000000000000e+00
5.197719771977197922e+01	-0.000000000000000000e+00
5.197779777977797977e+01	-0.000000000000000000e+00
5.197839783978398032e+01	-0.000000000000000000e+00
5.197899789978998086e+01	-0.000000000000000000e+00
5.197959795979598141e+01	-0.000000000000000000e+00
5.198019801980198196e+01	-0.000000000000000000e+00
5.198079807980798250e+01	-0.000000000000000000e+00
5.198139813981398305e+01	-0.000000000000000000e+00
5.198199819981998360e+01	-0.000000000000000000e+00
5.198259825982598414e+01	-0.000000000000000000e+00
5.198319831983198469e+01	-0.000000000000000000e+00
5.198379837983798524e+01	-0.000000000000000000e+00
5.198439843984398578e+01	-0.000000000000000000e+00
5.198499849984998633e+01	-0.000000000000000000e+00
5.198559855985598688e+01	-0.000000000000000000e+00
5.198619861986198742e+01	-0.000000000000000000e+00
5.198679867986798797e+01	-0.000000000000000000e+00
5.198739873987398852e+01	-0.000000000000000000e+00
5.198799879987998906e+01	-0.000000000000000000e+00
5.198859885988598961e+01	-0.000000000000000000e+00
5.198919891989199016e+01	-0.000000000000000000e+00
5.198979897989799071e+01	-0.000000000000000000e+00
5.199039903990399125e+01	-0.000000000000000000e+00
5.199099909990999180e+01	-0.000000000000000000e+00
5.199159915991599235e+01	-0.000000000000000000e+00
5.199219921992199289e+01	-0.000000000000000000e+00
5.199279927992799344e+01	-0.000000000000000000e+00
5.199339933993399399e+01	-0.000000000000000000e+00
5.199399939993999453e+01	-0.000000000000000000e+00
5.199459945994599508e+01	-0.000000000000000000e+00
5.199519951995199563e+01	-0.000000000000000000e+00
5.199579957995799617e+01	-0.000000000000000000e+00
5.199639963996399672e+01	-0.000000000000000000e+00
5.199699969996999727e+01	-0.000000000000000000e+00
5.199759975997599781e+01	-0.000000000000000000e+00
5.199819981998199836e+01	-0.000000000000000000e+00
5.199879987998799891e+01	-0.000000000000000000e+00
5.199939993999399945e+01	-0.000000000000000000e+00
5.200000000000000000e+01	-0.000000000000000000e+00
5.200060006000600055e+01	-0.000000000000000000e+00
5.200120012001200109e+01	-0.000000000000000000e+00
5.200180018001800164e+01	-0.000000000000000000e+00
5.200240024002400219e+01	-0.000000000000000000e+00
5.200300030003000273e+01	-0.000000000000000000e+00
5.200360036003600328e+01	-0.000000000000000000e+00
5.200420042004200383e+01	-0.000000000000000000e+00
5.200480048004800437e+01	-0.000000000000000000e+00
5.200540054005400492e+01	-0.000000000000000000e+00
5.200600060006000547e+01	-0.000000000000000000e+00
5.200660066006600601e+01	-0.000000000000000000e+00
5.200720072007200656e+01	-0.000000000000000000e+00
5.200780078007800711e+01	-0.000000000000000000e+00
5.200840084008400765e+01	-0.000000000000000000e+00
5.200900090009000820e+01	-0.000000000000000000e+00
5.200960096009600875e+01	-0.000000000000000000e+00
5.201020102010200929e+01	-0.000000000000000000e+00
5.201080108010800984e+01	-0.000000000000000000e+00
5.201140114011401039e+01	-0.000000000000000000e+00
5.201200120012001094e+01	-0.000000000000000000e+00
5.201260126012601148e+01	-0.000000000000000000e+00
5.201320132013201203e+01	-0.000000000000000000e+00
5.201380138013801258e+01	-0.000000000000000000e+00
5.201440144014401312e+01	-0.000000000000000000e+00
5.201500150015001367e+01	-0.000000000000000000e+00
5.201560156015601422e+01	-0.000000000000000000e+00
5.201620162016201476e+01	-0.000000000000000000e+00
5.201680168016801531e+01	-0.000000000000000000e+00
5.201740174017401586e+01	-0.000000000000000000e+00
5.201800180018001640e+01	-0.000000000000000000e+00
5.201860186018601695e+01	-0.000000000000000000e+00
5.201920192019201750e+01	-0.000000000000000000e+00
5.201980198019801804e+01	-0.000000000000000000e+00
5.202040204020401859e+01	-0.000000000000000000e+00
5.202100210021001914e+01	-0.000000000000000000e+00
5.202160216021601968e+01	-0.000000000000000000e+00
5.202220222022202023e+01	-0.000000000000000000e+00
5.202280228022802078e+01	-0.000000000000000000e+00
5.202340234023402132e+01	-0.000000000000000000e+00
5.202400240024002187e+01	-0.000000000000000000e+00
5.202460246024602242e+01	-0.000000000000000000e+00
5.202520252025202296e+01	-0.000000000000000000e+00
5.202580258025802351e+01	-0.000000000000000000e+00
5.202640264026402406e+01	-0.000000000000000000e+00
5.202700270027002460e+01	-0.000000000000000000e+00
5.202760276027602515e+01	-0.000000000000000000e+00
5.202820282028202570e+01	-0.000000000000000000e+00
5.202880288028802624e+01	-0.000000000000000000e+00
5.202940294029402679e+01	-0.000000000000000000e+00
5.203000300030002734e+01	-0.000000000000000000e+00
5.203060306030602788e+01	-0.000000000000000000e+00
5.203120312031202843e+01	-0.000000000000000000e+00
5.203180318031803608e+01	-0.000000000000000000e+00
5.203240324032402953e+01	-0.000000000000000000e+00
5.203300330033003718e+01	-0.000000000000000000e+00
5.203360336033603062e+01	-0.000000000000000000e+00
5.203420342034203827e+01	-0.000000000000000000e+00
5.203480348034803171e+01	-0.000000000000000000e+00
5.203540354035403936e+01	-0.000000000000000000e+00
5.203600360036003281e+01	-0.000000000000000000e+00
5.203660366036604046e+01	-0.000000000000000000e+00
5.203720372037203390e+01	-0.000000000000000000e+00
5.203780378037804155e+01	-0.000000000000000000e+00
5.203840384038403499e+01	-0.000000000000000000e+00
5.203900390039004265e+01	-0.000000000000000000e+00
5.203960396039603609e+01	-0.000000000000000000e+00
5.204020402040204374e+01	-0.000000000000000000e+00
5.204080408040803718e+01	-0.000000000000000000e+00
5.204140414041404483e+01	-0.000000000000000000e+00
5.204200420042004538e+01	-0.000000000000000000e+00
5.204260426042604593e+01	-0.000000000000000000e+00
5.204320432043204647e+01	-0.000000000000000000e+00
5.204380438043804702e+01	-0.000000000000000000e+00
5.204440444044404757e+01	-0.000000000000000000e+00
5.204500450045004811e+01	-0.000000000000000000e+00
5.204560456045604866e+01	-0.000000000000000000e+00
5.204620462046204921e+01	-0.000000000000000000e+00
5.204680468046804975e+01	-0.000000000000000000e+00
5.204740474047405030e+01	-0.000000000000000000e+00
5.204800480048005085e+01	-0.000000000000000000e+00
5.204860486048605139e+01	-0.000000000000000000e+00
5.204920492049205194e+01	-0.000000000000000000e+00
5.204980498049805249e+01	-0.000000000000000000e+00
5.205040504050405303e+01	-0.000000000000000000e+00
5.205100510051005358e+01	-0.000000000000000000e+00
5.205160516051605413e+01	-0.000000000000000000e+00
5.205220522052205467e+01	-0.000000000000000000e+00
5.205280528052805522e+01	-0.000000000000000000e+00
5.205340534053405577e+01	-0.000000000000000000e+00
5.205400540054005631e+01	-0.000000000000000000e+00
5.205460546054605686e+01	-0.000000000000000000e+00
5.205520552055205741e+01	-0.000000000000000000e+00
5.205580558055805795e+01	-0.000000000000000000e+00
5.205640564056405850e+01	-0.000000000000000000e+00
5.205700570057005905e+01	-0.000000000000000000e+00
5.205760576057605959e+01	-0.000000000000000000e+00
5.205820582058206014e+01	-0.000000000000000000e+00
5.205880588058806069e+01	-0.000000000000000000e+00
5.205940594059406124e+01	-0.000000000000000000e+00
5.206000600060006178e+01	-0.000000000000000000e+00
5.206060606060606233e+01	-0.000000000000000000e+00
5.206120612061206288e+01	-0.000000000000000000e+00
5.206180618061806342e+01	-0.000000000000000000e+00
5.206240624062406397e+01	-0.000000000000000000e+00
5.206300630063006452e+01	-0.000000000000000000e+00
5.206360636063606506e+01	-0.000000000000000000e+00
5.206420642064206561e+01	-0.000000000000000000e+00
5.206480648064806616e+01	-0.000000000000000000e+00
5.206540654065406670e+01	-0.000000000000000000e+00
5.206600660066006725e+01	-0.000000000000000000e+00
5.206660666066606780e+01	-0.000000000000000000e+00
5.206720672067206834e+01	-0.000000000000000000e+00
5.206780678067806889e+01	-0.000000000000000000e+00
5.206840684068406944e+01	-0.000000000000000000e+00
5.206900690069006998e+01	-0.000000000000000000e+00
5.206960696069607053e+01	-0.000000000000000000e+00
5.207020702070207108e+01	-0.000000000000000000e+00
5.207080708070807162e+01	-0.000000000000000000e+00
5.207140714071407217e+01	-0.000000000000000000e+00
5.207200720072007272e+01	-0.000000000000000000e+00
5.207260726072607326e+01	-0.000000000000000000e+00
5.207320732073207381e+01	-0.000000000000000000e+00
5.207380738073807436e+01	-0.000000000000000000e+00
5.207440744074407490e+01	-0.000000000000000000e+00
5.207500750075007545e+01	-0.000000000000000000e+00
5.207560756075607600e+01	-0.000000000000000000e+00
5.207620762076207654e+01	-0.000000000000000000e+00
5.207680768076807709e+01	-0.000000000000000000e+00
5.207740774077407764e+01	-0.000000000000000000e+00
5.207800780078007818e+01	-0.000000000000000000e+00
5.207860786078607873e+01	-0.000000000000000000e+00
5.207920792079207928e+01	-0.000000000000000000e+00
5.207980798079807983e+01	-0.000000000000000000e+00
5.208040804080408037e+01	-0.000000000000000000e+00
5.208100810081008092e+01	-0.000000000000000000e+00
5.208160816081608147e+01	-0.000000000000000000e+00
5.208220822082208201e+01	-0.000000000000000000e+00
5.208280828082808256e+01	-0.000000000000000000e+00
5.208340834083408311e+01	-0.000000000000000000e+00
5.208400840084008365e+01	-0.000000000000000000e+00
5.208460846084608420e+01	-0.000000000000000000e+00
5.208520852085208475e+01	-0.000000000000000000e+00
5.208580858085808529e+01	-0.000000000000000000e+00
5.208640864086408584e+01	-0.000000000000000000e+00
5.208700870087008639e+01	-0.000000000000000000e+00
5.208760876087608693e+01	-0.000000000000000000e+00
5.208820882088208748e+01	-0.000000000000000000e+00
5.208880888088808803e+01	-0.000000000000000000e+00
5.208940894089408857e+01	-0.000000000000000000e+00
5.209000900090008912e+01	-0.000000000000000000e+00
5.209060906090608967e+01	-0.000000000000000000e+00
5.209120912091209021e+01	-0.000000000000000000e+00
5.209180918091809076e+01	-0.000000000000000000e+00
5.209240924092409131e+01	-0.000000000000000000e+00
5.209300930093009185e+01	-0.000000000000000000e+00
5.209360936093609240e+01	-0.000000000000000000e+00
5.209420942094209295e+01	-0.000000000000000000e+00
5.209480948094809349e+01	-0.000000000000000000e+00
5.209540954095409404e+01	-0.000000000000000000e+00
5.209600960096009459e+01	-0.000000000000000000e+00
5.209660966096609513e+01	-0.000000000000000000e+00
5.209720972097209568e+01	-0.000000000000000000e+00
5.209780978097809623e+01	-0.000000000000000000e+00
5.209840984098409677e+01	-0.000000000000000000e+00
5.209900990099009732e+01	-0.000000000000000000e+00
5.209960996099609787e+01	-0.000000000000000000e+00
5.210021002100209842e+01	-0.000000000000000000e+00
5.210081008100809896e+01	-0.000000000000000000e+00
5.210141014101409951e+01	-0.000000000000000000e+00
5.210201020102010006e+01	-0.000000000000000000e+00
5.210261026102610060e+01	-0.000000000000000000e+00
5.210321032103210115e+01	-0.000000000000000000e+00
5.210381038103810170e+01	-0.000000000000000000e+00
5.210441044104410224e+01	-0.000000000000000000e+00
5.210501050105010279e+01	-0.000000000000000000e+00
5.210561056105610334e+01	-0.000000000000000000e+00
5.210621062106210388e+01	-0.000000000000000000e+00
5.210681068106810443e+01	-0.000000000000000000e+00
5.210741074107410498e+01	-0.000000000000000000e+00
5.210801080108010552e+01	-0.000000000000000000e+00
5.210861086108610607e+01	-0.000000000000000000e+00
5.210921092109210662e+01	-0.000000000000000000e+00
5.210981098109810716e+01	-0.000000000000000000e+00
5.211041104110410771e+01	-0.000000000000000000e+00
5.211101110111010826e+01	-0.000000000000000000e+00
5.211161116111611591e+01	-0.000000000000000000e+00
5.211221122112210935e+01	-0.000000000000000000e+00
5.211281128112811700e+01	-0.000000000000000000e+00
5.211341134113411044e+01	-0.000000000000000000e+00
5.211401140114011810e+01	-0.000000000000000000e+00
5.211461146114611154e+01	-0.000000000000000000e+00
5.211521152115211919e+01	-0.000000000000000000e+00
5.211581158115811263e+01	-0.000000000000000000e+00
5.211641164116412028e+01	-0.000000000000000000e+00
5.211701170117011372e+01	-0.000000000000000000e+00
5.211761176117612138e+01	-0.000000000000000000e+00
5.211821182118211482e+01	-0.000000000000000000e+00
5.211881188118812247e+01	-0.000000000000000000e+00
5.211941194119411591e+01	-0.000000000000000000e+00
5.212001200120012356e+01	-0.000000000000000000e+00
5.212061206120611700e+01	-0.000000000000000000e+00
5.212121212121212466e+01	-0.000000000000000000e+00
5.212181218121812520e+01	-0.000000000000000000e+00
5.212241224122412575e+01	-0.000000000000000000e+00
5.212301230123012630e+01	-0.000000000000000000e+00
5.212361236123612684e+01	-0.000000000000000000e+00
5.212421242124212739e+01	-0.000000000000000000e+00
5.212481248124812794e+01	-0.000000000000000000e+00
5.212541254125412848e+01	-0.000000000000000000e+00
5.212601260126012903e+01	-0.000000000000000000e+00
5.212661266126612958e+01	-0.000000000000000000e+00
5.212721272127213012e+01	-0.000000000000000000e+00
5.212781278127813067e+01	-0.000000000000000000e+00
5.212841284128413122e+01	-0.000000000000000000e+00
5.212901290129013177e+01	-0.000000000000000000e+00
5.212961296129613231e+01	-0.000000000000000000e+00
5.213021302130213286e+01	-0.000000000000000000e+00
5.213081308130813341e+01	-0.000000000000000000e+00
5.213141314131413395e+01	-0.000000000000000000e+00
5.213201320132013450e+01	-0.000000000000000000e+00
5.213261326132613505e+01	-0.000000000000000000e+00
5.213321332133213559e+01	-0.000000000000000000e+00
5.213381338133813614e+01	-0.000000000000000000e+00
5.213441344134413669e+01	-0.000000000000000000e+00
5.213501350135013723e+01	-0.000000000000000000e+00
5.213561356135613778e+01	-0.000000000000000000e+00
5.213621362136213833e+01	-0.000000000000000000e+00
5.213681368136813887e+01	-0.000000000000000000e+00
5.213741374137413942e+01	-0.000000000000000000e+00
5.213801380138013997e+01	-0.000000000000000000e+00
5.213861386138614051e+01	-0.000000000000000000e+00
5.213921392139214106e+01	-0.000000000000000000e+00
5.213981398139814161e+01	-0.000000000000000000e+00
5.214041404140414215e+01	-0.000000000000000000e+00
5.214101410141014270e+01	-0.000000000000000000e+00
5.214161416141614325e+01	-0.000000000000000000e+00
5.214221422142214379e+01	-0.000000000000000000e+00
5.214281428142814434e+01	-0.000000000000000000e+00
5.214341434143414489e+01	-0.000000000000000000e+00
5.214401440144014543e+01	-0.000000000000000000e+00
5.214461446144614598e+01	-0.000000000000000000e+00
5.214521452145214653e+01	-0.000000000000000000e+00
5.214581458145814707e+01	-0.000000000000000000e+00
5.214641464146414762e+01	-0.000000000000000000e+00
5.214701470147014817e+01	-0.000000000000000000e+00
5.214761476147614871e+01	-0.000000000000000000e+00
5.214821482148214926e+01	-0.000000000000000000e+00
5.214881488148814981e+01	-0.000000000000000000e+00
5.214941494149415036e+01	-0.000000000000000000e+00
5.215001500150015090e+01	-0.000000000000000000e+00
5.215061506150615145e+01	-0.000000000000000000e+00
5.215121512151215200e+01	-0.000000000000000000e+00
5.215181518151815254e+01	-0.000000000000000000e+00
5.215241524152415309e+01	-0.000000000000000000e+00
5.215301530153015364e+01	-0.000000000000000000e+00
5.215361536153615418e+01	-0.000000000000000000e+00
5.215421542154215473e+01	-0.000000000000000000e+00
5.215481548154815528e+01	-0.000000000000000000e+00
5.215541554155415582e+01	-0.000000000000000000e+00
5.215601560156015637e+01	-0.000000000000000000e+00
5.215661566156615692e+01	-0.000000000000000000e+00
5.215721572157215746e+01	-0.000000000000000000e+00
5.215781578157815801e+01	-0.000000000000000000e+00
5.215841584158415856e+01	-0.000000000000000000e+00
5.215901590159015910e+01	-0.000000000000000000e+00
5.215961596159615965e+01	-0.000000000000000000e+00
5.216021602160216020e+01	-0.000000000000000000e+00
5.216081608160816074e+01	-0.000000000000000000e+00
5.216141614161416129e+01	-0.000000000000000000e+00
5.216201620162016184e+01	-0.000000000000000000e+00
5.216261626162616238e+01	-0.000000000000000000e+00
5.216321632163216293e+01	-0.000000000000000000e+00
5.216381638163816348e+01	-0.000000000000000000e+00
5.216441644164416402e+01	-0.000000000000000000e+00
5.216501650165016457e+01	-0.000000000000000000e+00
5.216561656165616512e+01	-0.000000000000000000e+00
5.216621662166216566e+01	-0.000000000000000000e+00
5.216681668166816621e+01	-0.000000000000000000e+00
5.216741674167416676e+01	-0.000000000000000000e+00
5.216801680168016730e+01	-0.000000000000000000e+00
5.216861686168616785e+01	-0.000000000000000000e+00
5.216921692169216840e+01	-0.000000000000000000e+00
5.216981698169816895e+01	-0.000000000000000000e+00
5.217041704170416949e+01	-0.000000000000000000e+00
5.217101710171017004e+01	-0.000000000000000000e+00
5.217161716171617059e+01	-0.000000000000000000e+00
5.217221722172217113e+01	-0.000000000000000000e+00
5.217281728172817168e+01	-0.000000000000000000e+00
5.217341734173417223e+01	-0.000000000000000000e+00
5.217401740174017277e+01	-0.000000000000000000e+00
5.217461746174617332e+01	-0.000000000000000000e+00
5.217521752175217387e+01	-0.000000000000000000e+00
5.217581758175817441e+01	-0.000000000000000000e+00
5.217641764176417496e+01	-0.000000000000000000e+00
5.217701770177017551e+01	-0.000000000000000000e+00
5.217761776177617605e+01	-0.000000000000000000e+00
5.217821782178217660e+01	-0.000000000000000000e+00
5.217881788178817715e+01	-0.000000000000000000e+00
5.217941794179417769e+01	-0.000000000000000000e+00
5.218001800180017824e+01	-0.000000000000000000e+00
5.218061806180617879e+01	-0.000000000000000000e+00
5.218121812181217933e+01	-0.000000000000000000e+00
5.218181818181817988e+01	-0.000000000000000000e+00
5.218241824182418043e+01	-0.000000000000000000e+00
5.218301830183018097e+01	-0.000000000000000000e+00
5.218361836183618152e+01	-0.000000000000000000e+00
5.218421842184218207e+01	-0.000000000000000000e+00
5.218481848184818261e+01	-0.000000000000000000e+00
5.218541854185418316e+01	-0.000000000000000000e+00
5.218601860186018371e+01	-0.000000000000000000e+00
5.218661866186618425e+01	-0.000000000000000000e+00
5.218721872187218480e+01	-0.000000000000000000e+00
5.218781878187818535e+01	-0.000000000000000000e+00
5.218841884188418589e+01	-0.000000000000000000e+00
5.218901890189018644e+01	-0.000000000000000000e+00
5.218961896189618699e+01	-0.000000000000000000e+00
5.219021902190218754e+01	-0.000000000000000000e+00
5.219081908190818808e+01	-0.000000000000000000e+00
5.219141914191419573e+01	-0.000000000000000000e+00
5.219201920192018918e+01	-0.000000000000000000e+00
5.219261926192619683e+01	-0.000000000000000000e+00
5.219321932193219027e+01	-0.000000000000000000e+00
5.219381938193819792e+01	-0.000000000000000000e+00
5.219441944194419136e+01	-0.000000000000000000e+00
5.219501950195019901e+01	-0.000000000000000000e+00
5.219561956195619246e+01	-0.000000000000000000e+00
5.219621962196220011e+01	-0.000000000000000000e+00
5.219681968196819355e+01	-0.000000000000000000e+00
5.219741974197420120e+01	-0.000000000000000000e+00
5.219801980198019464e+01	-0.000000000000000000e+00
5.219861986198620230e+01	-0.000000000000000000e+00
5.219921992199219574e+01	-0.000000000000000000e+00
5.219981998199820339e+01	-0.000000000000000000e+00
5.220042004200419683e+01	-0.000000000000000000e+00
5.220102010201020448e+01	-0.000000000000000000e+00
5.220162016201620503e+01	-0.000000000000000000e+00
5.220222022202220558e+01	-0.000000000000000000e+00
5.220282028202820612e+01	-0.000000000000000000e+00
5.220342034203420667e+01	-0.000000000000000000e+00
5.220402040204020722e+01	-0.000000000000000000e+00
5.220462046204620776e+01	-0.000000000000000000e+00
5.220522052205220831e+01	-0.000000000000000000e+00
5.220582058205820886e+01	-0.000000000000000000e+00
5.220642064206420940e+01	-0.000000000000000000e+00
5.220702070207020995e+01	-0.000000000000000000e+00
5.220762076207621050e+01	-0.000000000000000000e+00
5.220822082208221104e+01	-0.000000000000000000e+00
5.220882088208821159e+01	-0.000000000000000000e+00
5.220942094209421214e+01	-0.000000000000000000e+00
5.221002100210021268e+01	-0.000000000000000000e+00
5.221062106210621323e+01	-0.000000000000000000e+00
5.221122112211221378e+01	-0.000000000000000000e+00
5.221182118211821432e+01	-0.000000000000000000e+00
5.221242124212421487e+01	-0.000000000000000000e+00
5.221302130213021542e+01	-0.000000000000000000e+00
5.221362136213621596e+01	-0.000000000000000000e+00
5.221422142214221651e+01	-0.000000000000000000e+00
5.221482148214821706e+01	-0.000000000000000000e+00
5.221542154215421760e+01	-0.000000000000000000e+00
5.221602160216021815e+01	-0.000000000000000000e+00
5.221662166216621870e+01	-0.000000000000000000e+00
5.221722172217221924e+01	-0.000000000000000000e+00
5.221782178217821979e+01	-0.000000000000000000e+00
5.221842184218422034e+01	-0.000000000000000000e+00
5.221902190219022089e+01	-0.000000000000000000e+00
5.221962196219622143e+01	-0.000000000000000000e+00
5.222022202220222198e+01	-0.000000000000000000e+00
5.222082208220822253e+01	-0.000000000000000000e+00
5.222142214221422307e+01	-0.000000000000000000e+00
5.222202220222022362e+01	-0.000000000000000000e+00
5.222262226222622417e+01	-0.000000000000000000e+00
5.222322232223222471e+01	-0.000000000000000000e+00
5.222382238223822526e+01	-0.000000000000000000e+00
5.222442244224422581e+01	-0.000000000000000000e+00
5.222502250225022635e+01	-0.000000000000000000e+00
5.222562256225622690e+01	-0.000000000000000000e+00
5.222622262226222745e+01	-0.000000000000000000e+00
5.222682268226822799e+01	-0.000000000000000000e+00
5.222742274227422854e+01	-0.000000000000000000e+00
5.222802280228022909e+01	-0.000000000000000000e+00
5.222862286228622963e+01	-0.000000000000000000e+00
5.222922292229223018e+01	-0.000000000000000000e+00
5.222982298229823073e+01	-0.000000000000000000e+00
5.223042304230423127e+01	-0.000000000000000000e+00
5.223102310231023182e+01	-0.000000000000000000e+00
5.223162316231623237e+01	-0.000000000000000000e+00
5.223222322232223291e+01	-0.000000000000000000e+00
5.223282328232823346e+01	-0.000000000000000000e+00
5.223342334233423401e+01	-0.000000000000000000e+00
5.223402340234023455e+01	-0.000000000000000000e+00
5.223462346234623510e+01	-0.000000000000000000e+00
5.223522352235223565e+01	-0.000000000000000000e+00
5.223582358235823619e+01	-0.000000000000000000e+00
5.223642364236423674e+01	-0.000000000000000000e+00
5.223702370237023729e+01	-0.000000000000000000e+00
5.223762376237623783e+01	-0.000000000000000000e+00
5.223822382238223838e+01	-0.000000000000000000e+00
5.223882388238823893e+01	-0.000000000000000000e+00
5.223942394239423948e+01	-0.000000000000000000e+00
5.224002400240024002e+01	-0.000000000000000000e+00
5.224062406240624057e+01	-0.000000000000000000e+00
5.224122412241224112e+01	-0.000000000000000000e+00
5.224182418241824166e+01	-0.000000000000000000e+00
5.224242424242424221e+01	-0.000000000000000000e+00
5.224302430243024276e+01	-0.000000000000000000e+00
5.224362436243624330e+01	-0.000000000000000000e+00
5.224422442244224385e+01	-0.000000000000000000e+00
5.224482448244824440e+01	-0.000000000000000000e+00
5.224542454245424494e+01	-0.000000000000000000e+00
5.224602460246024549e+01	-0.000000000000000000e+00
5.224662466246624604e+01	-0.000000000000000000e+00
5.224722472247224658e+01	-0.000000000000000000e+00
5.224782478247824713e+01	-0.000000000000000000e+00
5.224842484248424768e+01	-0.000000000000000000e+00
5.224902490249024822e+01	-0.000000000000000000e+00
5.224962496249624877e+01	-0.000000000000000000e+00
5.225022502250224932e+01	-0.000000000000000000e+00
5.225082508250824986e+01	-0.000000000000000000e+00
5.225142514251425041e+01	-0.000000000000000000e+00
5.225202520252025096e+01	-0.000000000000000000e+00
5.225262526252625150e+01	-0.000000000000000000e+00
5.225322532253225205e+01	-0.000000000000000000e+00
5.225382538253825260e+01	-0.000000000000000000e+00
5.225442544254425314e+01	-0.000000000000000000e+00
5.225502550255025369e+01	-0.000000000000000000e+00
5.225562556255625424e+01	-0.000000000000000000e+00
5.225622562256225478e+01	-0.000000000000000000e+00
5.225682568256825533e+01	-0.000000000000000000e+00
5.225742574257425588e+01	-0.000000000000000000e+00
5.225802580258025642e+01	-0.000000000000000000e+00
5.225862586258625697e+01	-0.000000000000000000e+00
5.225922592259225752e+01	-0.000000000000000000e+00
5.225982598259825807e+01	-0.000000000000000000e+00
5.226042604260425861e+01	-0.000000000000000000e+00
5.226102610261025916e+01	-0.000000000000000000e+00
5.226162616261625971e+01	-0.000000000000000000e+00
5.226222622262226025e+01	-0.000000000000000000e+00
5.226282628262826080e+01	-0.000000000000000000e+00
5.226342634263426135e+01	-0.000000000000000000e+00
5.226402640264026189e+01	-0.000000000000000000e+00
5.226462646264626244e+01	-0.000000000000000000e+00
5.226522652265226299e+01	-0.000000000000000000e+00
5.226582658265826353e+01	-0.000000000000000000e+00
5.226642664266426408e+01	-0.000000000000000000e+00
5.226702670267026463e+01	-0.000000000000000000e+00
5.226762676267626517e+01	-0.000000000000000000e+00
5.226822682268226572e+01	-0.000000000000000000e+00
5.226882688268826627e+01	-0.000000000000000000e+00
5.226942694269426681e+01	-0.000000000000000000e+00
5.227002700270026736e+01	-0.000000000000000000e+00
5.227062706270626791e+01	-0.000000000000000000e+00
5.227122712271226845e+01	-0.000000000000000000e+00
5.227182718271826900e+01	-0.000000000000000000e+00
5.227242724272427665e+01	-0.000000000000000000e+00
5.227302730273027009e+01	-0.000000000000000000e+00
5.227362736273627775e+01	-0.000000000000000000e+00
5.227422742274227119e+01	-0.000000000000000000e+00
5.227482748274827884e+01	-0.000000000000000000e+00
5.227542754275427228e+01	-0.000000000000000000e+00
5.227602760276027993e+01	-0.000000000000000000e+00
5.227662766276627337e+01	-0.000000000000000000e+00
5.227722772277228103e+01	-0.000000000000000000e+00
5.227782778277827447e+01	-0.000000000000000000e+00
5.227842784278428212e+01	-0.000000000000000000e+00
5.227902790279027556e+01	-0.000000000000000000e+00
5.227962796279628321e+01	-0.000000000000000000e+00
5.228022802280227666e+01	-0.000000000000000000e+00
5.228082808280828431e+01	-0.000000000000000000e+00
5.228142814281428485e+01	-0.000000000000000000e+00
5.228202820282028540e+01	-0.000000000000000000e+00
5.228262826282628595e+01	-0.000000000000000000e+00
5.228322832283228649e+01	-0.000000000000000000e+00
5.228382838283828704e+01	-0.000000000000000000e+00
5.228442844284428759e+01	-0.000000000000000000e+00
5.228502850285028813e+01	-0.000000000000000000e+00
5.228562856285628868e+01	-0.000000000000000000e+00
5.228622862286228923e+01	-0.000000000000000000e+00
5.228682868286828977e+01	-0.000000000000000000e+00
5.228742874287429032e+01	-0.000000000000000000e+00
5.228802880288029087e+01	-0.000000000000000000e+00
5.228862886288629142e+01	-0.000000000000000000e+00
5.228922892289229196e+01	-0.000000000000000000e+00
5.228982898289829251e+01	-0.000000000000000000e+00
5.229042904290429306e+01	-0.000000000000000000e+00
5.229102910291029360e+01	-0.000000000000000000e+00
5.229162916291629415e+01	-0.000000000000000000e+00
5.229222922292229470e+01	-0.000000000000000000e+00
5.229282928292829524e+01	-0.000000000000000000e+00
5.229342934293429579e+01	-0.000000000000000000e+00
5.229402940294029634e+01	-0.000000000000000000e+00
5.229462946294629688e+01	-0.000000000000000000e+00
5.229522952295229743e+01	-0.000000000000000000e+00
5.229582958295829798e+01	-0.000000000000000000e+00
5.229642964296429852e+01	-0.000000000000000000e+00
5.229702970297029907e+01	-0.000000000000000000e+00
5.229762976297629962e+01	-0.000000000000000000e+00
5.229822982298230016e+01	-0.000000000000000000e+00
5.229882988298830071e+01	-0.000000000000000000e+00
5.229942994299430126e+01	-0.000000000000000000e+00
5.230003000300030180e+01	-0.000000000000000000e+00
5.230063006300630235e+01	-0.000000000000000000e+00
5.230123012301230290e+01	-0.000000000000000000e+00
5.230183018301830344e+01	-0.000000000000000000e+00
5.230243024302430399e+01	-0.000000000000000000e+00
5.230303030303030454e+01	-0.000000000000000000e+00
5.230363036303630508e+01	-0.000000000000000000e+00
5.230423042304230563e+01	-0.000000000000000000e+00
5.230483048304830618e+01	-0.000000000000000000e+00
5.230543054305430672e+01	-0.000000000000000000e+00
5.230603060306030727e+01	-0.000000000000000000e+00
5.230663066306630782e+01	-0.000000000000000000e+00
5.230723072307230836e+01	-0.000000000000000000e+00
5.230783078307830891e+01	-0.000000000000000000e+00
5.230843084308430946e+01	-0.000000000000000000e+00
5.230903090309031001e+01	-0.000000000000000000e+00
5.230963096309631055e+01	-0.000000000000000000e+00
5.231023102310231110e+01	-0.000000000000000000e+00
5.231083108310831165e+01	-0.000000000000000000e+00
5.231143114311431219e+01	-0.000000000000000000e+00
5.231203120312031274e+01	-0.000000000000000000e+00
5.231263126312631329e+01	-0.000000000000000000e+00
5.231323132313231383e+01	-0.000000000000000000e+00
5.231383138313831438e+01	-0.000000000000000000e+00
5.231443144314431493e+01	-0.000000000000000000e+00
5.231503150315031547e+01	-0.000000000000000000e+00
5.231563156315631602e+01	-0.000000000000000000e+00
5.231623162316231657e+01	-0.000000000000000000e+00
5.231683168316831711e+01	-0.000000000000000000e+00
5.231743174317431766e+01	-0.000000000000000000e+00
5.231803180318031821e+01	-0.000000000000000000e+00
5.231863186318631875e+01	-0.000000000000000000e+00
5.231923192319231930e+01	-0.000000000000000000e+00
5.231983198319831985e+01	-0.000000000000000000e+00
5.232043204320432039e+01	-0.000000000000000000e+00
5.232103210321032094e+01	-0.000000000000000000e+00
5.232163216321632149e+01	-0.000000000000000000e+00
5.232223222322232203e+01	-0.000000000000000000e+00
5.232283228322832258e+01	-0.000000000000000000e+00
5.232343234323432313e+01	-0.000000000000000000e+00
5.232403240324032367e+01	-0.000000000000000000e+00
5.232463246324632422e+01	-0.000000000000000000e+00
5.232523252325232477e+01	-0.000000000000000000e+00
5.232583258325832531e+01	-0.000000000000000000e+00
5.232643264326432586e+01	-0.000000000000000000e+00
5.232703270327032641e+01	-0.000000000000000000e+00
5.232763276327632695e+01	-0.000000000000000000e+00
5.232823282328232750e+01	-0.000000000000000000e+00
5.232883288328832805e+01	-0.000000000000000000e+00
5.232943294329432860e+01	-0.000000000000000000e+00
5.233003300330032914e+01	-0.000000000000000000e+00
5.233063306330632969e+01	-0.000000000000000000e+00
5.233123312331233024e+01	-0.000000000000000000e+00
5.233183318331833078e+01	-0.000000000000000000e+00
5.233243324332433133e+01	-0.000000000000000000e+00
5.233303330333033188e+01	-0.000000000000000000e+00
5.233363336333633242e+01	-0.000000000000000000e+00
5.233423342334233297e+01	-0.000000000000000000e+00
5.233483348334833352e+01	-0.000000000000000000e+00
5.233543354335433406e+01	-0.000000000000000000e+00
5.233603360336033461e+01	-0.000000000000000000e+00
5.233663366336633516e+01	-0.000000000000000000e+00
5.233723372337233570e+01	-0.000000000000000000e+00
5.233783378337833625e+01	-0.000000000000000000e+00
5.233843384338433680e+01	-0.000000000000000000e+00
5.233903390339033734e+01	-0.000000000000000000e+00
5.233963396339633789e+01	-0.000000000000000000e+00
5.234023402340233844e+01	-0.000000000000000000e+00
5.234083408340833898e+01	-0.000000000000000000e+00
5.234143414341433953e+01	-0.000000000000000000e+00
5.234203420342034008e+01	-0.000000000000000000e+00
5.234263426342634062e+01	-0.000000000000000000e+00
5.234323432343234117e+01	-0.000000000000000000e+00
5.234383438343834172e+01	-0.000000000000000000e+00
5.234443444344434226e+01	-0.000000000000000000e+00
5.234503450345034281e+01	-0.000000000000000000e+00
5.234563456345634336e+01	-0.000000000000000000e+00
5.234623462346234390e+01	-0.000000000000000000e+00
5.234683468346834445e+01	-0.000000000000000000e+00
5.234743474347434500e+01	-0.000000000000000000e+00
5.234803480348034554e+01	-0.000000000000000000e+00
5.234863486348634609e+01	-0.000000000000000000e+00
5.234923492349234664e+01	-0.000000000000000000e+00
5.234983498349834719e+01	-0.000000000000000000e+00
5.235043504350434773e+01	-0.000000000000000000e+00
5.235103510351034828e+01	-0.000000000000000000e+00
5.235163516351634883e+01	-0.000000000000000000e+00
5.235223522352235648e+01	-0.000000000000000000e+00
5.235283528352834992e+01	-0.000000000000000000e+00
5.235343534353435757e+01	-0.000000000000000000e+00
5.235403540354035101e+01	-0.000000000000000000e+00
5.235463546354635866e+01	-0.000000000000000000e+00
5.235523552355235211e+01	-0.000000000000000000e+00
5.235583558355835976e+01	-0.000000000000000000e+00
5.235643564356435320e+01	-0.000000000000000000e+00
5.235703570357036085e+01	-0.000000000000000000e+00
5.235763576357635429e+01	-0.000000000000000000e+00
5.235823582358236195e+01	-0.000000000000000000e+00
5.235883588358835539e+01	-0.000000000000000000e+00
5.235943594359436304e+01	-0.000000000000000000e+00
5.236003600360035648e+01	-0.000000000000000000e+00
5.236063606360636413e+01	-0.000000000000000000e+00
5.236123612361236468e+01	-0.000000000000000000e+00
5.236183618361836523e+01	-0.000000000000000000e+00
5.236243624362436577e+01	-0.000000000000000000e+00
5.236303630363036632e+01	-0.000000000000000000e+00
5.236363636363636687e+01	-0.000000000000000000e+00
5.236423642364236741e+01	-0.000000000000000000e+00
5.236483648364836796e+01	-0.000000000000000000e+00
5.236543654365436851e+01	-0.000000000000000000e+00
5.236603660366036905e+01	-0.000000000000000000e+00
5.236663666366636960e+01	-0.000000000000000000e+00
5.236723672367237015e+01	-0.000000000000000000e+00
5.236783678367837069e+01	-0.000000000000000000e+00
5.236843684368437124e+01	-0.000000000000000000e+00
5.236903690369037179e+01	-0.000000000000000000e+00
5.236963696369637233e+01	-0.000000000000000000e+00
5.237023702370237288e+01	-0.000000000000000000e+00
5.237083708370837343e+01	-0.000000000000000000e+00
5.237143714371437397e+01	-0.000000000000000000e+00
5.237203720372037452e+01	-0.000000000000000000e+00
5.237263726372637507e+01	-0.000000000000000000e+00
5.237323732373237561e+01	-0.000000000000000000e+00
5.237383738373837616e+01	-0.000000000000000000e+00
5.237443744374437671e+01	-0.000000000000000000e+00
5.237503750375037725e+01	-0.000000000000000000e+00
5.237563756375637780e+01	-0.000000000000000000e+00
5.237623762376237835e+01	-0.000000000000000000e+00
5.237683768376837889e+01	-0.000000000000000000e+00
5.237743774377437944e+01	-0.000000000000000000e+00
5.237803780378037999e+01	-0.000000000000000000e+00
5.237863786378638054e+01	-0.000000000000000000e+00
5.237923792379238108e+01	-0.000000000000000000e+00
5.237983798379838163e+01	-0.000000000000000000e+00
5.238043804380438218e+01	-0.000000000000000000e+00
5.238103810381038272e+01	-0.000000000000000000e+00
5.238163816381638327e+01	-0.000000000000000000e+00
5.238223822382238382e+01	-0.000000000000000000e+00
5.238283828382838436e+01	-0.000000000000000000e+00
5.238343834383438491e+01	-0.000000000000000000e+00
5.238403840384038546e+01	-0.000000000000000000e+00
5.238463846384638600e+01	-0.000000000000000000e+00
5.238523852385238655e+01	-0.000000000000000000e+00
5.238583858385838710e+01	-0.000000000000000000e+00
5.238643864386438764e+01	-0.000000000000000000e+00
5.238703870387038819e+01	-0.000000000000000000e+00
5.238763876387638874e+01	-0.000000000000000000e+00
5.238823882388238928e+01	-0.000000000000000000e+00
5.238883888388838983e+01	-0.000000000000000000e+00
5.238943894389439038e+01	-0.000000000000000000e+00
5.239003900390039092e+01	-0.000000000000000000e+00
5.239063906390639147e+01	-0.000000000000000000e+00
5.239123912391239202e+01	-0.000000000000000000e+00
5.239183918391839256e+01	-0.000000000000000000e+00
5.239243924392439311e+01	-0.000000000000000000e+00
5.239303930393039366e+01	-0.000000000000000000e+00
5.239363936393639420e+01	-0.000000000000000000e+00
5.239423942394239475e+01	-0.000000000000000000e+00
5.239483948394839530e+01	-0.000000000000000000e+00
5.239543954395439584e+01	-0.000000000000000000e+00
5.239603960396039639e+01	-0.000000000000000000e+00
5.239663966396639694e+01	-0.000000000000000000e+00
5.239723972397239748e+01	-0.000000000000000000e+00
5.239783978397839803e+01	-0.000000000000000000e+00
5.239843984398439858e+01	-0.000000000000000000e+00
5.239903990399039913e+01	-0.000000000000000000e+00
5.239963996399639967e+01	-0.000000000000000000e+00
5.240024002400240022e+01	-0.000000000000000000e+00
5.240084008400840077e+01	-0.000000000000000000e+00
5.240144014401440131e+01	-0.000000000000000000e+00
5.240204020402040186e+01	-0.000000000000000000e+00
5.240264026402640241e+01	-0.000000000000000000e+00
5.240324032403240295e+01	-0.000000000000000000e+00
5.240384038403840350e+01	-0.000000000000000000e+00
5.240444044404440405e+01	-0.000000000000000000e+00
5.240504050405040459e+01	-0.000000000000000000e+00
5.240564056405640514e+01	-0.000000000000000000e+00
5.240624062406240569e+01	-0.000000000000000000e+00
5.240684068406840623e+01	-0.000000000000000000e+00
5.240744074407440678e+01	-0.000000000000000000e+00
5.240804080408040733e+01	-0.000000000000000000e+00
5.240864086408640787e+01	-0.000000000000000000e+00
5.240924092409240842e+01	-0.000000000000000000e+00
5.240984098409840897e+01	-0.000000000000000000e+00
5.241044104410440951e+01	-0.000000000000000000e+00
5.241104110411041006e+01	-0.000000000000000000e+00
5.241164116411641061e+01	-0.000000000000000000e+00
5.241224122412241115e+01	-0.000000000000000000e+00
5.241284128412841170e+01	-0.000000000000000000e+00
5.241344134413441225e+01	-0.000000000000000000e+00
5.241404140414041279e+01	-0.000000000000000000e+00
5.241464146414641334e+01	-0.000000000000000000e+00
5.241524152415241389e+01	-0.000000000000000000e+00
5.241584158415841443e+01	-0.000000000000000000e+00
5.241644164416441498e+01	-0.000000000000000000e+00
5.241704170417041553e+01	-0.000000000000000000e+00
5.241764176417641607e+01	-0.000000000000000000e+00
5.241824182418241662e+01	-0.000000000000000000e+00
5.241884188418841717e+01	-0.000000000000000000e+00
5.241944194419441772e+01	-0.000000000000000000e+00
5.242004200420041826e+01	-0.000000000000000000e+00
5.242064206420641881e+01	-0.000000000000000000e+00
5.242124212421241936e+01	-0.000000000000000000e+00
5.242184218421841990e+01	-0.000000000000000000e+00
5.242244224422442045e+01	-0.000000000000000000e+00
5.242304230423042100e+01	-0.000000000000000000e+00
5.242364236423642154e+01	-0.000000000000000000e+00
5.242424242424242209e+01	-0.000000000000000000e+00
5.242484248424842264e+01	-0.000000000000000000e+00
5.242544254425442318e+01	-0.000000000000000000e+00
5.242604260426042373e+01	-0.000000000000000000e+00
5.242664266426642428e+01	-0.000000000000000000e+00
5.242724272427242482e+01	-0.000000000000000000e+00
5.242784278427842537e+01	-0.000000000000000000e+00
5.242844284428442592e+01	-0.000000000000000000e+00
5.242904290429042646e+01	-0.000000000000000000e+00
5.242964296429642701e+01	-0.000000000000000000e+00
5.243024302430242756e+01	-0.000000000000000000e+00
5.243084308430842810e+01	-0.000000000000000000e+00
5.243144314431442865e+01	-0.000000000000000000e+00
5.243204320432043630e+01	-0.000000000000000000e+00
5.243264326432642974e+01	-0.000000000000000000e+00
5.243324332433243740e+01	-0.000000000000000000e+00
5.243384338433843084e+01	-0.000000000000000000e+00
5.243444344434443849e+01	-0.000000000000000000e+00
5.243504350435043193e+01	-0.000000000000000000e+00
5.243564356435643958e+01	-0.000000000000000000e+00
5.243624362436243302e+01	-0.000000000000000000e+00
5.243684368436844068e+01	-0.000000000000000000e+00
5.243744374437443412e+01	-0.000000000000000000e+00
5.243804380438044177e+01	-0.000000000000000000e+00
5.243864386438643521e+01	-0.000000000000000000e+00
5.243924392439244286e+01	-0.000000000000000000e+00
5.243984398439843631e+01	-0.000000000000000000e+00
5.244044404440444396e+01	-0.000000000000000000e+00
5.244104410441043740e+01	-0.000000000000000000e+00
5.244164416441644505e+01	-0.000000000000000000e+00
5.244224422442244560e+01	-0.000000000000000000e+00
5.244284428442844614e+01	-0.000000000000000000e+00
5.244344434443444669e+01	-0.000000000000000000e+00
5.244404440444044724e+01	-0.000000000000000000e+00
5.244464446444644778e+01	-0.000000000000000000e+00
5.244524452445244833e+01	-0.000000000000000000e+00
5.244584458445844888e+01	-0.000000000000000000e+00
5.244644464446444942e+01	-0.000000000000000000e+00
5.244704470447044997e+01	-0.000000000000000000e+00
5.244764476447645052e+01	-0.000000000000000000e+00
5.244824482448245107e+01	-0.000000000000000000e+00
5.244884488448845161e+01	-0.000000000000000000e+00
5.244944494449445216e+01	-0.000000000000000000e+00
5.245004500450045271e+01	-0.000000000000000000e+00
5.245064506450645325e+01	-0.000000000000000000e+00
5.245124512451245380e+01	-0.000000000000000000e+00
5.245184518451845435e+01	-0.000000000000000000e+00
5.245244524452445489e+01	-0.000000000000000000e+00
5.245304530453045544e+01	-0.000000000000000000e+00
5.245364536453645599e+01	-0.000000000000000000e+00
5.245424542454245653e+01	-0.000000000000000000e+00
5.245484548454845708e+01	-0.000000000000000000e+00
5.245544554455445763e+01	-0.000000000000000000e+00
5.245604560456045817e+01	-0.000000000000000000e+00
5.245664566456645872e+01	-0.000000000000000000e+00
5.245724572457245927e+01	-0.000000000000000000e+00
5.245784578457845981e+01	-0.000000000000000000e+00
5.245844584458446036e+01	-0.000000000000000000e+00
5.245904590459046091e+01	-0.000000000000000000e+00
5.245964596459646145e+01	-0.000000000000000000e+00
5.246024602460246200e+01	-0.000000000000000000e+00
5.246084608460846255e+01	-0.000000000000000000e+00
5.246144614461446309e+01	-0.000000000000000000e+00
5.246204620462046364e+01	-0.000000000000000000e+00
5.246264626462646419e+01	-0.000000000000000000e+00
5.246324632463246473e+01	-0.000000000000000000e+00
5.246384638463846528e+01	-0.000000000000000000e+00
5.246444644464446583e+01	-0.000000000000000000e+00
5.246504650465046637e+01	-0.000000000000000000e+00
5.246564656465646692e+01	-0.000000000000000000e+00
5.246624662466246747e+01	-0.000000000000000000e+00
5.246684668466846801e+01	-0.000000000000000000e+00
5.246744674467446856e+01	-0.000000000000000000e+00
5.246804680468046911e+01	-0.000000000000000000e+00
5.246864686468646966e+01	-0.000000000000000000e+00
5.246924692469247020e+01	-0.000000000000000000e+00
5.246984698469847075e+01	-0.000000000000000000e+00
5.247044704470447130e+01	-0.000000000000000000e+00
5.247104710471047184e+01	-0.000000000000000000e+00
5.247164716471647239e+01	-0.000000000000000000e+00
5.247224722472247294e+01	-0.000000000000000000e+00
5.247284728472847348e+01	-0.000000000000000000e+00
5.247344734473447403e+01	-0.000000000000000000e+00
5.247404740474047458e+01	-0.000000000000000000e+00
5.247464746474647512e+01	-0.000000000000000000e+00
5.247524752475247567e+01	-0.000000000000000000e+00
5.247584758475847622e+01	-0.000000000000000000e+00
5.247644764476447676e+01	-0.000000000000000000e+00
5.247704770477047731e+01	-0.000000000000000000e+00
5.247764776477647786e+01	-0.000000000000000000e+00
5.247824782478247840e+01	-0.000000000000000000e+00
5.247884788478847895e+01	-0.000000000000000000e+00
5.247944794479447950e+01	-0.000000000000000000e+00
5.248004800480048004e+01	-0.000000000000000000e+00
5.248064806480648059e+01	-0.000000000000000000e+00
5.248124812481248114e+01	-0.000000000000000000e+00
5.248184818481848168e+01	-0.000000000000000000e+00
5.248244824482448223e+01	-0.000000000000000000e+00
5.248304830483048278e+01	-0.000000000000000000e+00
5.248364836483648332e+01	-0.000000000000000000e+00
5.248424842484248387e+01	-0.000000000000000000e+00
5.248484848484848442e+01	-0.000000000000000000e+00
5.248544854485448496e+01	-0.000000000000000000e+00
5.248604860486048551e+01	-0.000000000000000000e+00
5.248664866486648606e+01	-0.000000000000000000e+00
5.248724872487248660e+01	-0.000000000000000000e+00
5.248784878487848715e+01	-0.000000000000000000e+00
5.248844884488448770e+01	-0.000000000000000000e+00
5.248904890489048825e+01	-0.000000000000000000e+00
5.248964896489648879e+01	-0.000000000000000000e+00
5.249024902490248934e+01	-0.000000000000000000e+00
5.249084908490848989e+01	-0.000000000000000000e+00
5.249144914491449043e+01	-0.000000000000000000e+00
5.249204920492049098e+01	-0.000000000000000000e+00
5.249264926492649153e+01	-0.000000000000000000e+00
5.249324932493249207e+01	-0.000000000000000000e+00
5.249384938493849262e+01	-0.000000000000000000e+00
5.249444944494449317e+01	-0.000000000000000000e+00
5.249504950495049371e+01	-0.000000000000000000e+00
5.249564956495649426e+01	-0.000000000000000000e+00
5.249624962496249481e+01	-0.000000000000000000e+00
5.249684968496849535e+01	-0.000000000000000000e+00
5.249744974497449590e+01	-0.000000000000000000e+00
5.249804980498049645e+01	-0.000000000000000000e+00
5.249864986498649699e+01	-0.000000000000000000e+00
5.249924992499249754e+01	-0.000000000000000000e+00
5.249984998499849809e+01	-0.000000000000000000e+00
5.250045004500449863e+01	-0.000000000000000000e+00
5.250105010501049918e+01	-0.000000000000000000e+00
5.250165016501649973e+01	-0.000000000000000000e+00
5.250225022502250027e+01	-0.000000000000000000e+00
5.250285028502850082e+01	-0.000000000000000000e+00
5.250345034503450137e+01	-0.000000000000000000e+00
5.250405040504050191e+01	-0.000000000000000000e+00
5.250465046504650246e+01	-0.000000000000000000e+00
5.250525052505250301e+01	-0.000000000000000000e+00
5.250585058505850355e+01	-0.000000000000000000e+00
5.250645064506450410e+01	-0.000000000000000000e+00
5.250705070507050465e+01	-0.000000000000000000e+00
5.250765076507650519e+01	-0.000000000000000000e+00
5.250825082508250574e+01	-0.000000000000000000e+00
5.250885088508850629e+01	-0.000000000000000000e+00
5.250945094509450684e+01	-0.000000000000000000e+00
5.251005100510050738e+01	-0.000000000000000000e+00
5.251065106510650793e+01	-0.000000000000000000e+00
5.251125112511250848e+01	-0.000000000000000000e+00
5.251185118511851613e+01	-0.000000000000000000e+00
5.251245124512450957e+01	-0.000000000000000000e+00
5.251305130513051722e+01	-0.000000000000000000e+00
5.251365136513651066e+01	-0.000000000000000000e+00
5.251425142514251831e+01	-0.000000000000000000e+00
5.251485148514851176e+01	-0.000000000000000000e+00
5.251545154515451941e+01	-0.000000000000000000e+00
5.251605160516051285e+01	-0.000000000000000000e+00
5.251665166516652050e+01	-0.000000000000000000e+00
5.251725172517251394e+01	-0.000000000000000000e+00
5.251785178517852160e+01	-0.000000000000000000e+00
5.251845184518451504e+01	-0.000000000000000000e+00
5.251905190519052269e+01	-0.000000000000000000e+00
5.251965196519651613e+01	-0.000000000000000000e+00
5.252025202520252378e+01	-0.000000000000000000e+00
5.252085208520851722e+01	-0.000000000000000000e+00
5.252145214521452488e+01	-0.000000000000000000e+00
5.252205220522052542e+01	-0.000000000000000000e+00
5.252265226522652597e+01	-0.000000000000000000e+00
5.252325232523252652e+01	-0.000000000000000000e+00
5.252385238523852706e+01	-0.000000000000000000e+00
5.252445244524452761e+01	-0.000000000000000000e+00
5.252505250525052816e+01	-0.000000000000000000e+00
5.252565256525652870e+01	-0.000000000000000000e+00
5.252625262526252925e+01	-0.000000000000000000e+00
5.252685268526852980e+01	-0.000000000000000000e+00
5.252745274527453034e+01	-0.000000000000000000e+00
5.252805280528053089e+01	-0.000000000000000000e+00
5.252865286528653144e+01	-0.000000000000000000e+00
5.252925292529253198e+01	-0.000000000000000000e+00
5.252985298529853253e+01	-0.000000000000000000e+00
5.253045304530453308e+01	-0.000000000000000000e+00
5.253105310531053362e+01	-0.000000000000000000e+00
5.253165316531653417e+01	-0.000000000000000000e+00
5.253225322532253472e+01	-0.000000000000000000e+00
5.253285328532853526e+01	-0.000000000000000000e+00
5.253345334533453581e+01	-0.000000000000000000e+00
5.253405340534053636e+01	-0.000000000000000000e+00
5.253465346534653690e+01	-0.000000000000000000e+00
5.253525352535253745e+01	-0.000000000000000000e+00
5.253585358535853800e+01	-0.000000000000000000e+00
5.253645364536453854e+01	-0.000000000000000000e+00
5.253705370537053909e+01	-0.000000000000000000e+00
5.253765376537653964e+01	-0.000000000000000000e+00
5.253825382538254019e+01	-0.000000000000000000e+00
5.253885388538854073e+01	-0.000000000000000000e+00
5.253945394539454128e+01	-0.000000000000000000e+00
5.254005400540054183e+01	-0.000000000000000000e+00
5.254065406540654237e+01	-0.000000000000000000e+00
5.254125412541254292e+01	-0.000000000000000000e+00
5.254185418541854347e+01	-0.000000000000000000e+00
5.254245424542454401e+01	-0.000000000000000000e+00
5.254305430543054456e+01	-0.000000000000000000e+00
5.254365436543654511e+01	-0.000000000000000000e+00
5.254425442544254565e+01	-0.000000000000000000e+00
5.254485448544854620e+01	-0.000000000000000000e+00
5.254545454545454675e+01	-0.000000000000000000e+00
5.254605460546054729e+01	-0.000000000000000000e+00
5.254665466546654784e+01	-0.000000000000000000e+00
5.254725472547254839e+01	-0.000000000000000000e+00
5.254785478547854893e+01	-0.000000000000000000e+00
5.254845484548454948e+01	-0.000000000000000000e+00
5.254905490549055003e+01	-0.000000000000000000e+00
5.254965496549655057e+01	-0.000000000000000000e+00
5.255025502550255112e+01	-0.000000000000000000e+00
5.255085508550855167e+01	-0.000000000000000000e+00
5.255145514551455221e+01	-0.000000000000000000e+00
5.255205520552055276e+01	-0.000000000000000000e+00
5.255265526552655331e+01	-0.000000000000000000e+00
5.255325532553255385e+01	-0.000000000000000000e+00
5.255385538553855440e+01	-0.000000000000000000e+00
5.255445544554455495e+01	-0.000000000000000000e+00
5.255505550555055549e+01	-0.000000000000000000e+00
5.255565556555655604e+01	-0.000000000000000000e+00
5.255625562556255659e+01	-0.000000000000000000e+00
5.255685568556855713e+01	-0.000000000000000000e+00
5.255745574557455768e+01	-0.000000000000000000e+00
5.255805580558055823e+01	-0.000000000000000000e+00
5.255865586558655878e+01	-0.000000000000000000e+00
5.255925592559255932e+01	-0.000000000000000000e+00
5.255985598559855987e+01	-0.000000000000000000e+00
5.256045604560456042e+01	-0.000000000000000000e+00
5.256105610561056096e+01	-0.000000000000000000e+00
5.256165616561656151e+01	-0.000000000000000000e+00
5.256225622562256206e+01	-0.000000000000000000e+00
5.256285628562856260e+01	-0.000000000000000000e+00
5.256345634563456315e+01	-0.000000000000000000e+00
5.256405640564056370e+01	-0.000000000000000000e+00
5.256465646564656424e+01	-0.000000000000000000e+00
5.256525652565256479e+01	-0.000000000000000000e+00
5.256585658565856534e+01	-0.000000000000000000e+00
5.256645664566456588e+01	-0.000000000000000000e+00
5.256705670567056643e+01	-0.000000000000000000e+00
5.256765676567656698e+01	-0.000000000000000000e+00
5.256825682568256752e+01	-0.000000000000000000e+00
5.256885688568856807e+01	-0.000000000000000000e+00
5.256945694569456862e+01	-0.000000000000000000e+00
5.257005700570056916e+01	-0.000000000000000000e+00
5.257065706570656971e+01	-0.000000000000000000e+00
5.257125712571257026e+01	-0.000000000000000000e+00
5.257185718571857080e+01	-0.000000000000000000e+00
5.257245724572457135e+01	-0.000000000000000000e+00
5.257305730573057190e+01	-0.000000000000000000e+00
5.257365736573657244e+01	-0.000000000000000000e+00
5.257425742574257299e+01	-0.000000000000000000e+00
5.257485748574857354e+01	-0.000000000000000000e+00
5.257545754575457408e+01	-0.000000000000000000e+00
5.257605760576057463e+01	-0.000000000000000000e+00
5.257665766576657518e+01	-0.000000000000000000e+00
5.257725772577257572e+01	-0.000000000000000000e+00
5.257785778577857627e+01	-0.000000000000000000e+00
5.257845784578457682e+01	-0.000000000000000000e+00
5.257905790579057737e+01	-0.000000000000000000e+00
5.257965796579657791e+01	-0.000000000000000000e+00
5.258025802580257846e+01	-0.000000000000000000e+00
5.258085808580857901e+01	-0.000000000000000000e+00
5.258145814581457955e+01	-0.000000000000000000e+00
5.258205820582058010e+01	-0.000000000000000000e+00
5.258265826582658065e+01	-0.000000000000000000e+00
5.258325832583258119e+01	-0.000000000000000000e+00
5.258385838583858174e+01	-0.000000000000000000e+00
5.258445844584458229e+01	-0.000000000000000000e+00
5.258505850585058283e+01	-0.000000000000000000e+00
5.258565856585658338e+01	-0.000000000000000000e+00
5.258625862586258393e+01	-0.000000000000000000e+00
5.258685868586858447e+01	-0.000000000000000000e+00
5.258745874587458502e+01	-0.000000000000000000e+00
5.258805880588058557e+01	-0.000000000000000000e+00
5.258865886588658611e+01	-0.000000000000000000e+00
5.258925892589258666e+01	-0.000000000000000000e+00
5.258985898589858721e+01	-0.000000000000000000e+00
5.259045904590458775e+01	-0.000000000000000000e+00
5.259105910591058830e+01	-0.000000000000000000e+00
5.259165916591659595e+01	-0.000000000000000000e+00
5.259225922592258939e+01	-0.000000000000000000e+00
5.259285928592859705e+01	-0.000000000000000000e+00
5.259345934593459049e+01	-0.000000000000000000e+00
5.259405940594059814e+01	-0.000000000000000000e+00
5.259465946594659158e+01	-0.000000000000000000e+00
5.259525952595259923e+01	-0.000000000000000000e+00
5.259585958595859267e+01	-0.000000000000000000e+00
5.259645964596460033e+01	-0.000000000000000000e+00
5.259705970597059377e+01	-0.000000000000000000e+00
5.259765976597660142e+01	-0.000000000000000000e+00
5.259825982598259486e+01	-0.000000000000000000e+00
5.259885988598860251e+01	-0.000000000000000000e+00
5.259945994599459596e+01	-0.000000000000000000e+00
5.260006000600060361e+01	-0.000000000000000000e+00
5.260066006600659705e+01	-0.000000000000000000e+00
5.260126012601260470e+01	-0.000000000000000000e+00
5.260186018601860525e+01	-0.000000000000000000e+00
5.260246024602460579e+01	-0.000000000000000000e+00
5.260306030603060634e+01	-0.000000000000000000e+00
5.260366036603660689e+01	-0.000000000000000000e+00
5.260426042604260743e+01	-0.000000000000000000e+00
5.260486048604860798e+01	-0.000000000000000000e+00
5.260546054605460853e+01	-0.000000000000000000e+00
5.260606060606060908e+01	-0.000000000000000000e+00
5.260666066606660962e+01	-0.000000000000000000e+00
5.260726072607261017e+01	-0.000000000000000000e+00
5.260786078607861072e+01	-0.000000000000000000e+00
5.260846084608461126e+01	-0.000000000000000000e+00
5.260906090609061181e+01	-0.000000000000000000e+00
5.260966096609661236e+01	-0.000000000000000000e+00
5.261026102610261290e+01	-0.000000000000000000e+00
5.261086108610861345e+01	-0.000000000000000000e+00
5.261146114611461400e+01	-0.000000000000000000e+00
5.261206120612061454e+01	-0.000000000000000000e+00
5.261266126612661509e+01	-0.000000000000000000e+00
5.261326132613261564e+01	-0.000000000000000000e+00
5.261386138613861618e+01	-0.000000000000000000e+00
5.261446144614461673e+01	-0.000000000000000000e+00
5.261506150615061728e+01	-0.000000000000000000e+00
5.261566156615661782e+01	-0.000000000000000000e+00
5.261626162616261837e+01	-0.000000000000000000e+00
5.261686168616861892e+01	-0.000000000000000000e+00
5.261746174617461946e+01	-0.000000000000000000e+00
5.261806180618062001e+01	-0.000000000000000000e+00
5.261866186618662056e+01	-0.000000000000000000e+00
5.261926192619262110e+01	-0.000000000000000000e+00
5.261986198619862165e+01	-0.000000000000000000e+00
5.262046204620462220e+01	-0.000000000000000000e+00
5.262106210621062274e+01	-0.000000000000000000e+00
5.262166216621662329e+01	-0.000000000000000000e+00
5.262226222622262384e+01	-0.000000000000000000e+00
5.262286228622862438e+01	-0.000000000000000000e+00
5.262346234623462493e+01	-0.000000000000000000e+00
5.262406240624062548e+01	-0.000000000000000000e+00
5.262466246624662602e+01	-0.000000000000000000e+00
5.262526252625262657e+01	-0.000000000000000000e+00
5.262586258625862712e+01	-0.000000000000000000e+00
5.262646264626462767e+01	-0.000000000000000000e+00
5.262706270627062821e+01	-0.000000000000000000e+00
5.262766276627662876e+01	-0.000000000000000000e+00
5.262826282628262931e+01	-0.000000000000000000e+00
5.262886288628862985e+01	-0.000000000000000000e+00
5.262946294629463040e+01	-0.000000000000000000e+00
5.263006300630063095e+01	-0.000000000000000000e+00
5.263066306630663149e+01	-0.000000000000000000e+00
5.263126312631263204e+01	-0.000000000000000000e+00
5.263186318631863259e+01	-0.000000000000000000e+00
5.263246324632463313e+01	-0.000000000000000000e+00
5.263306330633063368e+01	-0.000000000000000000e+00
5.263366336633663423e+01	-0.000000000000000000e+00
5.263426342634263477e+01	-0.000000000000000000e+00
5.263486348634863532e+01	-0.000000000000000000e+00
5.263546354635463587e+01	-0.000000000000000000e+00
5.263606360636063641e+01	-0.000000000000000000e+00
5.263666366636663696e+01	-0.000000000000000000e+00
5.263726372637263751e+01	-0.000000000000000000e+00
5.263786378637863805e+01	-0.000000000000000000e+00
5.263846384638463860e+01	-0.000000000000000000e+00
5.263906390639063915e+01	-0.000000000000000000e+00
5.263966396639663969e+01	-0.000000000000000000e+00
5.264026402640264024e+01	-0.000000000000000000e+00
5.264086408640864079e+01	-0.000000000000000000e+00
5.264146414641464133e+01	-0.000000000000000000e+00
5.264206420642064188e+01	-0.000000000000000000e+00
5.264266426642664243e+01	-0.000000000000000000e+00
5.264326432643264297e+01	-0.000000000000000000e+00
5.264386438643864352e+01	-0.000000000000000000e+00
5.264446444644464407e+01	-0.000000000000000000e+00
5.264506450645064461e+01	-0.000000000000000000e+00
5.264566456645664516e+01	-0.000000000000000000e+00
5.264626462646264571e+01	-0.000000000000000000e+00
5.264686468646864625e+01	-0.000000000000000000e+00
5.264746474647464680e+01	-0.000000000000000000e+00
5.264806480648064735e+01	-0.000000000000000000e+00
5.264866486648664790e+01	-0.000000000000000000e+00
5.264926492649264844e+01	-0.000000000000000000e+00
5.264986498649864899e+01	-0.000000000000000000e+00
5.265046504650464954e+01	-0.000000000000000000e+00
5.265106510651065008e+01	-0.000000000000000000e+00
5.265166516651665063e+01	-0.000000000000000000e+00
5.265226522652265118e+01	-0.000000000000000000e+00
5.265286528652865172e+01	-0.000000000000000000e+00
5.265346534653465227e+01	-0.000000000000000000e+00
5.265406540654065282e+01	-0.000000000000000000e+00
5.265466546654665336e+01	-0.000000000000000000e+00
5.265526552655265391e+01	-0.000000000000000000e+00
5.265586558655865446e+01	-0.000000000000000000e+00
5.265646564656465500e+01	-0.000000000000000000e+00
5.265706570657065555e+01	-0.000000000000000000e+00
5.265766576657665610e+01	-0.000000000000000000e+00
5.265826582658265664e+01	-0.000000000000000000e+00
5.265886588658865719e+01	-0.000000000000000000e+00
5.265946594659465774e+01	-0.000000000000000000e+00
5.266006600660065828e+01	-0.000000000000000000e+00
5.266066606660665883e+01	-0.000000000000000000e+00
5.266126612661265938e+01	-0.000000000000000000e+00
5.266186618661865992e+01	-0.000000000000000000e+00
5.266246624662466047e+01	-0.000000000000000000e+00
5.266306630663066102e+01	-0.000000000000000000e+00
5.266366636663666156e+01	-0.000000000000000000e+00
5.266426642664266211e+01	-0.000000000000000000e+00
5.266486648664866266e+01	-0.000000000000000000e+00
5.266546654665466320e+01	-0.000000000000000000e+00
5.266606660666066375e+01	-0.000000000000000000e+00
5.266666666666666430e+01	-0.000000000000000000e+00
5.266726672667266484e+01	-0.000000000000000000e+00
5.266786678667866539e+01	-0.000000000000000000e+00
5.266846684668466594e+01	-0.000000000000000000e+00
5.266906690669066649e+01	-0.000000000000000000e+00
5.266966696669666703e+01	-0.000000000000000000e+00
5.267026702670266758e+01	-0.000000000000000000e+00
5.267086708670866813e+01	-0.000000000000000000e+00
5.267146714671467578e+01	-0.000000000000000000e+00
5.267206720672066922e+01	-0.000000000000000000e+00
5.267266726672667687e+01	-0.000000000000000000e+00
5.267326732673267031e+01	-0.000000000000000000e+00
5.267386738673867796e+01	-0.000000000000000000e+00
5.267446744674467141e+01	-0.000000000000000000e+00
5.267506750675067906e+01	-0.000000000000000000e+00
5.267566756675667250e+01	-0.000000000000000000e+00
5.267626762676268015e+01	-0.000000000000000000e+00
5.267686768676867359e+01	-0.000000000000000000e+00
5.267746774677468125e+01	-0.000000000000000000e+00
5.267806780678067469e+01	-0.000000000000000000e+00
5.267866786678668234e+01	-0.000000000000000000e+00
5.267926792679267578e+01	-0.000000000000000000e+00
5.267986798679868343e+01	-0.000000000000000000e+00
5.268046804680467687e+01	-0.000000000000000000e+00
5.268106810681068453e+01	-0.000000000000000000e+00
5.268166816681668507e+01	-0.000000000000000000e+00
5.268226822682268562e+01	-0.000000000000000000e+00
5.268286828682868617e+01	-0.000000000000000000e+00
5.268346834683468671e+01	-0.000000000000000000e+00
5.268406840684068726e+01	-0.000000000000000000e+00
5.268466846684668781e+01	-0.000000000000000000e+00
5.268526852685268835e+01	-0.000000000000000000e+00
5.268586858685868890e+01	-0.000000000000000000e+00
5.268646864686468945e+01	-0.000000000000000000e+00
5.268706870687068999e+01	-0.000000000000000000e+00
5.268766876687669054e+01	-0.000000000000000000e+00
5.268826882688269109e+01	-0.000000000000000000e+00
5.268886888688869163e+01	-0.000000000000000000e+00
5.268946894689469218e+01	-0.000000000000000000e+00
5.269006900690069273e+01	-0.000000000000000000e+00
5.269066906690669327e+01	-0.000000000000000000e+00
5.269126912691269382e+01	-0.000000000000000000e+00
5.269186918691869437e+01	-0.000000000000000000e+00
5.269246924692469491e+01	-0.000000000000000000e+00
5.269306930693069546e+01	-0.000000000000000000e+00
5.269366936693669601e+01	-0.000000000000000000e+00
5.269426942694269655e+01	-0.000000000000000000e+00
5.269486948694869710e+01	-0.000000000000000000e+00
5.269546954695469765e+01	-0.000000000000000000e+00
5.269606960696069820e+01	-0.000000000000000000e+00
5.269666966696669874e+01	-0.000000000000000000e+00
5.269726972697269929e+01	-0.000000000000000000e+00
5.269786978697869984e+01	-0.000000000000000000e+00
5.269846984698470038e+01	-0.000000000000000000e+00
5.269906990699070093e+01	-0.000000000000000000e+00
5.269966996699670148e+01	-0.000000000000000000e+00
5.270027002700270202e+01	-0.000000000000000000e+00
5.270087008700870257e+01	-0.000000000000000000e+00
5.270147014701470312e+01	-0.000000000000000000e+00
5.270207020702070366e+01	-0.000000000000000000e+00
5.270267026702670421e+01	-0.000000000000000000e+00
5.270327032703270476e+01	-0.000000000000000000e+00
5.270387038703870530e+01	-0.000000000000000000e+00
5.270447044704470585e+01	-0.000000000000000000e+00
5.270507050705070640e+01	-0.000000000000000000e+00
5.270567056705670694e+01	-0.000000000000000000e+00
5.270627062706270749e+01	-0.000000000000000000e+00
5.270687068706870804e+01	-0.000000000000000000e+00
5.270747074707470858e+01	-0.000000000000000000e+00
5.270807080708070913e+01	-0.000000000000000000e+00
5.270867086708670968e+01	-0.000000000000000000e+00
5.270927092709271022e+01	-0.000000000000000000e+00
5.270987098709871077e+01	-0.000000000000000000e+00
5.271047104710471132e+01	-0.000000000000000000e+00
5.271107110711071186e+01	-0.000000000000000000e+00
5.271167116711671241e+01	-0.000000000000000000e+00
5.271227122712271296e+01	-0.000000000000000000e+00
5.271287128712871350e+01	-0.000000000000000000e+00
5.271347134713471405e+01	-0.000000000000000000e+00
5.271407140714071460e+01	-0.000000000000000000e+00
5.271467146714671514e+01	-0.000000000000000000e+00
5.271527152715271569e+01	-0.000000000000000000e+00
5.271587158715871624e+01	-0.000000000000000000e+00
5.271647164716471679e+01	-0.000000000000000000e+00
5.271707170717071733e+01	-0.000000000000000000e+00
5.271767176717671788e+01	-0.000000000000000000e+00
5.271827182718271843e+01	-0.000000000000000000e+00
5.271887188718871897e+01	-0.000000000000000000e+00
5.271947194719471952e+01	-0.000000000000000000e+00
5.272007200720072007e+01	-0.000000000000000000e+00
5.272067206720672061e+01	-0.000000000000000000e+00
5.272127212721272116e+01	-0.000000000000000000e+00
5.272187218721872171e+01	-0.000000000000000000e+00
5.272247224722472225e+01	-0.000000000000000000e+00
5.272307230723072280e+01	-0.000000000000000000e+00
5.272367236723672335e+01	-0.000000000000000000e+00
5.272427242724272389e+01	-0.000000000000000000e+00
5.272487248724872444e+01	-0.000000000000000000e+00
5.272547254725472499e+01	-0.000000000000000000e+00
5.272607260726072553e+01	-0.000000000000000000e+00
5.272667266726672608e+01	-0.000000000000000000e+00
5.272727272727272663e+01	-0.000000000000000000e+00
5.272787278727872717e+01	-0.000000000000000000e+00
5.272847284728472772e+01	-0.000000000000000000e+00
5.272907290729072827e+01	-0.000000000000000000e+00
5.272967296729672881e+01	-0.000000000000000000e+00
5.273027302730272936e+01	-0.000000000000000000e+00
5.273087308730872991e+01	-0.000000000000000000e+00
5.273147314731473045e+01	-0.000000000000000000e+00
5.273207320732073100e+01	-0.000000000000000000e+00
5.273267326732673155e+01	-0.000000000000000000e+00
5.273327332733273209e+01	-0.000000000000000000e+00
5.273387338733873264e+01	-0.000000000000000000e+00
5.273447344734473319e+01	-0.000000000000000000e+00
5.273507350735073373e+01	-0.000000000000000000e+00
5.273567356735673428e+01	-0.000000000000000000e+00
5.273627362736273483e+01	-0.000000000000000000e+00
5.273687368736873538e+01	-0.000000000000000000e+00
5.273747374737473592e+01	-0.000000000000000000e+00
5.273807380738073647e+01	-0.000000000000000000e+00
5.273867386738673702e+01	-0.000000000000000000e+00
5.273927392739273756e+01	-0.000000000000000000e+00
5.273987398739873811e+01	-0.000000000000000000e+00
5.274047404740473866e+01	-0.000000000000000000e+00
5.274107410741073920e+01	-0.000000000000000000e+00
5.274167416741673975e+01	-0.000000000000000000e+00
5.274227422742274030e+01	-0.000000000000000000e+00
5.274287428742874084e+01	-0.000000000000000000e+00
5.274347434743474139e+01	-0.000000000000000000e+00
5.274407440744074194e+01	-0.000000000000000000e+00
5.274467446744674248e+01	-0.000000000000000000e+00
5.274527452745274303e+01	-0.000000000000000000e+00
5.274587458745874358e+01	-0.000000000000000000e+00
5.274647464746474412e+01	-0.000000000000000000e+00
5.274707470747074467e+01	-0.000000000000000000e+00
5.274767476747674522e+01	-0.000000000000000000e+00
5.274827482748274576e+01	-0.000000000000000000e+00
5.274887488748874631e+01	-0.000000000000000000e+00
5.274947494749474686e+01	-0.000000000000000000e+00
5.275007500750074740e+01	-0.000000000000000000e+00
5.275067506750674795e+01	-0.000000000000000000e+00
5.275127512751275560e+01	-0.000000000000000000e+00
5.275187518751874904e+01	-0.000000000000000000e+00
5.275247524752475670e+01	-0.000000000000000000e+00
5.275307530753075014e+01	-0.000000000000000000e+00
5.275367536753675779e+01	-0.000000000000000000e+00
5.275427542754275123e+01	-0.000000000000000000e+00
5.275487548754875888e+01	-0.000000000000000000e+00
5.275547554755475232e+01	-0.000000000000000000e+00
5.275607560756075998e+01	-0.000000000000000000e+00
5.275667566756675342e+01	-0.000000000000000000e+00
5.275727572757276107e+01	-0.000000000000000000e+00
5.275787578757875451e+01	-0.000000000000000000e+00
5.275847584758476216e+01	-0.000000000000000000e+00
5.275907590759075561e+01	-0.000000000000000000e+00
5.275967596759676326e+01	-0.000000000000000000e+00
5.276027602760275670e+01	-0.000000000000000000e+00
5.276087608760876435e+01	-0.000000000000000000e+00
5.276147614761476490e+01	-0.000000000000000000e+00
5.276207620762076544e+01	-0.000000000000000000e+00
5.276267626762676599e+01	-0.000000000000000000e+00
5.276327632763276654e+01	-0.000000000000000000e+00
5.276387638763876708e+01	-0.000000000000000000e+00
5.276447644764476763e+01	-0.000000000000000000e+00
5.276507650765076818e+01	-0.000000000000000000e+00
5.276567656765676873e+01	-0.000000000000000000e+00
5.276627662766276927e+01	-0.000000000000000000e+00
5.276687668766876982e+01	-0.000000000000000000e+00
5.276747674767477037e+01	-0.000000000000000000e+00
5.276807680768077091e+01	-0.000000000000000000e+00
5.276867686768677146e+01	-0.000000000000000000e+00
5.276927692769277201e+01	-0.000000000000000000e+00
5.276987698769877255e+01	-0.000000000000000000e+00
5.277047704770477310e+01	-0.000000000000000000e+00
5.277107710771077365e+01	-0.000000000000000000e+00
5.277167716771677419e+01	-0.000000000000000000e+00
5.277227722772277474e+01	-0.000000000000000000e+00
5.277287728772877529e+01	-0.000000000000000000e+00
5.277347734773477583e+01	-0.000000000000000000e+00
5.277407740774077638e+01	-0.000000000000000000e+00
5.277467746774677693e+01	-0.000000000000000000e+00
5.277527752775277747e+01	-0.000000000000000000e+00
5.277587758775877802e+01	-0.000000000000000000e+00
5.277647764776477857e+01	-0.000000000000000000e+00
5.277707770777077911e+01	-0.000000000000000000e+00
5.277767776777677966e+01	-0.000000000000000000e+00
5.277827782778278021e+01	-0.000000000000000000e+00
5.277887788778878075e+01	-0.000000000000000000e+00
5.277947794779478130e+01	-0.000000000000000000e+00
5.278007800780078185e+01	-0.000000000000000000e+00
5.278067806780678239e+01	-0.000000000000000000e+00
5.278127812781278294e+01	-0.000000000000000000e+00
5.278187818781878349e+01	-0.000000000000000000e+00
5.278247824782478403e+01	-0.000000000000000000e+00
5.278307830783078458e+01	-0.000000000000000000e+00
5.278367836783678513e+01	-0.000000000000000000e+00
5.278427842784278567e+01	-0.000000000000000000e+00
5.278487848784878622e+01	-0.000000000000000000e+00
5.278547854785478677e+01	-0.000000000000000000e+00
5.278607860786078732e+01	-0.000000000000000000e+00
5.278667866786678786e+01	-0.000000000000000000e+00
5.278727872787278841e+01	-0.000000000000000000e+00
5.278787878787878896e+01	-0.000000000000000000e+00
5.278847884788478950e+01	-0.000000000000000000e+00
5.278907890789079005e+01	-0.000000000000000000e+00
5.278967896789679060e+01	-0.000000000000000000e+00
5.279027902790279114e+01	-0.000000000000000000e+00
5.279087908790879169e+01	-0.000000000000000000e+00
5.279147914791479224e+01	-0.000000000000000000e+00
5.279207920792079278e+01	-0.000000000000000000e+00
5.279267926792679333e+01	-0.000000000000000000e+00
5.279327932793279388e+01	-0.000000000000000000e+00
5.279387938793879442e+01	-0.000000000000000000e+00
5.279447944794479497e+01	-0.000000000000000000e+00
5.279507950795079552e+01	-0.000000000000000000e+00
5.279567956795679606e+01	-0.000000000000000000e+00
5.279627962796279661e+01	-0.000000000000000000e+00
5.279687968796879716e+01	-0.000000000000000000e+00
5.279747974797479770e+01	-0.000000000000000000e+00
5.279807980798079825e+01	-0.000000000000000000e+00
5.279867986798679880e+01	-0.000000000000000000e+00
5.279927992799279934e+01	-0.000000000000000000e+00
5.279987998799879989e+01	-0.000000000000000000e+00
5.280048004800480044e+01	-0.000000000000000000e+00
5.280108010801080098e+01	-0.000000000000000000e+00
5.280168016801680153e+01	-0.000000000000000000e+00
5.280228022802280208e+01	-0.000000000000000000e+00
5.280288028802880262e+01	-0.000000000000000000e+00
5.280348034803480317e+01	-0.000000000000000000e+00
5.280408040804080372e+01	-0.000000000000000000e+00
5.280468046804680426e+01	-0.000000000000000000e+00
5.280528052805280481e+01	-0.000000000000000000e+00
5.280588058805880536e+01	-0.000000000000000000e+00
5.280648064806480591e+01	-0.000000000000000000e+00
5.280708070807080645e+01	-0.000000000000000000e+00
5.280768076807680700e+01	-0.000000000000000000e+00
5.280828082808280755e+01	-0.000000000000000000e+00
5.280888088808880809e+01	-0.000000000000000000e+00
5.280948094809480864e+01	-0.000000000000000000e+00
5.281008100810080919e+01	-0.000000000000000000e+00
5.281068106810680973e+01	-0.000000000000000000e+00
5.281128112811281028e+01	-0.000000000000000000e+00
5.281188118811881083e+01	-0.000000000000000000e+00
5.281248124812481137e+01	-0.000000000000000000e+00
5.281308130813081192e+01	-0.000000000000000000e+00
5.281368136813681247e+01	-0.000000000000000000e+00
5.281428142814281301e+01	-0.000000000000000000e+00
5.281488148814881356e+01	-0.000000000000000000e+00
5.281548154815481411e+01	-0.000000000000000000e+00
5.281608160816081465e+01	-0.000000000000000000e+00
5.281668166816681520e+01	-0.000000000000000000e+00
5.281728172817281575e+01	-0.000000000000000000e+00
5.281788178817881629e+01	-0.000000000000000000e+00
5.281848184818481684e+01	-0.000000000000000000e+00
5.281908190819081739e+01	-0.000000000000000000e+00
5.281968196819681793e+01	-0.000000000000000000e+00
5.282028202820281848e+01	-0.000000000000000000e+00
5.282088208820881903e+01	-0.000000000000000000e+00
5.282148214821481957e+01	-0.000000000000000000e+00
5.282208220822082012e+01	-0.000000000000000000e+00
5.282268226822682067e+01	-0.000000000000000000e+00
5.282328232823282121e+01	-0.000000000000000000e+00
5.282388238823882176e+01	-0.000000000000000000e+00
5.282448244824482231e+01	-0.000000000000000000e+00
5.282508250825082285e+01	-0.000000000000000000e+00
5.282568256825682340e+01	-0.000000000000000000e+00
5.282628262826282395e+01	-0.000000000000000000e+00
5.282688268826882450e+01	-0.000000000000000000e+00
5.282748274827482504e+01	-0.000000000000000000e+00
5.282808280828082559e+01	-0.000000000000000000e+00
5.282868286828682614e+01	-0.000000000000000000e+00
5.282928292829282668e+01	-0.000000000000000000e+00
5.282988298829882723e+01	-0.000000000000000000e+00
5.283048304830482778e+01	-0.000000000000000000e+00
5.283108310831083543e+01	-0.000000000000000000e+00
5.283168316831682887e+01	-0.000000000000000000e+00
5.283228322832283652e+01	-0.000000000000000000e+00
5.283288328832882996e+01	-0.000000000000000000e+00
5.283348334833483761e+01	-0.000000000000000000e+00
5.283408340834083106e+01	-0.000000000000000000e+00
5.283468346834683871e+01	-0.000000000000000000e+00
5.283528352835283215e+01	-0.000000000000000000e+00
5.283588358835883980e+01	-0.000000000000000000e+00
5.283648364836483324e+01	-0.000000000000000000e+00
5.283708370837084090e+01	-0.000000000000000000e+00
5.283768376837683434e+01	-0.000000000000000000e+00
5.283828382838284199e+01	-0.000000000000000000e+00
5.283888388838883543e+01	-0.000000000000000000e+00
5.283948394839484308e+01	-0.000000000000000000e+00
5.284008400840083652e+01	-0.000000000000000000e+00
5.284068406840684418e+01	-0.000000000000000000e+00
5.284128412841284472e+01	-0.000000000000000000e+00
5.284188418841884527e+01	-0.000000000000000000e+00
5.284248424842484582e+01	-0.000000000000000000e+00
5.284308430843084636e+01	-0.000000000000000000e+00
5.284368436843684691e+01	-0.000000000000000000e+00
5.284428442844284746e+01	-0.000000000000000000e+00
5.284488448844884800e+01	-0.000000000000000000e+00
5.284548454845484855e+01	-0.000000000000000000e+00
5.284608460846084910e+01	-0.000000000000000000e+00
5.284668466846684964e+01	-0.000000000000000000e+00
5.284728472847285019e+01	-0.000000000000000000e+00
5.284788478847885074e+01	-0.000000000000000000e+00
5.284848484848485128e+01	-0.000000000000000000e+00
5.284908490849085183e+01	-0.000000000000000000e+00
5.284968496849685238e+01	-0.000000000000000000e+00
5.285028502850285292e+01	-0.000000000000000000e+00
5.285088508850885347e+01	-0.000000000000000000e+00
5.285148514851485402e+01	-0.000000000000000000e+00
5.285208520852085456e+01	-0.000000000000000000e+00
5.285268526852685511e+01	-0.000000000000000000e+00
5.285328532853285566e+01	-0.000000000000000000e+00
5.285388538853885620e+01	-0.000000000000000000e+00
5.285448544854485675e+01	-0.000000000000000000e+00
5.285508550855085730e+01	-0.000000000000000000e+00
5.285568556855685785e+01	-0.000000000000000000e+00
5.285628562856285839e+01	-0.000000000000000000e+00
5.285688568856885894e+01	-0.000000000000000000e+00
5.285748574857485949e+01	-0.000000000000000000e+00
5.285808580858086003e+01	-0.000000000000000000e+00
5.285868586858686058e+01	-0.000000000000000000e+00
5.285928592859286113e+01	-0.000000000000000000e+00
5.285988598859886167e+01	-0.000000000000000000e+00
5.286048604860486222e+01	-0.000000000000000000e+00
5.286108610861086277e+01	-0.000000000000000000e+00
5.286168616861686331e+01	-0.000000000000000000e+00
5.286228622862286386e+01	-0.000000000000000000e+00
5.286288628862886441e+01	-0.000000000000000000e+00
5.286348634863486495e+01	-2.559371361874183111e-09
5.286408640864086550e+01	-8.290279037879407419e-09
5.286468646864686605e+01	-1.791526888781747912e-08
5.286528652865286659e+01	-3.228458089079054957e-08
5.286588658865886714e+01	-5.239587648073494051e-08
5.286648664866486769e+01	-7.941667438660441660e-08
5.286708670867086823e+01	-1.147098191990511591e-07
5.286768676867686878e+01	-1.598623389197316023e-07
5.286828682868286933e+01	-2.167180820292590873e-07
5.286888688868886987e+01	-2.874145611736951492e-07
5.286948694869487042e+01	-3.744244694395435005e-07
5.287008700870087097e+01	-4.806023763674042915e-07
5.287068706870687151e+01	-6.092371543281351845e-07
5.287128712871287206e+01	-7.641107316132636949e-07
5.287188718871887261e+01	-9.495638165093929218e-07
5.287248724872487315e+01	-1.170569286643642162e-06
5.287308730873087370e+01	-1.432813989884400753e-06
5.287368736873687425e+01	-1.742789756909497781e-06
5.287428742874287479e+01	-2.107894481031598524e-06
5.287488748874887534e+01	-2.536544177785471690e-06
5.287548754875487589e+01	-3.038296994888349616e-06
5.287608760876087644e+01	-3.623990202205045692e-06
5.287668766876687698e+01	-4.305891250974126807e-06
5.287728772877287753e+01	-5.097864051439952374e-06
5.287788778877887808e+01	-6.015551677818806837e-06
5.287848784878487862e+01	-7.076576768810953305e-06
5.287908790879087917e+01	-8.300760950236821321e-06
5.287968796879687972e+01	-9.710364663389381529e-06
5.288028802880288026e+01	-1.133034883790774127e-05
5.288088808880888081e+01	-1.318610052957590740e-05
5.288148814881488136e+01	-1.530824938553512082e-05
5.288208820882088190e+01	-1.773094641180234586e-05
5.288268826882688245e+01	-2.049221111486718169e-05
5.288328832883288300e+01	-2.363430600123288502e-05
5.288388838883888354e+01	-2.720413984774719185e-05
5.288448844884488409e+01	-3.125370115617217876e-05
5.288508850885088464e+01	-3.584052319889420487e-05
5.288568856885688518e+01	-4.102818204872433572e-05
5.288628862886288573e+01	-4.688682896422708719e-05
5.288688868886888628e+01	-5.349375847288975083e-05
5.288748874887488682e+01	-6.093401345777345259e-05
5.288808880888088737e+01	-6.930102850927238227e-05
5.288868886888688792e+01	-7.869731275259194054e-05
5.288928892889288846e+01	-8.923517330404287810e-05
5.288988898889888901e+01	-1.010374804458997409e-04
5.289048904890488956e+01	-1.142384755412262560e-04
5.289108910891089010e+01	-1.289846226377438371e-04
5.289168916891689065e+01	-1.454355046347083076e-04
5.289228922892289120e+01	-1.637647648102477660e-04
5.289288928892889174e+01	-1.841610944302583591e-04
5.289348934893489229e+01	-2.068292670855006966e-04
5.289408940894089284e+01	-2.319912203328836336e-04
5.289468946894689338e+01	-2.598871851521411102e-04
5.289528952895289393e+01	-2.907768636723980535e-04
5.289588958895889448e+01	-3.249406555768168613e-04
5.289648964896489503e+01	-3.626809335600554769e-04
5.289708970897089557e+01	-4.043233681951486844e-04
5.289768976897689612e+01	-4.502183025662231117e-04
5.289828982898289667e+01	-5.007421770437253672e-04
5.289888988898889721e+01	-5.562964452454337988e-04
5.289948994899489776e+01	-6.173136070128390582e-04
5.290009000900089831e+01	-6.842567288457382683e-04
5.290069006900689885e+01	-7.576210569650905112e-04
5.290129012901289940e+01	-8.379356811838020117e-04
5.290189018901889995e+01	-9.257652503569375980e-04
5.290249024902490049e+01	-1.021711740382545437e-03
5.290309030903090104e+01	-1.126416275959067539e-03
5.290369036903690159e+01	-1.240561007576053767e-03
5.290429042904290213e+01	-1.364871045522304815e-03
5.290489048904890268e+01	-1.500116453039809783e-03
5.290549054905490323e+01	-1.647114301132795002e-03
5.290609060906090377e+01	-1.806730787958255166e-03
5.290669066906690432e+01	-1.979883426176440482e-03
5.290729072907290487e+01	-2.167543302125527361e-03
5.290789078907890541e+01	-2.370737411202078829e-03
5.290849084908490596e+01	-2.590551074375674421e-03
5.290909090909090651e+01	-2.828130441339320872e-03
5.290969096909690705e+01	-3.084685086393903087e-03
5.291029102910290760e+01	-3.361490703781340027e-03
5.291089108910891525e+01	-3.659891909813316885e-03
5.291149114911490869e+01	-3.981305159786369119e-03
5.291209120912091635e+01	-4.327221788325185531e-03
5.291269126912690979e+01	-4.699211182449401954e-03
5.291329132913291744e+01	-5.098924097310508080e-03
5.291389138913891088e+01	-5.528096125189298736e-03
5.291449144914491853e+01	-5.988551328976268046e-03
5.291509150915091197e+01	-6.482206051972073252e-03
5.291569156915691963e+01	-7.011072916438457377e-03
5.291629162916291307e+01	-7.577265023896865084e-03
5.291689168916892072e+01	-8.183002930085290019e-03
5.291749174917491416e+01	-8.830614783268441945e-03
5.291809180918092181e+01	-9.522543270544234217e-03
5.291869186918691526e+01	-1.026135078261268888e-02
5.291929192919292291e+01	-1.104972485500285186e-02
5.291989198919891635e+01	-1.189048390168979778e-02
5.292049204920492400e+01	-1.278658325735066402e-02
5.292109210921092455e+01	-1.374112154478087169e-02
5.292169216921692509e+01	-1.475734738421762525e-02
5.292229222922292564e+01	-1.583866646149909019e-02
5.292289228922892619e+01	-1.698864897212492078e-02
5.292349234923492673e+01	-1.821103745837870935e-02
5.292409240924092728e+01	-1.950975505672830970e-02
5.292469246924692783e+01	-2.088891417273800594e-02
5.292529252925292838e+01	-2.235282560071092869e-02
5.292589258925892892e+01	-2.390600810523474049e-02
5.292649264926492947e+01	-2.555319848173197642e-02
5.292709270927093002e+01	-2.729936211302378540e-02
5.292769276927693056e+01	-2.914970403880610961e-02
5.292829282928293111e+01	-3.110968055481495853e-02
5.292889288928893166e+01	-3.318501135832871429e-02
5.292949294929493220e+01	-3.538169225652306599e-02
5.293009300930093275e+01	-3.770600845406332086e-02
5.293069306930693330e+01	-4.016454843619532422e-02
5.293129312931293384e+01	-4.276421846348152367e-02
5.293189318931893439e+01	-4.551225769422807821e-02
5.293249324932493494e+01	-4.841625395056518150e-02
5.293309330933093548e+01	-5.148416014407794505e-02
5.293369336933693603e+01	-5.472431137684219404e-02
5.293429342934293658e+01	-5.814544273369872535e-02
5.293489348934893712e+01	-6.175670778160234631e-02
5.293549354935493767e+01	-6.556769779190836644e-02
5.293609360936093822e+01	-6.958846170150875809e-02
5.293669366936693876e+01	-7.382952682879943829e-02
5.293729372937293931e+01	-7.830192036055183546e-02
5.293789378937893986e+01	-8.301719162586786160e-02
5.293849384938494040e+01	-8.798743517351884091e-02
5.293909390939094095e+01	-9.322531466909868281e-02
5.293969396939694150e+01	-9.874408762855962918e-02
5.294029402940294204e+01	-1.045576310048366708e-01
5.294089408940894259e+01	-1.106804676443984975e-01
5.294149414941494314e+01	-1.171277936306936301e-01
5.294209420942094368e+01	-1.239155065315649673e-01
5.294269426942694423e+01	-1.310602345678054670e-01
5.294329432943294478e+01	-1.385793667200873880e-01
5.294389438943894532e+01	-1.464910837915414377e-01
5.294449444944494587e+01	-1.548143904432582596e-01
5.294509450945094642e+01	-1.635691482199535252e-01
5.294569456945694697e+01	-1.727761095829449811e-01
5.294629462946294751e+01	-1.824569529674735791e-01
5.294689468946894806e+01	-1.926343188812008611e-01
5.294749474947494861e+01	-2.033318470604908446e-01
5.294809480948094915e+01	-2.145742147007744793e-01
5.294869486948694970e+01	-2.263871757769465032e-01
5.294929492949295025e+01	-2.387976014693192484e-01
5.294989498949895079e+01	-2.518335217101717594e-01
5.295049504950495134e+01	-2.655241678653890713e-01
5.295109510951095189e+01	-2.799000165650673000e-01
5.295169516951695243e+01	-2.949928346962808479e-01
5.295229522952295298e+01	-3.108357255704691791e-01
5.295289528952895353e+01	-3.274631762770828791e-01
5.295349534953495407e+01	-3.449111062342605227e-01
5.295409540954095462e+01	-3.632169169463726477e-01
5.295469546954695517e+01	-3.824195429772694332e-01
5.295529552955295571e+01	-4.025595041469999802e-01
5.295589558955895626e+01	-4.236789589586700266e-01
5.295649564956495681e+01	-4.458217592608955671e-01
5.295709570957095735e+01	-4.690335061500904845e-01
5.295769576957695790e+01	-4.933616071155127458e-01
5.295829582958295845e+01	-5.188553344286195301e-01
5.295889588958895899e+01	-5.455658847768765085e-01
5.295949594959495954e+01	-5.735464401406517032e-01
5.296009600960096009e+01	-6.028522299102767601e-01
5.296069606960696063e+01	-6.335405942387331013e-01
5.296129612961296118e+01	-6.656710486237122915e-01
5.296189618961896173e+01	-6.993053497110404138e-01
5.296249624962496227e+01	-7.345075623095771444e-01
5.296309630963096282e+01	-7.713441276057870777e-01
5.296369636963696337e+01	-8.098839325641419284e-01
5.296429642964296391e+01	-8.501983804973718417e-01
5.296489648964896446e+01	-8.923614627883931227e-01
5.296549654965496501e+01	-9.364498317433848085e-01
5.296609660966096556e+01	-9.825428745530492280e-01
5.296669666966696610e+01	-1.030722788336539075e+00
5.296729672967296665e+01	-1.081074656239837228e+00
5.296789678967896720e+01	-1.133686524557573350e+00
5.296849684968496774e+01	-1.188649480844310435e+00
5.296909690969096829e+01	-1.246057732978230748e+00
5.296969696969696884e+01	-1.306008689136938239e+00
5.297029702970296938e+01	-1.368603038641705405e+00
5.297089708970896993e+01	-1.433944833622940784e+00
5.297149714971497048e+01	-1.502141571456008018e+00
5.297209720972097102e+01	-1.573304277912622284e+00
5.297269726972697157e+01	-1.647547590969111519e+00
5.297329732973297212e+01	-1.724989845208622308e+00
5.297389738973897266e+01	-1.805753156750059318e+00
5.297449744974497321e+01	-1.889963508632080291e+00
5.297509750975097376e+01	-1.977750836575823845e+00
5.297569756975697430e+01	-2.069249115045298293e+00
5.297629762976297485e+01	-2.164596443519455793e+00
5.297689768976897540e+01	-2.263935132884892454e+00
5.297749774977497594e+01	-2.367411791852966463e+00
5.297809780978097649e+01	-2.475177413299805451e+00
5.297869786978697704e+01	-2.587387460422264862e+00
5.297929792979297758e+01	-2.704201952597361736e+00
5.297989798979897813e+01	-2.825785550827095705e+00
5.298049804980497868e+01	-2.952307642644866892e+00
5.298109810981097922e+01	-3.083942426353895261e+00
5.298169816981697977e+01	-3.220868994462220414e+00
5.298229822982298032e+01	-3.363271416172961548e+00
5.298289828982898086e+01	-3.511338818782558935e+00
5.298349834983498141e+01	-3.665265467833755064e+00
5.298409840984098196e+01	-3.825250845864158755e+00
5.298469846984698250e+01	-3.991499729585107570e+00
5.298529852985298305e+01	-4.164222263039092375e+00
5.298589858985898360e+01	-4.343634035861859921e+00
5.298649864986498415e+01	-4.529956152205787845e+00
5.298709870987098469e+01	-4.723415299872926632e+00
5.298769876987698524e+01	-4.924243816963038256e+00
5.298829882988298579e+01	-5.132679755836131008e+00
5.298889888988898633e+01	-5.348966944183542793e+00
5.298949894989498688e+01	-5.573355042995907560e+00
5.299009900990098743e+01	-5.806099601211053063e+00
5.299069906990699508e+01	-6.047462106819437189e+00
5.299129912991298852e+01	-6.297710034199669238e+00
5.299189918991899617e+01	-6.557116887451506670e+00
5.299249924992498961e+01	-6.825962239488998939e+00
5.299309930993099726e+01	-7.104531766651536628e+00
5.299369936993699071e+01	-7.393117278586320396e+00
5.299429942994299836e+01	-7.692016743151119051e+00
5.299489948994899180e+01	-8.001534306082520587e+00
5.299549954995499945e+01	-8.321980305170290748e+00
5.299609960996099289e+01	-8.653671278675751921e+00
5.299669966996700055e+01	-8.996929967727540500e+00
5.299729972997299399e+01	-9.352085312426188679e+00
5.299789978997900164e+01	-9.719472441384921169e+00
5.299849984998499508e+01	-1.009943265443210869e+01
5.299909990999100273e+01	-1.049231339819877640e+01
5.299969996999699617e+01	-1.089846823431150291e+01
5.300030003000300383e+01	-1.131825679991072242e+01
5.300090009000900437e+01	-1.175204476021211519e+01
5.300150015001500492e+01	-1.220020375282813418e+01
5.300210021002100547e+01	-1.266311132356644187e+01
5.300270027002700601e+01	-1.314115085570183616e+01
5.300330033003300656e+01	-1.363471148313523962e+01
5.300390039003900711e+01	-1.414418800141691435e+01
5.300450045004500765e+01	-1.466998076661487360e+01
5.300510051005100820e+01	-1.521249558424835691e+01
5.300570057005700875e+01	-1.577214358800777028e+01
5.300630063006300929e+01	-1.634934110798545248e+01
5.300690069006900984e+01	-1.694450952814402811e+01
5.300750075007501039e+01	-1.755807513275310683e+01
5.300810081008101093e+01	-1.819046894152903349e+01
5.300870087008701148e+01	-1.884212653321668896e+01
5.300930093009301203e+01	-1.951348785735767422e+01
5.300990099009901257e+01	-2.020499703399518054e+01
5.301050105010501312e+01	-2.091710214107155608e+01
5.301110111011101367e+01	-2.165025498928268277e+01
5.301170117011701421e+01	-2.240491088415904386e+01
5.301230123012301476e+01	-2.318152837515369669e+01
5.301290129012901531e+01	-2.398056899152457078e+01
5.301350135013501585e+01	-2.480249696480888133e+01
5.301410141014101640e+01	-2.564777893769745631e+01
5.301470147014701695e+01	-2.651688365912783141e+01
5.301530153015301750e+01	-2.741028166542607636e+01
5.301590159015901804e+01	-2.832844494734050755e+01
5.301650165016501859e+01	-2.927184660282256701e+01
5.301710171017101914e+01	-3.024096047542458976e+01
5.301770177017701968e+01	-3.123626077819796620e+01
5.301830183018302023e+01	-3.225822170299140623e+01
5.301890189018902078e+01	-3.330731701506364573e+01
5.301950195019502132e+01	-3.438401963294298014e+01
5.302010201020102187e+01	-3.548880119348235951e+01
5.302070207020702242e+01	-3.662213160435752712e+01
5.302130213021302296e+01	-3.778447857469218008e+01
5.302190219021902351e+01	-3.897630713807486558e+01
5.302250225022502406e+01	-4.019807915825703049e+01
5.302310231023102460e+01	-4.145025282007916445e+01
5.302370237023702515e+01	-4.273328210569294328e+01
5.302430243024302570e+01	-4.404761625617194198e+01
5.302490249024902624e+01	-4.539369921862223123e+01
5.302550255025502679e+01	-4.677196907893400635e+01
5.302610261026102734e+01	-4.818285748033282090e+01
5.302670267026702788e+01	-4.962678902792061564e+01
5.302730273027302843e+01	-5.110418067941655806e+01
5.302790279027902898e+01	-5.261544112233818282e+01
5.302850285028502952e+01	-5.416097013788742487e+01
5.302910291029103007e+01	-5.574115795183416822e+01
5.302970297029703062e+01	-5.735638457271849688e+01
5.303030303030303116e+01	-5.900701911771928820e+01
5.303090309030903171e+01	-6.069341912656655325e+01
5.303150315031503226e+01	-6.241592986390455877e+01
5.303210321032103280e+01	-6.417488361054009260e+01
5.303270327032703335e+01	-6.597059894404270608e+01
5.303330333033303390e+01	-6.780338000919059027e+01
5.303390339033903444e+01	-6.967351577878909552e+01
5.303450345034503499e+01	-7.158127930541861872e+01
5.303510351035103554e+01	-7.352692696469577527e+01
5.303570357035703609e+01	-7.551069769066960191e+01
5.303630363036303663e+01	-7.753281220399681217e+01
5.303690369036903718e+01	-7.959347223357869439e+01
5.303750375037503773e+01	-8.169285973236910081e+01
5.303810381038103827e+01	-8.383113608809173911e+01
5.303870387038703882e+01	-8.600844132736115455e+01
5.303930393039303937e+01	-8.822489332330968637e+01
5.303990399039903991e+01	-9.048058699329476440e+01
5.304050405040504046e+01	-9.277559349728070970e+01
5.304110411041104101e+01	-9.510995943529223950e+01
5.304170417041704155e+01	-9.748370604485546664e+01
5.304230423042304210e+01	-9.989682839937634640e+01
5.304290429042904265e+01	-1.023492946084348745e+02
5.304350435043504319e+01	-1.048410450209959350e+02
5.304410441044104374e+01	-1.073719914325705389e+02
5.304470447044704429e+01	-1.099420162973819970e+02
5.304530453045304483e+01	-1.125509719466191854e+02
5.304590459045904538e+01	-1.151986798138839987e+02
5.304650465046504593e+01	-1.178849296689590460e+02
5.304710471047104647e+01	-1.206094788610495101e+02
5.304770477047704702e+01	-1.233720515726705571e+02
5.304830483048304757e+01	-1.261723380853722460e+02
5.304890489048904811e+01	-1.290099940585124045e+02
5.304950495049504866e+01	-1.318846398223078893e+02
5.305010501050104921e+01	-1.347958596864062883e+02
5.305070507050704975e+01	-1.377432012652382696e+02
5.305130513051305030e+01	-1.407261748214228589e+02
5.305190519051905085e+01	-1.437442526285097131e+02
5.305250525052505139e+01	-1.467968683543512896e+02
5.305310531053105194e+01	-1.498834164664070272e+02
5.305370537053705249e+01	-1.530032516602903740e+02
5.305430543054305303e+01	-1.561556883128691879e+02
5.305490549054905358e+01	-1.593399999612367139e+02
5.305550555055505413e+01	-1.625554188088725027e+02
5.305610561056105468e+01	-1.658011352603054149e+02
5.305670567056705522e+01	-1.690762974855981611e+02
5.305730573057305577e+01	-1.723800110159540395e+02
5.305790579057905632e+01	-1.757113383717544366e+02
5.305850585058505686e+01	-1.790692987243128584e+02
5.305910591059105741e+01	-1.824528675926306676e+02
5.305970597059705796e+01	-1.858609765764170447e+02
5.306030603060305850e+01	-1.892925131266256926e+02
5.306090609060905905e+01	-1.927463203547421529e+02
5.306150615061505960e+01	-1.962211968820270727e+02
5.306210621062106014e+01	-1.997158967299109520e+02
5.306270627062706069e+01	-2.032291292527010853e+02
5.306330633063306124e+01	-2.067595591137317399e+02
5.306390639063906178e+01	-2.103058063060698260e+02
5.306450645064506233e+01	-2.138664462188436914e+02
5.306510651065106288e+01	-2.174400097502334006e+02
5.306570657065706342e+01	-2.210249834681229686e+02
5.306630663066306397e+01	-2.246198098193744386e+02
5.306690669066906452e+01	-2.282228873886442955e+02
5.306750675067506506e+01	-2.318325712076080265e+02
5.306810681068106561e+01	-2.354471731154307861e+02
5.306870687068706616e+01	-2.390649621712479416e+02
5.306930693069306670e+01	-2.426841651193906273e+02
5.306990699069906725e+01	-2.463029669080243593e+02
5.307050705070506780e+01	-2.499195112618116070e+02
5.307110711071106834e+01	-2.535319013091613840e+02
5.307170717071707600e+01	-2.571382002645581792e+02
5.307230723072306944e+01	-2.607364321664005615e+02
5.307290729072907709e+01	-2.643245826707245101e+02
5.307350735073507053e+01	-2.679005999011056929e+02
5.307410741074107818e+01	-2.714623953549825615e+02
5.307470747074707162e+01	-2.750078448665470319e+02
5.307530753075307928e+01	-2.785347896263149323e+02
5.307590759075907272e+01	-2.820410372573658151e+02
5.307650765076508037e+01	-2.855243629482189931e+02
5.307710771077107381e+01	-2.889825106421898226e+02
5.307770777077708146e+01	-2.924131942830133539e+02
5.307830783078307491e+01	-2.958140991164548836e+02
5.307890789078908256e+01	-2.991828830475075165e+02
5.307950795079507600e+01	-3.025171780527405758e+02
5.308010801080108365e+01	-3.058145916472445265e+02
5.308070807080708420e+01	-3.090727084055450860e+02
5.308130813081308474e+01	-3.122890915357916128e+02
5.308190819081908529e+01	-3.154612845064031603e+02
5.308250825082508584e+01	-3.185868127243077197e+02
5.308310831083108638e+01	-3.216631852638006990e+02
5.308370837083708693e+01	-3.246878966449647237e+02
5.308430843084308748e+01	-3.276584286605216221e+02
5.308490849084908803e+01	-3.305722522498737135e+02
5.308550855085508857e+01	-3.334268294190424626e+02
5.308610861086108912e+01	-3.362196152050840965e+02
5.308670867086708967e+01	-3.389480596835171013e+02
5.308730873087309021e+01	-3.416096100171784542e+02
5.308790879087909076e+01	-3.442017125448709862e+02
5.308850885088509131e+01	-3.467218149080514422e+02
5.308910891089109185e+01	-3.491673682137571859e+02
5.308970897089709240e+01	-3.515358292318683766e+02
5.309030903090309295e+01	-3.538246626247251356e+02
5.309090909090909349e+01	-3.560313432070573185e+02
5.309150915091509404e+01	-3.581533582340934458e+02
5.309210921092109459e+01	-3.601882097156415057e+02
5.309270927092709513e+01	-3.621334167538811357e+02
5.309330933093309568e+01	-3.639865179025111388e+02
5.309390939093909623e+01	-3.657450735448475712e+02
5.309450945094509677e+01	-3.674066682884036936e+02
5.309510951095109732e+01	-3.689689133734096345e+02
5.309570957095709787e+01	-3.704294490926748722e+02
5.309630963096309841e+01	-3.717859472201491826e+02
5.309690969096909896e+01	-3.730361134454818739e+02
5.309750975097509951e+01	-3.741776898118068857e+02
5.309810981098110005e+01	-3.752084571539818967e+02
5.309870987098710060e+01	-3.761262375344168163e+02
5.309930993099310115e+01	-3.769288966736215230e+02
5.309990999099910169e+01	-3.776143463725549054e+02
5.310051005100510224e+01	-3.781805469238257160e+02
5.310111011101110279e+01	-3.786255095087687437e+02
5.310171017101710333e+01	-3.789472985773998630e+02
5.310231023102310388e+01	-3.791440342082306074e+02
5.310291029102910443e+01	-3.792138944449105225e+02
5.310351035103510497e+01	-3.791551176066482185e+02
5.310411041104110552e+01	-3.789660045693619850e+02
5.310471047104710607e+01	-3.786449210145190705e+02
5.310531053105310662e+01	-3.781902996425907304e+02
5.310591059105910716e+01	-3.776006423481108527e+02
5.310651065106510771e+01	-3.768745223532740170e+02
5.310711071107110826e+01	-3.760105862970935391e+02
5.310771077107710880e+01	-3.750075562771004343e+02
5.310831083108310935e+01	-3.738642318406307936e+02
5.310891089108910990e+01	-3.725794919227636228e+02
5.310951095109511044e+01	-3.711522967280109810e+02
5.311011101110111099e+01	-3.695816895528934651e+02
5.311071107110711154e+01	-3.678667985466050823e+02
5.311131113111311208e+01	-3.660068384069751914e+02
5.311191119111911263e+01	-3.640011120090504733e+02
5.311251125112511318e+01	-3.618490119636209101e+02
5.311311131113111372e+01	-3.595500221031176125e+02
5.311371137113711427e+01	-3.571037188923597796e+02
5.311431143114311482e+01	-3.545097727617066994e+02
5.311491149114911536e+01	-3.517679493602454386e+02
5.311551155115511591e+01	-3.488781107267338371e+02
5.311611161116111646e+01	-3.458402163760968619e+02
5.311671167116711700e+01	-3.426543242993604963e+02
5.311731173117311755e+01	-3.393205918750159640e+02
5.311791179117911810e+01	-3.358392766898973036e+02
5.311851185118511864e+01	-3.322107372677463673e+02
5.311911191119111919e+01	-3.284354337037748337e+02
5.311971197119711974e+01	-3.245139282035985389e+02
5.312031203120312028e+01	-3.204468855250766524e+02
5.312091209120912083e+01	-3.162350733216738945e+02
5.312151215121512138e+01	-3.118793623860945559e+02
5.312211221122112192e+01	-3.073807267930567377e+02
5.312271227122712247e+01	-3.027402439401973879e+02
5.312331233123312302e+01	-2.979590944862307538e+02
5.312391239123912356e+01	-2.930385621856123635e+02
5.312451245124512411e+01	-2.879800336190766075e+02
5.312511251125112466e+01	-2.827849978195845324e+02
5.312571257125712521e+01	-2.774550457933005418e+02
5.312631263126312575e+01	-2.719918699354140585e+02
5.312691269126912630e+01	-2.663972633407104240e+02
5.312751275127512685e+01	-2.606731190089624874e+02
5.312811281128112739e+01	-2.548214289453426034e+02
5.312871287128712794e+01	-2.488442831561985429e+02
5.312931293129312849e+01	-2.427438685406840477e+02
5.312991299129912903e+01	-2.365224676788597833e+02
5.313051305130512958e+01	-2.301824575170428488e+02
5.313111311131113013e+01	-2.237263079513000150e+02
5.313171317131713067e+01	-2.171565803101527194e+02
5.313231323132313122e+01	-2.104759257376551034e+02
5.313291329132913177e+01	-2.036870834782005204e+02
5.313351335133513231e+01	-1.967928790644971286e+02
5.313411341134113286e+01	-1.897962224103319215e+02
5.313471347134713341e+01	-1.827001058098404940e+02
5.313531353135313395e+01	-1.755076018451657944e+02
5.313591359135913450e+01	-1.682218612044918586e+02
5.313651365136513505e+01	-1.608461104125803161e+02
5.313711371137113559e+01	-1.533836494760681717e+02
5.313771377137713614e+01	-1.458378494458869170e+02
5.313831383138313669e+01	-1.382121498993070645e+02
5.313891389138913723e+01	-1.305100563442082944e+02
5.313951395139513778e+01	-1.227351375483082734e+02
5.314011401140113833e+01	-1.148910227961630142e+02
5.314071407140713887e+01	-1.069813990768985263e+02
5.314131413141313942e+01	-9.901000820568710026e+01
5.314191419141913997e+01	-9.098064388212259246e+01
5.314251425142514051e+01	-8.289714868871126896e+01
5.314311431143114106e+01	-7.476341103279816025e+01
5.314371437143714161e+01	-6.658336203532304864e+01
5.314431443144314215e+01	-5.836097236989350989e+01
5.314491449144914270e+01	-5.010024905571890486e+01
5.314551455145514325e+01	-4.180523220802511020e+01
5.314611461146114380e+01	-3.347999174963779723e+01
5.314671467146714434e+01	-2.512862408747889376e+01
5.314731473147314489e+01	-1.675524875775382938e+01
5.314791479147914544e+01	-8.364005043696510100e+00
5.314851485148514598e+01	4.095143027316416884e-02
5.314911491149114653e+01	8.455452124039982920e+00
5.314971497149714708e+01	1.687531902299589603e+01
5.315031503150314762e+01	2.529636809098122896e+01
5.315091509150914817e+01	3.371441273097259028e+01
5.315151515151515582e+01	4.212526724951388957e+01
5.315211521152114926e+01	5.052475032089091656e+01
5.315271527152715691e+01	5.890868844703126683e+01
5.315331533153315036e+01	6.727291940913413271e+01
5.315391539153915801e+01	7.561329570703267677e+01
5.315451545154515145e+01	8.392568798232525751e+01
5.315511551155115910e+01	9.220598842131289530e+01
5.315571557155715254e+01	1.004501141338353847e+02
5.315631563156316020e+01	1.086540105041094080e+02
5.315691569156915364e+01	1.168136545097319043e+02
5.315751575157516129e+01	1.249250580050473758e+02
5.315811581158115473e+01	1.329842709651317989e+02
5.315871587158716238e+01	1.409873846867092482e+02
5.315931593159315582e+01	1.489305349423692064e+02
5.315991599159916348e+01	1.568099050845339946e+02
5.316051605160516402e+01	1.646217290956883517e+02
5.316111611161116457e+01	1.723622945814647380e+02
5.316171617161716512e+01	1.800279457032696371e+02
5.316231623162316566e+01	1.876150860472029365e+02
5.316291629162916621e+01	1.951201814261453080e+02
5.316351635163516676e+01	2.025397626119546715e+02
5.316411641164116730e+01	2.098704279948364899e+02
5.316471647164716785e+01	2.171088461670487106e+02
5.316531653165316840e+01	2.242517584282077507e+02
5.316591659165916894e+01	2.312959812095867562e+02
5.316651665166516949e+01	2.382384084148980037e+02
5.316711671167117004e+01	2.450760136751867151e+02
5.316771677167717058e+01	2.518058525155739744e+02
5.316831683168317113e+01	2.584250644317165211e+02
5.316891689168917168e+01	2.649308748739827593e+02
5.316951695169517222e+01	2.713205971374675300e+02
5.317011701170117277e+01	2.775916341561087393e+02
5.317071707170717332e+01	2.837414801992952675e+02
5.317131713171317386e+01	2.897677224695005407e+02
5.317191719171917441e+01	2.956680425996084978e+02
5.317251725172517496e+01	3.014402180487358578e+02
5.317311731173117550e+01	3.070821233955090861e+02
5.317371737173717605e+01	3.125917315278663295e+02
5.317431743174317660e+01	3.179671147286360338e+02
5.317491749174917715e+01	3.232064456562448527e+02
5.317551755175517769e+01	3.283079982200816289e+02
5.317611761176117824e+01	3.332701483501691655e+02
5.317671767176717879e+01	3.380913746609344912e+02
5.317731773177317933e+01	3.427702590090282229e+02
5.317791779177917988e+01	3.473054869452585081e+02
5.317851785178518043e+01	3.516958480608646482e+02
5.317911791179118097e+01	3.559402362284764081e+02
5.317971797179718152e+01	3.600376497382594607e+02
5.318031803180318207e+01	3.639871913298619575e+02
5.318091809180918261e+01	3.677880681209241516e+02
5.318151815181518316e+01	3.714395914330380037e+02
5.318211821182118371e+01	3.749411765161706285e+02
5.318271827182718425e+01	3.782923421726937363e+02
5.318331833183318480e+01	3.814927102822796314e+02
5.318391839183918535e+01	3.845420052290531885e+02
5.318451845184518589e+01	3.874400532324929713e+02
5.318511851185118644e+01	3.901867815836972682e+02
5.318571857185718699e+01	3.927822177887438784e+02
5.318631863186318753e+01	3.952264886209651991e+02
5.318691869186918808e+01	3.975198190840835650e+02
5.318751875187518863e+01	3.996625312882239882e+02
5.318811881188118917e+01	4.016550432409529776e+02
5.318871887188718972e+01	4.034978675555405516e+02
5.318931893189319027e+01	4.051916100787688038e+02
5.318991899189919081e+01	4.067369684406684769e+02
5.319051905190519136e+01	4.081347305286492428e+02
5.319111911191119191e+01	4.093857728885706138e+02
5.319171917191719245e+01	4.104910590553586758e+02
5.319231923192319300e+01	4.114516378158506882e+02
5.319291929192919355e+01	4.122686414065935310e+02
5.319351935193519409e+01	4.129432836493974150e+02
5.319411941194119464e+01	4.134768580274824217e+02
5.319471947194719519e+01	4.138707357051025610e+02
5.319531953195319574e+01	4.141263634935820619e+02
5.319591959195919628e+01	4.142452617667269124e+02
5.319651965196519683e+01	4.142290223286075843e+02
5.319711971197119738e+01	4.140793062367401944e+02
5.319771977197719792e+01	4.137978415837075090e+02
5.319831983198319847e+01	4.133864212402871203e+02
5.319891989198919902e+01	4.128469005631602613e+02
5.319951995199519956e+01	4.121811950702843887e+02
5.320012001200120011e+01	4.113912780870180086e+02
5.320072007200720066e+01	4.104791783660797364e+02
5.320132013201320120e+01	4.094469776844265425e+02
5.320192019201920175e+01	4.082968084201095849e+02
5.320252025202520230e+01	4.070308511121761512e+02
5.320312031203120284e+01	4.056513320066376878e+02
5.320372037203720339e+01	4.041605205915238912e+02
5.320432043204320394e+01	4.025607271240058935e+02
5.320492049204920448e+01	4.008543001525389400e+02
5.320552055205520503e+01	3.990436240369422762e+02
5.320612061206120558e+01	3.971311164692926923e+02
5.320672067206720612e+01	3.951192259984727002e+02
5.320732073207320667e+01	3.930104295611487260e+02
5.320792079207920722e+01	3.908072300219347994e+02
5.320852085208520776e+01	3.885121537254144641e+02
5.320912091209120831e+01	3.861277480626519036e+02
5.320972097209720886e+01	3.836565790547680876e+02
5.321032103210320940e+01	3.811012289560832187e+02
5.321092109210920995e+01	3.784642938792700875e+02
5.321152115211521050e+01	3.757483814448928570e+02
5.321212121212121104e+01	3.729561084576399708e+02
5.321272127212721159e+01	3.700900986114754687e+02
5.321332133213321214e+01	3.671529802258783661e+02
5.321392139213921268e+01	3.641473840152410730e+02
5.321452145214521323e+01	3.610759408934405315e+02
5.321512151215121378e+01	3.579412798154992288e+02
5.321572157215721433e+01	3.547460256581825320e+02
5.321632163216321487e+01	3.514927971412932379e+02
5.321692169216921542e+01	3.481842047913360716e+02
5.321752175217521597e+01	3.448228489491488631e+02
5.321812181218121651e+01	3.414113178230048220e+02
5.321872187218721706e+01	3.379521855886018784e+02
5.321932193219321761e+01	3.344480105372791172e+02
5.321992199219921815e+01	3.309013332737017663e+02
5.322052205220521870e+01	3.273146749641690576e+02
5.322112211221121925e+01	3.236905356366274304e+02
5.322172217221721979e+01	3.200313925333559268e+02
5.322232223222322034e+01	3.163396985172325344e+02
5.322292229222922089e+01	3.126178805323836514e+02
5.322352235223522143e+01	3.088683381199383575e+02
5.322412241224122198e+01	3.050934419895251608e+02
5.322472247224722253e+01	3.012955326470597015e+02
5.322532253225322307e+01	2.974769190792902123e+02
5.322592259225922362e+01	2.936398774954827218e+02
5.322652265226522417e+01	2.897866501265492047e+02
5.322712271227122471e+01	2.859194440818278622e+02
5.322772277227722526e+01	2.820404302636680427e+02
5.322832283228322581e+01	2.781517423398696565e+02
5.322892289228922635e+01	2.742554757739623028e+02
5.322952295229522690e+01	2.703536869132392439e+02
5.323012301230122745e+01	2.664483921343682482e+02
5.323072307230722799e+01	2.625415670463561923e+02
5.323132313231323565e+01	2.586351457505457461e+02
5.323192319231922909e+01	2.547310201572815345e+02
5.323252325232523674e+01	2.508310393587933902e+02
5.323312331233123018e+01	2.469370090577986332e+02
5.323372337233723783e+01	2.430506910512517607e+02
5.323432343234323127e+01	2.391738027686185148e+02
5.323492349234923893e+01	2.353080168639823171e+02
5.323552355235523237e+01	2.314549608612536815e+02
5.323612361236124002e+01	2.276162168516809174e+02
5.323672367236723346e+01	2.237933212428252432e+02
5.323732373237324111e+01	2.199877645581053685e+02
5.323792379237923456e+01	2.162009912859787164e+02
5.323852385238524221e+01	2.124343997777743027e+02
5.323912391239123565e+01	2.086893421931625312e+02
5.323972397239724330e+01	2.049671244921968594e+02
5.324032403240323674e+01	2.012690064728378445e+02
5.324092409240924439e+01	1.975962018528254589e+02
5.324152415241524494e+01	1.939498783947469462e+02
5.324212421242124549e+01	1.903311580731059394e+02
5.324272427242724604e+01	1.867411172821828131e+02
5.324332433243324658e+01	1.831807870834467451e+02
5.324392439243924713e+01	1.796511534912631305e+02
5.324452445244524768e+01	1.761531577956135663e+02
5.324512451245124822e+01	1.726876969205396506e+02
5.324572457245724877e+01	1.692556238169985363e+02
5.324632463246324932e+01	1.658577478888092003e+02
5.324692469246924986e+01	1.624948354503632402e+02
5.324752475247525041e+01	1.591676102147567917e+02
5.324812481248125096e+01	1.558767538110041642e+02
5.324872487248725150e+01	1.526229063289861472e+02
5.324932493249325205e+01	1.494066668907845212e+02
5.324992499249925260e+01	1.462285942470565772e+02
5.325052505250525314e+01	1.430892073971052696e+02
5.325112511251125369e+01	1.399889862313062849e+02
5.325172517251725424e+01	1.369283721945600405e+02
5.325232523252325478e+01	1.339077689694402409e+02
5.325292529252925533e+01	1.309275431777304277e+02
5.325352535253525588e+01	1.279880250990406694e+02
5.325412541254125642e+01	1.250895094052187488e+02
5.325472547254725697e+01	1.222322559092779244e+02
5.325532553255325752e+01	1.194164903275857341e+02
5.325592559255925806e+01	1.166424050540715740e+02
5.325652565256525861e+01	1.139101599452315412e+02
5.325712571257125916e+01	1.112198831147299529e+02
5.325772577257725970e+01	1.085716717364170165e+02
5.325832583258326025e+01	1.059655928546048642e+02
5.325892589258926080e+01	1.034016842004695036e+02
5.325952595259526134e+01	1.008799550134683187e+02
5.326012601260126189e+01	9.840038686669097956e+01
5.326072607260726244e+01	9.596293449508488038e+01
5.326132613261326298e+01	9.356752662552673883e+01
5.326192619261926353e+01	9.121406680773789333e+01
5.326252625262526408e+01	8.890243424506860492e+01
5.326312631263126462e+01	8.663248462420951057e+01
5.326372637263726517e+01	8.440405094541524988e+01
5.326432643264326572e+01	8.221694434261178230e+01
5.326492649264926627e+01	8.007095490680315208e+01
5.326552655265526681e+01	7.796585250264685385e+01
5.326612661266126736e+01	7.590138757968571781e+01
5.326672667266726791e+01	7.387729197747620447e+01
5.326732673267326845e+01	7.189327972388412036e+01
5.326792679267926900e+01	6.994904782584896452e+01
5.326852685268526955e+01	6.804427705195149656e+01
5.326912691269127009e+01	6.617863270614921589e+01
5.326972697269727064e+01	6.435176539207708402e+01
5.327032703270327119e+01	6.256331176734119026e+01
5.327092709270927173e+01	6.081289528726603777e+01
5.327152715271527228e+01	5.910012693758434210e+01
5.327212721272127283e+01	5.742460595559214198e+01
5.327272727272727337e+01	5.578592053932082706e+01
5.327332733273327392e+01	5.418364854430745936e+01
5.327392739273927447e+01	5.261735816757610706e+01
5.327452745274527501e+01	5.108660861847160106e+01
5.327512751275127556e+01	4.959095077601461554e+01
5.327572757275727611e+01	4.812992783247882755e+01
5.327632763276327665e+01	4.670307592291513288e+01
5.327692769276927720e+01	4.530992474037839912e+01
5.327752775277527775e+01	4.394999813663681465e+01
5.327812781278127829e+01	4.262281470817188023e+01
5.327872787278727884e+01	4.132788836730219373e+01
5.327932793279327939e+01	4.006472889828808803e+01
5.327992799279927993e+01	3.883284249830111889e+01
5.328052805280528048e+01	3.763173230316397877e+01
5.328112811281128103e+01	3.646089889528600025e+01
5.328172817281728157e+01	3.531984080349567279e+01
5.328232823282328212e+01	3.420805498046789950e+01
5.328292829282928267e+01	3.312503726705188711e+01
5.328352835283528321e+01	3.207028284123173023e+01
5.328412841284128376e+01	3.104328665175290780e+01
5.328472847284728431e+01	3.004354383646771964e+01
5.328532853285328486e+01	2.907055012547008133e+01
5.328592859285928540e+01	2.812380222910697469e+01
5.328652865286528595e+01	2.720279821097108908e+01
5.328712871287128650e+01	2.630703784599403861e+01
5.328772877287728704e+01	2.543602296377528660e+01
5.328832883288328759e+01	2.458925777729542261e+01
5.328892889288928814e+01	2.376624919717663431e+01
5.328952895289528868e+01	2.296650713166519964e+01
5.329012901290128923e+01	2.218954477252331259e+01
5.329072907290728978e+01	2.143487886702888900e+01
5.329132913291329032e+01	2.070202997629230879e+01
5.329192919291929087e+01	1.999052272010912290e+01
5.329252925292529142e+01	1.929988600857679870e+01
5.329312931293129196e+01	1.862965326071239858e+01
5.329372937293729251e+01	1.797936261031581395e+01
5.329432943294329306e+01	1.734855709932992340e+01
5.329492949294929360e+01	1.673678485895674584e+01
5.329552955295529415e+01	1.614359927879338485e+01
5.329612961296129470e+01	1.556855916425774922e+01
5.329672967296729524e+01	1.501122888257862797e+01
5.329732973297329579e+01	1.447117849762868147e+01
5.329792979297929634e+01	1.394798389388281734e+01
5.329852985298529688e+01	1.344122688978750269e+01
5.329912991299129743e+01	1.295049533832587940e+01
5.329972997299729798e+01	1.247538322481646844e+01
5.330033003300329852e+01	1.201549074796395900e+01
5.330093009300929907e+01	1.157042439376535903e+01
5.330153015301529962e+01	1.113979700028304975e+01
5.330213021302130016e+01	1.072322781357861743e+01
5.330273027302730071e+01	1.032034253510106048e+01
5.330333033303330126e+01	9.930773360822550799e+00
5.330393039303930180e+01	9.554159012413879992e+00
5.330453045304530235e+01	9.190144760750499131e+00
5.330513051305130290e+01	8.838382442038238196e+00
5.330573057305730345e+01	8.498530466845787501e+00
5.330633063306330399e+01	8.170253822329009097e+00
5.330693069306930454e+01	7.853224067928849195e+00
5.330753075307530509e+01	7.547119324822376463e+00
5.330813081308130563e+01	7.251624259402720263e+00
5.330873087308730618e+01	6.966430061060428613e+00
5.330933093309330673e+01	6.691234414534971364e+00
5.330993099309930727e+01	6.425741467101099502e+00
5.331053105310530782e+01	6.169661790850483385e+00
5.331113111311131547e+01	5.922712340324747693e+00
5.331173117311730891e+01	5.684616405751238943e+00
5.331233123312331657e+01	5.455103562128059025e+00
5.331293129312931001e+01	5.233909614399975929e+00
5.331353135313531766e+01	5.020776538961367663e+00
5.331413141314131110e+01	4.815452421717417053e+00
5.331473147314731875e+01	4.617691392928857219e+00
5.331533153315331219e+01	4.427253559060284616e+00
5.331593159315931985e+01	4.243904931846095074e+00
5.331653165316531329e+01	4.067417354782456584e+00
5.331713171317132094e+01	3.897568429750765340e+00
5.331773177317731438e+01	3.734141434221521116e+00
5.331833183318332203e+01	3.576925243502157237e+00
5.331893189318931547e+01	3.425714248902692383e+00
5.331953195319532313e+01	3.280308274279349234e+00
5.332013201320131657e+01	3.140512491128027772e+00
5.332073207320732422e+01	3.006137332393258976e+00
5.332133213321332477e+01	2.876998405152145999e+00
5.332193219321932531e+01	2.752916402326547551e+00
5.332253225322532586e+01	2.633717013570614718e+00
5.332313231323132641e+01	2.519230835474683516e+00
5.332373237323732695e+01	2.409293281220429517e+00
5.332433243324332750e+01	2.303744489816212937e+00
5.332493249324932805e+01	2.202429235035586519e+00
5.332553255325532859e+01	2.105196834176130238e+00
5.332613261326132914e+01	2.011901056750009076e+00
5.332673267326732969e+01	1.922400033212032566e+00
5.332733273327333023e+01	1.836556163825489918e+00
5.332793279327933078e+01	1.754236027760628591e+00
5.332853285328533133e+01	1.675310292515406196e+00
5.332913291329133187e+01	1.599653623743065189e+00
5.332973297329733242e+01	1.527144595566059637e+00
5.333033303330333297e+01	1.457665601451121118e+00
5.333093309330933351e+01	1.391102765715577672e+00
5.333153315331533406e+01	1.327345855730520441e+00
5.333213321332133461e+01	1.266288194882179585e+00
5.333273327332733516e+01	1.207826576348563608e+00
5.333333333333333570e+01	1.151861177744583076e+00
5.333393339333933625e+01	1.098295476684897354e+00
5.333453345334533680e+01	1.047036167310148480e+00
5.333513351335133734e+01	9.979930778186572038e-01
5.333573357335733789e+01	9.510790890423266308e-01
5.333633363336333844e+01	9.062100541022873879e-01
5.333693369336933898e+01	8.633047191767040385e-01
5.333753375337533953e+01	8.222846454102844538e-01
5.333813381338134008e+01	7.830741319921845633e-01
5.333873387338734062e+01	7.456001404263813415e-01
5.333933393339334117e+01	7.097922200159839656e-01
5.333993399339934172e+01	6.755824345805750974e-01
5.334053405340534226e+01	6.429052904233055754e-01
5.334113411341134281e+01	6.116976655622724524e-01
5.334173417341734336e+01	5.818987402385924490e-01
5.334233423342334390e+01	5.534499287115247634e-01
5.334293429342934445e+01	5.262948123490952534e-01
5.334353435343534500e+01	5.003790740207759713e-01
5.334413441344134554e+01	4.756504337970316465e-01
5.334473447344734609e+01	4.520585859587958333e-01
5.334533453345334664e+01	4.295551373183508770e-01
5.334593459345934718e+01	4.080935468514736431e-01
5.334653465346534773e+01	3.876290666392513962e-01
5.334713471347134828e+01	3.681186841165058343e-01
5.334773477347734882e+01	3.495210656224153611e-01
5.334833483348334937e+01	3.317965012476058462e-01
5.334893489348934992e+01	3.149068509707461661e-01
5.334953495349535046e+01	2.988154920765006550e-01
5.335013501350135101e+01	2.834872678455834794e-01
5.335073507350735156e+01	2.688884375065965227e-01
5.335133513351335210e+01	2.549866274383663645e-01
5.335193519351935265e+01	2.417507836105611541e-01
5.335253525352535320e+01	2.291511252495324891e-01
5.335313531353135375e+01	2.171590997155356251e-01
5.335373537353735429e+01	2.057473385767694674e-01
5.335433543354335484e+01	1.948896148650389737e-01
5.335493549354935539e+01	1.845608014972559829e-01
5.335553555355535593e+01	1.747368308464943565e-01
5.335613561356135648e+01	1.653946554458692597e-01
5.335673567356735703e+01	1.565122098081367652e-01
5.335733573357335757e+01	1.480683733435948224e-01
5.335793579357935812e+01	1.400429343586160336e-01
5.335853585358535867e+01	1.324165551169538546e-01
5.335913591359135921e+01	1.251707379458149028e-01
5.335973597359735976e+01	1.182877923686134758e-01
5.336033603360336031e+01	1.117508032462733447e-01
5.336093609360936085e+01	1.055435999089468641e-01
5.336153615361536140e+01	9.965072626005472278e-02
5.336213621362136195e+01	9.405741183461778510e-02
5.336273627362736249e+01	8.874954379394391080e-02
5.336333633363336304e+01	8.371363983884659576e-02
5.336393639363936359e+01	7.893682202369767253e-02
5.336453645364536413e+01	7.440679145375170278e-02
5.336513651365136468e+01	7.011180384832139956e-02
5.336573657365736523e+01	6.604064595251661618e-02
5.336633663366336577e+01	6.218261278039502460e-02
5.336693669366936632e+01	5.852748567248951261e-02
5.336753675367536687e+01	5.506551115078656827e-02
5.336813681368136741e+01	5.178738055431553189e-02
5.336873687368736796e+01	4.868421043857985159e-02
5.336933693369336851e+01	4.574752372210422885e-02
5.336993699369936905e+01	4.296923156339630540e-02
5.337053705370536960e+01	4.034161595161935010e-02
5.337113711371137015e+01	3.785731299424516250e-02
5.337173717371737069e+01	3.550929688490907232e-02
5.337233723372337124e+01	3.329086453461715944e-02
5.337293729372937179e+01	3.119562084936582103e-02
5.337353735373537233e+01	2.921746463712627043e-02
5.337413741374137288e+01	2.735057512702552748e-02
5.337473747374737343e+01	2.558939908342521344e-02
5.337533753375337398e+01	2.392863849746263913e-02
5.337593759375937452e+01	2.236323883848071598e-02
5.337653765376537507e+01	2.088837784763926744e-02
5.337713771377137562e+01	1.949945485587448873e-02
5.337773777377737616e+01	1.819208060825983075e-02
5.337833783378337671e+01	1.696206757672786419e-02
5.337893789378937726e+01	1.580542074303975530e-02
5.337953795379537780e+01	1.471832883384548672e-02
5.338013801380137835e+01	1.369715598966390196e-02
5.338073807380737890e+01	1.273843384963510399e-02
5.338133813381337944e+01	1.183885403395811518e-02
5.338193819381937999e+01	1.099526100603030569e-02
5.338253825382538054e+01	1.020464529645172432e-02
5.338313831383138108e+01	9.464137071250726743e-03
5.338373837383738163e+01	8.771000026926959944e-03
5.338433843384338218e+01	8.122625595195533121e-03
5.338493849384938272e+01	7.516527440650377576e-03
5.338553855385538327e+01	6.950334004371112699e-03
5.338613861386138382e+01	6.421788473779506401e-03
5.338673867386738436e+01	5.928741281361346073e-03
5.338733873387338491e+01	5.469145625405501601e-03
5.338793879387938546e+01	5.041053204922981562e-03
5.338853885388538600e+01	4.642610155051670427e-03
5.338913891389138655e+01	4.272053169846904384e-03
5.338973897389738710e+01	3.927705799979122094e-03
5.339033903390338764e+01	3.607974913504330677e-03
5.339093909390939530e+01	3.311347308534705238e-03
5.339153915391538874e+01	3.036386467311327948e-03
5.339213921392139639e+01	2.781729441863232781e-03
5.339273927392738983e+01	2.546083862121545360e-03
5.339333933393339748e+01	2.328225058039793197e-03
5.339393939393939092e+01	2.126993287946274663e-03
5.339453945394539858e+01	1.941291066017279254e-03
5.339513951395139202e+01	1.770080582406359732e-03
5.339573957395739967e+01	1.612381210190944698e-03
5.339633963396339311e+01	1.467267093899225381e-03
5.339693969396940076e+01	1.333864814954632133e-03
5.339753975397539421e+01	1.211351129918861744e-03
5.339813981398140186e+01	1.098950777925333539e-03
5.339873987398739530e+01	9.959343541707651667e-04
5.339933993399340295e+01	9.016162467719421227e-04
5.339993999399939639e+01	8.153526346964737456e-04
5.340054005400540404e+01	7.365395448397985250e-04
5.340114011401140459e+01	6.646109666456905159e-04
5.340174017401740514e+01	5.990370229542864387e-04
5.340234023402340569e+01	5.393221960107387383e-04
5.340294029402940623e+01	4.850058383561410688e-04
5.340354035403540678e+01	4.356555716432172071e-04
5.340414041404140733e+01	3.908684547234971907e-04
5.340474047404740787e+01	3.502694124381892904e-04
5.340534053405340842e+01	3.135097181637833889e-04
5.340594059405940897e+01	2.802655296564428647e-04
5.340654065406540951e+01	2.502364777860937640e-04
5.340714071407141006e+01	2.231443077737251153e-04
5.340774077407741061e+01	1.987315725464545340e-04
5.340834083408341115e+01	1.767603778070579181e-04
5.340894089408941170e+01	1.570111783805849392e-04
5.340954095409541225e+01	1.392816253529961356e-04
5.341014101410141279e+01	1.233854634580082703e-04
5.341074107410741334e+01	1.091514781009668558e-04
5.341134113411341389e+01	9.642249133486705827e-05
5.341194119411941443e+01	8.505440602581919708e-05
5.341254125412541498e+01	7.491529736527066901e-05
5.341314131413141553e+01	6.588455080600702767e-05
5.341374137413741607e+01	5.785204541999854674e-05
5.341434143414341662e+01	5.071738159999582680e-05
5.341494149414941717e+01	4.438915195468143391e-05
5.341554155415541771e+01	3.878425418023205828e-05
5.341614161416141826e+01	3.382724463023127365e-05
5.341674167416741881e+01	2.944973125171327738e-05
5.341734173417341935e+01	2.558980450825102841e-05
5.341794179417941990e+01	2.219150487180841379e-05
5.341854185418542045e+01	1.920432543378279431e-05
5.341914191419142099e+01	1.658274816235498015e-05
5.341974197419742154e+01	1.428581231790335321e-05
5.342034203420342209e+01	1.227671353066966454e-05
5.342094209420942263e+01	1.052466262562343960e-05
5.342154215421542318e+01	8.999606405963539397e-06
5.342214221422142373e+01	7.674690832624449805e-06
5.342274227422742428e+01	6.525956978108163006e-06
5.342334233423342482e+01	5.532061724225210397e-06
5.342394239423942537e+01	4.674021637770988112e-06
5.342454245424542592e+01	3.934978512131358290e-06
5.342514251425142646e+01	3.299985119312221930e-06
5.342574257425742701e+01	2.755809775442536952e-06
5.342634263426342756e+01	2.290758382936038918e-06
5.342694269426942810e+01	1.894512673752304750e-06
5.342754275427542865e+01	1.557983440128996993e-06
5.342814281428142920e+01	1.273177601342755378e-06
5.342874287428742974e+01	1.033078017101031433e-06
5.342934293429343029e+01	8.315350197051517295e-07
5.342994299429943084e+01	6.631686978217842848e-07
5.343054305430543138e+01	5.232810242541839136e-07
5.343114311431143193e+01	4.077769782488046112e-07
5.343174317431743248e+01	3.130938693735944815e-07
5.343234323432343302e+01	2.361381246620904962e-07
5.343294329432943357e+01	1.742288533657461142e-07
5.343354335433543412e+01	1.250475541611565871e-07
5.343414341434143466e+01	8.659337791466494571e-08
5.343474347434743521e+01	5.714340503848551531e-08
5.343534353435343576e+01	3.521744003074867069e-08
5.343594359435943630e+01	1.954686695192171199e-08
5.343654365436543685e+01	9.047148349221211129e-09
5.343714371437143740e+01	2.793586516061941452e-09
5.343774377437743794e+01	-0.000000000000000000e+00
5.343834383438343849e+01	-0.000000000000000000e+00
5.343894389438943904e+01	-0.000000000000000000e+00
5.343954395439543958e+01	-0.000000000000000000e+00
5.344014401440144013e+01	-0.000000000000000000e+00
5.344074407440744068e+01	-0.000000000000000000e+00
5.344134413441344122e+01	-0.000000000000000000e+00
5.344194419441944177e+01	-0.000000000000000000e+00
5.344254425442544232e+01	-0.000000000000000000e+00
5.344314431443144287e+01	-0.000000000000000000e+00
5.344374437443744341e+01	-0.000000000000000000e+00
5.344434443444344396e+01	-0.000000000000000000e+00
5.344494449444944451e+01	-0.000000000000000000e+00
5.344554455445544505e+01	-0.000000000000000000e+00
5.344614461446144560e+01	-0.000000000000000000e+00
5.344674467446744615e+01	-0.000000000000000000e+00
5.344734473447344669e+01	-0.000000000000000000e+00
5.344794479447944724e+01	-0.000000000000000000e+00
5.344854485448544779e+01	-0.000000000000000000e+00
5.344914491449144833e+01	-0.000000000000000000e+00
5.344974497449744888e+01	-0.000000000000000000e+00
5.345034503450344943e+01	-0.000000000000000000e+00
5.345094509450944997e+01	-0.000000000000000000e+00
5.345154515451545052e+01	-0.000000000000000000e+00
5.345214521452145107e+01	-0.000000000000000000e+00
5.345274527452745161e+01	-0.000000000000000000e+00
5.345334533453345216e+01	-0.000000000000000000e+00
5.345394539453945271e+01	-0.000000000000000000e+00
5.345454545454545325e+01	-0.000000000000000000e+00
5.345514551455145380e+01	-0.000000000000000000e+00
5.345574557455745435e+01	-0.000000000000000000e+00
5.345634563456345489e+01	-0.000000000000000000e+00
5.345694569456945544e+01	-0.000000000000000000e+00
5.345754575457545599e+01	-0.000000000000000000e+00
5.345814581458145653e+01	-0.000000000000000000e+00
5.345874587458745708e+01	-0.000000000000000000e+00
5.345934593459345763e+01	-0.000000000000000000e+00
5.345994599459945817e+01	-0.000000000000000000e+00
5.346054605460545872e+01	-0.000000000000000000e+00
5.346114611461145927e+01	-0.000000000000000000e+00
5.346174617461745981e+01	-0.000000000000000000e+00
5.346234623462346036e+01	-0.000000000000000000e+00
5.346294629462946091e+01	-0.000000000000000000e+00
5.346354635463546146e+01	-0.000000000000000000e+00
5.346414641464146200e+01	-0.000000000000000000e+00
5.346474647464746255e+01	-0.000000000000000000e+00
5.346534653465346310e+01	-0.000000000000000000e+00
5.346594659465946364e+01	-0.000000000000000000e+00
5.346654665466546419e+01	-0.000000000000000000e+00
5.346714671467146474e+01	-0.000000000000000000e+00
5.346774677467746528e+01	-0.000000000000000000e+00
5.346834683468346583e+01	-0.000000000000000000e+00
5.346894689468946638e+01	-0.000000000000000000e+00
5.346954695469546692e+01	-0.000000000000000000e+00
5.347014701470146747e+01	-0.000000000000000000e+00
5.347074707470747512e+01	-0.000000000000000000e+00
5.347134713471346856e+01	-0.000000000000000000e+00
5.347194719471947622e+01	-0.000000000000000000e+00
5.347254725472546966e+01	-0.000000000000000000e+00
5.347314731473147731e+01	-0.000000000000000000e+00
5.347374737473747075e+01	-0.000000000000000000e+00
5.347434743474347840e+01	-0.000000000000000000e+00
5.347494749474947184e+01	-0.000000000000000000e+00
5.347554755475547950e+01	-0.000000000000000000e+00
5.347614761476147294e+01	-0.000000000000000000e+00
5.347674767476748059e+01	-0.000000000000000000e+00
5.347734773477347403e+01	-0.000000000000000000e+00
5.347794779477948168e+01	-0.000000000000000000e+00
5.347854785478547512e+01	-0.000000000000000000e+00
5.347914791479148278e+01	-0.000000000000000000e+00
5.347974797479747622e+01	-0.000000000000000000e+00
5.348034803480348387e+01	-0.000000000000000000e+00
5.348094809480948442e+01	-0.000000000000000000e+00
5.348154815481548496e+01	-0.000000000000000000e+00
5.348214821482148551e+01	-0.000000000000000000e+00
5.348274827482748606e+01	-0.000000000000000000e+00
5.348334833483348660e+01	-0.000000000000000000e+00
5.348394839483948715e+01	-0.000000000000000000e+00
5.348454845484548770e+01	-0.000000000000000000e+00
5.348514851485148824e+01	-0.000000000000000000e+00
5.348574857485748879e+01	-0.000000000000000000e+00
5.348634863486348934e+01	-0.000000000000000000e+00
5.348694869486948988e+01	-0.000000000000000000e+00
5.348754875487549043e+01	-0.000000000000000000e+00
5.348814881488149098e+01	-0.000000000000000000e+00
5.348874887488749152e+01	-0.000000000000000000e+00
5.348934893489349207e+01	-0.000000000000000000e+00
5.348994899489949262e+01	-0.000000000000000000e+00
5.349054905490549316e+01	-0.000000000000000000e+00
5.349114911491149371e+01	-0.000000000000000000e+00
5.349174917491749426e+01	-0.000000000000000000e+00
5.349234923492349481e+01	-0.000000000000000000e+00
5.349294929492949535e+01	-0.000000000000000000e+00
5.349354935493549590e+01	-0.000000000000000000e+00
5.349414941494149645e+01	-0.000000000000000000e+00
5.349474947494749699e+01	-0.000000000000000000e+00
5.349534953495349754e+01	-0.000000000000000000e+00
5.349594959495949809e+01	-0.000000000000000000e+00
5.349654965496549863e+01	-0.000000000000000000e+00
5.349714971497149918e+01	-0.000000000000000000e+00
5.349774977497749973e+01	-0.000000000000000000e+00
5.349834983498350027e+01	-0.000000000000000000e+00
5.349894989498950082e+01	-0.000000000000000000e+00
5.349954995499550137e+01	-0.000000000000000000e+00
5.350015001500150191e+01	-0.000000000000000000e+00
5.350075007500750246e+01	-0.000000000000000000e+00
5.350135013501350301e+01	-0.000000000000000000e+00
5.350195019501950355e+01	-0.000000000000000000e+00
5.350255025502550410e+01	-0.000000000000000000e+00
5.350315031503150465e+01	-0.000000000000000000e+00
5.350375037503750519e+01	-0.000000000000000000e+00
5.350435043504350574e+01	-0.000000000000000000e+00
5.350495049504950629e+01	-0.000000000000000000e+00
5.350555055505550683e+01	-0.000000000000000000e+00
5.350615061506150738e+01	-0.000000000000000000e+00
5.350675067506750793e+01	-0.000000000000000000e+00
5.350735073507350847e+01	-0.000000000000000000e+00
5.350795079507950902e+01	-0.000000000000000000e+00
5.350855085508550957e+01	-0.000000000000000000e+00
5.350915091509151011e+01	-0.000000000000000000e+00
5.350975097509751066e+01	-0.000000000000000000e+00
5.351035103510351121e+01	-0.000000000000000000e+00
5.351095109510951175e+01	-0.000000000000000000e+00
5.351155115511551230e+01	-0.000000000000000000e+00
5.351215121512151285e+01	-0.000000000000000000e+00
5.351275127512751340e+01	-0.000000000000000000e+00
5.351335133513351394e+01	-0.000000000000000000e+00
5.351395139513951449e+01	-0.000000000000000000e+00
5.351455145514551504e+01	-0.000000000000000000e+00
5.351515151515151558e+01	-0.000000000000000000e+00
5.351575157515751613e+01	-0.000000000000000000e+00
5.351635163516351668e+01	-0.000000000000000000e+00
5.351695169516951722e+01	-0.000000000000000000e+00
5.351755175517551777e+01	-0.000000000000000000e+00
5.351815181518151832e+01	-0.000000000000000000e+00
5.351875187518751886e+01	-0.000000000000000000e+00
5.351935193519351941e+01	-0.000000000000000000e+00
5.351995199519951996e+01	-0.000000000000000000e+00
5.352055205520552050e+01	-0.000000000000000000e+00
5.352115211521152105e+01	-0.000000000000000000e+00
5.352175217521752160e+01	-0.000000000000000000e+00
5.352235223522352214e+01	-0.000000000000000000e+00
5.352295229522952269e+01	-0.000000000000000000e+00
5.352355235523552324e+01	-0.000000000000000000e+00
5.352415241524152378e+01	-0.000000000000000000e+00
5.352475247524752433e+01	-0.000000000000000000e+00
5.352535253525352488e+01	-0.000000000000000000e+00
5.352595259525952542e+01	-0.000000000000000000e+00
5.352655265526552597e+01	-0.000000000000000000e+00
5.352715271527152652e+01	-0.000000000000000000e+00
5.352775277527752706e+01	-0.000000000000000000e+00
5.352835283528352761e+01	-0.000000000000000000e+00
5.352895289528952816e+01	-0.000000000000000000e+00
5.352955295529552870e+01	-0.000000000000000000e+00
5.353015301530152925e+01	-0.000000000000000000e+00
5.353075307530752980e+01	-0.000000000000000000e+00
5.353135313531353034e+01	-0.000000000000000000e+00
5.353195319531953089e+01	-0.000000000000000000e+00
5.353255325532553144e+01	-0.000000000000000000e+00
5.353315331533153199e+01	-0.000000000000000000e+00
5.353375337533753253e+01	-0.000000000000000000e+00
5.353435343534353308e+01	-0.000000000000000000e+00
5.353495349534953363e+01	-0.000000000000000000e+00
5.353555355535553417e+01	-0.000000000000000000e+00
5.353615361536153472e+01	-0.000000000000000000e+00
5.353675367536753527e+01	-0.000000000000000000e+00
5.353735373537353581e+01	-0.000000000000000000e+00
5.353795379537953636e+01	-0.000000000000000000e+00
5.353855385538553691e+01	-0.000000000000000000e+00
5.353915391539153745e+01	-0.000000000000000000e+00
5.353975397539753800e+01	-0.000000000000000000e+00
5.354035403540353855e+01	-0.000000000000000000e+00
5.354095409540953909e+01	-0.000000000000000000e+00
5.354155415541553964e+01	-0.000000000000000000e+00
5.354215421542154019e+01	-0.000000000000000000e+00
5.354275427542754073e+01	-0.000000000000000000e+00
5.354335433543354128e+01	-0.000000000000000000e+00
5.354395439543954183e+01	-0.000000000000000000e+00
5.354455445544554237e+01	-0.000000000000000000e+00
5.354515451545154292e+01	-0.000000000000000000e+00
5.354575457545754347e+01	-0.000000000000000000e+00
5.354635463546354401e+01	-0.000000000000000000e+00
5.354695469546954456e+01	-0.000000000000000000e+00
5.354755475547554511e+01	-0.000000000000000000e+00
5.354815481548154565e+01	-0.000000000000000000e+00
5.354875487548754620e+01	-0.000000000000000000e+00
5.354935493549354675e+01	-0.000000000000000000e+00
5.354995499549954729e+01	-0.000000000000000000e+00
5.355055505550555495e+01	-0.000000000000000000e+00
5.355115511551154839e+01	-0.000000000000000000e+00
5.355175517551755604e+01	-0.000000000000000000e+00
5.355235523552354948e+01	-0.000000000000000000e+00
5.355295529552955713e+01	-0.000000000000000000e+00
5.355355535553555058e+01	-0.000000000000000000e+00
5.355415541554155823e+01	-0.000000000000000000e+00
5.355475547554755167e+01	-0.000000000000000000e+00
5.355535553555355932e+01	-0.000000000000000000e+00
5.355595559555955276e+01	-0.000000000000000000e+00
5.355655565556556041e+01	-0.000000000000000000e+00
5.355715571557155386e+01	-0.000000000000000000e+00
5.355775577557756151e+01	-0.000000000000000000e+00
5.355835583558355495e+01	-0.000000000000000000e+00
5.355895589558956260e+01	-0.000000000000000000e+00
5.355955595559555604e+01	-0.000000000000000000e+00
5.356015601560156369e+01	-0.000000000000000000e+00
5.356075607560756424e+01	-0.000000000000000000e+00
5.356135613561356479e+01	-0.000000000000000000e+00
5.356195619561956534e+01	-0.000000000000000000e+00
5.356255625562556588e+01	-0.000000000000000000e+00
5.356315631563156643e+01	-0.000000000000000000e+00
5.356375637563756698e+01	-0.000000000000000000e+00
5.356435643564356752e+01	-0.000000000000000000e+00
5.356495649564956807e+01	-0.000000000000000000e+00
5.356555655565556862e+01	-0.000000000000000000e+00
5.356615661566156916e+01	-0.000000000000000000e+00
5.356675667566756971e+01	-0.000000000000000000e+00
5.356735673567357026e+01	-0.000000000000000000e+00
5.356795679567957080e+01	-0.000000000000000000e+00
5.356855685568557135e+01	-0.000000000000000000e+00
5.356915691569157190e+01	-0.000000000000000000e+00
5.356975697569757244e+01	-0.000000000000000000e+00
5.357035703570357299e+01	-0.000000000000000000e+00
5.357095709570957354e+01	-0.000000000000000000e+00
5.357155715571557408e+01	-0.000000000000000000e+00
5.357215721572157463e+01	-0.000000000000000000e+00
5.357275727572757518e+01	-0.000000000000000000e+00
5.357335733573357572e+01	-0.000000000000000000e+00
5.357395739573957627e+01	-0.000000000000000000e+00
5.357455745574557682e+01	-0.000000000000000000e+00
5.357515751575157736e+01	-0.000000000000000000e+00
5.357575757575757791e+01	-0.000000000000000000e+00
5.357635763576357846e+01	-0.000000000000000000e+00
5.357695769576957900e+01	-0.000000000000000000e+00
5.357755775577557955e+01	-0.000000000000000000e+00
5.357815781578158010e+01	-0.000000000000000000e+00
5.357875787578758064e+01	-0.000000000000000000e+00
5.357935793579358119e+01	-0.000000000000000000e+00
5.357995799579958174e+01	-0.000000000000000000e+00
5.358055805580558228e+01	-0.000000000000000000e+00
5.358115811581158283e+01	-0.000000000000000000e+00
5.358175817581758338e+01	-0.000000000000000000e+00
5.358235823582358393e+01	-0.000000000000000000e+00
5.358295829582958447e+01	-0.000000000000000000e+00
5.358355835583558502e+01	-0.000000000000000000e+00
5.358415841584158557e+01	-0.000000000000000000e+00
5.358475847584758611e+01	-0.000000000000000000e+00
5.358535853585358666e+01	-0.000000000000000000e+00
5.358595859585958721e+01	-0.000000000000000000e+00
5.358655865586558775e+01	-0.000000000000000000e+00
5.358715871587158830e+01	-0.000000000000000000e+00
5.358775877587758885e+01	-0.000000000000000000e+00
5.358835883588358939e+01	-0.000000000000000000e+00
5.358895889588958994e+01	-0.000000000000000000e+00
5.358955895589559049e+01	-0.000000000000000000e+00
5.359015901590159103e+01	-0.000000000000000000e+00
5.359075907590759158e+01	-0.000000000000000000e+00
5.359135913591359213e+01	-0.000000000000000000e+00
5.359195919591959267e+01	-0.000000000000000000e+00
5.359255925592559322e+01	-0.000000000000000000e+00
5.359315931593159377e+01	-0.000000000000000000e+00
5.359375937593759431e+01	-0.000000000000000000e+00
5.359435943594359486e+01	-0.000000000000000000e+00
5.359495949594959541e+01	-0.000000000000000000e+00
5.359555955595559595e+01	-0.000000000000000000e+00
5.359615961596159650e+01	-0.000000000000000000e+00
5.359675967596759705e+01	-0.000000000000000000e+00
5.359735973597359759e+01	-0.000000000000000000e+00
5.359795979597959814e+01	-0.000000000000000000e+00
5.359855985598559869e+01	-0.000000000000000000e+00
5.359915991599159923e+01	-0.000000000000000000e+00
5.359975997599759978e+01	-0.000000000000000000e+00
5.360036003600360033e+01	-0.000000000000000000e+00
5.360096009600960087e+01	-0.000000000000000000e+00
5.360156015601560142e+01	-0.000000000000000000e+00
5.360216021602160197e+01	-0.000000000000000000e+00
5.360276027602760252e+01	-0.000000000000000000e+00
5.360336033603360306e+01	-0.000000000000000000e+00
5.360396039603960361e+01	-0.000000000000000000e+00
5.360456045604560416e+01	-0.000000000000000000e+00
5.360516051605160470e+01	-0.000000000000000000e+00
5.360576057605760525e+01	-0.000000000000000000e+00
5.360636063606360580e+01	-0.000000000000000000e+00
5.360696069606960634e+01	-0.000000000000000000e+00
5.360756075607560689e+01	-0.000000000000000000e+00
5.360816081608160744e+01	-0.000000000000000000e+00
5.360876087608760798e+01	-0.000000000000000000e+00
5.360936093609360853e+01	-0.000000000000000000e+00
5.360996099609960908e+01	-0.000000000000000000e+00
5.361056105610560962e+01	-0.000000000000000000e+00
5.361116111611161017e+01	-0.000000000000000000e+00
5.361176117611761072e+01	-0.000000000000000000e+00
5.361236123612361126e+01	-0.000000000000000000e+00
5.361296129612961181e+01	-0.000000000000000000e+00
5.361356135613561236e+01	-0.000000000000000000e+00
5.361416141614161290e+01	-0.000000000000000000e+00
5.361476147614761345e+01	-0.000000000000000000e+00
5.361536153615361400e+01	-0.000000000000000000e+00
5.361596159615961454e+01	-0.000000000000000000e+00
5.361656165616561509e+01	-0.000000000000000000e+00
5.361716171617161564e+01	-0.000000000000000000e+00
5.361776177617761618e+01	-0.000000000000000000e+00
5.361836183618361673e+01	-0.000000000000000000e+00
5.361896189618961728e+01	-0.000000000000000000e+00
5.361956195619561782e+01	-0.000000000000000000e+00
5.362016201620161837e+01	-0.000000000000000000e+00
5.362076207620761892e+01	-0.000000000000000000e+00
5.362136213621361946e+01	-0.000000000000000000e+00
5.362196219621962001e+01	-0.000000000000000000e+00
5.362256225622562056e+01	-0.000000000000000000e+00
5.362316231623162111e+01	-0.000000000000000000e+00
5.362376237623762165e+01	-0.000000000000000000e+00
5.362436243624362220e+01	-0.000000000000000000e+00
5.362496249624962275e+01	-0.000000000000000000e+00
5.362556255625562329e+01	-0.000000000000000000e+00
5.362616261626162384e+01	-0.000000000000000000e+00
5.362676267626762439e+01	-0.000000000000000000e+00
5.362736273627362493e+01	-0.000000000000000000e+00
5.362796279627962548e+01	-0.000000000000000000e+00
5.362856285628562603e+01	-0.000000000000000000e+00
5.362916291629162657e+01	-0.000000000000000000e+00
5.362976297629762712e+01	-0.000000000000000000e+00
5.363036303630363477e+01	-0.000000000000000000e+00
5.363096309630962821e+01	-0.000000000000000000e+00
5.363156315631563587e+01	-0.000000000000000000e+00
5.363216321632162931e+01	-0.000000000000000000e+00
5.363276327632763696e+01	-0.000000000000000000e+00
5.363336333633363040e+01	-0.000000000000000000e+00
5.363396339633963805e+01	-0.000000000000000000e+00
5.363456345634563149e+01	-0.000000000000000000e+00
5.363516351635163915e+01	-0.000000000000000000e+00
5.363576357635763259e+01	-0.000000000000000000e+00
5.363636363636364024e+01	-0.000000000000000000e+00
5.363696369636963368e+01	-0.000000000000000000e+00
5.363756375637564133e+01	-0.000000000000000000e+00
5.363816381638163477e+01	-0.000000000000000000e+00
5.363876387638764243e+01	-0.000000000000000000e+00
5.363936393639363587e+01	-0.000000000000000000e+00
5.363996399639964352e+01	-0.000000000000000000e+00
5.364056405640564407e+01	-0.000000000000000000e+00
5.364116411641164461e+01	-0.000000000000000000e+00
5.364176417641764516e+01	-0.000000000000000000e+00
5.364236423642364571e+01	-0.000000000000000000e+00
5.364296429642964625e+01	-0.000000000000000000e+00
5.364356435643564680e+01	-0.000000000000000000e+00
5.364416441644164735e+01	-0.000000000000000000e+00
5.364476447644764789e+01	-0.000000000000000000e+00
5.364536453645364844e+01	-0.000000000000000000e+00
5.364596459645964899e+01	-0.000000000000000000e+00
5.364656465646564953e+01	-0.000000000000000000e+00
5.364716471647165008e+01	-0.000000000000000000e+00
5.364776477647765063e+01	-0.000000000000000000e+00
5.364836483648365117e+01	-0.000000000000000000e+00
5.364896489648965172e+01	-0.000000000000000000e+00
5.364956495649565227e+01	-0.000000000000000000e+00
5.365016501650165281e+01	-0.000000000000000000e+00
5.365076507650765336e+01	-0.000000000000000000e+00
5.365136513651365391e+01	-0.000000000000000000e+00
5.365196519651965446e+01	-0.000000000000000000e+00
5.365256525652565500e+01	-0.000000000000000000e+00
5.365316531653165555e+01	-0.000000000000000000e+00
5.365376537653765610e+01	-0.000000000000000000e+00
5.365436543654365664e+01	-0.000000000000000000e+00
5.365496549654965719e+01	-0.000000000000000000e+00
5.365556555655565774e+01	-0.000000000000000000e+00
5.365616561656165828e+01	-0.000000000000000000e+00
5.365676567656765883e+01	-0.000000000000000000e+00
5.365736573657365938e+01	-0.000000000000000000e+00
5.365796579657965992e+01	-0.000000000000000000e+00
5.365856585658566047e+01	-0.000000000000000000e+00
5.365916591659166102e+01	-0.000000000000000000e+00
5.365976597659766156e+01	-0.000000000000000000e+00
5.366036603660366211e+01	-0.000000000000000000e+00
5.366096609660966266e+01	-0.000000000000000000e+00
5.366156615661566320e+01	-0.000000000000000000e+00
5.366216621662166375e+01	-0.000000000000000000e+00
5.366276627662766430e+01	-0.000000000000000000e+00
5.366336633663366484e+01	-0.000000000000000000e+00
5.366396639663966539e+01	-0.000000000000000000e+00
5.366456645664566594e+01	-0.000000000000000000e+00
5.366516651665166648e+01	-0.000000000000000000e+00
5.366576657665766703e+01	-0.000000000000000000e+00
5.366636663666366758e+01	-0.000000000000000000e+00
5.366696669666966812e+01	-0.000000000000000000e+00
5.366756675667566867e+01	-0.000000000000000000e+00
5.366816681668166922e+01	-0.000000000000000000e+00
5.366876687668766976e+01	-0.000000000000000000e+00
5.366936693669367031e+01	-0.000000000000000000e+00
5.366996699669967086e+01	-0.000000000000000000e+00
5.367056705670567140e+01	-0.000000000000000000e+00
5.367116711671167195e+01	-0.000000000000000000e+00
5.367176717671767250e+01	-0.000000000000000000e+00
5.367236723672367305e+01	-0.000000000000000000e+00
5.367296729672967359e+01	-0.000000000000000000e+00
5.367356735673567414e+01	-0.000000000000000000e+00
5.367416741674167469e+01	-0.000000000000000000e+00
5.367476747674767523e+01	-0.000000000000000000e+00
5.367536753675367578e+01	-0.000000000000000000e+00
5.367596759675967633e+01	-0.000000000000000000e+00
5.367656765676567687e+01	-0.000000000000000000e+00
5.367716771677167742e+01	-0.000000000000000000e+00
5.367776777677767797e+01	-0.000000000000000000e+00
5.367836783678367851e+01	-0.000000000000000000e+00
5.367896789678967906e+01	-0.000000000000000000e+00
5.367956795679567961e+01	-0.000000000000000000e+00
5.368016801680168015e+01	-0.000000000000000000e+00
5.368076807680768070e+01	-0.000000000000000000e+00
5.368136813681368125e+01	-0.000000000000000000e+00
5.368196819681968179e+01	-0.000000000000000000e+00
5.368256825682568234e+01	-0.000000000000000000e+00
5.368316831683168289e+01	-0.000000000000000000e+00
5.368376837683768343e+01	-0.000000000000000000e+00
5.368436843684368398e+01	-0.000000000000000000e+00
5.368496849684968453e+01	-0.000000000000000000e+00
5.368556855685568507e+01	-0.000000000000000000e+00
5.368616861686168562e+01	-0.000000000000000000e+00
5.368676867686768617e+01	-0.000000000000000000e+00
5.368736873687368671e+01	-0.000000000000000000e+00
5.368796879687968726e+01	-0.000000000000000000e+00
5.368856885688568781e+01	-0.000000000000000000e+00
5.368916891689168835e+01	-0.000000000000000000e+00
5.368976897689768890e+01	-0.000000000000000000e+00
5.369036903690368945e+01	-0.000000000000000000e+00
5.369096909690968999e+01	-0.000000000000000000e+00
5.369156915691569054e+01	-0.000000000000000000e+00
5.369216921692169109e+01	-0.000000000000000000e+00
5.369276927692769164e+01	-0.000000000000000000e+00
5.369336933693369218e+01	-0.000000000000000000e+00
5.369396939693969273e+01	-0.000000000000000000e+00
5.369456945694569328e+01	-0.000000000000000000e+00
5.369516951695169382e+01	-0.000000000000000000e+00
5.369576957695769437e+01	-0.000000000000000000e+00
5.369636963696369492e+01	-0.000000000000000000e+00
5.369696969696969546e+01	-0.000000000000000000e+00
5.369756975697569601e+01	-0.000000000000000000e+00
5.369816981698169656e+01	-0.000000000000000000e+00
5.369876987698769710e+01	-0.000000000000000000e+00
5.369936993699369765e+01	-0.000000000000000000e+00
5.369996999699969820e+01	-0.000000000000000000e+00
5.370057005700569874e+01	-0.000000000000000000e+00
5.370117011701169929e+01	-0.000000000000000000e+00
5.370177017701769984e+01	-0.000000000000000000e+00
5.370237023702370038e+01	-0.000000000000000000e+00
5.370297029702970093e+01	-0.000000000000000000e+00
5.370357035703570148e+01	-0.000000000000000000e+00
5.370417041704170202e+01	-0.000000000000000000e+00
5.370477047704770257e+01	-0.000000000000000000e+00
5.370537053705370312e+01	-0.000000000000000000e+00
5.370597059705970366e+01	-0.000000000000000000e+00
5.370657065706570421e+01	-0.000000000000000000e+00
5.370717071707170476e+01	-0.000000000000000000e+00
5.370777077707770530e+01	-0.000000000000000000e+00
5.370837083708370585e+01	-0.000000000000000000e+00
5.370897089708970640e+01	-0.000000000000000000e+00
5.370957095709570694e+01	-0.000000000000000000e+00
5.371017101710171460e+01	-0.000000000000000000e+00
5.371077107710770804e+01	-0.000000000000000000e+00
5.371137113711371569e+01	-0.000000000000000000e+00
5.371197119711970913e+01	-0.000000000000000000e+00
5.371257125712571678e+01	-0.000000000000000000e+00
5.371317131713171023e+01	-0.000000000000000000e+00
5.371377137713771788e+01	-0.000000000000000000e+00
5.371437143714371132e+01	-0.000000000000000000e+00
5.371497149714971897e+01	-0.000000000000000000e+00
5.371557155715571241e+01	-0.000000000000000000e+00
5.371617161716172006e+01	-0.000000000000000000e+00
5.371677167716771351e+01	-0.000000000000000000e+00
5.371737173717372116e+01	-0.000000000000000000e+00
5.371797179717971460e+01	-0.000000000000000000e+00
5.371857185718572225e+01	-0.000000000000000000e+00
5.371917191719171569e+01	-0.000000000000000000e+00
5.371977197719772334e+01	-0.000000000000000000e+00
5.372037203720372389e+01	-0.000000000000000000e+00
5.372097209720972444e+01	-0.000000000000000000e+00
5.372157215721572499e+01	-0.000000000000000000e+00
5.372217221722172553e+01	-0.000000000000000000e+00
5.372277227722772608e+01	-0.000000000000000000e+00
5.372337233723372663e+01	-0.000000000000000000e+00
5.372397239723972717e+01	-0.000000000000000000e+00
5.372457245724572772e+01	-0.000000000000000000e+00
5.372517251725172827e+01	-0.000000000000000000e+00
5.372577257725772881e+01	-0.000000000000000000e+00
5.372637263726372936e+01	-0.000000000000000000e+00
5.372697269726972991e+01	-0.000000000000000000e+00
5.372757275727573045e+01	-0.000000000000000000e+00
5.372817281728173100e+01	-0.000000000000000000e+00
5.372877287728773155e+01	-0.000000000000000000e+00
5.372937293729373209e+01	-0.000000000000000000e+00
5.372997299729973264e+01	-0.000000000000000000e+00
5.373057305730573319e+01	-0.000000000000000000e+00
5.373117311731173373e+01	-0.000000000000000000e+00
5.373177317731773428e+01	-0.000000000000000000e+00
5.373237323732373483e+01	-0.000000000000000000e+00
5.373297329732973537e+01	-0.000000000000000000e+00
5.373357335733573592e+01	-0.000000000000000000e+00
5.373417341734173647e+01	-0.000000000000000000e+00
5.373477347734773701e+01	-0.000000000000000000e+00
5.373537353735373756e+01	-0.000000000000000000e+00
5.373597359735973811e+01	-0.000000000000000000e+00
5.373657365736573865e+01	-0.000000000000000000e+00
5.373717371737173920e+01	-0.000000000000000000e+00
5.373777377737773975e+01	-0.000000000000000000e+00
5.373837383738374029e+01	-0.000000000000000000e+00
5.373897389738974084e+01	-0.000000000000000000e+00
5.373957395739574139e+01	-0.000000000000000000e+00
5.374017401740174193e+01	-0.000000000000000000e+00
5.374077407740774248e+01	-0.000000000000000000e+00
5.374137413741374303e+01	-0.000000000000000000e+00
5.374197419741974358e+01	-0.000000000000000000e+00
5.374257425742574412e+01	-0.000000000000000000e+00
5.374317431743174467e+01	-0.000000000000000000e+00
5.374377437743774522e+01	-0.000000000000000000e+00
5.374437443744374576e+01	-0.000000000000000000e+00
5.374497449744974631e+01	-0.000000000000000000e+00
5.374557455745574686e+01	-0.000000000000000000e+00
5.374617461746174740e+01	-0.000000000000000000e+00
5.374677467746774795e+01	-0.000000000000000000e+00
5.374737473747374850e+01	-0.000000000000000000e+00
5.374797479747974904e+01	-0.000000000000000000e+00
5.374857485748574959e+01	-0.000000000000000000e+00
5.374917491749175014e+01	-0.000000000000000000e+00
5.374977497749775068e+01	-0.000000000000000000e+00
5.375037503750375123e+01	-0.000000000000000000e+00
5.375097509750975178e+01	-0.000000000000000000e+00
5.375157515751575232e+01	-0.000000000000000000e+00
5.375217521752175287e+01	-0.000000000000000000e+00
5.375277527752775342e+01	-0.000000000000000000e+00
5.375337533753375396e+01	-0.000000000000000000e+00
5.375397539753975451e+01	-0.000000000000000000e+00
5.375457545754575506e+01	-0.000000000000000000e+00
5.375517551755175560e+01	-0.000000000000000000e+00
5.375577557755775615e+01	-0.000000000000000000e+00
5.375637563756375670e+01	-0.000000000000000000e+00
5.375697569756975724e+01	-0.000000000000000000e+00
5.375757575757575779e+01	-0.000000000000000000e+00
5.375817581758175834e+01	-0.000000000000000000e+00
5.375877587758775888e+01	-0.000000000000000000e+00
5.375937593759375943e+01	-0.000000000000000000e+00
5.375997599759975998e+01	-0.000000000000000000e+00
5.376057605760576052e+01	-0.000000000000000000e+00
5.376117611761176107e+01	-0.000000000000000000e+00
5.376177617761776162e+01	-0.000000000000000000e+00
5.376237623762376217e+01	-0.000000000000000000e+00
5.376297629762976271e+01	-0.000000000000000000e+00
5.376357635763576326e+01	-0.000000000000000000e+00
5.376417641764176381e+01	-0.000000000000000000e+00
5.376477647764776435e+01	-0.000000000000000000e+00
5.376537653765376490e+01	-0.000000000000000000e+00
5.376597659765976545e+01	-0.000000000000000000e+00
5.376657665766576599e+01	-0.000000000000000000e+00
5.376717671767176654e+01	-0.000000000000000000e+00
5.376777677767776709e+01	-0.000000000000000000e+00
5.376837683768376763e+01	-0.000000000000000000e+00
5.376897689768976818e+01	-0.000000000000000000e+00
5.376957695769576873e+01	-0.000000000000000000e+00
5.377017701770176927e+01	-0.000000000000000000e+00
5.377077707770776982e+01	-0.000000000000000000e+00
5.377137713771377037e+01	-0.000000000000000000e+00
5.377197719771977091e+01	-0.000000000000000000e+00
5.377257725772577146e+01	-0.000000000000000000e+00
5.377317731773177201e+01	-0.000000000000000000e+00
5.377377737773777255e+01	-0.000000000000000000e+00
5.377437743774377310e+01	-0.000000000000000000e+00
5.377497749774977365e+01	-0.000000000000000000e+00
5.377557755775577419e+01	-0.000000000000000000e+00
5.377617761776177474e+01	-0.000000000000000000e+00
5.377677767776777529e+01	-0.000000000000000000e+00
5.377737773777377583e+01	-0.000000000000000000e+00
5.377797779777977638e+01	-0.000000000000000000e+00
5.377857785778577693e+01	-0.000000000000000000e+00
5.377917791779177747e+01	-0.000000000000000000e+00
5.377977797779777802e+01	-0.000000000000000000e+00
5.378037803780377857e+01	-0.000000000000000000e+00
5.378097809780977911e+01	-0.000000000000000000e+00
5.378157815781577966e+01	-0.000000000000000000e+00
5.378217821782178021e+01	-0.000000000000000000e+00
5.378277827782778076e+01	-0.000000000000000000e+00
5.378337833783378130e+01	-0.000000000000000000e+00
5.378397839783978185e+01	-0.000000000000000000e+00
5.378457845784578240e+01	-0.000000000000000000e+00
5.378517851785178294e+01	-0.000000000000000000e+00
5.378577857785778349e+01	-0.000000000000000000e+00
5.378637863786378404e+01	-0.000000000000000000e+00
5.378697869786978458e+01	-0.000000000000000000e+00
5.378757875787578513e+01	-0.000000000000000000e+00
5.378817881788178568e+01	-0.000000000000000000e+00
5.378877887788778622e+01	-0.000000000000000000e+00
5.378937893789378677e+01	-0.000000000000000000e+00
5.378997899789979442e+01	-0.000000000000000000e+00
5.379057905790578786e+01	-0.000000000000000000e+00
5.379117911791179552e+01	-0.000000000000000000e+00
5.379177917791778896e+01	-0.000000000000000000e+00
5.379237923792379661e+01	-0.000000000000000000e+00
5.379297929792979005e+01	-0.000000000000000000e+00
5.379357935793579770e+01	-0.000000000000000000e+00
5.379417941794179114e+01	-0.000000000000000000e+00
5.379477947794779880e+01	-0.000000000000000000e+00
5.379537953795379224e+01	-0.000000000000000000e+00
5.379597959795979989e+01	-0.000000000000000000e+00
5.379657965796579333e+01	-0.000000000000000000e+00
5.379717971797180098e+01	-0.000000000000000000e+00
5.379777977797779442e+01	-0.000000000000000000e+00
5.379837983798380208e+01	-0.000000000000000000e+00
5.379897989798979552e+01	-0.000000000000000000e+00
5.379957995799580317e+01	-0.000000000000000000e+00
5.380018001800180372e+01	-0.000000000000000000e+00
5.380078007800780426e+01	-0.000000000000000000e+00
5.380138013801380481e+01	-0.000000000000000000e+00
5.380198019801980536e+01	-0.000000000000000000e+00
5.380258025802580590e+01	-0.000000000000000000e+00
5.380318031803180645e+01	-0.000000000000000000e+00
5.380378037803780700e+01	-0.000000000000000000e+00
5.380438043804380754e+01	-0.000000000000000000e+00
5.380498049804980809e+01	-0.000000000000000000e+00
5.380558055805580864e+01	-0.000000000000000000e+00
5.380618061806180918e+01	-0.000000000000000000e+00
5.380678067806780973e+01	-0.000000000000000000e+00
5.380738073807381028e+01	-0.000000000000000000e+00
5.380798079807981082e+01	-0.000000000000000000e+00
5.380858085808581137e+01	-0.000000000000000000e+00
5.380918091809181192e+01	-0.000000000000000000e+00
5.380978097809781246e+01	-0.000000000000000000e+00
5.381038103810381301e+01	-0.000000000000000000e+00
5.381098109810981356e+01	-0.000000000000000000e+00
5.381158115811581411e+01	-0.000000000000000000e+00
5.381218121812181465e+01	-0.000000000000000000e+00
5.381278127812781520e+01	-0.000000000000000000e+00
5.381338133813381575e+01	-0.000000000000000000e+00
5.381398139813981629e+01	-0.000000000000000000e+00
5.381458145814581684e+01	-0.000000000000000000e+00
5.381518151815181739e+01	-0.000000000000000000e+00
5.381578157815781793e+01	-0.000000000000000000e+00
5.381638163816381848e+01	-0.000000000000000000e+00
5.381698169816981903e+01	-0.000000000000000000e+00
5.381758175817581957e+01	-0.000000000000000000e+00
5.381818181818182012e+01	-0.000000000000000000e+00
5.381878187818782067e+01	-0.000000000000000000e+00
5.381938193819382121e+01	-0.000000000000000000e+00
5.381998199819982176e+01	-0.000000000000000000e+00
5.382058205820582231e+01	-0.000000000000000000e+00
5.382118211821182285e+01	-0.000000000000000000e+00
5.382178217821782340e+01	-0.000000000000000000e+00
5.382238223822382395e+01	-0.000000000000000000e+00
5.382298229822982449e+01	-0.000000000000000000e+00
5.382358235823582504e+01	-0.000000000000000000e+00
5.382418241824182559e+01	-0.000000000000000000e+00
5.382478247824782613e+01	-0.000000000000000000e+00
5.382538253825382668e+01	-0.000000000000000000e+00
5.382598259825982723e+01	-0.000000000000000000e+00
5.382658265826582777e+01	-0.000000000000000000e+00
5.382718271827182832e+01	-0.000000000000000000e+00
5.382778277827782887e+01	-0.000000000000000000e+00
5.382838283828382941e+01	-0.000000000000000000e+00
5.382898289828982996e+01	-0.000000000000000000e+00
5.382958295829583051e+01	-0.000000000000000000e+00
5.383018301830183105e+01	-0.000000000000000000e+00
5.383078307830783160e+01	-0.000000000000000000e+00
5.383138313831383215e+01	-0.000000000000000000e+00
5.383198319831983270e+01	-0.000000000000000000e+00
5.383258325832583324e+01	-0.000000000000000000e+00
5.383318331833183379e+01	-0.000000000000000000e+00
5.383378337833783434e+01	-0.000000000000000000e+00
5.383438343834383488e+01	-0.000000000000000000e+00
5.383498349834983543e+01	-0.000000000000000000e+00
5.383558355835583598e+01	-0.000000000000000000e+00
5.383618361836183652e+01	-0.000000000000000000e+00
5.383678367836783707e+01	-0.000000000000000000e+00
5.383738373837383762e+01	-0.000000000000000000e+00
5.383798379837983816e+01	-0.000000000000000000e+00
5.383858385838583871e+01	-0.000000000000000000e+00
5.383918391839183926e+01	-0.000000000000000000e+00
5.383978397839783980e+01	-0.000000000000000000e+00
5.384038403840384035e+01	-0.000000000000000000e+00
5.384098409840984090e+01	-0.000000000000000000e+00
5.384158415841584144e+01	-0.000000000000000000e+00
5.384218421842184199e+01	-0.000000000000000000e+00
5.384278427842784254e+01	-0.000000000000000000e+00
5.384338433843384308e+01	-0.000000000000000000e+00
5.384398439843984363e+01	-0.000000000000000000e+00
5.384458445844584418e+01	-0.000000000000000000e+00
5.384518451845184472e+01	-0.000000000000000000e+00
5.384578457845784527e+01	-0.000000000000000000e+00
5.384638463846384582e+01	-0.000000000000000000e+00
5.384698469846984636e+01	-0.000000000000000000e+00
5.384758475847584691e+01	-0.000000000000000000e+00
5.384818481848184746e+01	-0.000000000000000000e+00
5.384878487848784800e+01	-0.000000000000000000e+00
5.384938493849384855e+01	-0.000000000000000000e+00
5.384998499849984910e+01	-0.000000000000000000e+00
5.385058505850584964e+01	-0.000000000000000000e+00
5.385118511851185019e+01	-0.000000000000000000e+00
5.385178517851785074e+01	-0.000000000000000000e+00
5.385238523852385129e+01	-0.000000000000000000e+00
5.385298529852985183e+01	-0.000000000000000000e+00
5.385358535853585238e+01	-0.000000000000000000e+00
5.385418541854185293e+01	-0.000000000000000000e+00
5.385478547854785347e+01	-0.000000000000000000e+00
5.385538553855385402e+01	-0.000000000000000000e+00
5.385598559855985457e+01	-0.000000000000000000e+00
5.385658565856585511e+01	-0.000000000000000000e+00
5.385718571857185566e+01	-0.000000000000000000e+00
5.385778577857785621e+01	-0.000000000000000000e+00
5.385838583858385675e+01	-0.000000000000000000e+00
5.385898589858985730e+01	-0.000000000000000000e+00
5.385958595859585785e+01	-0.000000000000000000e+00
5.386018601860185839e+01	-0.000000000000000000e+00
5.386078607860785894e+01	-0.000000000000000000e+00
5.386138613861385949e+01	-0.000000000000000000e+00
5.386198619861986003e+01	-0.000000000000000000e+00
5.386258625862586058e+01	-0.000000000000000000e+00
5.386318631863186113e+01	-0.000000000000000000e+00
5.386378637863786167e+01	-0.000000000000000000e+00
5.386438643864386222e+01	-0.000000000000000000e+00
5.386498649864986277e+01	-0.000000000000000000e+00
5.386558655865586331e+01	-0.000000000000000000e+00
5.386618661866186386e+01	-0.000000000000000000e+00
5.386678667866786441e+01	-0.000000000000000000e+00
5.386738673867386495e+01	-0.000000000000000000e+00
5.386798679867986550e+01	-0.000000000000000000e+00
5.386858685868586605e+01	-0.000000000000000000e+00
5.386918691869186659e+01	-0.000000000000000000e+00
5.386978697869786714e+01	-0.000000000000000000e+00
5.387038703870386769e+01	-0.000000000000000000e+00
5.387098709870987534e+01	-0.000000000000000000e+00
5.387158715871586878e+01	-0.000000000000000000e+00
5.387218721872187643e+01	-0.000000000000000000e+00
5.387278727872786988e+01	-0.000000000000000000e+00
5.387338733873387753e+01	-0.000000000000000000e+00
5.387398739873987097e+01	-0.000000000000000000e+00
5.387458745874587862e+01	-0.000000000000000000e+00
5.387518751875187206e+01	-0.000000000000000000e+00
5.387578757875787971e+01	-0.000000000000000000e+00
5.387638763876387316e+01	-0.000000000000000000e+00
5.387698769876988081e+01	-0.000000000000000000e+00
5.387758775877587425e+01	-0.000000000000000000e+00
5.387818781878188190e+01	-0.000000000000000000e+00
5.387878787878787534e+01	-0.000000000000000000e+00
5.387938793879388300e+01	-0.000000000000000000e+00
5.387998799879988354e+01	-0.000000000000000000e+00
5.388058805880588409e+01	-0.000000000000000000e+00
5.388118811881188464e+01	-0.000000000000000000e+00
5.388178817881788518e+01	-0.000000000000000000e+00
5.388238823882388573e+01	-0.000000000000000000e+00
5.388298829882988628e+01	-0.000000000000000000e+00
5.388358835883588682e+01	-0.000000000000000000e+00
5.388418841884188737e+01	-0.000000000000000000e+00
5.388478847884788792e+01	-0.000000000000000000e+00
5.388538853885388846e+01	-0.000000000000000000e+00
5.388598859885988901e+01	-0.000000000000000000e+00
5.388658865886588956e+01	-0.000000000000000000e+00
5.388718871887189010e+01	-0.000000000000000000e+00
5.388778877887789065e+01	-0.000000000000000000e+00
5.388838883888389120e+01	-0.000000000000000000e+00
5.388898889888989174e+01	-0.000000000000000000e+00
5.388958895889589229e+01	-0.000000000000000000e+00
5.389018901890189284e+01	-0.000000000000000000e+00
5.389078907890789338e+01	-0.000000000000000000e+00
5.389138913891389393e+01	-0.000000000000000000e+00
5.389198919891989448e+01	-0.000000000000000000e+00
5.389258925892589502e+01	-0.000000000000000000e+00
5.389318931893189557e+01	-0.000000000000000000e+00
5.389378937893789612e+01	-0.000000000000000000e+00
5.389438943894389666e+01	-0.000000000000000000e+00
5.389498949894989721e+01	-0.000000000000000000e+00
5.389558955895589776e+01	-0.000000000000000000e+00
5.389618961896189830e+01	-0.000000000000000000e+00
5.389678967896789885e+01	-0.000000000000000000e+00
5.389738973897389940e+01	-0.000000000000000000e+00
5.389798979897989994e+01	-0.000000000000000000e+00
5.389858985898590049e+01	-0.000000000000000000e+00
5.389918991899190104e+01	-0.000000000000000000e+00
5.389978997899790158e+01	-0.000000000000000000e+00
5.390039003900390213e+01	-0.000000000000000000e+00
5.390099009900990268e+01	-0.000000000000000000e+00
5.390159015901590323e+01	-0.000000000000000000e+00
5.390219021902190377e+01	-0.000000000000000000e+00
5.390279027902790432e+01	-0.000000000000000000e+00
5.390339033903390487e+01	-0.000000000000000000e+00
5.390399039903990541e+01	-0.000000000000000000e+00
5.390459045904590596e+01	-0.000000000000000000e+00
5.390519051905190651e+01	-0.000000000000000000e+00
5.390579057905790705e+01	-0.000000000000000000e+00
5.390639063906390760e+01	-0.000000000000000000e+00
5.390699069906990815e+01	-0.000000000000000000e+00
5.390759075907590869e+01	-0.000000000000000000e+00
5.390819081908190924e+01	-0.000000000000000000e+00
5.390879087908790979e+01	-0.000000000000000000e+00
5.390939093909391033e+01	-0.000000000000000000e+00
5.390999099909991088e+01	-0.000000000000000000e+00
5.391059105910591143e+01	-0.000000000000000000e+00
5.391119111911191197e+01	-0.000000000000000000e+00
5.391179117911791252e+01	-0.000000000000000000e+00
5.391239123912391307e+01	-0.000000000000000000e+00
5.391299129912991361e+01	-0.000000000000000000e+00
5.391359135913591416e+01	-0.000000000000000000e+00
5.391419141914191471e+01	-0.000000000000000000e+00
5.391479147914791525e+01	-0.000000000000000000e+00
5.391539153915391580e+01	-0.000000000000000000e+00
5.391599159915991635e+01	-0.000000000000000000e+00
5.391659165916591689e+01	-0.000000000000000000e+00
5.391719171917191744e+01	-0.000000000000000000e+00
5.391779177917791799e+01	-0.000000000000000000e+00
5.391839183918391853e+01	-0.000000000000000000e+00
5.391899189918991908e+01	-0.000000000000000000e+00
5.391959195919591963e+01	-0.000000000000000000e+00
5.392019201920192017e+01	-0.000000000000000000e+00
5.392079207920792072e+01	-0.000000000000000000e+00
5.392139213921392127e+01	-0.000000000000000000e+00
5.392199219921992182e+01	-0.000000000000000000e+00
5.392259225922592236e+01	-0.000000000000000000e+00
5.392319231923192291e+01	-0.000000000000000000e+00
5.392379237923792346e+01	-0.000000000000000000e+00
5.392439243924392400e+01	-0.000000000000000000e+00
5.392499249924992455e+01	-0.000000000000000000e+00
5.392559255925592510e+01	-0.000000000000000000e+00
5.392619261926192564e+01	-0.000000000000000000e+00
5.392679267926792619e+01	-0.000000000000000000e+00
5.392739273927392674e+01	-0.000000000000000000e+00
5.392799279927992728e+01	-0.000000000000000000e+00
5.392859285928592783e+01	-0.000000000000000000e+00
5.392919291929192838e+01	-0.000000000000000000e+00
5.392979297929792892e+01	-0.000000000000000000e+00
5.393039303930392947e+01	-0.000000000000000000e+00
5.393099309930993002e+01	-0.000000000000000000e+00
5.393159315931593056e+01	-0.000000000000000000e+00
5.393219321932193111e+01	-0.000000000000000000e+00
5.393279327932793166e+01	-0.000000000000000000e+00
5.393339333933393220e+01	-0.000000000000000000e+00
5.393399339933993275e+01	-0.000000000000000000e+00
5.393459345934593330e+01	-0.000000000000000000e+00
5.393519351935193384e+01	-0.000000000000000000e+00
5.393579357935793439e+01	-0.000000000000000000e+00
5.393639363936393494e+01	-0.000000000000000000e+00
5.393699369936993548e+01	-0.000000000000000000e+00
5.393759375937593603e+01	-0.000000000000000000e+00
5.393819381938193658e+01	-0.000000000000000000e+00
5.393879387938793712e+01	-0.000000000000000000e+00
5.393939393939393767e+01	-0.000000000000000000e+00
5.393999399939993822e+01	-0.000000000000000000e+00
5.394059405940593876e+01	-0.000000000000000000e+00
5.394119411941193931e+01	-0.000000000000000000e+00
5.394179417941793986e+01	-0.000000000000000000e+00
5.394239423942394041e+01	-0.000000000000000000e+00
5.394299429942994095e+01	-0.000000000000000000e+00
5.394359435943594150e+01	-0.000000000000000000e+00
5.394419441944194205e+01	-0.000000000000000000e+00
5.394479447944794259e+01	-0.000000000000000000e+00
5.394539453945394314e+01	-0.000000000000000000e+00
5.394599459945994369e+01	-0.000000000000000000e+00
5.394659465946594423e+01	-0.000000000000000000e+00
5.394719471947194478e+01	-0.000000000000000000e+00
5.394779477947794533e+01	-0.000000000000000000e+00
5.394839483948394587e+01	-0.000000000000000000e+00
5.394899489948994642e+01	-0.000000000000000000e+00
5.394959495949594697e+01	-0.000000000000000000e+00
5.395019501950194751e+01	-0.000000000000000000e+00
5.395079507950795517e+01	-0.000000000000000000e+00
5.395139513951394861e+01	-0.000000000000000000e+00
5.395199519951995626e+01	-0.000000000000000000e+00
5.395259525952594970e+01	-0.000000000000000000e+00
5.395319531953195735e+01	-0.000000000000000000e+00
5.395379537953795079e+01	-0.000000000000000000e+00
5.395439543954395845e+01	-0.000000000000000000e+00
5.395499549954995189e+01	-0.000000000000000000e+00
5.395559555955595954e+01	-0.000000000000000000e+00
5.395619561956195298e+01	-0.000000000000000000e+00
5.395679567956796063e+01	-0.000000000000000000e+00
5.395739573957395407e+01	-0.000000000000000000e+00
5.395799579957996173e+01	-0.000000000000000000e+00
5.395859585958595517e+01	-0.000000000000000000e+00
5.395919591959196282e+01	-0.000000000000000000e+00
5.395979597959796337e+01	-0.000000000000000000e+00
5.396039603960396391e+01	-0.000000000000000000e+00
5.396099609960996446e+01	-0.000000000000000000e+00
5.396159615961596501e+01	-0.000000000000000000e+00
5.396219621962196555e+01	-0.000000000000000000e+00
5.396279627962796610e+01	-0.000000000000000000e+00
5.396339633963396665e+01	-0.000000000000000000e+00
5.396399639963996719e+01	-0.000000000000000000e+00
5.396459645964596774e+01	-0.000000000000000000e+00
5.396519651965196829e+01	-0.000000000000000000e+00
5.396579657965796883e+01	-0.000000000000000000e+00
5.396639663966396938e+01	-0.000000000000000000e+00
5.396699669966996993e+01	-0.000000000000000000e+00
5.396759675967597047e+01	-0.000000000000000000e+00
5.396819681968197102e+01	-0.000000000000000000e+00
5.396879687968797157e+01	-0.000000000000000000e+00
5.396939693969397212e+01	-0.000000000000000000e+00
5.396999699969997266e+01	-0.000000000000000000e+00
5.397059705970597321e+01	-0.000000000000000000e+00
5.397119711971197376e+01	-0.000000000000000000e+00
5.397179717971797430e+01	-0.000000000000000000e+00
5.397239723972397485e+01	-0.000000000000000000e+00
5.397299729972997540e+01	-0.000000000000000000e+00
5.397359735973597594e+01	-0.000000000000000000e+00
5.397419741974197649e+01	-0.000000000000000000e+00
5.397479747974797704e+01	-0.000000000000000000e+00
5.397539753975397758e+01	-0.000000000000000000e+00
5.397599759975997813e+01	-0.000000000000000000e+00
5.397659765976597868e+01	-0.000000000000000000e+00
5.397719771977197922e+01	-0.000000000000000000e+00
5.397779777977797977e+01	-0.000000000000000000e+00
5.397839783978398032e+01	-0.000000000000000000e+00
5.397899789978998086e+01	-0.000000000000000000e+00
5.397959795979598141e+01	-0.000000000000000000e+00
5.398019801980198196e+01	-0.000000000000000000e+00
5.398079807980798250e+01	-0.000000000000000000e+00
5.398139813981398305e+01	-0.000000000000000000e+00
5.398199819981998360e+01	-0.000000000000000000e+00
5.398259825982598414e+01	-0.000000000000000000e+00
5.398319831983198469e+01	-0.000000000000000000e+00
5.398379837983798524e+01	-0.000000000000000000e+00
5.398439843984398578e+01	-0.000000000000000000e+00
5.398499849984998633e+01	-0.000000000000000000e+00
5.398559855985598688e+01	-0.000000000000000000e+00
5.398619861986198742e+01	-0.000000000000000000e+00
5.398679867986798797e+01	-0.000000000000000000e+00
5.398739873987398852e+01	-0.000000000000000000e+00
5.398799879987998906e+01	-0.000000000000000000e+00
5.398859885988598961e+01	-0.000000000000000000e+00
5.398919891989199016e+01	-0.000000000000000000e+00
5.398979897989799071e+01	-0.000000000000000000e+00
5.399039903990399125e+01	-0.000000000000000000e+00
5.399099909990999180e+01	-0.000000000000000000e+00
5.399159915991599235e+01	-0.000000000000000000e+00
5.399219921992199289e+01	-0.000000000000000000e+00
5.399279927992799344e+01	-0.000000000000000000e+00
5.399339933993399399e+01	-0.000000000000000000e+00
5.399399939993999453e+01	-0.000000000000000000e+00
5.399459945994599508e+01	-0.000000000000000000e+00
5.399519951995199563e+01	-0.000000000000000000e+00
5.399579957995799617e+01	-0.000000000000000000e+00
5.399639963996399672e+01	-0.000000000000000000e+00
5.399699969996999727e+01	-0.000000000000000000e+00
5.399759975997599781e+01	-0.000000000000000000e+00
5.399819981998199836e+01	-0.000000000000000000e+00
5.399879987998799891e+01	-0.000000000000000000e+00
5.399939993999399945e+01	-0.000000000000000000e+00
5.400000000000000000e+01	-0.000000000000000000e+00


==> data/20170620simAnisotopGtensorCrossrelax/P2aniso.dat <==
4.800000000000000000e+01	-0.000000000000000000e+00
4.800060006000600055e+01	-0.000000000000000000e+00
4.800120012001200109e+01	-0.000000000000000000e+00
4.800180018001800164e+01	-0.000000000000000000e+00
4.800240024002400219e+01	-0.000000000000000000e+00
4.800300030003000273e+01	-0.000000000000000000e+00
4.800360036003600328e+01	-0.000000000000000000e+00
4.800420042004200383e+01	-0.000000000000000000e+00
4.800480048004800437e+01	-0.000000000000000000e+00
4.800540054005400492e+01	-0.000000000000000000e+00
4.800600060006000547e+01	-0.000000000000000000e+00
4.800660066006600601e+01	-0.000000000000000000e+00
4.800720072007200656e+01	-0.000000000000000000e+00
4.800780078007800711e+01	-0.000000000000000000e+00
4.800840084008400765e+01	-0.000000000000000000e+00
4.800900090009000820e+01	-0.000000000000000000e+00
4.800960096009600875e+01	-0.000000000000000000e+00
4.801020102010200929e+01	-0.000000000000000000e+00
4.801080108010800984e+01	-0.000000000000000000e+00
4.801140114011401039e+01	-0.000000000000000000e+00
4.801200120012001094e+01	-0.000000000000000000e+00
4.801260126012601148e+01	-0.000000000000000000e+00
4.801320132013201203e+01	-0.000000000000000000e+00
4.801380138013801258e+01	-0.000000000000000000e+00
4.801440144014401312e+01	-0.000000000000000000e+00
4.801500150015001367e+01	-0.000000000000000000e+00
4.801560156015601422e+01	-0.000000000000000000e+00
4.801620162016201476e+01	-0.000000000000000000e+00
4.801680168016801531e+01	-0.000000000000000000e+00
4.801740174017401586e+01	-0.000000000000000000e+00
4.801800180018001640e+01	-0.000000000000000000e+00
4.801860186018601695e+01	-0.000000000000000000e+00
4.801920192019201750e+01	-0.000000000000000000e+00
4.801980198019801804e+01	-0.000000000000000000e+00
4.802040204020401859e+01	-0.000000000000000000e+00
4.802100210021001914e+01	-0.000000000000000000e+00
4.802160216021601968e+01	-0.000000000000000000e+00
4.802220222022202023e+01	-0.000000000000000000e+00
4.802280228022802078e+01	-0.000000000000000000e+00
4.802340234023402132e+01	-0.000000000000000000e+00
4.802400240024002187e+01	-0.000000000000000000e+00
4.802460246024602242e+01	-0.000000000000000000e+00
4.802520252025202296e+01	-0.000000000000000000e+00
4.802580258025802351e+01	-0.000000000000000000e+00
4.802640264026402406e+01	-0.000000000000000000e+00
4.802700270027002460e+01	-0.000000000000000000e+00
4.802760276027602515e+01	-0.000000000000000000e+00
4.802820282028202570e+01	-0.000000000000000000e+00
4.802880288028802624e+01	-0.000000000000000000e+00
4.802940294029402679e+01	-0.000000000000000000e+00
4.803000300030002734e+01	-0.000000000000000000e+00
4.803060306030602788e+01	-0.000000000000000000e+00
4.803120312031202843e+01	-0.000000000000000000e+00
4.803180318031802898e+01	-0.000000000000000000e+00
4.803240324032402953e+01	-0.000000000000000000e+00
4.803300330033003007e+01	-0.000000000000000000e+00
4.803360336033603062e+01	-0.000000000000000000e+00
4.803420342034203117e+01	-0.000000000000000000e+00
4.803480348034803171e+01	-0.000000000000000000e+00
4.803540354035403226e+01	-0.000000000000000000e+00
4.803600360036003281e+01	-0.000000000000000000e+00
4.803660366036603335e+01	-0.000000000000000000e+00
4.803720372037203390e+01	-0.000000000000000000e+00
4.803780378037803445e+01	-0.000000000000000000e+00
4.803840384038403499e+01	-0.000000000000000000e+00
4.803900390039003554e+01	-0.000000000000000000e+00
4.803960396039603609e+01	-0.000000000000000000e+00
4.804020402040204374e+01	-0.000000000000000000e+00
4.804080408040804429e+01	-0.000000000000000000e+00
4.804140414041404483e+01	-0.000000000000000000e+00
4.804200420042004538e+01	-0.000000000000000000e+00
4.804260426042604593e+01	-0.000000000000000000e+00
4.804320432043204647e+01	-0.000000000000000000e+00
4.804380438043804702e+01	-0.000000000000000000e+00
4.804440444044404757e+01	-0.000000000000000000e+00
4.804500450045004811e+01	-0.000000000000000000e+00
4.804560456045604866e+01	-0.000000000000000000e+00
4.804620462046204921e+01	-0.000000000000000000e+00
4.804680468046804975e+01	-0.000000000000000000e+00
4.804740474047405030e+01	-0.000000000000000000e+00
4.804800480048005085e+01	-0.000000000000000000e+00
4.804860486048605139e+01	-0.000000000000000000e+00
4.804920492049205194e+01	-0.000000000000000000e+00
4.804980498049805249e+01	-0.000000000000000000e+00
4.805040504050405303e+01	-0.000000000000000000e+00
4.805100510051005358e+01	-0.000000000000000000e+00
4.805160516051605413e+01	-0.000000000000000000e+00
4.805220522052205467e+01	-0.000000000000000000e+00
4.805280528052805522e+01	-0.000000000000000000e+00
4.805340534053405577e+01	-0.000000000000000000e+00
4.805400540054005631e+01	-0.000000000000000000e+00
4.805460546054605686e+01	-0.000000000000000000e+00
4.805520552055205741e+01	-0.000000000000000000e+00
4.805580558055805795e+01	-0.000000000000000000e+00
4.805640564056405850e+01	-0.000000000000000000e+00
4.805700570057005905e+01	-0.000000000000000000e+00
4.805760576057605959e+01	-0.000000000000000000e+00
4.805820582058206014e+01	-0.000000000000000000e+00
4.805880588058806069e+01	-0.000000000000000000e+00
4.805940594059406124e+01	-0.000000000000000000e+00
4.806000600060006178e+01	-0.000000000000000000e+00
4.806060606060606233e+01	-0.000000000000000000e+00
4.806120612061206288e+01	-0.000000000000000000e+00
4.806180618061806342e+01	-0.000000000000000000e+00
4.806240624062406397e+01	-0.000000000000000000e+00
4.806300630063006452e+01	-0.000000000000000000e+00
4.806360636063606506e+01	-0.000000000000000000e+00
4.806420642064206561e+01	-0.000000000000000000e+00
4.806480648064806616e+01	-0.000000000000000000e+00
4.806540654065406670e+01	-0.000000000000000000e+00
4.806600660066006725e+01	-0.000000000000000000e+00
4.806660666066606780e+01	-0.000000000000000000e+00
4.806720672067206834e+01	-0.000000000000000000e+00
4.806780678067806889e+01	-0.000000000000000000e+00
4.806840684068406944e+01	-0.000000000000000000e+00
4.806900690069006998e+01	-0.000000000000000000e+00
4.806960696069607053e+01	-0.000000000000000000e+00
4.807020702070207108e+01	-0.000000000000000000e+00
4.807080708070807162e+01	-0.000000000000000000e+00
4.807140714071407217e+01	-0.000000000000000000e+00
4.807200720072007272e+01	-0.000000000000000000e+00
4.807260726072607326e+01	-0.000000000000000000e+00
4.807320732073207381e+01	-0.000000000000000000e+00
4.807380738073807436e+01	-0.000000000000000000e+00
4.807440744074407490e+01	-0.000000000000000000e+00
4.807500750075007545e+01	-0.000000000000000000e+00
4.807560756075607600e+01	-0.000000000000000000e+00
4.807620762076207654e+01	-0.000000000000000000e+00
4.807680768076807709e+01	-0.000000000000000000e+00
4.807740774077407764e+01	-0.000000000000000000e+00
4.807800780078007818e+01	-0.000000000000000000e+00
4.807860786078607873e+01	-0.000000000000000000e+00
4.807920792079207928e+01	-0.000000000000000000e+00
4.807980798079807983e+01	-0.000000000000000000e+00
4.808040804080408037e+01	-0.000000000000000000e+00
4.808100810081008092e+01	-0.000000000000000000e+00
4.808160816081608147e+01	-0.000000000000000000e+00
4.808220822082208201e+01	-0.000000000000000000e+00
4.808280828082808256e+01	-0.000000000000000000e+00
4.808340834083408311e+01	-0.000000000000000000e+00
4.808400840084008365e+01	-0.000000000000000000e+00
4.808460846084608420e+01	-0.000000000000000000e+00
4.808520852085208475e+01	-0.000000000000000000e+00
4.808580858085808529e+01	-0.000000000000000000e+00
4.808640864086408584e+01	-0.000000000000000000e+00
4.808700870087008639e+01	-0.000000000000000000e+00
4.808760876087608693e+01	-0.000000000000000000e+00
4.808820882088208748e+01	-0.000000000000000000e+00
4.808880888088808803e+01	-0.000000000000000000e+00
4.808940894089408857e+01	-0.000000000000000000e+00
4.809000900090008912e+01	-0.000000000000000000e+00
4.809060906090608967e+01	-0.000000000000000000e+00
4.809120912091209021e+01	-0.000000000000000000e+00
4.809180918091809076e+01	-0.000000000000000000e+00
4.809240924092409131e+01	-0.000000000000000000e+00
4.809300930093009185e+01	-0.000000000000000000e+00
4.809360936093609240e+01	-0.000000000000000000e+00
4.809420942094209295e+01	-0.000000000000000000e+00
4.809480948094809349e+01	-0.000000000000000000e+00
4.809540954095409404e+01	-0.000000000000000000e+00
4.809600960096009459e+01	-0.000000000000000000e+00
4.809660966096609513e+01	-0.000000000000000000e+00
4.809720972097209568e+01	-0.000000000000000000e+00
4.809780978097809623e+01	-0.000000000000000000e+00
4.809840984098409677e+01	-0.000000000000000000e+00
4.809900990099009732e+01	-0.000000000000000000e+00
4.809960996099609787e+01	-0.000000000000000000e+00
4.810021002100209842e+01	-0.000000000000000000e+00
4.810081008100809896e+01	-0.000000000000000000e+00
4.810141014101409951e+01	-0.000000000000000000e+00
4.810201020102010006e+01	-0.000000000000000000e+00
4.810261026102610060e+01	-0.000000000000000000e+00
4.810321032103210115e+01	-0.000000000000000000e+00
4.810381038103810170e+01	-0.000000000000000000e+00
4.810441044104410224e+01	-0.000000000000000000e+00
4.810501050105010279e+01	-0.000000000000000000e+00
4.810561056105610334e+01	-0.000000000000000000e+00
4.810621062106210388e+01	-0.000000000000000000e+00
4.810681068106810443e+01	-0.000000000000000000e+00
4.810741074107410498e+01	-0.000000000000000000e+00
4.810801080108010552e+01	-0.000000000000000000e+00
4.810861086108610607e+01	-0.000000000000000000e+00
4.810921092109210662e+01	-0.000000000000000000e+00
4.810981098109810716e+01	-0.000000000000000000e+00
4.811041104110410771e+01	-0.000000000000000000e+00
4.811101110111010826e+01	-0.000000000000000000e+00
4.811161116111610880e+01	-0.000000000000000000e+00
4.811221122112210935e+01	-0.000000000000000000e+00
4.811281128112810990e+01	-0.000000000000000000e+00
4.811341134113411044e+01	-0.000000000000000000e+00
4.811401140114011099e+01	-0.000000000000000000e+00
4.811461146114611154e+01	-0.000000000000000000e+00
4.811521152115211208e+01	-0.000000000000000000e+00
4.811581158115811263e+01	-0.000000000000000000e+00
4.811641164116411318e+01	-0.000000000000000000e+00
4.811701170117011372e+01	-0.000000000000000000e+00
4.811761176117611427e+01	-0.000000000000000000e+00
4.811821182118211482e+01	-0.000000000000000000e+00
4.811881188118811536e+01	-0.000000000000000000e+00
4.811941194119411591e+01	-0.000000000000000000e+00
4.812001200120012356e+01	-0.000000000000000000e+00
4.812061206120612411e+01	-0.000000000000000000e+00
4.812121212121212466e+01	-0.000000000000000000e+00
4.812181218121812520e+01	-0.000000000000000000e+00
4.812241224122412575e+01	-0.000000000000000000e+00
4.812301230123012630e+01	-0.000000000000000000e+00
4.812361236123612684e+01	-0.000000000000000000e+00
4.812421242124212739e+01	-0.000000000000000000e+00
4.812481248124812794e+01	-0.000000000000000000e+00
4.812541254125412848e+01	-0.000000000000000000e+00
4.812601260126012903e+01	-0.000000000000000000e+00
4.812661266126612958e+01	-0.000000000000000000e+00
4.812721272127213012e+01	-0.000000000000000000e+00
4.812781278127813067e+01	-0.000000000000000000e+00
4.812841284128413122e+01	-0.000000000000000000e+00
4.812901290129013177e+01	-0.000000000000000000e+00
4.812961296129613231e+01	-0.000000000000000000e+00
4.813021302130213286e+01	-0.000000000000000000e+00
4.813081308130813341e+01	-0.000000000000000000e+00
4.813141314131413395e+01	-0.000000000000000000e+00
4.813201320132013450e+01	-0.000000000000000000e+00
4.813261326132613505e+01	-0.000000000000000000e+00
4.813321332133213559e+01	-0.000000000000000000e+00
4.813381338133813614e+01	-0.000000000000000000e+00
4.813441344134413669e+01	-0.000000000000000000e+00
4.813501350135013723e+01	-0.000000000000000000e+00
4.813561356135613778e+01	-0.000000000000000000e+00
4.813621362136213833e+01	-0.000000000000000000e+00
4.813681368136813887e+01	-0.000000000000000000e+00
4.813741374137413942e+01	-0.000000000000000000e+00
4.813801380138013997e+01	-0.000000000000000000e+00
4.813861386138614051e+01	-0.000000000000000000e+00
4.813921392139214106e+01	-0.000000000000000000e+00
4.813981398139814161e+01	-0.000000000000000000e+00
4.814041404140414215e+01	-0.000000000000000000e+00
4.814101410141014270e+01	-0.000000000000000000e+00
4.814161416141614325e+01	-0.000000000000000000e+00
4.814221422142214379e+01	-0.000000000000000000e+00
4.814281428142814434e+01	-0.000000000000000000e+00
4.814341434143414489e+01	-0.000000000000000000e+00
4.814401440144014543e+01	-0.000000000000000000e+00
4.814461446144614598e+01	-0.000000000000000000e+00
4.814521452145214653e+01	-0.000000000000000000e+00
4.814581458145814707e+01	-0.000000000000000000e+00
4.814641464146414762e+01	-0.000000000000000000e+00
4.814701470147014817e+01	-0.000000000000000000e+00
4.814761476147614871e+01	-0.000000000000000000e+00
4.814821482148214926e+01	-0.000000000000000000e+00
4.814881488148814981e+01	-0.000000000000000000e+00
4.814941494149415036e+01	-0.000000000000000000e+00
4.815001500150015090e+01	-0.000000000000000000e+00
4.815061506150615145e+01	-0.000000000000000000e+00
4.815121512151215200e+01	-0.000000000000000000e+00
4.815181518151815254e+01	-0.000000000000000000e+00
4.815241524152415309e+01	-0.000000000000000000e+00
4.815301530153015364e+01	-0.000000000000000000e+00
4.815361536153615418e+01	-0.000000000000000000e+00
4.815421542154215473e+01	-0.000000000000000000e+00
4.815481548154815528e+01	-0.000000000000000000e+00
4.815541554155415582e+01	-0.000000000000000000e+00
4.815601560156015637e+01	-0.000000000000000000e+00
4.815661566156615692e+01	-0.000000000000000000e+00
4.815721572157215746e+01	-0.000000000000000000e+00
4.815781578157815801e+01	-0.000000000000000000e+00
4.815841584158415856e+01	-0.000000000000000000e+00
4.815901590159015910e+01	-0.000000000000000000e+00
4.815961596159615965e+01	-0.000000000000000000e+00
4.816021602160216020e+01	-0.000000000000000000e+00
4.816081608160816074e+01	-0.000000000000000000e+00
4.816141614161416129e+01	-0.000000000000000000e+00
4.816201620162016184e+01	-0.000000000000000000e+00
4.816261626162616238e+01	-0.000000000000000000e+00
4.816321632163216293e+01	-0.000000000000000000e+00
4.816381638163816348e+01	-0.000000000000000000e+00
4.816441644164416402e+01	-0.000000000000000000e+00
4.816501650165016457e+01	-0.000000000000000000e+00
4.816561656165616512e+01	-0.000000000000000000e+00
4.816621662166216566e+01	-0.000000000000000000e+00
4.816681668166816621e+01	-0.000000000000000000e+00
4.816741674167416676e+01	-0.000000000000000000e+00
4.816801680168016730e+01	-0.000000000000000000e+00
4.816861686168616785e+01	-0.000000000000000000e+00
4.816921692169216840e+01	-0.000000000000000000e+00
4.816981698169816895e+01	-0.000000000000000000e+00
4.817041704170416949e+01	-0.000000000000000000e+00
4.817101710171017004e+01	-0.000000000000000000e+00
4.817161716171617059e+01	-0.000000000000000000e+00
4.817221722172217113e+01	-0.000000000000000000e+00
4.817281728172817168e+01	-0.000000000000000000e+00
4.817341734173417223e+01	-0.000000000000000000e+00
4.817401740174017277e+01	-0.000000000000000000e+00
4.817461746174617332e+01	-0.000000000000000000e+00
4.817521752175217387e+01	-0.000000000000000000e+00
4.817581758175817441e+01	-0.000000000000000000e+00
4.817641764176417496e+01	-0.000000000000000000e+00
4.817701770177017551e+01	-0.000000000000000000e+00
4.817761776177617605e+01	-0.000000000000000000e+00
4.817821782178217660e+01	-0.000000000000000000e+00
4.817881788178817715e+01	-0.000000000000000000e+00
4.817941794179417769e+01	-0.000000000000000000e+00
4.818001800180017824e+01	-0.000000000000000000e+00
4.818061806180617879e+01	-0.000000000000000000e+00
4.818121812181217933e+01	-0.000000000000000000e+00
4.818181818181817988e+01	-0.000000000000000000e+00
4.818241824182418043e+01	-0.000000000000000000e+00
4.818301830183018097e+01	-0.000000000000000000e+00
4.818361836183618152e+01	-0.000000000000000000e+00
4.818421842184218207e+01	-0.000000000000000000e+00
4.818481848184818261e+01	-0.000000000000000000e+00
4.818541854185418316e+01	-0.000000000000000000e+00
4.818601860186018371e+01	-0.000000000000000000e+00
4.818661866186618425e+01	-0.000000000000000000e+00
4.818721872187218480e+01	-0.000000000000000000e+00
4.818781878187818535e+01	-0.000000000000000000e+00
4.818841884188418589e+01	-0.000000000000000000e+00
4.818901890189018644e+01	-0.000000000000000000e+00
4.818961896189618699e+01	-0.000000000000000000e+00
4.819021902190218754e+01	-0.000000000000000000e+00
4.819081908190818808e+01	-0.000000000000000000e+00
4.819141914191418863e+01	-0.000000000000000000e+00
4.819201920192018918e+01	-0.000000000000000000e+00
4.819261926192618972e+01	-0.000000000000000000e+00
4.819321932193219027e+01	-0.000000000000000000e+00
4.819381938193819082e+01	-0.000000000000000000e+00
4.819441944194419136e+01	-0.000000000000000000e+00
4.819501950195019191e+01	-0.000000000000000000e+00
4.819561956195619246e+01	-0.000000000000000000e+00
4.819621962196219300e+01	-0.000000000000000000e+00
4.819681968196819355e+01	-0.000000000000000000e+00
4.819741974197419410e+01	-0.000000000000000000e+00
4.819801980198019464e+01	-0.000000000000000000e+00
4.819861986198619519e+01	-0.000000000000000000e+00
4.819921992199219574e+01	-0.000000000000000000e+00
4.819981998199820339e+01	-0.000000000000000000e+00
4.820042004200420394e+01	-0.000000000000000000e+00
4.820102010201020448e+01	-0.000000000000000000e+00
4.820162016201620503e+01	-0.000000000000000000e+00
4.820222022202220558e+01	-0.000000000000000000e+00
4.820282028202820612e+01	-0.000000000000000000e+00
4.820342034203420667e+01	-0.000000000000000000e+00
4.820402040204020722e+01	-0.000000000000000000e+00
4.820462046204620776e+01	-0.000000000000000000e+00
4.820522052205220831e+01	-0.000000000000000000e+00
4.820582058205820886e+01	-0.000000000000000000e+00
4.820642064206420940e+01	-0.000000000000000000e+00
4.820702070207020995e+01	-0.000000000000000000e+00
4.820762076207621050e+01	-0.000000000000000000e+00
4.820822082208221104e+01	-0.000000000000000000e+00
4.820882088208821159e+01	-0.000000000000000000e+00
4.820942094209421214e+01	-0.000000000000000000e+00
4.821002100210021268e+01	-0.000000000000000000e+00
4.821062106210621323e+01	-0.000000000000000000e+00
4.821122112211221378e+01	-0.000000000000000000e+00
4.821182118211821432e+01	-0.000000000000000000e+00
4.821242124212421487e+01	-0.000000000000000000e+00
4.821302130213021542e+01	-0.000000000000000000e+00
4.821362136213621596e+01	-0.000000000000000000e+00
4.821422142214221651e+01	-0.000000000000000000e+00
4.821482148214821706e+01	-0.000000000000000000e+00
4.821542154215421760e+01	-0.000000000000000000e+00
4.821602160216021815e+01	-0.000000000000000000e+00
4.821662166216621870e+01	-0.000000000000000000e+00
4.821722172217221924e+01	-0.000000000000000000e+00
4.821782178217821979e+01	-0.000000000000000000e+00
4.821842184218422034e+01	-0.000000000000000000e+00
4.821902190219022089e+01	-0.000000000000000000e+00
4.821962196219622143e+01	-0.000000000000000000e+00
4.822022202220222198e+01	-0.000000000000000000e+00
4.822082208220822253e+01	-0.000000000000000000e+00
4.822142214221422307e+01	-0.000000000000000000e+00
4.822202220222022362e+01	-0.000000000000000000e+00
4.822262226222622417e+01	-0.000000000000000000e+00
4.822322232223222471e+01	-0.000000000000000000e+00
4.822382238223822526e+01	-0.000000000000000000e+00
4.822442244224422581e+01	-0.000000000000000000e+00
4.822502250225022635e+01	-0.000000000000000000e+00
4.822562256225622690e+01	-0.000000000000000000e+00
4.822622262226222745e+01	-0.000000000000000000e+00
4.822682268226822799e+01	-0.000000000000000000e+00
4.822742274227422854e+01	-0.000000000000000000e+00
4.822802280228022909e+01	-0.000000000000000000e+00
4.822862286228622963e+01	-0.000000000000000000e+00
4.822922292229223018e+01	-0.000000000000000000e+00
4.822982298229823073e+01	-0.000000000000000000e+00
4.823042304230423127e+01	-0.000000000000000000e+00
4.823102310231023182e+01	-0.000000000000000000e+00
4.823162316231623237e+01	-0.000000000000000000e+00
4.823222322232223291e+01	-0.000000000000000000e+00
4.823282328232823346e+01	-0.000000000000000000e+00
4.823342334233423401e+01	-0.000000000000000000e+00
4.823402340234023455e+01	-0.000000000000000000e+00
4.823462346234623510e+01	-0.000000000000000000e+00
4.823522352235223565e+01	-0.000000000000000000e+00
4.823582358235823619e+01	-0.000000000000000000e+00
4.823642364236423674e+01	-0.000000000000000000e+00
4.823702370237023729e+01	-0.000000000000000000e+00
4.823762376237623783e+01	-0.000000000000000000e+00
4.823822382238223838e+01	-0.000000000000000000e+00
4.823882388238823893e+01	-0.000000000000000000e+00
4.823942394239423948e+01	-0.000000000000000000e+00
4.824002400240024002e+01	-0.000000000000000000e+00
4.824062406240624057e+01	-0.000000000000000000e+00
4.824122412241224112e+01	-0.000000000000000000e+00
4.824182418241824166e+01	-0.000000000000000000e+00
4.824242424242424221e+01	-0.000000000000000000e+00
4.824302430243024276e+01	-0.000000000000000000e+00
4.824362436243624330e+01	-0.000000000000000000e+00
4.824422442244224385e+01	-0.000000000000000000e+00
4.824482448244824440e+01	-0.000000000000000000e+00
4.824542454245424494e+01	-0.000000000000000000e+00
4.824602460246024549e+01	-0.000000000000000000e+00
4.824662466246624604e+01	-0.000000000000000000e+00
4.824722472247224658e+01	-0.000000000000000000e+00
4.824782478247824713e+01	-0.000000000000000000e+00
4.824842484248424768e+01	-0.000000000000000000e+00
4.824902490249024822e+01	-0.000000000000000000e+00
4.824962496249624877e+01	-0.000000000000000000e+00
4.825022502250224932e+01	-0.000000000000000000e+00
4.825082508250824986e+01	-0.000000000000000000e+00
4.825142514251425041e+01	-0.000000000000000000e+00
4.825202520252025096e+01	-0.000000000000000000e+00
4.825262526252625150e+01	-0.000000000000000000e+00
4.825322532253225205e+01	-0.000000000000000000e+00
4.825382538253825260e+01	-0.000000000000000000e+00
4.825442544254425314e+01	-0.000000000000000000e+00
4.825502550255025369e+01	-0.000000000000000000e+00
4.825562556255625424e+01	-0.000000000000000000e+00
4.825622562256225478e+01	-0.000000000000000000e+00
4.825682568256825533e+01	-0.000000000000000000e+00
4.825742574257425588e+01	-0.000000000000000000e+00
4.825802580258025642e+01	-0.000000000000000000e+00
4.825862586258625697e+01	-0.000000000000000000e+00
4.825922592259225752e+01	-0.000000000000000000e+00
4.825982598259825807e+01	-0.000000000000000000e+00
4.826042604260425861e+01	-0.000000000000000000e+00
4.826102610261025916e+01	-0.000000000000000000e+00
4.826162616261625971e+01	-0.000000000000000000e+00
4.826222622262226025e+01	-0.000000000000000000e+00
4.826282628262826080e+01	-0.000000000000000000e+00
4.826342634263426135e+01	-0.000000000000000000e+00
4.826402640264026189e+01	-0.000000000000000000e+00
4.826462646264626244e+01	-0.000000000000000000e+00
4.826522652265226299e+01	-0.000000000000000000e+00
4.826582658265826353e+01	-0.000000000000000000e+00
4.826642664266426408e+01	-0.000000000000000000e+00
4.826702670267026463e+01	-0.000000000000000000e+00
4.826762676267626517e+01	-0.000000000000000000e+00
4.826822682268226572e+01	-0.000000000000000000e+00
4.826882688268826627e+01	-0.000000000000000000e+00
4.826942694269426681e+01	-0.000000000000000000e+00
4.827002700270026736e+01	-0.000000000000000000e+00
4.827062706270626791e+01	-0.000000000000000000e+00
4.827122712271226845e+01	-0.000000000000000000e+00
4.827182718271826900e+01	-0.000000000000000000e+00
4.827242724272426955e+01	-0.000000000000000000e+00
4.827302730273027009e+01	-0.000000000000000000e+00
4.827362736273627064e+01	-0.000000000000000000e+00
4.827422742274227119e+01	-0.000000000000000000e+00
4.827482748274827173e+01	-0.000000000000000000e+00
4.827542754275427228e+01	-0.000000000000000000e+00
4.827602760276027283e+01	-0.000000000000000000e+00
4.827662766276627337e+01	-0.000000000000000000e+00
4.827722772277227392e+01	-0.000000000000000000e+00
4.827782778277827447e+01	-0.000000000000000000e+00
4.827842784278427501e+01	-0.000000000000000000e+00
4.827902790279027556e+01	-0.000000000000000000e+00
4.827962796279628321e+01	-0.000000000000000000e+00
4.828022802280228376e+01	-0.000000000000000000e+00
4.828082808280828431e+01	-0.000000000000000000e+00
4.828142814281428485e+01	-0.000000000000000000e+00
4.828202820282028540e+01	-0.000000000000000000e+00
4.828262826282628595e+01	-0.000000000000000000e+00
4.828322832283228649e+01	-0.000000000000000000e+00
4.828382838283828704e+01	-0.000000000000000000e+00
4.828442844284428759e+01	-0.000000000000000000e+00
4.828502850285028813e+01	-0.000000000000000000e+00
4.828562856285628868e+01	-0.000000000000000000e+00
4.828622862286228923e+01	-0.000000000000000000e+00
4.828682868286828977e+01	-0.000000000000000000e+00
4.828742874287429032e+01	-0.000000000000000000e+00
4.828802880288029087e+01	-0.000000000000000000e+00
4.828862886288629142e+01	-0.000000000000000000e+00
4.828922892289229196e+01	-0.000000000000000000e+00
4.828982898289829251e+01	-0.000000000000000000e+00
4.829042904290429306e+01	-0.000000000000000000e+00
4.829102910291029360e+01	-0.000000000000000000e+00
4.829162916291629415e+01	-0.000000000000000000e+00
4.829222922292229470e+01	-0.000000000000000000e+00
4.829282928292829524e+01	-0.000000000000000000e+00
4.829342934293429579e+01	-0.000000000000000000e+00
4.829402940294029634e+01	-0.000000000000000000e+00
4.829462946294629688e+01	-0.000000000000000000e+00
4.829522952295229743e+01	-0.000000000000000000e+00
4.829582958295829798e+01	-0.000000000000000000e+00
4.829642964296429852e+01	-0.000000000000000000e+00
4.829702970297029907e+01	-0.000000000000000000e+00
4.829762976297629962e+01	-0.000000000000000000e+00
4.829822982298230016e+01	-0.000000000000000000e+00
4.829882988298830071e+01	-0.000000000000000000e+00
4.829942994299430126e+01	-0.000000000000000000e+00
4.830003000300030180e+01	-0.000000000000000000e+00
4.830063006300630235e+01	-0.000000000000000000e+00
4.830123012301230290e+01	-0.000000000000000000e+00
4.830183018301830344e+01	-0.000000000000000000e+00
4.830243024302430399e+01	-0.000000000000000000e+00
4.830303030303030454e+01	-0.000000000000000000e+00
4.830363036303630508e+01	-0.000000000000000000e+00
4.830423042304230563e+01	-0.000000000000000000e+00
4.830483048304830618e+01	-0.000000000000000000e+00
4.830543054305430672e+01	-0.000000000000000000e+00
4.830603060306030727e+01	-0.000000000000000000e+00
4.830663066306630782e+01	-0.000000000000000000e+00
4.830723072307230836e+01	-0.000000000000000000e+00
4.830783078307830891e+01	-0.000000000000000000e+00
4.830843084308430946e+01	-0.000000000000000000e+00
4.830903090309031001e+01	-0.000000000000000000e+00
4.830963096309631055e+01	-0.000000000000000000e+00
4.831023102310231110e+01	-0.000000000000000000e+00
4.831083108310831165e+01	-0.000000000000000000e+00
4.831143114311431219e+01	-0.000000000000000000e+00
4.831203120312031274e+01	-0.000000000000000000e+00
4.831263126312631329e+01	-0.000000000000000000e+00
4.831323132313231383e+01	-0.000000000000000000e+00
4.831383138313831438e+01	-0.000000000000000000e+00
4.831443144314431493e+01	-0.000000000000000000e+00
4.831503150315031547e+01	-0.000000000000000000e+00
4.831563156315631602e+01	-0.000000000000000000e+00
4.831623162316231657e+01	-0.000000000000000000e+00
4.831683168316831711e+01	-0.000000000000000000e+00
4.831743174317431766e+01	-0.000000000000000000e+00
4.831803180318031821e+01	-0.000000000000000000e+00
4.831863186318631875e+01	-0.000000000000000000e+00
4.831923192319231930e+01	-0.000000000000000000e+00
4.831983198319831985e+01	-0.000000000000000000e+00
4.832043204320432039e+01	-0.000000000000000000e+00
4.832103210321032094e+01	-0.000000000000000000e+00
4.832163216321632149e+01	-0.000000000000000000e+00
4.832223222322232203e+01	-0.000000000000000000e+00
4.832283228322832258e+01	-0.000000000000000000e+00
4.832343234323432313e+01	-0.000000000000000000e+00
4.832403240324032367e+01	-0.000000000000000000e+00
4.832463246324632422e+01	-0.000000000000000000e+00
4.832523252325232477e+01	-0.000000000000000000e+00
4.832583258325832531e+01	-0.000000000000000000e+00
4.832643264326432586e+01	-0.000000000000000000e+00
4.832703270327032641e+01	-0.000000000000000000e+00
4.832763276327632695e+01	-0.000000000000000000e+00
4.832823282328232750e+01	-0.000000000000000000e+00
4.832883288328832805e+01	-0.000000000000000000e+00
4.832943294329432860e+01	-0.000000000000000000e+00
4.833003300330032914e+01	-0.000000000000000000e+00
4.833063306330632969e+01	-0.000000000000000000e+00
4.833123312331233024e+01	-0.000000000000000000e+00
4.833183318331833078e+01	-0.000000000000000000e+00
4.833243324332433133e+01	-0.000000000000000000e+00
4.833303330333033188e+01	-0.000000000000000000e+00
4.833363336333633242e+01	-0.000000000000000000e+00
4.833423342334233297e+01	-0.000000000000000000e+00
4.833483348334833352e+01	-0.000000000000000000e+00
4.833543354335433406e+01	-0.000000000000000000e+00
4.833603360336033461e+01	-0.000000000000000000e+00
4.833663366336633516e+01	-0.000000000000000000e+00
4.833723372337233570e+01	-0.000000000000000000e+00
4.833783378337833625e+01	-0.000000000000000000e+00
4.833843384338433680e+01	-0.000000000000000000e+00
4.833903390339033734e+01	-0.000000000000000000e+00
4.833963396339633789e+01	-0.000000000000000000e+00
4.834023402340233844e+01	-0.000000000000000000e+00
4.834083408340833898e+01	-0.000000000000000000e+00
4.834143414341433953e+01	-0.000000000000000000e+00
4.834203420342034008e+01	-0.000000000000000000e+00
4.834263426342634062e+01	-0.000000000000000000e+00
4.834323432343234117e+01	-0.000000000000000000e+00
4.834383438343834172e+01	-0.000000000000000000e+00
4.834443444344434226e+01	-0.000000000000000000e+00
4.834503450345034281e+01	-0.000000000000000000e+00
4.834563456345634336e+01	-0.000000000000000000e+00
4.834623462346234390e+01	-0.000000000000000000e+00
4.834683468346834445e+01	-0.000000000000000000e+00
4.834743474347434500e+01	-0.000000000000000000e+00
4.834803480348034554e+01	-0.000000000000000000e+00
4.834863486348634609e+01	-0.000000000000000000e+00
4.834923492349234664e+01	-0.000000000000000000e+00
4.834983498349834719e+01	-0.000000000000000000e+00
4.835043504350434773e+01	-0.000000000000000000e+00
4.835103510351034828e+01	-0.000000000000000000e+00
4.835163516351634883e+01	-0.000000000000000000e+00
4.835223522352234937e+01	-0.000000000000000000e+00
4.835283528352834992e+01	-0.000000000000000000e+00
4.835343534353435047e+01	-0.000000000000000000e+00
4.835403540354035101e+01	-0.000000000000000000e+00
4.835463546354635156e+01	-0.000000000000000000e+00
4.835523552355235211e+01	-0.000000000000000000e+00
4.835583558355835265e+01	-0.000000000000000000e+00
4.835643564356435320e+01	-0.000000000000000000e+00
4.835703570357035375e+01	-0.000000000000000000e+00
4.835763576357635429e+01	-0.000000000000000000e+00
4.835823582358235484e+01	-0.000000000000000000e+00
4.835883588358835539e+01	-0.000000000000000000e+00
4.835943594359436304e+01	-0.000000000000000000e+00
4.836003600360036359e+01	-0.000000000000000000e+00
4.836063606360636413e+01	-0.000000000000000000e+00
4.836123612361236468e+01	-0.000000000000000000e+00
4.836183618361836523e+01	-0.000000000000000000e+00
4.836243624362436577e+01	-0.000000000000000000e+00
4.836303630363036632e+01	-0.000000000000000000e+00
4.836363636363636687e+01	-0.000000000000000000e+00
4.836423642364236741e+01	-0.000000000000000000e+00
4.836483648364836796e+01	-0.000000000000000000e+00
4.836543654365436851e+01	-0.000000000000000000e+00
4.836603660366036905e+01	-0.000000000000000000e+00
4.836663666366636960e+01	-0.000000000000000000e+00
4.836723672367237015e+01	-0.000000000000000000e+00
4.836783678367837069e+01	-0.000000000000000000e+00
4.836843684368437124e+01	-0.000000000000000000e+00
4.836903690369037179e+01	-0.000000000000000000e+00
4.836963696369637233e+01	-0.000000000000000000e+00
4.837023702370237288e+01	-0.000000000000000000e+00
4.837083708370837343e+01	-0.000000000000000000e+00
4.837143714371437397e+01	-0.000000000000000000e+00
4.837203720372037452e+01	-0.000000000000000000e+00
4.837263726372637507e+01	-0.000000000000000000e+00
4.837323732373237561e+01	-0.000000000000000000e+00
4.837383738373837616e+01	-0.000000000000000000e+00
4.837443744374437671e+01	-0.000000000000000000e+00
4.837503750375037725e+01	-0.000000000000000000e+00
4.837563756375637780e+01	-0.000000000000000000e+00
4.837623762376237835e+01	-0.000000000000000000e+00
4.837683768376837889e+01	-0.000000000000000000e+00
4.837743774377437944e+01	-0.000000000000000000e+00
4.837803780378037999e+01	-0.000000000000000000e+00
4.837863786378638054e+01	-0.000000000000000000e+00
4.837923792379238108e+01	-0.000000000000000000e+00
4.837983798379838163e+01	-0.000000000000000000e+00
4.838043804380438218e+01	-0.000000000000000000e+00
4.838103810381038272e+01	-0.000000000000000000e+00
4.838163816381638327e+01	-0.000000000000000000e+00
4.838223822382238382e+01	-0.000000000000000000e+00
4.838283828382838436e+01	-0.000000000000000000e+00
4.838343834383438491e+01	-0.000000000000000000e+00
4.838403840384038546e+01	-0.000000000000000000e+00
4.838463846384638600e+01	-0.000000000000000000e+00
4.838523852385238655e+01	-0.000000000000000000e+00
4.838583858385838710e+01	-0.000000000000000000e+00
4.838643864386438764e+01	-0.000000000000000000e+00
4.838703870387038819e+01	-0.000000000000000000e+00
4.838763876387638874e+01	-0.000000000000000000e+00
4.838823882388238928e+01	-0.000000000000000000e+00
4.838883888388838983e+01	-0.000000000000000000e+00
4.838943894389439038e+01	-0.000000000000000000e+00
4.839003900390039092e+01	-0.000000000000000000e+00
4.839063906390639147e+01	-0.000000000000000000e+00
4.839123912391239202e+01	-0.000000000000000000e+00
4.839183918391839256e+01	-0.000000000000000000e+00
4.839243924392439311e+01	-0.000000000000000000e+00
4.839303930393039366e+01	-0.000000000000000000e+00
4.839363936393639420e+01	-0.000000000000000000e+00
4.839423942394239475e+01	-0.000000000000000000e+00
4.839483948394839530e+01	-0.000000000000000000e+00
4.839543954395439584e+01	-0.000000000000000000e+00
4.839603960396039639e+01	-0.000000000000000000e+00
4.839663966396639694e+01	-0.000000000000000000e+00
4.839723972397239748e+01	-0.000000000000000000e+00
4.839783978397839803e+01	-0.000000000000000000e+00
4.839843984398439858e+01	-0.000000000000000000e+00
4.839903990399039913e+01	-0.000000000000000000e+00
4.839963996399639967e+01	-0.000000000000000000e+00
4.840024002400240022e+01	-0.000000000000000000e+00
4.840084008400840077e+01	-0.000000000000000000e+00
4.840144014401440131e+01	-0.000000000000000000e+00
4.840204020402040186e+01	-0.000000000000000000e+00
4.840264026402640241e+01	-0.000000000000000000e+00
4.840324032403240295e+01	-0.000000000000000000e+00
4.840384038403840350e+01	-0.000000000000000000e+00
4.840444044404440405e+01	-0.000000000000000000e+00
4.840504050405040459e+01	-0.000000000000000000e+00
4.840564056405640514e+01	-0.000000000000000000e+00
4.840624062406240569e+01	-0.000000000000000000e+00
4.840684068406840623e+01	-0.000000000000000000e+00
4.840744074407440678e+01	-0.000000000000000000e+00
4.840804080408040733e+01	-0.000000000000000000e+00
4.840864086408640787e+01	-0.000000000000000000e+00
4.840924092409240842e+01	-0.000000000000000000e+00
4.840984098409840897e+01	-0.000000000000000000e+00
4.841044104410440951e+01	-0.000000000000000000e+00
4.841104110411041006e+01	-0.000000000000000000e+00
4.841164116411641061e+01	-0.000000000000000000e+00
4.841224122412241115e+01	-0.000000000000000000e+00
4.841284128412841170e+01	-0.000000000000000000e+00
4.841344134413441225e+01	-0.000000000000000000e+00
4.841404140414041279e+01	-0.000000000000000000e+00
4.841464146414641334e+01	-0.000000000000000000e+00
4.841524152415241389e+01	-0.000000000000000000e+00
4.841584158415841443e+01	-0.000000000000000000e+00
4.841644164416441498e+01	-0.000000000000000000e+00
4.841704170417041553e+01	-0.000000000000000000e+00
4.841764176417641607e+01	-0.000000000000000000e+00
4.841824182418241662e+01	-0.000000000000000000e+00
4.841884188418841717e+01	-0.000000000000000000e+00
4.841944194419441772e+01	-0.000000000000000000e+00
4.842004200420041826e+01	-0.000000000000000000e+00
4.842064206420641881e+01	-0.000000000000000000e+00
4.842124212421241936e+01	-0.000000000000000000e+00
4.842184218421841990e+01	-0.000000000000000000e+00
4.842244224422442045e+01	-0.000000000000000000e+00
4.842304230423042100e+01	-0.000000000000000000e+00
4.842364236423642154e+01	-0.000000000000000000e+00
4.842424242424242209e+01	-0.000000000000000000e+00
4.842484248424842264e+01	-0.000000000000000000e+00
4.842544254425442318e+01	-0.000000000000000000e+00
4.842604260426042373e+01	-0.000000000000000000e+00
4.842664266426642428e+01	-0.000000000000000000e+00
4.842724272427242482e+01	-0.000000000000000000e+00
4.842784278427842537e+01	-0.000000000000000000e+00
4.842844284428442592e+01	-0.000000000000000000e+00
4.842904290429042646e+01	-0.000000000000000000e+00
4.842964296429642701e+01	-0.000000000000000000e+00
4.843024302430242756e+01	-0.000000000000000000e+00
4.843084308430842810e+01	-0.000000000000000000e+00
4.843144314431442865e+01	-0.000000000000000000e+00
4.843204320432042920e+01	-0.000000000000000000e+00
4.843264326432642974e+01	-0.000000000000000000e+00
4.843324332433243029e+01	-0.000000000000000000e+00
4.843384338433843084e+01	-0.000000000000000000e+00
4.843444344434443138e+01	-0.000000000000000000e+00
4.843504350435043193e+01	-0.000000000000000000e+00
4.843564356435643248e+01	-0.000000000000000000e+00
4.843624362436243302e+01	-0.000000000000000000e+00
4.843684368436843357e+01	-0.000000000000000000e+00
4.843744374437443412e+01	-0.000000000000000000e+00
4.843804380438043466e+01	-0.000000000000000000e+00
4.843864386438643521e+01	-0.000000000000000000e+00
4.843924392439243576e+01	-0.000000000000000000e+00
4.843984398439843631e+01	-0.000000000000000000e+00
4.844044404440444396e+01	-0.000000000000000000e+00
4.844104410441044450e+01	-0.000000000000000000e+00
4.844164416441644505e+01	-0.000000000000000000e+00
4.844224422442244560e+01	-0.000000000000000000e+00
4.844284428442844614e+01	-0.000000000000000000e+00
4.844344434443444669e+01	-0.000000000000000000e+00
4.844404440444044724e+01	-0.000000000000000000e+00
4.844464446444644778e+01	-0.000000000000000000e+00
4.844524452445244833e+01	-0.000000000000000000e+00
4.844584458445844888e+01	-0.000000000000000000e+00
4.844644464446444942e+01	-0.000000000000000000e+00
4.844704470447044997e+01	-0.000000000000000000e+00
4.844764476447645052e+01	-0.000000000000000000e+00
4.844824482448245107e+01	-0.000000000000000000e+00
4.844884488448845161e+01	-0.000000000000000000e+00
4.844944494449445216e+01	-0.000000000000000000e+00
4.845004500450045271e+01	-0.000000000000000000e+00
4.845064506450645325e+01	-0.000000000000000000e+00
4.845124512451245380e+01	-0.000000000000000000e+00
4.845184518451845435e+01	-0.000000000000000000e+00
4.845244524452445489e+01	-0.000000000000000000e+00
4.845304530453045544e+01	-0.000000000000000000e+00
4.845364536453645599e+01	-0.000000000000000000e+00
4.845424542454245653e+01	-0.000000000000000000e+00
4.845484548454845708e+01	-0.000000000000000000e+00
4.845544554455445763e+01	-0.000000000000000000e+00
4.845604560456045817e+01	-0.000000000000000000e+00
4.845664566456645872e+01	-0.000000000000000000e+00
4.845724572457245927e+01	-0.000000000000000000e+00
4.845784578457845981e+01	-0.000000000000000000e+00
4.845844584458446036e+01	-0.000000000000000000e+00
4.845904590459046091e+01	-0.000000000000000000e+00
4.845964596459646145e+01	-0.000000000000000000e+00
4.846024602460246200e+01	-0.000000000000000000e+00
4.846084608460846255e+01	-0.000000000000000000e+00
4.846144614461446309e+01	-0.000000000000000000e+00
4.846204620462046364e+01	-0.000000000000000000e+00
4.846264626462646419e+01	-0.000000000000000000e+00
4.846324632463246473e+01	-0.000000000000000000e+00
4.846384638463846528e+01	-0.000000000000000000e+00
4.846444644464446583e+01	-0.000000000000000000e+00
4.846504650465046637e+01	-0.000000000000000000e+00
4.846564656465646692e+01	-0.000000000000000000e+00
4.846624662466246747e+01	-0.000000000000000000e+00
4.846684668466846801e+01	-0.000000000000000000e+00
4.846744674467446856e+01	-0.000000000000000000e+00
4.846804680468046911e+01	-0.000000000000000000e+00
4.846864686468646966e+01	-0.000000000000000000e+00
4.846924692469247020e+01	-0.000000000000000000e+00
4.846984698469847075e+01	-0.000000000000000000e+00
4.847044704470447130e+01	-0.000000000000000000e+00
4.847104710471047184e+01	-0.000000000000000000e+00
4.847164716471647239e+01	-0.000000000000000000e+00
4.847224722472247294e+01	-0.000000000000000000e+00
4.847284728472847348e+01	-0.000000000000000000e+00
4.847344734473447403e+01	-0.000000000000000000e+00
4.847404740474047458e+01	-0.000000000000000000e+00
4.847464746474647512e+01	-0.000000000000000000e+00
4.847524752475247567e+01	-0.000000000000000000e+00
4.847584758475847622e+01	-0.000000000000000000e+00
4.847644764476447676e+01	-0.000000000000000000e+00
4.847704770477047731e+01	-0.000000000000000000e+00
4.847764776477647786e+01	-0.000000000000000000e+00
4.847824782478247840e+01	-0.000000000000000000e+00
4.847884788478847895e+01	-0.000000000000000000e+00
4.847944794479447950e+01	-0.000000000000000000e+00
4.848004800480048004e+01	-0.000000000000000000e+00
4.848064806480648059e+01	-0.000000000000000000e+00
4.848124812481248114e+01	-0.000000000000000000e+00
4.848184818481848168e+01	-0.000000000000000000e+00
4.848244824482448223e+01	-0.000000000000000000e+00
4.848304830483048278e+01	-0.000000000000000000e+00
4.848364836483648332e+01	-0.000000000000000000e+00
4.848424842484248387e+01	-0.000000000000000000e+00
4.848484848484848442e+01	-0.000000000000000000e+00
4.848544854485448496e+01	-0.000000000000000000e+00
4.848604860486048551e+01	-0.000000000000000000e+00
4.848664866486648606e+01	-0.000000000000000000e+00
4.848724872487248660e+01	-0.000000000000000000e+00
4.848784878487848715e+01	-0.000000000000000000e+00
4.848844884488448770e+01	-0.000000000000000000e+00
4.848904890489048825e+01	-0.000000000000000000e+00
4.848964896489648879e+01	-0.000000000000000000e+00
4.849024902490248934e+01	-0.000000000000000000e+00
4.849084908490848989e+01	-0.000000000000000000e+00
4.849144914491449043e+01	-0.000000000000000000e+00
4.849204920492049098e+01	-0.000000000000000000e+00
4.849264926492649153e+01	-0.000000000000000000e+00
4.849324932493249207e+01	-0.000000000000000000e+00
4.849384938493849262e+01	-0.000000000000000000e+00
4.849444944494449317e+01	-0.000000000000000000e+00
4.849504950495049371e+01	-0.000000000000000000e+00
4.849564956495649426e+01	-0.000000000000000000e+00
4.849624962496249481e+01	-0.000000000000000000e+00
4.849684968496849535e+01	-0.000000000000000000e+00
4.849744974497449590e+01	-0.000000000000000000e+00
4.849804980498049645e+01	-0.000000000000000000e+00
4.849864986498649699e+01	-0.000000000000000000e+00
4.849924992499249754e+01	-0.000000000000000000e+00
4.849984998499849809e+01	-0.000000000000000000e+00
4.850045004500449863e+01	-0.000000000000000000e+00
4.850105010501049918e+01	-0.000000000000000000e+00
4.850165016501649973e+01	-0.000000000000000000e+00
4.850225022502250027e+01	-0.000000000000000000e+00
4.850285028502850082e+01	-0.000000000000000000e+00
4.850345034503450137e+01	-0.000000000000000000e+00
4.850405040504050191e+01	-0.000000000000000000e+00
4.850465046504650246e+01	-0.000000000000000000e+00
4.850525052505250301e+01	-0.000000000000000000e+00
4.850585058505850355e+01	-0.000000000000000000e+00
4.850645064506450410e+01	-0.000000000000000000e+00
4.850705070507050465e+01	-0.000000000000000000e+00
4.850765076507650519e+01	-0.000000000000000000e+00
4.850825082508250574e+01	-0.000000000000000000e+00
4.850885088508850629e+01	-0.000000000000000000e+00
4.850945094509450684e+01	-0.000000000000000000e+00
4.851005100510050738e+01	-0.000000000000000000e+00
4.851065106510650793e+01	-0.000000000000000000e+00
4.851125112511250848e+01	-0.000000000000000000e+00
4.851185118511850902e+01	-0.000000000000000000e+00
4.851245124512450957e+01	-0.000000000000000000e+00
4.851305130513051012e+01	-0.000000000000000000e+00
4.851365136513651066e+01	-0.000000000000000000e+00
4.851425142514251121e+01	-0.000000000000000000e+00
4.851485148514851176e+01	-0.000000000000000000e+00
4.851545154515451230e+01	-0.000000000000000000e+00
4.851605160516051285e+01	-0.000000000000000000e+00
4.851665166516651340e+01	-0.000000000000000000e+00
4.851725172517251394e+01	-0.000000000000000000e+00
4.851785178517851449e+01	-0.000000000000000000e+00
4.851845184518451504e+01	-0.000000000000000000e+00
4.851905190519052269e+01	-0.000000000000000000e+00
4.851965196519651613e+01	-0.000000000000000000e+00
4.852025202520252378e+01	-0.000000000000000000e+00
4.852085208520852433e+01	-0.000000000000000000e+00
4.852145214521452488e+01	-0.000000000000000000e+00
4.852205220522052542e+01	-0.000000000000000000e+00
4.852265226522652597e+01	-0.000000000000000000e+00
4.852325232523252652e+01	-0.000000000000000000e+00
4.852385238523852706e+01	-0.000000000000000000e+00
4.852445244524452761e+01	-0.000000000000000000e+00
4.852505250525052816e+01	-0.000000000000000000e+00
4.852565256525652870e+01	-0.000000000000000000e+00
4.852625262526252925e+01	-0.000000000000000000e+00
4.852685268526852980e+01	-0.000000000000000000e+00
4.852745274527453034e+01	-0.000000000000000000e+00
4.852805280528053089e+01	-0.000000000000000000e+00
4.852865286528653144e+01	-0.000000000000000000e+00
4.852925292529253198e+01	-0.000000000000000000e+00
4.852985298529853253e+01	-0.000000000000000000e+00
4.853045304530453308e+01	-0.000000000000000000e+00
4.853105310531053362e+01	-0.000000000000000000e+00
4.853165316531653417e+01	-0.000000000000000000e+00
4.853225322532253472e+01	-0.000000000000000000e+00
4.853285328532853526e+01	-0.000000000000000000e+00
4.853345334533453581e+01	-0.000000000000000000e+00
4.853405340534053636e+01	-0.000000000000000000e+00
4.853465346534653690e+01	-0.000000000000000000e+00
4.853525352535253745e+01	-0.000000000000000000e+00
4.853585358535853800e+01	-0.000000000000000000e+00
4.853645364536453854e+01	-0.000000000000000000e+00
4.853705370537053909e+01	-0.000000000000000000e+00
4.853765376537653964e+01	-0.000000000000000000e+00
4.853825382538254019e+01	-0.000000000000000000e+00
4.853885388538854073e+01	-0.000000000000000000e+00
4.853945394539454128e+01	-0.000000000000000000e+00
4.854005400540054183e+01	-0.000000000000000000e+00
4.854065406540654237e+01	-0.000000000000000000e+00
4.854125412541254292e+01	-0.000000000000000000e+00
4.854185418541854347e+01	-0.000000000000000000e+00
4.854245424542454401e+01	-0.000000000000000000e+00
4.854305430543054456e+01	-0.000000000000000000e+00
4.854365436543654511e+01	-0.000000000000000000e+00
4.854425442544254565e+01	-0.000000000000000000e+00
4.854485448544854620e+01	-0.000000000000000000e+00
4.854545454545454675e+01	-0.000000000000000000e+00
4.854605460546054729e+01	-0.000000000000000000e+00
4.854665466546654784e+01	-0.000000000000000000e+00
4.854725472547254839e+01	-0.000000000000000000e+00
4.854785478547854893e+01	-0.000000000000000000e+00
4.854845484548454948e+01	-0.000000000000000000e+00
4.854905490549055003e+01	-0.000000000000000000e+00
4.854965496549655057e+01	-0.000000000000000000e+00
4.855025502550255112e+01	-0.000000000000000000e+00
4.855085508550855167e+01	-0.000000000000000000e+00
4.855145514551455221e+01	-0.000000000000000000e+00
4.855205520552055276e+01	-0.000000000000000000e+00
4.855265526552655331e+01	-0.000000000000000000e+00
4.855325532553255385e+01	-0.000000000000000000e+00
4.855385538553855440e+01	-0.000000000000000000e+00
4.855445544554455495e+01	-0.000000000000000000e+00
4.855505550555055549e+01	-0.000000000000000000e+00
4.855565556555655604e+01	-0.000000000000000000e+00
4.855625562556255659e+01	-0.000000000000000000e+00
4.855685568556855713e+01	-0.000000000000000000e+00
4.855745574557455768e+01	-0.000000000000000000e+00
4.855805580558055823e+01	-0.000000000000000000e+00
4.855865586558655878e+01	-0.000000000000000000e+00
4.855925592559255932e+01	-0.000000000000000000e+00
4.855985598559855987e+01	-0.000000000000000000e+00
4.856045604560456042e+01	-0.000000000000000000e+00
4.856105610561056096e+01	-0.000000000000000000e+00
4.856165616561656151e+01	-0.000000000000000000e+00
4.856225622562256206e+01	-0.000000000000000000e+00
4.856285628562856260e+01	-0.000000000000000000e+00
4.856345634563456315e+01	-0.000000000000000000e+00
4.856405640564056370e+01	-0.000000000000000000e+00
4.856465646564656424e+01	-0.000000000000000000e+00
4.856525652565256479e+01	-0.000000000000000000e+00
4.856585658565856534e+01	-0.000000000000000000e+00
4.856645664566456588e+01	-0.000000000000000000e+00
4.856705670567056643e+01	-0.000000000000000000e+00
4.856765676567656698e+01	-0.000000000000000000e+00
4.856825682568256752e+01	-0.000000000000000000e+00
4.856885688568856807e+01	-0.000000000000000000e+00
4.856945694569456862e+01	-0.000000000000000000e+00
4.857005700570056916e+01	-0.000000000000000000e+00
4.857065706570656971e+01	-0.000000000000000000e+00
4.857125712571257026e+01	-0.000000000000000000e+00
4.857185718571857080e+01	-0.000000000000000000e+00
4.857245724572457135e+01	-0.000000000000000000e+00
4.857305730573057190e+01	-0.000000000000000000e+00
4.857365736573657244e+01	-0.000000000000000000e+00
4.857425742574257299e+01	-0.000000000000000000e+00
4.857485748574857354e+01	-0.000000000000000000e+00
4.857545754575457408e+01	-0.000000000000000000e+00
4.857605760576057463e+01	-0.000000000000000000e+00
4.857665766576657518e+01	-0.000000000000000000e+00
4.857725772577257572e+01	-0.000000000000000000e+00
4.857785778577857627e+01	-0.000000000000000000e+00
4.857845784578457682e+01	-0.000000000000000000e+00
4.857905790579057737e+01	-0.000000000000000000e+00
4.857965796579657791e+01	-0.000000000000000000e+00
4.858025802580257846e+01	-0.000000000000000000e+00
4.858085808580857901e+01	-0.000000000000000000e+00
4.858145814581457955e+01	-0.000000000000000000e+00
4.858205820582058010e+01	-0.000000000000000000e+00
4.858265826582658065e+01	-0.000000000000000000e+00
4.858325832583258119e+01	-0.000000000000000000e+00
4.858385838583858174e+01	-0.000000000000000000e+00
4.858445844584458229e+01	-0.000000000000000000e+00
4.858505850585058283e+01	-0.000000000000000000e+00
4.858565856585658338e+01	-0.000000000000000000e+00
4.858625862586258393e+01	-0.000000000000000000e+00
4.858685868586858447e+01	-0.000000000000000000e+00
4.858745874587458502e+01	-0.000000000000000000e+00
4.858805880588058557e+01	-0.000000000000000000e+00
4.858865886588658611e+01	-0.000000000000000000e+00
4.858925892589258666e+01	-0.000000000000000000e+00
4.858985898589858721e+01	-0.000000000000000000e+00
4.859045904590458775e+01	-0.000000000000000000e+00
4.859105910591058830e+01	-0.000000000000000000e+00
4.859165916591658885e+01	-0.000000000000000000e+00
4.859225922592258939e+01	-0.000000000000000000e+00
4.859285928592858994e+01	-0.000000000000000000e+00
4.859345934593459049e+01	-0.000000000000000000e+00
4.859405940594059103e+01	-0.000000000000000000e+00
4.859465946594659158e+01	-0.000000000000000000e+00
4.859525952595259213e+01	-0.000000000000000000e+00
4.859585958595859267e+01	-0.000000000000000000e+00
4.859645964596459322e+01	-0.000000000000000000e+00
4.859705970597059377e+01	-0.000000000000000000e+00
4.859765976597659431e+01	-0.000000000000000000e+00
4.859825982598259486e+01	-0.000000000000000000e+00
4.859885988598860251e+01	-0.000000000000000000e+00
4.859945994599459596e+01	-0.000000000000000000e+00
4.860006000600060361e+01	-0.000000000000000000e+00
4.860066006600660415e+01	-0.000000000000000000e+00
4.860126012601260470e+01	-0.000000000000000000e+00
4.860186018601860525e+01	-0.000000000000000000e+00
4.860246024602460579e+01	-0.000000000000000000e+00
4.860306030603060634e+01	-0.000000000000000000e+00
4.860366036603660689e+01	-0.000000000000000000e+00
4.860426042604260743e+01	-0.000000000000000000e+00
4.860486048604860798e+01	-0.000000000000000000e+00
4.860546054605460853e+01	-0.000000000000000000e+00
4.860606060606060908e+01	-0.000000000000000000e+00
4.860666066606660962e+01	-0.000000000000000000e+00
4.860726072607261017e+01	-0.000000000000000000e+00
4.860786078607861072e+01	-0.000000000000000000e+00
4.860846084608461126e+01	-0.000000000000000000e+00
4.860906090609061181e+01	-0.000000000000000000e+00
4.860966096609661236e+01	-0.000000000000000000e+00
4.861026102610261290e+01	-0.000000000000000000e+00
4.861086108610861345e+01	-0.000000000000000000e+00
4.861146114611461400e+01	-0.000000000000000000e+00
4.861206120612061454e+01	-0.000000000000000000e+00
4.861266126612661509e+01	-0.000000000000000000e+00
4.861326132613261564e+01	-0.000000000000000000e+00
4.861386138613861618e+01	-0.000000000000000000e+00
4.861446144614461673e+01	-0.000000000000000000e+00
4.861506150615061728e+01	-0.000000000000000000e+00
4.861566156615661782e+01	-0.000000000000000000e+00
4.861626162616261837e+01	-0.000000000000000000e+00
4.861686168616861892e+01	-0.000000000000000000e+00
4.861746174617461946e+01	-0.000000000000000000e+00
4.861806180618062001e+01	-0.000000000000000000e+00
4.861866186618662056e+01	-0.000000000000000000e+00
4.861926192619262110e+01	-0.000000000000000000e+00
4.861986198619862165e+01	-0.000000000000000000e+00
4.862046204620462220e+01	-0.000000000000000000e+00
4.862106210621062274e+01	-0.000000000000000000e+00
4.862166216621662329e+01	-0.000000000000000000e+00
4.862226222622262384e+01	-0.000000000000000000e+00
4.862286228622862438e+01	-0.000000000000000000e+00
4.862346234623462493e+01	-0.000000000000000000e+00
4.862406240624062548e+01	-0.000000000000000000e+00
4.862466246624662602e+01	-0.000000000000000000e+00
4.862526252625262657e+01	-0.000000000000000000e+00
4.862586258625862712e+01	-0.000000000000000000e+00
4.862646264626462767e+01	-0.000000000000000000e+00
4.862706270627062821e+01	-0.000000000000000000e+00
4.862766276627662876e+01	-0.000000000000000000e+00
4.862826282628262931e+01	-0.000000000000000000e+00
4.862886288628862985e+01	-0.000000000000000000e+00
4.862946294629463040e+01	-0.000000000000000000e+00
4.863006300630063095e+01	-0.000000000000000000e+00
4.863066306630663149e+01	-0.000000000000000000e+00
4.863126312631263204e+01	-0.000000000000000000e+00
4.863186318631863259e+01	-0.000000000000000000e+00
4.863246324632463313e+01	-0.000000000000000000e+00
4.863306330633063368e+01	-0.000000000000000000e+00
4.863366336633663423e+01	-0.000000000000000000e+00
4.863426342634263477e+01	-0.000000000000000000e+00
4.863486348634863532e+01	-0.000000000000000000e+00
4.863546354635463587e+01	-0.000000000000000000e+00
4.863606360636063641e+01	-0.000000000000000000e+00
4.863666366636663696e+01	-0.000000000000000000e+00
4.863726372637263751e+01	-0.000000000000000000e+00
4.863786378637863805e+01	-0.000000000000000000e+00
4.863846384638463860e+01	-0.000000000000000000e+00
4.863906390639063915e+01	-0.000000000000000000e+00
4.863966396639663969e+01	-0.000000000000000000e+00
4.864026402640264024e+01	-0.000000000000000000e+00
4.864086408640864079e+01	-0.000000000000000000e+00
4.864146414641464133e+01	-0.000000000000000000e+00
4.864206420642064188e+01	-0.000000000000000000e+00
4.864266426642664243e+01	-0.000000000000000000e+00
4.864326432643264297e+01	-0.000000000000000000e+00
4.864386438643864352e+01	-0.000000000000000000e+00
4.864446444644464407e+01	-0.000000000000000000e+00
4.864506450645064461e+01	-0.000000000000000000e+00
4.864566456645664516e+01	-0.000000000000000000e+00
4.864626462646264571e+01	-0.000000000000000000e+00
4.864686468646864625e+01	-0.000000000000000000e+00
4.864746474647464680e+01	-0.000000000000000000e+00
4.864806480648064735e+01	-0.000000000000000000e+00
4.864866486648664790e+01	-0.000000000000000000e+00
4.864926492649264844e+01	-0.000000000000000000e+00
4.864986498649864899e+01	-0.000000000000000000e+00
4.865046504650464954e+01	-0.000000000000000000e+00
4.865106510651065008e+01	-0.000000000000000000e+00
4.865166516651665063e+01	-0.000000000000000000e+00
4.865226522652265118e+01	-0.000000000000000000e+00
4.865286528652865172e+01	-0.000000000000000000e+00
4.865346534653465227e+01	-0.000000000000000000e+00
4.865406540654065282e+01	-0.000000000000000000e+00
4.865466546654665336e+01	-0.000000000000000000e+00
4.865526552655265391e+01	-0.000000000000000000e+00
4.865586558655865446e+01	-0.000000000000000000e+00
4.865646564656465500e+01	-0.000000000000000000e+00
4.865706570657065555e+01	-0.000000000000000000e+00
4.865766576657665610e+01	-0.000000000000000000e+00
4.865826582658265664e+01	-0.000000000000000000e+00
4.865886588658865719e+01	-0.000000000000000000e+00
4.865946594659465774e+01	-0.000000000000000000e+00
4.866006600660065828e+01	-0.000000000000000000e+00
4.866066606660665883e+01	-0.000000000000000000e+00
4.866126612661265938e+01	-0.000000000000000000e+00
4.866186618661865992e+01	-0.000000000000000000e+00
4.866246624662466047e+01	-0.000000000000000000e+00
4.866306630663066102e+01	-0.000000000000000000e+00
4.866366636663666156e+01	-0.000000000000000000e+00
4.866426642664266211e+01	-0.000000000000000000e+00
4.866486648664866266e+01	-0.000000000000000000e+00
4.866546654665466320e+01	-0.000000000000000000e+00
4.866606660666066375e+01	-0.000000000000000000e+00
4.866666666666666430e+01	-0.000000000000000000e+00
4.866726672667266484e+01	-0.000000000000000000e+00
4.866786678667866539e+01	-0.000000000000000000e+00
4.866846684668466594e+01	-0.000000000000000000e+00
4.866906690669066649e+01	-0.000000000000000000e+00
4.866966696669666703e+01	-0.000000000000000000e+00
4.867026702670266758e+01	-0.000000000000000000e+00
4.867086708670866813e+01	-0.000000000000000000e+00
4.867146714671466867e+01	-0.000000000000000000e+00
4.867206720672066922e+01	-0.000000000000000000e+00
4.867266726672666977e+01	-0.000000000000000000e+00
4.867326732673267031e+01	-0.000000000000000000e+00
4.867386738673867086e+01	-0.000000000000000000e+00
4.867446744674467141e+01	-0.000000000000000000e+00
4.867506750675067195e+01	-0.000000000000000000e+00
4.867566756675667250e+01	-0.000000000000000000e+00
4.867626762676267305e+01	-0.000000000000000000e+00
4.867686768676867359e+01	-0.000000000000000000e+00
4.867746774677467414e+01	-0.000000000000000000e+00
4.867806780678067469e+01	-0.000000000000000000e+00
4.867866786678667523e+01	-0.000000000000000000e+00
4.867926792679267578e+01	-0.000000000000000000e+00
4.867986798679868343e+01	-0.000000000000000000e+00
4.868046804680468398e+01	-0.000000000000000000e+00
4.868106810681068453e+01	-0.000000000000000000e+00
4.868166816681668507e+01	-0.000000000000000000e+00
4.868226822682268562e+01	-0.000000000000000000e+00
4.868286828682868617e+01	-0.000000000000000000e+00
4.868346834683468671e+01	-0.000000000000000000e+00
4.868406840684068726e+01	-0.000000000000000000e+00
4.868466846684668781e+01	-0.000000000000000000e+00
4.868526852685268835e+01	-0.000000000000000000e+00
4.868586858685868890e+01	-0.000000000000000000e+00
4.868646864686468945e+01	-0.000000000000000000e+00
4.868706870687068999e+01	-0.000000000000000000e+00
4.868766876687669054e+01	-0.000000000000000000e+00
4.868826882688269109e+01	-0.000000000000000000e+00
4.868886888688869163e+01	-0.000000000000000000e+00
4.868946894689469218e+01	-0.000000000000000000e+00
4.869006900690069273e+01	-0.000000000000000000e+00
4.869066906690669327e+01	-0.000000000000000000e+00
4.869126912691269382e+01	-0.000000000000000000e+00
4.869186918691869437e+01	-0.000000000000000000e+00
4.869246924692469491e+01	-0.000000000000000000e+00
4.869306930693069546e+01	-0.000000000000000000e+00
4.869366936693669601e+01	-0.000000000000000000e+00
4.869426942694269655e+01	-0.000000000000000000e+00
4.869486948694869710e+01	-0.000000000000000000e+00
4.869546954695469765e+01	-0.000000000000000000e+00
4.869606960696069820e+01	-0.000000000000000000e+00
4.869666966696669874e+01	-0.000000000000000000e+00
4.869726972697269929e+01	-0.000000000000000000e+00
4.869786978697869984e+01	-0.000000000000000000e+00
4.869846984698470038e+01	-0.000000000000000000e+00
4.869906990699070093e+01	-0.000000000000000000e+00
4.869966996699670148e+01	-0.000000000000000000e+00
4.870027002700270202e+01	-0.000000000000000000e+00
4.870087008700870257e+01	-0.000000000000000000e+00
4.870147014701470312e+01	-0.000000000000000000e+00
4.870207020702070366e+01	-0.000000000000000000e+00
4.870267026702670421e+01	-0.000000000000000000e+00
4.870327032703270476e+01	-0.000000000000000000e+00
4.870387038703870530e+01	-0.000000000000000000e+00
4.870447044704470585e+01	-0.000000000000000000e+00
4.870507050705070640e+01	-0.000000000000000000e+00
4.870567056705670694e+01	-0.000000000000000000e+00
4.870627062706270749e+01	-0.000000000000000000e+00
4.870687068706870804e+01	-0.000000000000000000e+00
4.870747074707470858e+01	-0.000000000000000000e+00
4.870807080708070913e+01	-0.000000000000000000e+00
4.870867086708670968e+01	-0.000000000000000000e+00
4.870927092709271022e+01	-0.000000000000000000e+00
4.870987098709871077e+01	-0.000000000000000000e+00
4.871047104710471132e+01	-0.000000000000000000e+00
4.871107110711071186e+01	-0.000000000000000000e+00
4.871167116711671241e+01	-0.000000000000000000e+00
4.871227122712271296e+01	-0.000000000000000000e+00
4.871287128712871350e+01	-0.000000000000000000e+00
4.871347134713471405e+01	-0.000000000000000000e+00
4.871407140714071460e+01	-0.000000000000000000e+00
4.871467146714671514e+01	-0.000000000000000000e+00
4.871527152715271569e+01	-0.000000000000000000e+00
4.871587158715871624e+01	-0.000000000000000000e+00
4.871647164716471679e+01	-0.000000000000000000e+00
4.871707170717071733e+01	-0.000000000000000000e+00
4.871767176717671788e+01	-0.000000000000000000e+00
4.871827182718271843e+01	-0.000000000000000000e+00
4.871887188718871897e+01	-0.000000000000000000e+00
4.871947194719471952e+01	-0.000000000000000000e+00
4.872007200720072007e+01	-0.000000000000000000e+00
4.872067206720672061e+01	-0.000000000000000000e+00
4.872127212721272116e+01	-0.000000000000000000e+00
4.872187218721872171e+01	-0.000000000000000000e+00
4.872247224722472225e+01	-0.000000000000000000e+00
4.872307230723072280e+01	-0.000000000000000000e+00
4.872367236723672335e+01	-0.000000000000000000e+00
4.872427242724272389e+01	-0.000000000000000000e+00
4.872487248724872444e+01	-0.000000000000000000e+00
4.872547254725472499e+01	-0.000000000000000000e+00
4.872607260726072553e+01	-0.000000000000000000e+00
4.872667266726672608e+01	-0.000000000000000000e+00
4.872727272727272663e+01	-0.000000000000000000e+00
4.872787278727872717e+01	-0.000000000000000000e+00
4.872847284728472772e+01	-0.000000000000000000e+00
4.872907290729072827e+01	-0.000000000000000000e+00
4.872967296729672881e+01	-0.000000000000000000e+00
4.873027302730272936e+01	-0.000000000000000000e+00
4.873087308730872991e+01	-0.000000000000000000e+00
4.873147314731473045e+01	-0.000000000000000000e+00
4.873207320732073100e+01	-0.000000000000000000e+00
4.873267326732673155e+01	-0.000000000000000000e+00
4.873327332733273209e+01	-0.000000000000000000e+00
4.873387338733873264e+01	-0.000000000000000000e+00
4.873447344734473319e+01	-0.000000000000000000e+00
4.873507350735073373e+01	-0.000000000000000000e+00
4.873567356735673428e+01	-0.000000000000000000e+00
4.873627362736273483e+01	-0.000000000000000000e+00
4.873687368736873538e+01	-0.000000000000000000e+00
4.873747374737473592e+01	-0.000000000000000000e+00
4.873807380738073647e+01	-0.000000000000000000e+00
4.873867386738673702e+01	-0.000000000000000000e+00
4.873927392739273756e+01	-0.000000000000000000e+00
4.873987398739873811e+01	-0.000000000000000000e+00
4.874047404740473866e+01	-0.000000000000000000e+00
4.874107410741073920e+01	-0.000000000000000000e+00
4.874167416741673975e+01	-0.000000000000000000e+00
4.874227422742274030e+01	-0.000000000000000000e+00
4.874287428742874084e+01	-0.000000000000000000e+00
4.874347434743474139e+01	-0.000000000000000000e+00
4.874407440744074194e+01	-0.000000000000000000e+00
4.874467446744674248e+01	-0.000000000000000000e+00
4.874527452745274303e+01	-0.000000000000000000e+00
4.874587458745874358e+01	-0.000000000000000000e+00
4.874647464746474412e+01	-0.000000000000000000e+00
4.874707470747074467e+01	-0.000000000000000000e+00
4.874767476747674522e+01	-0.000000000000000000e+00
4.874827482748274576e+01	-0.000000000000000000e+00
4.874887488748874631e+01	-0.000000000000000000e+00
4.874947494749474686e+01	-0.000000000000000000e+00
4.875007500750074740e+01	-0.000000000000000000e+00
4.875067506750674795e+01	-0.000000000000000000e+00
4.875127512751274850e+01	-0.000000000000000000e+00
4.875187518751874904e+01	-0.000000000000000000e+00
4.875247524752474959e+01	-0.000000000000000000e+00
4.875307530753075014e+01	-0.000000000000000000e+00
4.875367536753675068e+01	-0.000000000000000000e+00
4.875427542754275123e+01	-0.000000000000000000e+00
4.875487548754875178e+01	-0.000000000000000000e+00
4.875547554755475232e+01	-0.000000000000000000e+00
4.875607560756075287e+01	-0.000000000000000000e+00
4.875667566756675342e+01	-0.000000000000000000e+00
4.875727572757275396e+01	-0.000000000000000000e+00
4.875787578757875451e+01	-0.000000000000000000e+00
4.875847584758475506e+01	-0.000000000000000000e+00
4.875907590759075561e+01	-0.000000000000000000e+00
4.875967596759676326e+01	-0.000000000000000000e+00
4.876027602760276380e+01	-0.000000000000000000e+00
4.876087608760876435e+01	-0.000000000000000000e+00
4.876147614761476490e+01	-0.000000000000000000e+00
4.876207620762076544e+01	-0.000000000000000000e+00
4.876267626762676599e+01	-0.000000000000000000e+00
4.876327632763276654e+01	-0.000000000000000000e+00
4.876387638763876708e+01	-0.000000000000000000e+00
4.876447644764476763e+01	-0.000000000000000000e+00
4.876507650765076818e+01	-0.000000000000000000e+00
4.876567656765676873e+01	-0.000000000000000000e+00
4.876627662766276927e+01	-0.000000000000000000e+00
4.876687668766876982e+01	-0.000000000000000000e+00
4.876747674767477037e+01	-0.000000000000000000e+00
4.876807680768077091e+01	-0.000000000000000000e+00
4.876867686768677146e+01	-0.000000000000000000e+00
4.876927692769277201e+01	-0.000000000000000000e+00
4.876987698769877255e+01	-0.000000000000000000e+00
4.877047704770477310e+01	-0.000000000000000000e+00
4.877107710771077365e+01	-0.000000000000000000e+00
4.877167716771677419e+01	-0.000000000000000000e+00
4.877227722772277474e+01	-0.000000000000000000e+00
4.877287728772877529e+01	-0.000000000000000000e+00
4.877347734773477583e+01	-0.000000000000000000e+00
4.877407740774077638e+01	-0.000000000000000000e+00
4.877467746774677693e+01	-0.000000000000000000e+00
4.877527752775277747e+01	-0.000000000000000000e+00
4.877587758775877802e+01	-0.000000000000000000e+00
4.877647764776477857e+01	-0.000000000000000000e+00
4.877707770777077911e+01	-0.000000000000000000e+00
4.877767776777677966e+01	-0.000000000000000000e+00
4.877827782778278021e+01	-0.000000000000000000e+00
4.877887788778878075e+01	-0.000000000000000000e+00
4.877947794779478130e+01	-0.000000000000000000e+00
4.878007800780078185e+01	-0.000000000000000000e+00
4.878067806780678239e+01	-0.000000000000000000e+00
4.878127812781278294e+01	-0.000000000000000000e+00
4.878187818781878349e+01	-0.000000000000000000e+00
4.878247824782478403e+01	-0.000000000000000000e+00
4.878307830783078458e+01	-0.000000000000000000e+00
4.878367836783678513e+01	-0.000000000000000000e+00
4.878427842784278567e+01	-0.000000000000000000e+00
4.878487848784878622e+01	-0.000000000000000000e+00
4.878547854785478677e+01	-0.000000000000000000e+00
4.878607860786078732e+01	-0.000000000000000000e+00
4.878667866786678786e+01	-0.000000000000000000e+00
4.878727872787278841e+01	-0.000000000000000000e+00
4.878787878787878896e+01	-0.000000000000000000e+00
4.878847884788478950e+01	-0.000000000000000000e+00
4.878907890789079005e+01	-0.000000000000000000e+00
4.878967896789679060e+01	-0.000000000000000000e+00
4.879027902790279114e+01	-0.000000000000000000e+00
4.879087908790879169e+01	-0.000000000000000000e+00
4.879147914791479224e+01	-0.000000000000000000e+00
4.879207920792079278e+01	-0.000000000000000000e+00
4.879267926792679333e+01	-0.000000000000000000e+00
4.879327932793279388e+01	-0.000000000000000000e+00
4.879387938793879442e+01	-0.000000000000000000e+00
4.879447944794479497e+01	-0.000000000000000000e+00
4.879507950795079552e+01	-0.000000000000000000e+00
4.879567956795679606e+01	-0.000000000000000000e+00
4.879627962796279661e+01	-0.000000000000000000e+00
4.879687968796879716e+01	-0.000000000000000000e+00
4.879747974797479770e+01	-0.000000000000000000e+00
4.879807980798079825e+01	-0.000000000000000000e+00
4.879867986798679880e+01	-0.000000000000000000e+00
4.879927992799279934e+01	-0.000000000000000000e+00
4.879987998799879989e+01	-0.000000000000000000e+00
4.880048004800480044e+01	-0.000000000000000000e+00
4.880108010801080098e+01	-0.000000000000000000e+00
4.880168016801680153e+01	-0.000000000000000000e+00
4.880228022802280208e+01	-0.000000000000000000e+00
4.880288028802880262e+01	-0.000000000000000000e+00
4.880348034803480317e+01	-0.000000000000000000e+00
4.880408040804080372e+01	-0.000000000000000000e+00
4.880468046804680426e+01	-0.000000000000000000e+00
4.880528052805280481e+01	-0.000000000000000000e+00
4.880588058805880536e+01	-0.000000000000000000e+00
4.880648064806480591e+01	-0.000000000000000000e+00
4.880708070807080645e+01	-0.000000000000000000e+00
4.880768076807680700e+01	-0.000000000000000000e+00
4.880828082808280755e+01	-0.000000000000000000e+00
4.880888088808880809e+01	-0.000000000000000000e+00
4.880948094809480864e+01	-0.000000000000000000e+00
4.881008100810080919e+01	-0.000000000000000000e+00
4.881068106810680973e+01	-0.000000000000000000e+00
4.881128112811281028e+01	-0.000000000000000000e+00
4.881188118811881083e+01	-0.000000000000000000e+00
4.881248124812481137e+01	-0.000000000000000000e+00
4.881308130813081192e+01	-0.000000000000000000e+00
4.881368136813681247e+01	-0.000000000000000000e+00
4.881428142814281301e+01	-0.000000000000000000e+00
4.881488148814881356e+01	-0.000000000000000000e+00
4.881548154815481411e+01	-0.000000000000000000e+00
4.881608160816081465e+01	-0.000000000000000000e+00
4.881668166816681520e+01	-0.000000000000000000e+00
4.881728172817281575e+01	-0.000000000000000000e+00
4.881788178817881629e+01	-0.000000000000000000e+00
4.881848184818481684e+01	-0.000000000000000000e+00
4.881908190819081739e+01	-0.000000000000000000e+00
4.881968196819681793e+01	-0.000000000000000000e+00
4.882028202820281848e+01	-0.000000000000000000e+00
4.882088208820881903e+01	-0.000000000000000000e+00
4.882148214821481957e+01	-0.000000000000000000e+00
4.882208220822082012e+01	-0.000000000000000000e+00
4.882268226822682067e+01	-0.000000000000000000e+00
4.882328232823282121e+01	-0.000000000000000000e+00
4.882388238823882176e+01	-0.000000000000000000e+00
4.882448244824482231e+01	-0.000000000000000000e+00
4.882508250825082285e+01	-0.000000000000000000e+00
4.882568256825682340e+01	-0.000000000000000000e+00
4.882628262826282395e+01	-0.000000000000000000e+00
4.882688268826882450e+01	-0.000000000000000000e+00
4.882748274827482504e+01	-0.000000000000000000e+00
4.882808280828082559e+01	-0.000000000000000000e+00
4.882868286828682614e+01	-0.000000000000000000e+00
4.882928292829282668e+01	-0.000000000000000000e+00
4.882988298829882723e+01	-0.000000000000000000e+00
4.883048304830482778e+01	-0.000000000000000000e+00
4.883108310831082832e+01	-0.000000000000000000e+00
4.883168316831682887e+01	-0.000000000000000000e+00
4.883228322832282942e+01	-0.000000000000000000e+00
4.883288328832882996e+01	-0.000000000000000000e+00
4.883348334833483051e+01	-0.000000000000000000e+00
4.883408340834083106e+01	-0.000000000000000000e+00
4.883468346834683160e+01	-0.000000000000000000e+00
4.883528352835283215e+01	-0.000000000000000000e+00
4.883588358835883270e+01	-0.000000000000000000e+00
4.883648364836483324e+01	-0.000000000000000000e+00
4.883708370837083379e+01	-0.000000000000000000e+00
4.883768376837683434e+01	-0.000000000000000000e+00
4.883828382838283488e+01	-0.000000000000000000e+00
4.883888388838883543e+01	-0.000000000000000000e+00
4.883948394839484308e+01	-0.000000000000000000e+00
4.884008400840084363e+01	-0.000000000000000000e+00
4.884068406840684418e+01	-0.000000000000000000e+00
4.884128412841284472e+01	-0.000000000000000000e+00
4.884188418841884527e+01	-0.000000000000000000e+00
4.884248424842484582e+01	-0.000000000000000000e+00
4.884308430843084636e+01	-0.000000000000000000e+00
4.884368436843684691e+01	-0.000000000000000000e+00
4.884428442844284746e+01	-0.000000000000000000e+00
4.884488448844884800e+01	-0.000000000000000000e+00
4.884548454845484855e+01	-0.000000000000000000e+00
4.884608460846084910e+01	-0.000000000000000000e+00
4.884668466846684964e+01	-0.000000000000000000e+00
4.884728472847285019e+01	-0.000000000000000000e+00
4.884788478847885074e+01	-0.000000000000000000e+00
4.884848484848485128e+01	-0.000000000000000000e+00
4.884908490849085183e+01	-0.000000000000000000e+00
4.884968496849685238e+01	-0.000000000000000000e+00
4.885028502850285292e+01	-0.000000000000000000e+00
4.885088508850885347e+01	-0.000000000000000000e+00
4.885148514851485402e+01	-0.000000000000000000e+00
4.885208520852085456e+01	-0.000000000000000000e+00
4.885268526852685511e+01	-0.000000000000000000e+00
4.885328532853285566e+01	-0.000000000000000000e+00
4.885388538853885620e+01	-0.000000000000000000e+00
4.885448544854485675e+01	-0.000000000000000000e+00
4.885508550855085730e+01	-0.000000000000000000e+00
4.885568556855685785e+01	-0.000000000000000000e+00
4.885628562856285839e+01	-0.000000000000000000e+00
4.885688568856885894e+01	-0.000000000000000000e+00
4.885748574857485949e+01	-0.000000000000000000e+00
4.885808580858086003e+01	-0.000000000000000000e+00
4.885868586858686058e+01	-0.000000000000000000e+00
4.885928592859286113e+01	-0.000000000000000000e+00
4.885988598859886167e+01	-0.000000000000000000e+00
4.886048604860486222e+01	-0.000000000000000000e+00
4.886108610861086277e+01	-0.000000000000000000e+00
4.886168616861686331e+01	-0.000000000000000000e+00
4.886228622862286386e+01	-0.000000000000000000e+00
4.886288628862886441e+01	-0.000000000000000000e+00
4.886348634863486495e+01	-0.000000000000000000e+00
4.886408640864086550e+01	-0.000000000000000000e+00
4.886468646864686605e+01	-0.000000000000000000e+00
4.886528652865286659e+01	-0.000000000000000000e+00
4.886588658865886714e+01	-0.000000000000000000e+00
4.886648664866486769e+01	-0.000000000000000000e+00
4.886708670867086823e+01	-0.000000000000000000e+00
4.886768676867686878e+01	-0.000000000000000000e+00
4.886828682868286933e+01	-0.000000000000000000e+00
4.886888688868886987e+01	-0.000000000000000000e+00
4.886948694869487042e+01	-0.000000000000000000e+00
4.887008700870087097e+01	-0.000000000000000000e+00
4.887068706870687151e+01	-0.000000000000000000e+00
4.887128712871287206e+01	-0.000000000000000000e+00
4.887188718871887261e+01	-0.000000000000000000e+00
4.887248724872487315e+01	-0.000000000000000000e+00
4.887308730873087370e+01	-0.000000000000000000e+00
4.887368736873687425e+01	-0.000000000000000000e+00
4.887428742874287479e+01	-0.000000000000000000e+00
4.887488748874887534e+01	-0.000000000000000000e+00
4.887548754875487589e+01	-0.000000000000000000e+00
4.887608760876087644e+01	-0.000000000000000000e+00
4.887668766876687698e+01	-0.000000000000000000e+00
4.887728772877287753e+01	-0.000000000000000000e+00
4.887788778877887808e+01	-0.000000000000000000e+00
4.887848784878487862e+01	-0.000000000000000000e+00
4.887908790879087917e+01	-0.000000000000000000e+00
4.887968796879687972e+01	-0.000000000000000000e+00
4.888028802880288026e+01	-0.000000000000000000e+00
4.888088808880888081e+01	-0.000000000000000000e+00
4.888148814881488136e+01	-0.000000000000000000e+00
4.888208820882088190e+01	-0.000000000000000000e+00
4.888268826882688245e+01	-0.000000000000000000e+00
4.888328832883288300e+01	-0.000000000000000000e+00
4.888388838883888354e+01	-0.000000000000000000e+00
4.888448844884488409e+01	-0.000000000000000000e+00
4.888508850885088464e+01	-0.000000000000000000e+00
4.888568856885688518e+01	-0.000000000000000000e+00
4.888628862886288573e+01	-0.000000000000000000e+00
4.888688868886888628e+01	-0.000000000000000000e+00
4.888748874887488682e+01	-0.000000000000000000e+00
4.888808880888088737e+01	-0.000000000000000000e+00
4.888868886888688792e+01	-0.000000000000000000e+00
4.888928892889288846e+01	-0.000000000000000000e+00
4.888988898889888901e+01	-0.000000000000000000e+00
4.889048904890488956e+01	-0.000000000000000000e+00
4.889108910891089010e+01	-0.000000000000000000e+00
4.889168916891689065e+01	-0.000000000000000000e+00
4.889228922892289120e+01	-0.000000000000000000e+00
4.889288928892889174e+01	-0.000000000000000000e+00
4.889348934893489229e+01	-0.000000000000000000e+00
4.889408940894089284e+01	-0.000000000000000000e+00
4.889468946894689338e+01	-0.000000000000000000e+00
4.889528952895289393e+01	-0.000000000000000000e+00
4.889588958895889448e+01	-0.000000000000000000e+00
4.889648964896489503e+01	-0.000000000000000000e+00
4.889708970897089557e+01	-0.000000000000000000e+00
4.889768976897689612e+01	-0.000000000000000000e+00
4.889828982898289667e+01	-0.000000000000000000e+00
4.889888988898889721e+01	-0.000000000000000000e+00
4.889948994899489776e+01	-0.000000000000000000e+00
4.890009000900089831e+01	-0.000000000000000000e+00
4.890069006900689885e+01	-0.000000000000000000e+00
4.890129012901289940e+01	-0.000000000000000000e+00
4.890189018901889995e+01	-0.000000000000000000e+00
4.890249024902490049e+01	-0.000000000000000000e+00
4.890309030903090104e+01	-0.000000000000000000e+00
4.890369036903690159e+01	-0.000000000000000000e+00
4.890429042904290213e+01	-0.000000000000000000e+00
4.890489048904890268e+01	-0.000000000000000000e+00
4.890549054905490323e+01	-0.000000000000000000e+00
4.890609060906090377e+01	-0.000000000000000000e+00
4.890669066906690432e+01	-0.000000000000000000e+00
4.890729072907290487e+01	-0.000000000000000000e+00
4.890789078907890541e+01	-0.000000000000000000e+00
4.890849084908490596e+01	-0.000000000000000000e+00
4.890909090909090651e+01	-0.000000000000000000e+00
4.890969096909690705e+01	-0.000000000000000000e+00
4.891029102910290760e+01	-0.000000000000000000e+00
4.891089108910890815e+01	-0.000000000000000000e+00
4.891149114911490869e+01	-0.000000000000000000e+00
4.891209120912090924e+01	-0.000000000000000000e+00
4.891269126912690979e+01	-0.000000000000000000e+00
4.891329132913291033e+01	-0.000000000000000000e+00
4.891389138913891088e+01	-0.000000000000000000e+00
4.891449144914491143e+01	-0.000000000000000000e+00
4.891509150915091197e+01	-0.000000000000000000e+00
4.891569156915691252e+01	-0.000000000000000000e+00
4.891629162916291307e+01	-0.000000000000000000e+00
4.891689168916891362e+01	-0.000000000000000000e+00
4.891749174917491416e+01	-0.000000000000000000e+00
4.891809180918091471e+01	-0.000000000000000000e+00
4.891869186918691526e+01	-0.000000000000000000e+00
4.891929192919292291e+01	-0.000000000000000000e+00
4.891989198919892345e+01	-0.000000000000000000e+00
4.892049204920492400e+01	-0.000000000000000000e+00
4.892109210921092455e+01	-0.000000000000000000e+00
4.892169216921692509e+01	-0.000000000000000000e+00
4.892229222922292564e+01	-0.000000000000000000e+00
4.892289228922892619e+01	-0.000000000000000000e+00
4.892349234923492673e+01	-0.000000000000000000e+00
4.892409240924092728e+01	-0.000000000000000000e+00
4.892469246924692783e+01	-0.000000000000000000e+00
4.892529252925292838e+01	-0.000000000000000000e+00
4.892589258925892892e+01	-0.000000000000000000e+00
4.892649264926492947e+01	-0.000000000000000000e+00
4.892709270927093002e+01	-0.000000000000000000e+00
4.892769276927693056e+01	-0.000000000000000000e+00
4.892829282928293111e+01	-0.000000000000000000e+00
4.892889288928893166e+01	-0.000000000000000000e+00
4.892949294929493220e+01	-0.000000000000000000e+00
4.893009300930093275e+01	-0.000000000000000000e+00
4.893069306930693330e+01	-0.000000000000000000e+00
4.893129312931293384e+01	-0.000000000000000000e+00
4.893189318931893439e+01	-0.000000000000000000e+00
4.893249324932493494e+01	-0.000000000000000000e+00
4.893309330933093548e+01	-0.000000000000000000e+00
4.893369336933693603e+01	-0.000000000000000000e+00
4.893429342934293658e+01	-0.000000000000000000e+00
4.893489348934893712e+01	-0.000000000000000000e+00
4.893549354935493767e+01	-0.000000000000000000e+00
4.893609360936093822e+01	-0.000000000000000000e+00
4.893669366936693876e+01	-0.000000000000000000e+00
4.893729372937293931e+01	-0.000000000000000000e+00
4.893789378937893986e+01	-0.000000000000000000e+00
4.893849384938494040e+01	-0.000000000000000000e+00
4.893909390939094095e+01	-0.000000000000000000e+00
4.893969396939694150e+01	-0.000000000000000000e+00
4.894029402940294204e+01	-0.000000000000000000e+00
4.894089408940894259e+01	-0.000000000000000000e+00
4.894149414941494314e+01	-0.000000000000000000e+00
4.894209420942094368e+01	-0.000000000000000000e+00
4.894269426942694423e+01	-0.000000000000000000e+00
4.894329432943294478e+01	-0.000000000000000000e+00
4.894389438943894532e+01	-0.000000000000000000e+00
4.894449444944494587e+01	-0.000000000000000000e+00
4.894509450945094642e+01	-0.000000000000000000e+00
4.894569456945694697e+01	-0.000000000000000000e+00
4.894629462946294751e+01	-0.000000000000000000e+00
4.894689468946894806e+01	-0.000000000000000000e+00
4.894749474947494861e+01	-0.000000000000000000e+00
4.894809480948094915e+01	-0.000000000000000000e+00
4.894869486948694970e+01	-0.000000000000000000e+00
4.894929492949295025e+01	-0.000000000000000000e+00
4.894989498949895079e+01	-0.000000000000000000e+00
4.895049504950495134e+01	-0.000000000000000000e+00
4.895109510951095189e+01	-0.000000000000000000e+00
4.895169516951695243e+01	-0.000000000000000000e+00
4.895229522952295298e+01	-0.000000000000000000e+00
4.895289528952895353e+01	-0.000000000000000000e+00
4.895349534953495407e+01	-0.000000000000000000e+00
4.895409540954095462e+01	-0.000000000000000000e+00
4.895469546954695517e+01	-0.000000000000000000e+00
4.895529552955295571e+01	-0.000000000000000000e+00
4.895589558955895626e+01	-0.000000000000000000e+00
4.895649564956495681e+01	-0.000000000000000000e+00
4.895709570957095735e+01	-0.000000000000000000e+00
4.895769576957695790e+01	-0.000000000000000000e+00
4.895829582958295845e+01	-0.000000000000000000e+00
4.895889588958895899e+01	-0.000000000000000000e+00
4.895949594959495954e+01	-0.000000000000000000e+00
4.896009600960096009e+01	-0.000000000000000000e+00
4.896069606960696063e+01	-0.000000000000000000e+00
4.896129612961296118e+01	-0.000000000000000000e+00
4.896189618961896173e+01	-0.000000000000000000e+00
4.896249624962496227e+01	-0.000000000000000000e+00
4.896309630963096282e+01	-0.000000000000000000e+00
4.896369636963696337e+01	-0.000000000000000000e+00
4.896429642964296391e+01	-0.000000000000000000e+00
4.896489648964896446e+01	-0.000000000000000000e+00
4.896549654965496501e+01	-0.000000000000000000e+00
4.896609660966096556e+01	-0.000000000000000000e+00
4.896669666966696610e+01	-0.000000000000000000e+00
4.896729672967296665e+01	-0.000000000000000000e+00
4.896789678967896720e+01	-0.000000000000000000e+00
4.896849684968496774e+01	-0.000000000000000000e+00
4.896909690969096829e+01	-0.000000000000000000e+00
4.896969696969696884e+01	-0.000000000000000000e+00
4.897029702970296938e+01	-0.000000000000000000e+00
4.897089708970896993e+01	-0.000000000000000000e+00
4.897149714971497048e+01	-0.000000000000000000e+00
4.897209720972097102e+01	-0.000000000000000000e+00
4.897269726972697157e+01	-0.000000000000000000e+00
4.897329732973297212e+01	-0.000000000000000000e+00
4.897389738973897266e+01	-0.000000000000000000e+00
4.897449744974497321e+01	-0.000000000000000000e+00
4.897509750975097376e+01	-0.000000000000000000e+00
4.897569756975697430e+01	-0.000000000000000000e+00
4.897629762976297485e+01	-0.000000000000000000e+00
4.897689768976897540e+01	-0.000000000000000000e+00
4.897749774977497594e+01	-0.000000000000000000e+00
4.897809780978097649e+01	-0.000000000000000000e+00
4.897869786978697704e+01	-0.000000000000000000e+00
4.897929792979297758e+01	-0.000000000000000000e+00
4.897989798979897813e+01	-0.000000000000000000e+00
4.898049804980497868e+01	-0.000000000000000000e+00
4.898109810981097922e+01	-0.000000000000000000e+00
4.898169816981697977e+01	-0.000000000000000000e+00
4.898229822982298032e+01	-0.000000000000000000e+00
4.898289828982898086e+01	-0.000000000000000000e+00
4.898349834983498141e+01	-0.000000000000000000e+00
4.898409840984098196e+01	-0.000000000000000000e+00
4.898469846984698250e+01	-0.000000000000000000e+00
4.898529852985298305e+01	-0.000000000000000000e+00
4.898589858985898360e+01	-0.000000000000000000e+00
4.898649864986498415e+01	-0.000000000000000000e+00
4.898709870987098469e+01	-0.000000000000000000e+00
4.898769876987698524e+01	-0.000000000000000000e+00
4.898829882988298579e+01	-0.000000000000000000e+00
4.898889888988898633e+01	-0.000000000000000000e+00
4.898949894989498688e+01	-0.000000000000000000e+00
4.899009900990098743e+01	-0.000000000000000000e+00
4.899069906990698797e+01	-0.000000000000000000e+00
4.899129912991298852e+01	-0.000000000000000000e+00
4.899189918991898907e+01	-0.000000000000000000e+00
4.899249924992498961e+01	-0.000000000000000000e+00
4.899309930993099016e+01	-0.000000000000000000e+00
4.899369936993699071e+01	-0.000000000000000000e+00
4.899429942994299125e+01	-0.000000000000000000e+00
4.899489948994899180e+01	-0.000000000000000000e+00
4.899549954995499235e+01	-0.000000000000000000e+00
4.899609960996099289e+01	-0.000000000000000000e+00
4.899669966996699344e+01	-0.000000000000000000e+00
4.899729972997299399e+01	-0.000000000000000000e+00
4.899789978997899453e+01	-0.000000000000000000e+00
4.899849984998499508e+01	-0.000000000000000000e+00
4.899909990999100273e+01	-0.000000000000000000e+00
4.899969996999699617e+01	-0.000000000000000000e+00
4.900030003000300383e+01	-0.000000000000000000e+00
4.900090009000900437e+01	-0.000000000000000000e+00
4.900150015001500492e+01	-0.000000000000000000e+00
4.900210021002100547e+01	-0.000000000000000000e+00
4.900270027002700601e+01	-0.000000000000000000e+00
4.900330033003300656e+01	-0.000000000000000000e+00
4.900390039003900711e+01	-0.000000000000000000e+00
4.900450045004500765e+01	-0.000000000000000000e+00
4.900510051005100820e+01	-0.000000000000000000e+00
4.900570057005700875e+01	-0.000000000000000000e+00
4.900630063006300929e+01	-0.000000000000000000e+00
4.900690069006900984e+01	-0.000000000000000000e+00
4.900750075007501039e+01	-0.000000000000000000e+00
4.900810081008101093e+01	-0.000000000000000000e+00
4.900870087008701148e+01	-0.000000000000000000e+00
4.900930093009301203e+01	-0.000000000000000000e+00
4.900990099009901257e+01	-0.000000000000000000e+00
4.901050105010501312e+01	-0.000000000000000000e+00
4.901110111011101367e+01	-0.000000000000000000e+00
4.901170117011701421e+01	-0.000000000000000000e+00
4.901230123012301476e+01	-0.000000000000000000e+00
4.901290129012901531e+01	-0.000000000000000000e+00
4.901350135013501585e+01	-0.000000000000000000e+00
4.901410141014101640e+01	-0.000000000000000000e+00
4.901470147014701695e+01	-0.000000000000000000e+00
4.901530153015301750e+01	-0.000000000000000000e+00
4.901590159015901804e+01	-0.000000000000000000e+00
4.901650165016501859e+01	-0.000000000000000000e+00
4.901710171017101914e+01	-0.000000000000000000e+00
4.901770177017701968e+01	-0.000000000000000000e+00
4.901830183018302023e+01	-0.000000000000000000e+00
4.901890189018902078e+01	-0.000000000000000000e+00
4.901950195019502132e+01	-0.000000000000000000e+00
4.902010201020102187e+01	-0.000000000000000000e+00
4.902070207020702242e+01	-0.000000000000000000e+00
4.902130213021302296e+01	-0.000000000000000000e+00
4.902190219021902351e+01	-0.000000000000000000e+00
4.902250225022502406e+01	-0.000000000000000000e+00
4.902310231023102460e+01	-0.000000000000000000e+00
4.902370237023702515e+01	-0.000000000000000000e+00
4.902430243024302570e+01	-0.000000000000000000e+00
4.902490249024902624e+01	-0.000000000000000000e+00
4.902550255025502679e+01	-0.000000000000000000e+00
4.902610261026102734e+01	-0.000000000000000000e+00
4.902670267026702788e+01	-0.000000000000000000e+00
4.902730273027302843e+01	-0.000000000000000000e+00
4.902790279027902898e+01	-0.000000000000000000e+00
4.902850285028502952e+01	-0.000000000000000000e+00
4.902910291029103007e+01	-0.000000000000000000e+00
4.902970297029703062e+01	-0.000000000000000000e+00
4.903030303030303116e+01	-0.000000000000000000e+00
4.903090309030903171e+01	-0.000000000000000000e+00
4.903150315031503226e+01	-0.000000000000000000e+00
4.903210321032103280e+01	-0.000000000000000000e+00
4.903270327032703335e+01	-0.000000000000000000e+00
4.903330333033303390e+01	-0.000000000000000000e+00
4.903390339033903444e+01	-0.000000000000000000e+00
4.903450345034503499e+01	-0.000000000000000000e+00
4.903510351035103554e+01	-0.000000000000000000e+00
4.903570357035703609e+01	-0.000000000000000000e+00
4.903630363036303663e+01	-0.000000000000000000e+00
4.903690369036903718e+01	-0.000000000000000000e+00
4.903750375037503773e+01	-0.000000000000000000e+00
4.903810381038103827e+01	-0.000000000000000000e+00
4.903870387038703882e+01	-0.000000000000000000e+00
4.903930393039303937e+01	-0.000000000000000000e+00
4.903990399039903991e+01	-0.000000000000000000e+00
4.904050405040504046e+01	-0.000000000000000000e+00
4.904110411041104101e+01	-0.000000000000000000e+00
4.904170417041704155e+01	-0.000000000000000000e+00
4.904230423042304210e+01	-0.000000000000000000e+00
4.904290429042904265e+01	-0.000000000000000000e+00
4.904350435043504319e+01	-0.000000000000000000e+00
4.904410441044104374e+01	-0.000000000000000000e+00
4.904470447044704429e+01	-0.000000000000000000e+00
4.904530453045304483e+01	-0.000000000000000000e+00
4.904590459045904538e+01	-0.000000000000000000e+00
4.904650465046504593e+01	-0.000000000000000000e+00
4.904710471047104647e+01	-0.000000000000000000e+00
4.904770477047704702e+01	-0.000000000000000000e+00
4.904830483048304757e+01	-0.000000000000000000e+00
4.904890489048904811e+01	-0.000000000000000000e+00
4.904950495049504866e+01	-0.000000000000000000e+00
4.905010501050104921e+01	-0.000000000000000000e+00
4.905070507050704975e+01	-0.000000000000000000e+00
4.905130513051305030e+01	-0.000000000000000000e+00
4.905190519051905085e+01	-0.000000000000000000e+00
4.905250525052505139e+01	-0.000000000000000000e+00
4.905310531053105194e+01	-0.000000000000000000e+00
4.905370537053705249e+01	-0.000000000000000000e+00
4.905430543054305303e+01	-0.000000000000000000e+00
4.905490549054905358e+01	-0.000000000000000000e+00
4.905550555055505413e+01	-0.000000000000000000e+00
4.905610561056105468e+01	-0.000000000000000000e+00
4.905670567056705522e+01	-0.000000000000000000e+00
4.905730573057305577e+01	-0.000000000000000000e+00
4.905790579057905632e+01	-0.000000000000000000e+00
4.905850585058505686e+01	-0.000000000000000000e+00
4.905910591059105741e+01	-0.000000000000000000e+00
4.905970597059705796e+01	-0.000000000000000000e+00
4.906030603060305850e+01	-0.000000000000000000e+00
4.906090609060905905e+01	-0.000000000000000000e+00
4.906150615061505960e+01	-0.000000000000000000e+00
4.906210621062106014e+01	-0.000000000000000000e+00
4.906270627062706069e+01	-0.000000000000000000e+00
4.906330633063306124e+01	-0.000000000000000000e+00
4.906390639063906178e+01	-0.000000000000000000e+00
4.906450645064506233e+01	-0.000000000000000000e+00
4.906510651065106288e+01	-0.000000000000000000e+00
4.906570657065706342e+01	-0.000000000000000000e+00
4.906630663066306397e+01	-0.000000000000000000e+00
4.906690669066906452e+01	-0.000000000000000000e+00
4.906750675067506506e+01	-0.000000000000000000e+00
4.906810681068106561e+01	-0.000000000000000000e+00
4.906870687068706616e+01	-0.000000000000000000e+00
4.906930693069306670e+01	-0.000000000000000000e+00
4.906990699069906725e+01	-0.000000000000000000e+00
4.907050705070506780e+01	-0.000000000000000000e+00
4.907110711071106834e+01	-0.000000000000000000e+00
4.907170717071706889e+01	-0.000000000000000000e+00
4.907230723072306944e+01	-0.000000000000000000e+00
4.907290729072906998e+01	-0.000000000000000000e+00
4.907350735073507053e+01	-0.000000000000000000e+00
4.907410741074107108e+01	-0.000000000000000000e+00
4.907470747074707162e+01	-0.000000000000000000e+00
4.907530753075307217e+01	-0.000000000000000000e+00
4.907590759075907272e+01	-0.000000000000000000e+00
4.907650765076507327e+01	-0.000000000000000000e+00
4.907710771077107381e+01	-0.000000000000000000e+00
4.907770777077707436e+01	-0.000000000000000000e+00
4.907830783078307491e+01	-0.000000000000000000e+00
4.907890789078908256e+01	-0.000000000000000000e+00
4.907950795079507600e+01	-0.000000000000000000e+00
4.908010801080108365e+01	-0.000000000000000000e+00
4.908070807080708420e+01	-0.000000000000000000e+00
4.908130813081308474e+01	-0.000000000000000000e+00
4.908190819081908529e+01	-0.000000000000000000e+00
4.908250825082508584e+01	-0.000000000000000000e+00
4.908310831083108638e+01	-0.000000000000000000e+00
4.908370837083708693e+01	-0.000000000000000000e+00
4.908430843084308748e+01	-0.000000000000000000e+00
4.908490849084908803e+01	-0.000000000000000000e+00
4.908550855085508857e+01	-0.000000000000000000e+00
4.908610861086108912e+01	-0.000000000000000000e+00
4.908670867086708967e+01	-0.000000000000000000e+00
4.908730873087309021e+01	-0.000000000000000000e+00
4.908790879087909076e+01	-0.000000000000000000e+00
4.908850885088509131e+01	-0.000000000000000000e+00
4.908910891089109185e+01	-0.000000000000000000e+00
4.908970897089709240e+01	-0.000000000000000000e+00
4.909030903090309295e+01	-0.000000000000000000e+00
4.909090909090909349e+01	-0.000000000000000000e+00
4.909150915091509404e+01	-0.000000000000000000e+00
4.909210921092109459e+01	-0.000000000000000000e+00
4.909270927092709513e+01	-0.000000000000000000e+00
4.909330933093309568e+01	-0.000000000000000000e+00
4.909390939093909623e+01	-0.000000000000000000e+00
4.909450945094509677e+01	-0.000000000000000000e+00
4.909510951095109732e+01	-0.000000000000000000e+00
4.909570957095709787e+01	-0.000000000000000000e+00
4.909630963096309841e+01	-0.000000000000000000e+00
4.909690969096909896e+01	-0.000000000000000000e+00
4.909750975097509951e+01	-0.000000000000000000e+00
4.909810981098110005e+01	-0.000000000000000000e+00
4.909870987098710060e+01	-0.000000000000000000e+00
4.909930993099310115e+01	-0.000000000000000000e+00
4.909990999099910169e+01	-0.000000000000000000e+00
4.910051005100510224e+01	-0.000000000000000000e+00
4.910111011101110279e+01	-0.000000000000000000e+00
4.910171017101710333e+01	-0.000000000000000000e+00
4.910231023102310388e+01	-0.000000000000000000e+00
4.910291029102910443e+01	-0.000000000000000000e+00
4.910351035103510497e+01	-0.000000000000000000e+00
4.910411041104110552e+01	-0.000000000000000000e+00
4.910471047104710607e+01	-0.000000000000000000e+00
4.910531053105310662e+01	-0.000000000000000000e+00
4.910591059105910716e+01	-0.000000000000000000e+00
4.910651065106510771e+01	-0.000000000000000000e+00
4.910711071107110826e+01	-0.000000000000000000e+00
4.910771077107710880e+01	-0.000000000000000000e+00
4.910831083108310935e+01	-0.000000000000000000e+00
4.910891089108910990e+01	-0.000000000000000000e+00
4.910951095109511044e+01	-0.000000000000000000e+00
4.911011101110111099e+01	-0.000000000000000000e+00
4.911071107110711154e+01	-0.000000000000000000e+00
4.911131113111311208e+01	-0.000000000000000000e+00
4.911191119111911263e+01	-0.000000000000000000e+00
4.911251125112511318e+01	-0.000000000000000000e+00
4.911311131113111372e+01	-0.000000000000000000e+00
4.911371137113711427e+01	-0.000000000000000000e+00
4.911431143114311482e+01	-0.000000000000000000e+00
4.911491149114911536e+01	-0.000000000000000000e+00
4.911551155115511591e+01	-0.000000000000000000e+00
4.911611161116111646e+01	-0.000000000000000000e+00
4.911671167116711700e+01	-0.000000000000000000e+00
4.911731173117311755e+01	-0.000000000000000000e+00
4.911791179117911810e+01	-0.000000000000000000e+00
4.911851185118511864e+01	-0.000000000000000000e+00
4.911911191119111919e+01	-0.000000000000000000e+00
4.911971197119711974e+01	-0.000000000000000000e+00
4.912031203120312028e+01	-0.000000000000000000e+00
4.912091209120912083e+01	-0.000000000000000000e+00
4.912151215121512138e+01	-0.000000000000000000e+00
4.912211221122112192e+01	-0.000000000000000000e+00
4.912271227122712247e+01	-0.000000000000000000e+00
4.912331233123312302e+01	-0.000000000000000000e+00
4.912391239123912356e+01	-0.000000000000000000e+00
4.912451245124512411e+01	-0.000000000000000000e+00
4.912511251125112466e+01	-0.000000000000000000e+00
4.912571257125712521e+01	-0.000000000000000000e+00
4.912631263126312575e+01	-0.000000000000000000e+00
4.912691269126912630e+01	-0.000000000000000000e+00
4.912751275127512685e+01	-0.000000000000000000e+00
4.912811281128112739e+01	-0.000000000000000000e+00
4.912871287128712794e+01	-0.000000000000000000e+00
4.912931293129312849e+01	-0.000000000000000000e+00
4.912991299129912903e+01	-0.000000000000000000e+00
4.913051305130512958e+01	-0.000000000000000000e+00
4.913111311131113013e+01	-0.000000000000000000e+00
4.913171317131713067e+01	-0.000000000000000000e+00
4.913231323132313122e+01	-0.000000000000000000e+00
4.913291329132913177e+01	-0.000000000000000000e+00
4.913351335133513231e+01	-0.000000000000000000e+00
4.913411341134113286e+01	-0.000000000000000000e+00
4.913471347134713341e+01	-0.000000000000000000e+00
4.913531353135313395e+01	-0.000000000000000000e+00
4.913591359135913450e+01	-0.000000000000000000e+00
4.913651365136513505e+01	-0.000000000000000000e+00
4.913711371137113559e+01	-0.000000000000000000e+00
4.913771377137713614e+01	-0.000000000000000000e+00
4.913831383138313669e+01	-0.000000000000000000e+00
4.913891389138913723e+01	-0.000000000000000000e+00
4.913951395139513778e+01	-0.000000000000000000e+00
4.914011401140113833e+01	-0.000000000000000000e+00
4.914071407140713887e+01	-0.000000000000000000e+00
4.914131413141313942e+01	-0.000000000000000000e+00
4.914191419141913997e+01	-0.000000000000000000e+00
4.914251425142514051e+01	-0.000000000000000000e+00
4.914311431143114106e+01	-0.000000000000000000e+00
4.914371437143714161e+01	-0.000000000000000000e+00
4.914431443144314215e+01	-0.000000000000000000e+00
4.914491449144914270e+01	-0.000000000000000000e+00
4.914551455145514325e+01	-0.000000000000000000e+00
4.914611461146114380e+01	-0.000000000000000000e+00
4.914671467146714434e+01	-0.000000000000000000e+00
4.914731473147314489e+01	-0.000000000000000000e+00
4.914791479147914544e+01	-0.000000000000000000e+00
4.914851485148514598e+01	-0.000000000000000000e+00
4.914911491149114653e+01	-0.000000000000000000e+00
4.914971497149714708e+01	-0.000000000000000000e+00
4.915031503150314762e+01	-0.000000000000000000e+00
4.915091509150914817e+01	-0.000000000000000000e+00
4.915151515151514872e+01	-0.000000000000000000e+00
4.915211521152114926e+01	-0.000000000000000000e+00
4.915271527152714981e+01	-0.000000000000000000e+00
4.915331533153315036e+01	-0.000000000000000000e+00
4.915391539153915090e+01	-0.000000000000000000e+00
4.915451545154515145e+01	-0.000000000000000000e+00
4.915511551155115200e+01	-0.000000000000000000e+00
4.915571557155715254e+01	-0.000000000000000000e+00
4.915631563156315309e+01	-0.000000000000000000e+00
4.915691569156915364e+01	-0.000000000000000000e+00
4.915751575157515418e+01	-0.000000000000000000e+00
4.915811581158115473e+01	-0.000000000000000000e+00
4.915871587158716238e+01	-0.000000000000000000e+00
4.915931593159315582e+01	-0.000000000000000000e+00
4.915991599159916348e+01	-0.000000000000000000e+00
4.916051605160516402e+01	-0.000000000000000000e+00
4.916111611161116457e+01	-0.000000000000000000e+00
4.916171617161716512e+01	-0.000000000000000000e+00
4.916231623162316566e+01	-0.000000000000000000e+00
4.916291629162916621e+01	-0.000000000000000000e+00
4.916351635163516676e+01	-0.000000000000000000e+00
4.916411641164116730e+01	-0.000000000000000000e+00
4.916471647164716785e+01	-0.000000000000000000e+00
4.916531653165316840e+01	-0.000000000000000000e+00
4.916591659165916894e+01	-0.000000000000000000e+00
4.916651665166516949e+01	-0.000000000000000000e+00
4.916711671167117004e+01	-0.000000000000000000e+00
4.916771677167717058e+01	-0.000000000000000000e+00
4.916831683168317113e+01	-0.000000000000000000e+00
4.916891689168917168e+01	-0.000000000000000000e+00
4.916951695169517222e+01	-0.000000000000000000e+00
4.917011701170117277e+01	-0.000000000000000000e+00
4.917071707170717332e+01	-0.000000000000000000e+00
4.917131713171317386e+01	-0.000000000000000000e+00
4.917191719171917441e+01	-0.000000000000000000e+00
4.917251725172517496e+01	-0.000000000000000000e+00
4.917311731173117550e+01	-0.000000000000000000e+00
4.917371737173717605e+01	-0.000000000000000000e+00
4.917431743174317660e+01	-0.000000000000000000e+00
4.917491749174917715e+01	-0.000000000000000000e+00
4.917551755175517769e+01	-0.000000000000000000e+00
4.917611761176117824e+01	-0.000000000000000000e+00
4.917671767176717879e+01	-0.000000000000000000e+00
4.917731773177317933e+01	-0.000000000000000000e+00
4.917791779177917988e+01	-0.000000000000000000e+00
4.917851785178518043e+01	-0.000000000000000000e+00
4.917911791179118097e+01	-0.000000000000000000e+00
4.917971797179718152e+01	-0.000000000000000000e+00
4.918031803180318207e+01	-0.000000000000000000e+00
4.918091809180918261e+01	-0.000000000000000000e+00
4.918151815181518316e+01	-0.000000000000000000e+00
4.918211821182118371e+01	-0.000000000000000000e+00
4.918271827182718425e+01	-0.000000000000000000e+00
4.918331833183318480e+01	-0.000000000000000000e+00
4.918391839183918535e+01	-0.000000000000000000e+00
4.918451845184518589e+01	-0.000000000000000000e+00
4.918511851185118644e+01	-0.000000000000000000e+00
4.918571857185718699e+01	-0.000000000000000000e+00
4.918631863186318753e+01	-0.000000000000000000e+00
4.918691869186918808e+01	-0.000000000000000000e+00
4.918751875187518863e+01	-0.000000000000000000e+00
4.918811881188118917e+01	-0.000000000000000000e+00
4.918871887188718972e+01	-0.000000000000000000e+00
4.918931893189319027e+01	-0.000000000000000000e+00
4.918991899189919081e+01	-0.000000000000000000e+00
4.919051905190519136e+01	-0.000000000000000000e+00
4.919111911191119191e+01	-0.000000000000000000e+00
4.919171917191719245e+01	-0.000000000000000000e+00
4.919231923192319300e+01	-0.000000000000000000e+00
4.919291929192919355e+01	-0.000000000000000000e+00
4.919351935193519409e+01	-0.000000000000000000e+00
4.919411941194119464e+01	-0.000000000000000000e+00
4.919471947194719519e+01	-0.000000000000000000e+00
4.919531953195319574e+01	-0.000000000000000000e+00
4.919591959195919628e+01	-0.000000000000000000e+00
4.919651965196519683e+01	-0.000000000000000000e+00
4.919711971197119738e+01	-0.000000000000000000e+00
4.919771977197719792e+01	-0.000000000000000000e+00
4.919831983198319847e+01	-0.000000000000000000e+00
4.919891989198919902e+01	-0.000000000000000000e+00
4.919951995199519956e+01	-0.000000000000000000e+00
4.920012001200120011e+01	-0.000000000000000000e+00
4.920072007200720066e+01	-0.000000000000000000e+00
4.920132013201320120e+01	-0.000000000000000000e+00
4.920192019201920175e+01	-0.000000000000000000e+00
4.920252025202520230e+01	-0.000000000000000000e+00
4.920312031203120284e+01	-0.000000000000000000e+00
4.920372037203720339e+01	-0.000000000000000000e+00
4.920432043204320394e+01	-0.000000000000000000e+00
4.920492049204920448e+01	-0.000000000000000000e+00
4.920552055205520503e+01	-0.000000000000000000e+00
4.920612061206120558e+01	-0.000000000000000000e+00
4.920672067206720612e+01	-0.000000000000000000e+00
4.920732073207320667e+01	-0.000000000000000000e+00
4.920792079207920722e+01	-0.000000000000000000e+00
4.920852085208520776e+01	-0.000000000000000000e+00
4.920912091209120831e+01	-0.000000000000000000e+00
4.920972097209720886e+01	-0.000000000000000000e+00
4.921032103210320940e+01	-0.000000000000000000e+00
4.921092109210920995e+01	-0.000000000000000000e+00
4.921152115211521050e+01	-0.000000000000000000e+00
4.921212121212121104e+01	-0.000000000000000000e+00
4.921272127212721159e+01	-0.000000000000000000e+00
4.921332133213321214e+01	-7.678116235875661908e-09
4.921392139213921268e+01	-2.487084407878325050e-08
4.921452145214521323e+01	-5.374582171526844523e-08
4.921512151215121378e+01	-9.685376979708146626e-08
4.921572157215721433e+01	-1.571876734643563486e-07
4.921632163216321487e+01	-2.382500898850143128e-07
4.921692169216921542e+01	-3.441295539762095661e-07
4.921752175217521597e+01	-4.795871510764966143e-07
4.921812181218121651e+01	-6.501544281771157577e-07
4.921872187218721706e+01	-8.622439250124275292e-07
4.921932193219321761e+01	-1.123273722919785111e-06
4.921992199219921815e+01	-1.441807532919735597e-06
4.922052205220521870e+01	-1.827711974888564574e-06
4.922112211221121925e+01	-2.292332836878903572e-06
4.922172217221721979e+01	-2.848692247398183278e-06
4.922232223222322034e+01	-3.511708843506625417e-06
4.922292229222922089e+01	-4.298443173588254235e-06
4.922352235223522143e+01	-5.228370735131885602e-06
4.922412241224122198e+01	-6.323685214292262000e-06
4.922472247224722253e+01	-7.609634664746037310e-06
4.922532253225322307e+01	-9.114893537677059191e-06
4.922592259225922362e+01	-1.087197365178685515e-05
4.922652265226522417e+01	-1.291767737110011016e-05
4.922712271227122471e+01	-1.529359643800051117e-05
4.922772277227722526e+01	-1.804666008828267480e-05
4.922832283228322581e+01	-2.122973625285677976e-05
4.922892289228922635e+01	-2.490228982584148768e-05
4.922952295229522690e+01	-2.913110214982262032e-05
4.923012301230122745e+01	-3.399105603469392760e-05
4.923072307230722799e+01	-3.956599078536702385e-05
4.923132313231322854e+01	-4.594195374814820647e-05
4.923192319231922909e+01	-5.322172911260260000e-05
4.923252325232522963e+01	-6.151975851261413312e-05
4.923312331233123018e+01	-7.096327176769651364e-05
4.923372337233723073e+01	-8.169350481984085591e-05
4.923432343234323127e+01	-9.386700919577174924e-05
4.923492349234923182e+01	-1.076570573114183905e-04
4.923552355235523237e+01	-1.232551479002936135e-04
4.923612361236123292e+01	-1.408726157897868944e-04
4.923672367236723346e+01	-1.607423501689186961e-04
4.923732373237323401e+01	-1.831206253880231553e-04
4.923792379237923456e+01	-2.082890482056580094e-04
4.923852385238524221e+01	-2.365566252517618947e-04
4.923912391239123565e+01	-2.682619543101016977e-04
4.923972397239724330e+01	-3.037755428393110429e-04
4.924032403240324385e+01	-3.435022569527183584e-04
4.924092409240924439e+01	-3.878839038656780496e-04
4.924152415241524494e+01	-4.374019505987341910e-04
4.924212421242124549e+01	-4.925803814997190260e-04
4.924272427242724604e+01	-5.539886969224027584e-04
4.924332433243324658e+01	-6.222450551786726149e-04
4.924392439243924713e+01	-6.980195596710923748e-04
4.924452445244524768e+01	-7.820376929191107281e-04
4.924512451245124822e+01	-8.750838990217646093e-04
4.924572457245724877e+01	-9.780053159593035325e-04
4.924632463246324932e+01	-1.091715659033020910e-03
4.924692469246924986e+01	-1.217199256684182562e-03
4.924752475247525041e+01	-1.355515239926901759e-03
4.924812481248125096e+01	-1.507801886683898633e-03
4.924872487248725150e+01	-1.675273444305661833e-03
4.924932493249325205e+01	-1.859238307903052917e-03
4.924992499249925260e+01	-2.061097665952369221e-03
4.925052505250525314e+01	-2.282350428801502816e-03
4.925112511251125369e+01	-2.524598314721631862e-03
4.925172517251725424e+01	-2.789551095910223696e-03
4.925232523252325478e+01	-3.079032007435430519e-03
4.925292529252925533e+01	-3.394983322800727409e-03
4.925352535253525588e+01	-3.739472100605130758e-03
4.925412541254125642e+01	-4.114696107680602434e-03
4.925472547254725697e+01	-4.522989925105281271e-03
4.925532553255325752e+01	-4.966831244618831812e-03
4.925592559255925806e+01	-5.448847364203205507e-03
4.925652565256525861e+01	-5.971821892935432613e-03
4.925712571257125916e+01	-6.538701676665131107e-03
4.925772577257725970e+01	-7.152603957612531371e-03
4.925832583258326025e+01	-7.816823782616623070e-03
4.925892589258926080e+01	-8.534841676479427638e-03
4.925952595259526134e+01	-9.310331598642331702e-03
4.926012601260126189e+01	-1.014716920328375023e-02
4.926072607260726244e+01	-1.104944042483243377e-02
4.926132613261326298e+01	-1.202145041283574425e-02
4.926192619261926353e+01	-1.306773284209360002e-02
4.926252625262526408e+01	-1.419305962595347401e-02
4.926312631263126462e+01	-1.540245106264494582e-02
4.926372637263726517e+01	-1.670118644650002079e-02
4.926432643264326572e+01	-1.809481517784301136e-02
4.926492649264926627e+01	-1.958916840722647185e-02
4.926552655265526681e+01	-2.119037125152397824e-02
4.926612661266126736e+01	-2.290485562115230495e-02
4.926672667266726791e+01	-2.473938137750221825e-02
4.926732673267326845e+01	-2.670103698708456430e-02
4.926792679267926900e+01	-2.879726060681996047e-02
4.926852685268526955e+01	-3.103585583245426979e-02
4.926912691269127009e+01	-3.342500828475915980e-02
4.926972697269727064e+01	-3.597330308207861982e-02
4.927032703270327119e+01	-3.868974324883027449e-02
4.927092709270927173e+01	-4.158376911048486391e-02
4.927152715271527228e+01	-4.466527872632622409e-02
4.927212721272127283e+01	-4.794464941194037655e-02
4.927272727272727337e+01	-5.143276040389480053e-02
4.927332733273327392e+01	-5.514101671945589866e-02
4.927392739273927447e+01	-5.908137426445712881e-02
4.927452745274527501e+01	-6.326636624258054342e-02
4.927512751275127556e+01	-6.770913091936014983e-02
4.927572757275727611e+01	-7.242344079416736247e-02
4.927632763276327665e+01	-7.742373323330431489e-02
4.927692769276927720e+01	-8.272514261712984873e-02
4.927752775277527775e+01	-8.834353405387893043e-02
4.927812781278127829e+01	-9.429553871253240627e-02
4.927872787278727884e+01	-1.005985908267544027e-01
4.927932793279327939e+01	-1.072709664215626413e-01
4.927992799279927993e+01	-1.143318238140354354e-01
4.928052805280528048e+01	-1.218012459390103719e-01
4.928112811281128103e+01	-1.297002845503993917e-01
4.928172817281728157e+01	-1.380510063484446659e-01
4.928232823282328212e+01	-1.468765410829828422e-01
4.928292829282928267e+01	-1.562011316825741569e-01
4.928352835283528321e+01	-1.660501864592006660e-01
4.928412841284128376e+01	-1.764503334381405664e-01
4.928472847284728431e+01	-1.874294768625985874e-01
4.928532853285328486e+01	-1.990168559227014633e-01
4.928592859285928540e+01	-2.112431057585669181e-01
4.928652865286528595e+01	-2.241403207873104431e-01
4.928712871287128650e+01	-2.377421204040651159e-01
4.928772877287728704e+01	-2.520837171073543326e-01
4.928832883288328759e+01	-2.672019870994603585e-01
4.928892889288928814e+01	-2.831355434127577064e-01
4.928952895289528868e+01	-2.999248116133494957e-01
4.929012901290128923e+01	-3.176121081336877872e-01
4.929072907290728978e+01	-3.362417212862309213e-01
4.929132913291329032e+01	-3.558599950105137966e-01
4.929192919291929087e+01	-3.765154154063120595e-01
4.929252925292529142e+01	-3.982587001058311982e-01
4.929312931293129196e+01	-4.211428905380324439e-01
4.929372937293729251e+01	-4.452234471383133552e-01
4.929432943294329306e+01	-4.705583475567628460e-01
4.929492949294929360e+01	-4.972081879181224906e-01
4.929552955295529415e+01	-5.252362871863416327e-01
4.929612961296129470e+01	-5.547087946862724328e-01
4.929672967296729524e+01	-5.856948008345307377e-01
4.929732973297329579e+01	-6.182664511308977318e-01
4.929792979297929634e+01	-6.524990634607982232e-01
4.929852985298529688e+01	-6.884712487583937168e-01
4.929912991299129743e+01	-7.262650350786539200e-01
4.929972997299729798e+01	-7.659659951253916521e-01
4.930033003300329852e+01	-8.076633772807075839e-01
4.930093009300929907e+01	-8.514502401795385200e-01
4.930153015301529962e+01	-8.974235908710703757e-01
4.930213021302130016e+01	-9.456845266066484790e-01
4.930273027302730071e+01	-9.963383802915035670e-01
4.930333033303330126e+01	-1.049494869635086536e+00
4.930393039303930180e+01	-1.105268250032116484e+00
4.930453045304530235e+01	-1.163777471203542468e+00
4.930513051305130290e+01	-1.225146337623534309e+00
4.930573057305730345e+01	-1.289503672755376362e+00
4.930633063306330399e+01	-1.356983487115606790e+00
4.930693069306930454e+01	-1.427725150182189706e+00
4.930753075307530509e+01	-1.501873566158589357e+00
4.930813081308130563e+01	-1.579579353601598513e+00
4.930873087308730618e+01	-1.660999028916576581e+00
4.930933093309330673e+01	-1.746295193719227479e+00
4.930993099309930727e+01	-1.835636726058520685e+00
4.931053105310530782e+01	-1.929198975490350687e+00
4.931113111311130837e+01	-2.027163961986533813e+00
4.931173117311730891e+01	-2.129720578658368613e+00
4.931233123312330946e+01	-2.237064798268357801e+00
4.931293129312931001e+01	-2.349399883497892194e+00
4.931353135313531055e+01	-2.466936600932498447e+00
4.931413141314131110e+01	-2.589893438719861329e+00
4.931473147314731165e+01	-2.718496827849005371e+00
4.931533153315331219e+01	-2.852981366992021872e+00
4.931593159315931274e+01	-2.993590050842218631e+00
4.931653165316531329e+01	-3.140574501874771052e+00
4.931713171317131383e+01	-3.294195205447854491e+00
4.931773177317731438e+01	-3.454721748153463334e+00
4.931833183318332203e+01	-3.622433059318339588e+00
4.931893189318931547e+01	-3.797617655545818760e+00
4.931953195319532313e+01	-3.980573888179609554e+00
4.932013201320132367e+01	-4.171610193560127300e+00
4.932073207320732422e+01	-4.371045345933275428e+00
4.932133213321332477e+01	-4.579208712860202368e+00
4.932193219321932531e+01	-4.796440512964896818e+00
4.932253225322532586e+01	-5.023092075844084903e+00
4.932313231323132641e+01	-5.259526103951460030e+00
4.932373237323732695e+01	-5.506116936254702665e+00
4.932433243324332750e+01	-5.763250813450436993e+00
4.932493249324932805e+01	-6.031326144507900722e+00
4.932553255325532859e+01	-6.310753774297587881e+00
4.932613261326132914e+01	-6.601957252046128488e+00
4.932673267326732969e+01	-6.905373100343197734e+00
4.932733273327333023e+01	-7.221451084410338339e+00
4.932793279327933078e+01	-7.550654481325501877e+00
4.932853285328533133e+01	-7.893460348880320332e+00
4.932913291329133187e+01	-8.250359793730396518e+00
4.932973297329733242e+01	-8.621858238481603820e+00
4.933033303330333297e+01	-9.008475687337764271e+00
4.933093309330933351e+01	-9.410746989917818439e+00
4.933153315331533406e+01	-9.829222102831909780e+00
4.933213321332133461e+01	-1.026446634858860207e+01
4.933273327332733516e+01	-1.071706067138649132e+01
4.933333333333333570e+01	-1.118760188932558108e+01
4.933393339333933625e+01	-1.167670294255519892e+01
4.933453345334533680e+01	-1.218499313685718732e+01
4.933513351335133734e+01	-1.271311837530223521e+01
4.933573357335733789e+01	-1.326174140535112933e+01
4.933633363336333844e+01	-1.383154203806338245e+01
4.933693369336933898e+01	-1.442321736805053334e+01
4.933753375337533953e+01	-1.503748198608211517e+01
4.933813381338134008e+01	-1.567506818373317046e+01
4.933873387338734062e+01	-1.633672614944723733e+01
4.933933393339334117e+01	-1.702322415536906064e+01
4.933993399339934172e+01	-1.773534873428609160e+01
4.934053405340534226e+01	-1.847390484600058969e+01
4.934113411341134281e+01	-1.923971603243847284e+01
4.934173417341734336e+01	-2.003362456078481557e+01
4.934233423342334390e+01	-2.085649155392135867e+01
4.934293429342934445e+01	-2.170919710742592201e+01
4.934353435343534500e+01	-2.259264039238056654e+01
4.934413441344134554e+01	-2.350773974322041937e+01
4.934473447344734609e+01	-2.445543272984315308e+01
4.934533453345334664e+01	-2.543667621318642347e+01
4.934593459345934718e+01	-2.645244638346885679e+01
4.934653465346534773e+01	-2.750373878027929919e+01
4.934713471347134828e+01	-2.859156829368975394e+01
4.934773477347734882e+01	-2.971696914555572988e+01
4.934833483348334937e+01	-3.088099485016340040e+01
4.934893489348934992e+01	-3.208471815337034627e+01
4.934953495349535046e+01	-3.332923094938437458e+01
4.935013501350135101e+01	-3.461564417431726071e+01
4.935073507350735156e+01	-3.594508767564495599e+01
4.935133513351335210e+01	-3.731871005670469543e+01
4.935193519351935265e+01	-3.873767849535404650e+01
4.935253525352535320e+01	-4.020317853591843971e+01
4.935313531353135375e+01	-4.171641386039392074e+01
4.935373537353735429e+01	-4.327860601012126551e+01
4.935433543354335484e+01	-4.489099409984279276e+01
4.935493549354935539e+01	-4.655483449406227692e+01
4.935553555355535593e+01	-4.827140045234641264e+01
4.935613561356135648e+01	-5.004198174271317612e+01
4.935673567356735703e+01	-5.186788422226053541e+01
4.935733573357335757e+01	-5.375042938419962013e+01
4.935793579357935812e+01	-5.569095387046496626e+01
4.935853585358535867e+01	-5.769080894909398438e+01
4.935913591359135921e+01	-5.975135995557425872e+01
4.935973597359735976e+01	-6.187398569738356002e+01
4.936033603360336031e+01	-6.406007782095625203e+01
4.936093609360936085e+01	-6.631104014033900285e+01
4.936153615361536140e+01	-6.862828792681531809e+01
4.936213621362136195e+01	-7.101324715880467409e+01
4.936273627362736249e+01	-7.346735373136836245e+01
4.936333633363336304e+01	-7.599205262468305477e+01
4.936393639363936359e+01	-7.858879703087229984e+01
4.936453645364536413e+01	-8.125904743861862300e+01
4.936513651365136468e+01	-8.400427067501603062e+01
4.936573657365736523e+01	-8.682593890415573412e+01
4.936633663366336577e+01	-8.972552858197974501e+01
4.936693669366936632e+01	-9.270451936697821793e+01
4.936753675367536687e+01	-9.576439298634689123e+01
4.936813681368136741e+01	-9.890663205727111063e+01
4.936873687368736796e+01	-1.021327188630460228e+02
4.936933693369336851e+01	-1.054441340837975645e+02
4.936993699369936905e+01	-1.088423554816170338e+02
4.937053705370536960e+01	-1.123288565468205036e+02
4.937113711371137015e+01	-1.159051050773506120e+02
4.937173717371737069e+01	-1.195725617340859230e+02
4.937233723372337124e+01	-1.233326785428922534e+02
4.937293729372937179e+01	-1.271868973510270564e+02
4.937353735373537233e+01	-1.311366482380717571e+02
4.937413741374137288e+01	-1.351833478816355978e+02
4.937473747374737343e+01	-1.393283978781435053e+02
4.937533753375337398e+01	-1.435731830190928235e+02
4.937593759375937452e+01	-1.479190695232403243e+02
4.937653765376537507e+01	-1.523674032252494044e+02
4.937713771377137562e+01	-1.569195077214149308e+02
4.937773777377737616e+01	-1.615766824731534257e+02
4.937833783378337671e+01	-1.663402008690334242e+02
4.937893789378937726e+01	-1.712113082462025204e+02
4.937953795379537780e+01	-1.761912198721490483e+02
4.938013801380137835e+01	-1.812811188878276880e+02
4.938073807380737890e+01	-1.864821542132579566e+02
4.938133813381337944e+01	-1.917954384168042452e+02
4.938193819381937999e+01	-1.972220455494207840e+02
4.938253825382538054e+01	-2.027630089452531479e+02
4.938313831383138108e+01	-2.084193189900609013e+02
4.938373837383738163e+01	-2.141919208590391577e+02
4.938433843384338218e+01	-2.200817122256902394e+02
4.938493849384938272e+01	-2.260895409434999124e+02
4.938553855385538327e+01	-2.322162027022804409e+02
4.938613861386138382e+01	-2.384624386610973090e+02
4.938673867386738436e+01	-2.448289330598469746e+02
4.938733873387338491e+01	-2.513163108115906255e+02
4.938793879387938546e+01	-2.579251350778936853e+02
4.938853885388538600e+01	-2.646559048226304185e+02
4.938913891389138655e+01	-2.715090523745941482e+02
4.938973897389738710e+01	-2.784849409586256002e+02
4.939033903390338764e+01	-2.855838622270802034e+02
4.939093909390938819e+01	-2.928060337868181477e+02
4.939153915391538874e+01	-3.001515967245006209e+02
4.939213921392138928e+01	-3.076206131330590665e+02
4.939273927392738983e+01	-3.152130636422894554e+02
4.939333933393339038e+01	-3.229288449566166719e+02
4.939393939393939092e+01	-3.307677674031451147e+02
4.939453945394539147e+01	-3.387295524932026183e+02
4.939513951395139202e+01	-3.468138305006547739e+02
4.939573957395739257e+01	-3.550201380603489270e+02
4.939633963396339311e+01	-3.633479157901151098e+02
4.939693969396939366e+01	-3.717965059398212020e+02
4.939753975397539421e+01	-3.803651500710495839e+02
4.939813981398140186e+01	-3.890529867710160374e+02
4.939873987398739530e+01	-3.978590494044315165e+02
4.939933993399340295e+01	-4.067822639070318473e+02
4.939993999399939639e+01	-4.158214466245777885e+02
4.940054005400540404e+01	-4.249753022011686880e+02
4.940114011401140459e+01	-4.342424215207429370e+02
4.940174017401740514e+01	-4.436212797056920181e+02
4.940234023402340569e+01	-4.531102341765416668e+02
4.940294029402940623e+01	-4.627075227766786725e+02
4.940354035403540678e+01	-4.724112619661266876e+02
4.940414041404140733e+01	-4.822194450884027788e+02
4.940474047404740787e+01	-4.921299407144647375e+02
4.940534053405340842e+01	-5.021404910678136275e+02
4.940594059405940897e+01	-5.122487105347715897e+02
4.940654065406540951e+01	-5.224520842639808507e+02
4.940714071407141006e+01	-5.327479668591244035e+02
4.940774077407741061e+01	-5.431335811688976491e+02
4.940834083408341115e+01	-5.536060171781722374e+02
4.940894089408941170e+01	-5.641622310043294419e+02
4.940954095409541225e+01	-5.747990440026408123e+02
4.941014101410141279e+01	-5.855131419845710070e+02
4.941074107410741334e+01	-5.963010745527981271e+02
4.941134113411341389e+01	-6.071592545567075376e+02
4.941194119411941443e+01	-6.180839576720244395e+02
4.941254125412541498e+01	-6.290713221082123709e+02
4.941314131413141553e+01	-6.401173484471287338e+02
4.941374137413741607e+01	-6.512178996164037699e+02
4.941434143414341662e+01	-6.623687010008516154e+02
4.941494149414941717e+01	-6.735653406951796569e+02
4.941554155415541771e+01	-6.848032699010826718e+02
4.941614161416141826e+01	-6.960778034717536684e+02
4.941674167416741881e+01	-7.073841206066819041e+02
4.941734173417341935e+01	-7.187172656994795261e+02
4.941794179417941990e+01	-7.300721493413406051e+02
4.941854185418542045e+01	-7.414435494826021795e+02
4.941914191419142099e+01	-7.528261127546918487e+02
4.941974197419742154e+01	-7.642143559546182132e+02
4.942034203420342209e+01	-7.756026676939632125e+02
4.942094209420942263e+01	-7.869853102141771615e+02
4.942154215421542318e+01	-7.983564213697995910e+02
4.942214221422142373e+01	-8.097100167810060611e+02
4.942274227422742428e+01	-8.210399921567420733e+02
4.942334233423342482e+01	-8.323401257894348646e+02
4.942394239423942537e+01	-8.436040812221494889e+02
4.942454245424542592e+01	-8.548254100887461391e+02
4.942514251425142646e+01	-8.659975551274701502e+02
4.942574257425742701e+01	-8.771138533681190665e+02
4.942634263426342756e+01	-8.881675394927124216e+02
4.942694269426942810e+01	-8.991517493694054792e+02
4.942754275427542865e+01	-9.100595237590582656e+02
4.942814281428142920e+01	-9.208838121937344567e+02
4.942874287428742974e+01	-9.316174770260620335e+02
4.942934293429343029e+01	-9.422532976482137883e+02
4.942994299429943084e+01	-9.527839748789681380e+02
4.943054305430543138e+01	-9.632021355170602419e+02
4.943114311431143193e+01	-9.735003370588116240e+02
4.943174317431743248e+01	-9.836710725777045354e+02
4.943234323432343302e+01	-9.937067757633658402e+02
4.943294329432943357e+01	-1.003599826117130419e+03
4.943354335433543412e+01	-1.013342554301094310e+03
4.943414341434143466e+01	-1.022927247637292567e+03
4.943474347434743521e+01	-1.032346155753431503e+03
4.943534353435343576e+01	-1.041591496371246649e+03
4.943594359435943630e+01	-1.050655461233367987e+03
4.943654365436543685e+01	-1.059530222164295992e+03
4.943714371437143740e+01	-1.068207937260829340e+03
4.943774377437743794e+01	-1.076680757206996077e+03
4.943834383438343849e+01	-1.084940831708369842e+03
4.943894389438943904e+01	-1.092980316040290290e+03
4.943954395439543958e+01	-1.100791377704366369e+03
4.944014401440144013e+01	-1.108366203187317296e+03
4.944074407440744068e+01	-1.115697004816016715e+03
4.944134413441344122e+01	-1.122776027702361716e+03
4.944194419441944177e+01	-1.129595556771327210e+03
4.944254425442544232e+01	-1.136147923865412395e+03
4.944314431443144287e+01	-1.142425514918394811e+03
4.944374437443744341e+01	-1.148420777191173784e+03
4.944434443444344396e+01	-1.154126226562212196e+03
4.944494449444944451e+01	-1.159534454864964573e+03
4.944554455445544505e+01	-1.164638137264421403e+03
4.944614461446144560e+01	-1.169430039664814103e+03
4.944674467446744615e+01	-1.173903026140263137e+03
4.944734473447344669e+01	-1.178050066380070575e+03
4.944794479447944724e+01	-1.181864243140173357e+03
4.944854485448544779e+01	-1.185338759692151825e+03
4.944914491449144833e+01	-1.188466947261066707e+03
4.944974497449744888e+01	-1.191242272443278125e+03
4.945034503450344943e+01	-1.193658344595280823e+03
4.945094509450944997e+01	-1.195708923184547302e+03
4.945154515451545052e+01	-1.197387925093272088e+03
4.945214521452145107e+01	-1.198689431865778943e+03
4.945274527452745161e+01	-1.199607696890449915e+03
4.945334533453345216e+01	-1.200137152506826169e+03
4.945394539453945271e+01	-1.200272417028642394e+03
4.945454545454545325e+01	-1.200008301673459755e+03
4.945514551455145380e+01	-1.199339817389618247e+03
4.945574557455745435e+01	-1.198262181571175006e+03
4.945634563456345489e+01	-1.196770824651644489e+03
4.945694569456945544e+01	-1.194861396567238671e+03
4.945754575457545599e+01	-1.192529773080546647e+03
4.945814581458145653e+01	-1.189772061955474328e+03
4.945874587458745708e+01	-1.186584608974551657e+03
4.945934593459345763e+01	-1.182964003789616527e+03
4.945994599459945817e+01	-1.178907085597185414e+03
4.946054605460545872e+01	-1.174410948629809809e+03
4.946114611461145927e+01	-1.169472947454939231e+03
4.946174617461745981e+01	-1.164090702072966224e+03
4.946234623462346036e+01	-1.158262102806259009e+03
4.946294629462946091e+01	-1.151985314971231446e+03
4.946354635463546146e+01	-1.145258783325670038e+03
4.946414641464146200e+01	-1.138081236283735734e+03
4.946474647464746255e+01	-1.130451689891370279e+03
4.946534653465346310e+01	-1.122369451554950956e+03
4.946594659465946364e+01	-1.113834123516414820e+03
4.946654665466546419e+01	-1.104845606068283359e+03
4.946714671467146474e+01	-1.095404100502281835e+03
4.946774677467746528e+01	-1.085510111785617710e+03
4.946834683468346583e+01	-1.075164450959172427e+03
4.946894689468946638e+01	-1.064368237252311928e+03
4.946954695469546692e+01	-1.053122899909232501e+03
4.947014701470146747e+01	-1.041430179722155117e+03
4.947074707470746802e+01	-1.029292130267026778e+03
4.947134713471346856e+01	-1.016711118837729373e+03
4.947194719471946911e+01	-1.003689827075176254e+03
4.947254725472546966e+01	-9.902312512880266695e+02
4.947314731473147020e+01	-9.763387024621706587e+02
4.947374737473747075e+01	-9.620158059565214899e+02
4.947434743474347130e+01	-9.472665008829628732e+02
4.947494749474947184e+01	-9.320950391688681975e+02
4.947554755475547239e+01	-9.165059843008735925e+02
4.947614761476147294e+01	-9.005042097490204469e+02
4.947674767476747348e+01	-8.840948970709140440e+02
4.947734773477347403e+01	-8.672835336958025891e+02
4.947794779477948168e+01	-8.500759103890236474e+02
4.947854785478547512e+01	-8.324781183976635930e+02
4.947914791479148278e+01	-8.144965462786572061e+02
4.947974797479747622e+01	-7.961378764110761495e+02
4.948034803480348387e+01	-7.774090811946670101e+02
4.948094809480948442e+01	-7.583174189372417686e+02
4.948154815481548496e+01	-7.388704294338850787e+02
4.948214821482148551e+01	-7.190759292413648609e+02
4.948274827482748606e+01	-6.989420066516078123e+02
4.948334833483348660e+01	-6.784770163684577255e+02
4.948394839483948715e+01	-6.576895738924146144e+02
4.948454845484548770e+01	-6.365885496183810801e+02
4.948514851485148824e+01	-6.151830626519383713e+02
4.948574857485748879e+01	-5.934824743500111026e+02
4.948634863486348934e+01	-5.714963815921905734e+02
4.948694869486948988e+01	-5.492346097893790784e+02
4.948754875487549043e+01	-5.267072056367575215e+02
4.948814881488149098e+01	-5.039244296185344183e+02
4.948874887488749152e+01	-4.808967482721499778e+02
4.948934893489349207e+01	-4.576348262200939416e+02
4.948994899489949262e+01	-4.341495179777745648e+02
4.949054905490549316e+01	-4.104518595461585164e+02
4.949114911491149371e+01	-3.865530597983051848e+02
4.949174917491749426e+01	-3.624644916691518119e+02
4.949234923492349481e+01	-3.381976831582105092e+02
4.949294929492949535e+01	-3.137643081551169075e+02
4.949354935493549590e+01	-2.891761770982436701e+02
4.949414941494149645e+01	-2.644452274767962194e+02
4.949474947494749699e+01	-2.395835141870933001e+02
4.949534953495349754e+01	-2.146031997538916016e+02
4.949594959495949809e+01	-1.895165444278648863e+02
4.949654965496549863e+01	-1.643358961705034744e+02
4.949714971497149918e+01	-1.390736805378508052e+02
4.949774977497749973e+01	-1.137423904746975154e+02
4.949834983498350027e+01	-8.835457603093416878e+01
4.949894989498950082e+01	-6.292283401188440450e+01
4.949954995499550137e+01	-3.745979757458743364e+01
4.950015001500150191e+01	-1.197812578200799294e+01
4.950075007500750246e+01	1.350950687273536488e+01
4.950135013501350301e+01	3.899042095999398327e+01
4.950195019501950355e+01	6.445194261295138460e+01
4.950255025502550410e+01	8.988141402050857209e+01
4.950315031503150465e+01	1.152662039016263265e+02
4.950375037503750519e+01	1.405937179489272069e+02
4.950435043504350574e+01	1.658514092295445437e+02
4.950495049504950629e+01	1.910267885311776297e+02
4.950555055505550683e+01	2.161074346414343665e+02
4.950615061506150738e+01	2.410810045486336435e+02
4.950675067506750793e+01	2.659352435523486520e+02
4.950735073507350847e+01	2.906579952721276072e+02
4.950795079507950902e+01	3.152372115429503197e+02
4.950855085508550957e+01	3.396609621861590540e+02
4.950915091509151011e+01	3.639174446447970013e+02
4.950975097509751066e+01	3.879949934724813829e+02
4.951035103510351121e+01	4.118820896651332077e+02
4.951095109510951175e+01	4.355673698251493988e+02
4.951155115511551230e+01	4.590396351478337920e+02
4.951215121512151285e+01	4.822878602201505487e+02
4.951275127512751340e+01	5.053012016221783824e+02
4.951335133513351394e+01	5.280690063218730756e+02
4.951395139513951449e+01	5.505808198541128604e+02
4.951455145514551504e+01	5.728263942752589628e+02
4.951515151515151558e+01	5.947956958848277509e+02
4.951575157515751613e+01	6.164789127061752652e+02
4.951635163516351668e+01	6.378664617184872441e+02
4.951695169516951722e+01	6.589489958326753367e+02
4.951755175517551777e+01	6.797174106041748018e+02
4.951815181518151832e+01	7.001628506760383743e+02
4.951875187518751886e+01	7.202767159460360062e+02
4.951935193519351941e+01	7.400506674519455146e+02
4.951995199519951996e+01	7.594766329695582954e+02
4.952055205520552050e+01	7.785468123183536591e+02
4.952115211521152105e+01	7.972536823702052970e+02
4.952175217521752160e+01	8.155900017569013016e+02
4.952235223522352214e+01	8.335488152726595672e+02
4.952295229522952269e+01	8.511234579682773074e+02
4.952355235523552324e+01	8.683075589339373437e+02
4.952415241524152378e+01	8.850950447681731248e+02
4.952475247524752433e+01	9.014801427308636903e+02
4.952535253525352488e+01	9.174573835786143263e+02
4.952595259525952542e+01	9.330216040812708798e+02
4.952655265526552597e+01	9.481679492187563483e+02
4.952715271527152652e+01	9.628918740578535562e+02
4.952775277527752706e+01	9.771891453089654078e+02
4.952835283528352761e+01	9.910558425633294064e+02
4.952895289528952816e+01	1.004488359211531815e+03
4.952955295529552870e+01	1.017483403044667966e+03
4.953015301530152925e+01	1.030037996539790583e+03
4.953075307530752980e+01	1.042149476831797529e+03
4.953135313531353034e+01	1.053815495374244392e+03
4.953195319531953089e+01	1.065034017291952750e+03
4.953255325532553144e+01	1.075803320428733969e+03
4.953315331533153199e+01	1.086121994093812646e+03
4.953375337533753253e+01	1.095988937511044014e+03
4.953435343534353308e+01	1.105403357975214249e+03
4.953495349534953363e+01	1.114364768720202164e+03
4.953555355535553417e+01	1.122872986504031815e+03
4.953615361536153472e+01	1.130928128916202013e+03
4.953675367536753527e+01	1.138530611413000315e+03
4.953735373537353581e+01	1.145681144086782751e+03
4.953795379537953636e+01	1.152380728175549848e+03
4.953855385538553691e+01	1.158630652319364344e+03
4.953915391539153745e+01	1.164432488570462965e+03
4.953975397539753800e+01	1.169788088164175178e+03
4.954035403540353855e+01	1.174699577057983333e+03
4.954095409540953909e+01	1.179169351246279348e+03
4.954155415541553964e+01	1.183200071858630054e+03
4.954215421542154019e+01	1.186794660049531103e+03
4.954275427542754073e+01	1.189956291687807607e+03
4.954335433543354128e+01	1.192688391854029533e+03
4.954395439543954183e+01	1.194994629154452468e+03
4.954455445544554237e+01	1.196878909860111889e+03
4.954515451545154292e+01	1.198345371879874165e+03
4.954575457545754347e+01	1.199398378576346659e+03
4.954635463546354401e+01	1.200042512433612728e+03
4.954695469546954456e+01	1.200282568585934087e+03
4.954755475547554511e+01	1.200123548216513655e+03
4.954815481548154565e+01	1.199570651835598937e+03
4.954875487548754620e+01	1.198629272447122275e+03
4.954935493549354675e+01	1.197304988613232126e+03
4.954995499549954729e+01	1.195603557425966301e+03
4.955055505550554784e+01	1.193530907395391750e+03
4.955115511551154839e+01	1.191093131263522309e+03
4.955175517551754893e+01	1.188296478753240990e+03
4.955235523552354948e+01	1.185147349261496856e+03
4.955295529552955003e+01	1.181652284505913485e+03
4.955355535553555058e+01	1.177817961133949211e+03
4.955415541554155112e+01	1.173651183303607013e+03
4.955475547554755167e+01	1.169158875244678256e+03
4.955535553555355222e+01	1.164348073809313291e+03
4.955595559555955276e+01	1.159225921020670967e+03
4.955655565556555331e+01	1.153799656628252023e+03
4.955715571557155386e+01	1.148076610678344650e+03
4.955775577557756151e+01	1.142064196107950238e+03
4.955835583558355495e+01	1.135769901370312482e+03
4.955895589558956260e+01	1.129201283100049750e+03
4.955955595559555604e+01	1.122365958825732832e+03
4.956015601560156369e+01	1.115271599737521683e+03
4.956075607560756424e+01	1.107925923517310139e+03
4.956135613561356479e+01	1.100336687238620470e+03
4.956195619561956534e+01	1.092511680343290436e+03
4.956255625562556588e+01	1.084458717701759269e+03
4.956315631563156643e+01	1.076185632763560307e+03
4.956375637563756698e+01	1.067700270804382626e+03
4.956435643564356752e+01	1.059010482275846698e+03
4.956495649564956807e+01	1.050124116263883934e+03
4.956555655565556862e+01	1.041049014061381968e+03
4.956615661566156916e+01	1.031793002860497381e+03
4.956675667566756971e+01	1.022363889569799881e+03
4.956735673567357026e+01	1.012769454761136785e+03
4.956795679567957080e+01	1.003017446750891850e+03
4.956855685568557135e+01	9.931155758199793127e+02
4.956915691569157190e+01	9.830715085767462824e+02
4.956975697569757244e+01	9.728928624666120868e+02
4.957035703570357299e+01	9.625872004320540327e+02
4.957095709570957354e+01	9.521620257262886753e+02
4.957155715571557408e+01	9.416247768836886962e+02
4.957215721572157463e+01	9.309828228497779037e+02
4.957275727572757518e+01	9.202434582733162642e+02
4.957335733573357572e+01	9.094138989627963383e+02
4.957395739573957627e+01	8.985012775093355231e+02
4.957455745574557682e+01	8.875126390777568304e+02
4.957515751575157736e+01	8.764549373673611399e+02
4.957575757575757791e+01	8.653350307436429603e+02
4.957635763576357846e+01	8.541596785419815205e+02
4.957695769576957900e+01	8.429355375440321723e+02
4.957755775577557955e+01	8.316691586273778967e+02
4.957815781578158010e+01	8.203669835887048976e+02
4.957875787578758064e+01	8.090353421405479821e+02
4.957935793579358119e+01	7.976804490814467954e+02
4.957995799579958174e+01	7.863084016390877196e+02
4.958055805580558228e+01	7.749251769858320813e+02
4.958115811581158283e+01	7.635366299257797209e+02
4.958175817581758338e+01	7.521484907523446282e+02
4.958235823582358393e+01	7.407663632750837905e+02
4.958295829582958447e+01	7.293957230143566903e+02
4.958355835583558502e+01	7.180419155621896152e+02
4.958415841584158557e+01	7.067101551075301131e+02
4.958475847584758611e+01	6.954055231239154864e+02
4.958535853585358666e+01	6.841329672174098278e+02
4.958595859585958721e+01	6.728973001324851566e+02
4.958655865586558775e+01	6.617031989133954539e+02
4.958715871587158830e+01	6.505552042184181119e+02
4.958775877587758885e+01	6.394577197842156693e+02
4.958835883588358939e+01	6.284150120374306425e+02
4.958895889588958994e+01	6.174312098505008635e+02
4.958955895589559049e+01	6.065103044385670046e+02
4.959015901590159103e+01	5.956561493942270999e+02
4.959075907590759158e+01	5.848724608568018084e+02
4.959135913591359213e+01	5.741628178126698003e+02
4.959195919591959267e+01	5.635306625231355611e+02
4.959255925592559322e+01	5.529793010762336962e+02
4.959315931593159377e+01	5.425119040587746895e+02
4.959375937593759431e+01	5.321315073448997737e+02
4.959435943594359486e+01	5.218410129973057110e+02
4.959495949594959541e+01	5.116431902773171032e+02
4.959555955595559595e+01	5.015406767598623219e+02
4.959615961596159650e+01	4.915359795494319428e+02
4.959675967596759705e+01	4.816314765930354156e+02
4.959735973597359759e+01	4.718294180861475979e+02
4.959795979597959814e+01	4.621319279676346810e+02
4.959855985598559869e+01	4.525410054996181088e+02
4.959915991599159923e+01	4.430585269282457830e+02
4.959975997599759978e+01	4.336862472213248338e+02
4.960036003600360033e+01	4.244258018787861602e+02
4.960096009600960087e+01	4.152787088119634973e+02
4.960156015601560142e+01	4.062463702876843854e+02
4.960216021602160197e+01	3.973300749331804127e+02
4.960276027602760252e+01	3.885309997978878869e+02
4.960336033603360306e+01	3.798502124681986061e+02
4.960396039603960361e+01	3.712886732312966274e+02
4.960456045604560416e+01	3.628472372842310278e+02
4.960516051605160470e+01	3.545266569844446849e+02
4.960576057605760525e+01	3.463275841380141173e+02
4.960636063606360580e+01	3.382505723219171045e+02
4.960696069606960634e+01	3.302960792367091472e+02
4.960756075607560689e+01	3.224644690860438914e+02
4.960816081608160744e+01	3.147560149795419875e+02
4.960876087608760798e+01	3.071709013555898196e+02
4.960936093609360853e+01	2.997092264207092853e+02
4.960996099609960908e+01	2.923710046022290499e+02
4.961056105610560962e+01	2.851561690110544873e+02
4.961116111611161017e+01	2.780645739114207231e+02
4.961176117611761072e+01	2.710959971945966345e+02
4.961236123612361126e+01	2.642501428535853734e+02
4.961296129612961181e+01	2.575266434559637219e+02
4.961356135613561236e+01	2.509250626195918699e+02
4.961416141614161290e+01	2.444448974592679633e+02
4.961476147614761345e+01	2.380855810445514749e+02
4.961536153615361400e+01	2.318464848383271715e+02
4.961596159615961454e+01	2.257269211205405668e+02
4.961656165616561509e+01	2.197261453947947416e+02
4.961716171617161564e+01	2.138433587755871486e+02
4.961776177617761618e+01	2.080777103540565918e+02
4.961836183618361673e+01	2.024282995402129472e+02
4.961896189618961728e+01	1.968941783797085634e+02
4.961956195619561782e+01	1.914743538433098138e+02
4.962016201620161837e+01	1.861677900873229135e+02
4.962076207620761892e+01	1.809734106833139435e+02
4.962136213621361946e+01	1.758901008155680472e+02
4.962196219621962001e+01	1.709167094448133355e+02
4.962256225622562056e+01	1.660520514368365639e+02
4.962316231623162111e+01	1.612949096547008310e+02
4.962376237623762165e+01	1.566440370133712179e+02
4.962436243624362220e+01	1.520981584956393817e+02
4.962496249624962275e+01	1.476559731283247174e+02
4.962556255625562329e+01	1.433161559178187758e+02
4.962616261626162384e+01	1.390773597441218499e+02
4.962676267626762439e+01	1.349382172126017849e+02
4.962736273627362493e+01	1.308973424627903057e+02
4.962796279627962548e+01	1.269533329336080953e+02
4.962856285628562603e+01	1.231047710844887035e+02
4.962916291629162657e+01	1.193502260719463948e+02
4.962976297629762712e+01	1.156882553812076111e+02
4.963036303630362767e+01	1.121174064125984557e+02
4.963096309630962821e+01	1.086362180224452914e+02
4.963156315631562876e+01	1.052432220108119907e+02
4.963216321632162931e+01	1.019369445852067031e+02
4.963276327632762985e+01	9.871590775739718993e+01
4.963336333633363040e+01	9.557863070128377103e+01
4.963396339633963095e+01	9.252363106506095392e+01
4.963456345634563149e+01	8.954942623780115696e+01
4.963516351635163204e+01	8.665453457065001430e+01
4.963576357635763259e+01	8.383747655287248790e+01
4.963636363636363313e+01	8.109677594304258719e+01
4.963696369636963368e+01	7.843096085571278309e+01
4.963756375637564133e+01	7.583856480394901212e+01
4.963816381638163477e+01	7.331812769815743991e+01
4.963876387638764243e+01	7.086819680167234026e+01
4.963936393639363587e+01	6.848732764361135139e+01
4.963996399639964352e+01	6.617408488954256995e+01
4.964056405640564407e+01	6.392704317054200658e+01
4.964116411641164461e+01	6.174478787125207191e+01
4.964176417641764516e+01	5.962591587758243605e+01
4.964236423642364571e+01	5.756903628472261403e+01
4.964296429642964625e+01	5.557277106616142248e+01
4.964356435643564680e+01	5.363575570443519780e+01
4.964416441644164735e+01	5.175663978434310764e+01
4.964476447644764789e+01	4.993408754939653704e+01
4.964536453645364844e+01	4.816677842227980477e+01
4.964596459645964899e+01	4.645340749012216719e+01
4.964656465646564953e+01	4.479268595539294751e+01
4.964716471647165008e+01	4.318334155324531309e+01
4.964776477647765063e+01	4.162411893614647340e+01
4.964836483648365117e+01	4.011378002664148568e+01
4.964896489648965172e+01	3.865110433159624392e+01
4.964956495649565227e+01	3.723488924802512656e+01
4.965016501650165281e+01	3.586395031855078486e+01
4.965076507650765336e+01	3.453712146529853300e+01
4.965136513651365391e+01	3.325325519625340576e+01
4.965196519651965446e+01	3.201122278495476081e+01
4.965256525652565500e+01	3.080991442440362249e+01
4.965316531653165555e+01	2.964823935605690153e+01
4.965376537653765610e+01	2.852512597477940659e+01
4.965436543654365664e+01	2.743952191062208357e+01
4.965496549654965719e+01	2.639039408828959665e+01
4.965556555655565774e+01	2.537672876515438247e+01
4.965616561656165828e+01	2.439753154866905405e+01
4.965676567656765883e+01	2.345182739401955629e+01
4.965736573657365938e+01	2.253866058285459317e+01
4.965796579657965992e+01	2.165709468391667514e+01
4.965856585658566047e+01	2.080621249638990378e+01
4.965916591659166102e+01	1.998511597676944618e+01
4.965976597659766156e+01	1.919292615004498614e+01
4.966036603660366211e+01	1.842878300597867280e+01
4.966096609660966266e+01	1.769184538124510198e+01
4.966156615661566320e+01	1.698129082818672941e+01
4.966216621662166375e+01	1.629631547092425237e+01
4.966276627662766430e+01	1.563613384954693863e+01
4.966336633663366484e+01	1.499997875309148476e+01
4.966396639663966539e+01	1.438710104200395179e+01
4.966456645664566594e+01	1.379676946076123301e+01
4.966516651665166648e+01	1.322827044131344287e+01
4.966576657665766703e+01	1.268090789799059515e+01
4.966636663666366758e+01	1.215400301450019427e+01
4.966696669666966812e+01	1.164689403113416688e+01
4.966756675667566867e+01	1.115893600353338933e+01
4.966816681668166922e+01	1.068950057640299889e+01
4.966876687668766976e+01	1.023797574480198236e+01
4.966936693669367031e+01	9.803765610390149376e+00
4.966996699669967086e+01	9.386290133150611226e+00
4.967056705670567140e+01	8.984984879087456022e+00
4.967116711671167195e+01	8.599300764379821160e+00
4.967176717671767250e+01	8.228703796455288710e+00
4.967236723672367305e+01	7.872674812426752489e+00
4.967296729672967359e+01	7.530709215319077110e+00
4.967356735673567414e+01	7.202316708493266439e+00
4.967416741674167469e+01	6.887021028658335098e+00
4.967476747674767523e+01	6.584359677842897440e+00
4.967536753675367578e+01	6.293883654681430073e+00
4.967596759675967633e+01	6.015157185352562053e+00
4.967656765676567687e+01	5.747757454490086459e+00
4.967716771677167742e+01	5.491274336370769227e+00
4.967776777677767797e+01	5.245310126666829831e+00
4.967836783678367851e+01	5.009479275035147339e+00
4.967896789678967906e+01	4.783408118800005049e+00
4.967956795679567961e+01	4.566734617971040855e+00
4.968016801680168015e+01	4.359108091823749476e+00
4.968076807680768070e+01	4.160188957255780196e+00
4.968136813681368125e+01	3.969648469118709500e+00
4.968196819681968179e+01	3.787168462711994366e+00
4.968256825682568234e+01	3.612441098612967139e+00
4.968316831683168289e+01	3.445168610005022281e+00
4.968376837683768343e+01	3.285063052654101590e+00
4.968436843684368398e+01	3.131846057672798445e+00
4.968496849684968453e+01	2.985248587200472148e+00
4.968556855685568507e+01	2.845010693117683953e+00
4.968616861686168562e+01	2.710881278903557678e+00
4.968676867686768617e+01	2.582617864735182955e+00
4.968736873687368671e+01	2.459986355919487000e+00
4.968796879687968726e+01	2.342760814739363262e+00
4.968856885688568781e+01	2.230723235787881009e+00
4.968916891689168835e+01	2.123663324856570611e+00
4.968976897689768890e+01	2.021378281436571722e+00
4.969036903690368945e+01	1.923672584884240422e+00
4.969096909690968999e+01	1.830357784296268608e+00
4.969156915691569054e+01	1.741252292132926538e+00
4.969216921692169109e+01	1.656181181621882104e+00
4.969276927692769164e+01	1.574975987969351898e+00
4.969336933693369218e+01	1.497474513399612572e+00
4.969396939693969273e+01	1.423520636038738907e+00
4.969456945694569328e+01	1.352964122653193657e+00
4.969516951695169382e+01	1.285660445249147132e+00
4.969576957695769437e+01	1.221470601533661160e+00
4.969636963696369492e+01	1.160260939234495137e+00
4.969696969696969546e+01	1.101902984270981323e+00
4.969756975697569601e+01	1.046273272764431050e+00
4.969816981698169656e+01	9.932531868726183211e-01
4.969876987698769710e+01	9.427287944292733757e-01
4.969936993699369765e+01	8.945906923660094101e-01
4.969996999699969820e+01	8.487338538908597574e-01
4.970057005700569874e+01	8.050574793944746954e-01
4.970117011701169929e+01	7.634648510521672149e-01
4.970177017701769984e+01	7.238631910872734831e-01
4.970237023702370038e+01	6.861635236587992903e-01
4.970297029702970093e+01	6.502805403340142787e-01
4.970357035703570148e+01	6.161324691045264590e-01
4.970417041704170202e+01	5.836409469024954610e-01
4.970477047704770257e+01	5.527308955718717165e-01
4.970537053705370312e+01	5.233304012480739509e-01
4.970597059705970366e+01	4.953705970981459594e-01
4.970657065706570421e+01	4.687855493723138700e-01
4.970717071707170476e+01	4.435121467168775533e-01
4.970777077707770530e+01	4.194899926975849125e-01
4.970837083708370585e+01	3.966613014820181693e-01
4.970897089708970640e+01	3.749707966290196648e-01
4.970957095709570694e+01	3.543656129328816018e-01
4.971017101710170749e+01	3.347952012698071078e-01
4.971077107710770804e+01	3.162112363940654536e-01
4.971137113711370858e+01	2.985675276312936832e-01
4.971197119711970913e+01	2.818199324164918917e-01
4.971257125712570968e+01	2.659262726244455699e-01
4.971317131713171023e+01	2.508462536405428045e-01
4.971377137713771077e+01	2.365413861202262102e-01
4.971437143714371132e+01	2.229749103856257519e-01
4.971497149714971187e+01	2.101117234082281182e-01
4.971557155715571241e+01	1.979183083267432586e-01
4.971617161716171296e+01	1.863626664496257357e-01
4.971677167716771351e+01	1.754142516919594552e-01
4.971737173717372116e+01	1.650439073966466219e-01
4.971797179717971460e+01	1.552238054900022535e-01
4.971857185718572225e+01	1.459273879219853964e-01
4.971917191719171569e+01	1.371293103413364078e-01
4.971977197719772334e+01	1.288053879558936354e-01
4.972037203720372389e+01	1.209325435282788130e-01
4.972097209720972444e+01	1.134887574569973245e-01
4.972157215721572499e+01	1.064530198927978039e-01
4.972217221722172553e+01	9.980528483986776667e-02
4.972277227722772608e+01	9.352642619112744304e-02
4.972337233723372663e+01	8.759819564652247814e-02
4.972397239723972717e+01	8.200318246281995682e-02
4.972457245724572772e+01	7.672477498299654086e-02
4.972517251725172827e+01	7.174712389287481173e-02
4.972577257725772881e+01	6.705510715223672591e-02
4.972637263726372936e+01	6.263429654723032258e-02
4.972697269726972991e+01	5.847092581050321314e-02
4.972757275727573045e+01	5.455186025515622317e-02
4.972817281728173100e+01	5.086456786833008781e-02
4.972877287728773155e+01	4.739709181002783878e-02
4.972937293729373209e+01	4.413802426265239082e-02
4.972997299729973264e+01	4.107648157670860944e-02
4.973057305730573319e+01	3.820208065820299148e-02
4.973117311731173373e+01	3.550491654346958625e-02
4.973177317731773428e+01	3.297554110747755174e-02
4.973237323732373483e+01	3.060494285213227750e-02
4.973297329732973537e+01	2.838452772167841462e-02
4.973357335733573592e+01	2.630610089304893928e-02
4.973417341734173647e+01	2.436184948988415894e-02
4.973477347734773701e+01	2.254432616996335931e-02
4.973537353735373756e+01	2.084642684522323638e-02
4.973597359735973811e+01	1.926139067540739991e-02
4.973657365736573865e+01	1.778277764331224337e-02
4.973717371737173920e+01	1.640445519123594209e-02
4.973777377737773975e+01	1.512058549526953087e-02
4.973837383738374029e+01	1.392561333650900457e-02
4.973897389738974084e+01	1.281425453005834852e-02
4.973957395739574139e+01	1.178148487456299673e-02
4.974017401740174193e+01	1.082252958695124889e-02
4.974077407740774248e+01	9.932853189049425588e-03
4.974137413741374303e+01	9.108149814762531160e-03
4.974197419741974358e+01	8.344333908559512999e-03
4.974257425742574412e+01	7.637531288055606632e-03
4.974317431743174467e+01	6.984070545529606072e-03
4.974377437743774522e+01	6.380474765235816248e-03
4.974437443744374576e+01	5.823453535355739910e-03
4.974497449744974631e+01	5.309895235369510580e-03
4.974557455745574686e+01	4.836859581500464744e-03
4.974617461746174740e+01	4.401570414685610985e-03
4.974677467746774795e+01	4.001408717241891448e-03
4.974737473747374850e+01	3.633905846022641908e-03
4.974797479747974904e+01	3.296736971384632217e-03
4.974857485748574959e+01	2.987714712706587145e-03
4.974917491749175014e+01	2.704782962511034609e-03
4.974977497749775068e+01	2.446010892439402090e-03
4.975037503750375123e+01	2.209587135413370457e-03
4.975097509750975178e+01	1.993814139283405125e-03
4.975157515751575232e+01	1.797102688118581071e-03
4.975217521752175287e+01	1.617966588032216215e-03
4.975277527752775342e+01	1.455017515068423098e-03
4.975337533753375396e+01	1.306966714929651621e-03
4.975397539753975451e+01	1.172605364170491681e-03
4.975457545754575506e+01	1.050808237314567817e-03
4.975517551755175560e+01	9.405291544913501126e-04
4.975577557755775615e+01	8.407965889693285941e-04
4.975637563756375670e+01	7.507094333582813462e-04
4.975697569756975724e+01	6.694329233211753459e-04
4.975757575757575779e+01	5.961947176393636019e-04
4.975817581758175834e+01	5.302811334211737001e-04
4.975877587758775888e+01	4.710335351417548446e-04
4.975937593759375943e+01	4.178448760589883798e-04
4.975997599759975998e+01	3.701563903740248381e-04
4.976057605760576052e+01	3.274544343029005809e-04
4.976117611761176107e+01	2.892674740046011477e-04
4.976177617761776162e+01	2.551632180774576048e-04
4.976237623762376217e+01	2.247458920958120070e-04
4.976297629762976271e+01	1.976536524180210830e-04
4.976357635763576326e+01	1.735561362599956402e-04
4.976417641764176381e+01	1.521521447999874736e-04
4.976477647764776435e+01	1.331674558640443017e-04
4.976537653765376490e+01	1.163527625406961816e-04
4.976597659765976545e+01	1.014817338906938210e-04
4.976657665766576599e+01	8.834919375513982536e-05
4.976717671767176654e+01	7.676941352475309200e-05
4.976777677767776709e+01	6.657451461542524137e-05
4.976837683768376763e+01	5.761297630134838292e-05
4.976897689768976818e+01	4.974824448706493705e-05
4.976957695769576873e+01	4.285743695371005792e-05
4.977017701770176927e+01	3.683014059200899362e-05
4.977077707770776982e+01	3.157398787687031711e-05
4.977137713771377037e+01	2.699881921789061819e-05
4.977197719771977091e+01	2.302407249787334772e-05
4.977257725772577146e+01	1.957787093432448902e-05
4.977317731773177201e+01	1.659618517267562950e-05
4.977377737773777255e+01	1.402206491331296434e-05
4.977437743774377310e+01	1.180493553639407487e-05
4.977497749774977365e+01	9.899955357936665790e-06
4.977557755775577419e+01	8.267429326327610856e-06
4.977617761776177474e+01	6.872275148808117178e-06
4.977677767776777529e+01	5.683538021256914038e-06
4.977737773777377583e+01	4.673950320386991404e-06
4.977797779777977638e+01	3.819532804028265924e-06
4.977857785778577693e+01	3.099234051303094511e-06
4.977917791779177747e+01	2.494605059115455294e-06
4.977977797779777802e+01	1.989506093465352854e-06
4.978037803780377857e+01	1.569843072762551741e-06
4.978097809780977911e+01	1.223330934746413887e-06
4.978157815781577966e+01	9.392816081207834444e-07
4.978217821782178021e+01	7.084143739862715149e-07
4.978277827782778076e+01	5.226865600972383690e-07
4.978337833783378130e+01	3.751426624834697612e-07
4.978397839783978185e+01	2.597801337439948504e-07
4.978457845784578240e+01	1.714302151154565526e-07
4.978517851785178294e+01	1.056523200922460121e-07
4.978577857785778349e+01	5.864060085576513598e-08
4.978637863786378404e+01	2.714144504766363339e-08
4.978697869786978458e+01	8.380759548185823530e-09
4.978757875787578513e+01	-0.000000000000000000e+00
4.978817881788178568e+01	-0.000000000000000000e+00
4.978877887788778622e+01	-0.000000000000000000e+00
4.978937893789378677e+01	-0.000000000000000000e+00
4.978997899789978732e+01	-0.000000000000000000e+00
4.979057905790578786e+01	-0.000000000000000000e+00
4.979117911791178841e+01	-0.000000000000000000e+00
4.979177917791778896e+01	-0.000000000000000000e+00
4.979237923792378950e+01	-0.000000000000000000e+00
4.979297929792979005e+01	-0.000000000000000000e+00
4.979357935793579060e+01	-0.000000000000000000e+00
4.979417941794179114e+01	-0.000000000000000000e+00
4.979477947794779169e+01	-0.000000000000000000e+00
4.979537953795379224e+01	-0.000000000000000000e+00
4.979597959795979278e+01	-0.000000000000000000e+00
4.979657965796579333e+01	-0.000000000000000000e+00
4.979717971797180098e+01	-0.000000000000000000e+00
4.979777977797779442e+01	-0.000000000000000000e+00
4.979837983798380208e+01	-0.000000000000000000e+00
4.979897989798979552e+01	-0.000000000000000000e+00
4.979957995799580317e+01	-0.000000000000000000e+00
4.980018001800180372e+01	-0.000000000000000000e+00
4.980078007800780426e+01	-0.000000000000000000e+00
4.980138013801380481e+01	-0.000000000000000000e+00
4.980198019801980536e+01	-0.000000000000000000e+00
4.980258025802580590e+01	-0.000000000000000000e+00
4.980318031803180645e+01	-0.000000000000000000e+00
4.980378037803780700e+01	-0.000000000000000000e+00
4.980438043804380754e+01	-0.000000000000000000e+00
4.980498049804980809e+01	-0.000000000000000000e+00
4.980558055805580864e+01	-0.000000000000000000e+00
4.980618061806180918e+01	-0.000000000000000000e+00
4.980678067806780973e+01	-0.000000000000000000e+00
4.980738073807381028e+01	-0.000000000000000000e+00
4.980798079807981082e+01	-0.000000000000000000e+00
4.980858085808581137e+01	-0.000000000000000000e+00
4.980918091809181192e+01	-0.000000000000000000e+00
4.980978097809781246e+01	-0.000000000000000000e+00
4.981038103810381301e+01	-0.000000000000000000e+00
4.981098109810981356e+01	-0.000000000000000000e+00
4.981158115811581411e+01	-0.000000000000000000e+00
4.981218121812181465e+01	-0.000000000000000000e+00
4.981278127812781520e+01	-0.000000000000000000e+00
4.981338133813381575e+01	-0.000000000000000000e+00
4.981398139813981629e+01	-0.000000000000000000e+00
4.981458145814581684e+01	-0.000000000000000000e+00
4.981518151815181739e+01	-0.000000000000000000e+00
4.981578157815781793e+01	-0.000000000000000000e+00
4.981638163816381848e+01	-0.000000000000000000e+00
4.981698169816981903e+01	-0.000000000000000000e+00
4.981758175817581957e+01	-0.000000000000000000e+00
4.981818181818182012e+01	-0.000000000000000000e+00
4.981878187818782067e+01	-0.000000000000000000e+00
4.981938193819382121e+01	-0.000000000000000000e+00
4.981998199819982176e+01	-0.000000000000000000e+00
4.982058205820582231e+01	-0.000000000000000000e+00
4.982118211821182285e+01	-0.000000000000000000e+00
4.982178217821782340e+01	-0.000000000000000000e+00
4.982238223822382395e+01	-0.000000000000000000e+00
4.982298229822982449e+01	-0.000000000000000000e+00
4.982358235823582504e+01	-0.000000000000000000e+00
4.982418241824182559e+01	-0.000000000000000000e+00
4.982478247824782613e+01	-0.000000000000000000e+00
4.982538253825382668e+01	-0.000000000000000000e+00
4.982598259825982723e+01	-0.000000000000000000e+00
4.982658265826582777e+01	-0.000000000000000000e+00
4.982718271827182832e+01	-0.000000000000000000e+00
4.982778277827782887e+01	-0.000000000000000000e+00
4.982838283828382941e+01	-0.000000000000000000e+00
4.982898289828982996e+01	-0.000000000000000000e+00
4.982958295829583051e+01	-0.000000000000000000e+00
4.983018301830183105e+01	-0.000000000000000000e+00
4.983078307830783160e+01	-0.000000000000000000e+00
4.983138313831383215e+01	-0.000000000000000000e+00
4.983198319831983270e+01	-0.000000000000000000e+00
4.983258325832583324e+01	-0.000000000000000000e+00
4.983318331833183379e+01	-0.000000000000000000e+00
4.983378337833783434e+01	-0.000000000000000000e+00
4.983438343834383488e+01	-0.000000000000000000e+00
4.983498349834983543e+01	-0.000000000000000000e+00
4.983558355835583598e+01	-0.000000000000000000e+00
4.983618361836183652e+01	-0.000000000000000000e+00
4.983678367836783707e+01	-0.000000000000000000e+00
4.983738373837383762e+01	-0.000000000000000000e+00
4.983798379837983816e+01	-0.000000000000000000e+00
4.983858385838583871e+01	-0.000000000000000000e+00
4.983918391839183926e+01	-0.000000000000000000e+00
4.983978397839783980e+01	-0.000000000000000000e+00
4.984038403840384035e+01	-0.000000000000000000e+00
4.984098409840984090e+01	-0.000000000000000000e+00
4.984158415841584144e+01	-0.000000000000000000e+00
4.984218421842184199e+01	-0.000000000000000000e+00
4.984278427842784254e+01	-0.000000000000000000e+00
4.984338433843384308e+01	-0.000000000000000000e+00
4.984398439843984363e+01	-0.000000000000000000e+00
4.984458445844584418e+01	-0.000000000000000000e+00
4.984518451845184472e+01	-0.000000000000000000e+00
4.984578457845784527e+01	-0.000000000000000000e+00
4.984638463846384582e+01	-0.000000000000000000e+00
4.984698469846984636e+01	-0.000000000000000000e+00
4.984758475847584691e+01	-0.000000000000000000e+00
4.984818481848184746e+01	-0.000000000000000000e+00
4.984878487848784800e+01	-0.000000000000000000e+00
4.984938493849384855e+01	-0.000000000000000000e+00
4.984998499849984910e+01	-0.000000000000000000e+00
4.985058505850584964e+01	-0.000000000000000000e+00
4.985118511851185019e+01	-0.000000000000000000e+00
4.985178517851785074e+01	-0.000000000000000000e+00
4.985238523852385129e+01	-0.000000000000000000e+00
4.985298529852985183e+01	-0.000000000000000000e+00
4.985358535853585238e+01	-0.000000000000000000e+00
4.985418541854185293e+01	-0.000000000000000000e+00
4.985478547854785347e+01	-0.000000000000000000e+00
4.985538553855385402e+01	-0.000000000000000000e+00
4.985598559855985457e+01	-0.000000000000000000e+00
4.985658565856585511e+01	-0.000000000000000000e+00
4.985718571857185566e+01	-0.000000000000000000e+00
4.985778577857785621e+01	-0.000000000000000000e+00
4.985838583858385675e+01	-0.000000000000000000e+00
4.985898589858985730e+01	-0.000000000000000000e+00
4.985958595859585785e+01	-0.000000000000000000e+00
4.986018601860185839e+01	-0.000000000000000000e+00
4.986078607860785894e+01	-0.000000000000000000e+00
4.986138613861385949e+01	-0.000000000000000000e+00
4.986198619861986003e+01	-0.000000000000000000e+00
4.986258625862586058e+01	-0.000000000000000000e+00
4.986318631863186113e+01	-0.000000000000000000e+00
4.986378637863786167e+01	-0.000000000000000000e+00
4.986438643864386222e+01	-0.000000000000000000e+00
4.986498649864986277e+01	-0.000000000000000000e+00
4.986558655865586331e+01	-0.000000000000000000e+00
4.986618661866186386e+01	-0.000000000000000000e+00
4.986678667866786441e+01	-0.000000000000000000e+00
4.986738673867386495e+01	-0.000000000000000000e+00
4.986798679867986550e+01	-0.000000000000000000e+00
4.986858685868586605e+01	-0.000000000000000000e+00
4.986918691869186659e+01	-0.000000000000000000e+00
4.986978697869786714e+01	-0.000000000000000000e+00
4.987038703870386769e+01	-0.000000000000000000e+00
4.987098709870986823e+01	-0.000000000000000000e+00
4.987158715871586878e+01	-0.000000000000000000e+00
4.987218721872186933e+01	-0.000000000000000000e+00
4.987278727872786988e+01	-0.000000000000000000e+00
4.987338733873387042e+01	-0.000000000000000000e+00
4.987398739873987097e+01	-0.000000000000000000e+00
4.987458745874587152e+01	-0.000000000000000000e+00
4.987518751875187206e+01	-0.000000000000000000e+00
4.987578757875787261e+01	-0.000000000000000000e+00
4.987638763876387316e+01	-0.000000000000000000e+00
4.987698769876987370e+01	-0.000000000000000000e+00
4.987758775877587425e+01	-0.000000000000000000e+00
4.987818781878188190e+01	-0.000000000000000000e+00
4.987878787878787534e+01	-0.000000000000000000e+00
4.987938793879388300e+01	-0.000000000000000000e+00
4.987998799879988354e+01	-0.000000000000000000e+00
4.988058805880588409e+01	-0.000000000000000000e+00
4.988118811881188464e+01	-0.000000000000000000e+00
4.988178817881788518e+01	-0.000000000000000000e+00
4.988238823882388573e+01	-0.000000000000000000e+00
4.988298829882988628e+01	-0.000000000000000000e+00
4.988358835883588682e+01	-0.000000000000000000e+00
4.988418841884188737e+01	-0.000000000000000000e+00
4.988478847884788792e+01	-0.000000000000000000e+00
4.988538853885388846e+01	-0.000000000000000000e+00
4.988598859885988901e+01	-0.000000000000000000e+00
4.988658865886588956e+01	-0.000000000000000000e+00
4.988718871887189010e+01	-0.000000000000000000e+00
4.988778877887789065e+01	-0.000000000000000000e+00
4.988838883888389120e+01	-0.000000000000000000e+00
4.988898889888989174e+01	-0.000000000000000000e+00
4.988958895889589229e+01	-0.000000000000000000e+00
4.989018901890189284e+01	-0.000000000000000000e+00
4.989078907890789338e+01	-0.000000000000000000e+00
4.989138913891389393e+01	-0.000000000000000000e+00
4.989198919891989448e+01	-0.000000000000000000e+00
4.989258925892589502e+01	-0.000000000000000000e+00
4.989318931893189557e+01	-0.000000000000000000e+00
4.989378937893789612e+01	-0.000000000000000000e+00
4.989438943894389666e+01	-0.000000000000000000e+00
4.989498949894989721e+01	-0.000000000000000000e+00
4.989558955895589776e+01	-0.000000000000000000e+00
4.989618961896189830e+01	-0.000000000000000000e+00
4.989678967896789885e+01	-0.000000000000000000e+00
4.989738973897389940e+01	-0.000000000000000000e+00
4.989798979897989994e+01	-0.000000000000000000e+00
4.989858985898590049e+01	-0.000000000000000000e+00
4.989918991899190104e+01	-0.000000000000000000e+00
4.989978997899790158e+01	-0.000000000000000000e+00
4.990039003900390213e+01	-0.000000000000000000e+00
4.990099009900990268e+01	-0.000000000000000000e+00
4.990159015901590323e+01	-0.000000000000000000e+00
4.990219021902190377e+01	-0.000000000000000000e+00
4.990279027902790432e+01	-0.000000000000000000e+00
4.990339033903390487e+01	-0.000000000000000000e+00
4.990399039903990541e+01	-0.000000000000000000e+00
4.990459045904590596e+01	-0.000000000000000000e+00
4.990519051905190651e+01	-0.000000000000000000e+00
4.990579057905790705e+01	-0.000000000000000000e+00
4.990639063906390760e+01	-0.000000000000000000e+00
4.990699069906990815e+01	-0.000000000000000000e+00
4.990759075907590869e+01	-0.000000000000000000e+00
4.990819081908190924e+01	-0.000000000000000000e+00
4.990879087908790979e+01	-0.000000000000000000e+00
4.990939093909391033e+01	-0.000000000000000000e+00
4.990999099909991088e+01	-0.000000000000000000e+00
4.991059105910591143e+01	-0.000000000000000000e+00
4.991119111911191197e+01	-0.000000000000000000e+00
4.991179117911791252e+01	-0.000000000000000000e+00
4.991239123912391307e+01	-0.000000000000000000e+00
4.991299129912991361e+01	-0.000000000000000000e+00
4.991359135913591416e+01	-0.000000000000000000e+00
4.991419141914191471e+01	-0.000000000000000000e+00
4.991479147914791525e+01	-0.000000000000000000e+00
4.991539153915391580e+01	-0.000000000000000000e+00
4.991599159915991635e+01	-0.000000000000000000e+00
4.991659165916591689e+01	-0.000000000000000000e+00
4.991719171917191744e+01	-0.000000000000000000e+00
4.991779177917791799e+01	-0.000000000000000000e+00
4.991839183918391853e+01	-0.000000000000000000e+00
4.991899189918991908e+01	-0.000000000000000000e+00
4.991959195919591963e+01	-0.000000000000000000e+00
4.992019201920192017e+01	-0.000000000000000000e+00
4.992079207920792072e+01	-0.000000000000000000e+00
4.992139213921392127e+01	-0.000000000000000000e+00
4.992199219921992182e+01	-0.000000000000000000e+00
4.992259225922592236e+01	-0.000000000000000000e+00
4.992319231923192291e+01	-0.000000000000000000e+00
4.992379237923792346e+01	-0.000000000000000000e+00
4.992439243924392400e+01	-0.000000000000000000e+00
4.992499249924992455e+01	-0.000000000000000000e+00
4.992559255925592510e+01	-0.000000000000000000e+00
4.992619261926192564e+01	-0.000000000000000000e+00
4.992679267926792619e+01	-0.000000000000000000e+00
4.992739273927392674e+01	-0.000000000000000000e+00
4.992799279927992728e+01	-0.000000000000000000e+00
4.992859285928592783e+01	-0.000000000000000000e+00
4.992919291929192838e+01	-0.000000000000000000e+00
4.992979297929792892e+01	-0.000000000000000000e+00
4.993039303930392947e+01	-0.000000000000000000e+00
4.993099309930993002e+01	-0.000000000000000000e+00
4.993159315931593056e+01	-0.000000000000000000e+00
4.993219321932193111e+01	-0.000000000000000000e+00
4.993279327932793166e+01	-0.000000000000000000e+00
4.993339333933393220e+01	-0.000000000000000000e+00
4.993399339933993275e+01	-0.000000000000000000e+00
4.993459345934593330e+01	-0.000000000000000000e+00
4.993519351935193384e+01	-0.000000000000000000e+00
4.993579357935793439e+01	-0.000000000000000000e+00
4.993639363936393494e+01	-0.000000000000000000e+00
4.993699369936993548e+01	-0.000000000000000000e+00
4.993759375937593603e+01	-0.000000000000000000e+00
4.993819381938193658e+01	-0.000000000000000000e+00
4.993879387938793712e+01	-0.000000000000000000e+00
4.993939393939393767e+01	-0.000000000000000000e+00
4.993999399939993822e+01	-0.000000000000000000e+00
4.994059405940593876e+01	-0.000000000000000000e+00
4.994119411941193931e+01	-0.000000000000000000e+00
4.994179417941793986e+01	-0.000000000000000000e+00
4.994239423942394041e+01	-0.000000000000000000e+00
4.994299429942994095e+01	-0.000000000000000000e+00
4.994359435943594150e+01	-0.000000000000000000e+00
4.994419441944194205e+01	-0.000000000000000000e+00
4.994479447944794259e+01	-0.000000000000000000e+00
4.994539453945394314e+01	-0.000000000000000000e+00
4.994599459945994369e+01	-0.000000000000000000e+00
4.994659465946594423e+01	-0.000000000000000000e+00
4.994719471947194478e+01	-0.000000000000000000e+00
4.994779477947794533e+01	-0.000000000000000000e+00
4.994839483948394587e+01	-0.000000000000000000e+00
4.994899489948994642e+01	-0.000000000000000000e+00
4.994959495949594697e+01	-0.000000000000000000e+00
4.995019501950194751e+01	-0.000000000000000000e+00
4.995079507950794806e+01	-0.000000000000000000e+00
4.995139513951394861e+01	-0.000000000000000000e+00
4.995199519951994915e+01	-0.000000000000000000e+00
4.995259525952594970e+01	-0.000000000000000000e+00
4.995319531953195025e+01	-0.000000000000000000e+00
4.995379537953795079e+01	-0.000000000000000000e+00
4.995439543954395134e+01	-0.000000000000000000e+00
4.995499549954995189e+01	-0.000000000000000000e+00
4.995559555955595243e+01	-0.000000000000000000e+00
4.995619561956195298e+01	-0.000000000000000000e+00
4.995679567956795353e+01	-0.000000000000000000e+00
4.995739573957395407e+01	-0.000000000000000000e+00
4.995799579957996173e+01	-0.000000000000000000e+00
4.995859585958595517e+01	-0.000000000000000000e+00
4.995919591959196282e+01	-0.000000000000000000e+00
4.995979597959796337e+01	-0.000000000000000000e+00
4.996039603960396391e+01	-0.000000000000000000e+00
4.996099609960996446e+01	-0.000000000000000000e+00
4.996159615961596501e+01	-0.000000000000000000e+00
4.996219621962196555e+01	-0.000000000000000000e+00
4.996279627962796610e+01	-0.000000000000000000e+00
4.996339633963396665e+01	-0.000000000000000000e+00
4.996399639963996719e+01	-0.000000000000000000e+00
4.996459645964596774e+01	-0.000000000000000000e+00
4.996519651965196829e+01	-0.000000000000000000e+00
4.996579657965796883e+01	-0.000000000000000000e+00
4.996639663966396938e+01	-0.000000000000000000e+00
4.996699669966996993e+01	-0.000000000000000000e+00
4.996759675967597047e+01	-0.000000000000000000e+00
4.996819681968197102e+01	-0.000000000000000000e+00
4.996879687968797157e+01	-0.000000000000000000e+00
4.996939693969397212e+01	-0.000000000000000000e+00
4.996999699969997266e+01	-0.000000000000000000e+00
4.997059705970597321e+01	-0.000000000000000000e+00
4.997119711971197376e+01	-0.000000000000000000e+00
4.997179717971797430e+01	-0.000000000000000000e+00
4.997239723972397485e+01	-0.000000000000000000e+00
4.997299729972997540e+01	-0.000000000000000000e+00
4.997359735973597594e+01	-0.000000000000000000e+00
4.997419741974197649e+01	-0.000000000000000000e+00
4.997479747974797704e+01	-0.000000000000000000e+00
4.997539753975397758e+01	-0.000000000000000000e+00
4.997599759975997813e+01	-0.000000000000000000e+00
4.997659765976597868e+01	-0.000000000000000000e+00
4.997719771977197922e+01	-0.000000000000000000e+00
4.997779777977797977e+01	-0.000000000000000000e+00
4.997839783978398032e+01	-0.000000000000000000e+00
4.997899789978998086e+01	-0.000000000000000000e+00
4.997959795979598141e+01	-0.000000000000000000e+00
4.998019801980198196e+01	-0.000000000000000000e+00
4.998079807980798250e+01	-0.000000000000000000e+00
4.998139813981398305e+01	-0.000000000000000000e+00
4.998199819981998360e+01	-0.000000000000000000e+00
4.998259825982598414e+01	-0.000000000000000000e+00
4.998319831983198469e+01	-0.000000000000000000e+00
4.998379837983798524e+01	-0.000000000000000000e+00
4.998439843984398578e+01	-0.000000000000000000e+00
4.998499849984998633e+01	-0.000000000000000000e+00
4.998559855985598688e+01	-0.000000000000000000e+00
4.998619861986198742e+01	-0.000000000000000000e+00
4.998679867986798797e+01	-0.000000000000000000e+00
4.998739873987398852e+01	-0.000000000000000000e+00
4.998799879987998906e+01	-0.000000000000000000e+00
4.998859885988598961e+01	-0.000000000000000000e+00
4.998919891989199016e+01	-0.000000000000000000e+00
4.998979897989799071e+01	-0.000000000000000000e+00
4.999039903990399125e+01	-0.000000000000000000e+00
4.999099909990999180e+01	-0.000000000000000000e+00
4.999159915991599235e+01	-0.000000000000000000e+00
4.999219921992199289e+01	-0.000000000000000000e+00
4.999279927992799344e+01	-0.000000000000000000e+00
4.999339933993399399e+01	-0.000000000000000000e+00
4.999399939993999453e+01	-0.000000000000000000e+00
4.999459945994599508e+01	-0.000000000000000000e+00
4.999519951995199563e+01	-0.000000000000000000e+00
4.999579957995799617e+01	-0.000000000000000000e+00
4.999639963996399672e+01	-0.000000000000000000e+00
4.999699969996999727e+01	-0.000000000000000000e+00
4.999759975997599781e+01	-0.000000000000000000e+00
4.999819981998199836e+01	-0.000000000000000000e+00
4.999879987998799891e+01	-0.000000000000000000e+00
4.999939993999399945e+01	-0.000000000000000000e+00
5.000000000000000000e+01	-0.000000000000000000e+00
5.000060006000600055e+01	-0.000000000000000000e+00
5.000120012001200109e+01	-0.000000000000000000e+00
5.000180018001800164e+01	-0.000000000000000000e+00
5.000240024002400219e+01	-0.000000000000000000e+00
5.000300030003000273e+01	-0.000000000000000000e+00
5.000360036003600328e+01	-0.000000000000000000e+00
5.000420042004200383e+01	-0.000000000000000000e+00
5.000480048004800437e+01	-0.000000000000000000e+00
5.000540054005400492e+01	-0.000000000000000000e+00
5.000600060006000547e+01	-0.000000000000000000e+00
5.000660066006600601e+01	-0.000000000000000000e+00
5.000720072007200656e+01	-0.000000000000000000e+00
5.000780078007800711e+01	-0.000000000000000000e+00
5.000840084008400765e+01	-0.000000000000000000e+00
5.000900090009000820e+01	-0.000000000000000000e+00
5.000960096009600875e+01	-0.000000000000000000e+00
5.001020102010200929e+01	-0.000000000000000000e+00
5.001080108010800984e+01	-0.000000000000000000e+00
5.001140114011401039e+01	-0.000000000000000000e+00
5.001200120012001094e+01	-0.000000000000000000e+00
5.001260126012601148e+01	-0.000000000000000000e+00
5.001320132013201203e+01	-0.000000000000000000e+00
5.001380138013801258e+01	-0.000000000000000000e+00
5.001440144014401312e+01	-0.000000000000000000e+00
5.001500150015001367e+01	-0.000000000000000000e+00
5.001560156015601422e+01	-0.000000000000000000e+00
5.001620162016201476e+01	-0.000000000000000000e+00
5.001680168016801531e+01	-0.000000000000000000e+00
5.001740174017401586e+01	-0.000000000000000000e+00
5.001800180018001640e+01	-0.000000000000000000e+00
5.001860186018601695e+01	-0.000000000000000000e+00
5.001920192019201750e+01	-0.000000000000000000e+00
5.001980198019801804e+01	-0.000000000000000000e+00
5.002040204020401859e+01	-0.000000000000000000e+00
5.002100210021001914e+01	-0.000000000000000000e+00
5.002160216021601968e+01	-0.000000000000000000e+00
5.002220222022202023e+01	-0.000000000000000000e+00
5.002280228022802078e+01	-0.000000000000000000e+00
5.002340234023402132e+01	-0.000000000000000000e+00
5.002400240024002187e+01	-0.000000000000000000e+00
5.002460246024602242e+01	-0.000000000000000000e+00
5.002520252025202296e+01	-0.000000000000000000e+00
5.002580258025802351e+01	-0.000000000000000000e+00
5.002640264026402406e+01	-0.000000000000000000e+00
5.002700270027002460e+01	-0.000000000000000000e+00
5.002760276027602515e+01	-0.000000000000000000e+00
5.002820282028202570e+01	-0.000000000000000000e+00
5.002880288028802624e+01	-0.000000000000000000e+00
5.002940294029402679e+01	-0.000000000000000000e+00
5.003000300030002734e+01	-0.000000000000000000e+00
5.003060306030602788e+01	-0.000000000000000000e+00
5.003120312031202843e+01	-0.000000000000000000e+00
5.003180318031802898e+01	-0.000000000000000000e+00
5.003240324032402953e+01	-0.000000000000000000e+00
5.003300330033003007e+01	-0.000000000000000000e+00
5.003360336033603062e+01	-0.000000000000000000e+00
5.003420342034203117e+01	-0.000000000000000000e+00
5.003480348034803171e+01	-0.000000000000000000e+00
5.003540354035403226e+01	-0.000000000000000000e+00
5.003600360036003281e+01	-0.000000000000000000e+00
5.003660366036604046e+01	-0.000000000000000000e+00
5.003720372037203390e+01	-0.000000000000000000e+00
5.003780378037804155e+01	-0.000000000000000000e+00
5.003840384038403499e+01	-0.000000000000000000e+00
5.003900390039004265e+01	-0.000000000000000000e+00
5.003960396039603609e+01	-0.000000000000000000e+00
5.004020402040204374e+01	-0.000000000000000000e+00
5.004080408040804429e+01	-0.000000000000000000e+00
5.004140414041404483e+01	-0.000000000000000000e+00
5.004200420042004538e+01	-0.000000000000000000e+00
5.004260426042604593e+01	-0.000000000000000000e+00
5.004320432043204647e+01	-0.000000000000000000e+00
5.004380438043804702e+01	-0.000000000000000000e+00
5.004440444044404757e+01	-0.000000000000000000e+00
5.004500450045004811e+01	-0.000000000000000000e+00
5.004560456045604866e+01	-0.000000000000000000e+00
5.004620462046204921e+01	-0.000000000000000000e+00
5.004680468046804975e+01	-0.000000000000000000e+00
5.004740474047405030e+01	-0.000000000000000000e+00
5.004800480048005085e+01	-0.000000000000000000e+00
5.004860486048605139e+01	-0.000000000000000000e+00
5.004920492049205194e+01	-0.000000000000000000e+00
5.004980498049805249e+01	-0.000000000000000000e+00
5.005040504050405303e+01	-0.000000000000000000e+00
5.005100510051005358e+01	-0.000000000000000000e+00
5.005160516051605413e+01	-0.000000000000000000e+00
5.005220522052205467e+01	-0.000000000000000000e+00
5.005280528052805522e+01	-0.000000000000000000e+00
5.005340534053405577e+01	-0.000000000000000000e+00
5.005400540054005631e+01	-0.000000000000000000e+00
5.005460546054605686e+01	-0.000000000000000000e+00
5.005520552055205741e+01	-0.000000000000000000e+00
5.005580558055805795e+01	-0.000000000000000000e+00
5.005640564056405850e+01	-0.000000000000000000e+00
5.005700570057005905e+01	-0.000000000000000000e+00
5.005760576057605959e+01	-0.000000000000000000e+00
5.005820582058206014e+01	-0.000000000000000000e+00
5.005880588058806069e+01	-0.000000000000000000e+00
5.005940594059406124e+01	-0.000000000000000000e+00
5.006000600060006178e+01	-0.000000000000000000e+00
5.006060606060606233e+01	-0.000000000000000000e+00
5.006120612061206288e+01	-0.000000000000000000e+00
5.006180618061806342e+01	-0.000000000000000000e+00
5.006240624062406397e+01	-0.000000000000000000e+00
5.006300630063006452e+01	-0.000000000000000000e+00
5.006360636063606506e+01	-0.000000000000000000e+00
5.006420642064206561e+01	-0.000000000000000000e+00
5.006480648064806616e+01	-0.000000000000000000e+00
5.006540654065406670e+01	-0.000000000000000000e+00
5.006600660066006725e+01	-0.000000000000000000e+00
5.006660666066606780e+01	-0.000000000000000000e+00
5.006720672067206834e+01	-0.000000000000000000e+00
5.006780678067806889e+01	-0.000000000000000000e+00
5.006840684068406944e+01	-0.000000000000000000e+00
5.006900690069006998e+01	-0.000000000000000000e+00
5.006960696069607053e+01	-0.000000000000000000e+00
5.007020702070207108e+01	-0.000000000000000000e+00
5.007080708070807162e+01	-0.000000000000000000e+00
5.007140714071407217e+01	-0.000000000000000000e+00
5.007200720072007272e+01	-0.000000000000000000e+00
5.007260726072607326e+01	-0.000000000000000000e+00
5.007320732073207381e+01	-0.000000000000000000e+00
5.007380738073807436e+01	-0.000000000000000000e+00
5.007440744074407490e+01	-0.000000000000000000e+00
5.007500750075007545e+01	-0.000000000000000000e+00
5.007560756075607600e+01	-0.000000000000000000e+00
5.007620762076207654e+01	-0.000000000000000000e+00
5.007680768076807709e+01	-0.000000000000000000e+00
5.007740774077407764e+01	-0.000000000000000000e+00
5.007800780078007818e+01	-0.000000000000000000e+00
5.007860786078607873e+01	-0.000000000000000000e+00
5.007920792079207928e+01	-0.000000000000000000e+00
5.007980798079807983e+01	-0.000000000000000000e+00
5.008040804080408037e+01	-0.000000000000000000e+00
5.008100810081008092e+01	-0.000000000000000000e+00
5.008160816081608147e+01	-0.000000000000000000e+00
5.008220822082208201e+01	-0.000000000000000000e+00
5.008280828082808256e+01	-0.000000000000000000e+00
5.008340834083408311e+01	-0.000000000000000000e+00
5.008400840084008365e+01	-0.000000000000000000e+00
5.008460846084608420e+01	-0.000000000000000000e+00
5.008520852085208475e+01	-0.000000000000000000e+00
5.008580858085808529e+01	-0.000000000000000000e+00
5.008640864086408584e+01	-0.000000000000000000e+00
5.008700870087008639e+01	-0.000000000000000000e+00
5.008760876087608693e+01	-0.000000000000000000e+00
5.008820882088208748e+01	-0.000000000000000000e+00
5.008880888088808803e+01	-0.000000000000000000e+00
5.008940894089408857e+01	-0.000000000000000000e+00
5.009000900090008912e+01	-0.000000000000000000e+00
5.009060906090608967e+01	-0.000000000000000000e+00
5.009120912091209021e+01	-0.000000000000000000e+00
5.009180918091809076e+01	-0.000000000000000000e+00
5.009240924092409131e+01	-0.000000000000000000e+00
5.009300930093009185e+01	-0.000000000000000000e+00
5.009360936093609240e+01	-0.000000000000000000e+00
5.009420942094209295e+01	-0.000000000000000000e+00
5.009480948094809349e+01	-0.000000000000000000e+00
5.009540954095409404e+01	-0.000000000000000000e+00
5.009600960096009459e+01	-0.000000000000000000e+00
5.009660966096609513e+01	-0.000000000000000000e+00
5.009720972097209568e+01	-0.000000000000000000e+00
5.009780978097809623e+01	-0.000000000000000000e+00
5.009840984098409677e+01	-0.000000000000000000e+00
5.009900990099009732e+01	-0.000000000000000000e+00
5.009960996099609787e+01	-0.000000000000000000e+00
5.010021002100209842e+01	-0.000000000000000000e+00
5.010081008100809896e+01	-0.000000000000000000e+00
5.010141014101409951e+01	-0.000000000000000000e+00
5.010201020102010006e+01	-0.000000000000000000e+00
5.010261026102610060e+01	-0.000000000000000000e+00
5.010321032103210115e+01	-0.000000000000000000e+00
5.010381038103810170e+01	-0.000000000000000000e+00
5.010441044104410224e+01	-0.000000000000000000e+00
5.010501050105010279e+01	-0.000000000000000000e+00
5.010561056105610334e+01	-0.000000000000000000e+00
5.010621062106210388e+01	-0.000000000000000000e+00
5.010681068106810443e+01	-0.000000000000000000e+00
5.010741074107410498e+01	-0.000000000000000000e+00
5.010801080108010552e+01	-0.000000000000000000e+00
5.010861086108610607e+01	-0.000000000000000000e+00
5.010921092109210662e+01	-0.000000000000000000e+00
5.010981098109810716e+01	-0.000000000000000000e+00
5.011041104110410771e+01	-0.000000000000000000e+00
5.011101110111010826e+01	-0.000000000000000000e+00
5.011161116111610880e+01	-0.000000000000000000e+00
5.011221122112210935e+01	-0.000000000000000000e+00
5.011281128112810990e+01	-0.000000000000000000e+00
5.011341134113411044e+01	-0.000000000000000000e+00
5.011401140114011099e+01	-0.000000000000000000e+00
5.011461146114611154e+01	-0.000000000000000000e+00
5.011521152115211208e+01	-0.000000000000000000e+00
5.011581158115811263e+01	-0.000000000000000000e+00
5.011641164116412028e+01	-0.000000000000000000e+00
5.011701170117011372e+01	-0.000000000000000000e+00
5.011761176117612138e+01	-0.000000000000000000e+00
5.011821182118211482e+01	-0.000000000000000000e+00
5.011881188118812247e+01	-0.000000000000000000e+00
5.011941194119411591e+01	-0.000000000000000000e+00
5.012001200120012356e+01	-0.000000000000000000e+00
5.012061206120611700e+01	-0.000000000000000000e+00
5.012121212121212466e+01	-0.000000000000000000e+00
5.012181218121812520e+01	-0.000000000000000000e+00
5.012241224122412575e+01	-0.000000000000000000e+00
5.012301230123012630e+01	-0.000000000000000000e+00
5.012361236123612684e+01	-0.000000000000000000e+00
5.012421242124212739e+01	-0.000000000000000000e+00
5.012481248124812794e+01	-0.000000000000000000e+00
5.012541254125412848e+01	-0.000000000000000000e+00
5.012601260126012903e+01	-0.000000000000000000e+00
5.012661266126612958e+01	-0.000000000000000000e+00
5.012721272127213012e+01	-0.000000000000000000e+00
5.012781278127813067e+01	-0.000000000000000000e+00
5.012841284128413122e+01	-0.000000000000000000e+00
5.012901290129013177e+01	-0.000000000000000000e+00
5.012961296129613231e+01	-0.000000000000000000e+00
5.013021302130213286e+01	-0.000000000000000000e+00
5.013081308130813341e+01	-0.000000000000000000e+00
5.013141314131413395e+01	-0.000000000000000000e+00
5.013201320132013450e+01	-0.000000000000000000e+00
5.013261326132613505e+01	-0.000000000000000000e+00
5.013321332133213559e+01	-0.000000000000000000e+00
5.013381338133813614e+01	-0.000000000000000000e+00
5.013441344134413669e+01	-0.000000000000000000e+00
5.013501350135013723e+01	-0.000000000000000000e+00
5.013561356135613778e+01	-0.000000000000000000e+00
5.013621362136213833e+01	-0.000000000000000000e+00
5.013681368136813887e+01	-0.000000000000000000e+00
5.013741374137413942e+01	-0.000000000000000000e+00
5.013801380138013997e+01	-0.000000000000000000e+00
5.013861386138614051e+01	-0.000000000000000000e+00
5.013921392139214106e+01	-0.000000000000000000e+00
5.013981398139814161e+01	-0.000000000000000000e+00
5.014041404140414215e+01	-0.000000000000000000e+00
5.014101410141014270e+01	-0.000000000000000000e+00
5.014161416141614325e+01	-0.000000000000000000e+00
5.014221422142214379e+01	-0.000000000000000000e+00
5.014281428142814434e+01	-0.000000000000000000e+00
5.014341434143414489e+01	-0.000000000000000000e+00
5.014401440144014543e+01	-0.000000000000000000e+00
5.014461446144614598e+01	-0.000000000000000000e+00
5.014521452145214653e+01	-0.000000000000000000e+00
5.014581458145814707e+01	-0.000000000000000000e+00
5.014641464146414762e+01	-0.000000000000000000e+00
5.014701470147014817e+01	-0.000000000000000000e+00
5.014761476147614871e+01	-0.000000000000000000e+00
5.014821482148214926e+01	-0.000000000000000000e+00
5.014881488148814981e+01	-0.000000000000000000e+00
5.014941494149415036e+01	-0.000000000000000000e+00
5.015001500150015090e+01	-0.000000000000000000e+00
5.015061506150615145e+01	-0.000000000000000000e+00
5.015121512151215200e+01	-0.000000000000000000e+00
5.015181518151815254e+01	-0.000000000000000000e+00
5.015241524152415309e+01	-0.000000000000000000e+00
5.015301530153015364e+01	-0.000000000000000000e+00
5.015361536153615418e+01	-0.000000000000000000e+00
5.015421542154215473e+01	-0.000000000000000000e+00
5.015481548154815528e+01	-0.000000000000000000e+00
5.015541554155415582e+01	-0.000000000000000000e+00
5.015601560156015637e+01	-0.000000000000000000e+00
5.015661566156615692e+01	-0.000000000000000000e+00
5.015721572157215746e+01	-0.000000000000000000e+00
5.015781578157815801e+01	-0.000000000000000000e+00
5.015841584158415856e+01	-0.000000000000000000e+00
5.015901590159015910e+01	-0.000000000000000000e+00
5.015961596159615965e+01	-0.000000000000000000e+00
5.016021602160216020e+01	-0.000000000000000000e+00
5.016081608160816074e+01	-0.000000000000000000e+00
5.016141614161416129e+01	-0.000000000000000000e+00
5.016201620162016184e+01	-0.000000000000000000e+00
5.016261626162616238e+01	-0.000000000000000000e+00
5.016321632163216293e+01	-0.000000000000000000e+00
5.016381638163816348e+01	-0.000000000000000000e+00
5.016441644164416402e+01	-0.000000000000000000e+00
5.016501650165016457e+01	-0.000000000000000000e+00
5.016561656165616512e+01	-0.000000000000000000e+00
5.016621662166216566e+01	-0.000000000000000000e+00
5.016681668166816621e+01	-0.000000000000000000e+00
5.016741674167416676e+01	-0.000000000000000000e+00
5.016801680168016730e+01	-0.000000000000000000e+00
5.016861686168616785e+01	-0.000000000000000000e+00
5.016921692169216840e+01	-0.000000000000000000e+00
5.016981698169816895e+01	-0.000000000000000000e+00
5.017041704170416949e+01	-0.000000000000000000e+00
5.017101710171017004e+01	-0.000000000000000000e+00
5.017161716171617059e+01	-0.000000000000000000e+00
5.017221722172217113e+01	-0.000000000000000000e+00
5.017281728172817168e+01	-0.000000000000000000e+00
5.017341734173417223e+01	-0.000000000000000000e+00
5.017401740174017277e+01	-0.000000000000000000e+00
5.017461746174617332e+01	-0.000000000000000000e+00
5.017521752175217387e+01	-0.000000000000000000e+00
5.017581758175817441e+01	-0.000000000000000000e+00
5.017641764176417496e+01	-0.000000000000000000e+00
5.017701770177017551e+01	-0.000000000000000000e+00
5.017761776177617605e+01	-0.000000000000000000e+00
5.017821782178217660e+01	-0.000000000000000000e+00
5.017881788178817715e+01	-0.000000000000000000e+00
5.017941794179417769e+01	-0.000000000000000000e+00
5.018001800180017824e+01	-0.000000000000000000e+00
5.018061806180617879e+01	-0.000000000000000000e+00
5.018121812181217933e+01	-0.000000000000000000e+00
5.018181818181817988e+01	-0.000000000000000000e+00
5.018241824182418043e+01	-0.000000000000000000e+00
5.018301830183018097e+01	-0.000000000000000000e+00
5.018361836183618152e+01	-0.000000000000000000e+00
5.018421842184218207e+01	-0.000000000000000000e+00
5.018481848184818261e+01	-0.000000000000000000e+00
5.018541854185418316e+01	-0.000000000000000000e+00
5.018601860186018371e+01	-0.000000000000000000e+00
5.018661866186618425e+01	-0.000000000000000000e+00
5.018721872187218480e+01	-0.000000000000000000e+00
5.018781878187818535e+01	-0.000000000000000000e+00
5.018841884188418589e+01	-0.000000000000000000e+00
5.018901890189018644e+01	-0.000000000000000000e+00
5.018961896189618699e+01	-0.000000000000000000e+00
5.019021902190218754e+01	-0.000000000000000000e+00
5.019081908190818808e+01	-0.000000000000000000e+00
5.019141914191418863e+01	-0.000000000000000000e+00
5.019201920192018918e+01	-0.000000000000000000e+00
5.019261926192618972e+01	-0.000000000000000000e+00
5.019321932193219027e+01	-0.000000000000000000e+00
5.019381938193819082e+01	-0.000000000000000000e+00
5.019441944194419136e+01	-0.000000000000000000e+00
5.019501950195019191e+01	-0.000000000000000000e+00
5.019561956195619246e+01	-0.000000000000000000e+00
5.019621962196220011e+01	-0.000000000000000000e+00
5.019681968196819355e+01	-0.000000000000000000e+00
5.019741974197420120e+01	-0.000000000000000000e+00
5.019801980198019464e+01	-0.000000000000000000e+00
5.019861986198620230e+01	-0.000000000000000000e+00
5.019921992199219574e+01	-0.000000000000000000e+00
5.019981998199820339e+01	-0.000000000000000000e+00
5.020042004200419683e+01	-0.000000000000000000e+00
5.020102010201020448e+01	-0.000000000000000000e+00
5.020162016201620503e+01	-0.000000000000000000e+00
5.020222022202220558e+01	-0.000000000000000000e+00
5.020282028202820612e+01	-0.000000000000000000e+00
5.020342034203420667e+01	-0.000000000000000000e+00
5.020402040204020722e+01	-0.000000000000000000e+00
5.020462046204620776e+01	-0.000000000000000000e+00
5.020522052205220831e+01	-0.000000000000000000e+00
5.020582058205820886e+01	-0.000000000000000000e+00
5.020642064206420940e+01	-0.000000000000000000e+00
5.020702070207020995e+01	-0.000000000000000000e+00
5.020762076207621050e+01	-0.000000000000000000e+00
5.020822082208221104e+01	-0.000000000000000000e+00
5.020882088208821159e+01	-0.000000000000000000e+00
5.020942094209421214e+01	-0.000000000000000000e+00
5.021002100210021268e+01	-0.000000000000000000e+00
5.021062106210621323e+01	-0.000000000000000000e+00
5.021122112211221378e+01	-0.000000000000000000e+00
5.021182118211821432e+01	-0.000000000000000000e+00
5.021242124212421487e+01	-0.000000000000000000e+00
5.021302130213021542e+01	-0.000000000000000000e+00
5.021362136213621596e+01	-0.000000000000000000e+00
5.021422142214221651e+01	-0.000000000000000000e+00
5.021482148214821706e+01	-0.000000000000000000e+00
5.021542154215421760e+01	-0.000000000000000000e+00
5.021602160216021815e+01	-0.000000000000000000e+00
5.021662166216621870e+01	-0.000000000000000000e+00
5.021722172217221924e+01	-0.000000000000000000e+00
5.021782178217821979e+01	-0.000000000000000000e+00
5.021842184218422034e+01	-0.000000000000000000e+00
5.021902190219022089e+01	-0.000000000000000000e+00
5.021962196219622143e+01	-0.000000000000000000e+00
5.022022202220222198e+01	-0.000000000000000000e+00
5.022082208220822253e+01	-0.000000000000000000e+00
5.022142214221422307e+01	-0.000000000000000000e+00
5.022202220222022362e+01	-0.000000000000000000e+00
5.022262226222622417e+01	-0.000000000000000000e+00
5.022322232223222471e+01	-0.000000000000000000e+00
5.022382238223822526e+01	-0.000000000000000000e+00
5.022442244224422581e+01	-0.000000000000000000e+00
5.022502250225022635e+01	-0.000000000000000000e+00
5.022562256225622690e+01	-0.000000000000000000e+00
5.022622262226222745e+01	-0.000000000000000000e+00
5.022682268226822799e+01	-0.000000000000000000e+00
5.022742274227422854e+01	-0.000000000000000000e+00
5.022802280228022909e+01	-0.000000000000000000e+00
5.022862286228622963e+01	-0.000000000000000000e+00
5.022922292229223018e+01	-0.000000000000000000e+00
5.022982298229823073e+01	-0.000000000000000000e+00
5.023042304230423127e+01	-0.000000000000000000e+00
5.023102310231023182e+01	-0.000000000000000000e+00
5.023162316231623237e+01	-0.000000000000000000e+00
5.023222322232223291e+01	-0.000000000000000000e+00
5.023282328232823346e+01	-0.000000000000000000e+00
5.023342334233423401e+01	-0.000000000000000000e+00
5.023402340234023455e+01	-0.000000000000000000e+00
5.023462346234623510e+01	-0.000000000000000000e+00
5.023522352235223565e+01	-0.000000000000000000e+00
5.023582358235823619e+01	-0.000000000000000000e+00
5.023642364236423674e+01	-0.000000000000000000e+00
5.023702370237023729e+01	-0.000000000000000000e+00
5.023762376237623783e+01	-0.000000000000000000e+00
5.023822382238223838e+01	-0.000000000000000000e+00
5.023882388238823893e+01	-0.000000000000000000e+00
5.023942394239423948e+01	-0.000000000000000000e+00
5.024002400240024002e+01	-0.000000000000000000e+00
5.024062406240624057e+01	-0.000000000000000000e+00
5.024122412241224112e+01	-0.000000000000000000e+00
5.024182418241824166e+01	-0.000000000000000000e+00
5.024242424242424221e+01	-0.000000000000000000e+00
5.024302430243024276e+01	-0.000000000000000000e+00
5.024362436243624330e+01	-0.000000000000000000e+00
5.024422442244224385e+01	-0.000000000000000000e+00
5.024482448244824440e+01	-0.000000000000000000e+00
5.024542454245424494e+01	-0.000000000000000000e+00
5.024602460246024549e+01	-0.000000000000000000e+00
5.024662466246624604e+01	-0.000000000000000000e+00
5.024722472247224658e+01	-0.000000000000000000e+00
5.024782478247824713e+01	-0.000000000000000000e+00
5.024842484248424768e+01	-0.000000000000000000e+00
5.024902490249024822e+01	-0.000000000000000000e+00
5.024962496249624877e+01	-0.000000000000000000e+00
5.025022502250224932e+01	-0.000000000000000000e+00
5.025082508250824986e+01	-0.000000000000000000e+00
5.025142514251425041e+01	-0.000000000000000000e+00
5.025202520252025096e+01	-0.000000000000000000e+00
5.025262526252625150e+01	-0.000000000000000000e+00
5.025322532253225205e+01	-0.000000000000000000e+00
5.025382538253825260e+01	-0.000000000000000000e+00
5.025442544254425314e+01	-0.000000000000000000e+00
5.025502550255025369e+01	-0.000000000000000000e+00
5.025562556255625424e+01	-0.000000000000000000e+00
5.025622562256225478e+01	-0.000000000000000000e+00
5.025682568256825533e+01	-0.000000000000000000e+00
5.025742574257425588e+01	-0.000000000000000000e+00
5.025802580258025642e+01	-0.000000000000000000e+00
5.025862586258625697e+01	-0.000000000000000000e+00
5.025922592259225752e+01	-0.000000000000000000e+00
5.025982598259825807e+01	-0.000000000000000000e+00
5.026042604260425861e+01	-0.000000000000000000e+00
5.026102610261025916e+01	-0.000000000000000000e+00
5.026162616261625971e+01	-0.000000000000000000e+00
5.026222622262226025e+01	-0.000000000000000000e+00
5.026282628262826080e+01	-0.000000000000000000e+00
5.026342634263426135e+01	-0.000000000000000000e+00
5.026402640264026189e+01	-0.000000000000000000e+00
5.026462646264626244e+01	-0.000000000000000000e+00
5.026522652265226299e+01	-0.000000000000000000e+00
5.026582658265826353e+01	-0.000000000000000000e+00
5.026642664266426408e+01	-0.000000000000000000e+00
5.026702670267026463e+01	-0.000000000000000000e+00
5.026762676267626517e+01	-0.000000000000000000e+00
5.026822682268226572e+01	-0.000000000000000000e+00
5.026882688268826627e+01	-0.000000000000000000e+00
5.026942694269426681e+01	-0.000000000000000000e+00
5.027002700270026736e+01	-0.000000000000000000e+00
5.027062706270626791e+01	-0.000000000000000000e+00
5.027122712271226845e+01	-0.000000000000000000e+00
5.027182718271826900e+01	-0.000000000000000000e+00
5.027242724272426955e+01	-0.000000000000000000e+00
5.027302730273027009e+01	-0.000000000000000000e+00
5.027362736273627064e+01	-0.000000000000000000e+00
5.027422742274227119e+01	-0.000000000000000000e+00
5.027482748274827173e+01	-0.000000000000000000e+00
5.027542754275427228e+01	-0.000000000000000000e+00
5.027602760276027993e+01	-0.000000000000000000e+00
5.027662766276627337e+01	-0.000000000000000000e+00
5.027722772277228103e+01	-0.000000000000000000e+00
5.027782778277827447e+01	-0.000000000000000000e+00
5.027842784278428212e+01	-0.000000000000000000e+00
5.027902790279027556e+01	-0.000000000000000000e+00
5.027962796279628321e+01	-0.000000000000000000e+00
5.028022802280227666e+01	-0.000000000000000000e+00
5.028082808280828431e+01	-0.000000000000000000e+00
5.028142814281428485e+01	-0.000000000000000000e+00
5.028202820282028540e+01	-0.000000000000000000e+00
5.028262826282628595e+01	-0.000000000000000000e+00
5.028322832283228649e+01	-0.000000000000000000e+00
5.028382838283828704e+01	-0.000000000000000000e+00
5.028442844284428759e+01	-0.000000000000000000e+00
5.028502850285028813e+01	-0.000000000000000000e+00
5.028562856285628868e+01	-0.000000000000000000e+00
5.028622862286228923e+01	-0.000000000000000000e+00
5.028682868286828977e+01	-0.000000000000000000e+00
5.028742874287429032e+01	-0.000000000000000000e+00
5.028802880288029087e+01	-0.000000000000000000e+00
5.028862886288629142e+01	-0.000000000000000000e+00
5.028922892289229196e+01	-0.000000000000000000e+00
5.028982898289829251e+01	-0.000000000000000000e+00
5.029042904290429306e+01	-0.000000000000000000e+00
5.029102910291029360e+01	-0.000000000000000000e+00
5.029162916291629415e+01	-0.000000000000000000e+00
5.029222922292229470e+01	-0.000000000000000000e+00
5.029282928292829524e+01	-0.000000000000000000e+00
5.029342934293429579e+01	-0.000000000000000000e+00
5.029402940294029634e+01	-0.000000000000000000e+00
5.029462946294629688e+01	-0.000000000000000000e+00
5.029522952295229743e+01	-0.000000000000000000e+00
5.029582958295829798e+01	-0.000000000000000000e+00
5.029642964296429852e+01	-0.000000000000000000e+00
5.029702970297029907e+01	-0.000000000000000000e+00
5.029762976297629962e+01	-0.000000000000000000e+00
5.029822982298230016e+01	-0.000000000000000000e+00
5.029882988298830071e+01	-0.000000000000000000e+00
5.029942994299430126e+01	-0.000000000000000000e+00
5.030003000300030180e+01	-0.000000000000000000e+00
5.030063006300630235e+01	-0.000000000000000000e+00
5.030123012301230290e+01	-0.000000000000000000e+00
5.030183018301830344e+01	-0.000000000000000000e+00
5.030243024302430399e+01	-0.000000000000000000e+00
5.030303030303030454e+01	-0.000000000000000000e+00
5.030363036303630508e+01	-0.000000000000000000e+00
5.030423042304230563e+01	-0.000000000000000000e+00
5.030483048304830618e+01	-0.000000000000000000e+00
5.030543054305430672e+01	-0.000000000000000000e+00
5.030603060306030727e+01	-0.000000000000000000e+00
5.030663066306630782e+01	-0.000000000000000000e+00
5.030723072307230836e+01	-0.000000000000000000e+00
5.030783078307830891e+01	-0.000000000000000000e+00
5.030843084308430946e+01	-0.000000000000000000e+00
5.030903090309031001e+01	-0.000000000000000000e+00
5.030963096309631055e+01	-0.000000000000000000e+00
5.031023102310231110e+01	-0.000000000000000000e+00
5.031083108310831165e+01	-0.000000000000000000e+00
5.031143114311431219e+01	-0.000000000000000000e+00
5.031203120312031274e+01	-0.000000000000000000e+00
5.031263126312631329e+01	-0.000000000000000000e+00
5.031323132313231383e+01	-0.000000000000000000e+00
5.031383138313831438e+01	-0.000000000000000000e+00
5.031443144314431493e+01	-0.000000000000000000e+00
5.031503150315031547e+01	-0.000000000000000000e+00
5.031563156315631602e+01	-0.000000000000000000e+00
5.031623162316231657e+01	-0.000000000000000000e+00
5.031683168316831711e+01	-0.000000000000000000e+00
5.031743174317431766e+01	-0.000000000000000000e+00
5.031803180318031821e+01	-0.000000000000000000e+00
5.031863186318631875e+01	-0.000000000000000000e+00
5.031923192319231930e+01	-0.000000000000000000e+00
5.031983198319831985e+01	-0.000000000000000000e+00
5.032043204320432039e+01	-0.000000000000000000e+00
5.032103210321032094e+01	-0.000000000000000000e+00
5.032163216321632149e+01	-0.000000000000000000e+00
5.032223222322232203e+01	-0.000000000000000000e+00
5.032283228322832258e+01	-0.000000000000000000e+00
5.032343234323432313e+01	-0.000000000000000000e+00
5.032403240324032367e+01	-0.000000000000000000e+00
5.032463246324632422e+01	-0.000000000000000000e+00
5.032523252325232477e+01	-0.000000000000000000e+00
5.032583258325832531e+01	-0.000000000000000000e+00
5.032643264326432586e+01	-0.000000000000000000e+00
5.032703270327032641e+01	-0.000000000000000000e+00
5.032763276327632695e+01	-0.000000000000000000e+00
5.032823282328232750e+01	-0.000000000000000000e+00
5.032883288328832805e+01	-0.000000000000000000e+00
5.032943294329432860e+01	-0.000000000000000000e+00
5.033003300330032914e+01	-0.000000000000000000e+00
5.033063306330632969e+01	-0.000000000000000000e+00
5.033123312331233024e+01	-0.000000000000000000e+00
5.033183318331833078e+01	-0.000000000000000000e+00
5.033243324332433133e+01	-0.000000000000000000e+00
5.033303330333033188e+01	-0.000000000000000000e+00
5.033363336333633242e+01	-0.000000000000000000e+00
5.033423342334233297e+01	-0.000000000000000000e+00
5.033483348334833352e+01	-0.000000000000000000e+00
5.033543354335433406e+01	-0.000000000000000000e+00
5.033603360336033461e+01	-0.000000000000000000e+00
5.033663366336633516e+01	-0.000000000000000000e+00
5.033723372337233570e+01	-0.000000000000000000e+00
5.033783378337833625e+01	-0.000000000000000000e+00
5.033843384338433680e+01	-0.000000000000000000e+00
5.033903390339033734e+01	-0.000000000000000000e+00
5.033963396339633789e+01	-0.000000000000000000e+00
5.034023402340233844e+01	-0.000000000000000000e+00
5.034083408340833898e+01	-0.000000000000000000e+00
5.034143414341433953e+01	-0.000000000000000000e+00
5.034203420342034008e+01	-0.000000000000000000e+00
5.034263426342634062e+01	-0.000000000000000000e+00
5.034323432343234117e+01	-0.000000000000000000e+00
5.034383438343834172e+01	-0.000000000000000000e+00
5.034443444344434226e+01	-0.000000000000000000e+00
5.034503450345034281e+01	-0.000000000000000000e+00
5.034563456345634336e+01	-0.000000000000000000e+00
5.034623462346234390e+01	-0.000000000000000000e+00
5.034683468346834445e+01	-0.000000000000000000e+00
5.034743474347434500e+01	-0.000000000000000000e+00
5.034803480348034554e+01	-0.000000000000000000e+00
5.034863486348634609e+01	-0.000000000000000000e+00
5.034923492349234664e+01	-0.000000000000000000e+00
5.034983498349834719e+01	-0.000000000000000000e+00
5.035043504350434773e+01	-0.000000000000000000e+00
5.035103510351034828e+01	-0.000000000000000000e+00
5.035163516351634883e+01	-0.000000000000000000e+00
5.035223522352234937e+01	-0.000000000000000000e+00
5.035283528352834992e+01	-0.000000000000000000e+00
5.035343534353435047e+01	-0.000000000000000000e+00
5.035403540354035101e+01	-0.000000000000000000e+00
5.035463546354635156e+01	-0.000000000000000000e+00
5.035523552355235211e+01	-0.000000000000000000e+00
5.035583558355835976e+01	-0.000000000000000000e+00
5.035643564356435320e+01	-0.000000000000000000e+00
5.035703570357036085e+01	-0.000000000000000000e+00
5.035763576357635429e+01	-0.000000000000000000e+00
5.035823582358236195e+01	-0.000000000000000000e+00
5.035883588358835539e+01	-0.000000000000000000e+00
5.035943594359436304e+01	-0.000000000000000000e+00
5.036003600360035648e+01	-0.000000000000000000e+00
5.036063606360636413e+01	-0.000000000000000000e+00
5.036123612361236468e+01	-0.000000000000000000e+00
5.036183618361836523e+01	-0.000000000000000000e+00
5.036243624362436577e+01	-0.000000000000000000e+00
5.036303630363036632e+01	-0.000000000000000000e+00
5.036363636363636687e+01	-0.000000000000000000e+00
5.036423642364236741e+01	-0.000000000000000000e+00
5.036483648364836796e+01	-0.000000000000000000e+00
5.036543654365436851e+01	-0.000000000000000000e+00
5.036603660366036905e+01	-0.000000000000000000e+00
5.036663666366636960e+01	-0.000000000000000000e+00
5.036723672367237015e+01	-0.000000000000000000e+00
5.036783678367837069e+01	-0.000000000000000000e+00
5.036843684368437124e+01	-0.000000000000000000e+00
5.036903690369037179e+01	-0.000000000000000000e+00
5.036963696369637233e+01	-0.000000000000000000e+00
5.037023702370237288e+01	-0.000000000000000000e+00
5.037083708370837343e+01	-0.000000000000000000e+00
5.037143714371437397e+01	-0.000000000000000000e+00
5.037203720372037452e+01	-0.000000000000000000e+00
5.037263726372637507e+01	-0.000000000000000000e+00
5.037323732373237561e+01	-0.000000000000000000e+00
5.037383738373837616e+01	-0.000000000000000000e+00
5.037443744374437671e+01	-0.000000000000000000e+00
5.037503750375037725e+01	-0.000000000000000000e+00
5.037563756375637780e+01	-0.000000000000000000e+00
5.037623762376237835e+01	-0.000000000000000000e+00
5.037683768376837889e+01	-0.000000000000000000e+00
5.037743774377437944e+01	-0.000000000000000000e+00
5.037803780378037999e+01	-0.000000000000000000e+00
5.037863786378638054e+01	-0.000000000000000000e+00
5.037923792379238108e+01	-0.000000000000000000e+00
5.037983798379838163e+01	-0.000000000000000000e+00
5.038043804380438218e+01	-0.000000000000000000e+00
5.038103810381038272e+01	-0.000000000000000000e+00
5.038163816381638327e+01	-0.000000000000000000e+00
5.038223822382238382e+01	-0.000000000000000000e+00
5.038283828382838436e+01	-0.000000000000000000e+00
5.038343834383438491e+01	-0.000000000000000000e+00
5.038403840384038546e+01	-0.000000000000000000e+00
5.038463846384638600e+01	-0.000000000000000000e+00
5.038523852385238655e+01	-0.000000000000000000e+00
5.038583858385838710e+01	-0.000000000000000000e+00
5.038643864386438764e+01	-0.000000000000000000e+00
5.038703870387038819e+01	-0.000000000000000000e+00
5.038763876387638874e+01	-0.000000000000000000e+00
5.038823882388238928e+01	-0.000000000000000000e+00
5.038883888388838983e+01	-0.000000000000000000e+00
5.038943894389439038e+01	-0.000000000000000000e+00
5.039003900390039092e+01	-0.000000000000000000e+00
5.039063906390639147e+01	-0.000000000000000000e+00
5.039123912391239202e+01	-0.000000000000000000e+00
5.039183918391839256e+01	-0.000000000000000000e+00
5.039243924392439311e+01	-0.000000000000000000e+00
5.039303930393039366e+01	-0.000000000000000000e+00
5.039363936393639420e+01	-0.000000000000000000e+00
5.039423942394239475e+01	-0.000000000000000000e+00
5.039483948394839530e+01	-0.000000000000000000e+00
5.039543954395439584e+01	-0.000000000000000000e+00
5.039603960396039639e+01	-0.000000000000000000e+00
5.039663966396639694e+01	-0.000000000000000000e+00
5.039723972397239748e+01	-0.000000000000000000e+00
5.039783978397839803e+01	-0.000000000000000000e+00
5.039843984398439858e+01	-0.000000000000000000e+00
5.039903990399039913e+01	-0.000000000000000000e+00
5.039963996399639967e+01	-0.000000000000000000e+00
5.040024002400240022e+01	-0.000000000000000000e+00
5.040084008400840077e+01	-0.000000000000000000e+00
5.040144014401440131e+01	-0.000000000000000000e+00
5.040204020402040186e+01	-0.000000000000000000e+00
5.040264026402640241e+01	-0.000000000000000000e+00
5.040324032403240295e+01	-0.000000000000000000e+00
5.040384038403840350e+01	-0.000000000000000000e+00
5.040444044404440405e+01	-0.000000000000000000e+00
5.040504050405040459e+01	-0.000000000000000000e+00
5.040564056405640514e+01	-0.000000000000000000e+00
5.040624062406240569e+01	-0.000000000000000000e+00
5.040684068406840623e+01	-0.000000000000000000e+00
5.040744074407440678e+01	-0.000000000000000000e+00
5.040804080408040733e+01	-0.000000000000000000e+00
5.040864086408640787e+01	-0.000000000000000000e+00
5.040924092409240842e+01	-0.000000000000000000e+00
5.040984098409840897e+01	-0.000000000000000000e+00
5.041044104410440951e+01	-0.000000000000000000e+00
5.041104110411041006e+01	-0.000000000000000000e+00
5.041164116411641061e+01	-0.000000000000000000e+00
5.041224122412241115e+01	-0.000000000000000000e+00
5.041284128412841170e+01	-0.000000000000000000e+00
5.041344134413441225e+01	-0.000000000000000000e+00
5.041404140414041279e+01	-0.000000000000000000e+00
5.041464146414641334e+01	-0.000000000000000000e+00
5.041524152415241389e+01	-0.000000000000000000e+00
5.041584158415841443e+01	-0.000000000000000000e+00
5.041644164416441498e+01	-0.000000000000000000e+00
5.041704170417041553e+01	-0.000000000000000000e+00
5.041764176417641607e+01	-0.000000000000000000e+00
5.041824182418241662e+01	-0.000000000000000000e+00
5.041884188418841717e+01	-0.000000000000000000e+00
5.041944194419441772e+01	-0.000000000000000000e+00
5.042004200420041826e+01	-0.000000000000000000e+00
5.042064206420641881e+01	-0.000000000000000000e+00
5.042124212421241936e+01	-0.000000000000000000e+00
5.042184218421841990e+01	-0.000000000000000000e+00
5.042244224422442045e+01	-0.000000000000000000e+00
5.042304230423042100e+01	-0.000000000000000000e+00
5.042364236423642154e+01	-0.000000000000000000e+00
5.042424242424242209e+01	-0.000000000000000000e+00
5.042484248424842264e+01	-0.000000000000000000e+00
5.042544254425442318e+01	-0.000000000000000000e+00
5.042604260426042373e+01	-0.000000000000000000e+00
5.042664266426642428e+01	-0.000000000000000000e+00
5.042724272427242482e+01	-0.000000000000000000e+00
5.042784278427842537e+01	-0.000000000000000000e+00
5.042844284428442592e+01	-0.000000000000000000e+00
5.042904290429042646e+01	-0.000000000000000000e+00
5.042964296429642701e+01	-0.000000000000000000e+00
5.043024302430242756e+01	-0.000000000000000000e+00
5.043084308430842810e+01	-0.000000000000000000e+00
5.043144314431442865e+01	-0.000000000000000000e+00
5.043204320432042920e+01	-0.000000000000000000e+00
5.043264326432642974e+01	-0.000000000000000000e+00
5.043324332433243029e+01	-0.000000000000000000e+00
5.043384338433843084e+01	-0.000000000000000000e+00
5.043444344434443138e+01	-0.000000000000000000e+00
5.043504350435043193e+01	-0.000000000000000000e+00
5.043564356435643958e+01	-0.000000000000000000e+00
5.043624362436243302e+01	-0.000000000000000000e+00
5.043684368436844068e+01	-0.000000000000000000e+00
5.043744374437443412e+01	-0.000000000000000000e+00
5.043804380438044177e+01	-0.000000000000000000e+00
5.043864386438643521e+01	-0.000000000000000000e+00
5.043924392439244286e+01	-0.000000000000000000e+00
5.043984398439843631e+01	-0.000000000000000000e+00
5.044044404440444396e+01	-0.000000000000000000e+00
5.044104410441044450e+01	-0.000000000000000000e+00
5.044164416441644505e+01	-0.000000000000000000e+00
5.044224422442244560e+01	-0.000000000000000000e+00
5.044284428442844614e+01	-0.000000000000000000e+00
5.044344434443444669e+01	-0.000000000000000000e+00
5.044404440444044724e+01	-0.000000000000000000e+00
5.044464446444644778e+01	-0.000000000000000000e+00
5.044524452445244833e+01	-0.000000000000000000e+00
5.044584458445844888e+01	-0.000000000000000000e+00
5.044644464446444942e+01	-0.000000000000000000e+00
5.044704470447044997e+01	-0.000000000000000000e+00
5.044764476447645052e+01	-0.000000000000000000e+00
5.044824482448245107e+01	-0.000000000000000000e+00
5.044884488448845161e+01	-0.000000000000000000e+00
5.044944494449445216e+01	-0.000000000000000000e+00
5.045004500450045271e+01	-0.000000000000000000e+00
5.045064506450645325e+01	-0.000000000000000000e+00
5.045124512451245380e+01	-0.000000000000000000e+00
5.045184518451845435e+01	-0.000000000000000000e+00
5.045244524452445489e+01	-0.000000000000000000e+00
5.045304530453045544e+01	-0.000000000000000000e+00
5.045364536453645599e+01	-0.000000000000000000e+00
5.045424542454245653e+01	-0.000000000000000000e+00
5.045484548454845708e+01	-0.000000000000000000e+00
5.045544554455445763e+01	-0.000000000000000000e+00
5.045604560456045817e+01	-0.000000000000000000e+00
5.045664566456645872e+01	-0.000000000000000000e+00
5.045724572457245927e+01	-0.000000000000000000e+00
5.045784578457845981e+01	-0.000000000000000000e+00
5.045844584458446036e+01	-0.000000000000000000e+00
5.045904590459046091e+01	-0.000000000000000000e+00
5.045964596459646145e+01	-0.000000000000000000e+00
5.046024602460246200e+01	-0.000000000000000000e+00
5.046084608460846255e+01	-0.000000000000000000e+00
5.046144614461446309e+01	-0.000000000000000000e+00
5.046204620462046364e+01	-0.000000000000000000e+00
5.046264626462646419e+01	-0.000000000000000000e+00
5.046324632463246473e+01	-0.000000000000000000e+00
5.046384638463846528e+01	-0.000000000000000000e+00
5.046444644464446583e+01	-0.000000000000000000e+00
5.046504650465046637e+01	-0.000000000000000000e+00
5.046564656465646692e+01	-0.000000000000000000e+00
5.046624662466246747e+01	-0.000000000000000000e+00
5.046684668466846801e+01	-0.000000000000000000e+00
5.046744674467446856e+01	-0.000000000000000000e+00
5.046804680468046911e+01	-0.000000000000000000e+00
5.046864686468646966e+01	-0.000000000000000000e+00
5.046924692469247020e+01	-0.000000000000000000e+00
5.046984698469847075e+01	-0.000000000000000000e+00
5.047044704470447130e+01	-0.000000000000000000e+00
5.047104710471047184e+01	-0.000000000000000000e+00
5.047164716471647239e+01	-0.000000000000000000e+00
5.047224722472247294e+01	-0.000000000000000000e+00
5.047284728472847348e+01	-0.000000000000000000e+00
5.047344734473447403e+01	-0.000000000000000000e+00
5.047404740474047458e+01	-0.000000000000000000e+00
5.047464746474647512e+01	-0.000000000000000000e+00
5.047524752475247567e+01	-0.000000000000000000e+00
5.047584758475847622e+01	-0.000000000000000000e+00
5.047644764476447676e+01	-0.000000000000000000e+00
5.047704770477047731e+01	-0.000000000000000000e+00
5.047764776477647786e+01	-0.000000000000000000e+00
5.047824782478247840e+01	-0.000000000000000000e+00
5.047884788478847895e+01	-0.000000000000000000e+00
5.047944794479447950e+01	-0.000000000000000000e+00
5.048004800480048004e+01	-0.000000000000000000e+00
5.048064806480648059e+01	-0.000000000000000000e+00
5.048124812481248114e+01	-0.000000000000000000e+00
5.048184818481848168e+01	-0.000000000000000000e+00
5.048244824482448223e+01	-0.000000000000000000e+00
5.048304830483048278e+01	-0.000000000000000000e+00
5.048364836483648332e+01	-0.000000000000000000e+00
5.048424842484248387e+01	-0.000000000000000000e+00
5.048484848484848442e+01	-0.000000000000000000e+00
5.048544854485448496e+01	-0.000000000000000000e+00
5.048604860486048551e+01	-0.000000000000000000e+00
5.048664866486648606e+01	-0.000000000000000000e+00
5.048724872487248660e+01	-0.000000000000000000e+00
5.048784878487848715e+01	-0.000000000000000000e+00
5.048844884488448770e+01	-0.000000000000000000e+00
5.048904890489048825e+01	-0.000000000000000000e+00
5.048964896489648879e+01	-0.000000000000000000e+00
5.049024902490248934e+01	-0.000000000000000000e+00
5.049084908490848989e+01	-0.000000000000000000e+00
5.049144914491449043e+01	-0.000000000000000000e+00
5.049204920492049098e+01	-0.000000000000000000e+00
5.049264926492649153e+01	-0.000000000000000000e+00
5.049324932493249207e+01	-0.000000000000000000e+00
5.049384938493849262e+01	-0.000000000000000000e+00
5.049444944494449317e+01	-0.000000000000000000e+00
5.049504950495049371e+01	-0.000000000000000000e+00
5.049564956495649426e+01	-0.000000000000000000e+00
5.049624962496249481e+01	-0.000000000000000000e+00
5.049684968496849535e+01	-0.000000000000000000e+00
5.049744974497449590e+01	-0.000000000000000000e+00
5.049804980498049645e+01	-0.000000000000000000e+00
5.049864986498649699e+01	-0.000000000000000000e+00
5.049924992499249754e+01	-0.000000000000000000e+00
5.049984998499849809e+01	-0.000000000000000000e+00
5.050045004500449863e+01	-0.000000000000000000e+00
5.050105010501049918e+01	-0.000000000000000000e+00
5.050165016501649973e+01	-0.000000000000000000e+00
5.050225022502250027e+01	-0.000000000000000000e+00
5.050285028502850082e+01	-0.000000000000000000e+00
5.050345034503450137e+01	-0.000000000000000000e+00
5.050405040504050191e+01	-0.000000000000000000e+00
5.050465046504650246e+01	-0.000000000000000000e+00
5.050525052505250301e+01	-0.000000000000000000e+00
5.050585058505850355e+01	-0.000000000000000000e+00
5.050645064506450410e+01	-0.000000000000000000e+00
5.050705070507050465e+01	-0.000000000000000000e+00
5.050765076507650519e+01	-0.000000000000000000e+00
5.050825082508250574e+01	-0.000000000000000000e+00
5.050885088508850629e+01	-0.000000000000000000e+00
5.050945094509450684e+01	-0.000000000000000000e+00
5.051005100510050738e+01	-0.000000000000000000e+00
5.051065106510650793e+01	-0.000000000000000000e+00
5.051125112511250848e+01	-0.000000000000000000e+00
5.051185118511850902e+01	-0.000000000000000000e+00
5.051245124512450957e+01	-0.000000000000000000e+00
5.051305130513051012e+01	-0.000000000000000000e+00
5.051365136513651066e+01	-0.000000000000000000e+00
5.051425142514251121e+01	-0.000000000000000000e+00
5.051485148514851176e+01	-0.000000000000000000e+00
5.051545154515451941e+01	-0.000000000000000000e+00
5.051605160516051285e+01	-0.000000000000000000e+00
5.051665166516652050e+01	-0.000000000000000000e+00
5.051725172517251394e+01	-0.000000000000000000e+00
5.051785178517852160e+01	-0.000000000000000000e+00
5.051845184518451504e+01	-0.000000000000000000e+00
5.051905190519052269e+01	-0.000000000000000000e+00
5.051965196519651613e+01	-0.000000000000000000e+00
5.052025202520252378e+01	-0.000000000000000000e+00
5.052085208520852433e+01	-0.000000000000000000e+00
5.052145214521452488e+01	-0.000000000000000000e+00
5.052205220522052542e+01	-0.000000000000000000e+00
5.052265226522652597e+01	-0.000000000000000000e+00
5.052325232523252652e+01	-0.000000000000000000e+00
5.052385238523852706e+01	-0.000000000000000000e+00
5.052445244524452761e+01	-0.000000000000000000e+00
5.052505250525052816e+01	-0.000000000000000000e+00
5.052565256525652870e+01	-0.000000000000000000e+00
5.052625262526252925e+01	-0.000000000000000000e+00
5.052685268526852980e+01	-0.000000000000000000e+00
5.052745274527453034e+01	-0.000000000000000000e+00
5.052805280528053089e+01	-0.000000000000000000e+00
5.052865286528653144e+01	-0.000000000000000000e+00
5.052925292529253198e+01	-0.000000000000000000e+00
5.052985298529853253e+01	-0.000000000000000000e+00
5.053045304530453308e+01	-0.000000000000000000e+00
5.053105310531053362e+01	-0.000000000000000000e+00
5.053165316531653417e+01	-0.000000000000000000e+00
5.053225322532253472e+01	-0.000000000000000000e+00
5.053285328532853526e+01	-0.000000000000000000e+00
5.053345334533453581e+01	-0.000000000000000000e+00
5.053405340534053636e+01	-0.000000000000000000e+00
5.053465346534653690e+01	-0.000000000000000000e+00
5.053525352535253745e+01	-0.000000000000000000e+00
5.053585358535853800e+01	-0.000000000000000000e+00
5.053645364536453854e+01	-0.000000000000000000e+00
5.053705370537053909e+01	-0.000000000000000000e+00
5.053765376537653964e+01	-0.000000000000000000e+00
5.053825382538254019e+01	-0.000000000000000000e+00
5.053885388538854073e+01	-0.000000000000000000e+00
5.053945394539454128e+01	-0.000000000000000000e+00
5.054005400540054183e+01	-0.000000000000000000e+00
5.054065406540654237e+01	-0.000000000000000000e+00
5.054125412541254292e+01	-0.000000000000000000e+00
5.054185418541854347e+01	-0.000000000000000000e+00
5.054245424542454401e+01	-0.000000000000000000e+00
5.054305430543054456e+01	-0.000000000000000000e+00
5.054365436543654511e+01	-0.000000000000000000e+00
5.054425442544254565e+01	-0.000000000000000000e+00
5.054485448544854620e+01	-0.000000000000000000e+00
5.054545454545454675e+01	-0.000000000000000000e+00
5.054605460546054729e+01	-0.000000000000000000e+00
5.054665466546654784e+01	-0.000000000000000000e+00
5.054725472547254839e+01	-0.000000000000000000e+00
5.054785478547854893e+01	-0.000000000000000000e+00
5.054845484548454948e+01	-0.000000000000000000e+00
5.054905490549055003e+01	-0.000000000000000000e+00
5.054965496549655057e+01	-0.000000000000000000e+00
5.055025502550255112e+01	-0.000000000000000000e+00
5.055085508550855167e+01	-0.000000000000000000e+00
5.055145514551455221e+01	-0.000000000000000000e+00
5.055205520552055276e+01	-0.000000000000000000e+00
5.055265526552655331e+01	-0.000000000000000000e+00
5.055325532553255385e+01	-0.000000000000000000e+00
5.055385538553855440e+01	-0.000000000000000000e+00
5.055445544554455495e+01	-0.000000000000000000e+00
5.055505550555055549e+01	-0.000000000000000000e+00
5.055565556555655604e+01	-0.000000000000000000e+00
5.055625562556255659e+01	-0.000000000000000000e+00
5.055685568556855713e+01	-0.000000000000000000e+00
5.055745574557455768e+01	-0.000000000000000000e+00
5.055805580558055823e+01	-0.000000000000000000e+00
5.055865586558655878e+01	-0.000000000000000000e+00
5.055925592559255932e+01	-0.000000000000000000e+00
5.055985598559855987e+01	-0.000000000000000000e+00
5.056045604560456042e+01	-0.000000000000000000e+00
5.056105610561056096e+01	-0.000000000000000000e+00
5.056165616561656151e+01	-0.000000000000000000e+00
5.056225622562256206e+01	-0.000000000000000000e+00
5.056285628562856260e+01	-0.000000000000000000e+00
5.056345634563456315e+01	-0.000000000000000000e+00
5.056405640564056370e+01	-0.000000000000000000e+00
5.056465646564656424e+01	-0.000000000000000000e+00
5.056525652565256479e+01	-0.000000000000000000e+00
5.056585658565856534e+01	-0.000000000000000000e+00
5.056645664566456588e+01	-0.000000000000000000e+00
5.056705670567056643e+01	-0.000000000000000000e+00
5.056765676567656698e+01	-0.000000000000000000e+00
5.056825682568256752e+01	-0.000000000000000000e+00
5.056885688568856807e+01	-0.000000000000000000e+00
5.056945694569456862e+01	-0.000000000000000000e+00
5.057005700570056916e+01	-0.000000000000000000e+00
5.057065706570656971e+01	-0.000000000000000000e+00
5.057125712571257026e+01	-0.000000000000000000e+00
5.057185718571857080e+01	-0.000000000000000000e+00
5.057245724572457135e+01	-0.000000000000000000e+00
5.057305730573057190e+01	-0.000000000000000000e+00
5.057365736573657244e+01	-0.000000000000000000e+00
5.057425742574257299e+01	-0.000000000000000000e+00
5.057485748574857354e+01	-0.000000000000000000e+00
5.057545754575457408e+01	-0.000000000000000000e+00
5.057605760576057463e+01	-0.000000000000000000e+00
5.057665766576657518e+01	-0.000000000000000000e+00
5.057725772577257572e+01	-0.000000000000000000e+00
5.057785778577857627e+01	-0.000000000000000000e+00
5.057845784578457682e+01	-0.000000000000000000e+00
5.057905790579057737e+01	-0.000000000000000000e+00
5.057965796579657791e+01	-0.000000000000000000e+00
5.058025802580257846e+01	-0.000000000000000000e+00
5.058085808580857901e+01	-0.000000000000000000e+00
5.058145814581457955e+01	-0.000000000000000000e+00
5.058205820582058010e+01	-0.000000000000000000e+00
5.058265826582658065e+01	-0.000000000000000000e+00
5.058325832583258119e+01	-0.000000000000000000e+00
5.058385838583858174e+01	-0.000000000000000000e+00
5.058445844584458229e+01	-0.000000000000000000e+00
5.058505850585058283e+01	-0.000000000000000000e+00
5.058565856585658338e+01	-0.000000000000000000e+00
5.058625862586258393e+01	-0.000000000000000000e+00
5.058685868586858447e+01	-0.000000000000000000e+00
5.058745874587458502e+01	-0.000000000000000000e+00
5.058805880588058557e+01	-0.000000000000000000e+00
5.058865886588658611e+01	-0.000000000000000000e+00
5.058925892589258666e+01	-0.000000000000000000e+00
5.058985898589858721e+01	-0.000000000000000000e+00
5.059045904590458775e+01	-0.000000000000000000e+00
5.059105910591058830e+01	-0.000000000000000000e+00
5.059165916591658885e+01	-0.000000000000000000e+00
5.059225922592258939e+01	-0.000000000000000000e+00
5.059285928592858994e+01	-0.000000000000000000e+00
5.059345934593459049e+01	-0.000000000000000000e+00
5.059405940594059103e+01	-0.000000000000000000e+00
5.059465946594659158e+01	-0.000000000000000000e+00
5.059525952595259923e+01	-0.000000000000000000e+00
5.059585958595859267e+01	-0.000000000000000000e+00
5.059645964596460033e+01	-0.000000000000000000e+00
5.059705970597059377e+01	-0.000000000000000000e+00
5.059765976597660142e+01	-0.000000000000000000e+00
5.059825982598259486e+01	-0.000000000000000000e+00
5.059885988598860251e+01	-0.000000000000000000e+00
5.059945994599459596e+01	-0.000000000000000000e+00
5.060006000600060361e+01	-0.000000000000000000e+00
5.060066006600660415e+01	-0.000000000000000000e+00
5.060126012601260470e+01	-0.000000000000000000e+00
5.060186018601860525e+01	-0.000000000000000000e+00
5.060246024602460579e+01	-0.000000000000000000e+00
5.060306030603060634e+01	-0.000000000000000000e+00
5.060366036603660689e+01	-0.000000000000000000e+00
5.060426042604260743e+01	-0.000000000000000000e+00
5.060486048604860798e+01	-0.000000000000000000e+00
5.060546054605460853e+01	-0.000000000000000000e+00
5.060606060606060908e+01	-0.000000000000000000e+00
5.060666066606660962e+01	-0.000000000000000000e+00
5.060726072607261017e+01	-0.000000000000000000e+00
5.060786078607861072e+01	-0.000000000000000000e+00
5.060846084608461126e+01	-0.000000000000000000e+00
5.060906090609061181e+01	-0.000000000000000000e+00
5.060966096609661236e+01	-0.000000000000000000e+00
5.061026102610261290e+01	-0.000000000000000000e+00
5.061086108610861345e+01	-0.000000000000000000e+00
5.061146114611461400e+01	-0.000000000000000000e+00
5.061206120612061454e+01	-0.000000000000000000e+00
5.061266126612661509e+01	-0.000000000000000000e+00
5.061326132613261564e+01	-0.000000000000000000e+00
5.061386138613861618e+01	-0.000000000000000000e+00
5.061446144614461673e+01	-0.000000000000000000e+00
5.061506150615061728e+01	-0.000000000000000000e+00
5.061566156615661782e+01	-0.000000000000000000e+00
5.061626162616261837e+01	-0.000000000000000000e+00
5.061686168616861892e+01	-0.000000000000000000e+00
5.061746174617461946e+01	-0.000000000000000000e+00
5.061806180618062001e+01	-0.000000000000000000e+00
5.061866186618662056e+01	-0.000000000000000000e+00
5.061926192619262110e+01	-0.000000000000000000e+00
5.061986198619862165e+01	-0.000000000000000000e+00
5.062046204620462220e+01	-0.000000000000000000e+00
5.062106210621062274e+01	-0.000000000000000000e+00
5.062166216621662329e+01	-0.000000000000000000e+00
5.062226222622262384e+01	-0.000000000000000000e+00
5.062286228622862438e+01	-0.000000000000000000e+00
5.062346234623462493e+01	-0.000000000000000000e+00
5.062406240624062548e+01	-0.000000000000000000e+00
5.062466246624662602e+01	-0.000000000000000000e+00
5.062526252625262657e+01	-0.000000000000000000e+00
5.062586258625862712e+01	-0.000000000000000000e+00
5.062646264626462767e+01	-0.000000000000000000e+00
5.062706270627062821e+01	-0.000000000000000000e+00
5.062766276627662876e+01	-0.000000000000000000e+00
5.062826282628262931e+01	-0.000000000000000000e+00
5.062886288628862985e+01	-0.000000000000000000e+00
5.062946294629463040e+01	-0.000000000000000000e+00
5.063006300630063095e+01	-0.000000000000000000e+00
5.063066306630663149e+01	-0.000000000000000000e+00
5.063126312631263204e+01	-0.000000000000000000e+00
5.063186318631863259e+01	-0.000000000000000000e+00
5.063246324632463313e+01	-0.000000000000000000e+00
5.063306330633063368e+01	-0.000000000000000000e+00
5.063366336633663423e+01	-0.000000000000000000e+00
5.063426342634263477e+01	-0.000000000000000000e+00
5.063486348634863532e+01	-0.000000000000000000e+00
5.063546354635463587e+01	-0.000000000000000000e+00
5.063606360636063641e+01	-0.000000000000000000e+00
5.063666366636663696e+01	-0.000000000000000000e+00
5.063726372637263751e+01	-0.000000000000000000e+00
5.063786378637863805e+01	-0.000000000000000000e+00
5.063846384638463860e+01	-0.000000000000000000e+00
5.063906390639063915e+01	-0.000000000000000000e+00
5.063966396639663969e+01	-0.000000000000000000e+00
5.064026402640264024e+01	-0.000000000000000000e+00
5.064086408640864079e+01	-0.000000000000000000e+00
5.064146414641464133e+01	-0.000000000000000000e+00
5.064206420642064188e+01	-0.000000000000000000e+00
5.064266426642664243e+01	-0.000000000000000000e+00
5.064326432643264297e+01	-0.000000000000000000e+00
5.064386438643864352e+01	-0.000000000000000000e+00
5.064446444644464407e+01	-0.000000000000000000e+00
5.064506450645064461e+01	-0.000000000000000000e+00
5.064566456645664516e+01	-0.000000000000000000e+00
5.064626462646264571e+01	-0.000000000000000000e+00
5.064686468646864625e+01	-0.000000000000000000e+00
5.064746474647464680e+01	-0.000000000000000000e+00
5.064806480648064735e+01	-0.000000000000000000e+00
5.064866486648664790e+01	-0.000000000000000000e+00
5.064926492649264844e+01	-0.000000000000000000e+00
5.064986498649864899e+01	-0.000000000000000000e+00
5.065046504650464954e+01	-0.000000000000000000e+00
5.065106510651065008e+01	-0.000000000000000000e+00
5.065166516651665063e+01	-0.000000000000000000e+00
5.065226522652265118e+01	-0.000000000000000000e+00
5.065286528652865172e+01	-0.000000000000000000e+00
5.065346534653465227e+01	-0.000000000000000000e+00
5.065406540654065282e+01	-0.000000000000000000e+00
5.065466546654665336e+01	-0.000000000000000000e+00
5.065526552655265391e+01	-0.000000000000000000e+00
5.065586558655865446e+01	-0.000000000000000000e+00
5.065646564656465500e+01	-0.000000000000000000e+00
5.065706570657065555e+01	-0.000000000000000000e+00
5.065766576657665610e+01	-0.000000000000000000e+00
5.065826582658265664e+01	-0.000000000000000000e+00
5.065886588658865719e+01	-0.000000000000000000e+00
5.065946594659465774e+01	-0.000000000000000000e+00
5.066006600660065828e+01	-0.000000000000000000e+00
5.066066606660665883e+01	-0.000000000000000000e+00
5.066126612661265938e+01	-0.000000000000000000e+00
5.066186618661865992e+01	-0.000000000000000000e+00
5.066246624662466047e+01	-0.000000000000000000e+00
5.066306630663066102e+01	-0.000000000000000000e+00
5.066366636663666156e+01	-0.000000000000000000e+00
5.066426642664266211e+01	-0.000000000000000000e+00
5.066486648664866266e+01	-0.000000000000000000e+00
5.066546654665466320e+01	-0.000000000000000000e+00
5.066606660666066375e+01	-0.000000000000000000e+00
5.066666666666666430e+01	-0.000000000000000000e+00
5.066726672667266484e+01	-0.000000000000000000e+00
5.066786678667866539e+01	-0.000000000000000000e+00
5.066846684668466594e+01	-0.000000000000000000e+00
5.066906690669066649e+01	-0.000000000000000000e+00
5.066966696669666703e+01	-0.000000000000000000e+00
5.067026702670266758e+01	-0.000000000000000000e+00
5.067086708670866813e+01	-0.000000000000000000e+00
5.067146714671466867e+01	-0.000000000000000000e+00
5.067206720672066922e+01	-0.000000000000000000e+00
5.067266726672666977e+01	-0.000000000000000000e+00
5.067326732673267031e+01	-0.000000000000000000e+00
5.067386738673867086e+01	-0.000000000000000000e+00
5.067446744674467141e+01	-0.000000000000000000e+00
5.067506750675067195e+01	-0.000000000000000000e+00
5.067566756675667250e+01	-0.000000000000000000e+00
5.067626762676268015e+01	-0.000000000000000000e+00
5.067686768676867359e+01	-0.000000000000000000e+00
5.067746774677468125e+01	-0.000000000000000000e+00
5.067806780678067469e+01	-0.000000000000000000e+00
5.067866786678668234e+01	-0.000000000000000000e+00
5.067926792679267578e+01	-0.000000000000000000e+00
5.067986798679868343e+01	-0.000000000000000000e+00
5.068046804680468398e+01	-7.678115426503872404e-09
5.068106810681068453e+01	-2.487084145704979707e-08
5.068166816681668507e+01	-5.374581604965199725e-08
5.068226822682268562e+01	-9.685375958713952297e-08
5.068286828682868617e+01	-1.571876568940956204e-07
5.068346834683468671e+01	-2.382500647691644406e-07
5.068406840684068726e+01	-3.441295176984407035e-07
5.068466846684668781e+01	-4.795871005185093497e-07
5.068526852685268835e+01	-6.501543596374068693e-07
5.068586858685868890e+01	-8.622438341134022085e-07
5.068646864686468945e+01	-1.123273604501736866e-06
5.068706870687068999e+01	-1.441807380920054377e-06
5.068766876687669054e+01	-1.827711782204363485e-06
5.068826882688269109e+01	-2.292332595211058829e-06
5.068886888688869163e+01	-2.848691947074584688e-06
5.068946894689469218e+01	-3.511708473282213071e-06
5.069006900690069273e+01	-4.298442720419182380e-06
5.069066906690669327e+01	-5.228370183920887166e-06
5.069126912691269382e+01	-6.323684547602053305e-06
5.069186918691869437e+01	-7.609633862477260894e-06
5.069246924692469491e+01	-9.114892576707009860e-06
5.069306930693069546e+01	-1.087197250556487266e-05
5.069366936693669601e+01	-1.291767600919517048e-05
5.069426942694269655e+01	-1.529359482559623302e-05
5.069486948694869710e+01	-1.804665818561453742e-05
5.069546954695469765e+01	-2.122973401458593180e-05
5.069606960696069820e+01	-2.490228720035915695e-05
5.069666966696669874e+01	-2.913109907847863958e-05
5.069726972697269929e+01	-3.399105245094248827e-05
5.069786978697869984e+01	-3.956598661382229528e-05
5.069846984698470038e+01	-4.594194890435206592e-05
5.069906990699070093e+01	-5.322172350125949731e-05
5.069966996699670148e+01	-6.151975202636181554e-05
5.070027002700270202e+01	-7.096326428575761708e-05
5.070087008700870257e+01	-8.169349620654620808e-05
5.070147014701470312e+01	-9.386699929894519977e-05
5.070207020702070366e+01	-1.076570459606138576e-04
5.070267026702670421e+01	-1.232551349048734168e-04
5.070327032703270476e+01	-1.408726009368297327e-04
5.070387038703870530e+01	-1.607423332209472681e-04
5.070447044704470585e+01	-1.831206060805380469e-04
5.070507050705070640e+01	-2.082890262444668159e-04
5.070567056705670694e+01	-2.365566003100896320e-04
5.070627062706270749e+01	-2.682619260254710922e-04
5.070687068706870804e+01	-3.037755108101773032e-04
5.070747074707470858e+01	-3.435022207348464494e-04
5.070807080708070913e+01	-3.878838629682471542e-04
5.070867086708670968e+01	-4.374019044801559964e-04
5.070927092709271022e+01	-4.925803295631546019e-04
5.070987098709871077e+01	-5.539886385109619267e-04
5.071047104710471132e+01	-6.222449895702846434e-04
5.071107110711071186e+01	-6.980194860730271240e-04
5.071167116711671241e+01	-7.820376104621400062e-04
5.071227122712271296e+01	-8.750838067539440553e-04
5.071287128712871350e+01	-9.780052128393610430e-04
5.071347134713471405e+01	-1.091715543923338708e-03
5.071407140714071460e+01	-1.217199128343347207e-03
5.071467146714671514e+01	-1.355515097001820700e-03
5.071527152715271569e+01	-1.507801727701449032e-03
5.071587158715871624e+01	-1.675280945794090093e-03
5.071647164716471679e+01	-1.859255304620944984e-03
5.071707170717071733e+01	-2.061126323653748264e-03
5.071767176717671788e+01	-2.282393296165228808e-03
5.071827182718271843e+01	-2.524658382522644139e-03
5.071887188718871897e+01	-2.789631864315758603e-03
5.071947194719471952e+01	-3.079137562398850166e-03
5.072007200720072007e+01	-3.395118422621725730e-03
5.072067206720672061e+01	-3.739642273827908318e-03
5.072127212721272116e+01	-4.114907763611276754e-03
5.072187218721872171e+01	-4.523250478346440076e-03
5.072247224722472225e+01	-4.967149255142658433e-03
5.072307230723072280e+01	-5.449232694615022653e-03
5.072367236723672335e+01	-5.972285884716708668e-03
5.072427242724272389e+01	-6.539257347328714109e-03
5.072487248724872444e+01	-7.153266220852995752e-03
5.072547254725472499e+01	-7.817609693694499082e-03
5.072607260726072553e+01	-8.535770705239666828e-03
5.072667266726672608e+01	-9.311425932733746053e-03
5.072727272727272663e+01	-1.014845408431687933e-02
5.072787278727872717e+01	-1.105094452038766703e-02
5.072847284728472772e+01	-1.202320622741056763e-02
5.072907290729072827e+01	-1.306977717025666411e-02
5.072967296729672881e+01	-1.419543405115293588e-02
5.073027302730272936e+01	-1.540520250529772012e-02
5.073087308730872991e+01	-1.670436776516667082e-02
5.073147314731473045e+01	-1.809848582746787990e-02
5.073207320732073100e+01	-1.959339515859371411e-02
5.073267326732673155e+01	-2.119522897624602498e-02
5.073327332733273209e+01	-2.291042814666577679e-02
5.073387338733873264e+01	-2.474576241669749349e-02
5.073447344734473319e+01	-2.670833114733590571e-02
5.073507350735073373e+01	-2.880558448331414084e-02
5.073567356735673428e+01	-3.104533919083382956e-02
5.073627362736273483e+01	-3.343579533820184579e-02
5.073687368736873538e+01	-3.598555386802586298e-02
5.073747374737473592e+01	-3.870363511065439549e-02
5.073807380738073647e+01	-4.159949828944484174e-02
5.073867386738673702e+01	-4.468306206920809320e-02
5.073927392739273756e+01	-4.796472619980643448e-02
5.073987398739873811e+01	-5.145539430738045594e-02
5.074047404740473866e+01	-5.516649788605029747e-02
5.074107410741073920e+01	-5.911002154318863860e-02
5.074167416741673975e+01	-6.329852955149856131e-02
5.074227422742274030e+01	-6.774519376116623637e-02
5.074287428742874084e+01	-7.246382292529711389e-02
5.074347434743474139e+01	-7.746889349170890671e-02
5.074407440744074194e+01	-8.277558191394468468e-02
5.074467446744674248e+01	-8.839979853410939725e-02
5.074527452745274303e+01	-9.435822308983188300e-02
5.074587458745874358e+01	-1.006683418973232658e-01
5.074647464746474412e+01	-1.073484867621630201e-01
5.074707470747074467e+01	-1.144178756691034415e-01
5.074767476747674522e+01	-1.218966553018558108e-01
5.074827482748274576e+01	-1.298059454435211424e-01
5.074887488748874631e+01	-1.381678853080666736e-01
5.074947494749474686e+01	-1.470056818530297571e-01
5.075007500750074740e+01	-1.563436601234734213e-01
5.075067506750674795e+01	-1.662073156771149973e-01
5.075127512751274850e+01	-1.766233691405176554e-01
5.075187518751874904e+01	-1.876198229462706091e-01
5.075247524752474959e+01	-1.992260203011900765e-01
5.075307530753075014e+01	-2.114727064357471709e-01
5.075367536753675068e+01	-2.243920921851723094e-01
5.075427542754275123e+01	-2.380179199529828538e-01
5.075487548754875178e+01	-2.523855321080395453e-01
5.075547554755475232e+01	-2.675319418666332605e-01
5.075607560756075998e+01	-2.834959067115386810e-01
5.075667566756675342e+01	-3.003180044004225557e-01
5.075727572757276107e+01	-3.180407116164641335e-01
5.075787578757875451e+01	-3.367084853144922119e-01
5.075847584758476216e+01	-3.563678468163915536e-01
5.075907590759075561e+01	-3.770674687099150324e-01
5.075967596759676326e+01	-3.988582646054029124e-01
5.076027602760276380e+01	-4.217934818051664037e-01
5.076087608760876435e+01	-4.459287969404949203e-01
5.076147614761476490e+01	-4.713224146313387264e-01
5.076207620762076544e+01	-4.980351692236804073e-01
5.076267626762676599e+01	-5.261306296594617793e-01
5.076327632763276654e+01	-5.556752075336305330e-01
5.076387638763876708e+01	-5.867382683924101672e-01
5.076447644764476763e+01	-6.193922463262802047e-01
5.076507650765076818e+01	-6.537127619103640930e-01
5.076567656765676873e+01	-6.897787435439197701e-01
5.076627662766276927e+01	-7.276725522394948964e-01
5.076687668766876982e+01	-7.674801099109053171e-01
5.076747674767477037e+01	-8.092910312076788681e-01
5.076807680768077091e+01	-8.531987589418104090e-01
5.076867686768677146e+01	-8.993007031507314064e-01
5.076927692769277201e+01	-9.476983838382484482e-01
5.076987698769877255e+01	-9.984975774328117559e-01
5.077047704770477310e+01	-1.051808466999962555e+00
5.077107710771077365e+01	-1.107745796242997960e+00
5.077167716771677419e+01	-1.166429027323008905e+00
5.077227722772277474e+01	-1.227982502526241415e+00
5.077287728772877529e+01	-1.292535609803449947e+00
5.077347734773477583e+01	-1.360222952202364555e+00
5.077407740774077638e+01	-1.431184521210689953e+00
5.077467746774677693e+01	-1.505565874023164330e+00
5.077527752775277747e+01	-1.583518314742100364e+00
5.077587758775877802e+01	-1.665199079516579639e+00
5.077647764776477857e+01	-1.750771525620919977e+00
5.077707770777077911e+01	-1.840405324468475268e+00
5.077767776777677966e+01	-1.934276658551765227e+00
5.077827782778278021e+01	-2.032568422294955823e+00
5.077887788778878075e+01	-2.135470426799330745e+00
5.077947794779478130e+01	-2.243179608456697061e+00
5.078007800780078185e+01	-2.355900241399988548e+00
5.078067806780678239e+01	-2.473844153754091391e+00
5.078127812781278294e+01	-2.597230947643530907e+00
5.078187818781878349e+01	-2.726288222906967373e+00
5.078247824782478403e+01	-2.861251804461439008e+00
5.078307830783078458e+01	-3.002365973251803766e+00
5.078367836783678513e+01	-3.149883700713274504e+00
5.078427842784278567e+01	-3.304066886666647385e+00
5.078487848784878622e+01	-3.465186600557506935e+00
5.078547854785478677e+01	-3.633523325941568238e+00
5.078607860786078732e+01	-3.809367208109203595e+00
5.078667866786678786e+01	-3.993018304732260049e+00
5.078727872787278841e+01	-4.184786839406095638e+00
5.078787878787878896e+01	-4.384993457949052598e+00
5.078847884788478950e+01	-4.593969487310467059e+00
5.078907890789079005e+01	-4.812057196926557978e+00
5.078967896789679060e+01	-5.039610062351554731e+00
5.079027902790279114e+01	-5.276993030978580634e+00
5.079087908790879169e+01	-5.524582789651997672e+00
5.079147914791479224e+01	-5.782768033959017728e+00
5.079207920792079278e+01	-6.051949738974599313e+00
5.079267926792679333e+01	-6.332541431218960959e+00
5.079327932793279388e+01	-6.624969461572137952e+00
5.079387938793879442e+01	-6.929673278874576070e+00
5.079447944794479497e+01	-7.247105703927032572e+00
5.079507950795079552e+01	-7.577733203586683786e+00
5.079567956795679606e+01	-7.922036164639971290e+00
5.079627962796279661e+01	-8.280509167115607028e+00
5.079687968796879716e+01	-8.653661256683990999e+00
5.079747974797479770e+01	-9.042016215771957022e+00
5.079807980798079825e+01	-9.446112833003631692e+00
5.079867986798679880e+01	-9.866505170560692761e+00
5.079927992799279934e+01	-1.030376282903652196e+01
5.079987998799879989e+01	-1.075847120934126799e+01
5.080048004800480044e+01	-1.123123177119555294e+01
5.080108010801080098e+01	-1.172266228773269070e+01
5.080168016801680153e+01	-1.223339709571060752e+01
5.080228022802280208e+01	-1.276408733397406436e+01
5.080288028802880262e+01	-1.331540119754117768e+01
5.080348034803480317e+01	-1.388802416397906825e+01
5.080408040804080372e+01	-1.448265922070777734e+01
5.080468046804680426e+01	-1.510002708514240588e+01
5.080528052805280481e+01	-1.574086641706430711e+01
5.080588058805880536e+01	-1.640593402259627709e+01
5.080648064806480591e+01	-1.709600504913737495e+01
5.080708070807080645e+01	-1.781187317059771402e+01
5.080768076807680700e+01	-1.855435076225578328e+01
5.080828082808280755e+01	-1.932426906454448456e+01
5.080888088808880809e+01	-2.012247833505693961e+01
5.080948094809480864e+01	-2.094984798804676984e+01
5.081008100810080919e+01	-2.180726672068293936e+01
5.081068106810680973e+01	-2.269564262530521148e+01
5.081128112811281028e+01	-2.361590328691165652e+01
5.081188118811881083e+01	-2.456899586509653943e+01
5.081248124812481137e+01	-2.555588715964548285e+01
5.081308130813081192e+01	-2.657756365898067941e+01
5.081368136813681247e+01	-2.763503157063927773e+01
5.081428142814281301e+01	-2.872931683295854555e+01
5.081488148814881356e+01	-2.986146510712777058e+01
5.081548154815481411e+01	-3.103254174876352778e+01
5.081608160816081465e+01	-3.224363175815270210e+01
5.081668166816681520e+01	-3.349583970830186530e+01
5.081728172817281575e+01	-3.479028964992757267e+01
5.081788178817881629e+01	-3.612812499251339204e+01
5.081848184818481684e+01	-3.751050836055905791e+01
5.081908190819081739e+01	-3.893862142414205607e+01
5.081968196819681793e+01	-4.041366470291148971e+01
5.082028202820281848e+01	-4.193685734947464283e+01
5.082088208820881903e+01	-4.350943688338612958e+01
5.082148214821481957e+01	-4.513265891764325488e+01
5.082208220822082012e+01	-4.680779684759981762e+01
5.082268226822682067e+01	-4.853614150892919099e+01
5.082328232823282121e+01	-5.031900080377310047e+01
5.082388238823882176e+01	-5.215769929421945506e+01
5.082448244824482231e+01	-5.405357776226434652e+01
5.082508250825082285e+01	-5.600799273542052958e+01
5.082568256825682340e+01	-5.802231597715178424e+01
5.082628262826282395e+01	-6.009793394132356070e+01
5.082688268826882450e+01	-6.223624718987831983e+01
5.082748274827482504e+01	-6.443866977296066523e+01
5.082808280828082559e+01	-6.670662857073925522e+01
5.082868286828682614e+01	-6.904156259619192326e+01
5.082928292829282668e+01	-7.144492225814516928e+01
5.082988298829882723e+01	-7.391816858388507683e+01
5.083048304830482778e+01	-7.646277240068513947e+01
5.083108310831082832e+01	-7.908021347562345227e+01
5.083168316831682887e+01	-8.177197961309730090e+01
5.083228322832282942e+01	-8.453956570947384819e+01
5.083288328832882996e+01	-8.738447276435489641e+01
5.083348334833483051e+01	-9.030820684797001263e+01
5.083408340834083106e+01	-9.331227802425166828e+01
5.083468346834683160e+01	-9.639819922919366491e+01
5.083528352835283215e+01	-9.956748510413322606e+01
5.083588358835883980e+01	-1.028216507836480389e+02
5.083648364836483324e+01	-1.061622106378094657e+02
5.083708370837084090e+01	-1.095906769685806808e+02
5.083768376837683434e+01	-1.131085586602086437e+02
5.083828382838284199e+01	-1.167173597903512245e+02
5.083888388838883543e+01	-1.204185781739914773e+02
5.083948394839484308e+01	-1.242137038829400524e+02
5.084008400840084363e+01	-1.281042177118007146e+02
5.084068406840684418e+01	-1.320915895980425034e+02
5.084128412841284472e+01	-1.361772769964012753e+02
5.084188418841884527e+01	-1.403627232078910083e+02
5.084248424842484582e+01	-1.446493556637835241e+02
5.084308430843084636e+01	-1.490385841649865029e+02
5.084368436843684691e+01	-1.535317990773261272e+02
5.084428442844284746e+01	-1.581303694833139275e+02
5.084488448844884800e+01	-1.628356412910625011e+02
5.084548454845484855e+01	-1.676489353010901482e+02
5.084608460846084910e+01	-1.725715452318415259e+02
5.084668466846684964e+01	-1.776047357048294657e+02
5.084728472847285019e+01	-1.827497401903968921e+02
5.084788478847885074e+01	-1.880077589151752306e+02
5.084848484848485128e+01	-1.933799567324133477e+02
5.084908490849085183e+01	-1.988674609564333196e+02
5.084968496849685238e+01	-2.044713591625641129e+02
5.085028502850285292e+01	-2.101926969539908328e+02
5.085088508850885347e+01	-2.160324756970633473e+02
5.085148514851485402e+01	-2.219916502266771090e+02
5.085208520852085456e+01	-2.280711265234561722e+02
5.085268526852685511e+01	-2.342717593645565444e+02
5.085328532853285566e+01	-2.405943499499866221e+02
5.085388538853885620e+01	-2.470396435064620277e+02
5.085448544854485675e+01	-2.536083268708885896e+02
5.085508550855085730e+01	-2.603010260556671369e+02
5.085568556855685785e+01	-2.671183037912647933e+02
5.085628562856285839e+01	-2.740606570763517311e+02
5.085688568856885894e+01	-2.811285146951903471e+02
5.085748574857485949e+01	-2.883222347340570195e+02
5.085808580858086003e+01	-2.956421020918638760e+02
5.085868586858686058e+01	-3.030883259877161890e+02
5.085928592859286113e+01	-3.106610374682554720e+02
5.085988598859886167e+01	-3.183602869177127559e+02
5.086048604860486222e+01	-3.261860415736726964e+02
5.086108610861086277e+01	-3.341381830516596665e+02
5.086168616861686331e+01	-3.422165048817060438e+02
5.086228622862286386e+01	-3.504207100601683464e+02
5.086288628862886441e+01	-3.587504086201216182e+02
5.086348634863486495e+01	-3.672051152237296492e+02
5.086408640864086550e+01	-3.757842467800802524e+02
5.086468646864686605e+01	-3.844871200920129013e+02
5.086528652865286659e+01	-3.933129495355668723e+02
5.086588658865886714e+01	-4.022608447756959436e+02
5.086648664866486769e+01	-4.113298085219943232e+02
5.086708670867086823e+01	-4.205187343281977519e+02
5.086768676867686878e+01	-4.298264044392956293e+02
5.086828682868286933e+01	-4.392514876901212801e+02
5.086888688868886987e+01	-4.487925374593290258e+02
5.086948694869487042e+01	-4.584479896827065772e+02
5.087008700870087097e+01	-4.682161609297942277e+02
5.087068706870687151e+01	-4.780952465478193290e+02
5.087128712871287206e+01	-4.880833188769461799e+02
5.087188718871887261e+01	-4.981783255408978448e+02
5.087248724872487315e+01	-5.083780878169715152e+02
5.087308730873087370e+01	-5.186802990894971117e+02
5.087368736873687425e+01	-5.290825233907856955e+02
5.087428742874287479e+01	-5.395821940335752060e+02
5.087488748874887534e+01	-5.501766123390118537e+02
5.087548754875487589e+01	-5.608629464641385312e+02
5.087608760876087644e+01	-5.716382303328534817e+02
5.087668766876687698e+01	-5.824993626742721062e+02
5.087728772877287753e+01	-5.934431061723535095e+02
5.087788778877887808e+01	-6.044660867306456566e+02
5.087848784878487862e+01	-6.155647928559035336e+02
5.087908790879087917e+01	-6.267355751642962787e+02
5.087968796879687972e+01	-6.379746460138404700e+02
5.088028802880288026e+01	-6.492780792666262641e+02
5.088088808880888081e+01	-6.606418101842826900e+02
5.088148814881488136e+01	-6.720616354601027069e+02
5.088208820882088190e+01	-6.835332133910699213e+02
5.088268826882688245e+01	-6.950520641929745125e+02
5.088328832883288300e+01	-7.066135704616718840e+02
5.088388838883888354e+01	-7.182129777834162496e+02
5.088448844884488409e+01	-7.298453954970701716e+02
5.088508850885088464e+01	-7.415057976108448656e+02
5.088568856885688518e+01	-7.531890238761237697e+02
5.088628862886288573e+01	-7.648897810206916574e+02
5.088688868886888628e+01	-7.766026441436124514e+02
5.088748874887488682e+01	-7.883220582737868654e+02
5.088808880888088737e+01	-8.000423400940708234e+02
5.088868886888688792e+01	-8.117576798326174412e+02
5.088928892889288846e+01	-8.234621433229867762e+02
5.088988898889888901e+01	-8.351496742343182405e+02
5.089048904890488956e+01	-8.468140964726562743e+02
5.089108910891089010e+01	-8.584491167543952770e+02
5.089168916891689065e+01	-8.700483273524939705e+02
5.089228922892289120e+01	-8.816052090159562340e+02
5.089288928892889174e+01	-8.931131340628464841e+02
5.089348934893489229e+01	-9.045653696468959879e+02
5.089408940894089284e+01	-9.159550811974463613e+02
5.089468946894689338e+01	-9.272753360323590641e+02
5.089528952895289393e+01	-9.385191071432025183e+02
5.089588958895889448e+01	-9.496792771517759775e+02
5.089648964896489503e+01	-9.607486424368463531e+02
5.089708970897089557e+01	-9.717199174296638375e+02
5.089768976897689612e+01	-9.825857390765886521e+02
5.089828982898289667e+01	-9.933386714669197772e+02
5.089888988898889721e+01	-1.003971210623745492e+03
5.089948994899489776e+01	-1.014475789455340418e+03
5.090009000900089831e+01	-1.024844782864470289e+03
5.090069006900689885e+01	-1.035070513012577067e+03
5.090129012901289940e+01	-1.045145254735664366e+03
5.090189018901889995e+01	-1.055061241108356171e+03
5.090249024902490049e+01	-1.064810669152409901e+03
5.090309030903090104e+01	-1.074385705685647281e+03
5.090369036903690159e+01	-1.083778493307036115e+03
5.090429042904290213e+01	-1.092981156513377073e+03
5.090489048904890268e+01	-1.101985807942835663e+03
5.090549054905490323e+01	-1.110784554740242129e+03
5.090609060906090377e+01	-1.119369505038862371e+03
5.090669066906690432e+01	-1.127732774553144964e+03
5.090729072907290487e+01	-1.135866493276574602e+03
5.090789078907890541e+01	-1.143762812278695719e+03
5.090849084908490596e+01	-1.151413910594972322e+03
5.090909090909090651e+01	-1.158812002203044131e+03
5.090969096909690705e+01	-1.165949343078639686e+03
5.091029102910290760e+01	-1.172818238324233334e+03
5.091089108910890815e+01	-1.179411049363298162e+03
5.091149114911490869e+01	-1.185720201192824561e+03
5.091209120912090924e+01	-1.191738189686575424e+03
5.091269126912690979e+01	-1.197457588941328368e+03
5.091329132913291033e+01	-1.202871058658250149e+03
5.091389138913891088e+01	-1.207971351551311272e+03
5.091449144914491143e+01	-1.212751320774506667e+03
5.091509150915091197e+01	-1.217203927359543741e+03
5.091569156915691963e+01	-1.221322247655451520e+03
5.091629162916291307e+01	-1.225099480761490668e+03
5.091689168916892072e+01	-1.228528955944582322e+03
5.091749174917491416e+01	-1.231604140032441364e+03
5.091809180918092181e+01	-1.234318644773394681e+03
5.091869186918691526e+01	-1.236666234153889945e+03
5.091929192919292291e+01	-1.238640831664577490e+03
5.091989198919891635e+01	-1.240236527505792310e+03
5.092049204920492400e+01	-1.241447585723230077e+03
5.092109210921092455e+01	-1.242268451264584201e+03
5.092169216921692509e+01	-1.242693756947882775e+03
5.092229222922292564e+01	-1.242718330332268579e+03
5.092289228922892619e+01	-1.242337200481979835e+03
5.092349234923492673e+01	-1.241545604614268541e+03
5.092409240924092728e+01	-1.240338994622147766e+03
5.092469246924692783e+01	-1.238713043462740188e+03
5.092529252925292838e+01	-1.236663651402232745e+03
5.092589258925892892e+01	-1.234186952108417245e+03
5.092649264926492947e+01	-1.231279318581928692e+03
5.092709270927093002e+01	-1.227937368917414005e+03
5.092769276927693056e+01	-1.224157971885970937e+03
5.092829282928293111e+01	-1.219938252330318392e+03
5.092889288928893166e+01	-1.215275596364370358e+03
5.092949294929493220e+01	-1.210167656368987991e+03
5.093009300930093275e+01	-1.204612355775915830e+03
5.093069306930693330e+01	-1.198607893632054584e+03
5.093129312931293384e+01	-1.192152748936487114e+03
5.093189318931893439e+01	-1.185245684742864796e+03
5.093249324932493494e+01	-1.177885752019961274e+03
5.093309330933093548e+01	-1.170072293263584243e+03
5.093369336933693603e+01	-1.161804945853079744e+03
5.093429342934293658e+01	-1.153083645146160052e+03
5.093489348934893712e+01	-1.143908627305940172e+03
5.093549354935493767e+01	-1.134280431854384460e+03
5.093609360936093822e+01	-1.124199903946715040e+03
5.093669366936693876e+01	-1.113668196361614264e+03
5.093729372937293931e+01	-1.102686771202425462e+03
5.093789378937893986e+01	-1.091257401304811765e+03
5.093849384938494040e+01	-1.079382171346834184e+03
5.093909390939094095e+01	-1.067063478657599489e+03
5.093969396939694150e+01	-1.054304033721119595e+03
5.094029402940294204e+01	-1.041106860372352230e+03
5.094089408940894259e+01	-1.027475295682768774e+03
5.094149414941494314e+01	-1.013412989533244627e+03
5.094209420942094368e+01	-9.989239038723486601e+02
5.094269426942694423e+01	-9.840123116586734113e+02
5.094329432943294478e+01	-9.686827954860996215e+02
5.094389438943894532e+01	-9.529402458913892815e+02
5.094449444944494587e+01	-9.367898593439199431e+02
5.094509450945094642e+01	-9.202371359177609520e+02
5.094569456945694697e+01	-9.032878766466842535e+02
5.094629462946294751e+01	-8.859481805632544820e+02
5.094689468946894806e+01	-8.682244414234050964e+02
5.094749474947494861e+01	-8.501233441184292587e+02
5.094809480948094915e+01	-8.316518607767534377e+02
5.094869486948694970e+01	-8.128172465582201767e+02
5.094929492949295025e+01	-7.936270351440630293e+02
5.094989498949895079e+01	-7.740890339261900408e+02
5.095049504950495134e+01	-7.542113188997935822e+02
5.095109510951095189e+01	-7.340022292637202099e+02
5.095169516951695243e+01	-7.134703617334295132e+02
5.095229522952295298e+01	-6.926245645718033757e+02
5.095289528952895353e+01	-6.714739313434483847e+02
5.095349534953495407e+01	-6.500277943985292950e+02
5.095409540954095462e+01	-6.282957180925175180e+02
5.095469546954695517e+01	-6.062874917487251878e+02
5.095529552955295571e+01	-5.840131223707015806e+02
5.095589558955895626e+01	-5.614828271120675254e+02
5.095649564956495681e+01	-5.387070255116504995e+02
5.095709570957095735e+01	-5.156963315020996106e+02
5.095769576957695790e+01	-4.924615452005496081e+02
5.095829582958295845e+01	-4.690136444901535242e+02
5.095889588958895899e+01	-4.453637764016561960e+02
5.095949594959495954e+01	-4.215232483044480887e+02
5.096009600960096009e+01	-3.975035189167824683e+02
5.096069606960696063e+01	-3.733161891452124337e+02
5.096129612961296118e+01	-3.489729927634045339e+02
5.096189618961896173e+01	-3.244857869408190822e+02
5.096249624962496227e+01	-2.998665426319715834e+02
5.096309630963096282e+01	-2.751273348371134944e+02
5.096369636963696337e+01	-2.502803327454473674e+02
5.096429642964296391e+01	-2.253377897721076977e+02
5.096489648964896446e+01	-2.003120335003030448e+02
5.096549654965496501e+01	-1.752154555401798177e+02
5.096609660966096556e+01	-1.500605013160644603e+02
5.096669666966696610e+01	-1.248596597938340551e+02
5.096729672967296665e+01	-9.962545316030556819e+01
5.096789678967896720e+01	-7.437042646652452049e+01
5.096849684968496774e+01	-4.910713724696050519e+01
5.096909690969096829e+01	-2.384814512661218799e+01
5.096969696969696884e+01	1.393998571961878152e+00
5.097029702970296938e+01	2.660676120966336455e+01
5.097089708970896993e+01	5.177763918790297737e+01
5.097149714971497048e+01	7.689416826973921104e+01
5.097209720972097102e+01	1.019439338531773842e+02
5.097269726972697157e+01	1.269145811847876359e+02
5.097329732973297212e+01	1.517938255019089127e+02
5.097389738973897266e+01	1.765694620918015403e+02
5.097449744974497321e+01	2.012293762562080701e+02
5.097509750975097376e+01	2.257615531699689768e+02
5.097569756975697430e+01	2.501540876224872818e+02
5.097629762976297485e+01	2.743951936309766779e+02
5.097689768976897540e+01	2.984732139146628356e+02
5.097749774977497594e+01	3.223766292192909759e+02
5.097809780978097649e+01	3.460940674815233251e+02
5.097869786978697704e+01	3.696143128230303319e+02
5.097929792979297758e+01	3.929263143643597687e+02
5.097989798979897813e+01	4.160191948489098763e+02
5.098049804980497868e+01	4.388822590676148820e+02
5.098109810981097922e+01	4.615050020752620981e+02
5.098169816981697977e+01	4.838771171896277110e+02
5.098229822982298032e+01	5.059885037649883088e+02
5.098289828982898086e+01	5.278292747318273541e+02
5.098349834983498141e+01	5.493897638949622433e+02
5.098409840984098196e+01	5.706605329826136312e+02
5.098469846984698250e+01	5.916323784393314327e+02
5.098529852985298305e+01	6.122963379560364956e+02
5.098589858985898360e+01	6.326436967308405883e+02
5.098649864986498415e+01	6.526659934546544264e+02
5.098709870987098469e+01	6.723550260160290009e+02
5.098769876987698524e+01	6.917028569200285801e+02
5.098829882988298579e+01	7.107018184163761134e+02
5.098889888988898633e+01	7.293445173324836333e+02
5.098949894989498688e+01	7.476238396074339789e+02
5.099009900990098743e+01	7.655329545233566932e+02
5.099069906990698797e+01	7.830653186310778437e+02
5.099129912991298852e+01	8.002146793673678076e+02
5.099189918991898907e+01	8.169750783614613283e+02
5.099249924992498961e+01	8.333408544290684858e+02
5.099309930993099016e+01	8.493066462523747759e+02
5.099369936993699071e+01	8.648673947450729429e+02
5.099429942994299125e+01	8.800183451018217511e+02
5.099489948994899180e+01	8.947550485319791278e+02
5.099549954995499945e+01	9.090733636778484197e+02
5.099609960996099289e+01	9.229694577181164732e+02
5.099669966996700055e+01	9.364398071575591302e+02
5.099729972997299399e+01	9.494811983044830868e+02
5.099789978997900164e+01	9.620907274378075726e+02
5.099849984998499508e+01	9.742658006660446972e+02
5.099909990999100273e+01	9.860041334808422562e+02
5.099969996999699617e+01	9.973037500081479720e+02
5.100030003000300383e+01	1.008162981960392699e+03
5.100090009000900437e+01	1.018580467293489392e+03
5.100150015001500492e+01	1.028555148572779672e+03
5.100210021002100547e+01	1.038086271052399752e+03
5.100270027002700601e+01	1.047173380472919689e+03
5.100330033003300656e+01	1.055816320582359594e+03
5.100390039003900711e+01	1.064015230386094800e+03
5.100450045004500765e+01	1.071770541131371829e+03
5.100510051005100820e+01	1.079082973032541304e+03
5.100570057005700875e+01	1.085953531743321264e+03
5.100630063006300929e+01	1.092383504582721571e+03
5.100690069006900984e+01	1.098374456521494267e+03
5.100750075007501039e+01	1.103928225936242143e+03
5.100810081008101093e+01	1.109046920138502855e+03
5.100870087008701148e+01	1.113732910686402874e+03
5.100930093009301203e+01	1.117988828486642433e+03
5.100990099009901257e+01	1.121817558694768650e+03
5.101050105010501312e+01	1.125222235421877713e+03
5.101110111011101367e+01	1.128206236256052762e+03
5.101170117011701421e+01	1.130773176606980996e+03
5.101230123012301476e+01	1.132926903882334955e+03
5.101290129012901531e+01	1.134671491504634105e+03
5.101350135013501585e+01	1.136011232777376335e+03
5.101410141014101640e+01	1.136950634609373537e+03
5.101470147014701695e+01	1.137494411106236385e+03
5.101530153015301750e+01	1.137647477038087800e+03
5.101590159015901804e+01	1.137414941192571177e+03
5.101650165016501859e+01	1.136802099622294691e+03
5.101710171017101914e+01	1.135814428795854838e+03
5.101770177017701968e+01	1.134457578661612388e+03
5.101830183018302023e+01	1.132737365633338868e+03
5.101890189018902078e+01	1.130659765506904705e+03
5.101950195019502132e+01	1.128230906317071913e+03
5.102010201020102187e+01	1.125457061143462397e+03
5.102070207020702242e+01	1.122344640874696779e+03
5.102130213021302296e+01	1.118900186939602236e+03
5.102190219021902351e+01	1.115130364014371253e+03
5.102250225022502406e+01	1.111041952714364470e+03
5.102310231023102460e+01	1.106641842279234424e+03
5.102370237023702515e+01	1.101937023259868965e+03
5.102430243024302570e+01	1.096934580215543292e+03
5.102490249024902624e+01	1.091641684429547695e+03
5.102550255025502679e+01	1.086065586651377089e+03
5.102610261026102734e+01	1.080213609873422229e+03
5.102670267026702788e+01	1.074093142149956520e+03
5.102730273027302843e+01	1.067711629465987698e+03
5.102790279027902898e+01	1.061076568663413127e+03
5.102850285028502952e+01	1.054195500431674645e+03
5.102910291029103007e+01	1.047076002369935850e+03
5.102970297029703062e+01	1.039725682127597565e+03
5.103030303030303116e+01	1.032152170629731927e+03
5.103090309030903171e+01	1.024363115393816315e+03
5.103150315031503226e+01	1.016366173943904755e+03
5.103210321032103280e+01	1.008169007328154521e+03
5.103270327032703335e+01	9.997792737453869449e+02
5.103330333033303390e+01	9.912046222860991520e+02
5.103390339033903444e+01	9.824526867931465404e+02
5.103450345034503499e+01	9.735310798470054579e+02
5.103510351035103554e+01	9.644473868803302139e+02
5.103570357035703609e+01	9.552091604262200235e+02
5.103630363036303663e+01	9.458239145044003635e+02
5.103690369036903718e+01	9.362991191492172902e+02
5.103750375037503773e+01	9.266421950831147569e+02
5.103810381038103827e+01	9.168605085390249769e+02
5.103870387038703882e+01	9.069613662347735499e+02
5.103930393039303937e+01	8.969520105024282657e+02
5.103990399039903991e+01	8.868396145751971744e+02
5.104050405040504046e+01	8.766312780342465203e+02
5.104110411041104101e+01	8.663340224175772164e+02
5.104170417041704155e+01	8.559547869927855572e+02
5.104230423042304210e+01	8.455004246953501479e+02
5.104290429042904265e+01	8.349776982337884874e+02
5.104350435043504319e+01	8.243932763627972236e+02
5.104410441044104374e+01	8.137537303252613583e+02
5.104470447044704429e+01	8.030655304637469953e+02
5.104530453045304483e+01	7.923350430018832640e+02
5.104590459045904538e+01	7.815685269958005392e+02
5.104650465046504593e+01	7.707721314555619756e+02
5.104710471047104647e+01	7.599518926362975435e+02
5.104770477047704702e+01	7.491137314985616058e+02
5.104830483048304757e+01	7.382634513371733647e+02
5.104890489048904811e+01	7.274067355776581962e+02
5.104950495049504866e+01	7.165491457391426593e+02
5.105010501050104921e+01	7.056961195624101038e+02
5.105070507050704975e+01	6.948529693016155306e+02
5.105130513051305030e+01	6.840248801779764563e+02
5.105190519051905085e+01	6.732169089935867987e+02
5.105250525052505139e+01	6.624339829033315254e+02
5.105310531053105194e+01	6.516808983427140447e+02
5.105370537053705249e+01	6.409623201092613272e+02
5.105430543054305303e+01	6.302827805950172433e+02
5.105490549054905358e+01	6.196466791674949945e+02
5.105550555055505413e+01	6.090582816963233199e+02
5.105610561056105468e+01	5.985217202227187272e+02
5.105670567056705522e+01	5.880409927687412619e+02
5.105730573057305577e+01	5.776199632832513089e+02
5.105790579057905632e+01	5.672623617213191665e+02
5.105850585058505686e+01	5.569717842537813794e+02
5.105910591059105741e+01	5.467516936035206072e+02
5.105970597059705796e+01	5.366054195049846385e+02
5.106030603060305850e+01	5.265361592833700115e+02
5.106090609060905905e+01	5.165469785498373767e+02
5.106150615061505960e+01	5.066408120090451348e+02
5.106210621062106014e+01	4.968204643752671927e+02
5.106270627062706069e+01	4.870886113932746184e+02
5.106330633063306124e+01	4.774478009601472195e+02
5.106390639063906178e+01	4.679004543441359942e+02
5.106450645064506233e+01	4.584488674966734152e+02
5.106510651065106288e+01	4.490952124535983785e+02
5.106570657065706342e+01	4.398415388216649831e+02
5.106630663066306397e+01	4.306897753463812251e+02
5.106690669066906452e+01	4.216417315572218740e+02
5.106750675067506506e+01	4.126990994862730417e+02
5.106810681068106561e+01	4.038634554563645906e+02
5.106870687068706616e+01	3.951362619347717100e+02
5.106930693069306670e+01	3.865188694485684664e+02
5.106990699069906725e+01	3.780125185577662705e+02
5.107050705070506780e+01	3.696183418823833904e+02
5.107110711071106834e+01	3.613373661796247234e+02
5.107170717071706889e+01	3.531705144674074859e+02
5.107230723072306944e+01	3.451186081904955358e+02
5.107290729072906998e+01	3.371823694255604096e+02
5.107350735073507053e+01	3.293624231215427471e+02
5.107410741074107108e+01	3.216592993717381432e+02
5.107470747074707162e+01	3.140734357140945008e+02
5.107530753075307928e+01	3.066051794562725945e+02
5.107590759075907272e+01	2.992547900220855013e+02
5.107650765076508037e+01	2.920224413160037784e+02
5.107710771077107381e+01	2.849082241024880204e+02
5.107770777077708146e+01	2.779121483969807969e+02
5.107830783078307491e+01	2.710341458654709754e+02
5.107890789078908256e+01	2.642740722296277909e+02
5.107950795079507600e+01	2.576317096745709705e+02
5.108010801080108365e+01	2.511067692564466824e+02
5.108070807080708420e+01	2.446988933145500198e+02
5.108130813081308474e+01	2.384076578560968187e+02
5.108190819081908529e+01	2.322325749538738364e+02
5.108250825082508584e+01	2.261730951263523934e+02
5.108310831083108638e+01	2.202286097047077078e+02
5.108370837083708693e+01	2.143984531844387220e+02
5.108430843084308748e+01	2.086819055593683174e+02
5.108490849084908803e+01	2.030781946359027188e+02
5.108550855085508857e+01	1.975864983255137304e+02
5.108610861086108912e+01	1.922059469135084555e+02
5.108670867086708967e+01	1.869356253022363319e+02
5.108730873087309021e+01	1.817745752269795503e+02
5.108790879087909076e+01	1.767217974428635898e+02
5.108850885088509131e+01	1.717762538812175137e+02
5.108910891089109185e+01	1.669368697739014920e+02
5.108970897089709240e+01	1.622025357442111613e+02
5.109030903090309295e+01	1.575721098630583583e+02
5.109090909090909349e+01	1.530444196692136529e+02
5.109150915091509404e+01	1.486182641524844712e+02
5.109210921092109459e+01	1.442924156987873801e+02
5.109270927092709513e+01	1.400656219961603597e+02
5.109330933093309568e+01	1.359366079008401584e+02
5.109390939093909623e+01	1.319040772626135833e+02
5.109450945094509677e+01	1.279667147087318426e+02
5.109510951095109732e+01	1.241231873857537096e+02
5.109570957095709787e+01	1.203721466587622189e+02
5.109630963096309841e+01	1.167122297674721665e+02
5.109690969096909896e+01	1.131420614388190984e+02
5.109750975097509951e+01	1.096602554556927203e+02
5.109810981098110005e+01	1.062654161815460583e+02
5.109870987098710060e+01	1.029561400331673724e+02
5.109930993099310115e+01	9.973101693072291596e+01
5.109990999099910169e+01	9.658863168217305883e+01
5.110051005100510224e+01	9.352756532998364492e+01
5.110111011101110279e+01	9.054639645332783005e+01
5.110171017101710333e+01	8.764370242588131532e+01
5.110231023102310388e+01	8.481806062936672674e+01
5.110291029102910443e+01	8.206804962305474760e+01
5.110351035103510497e+01	7.939225026947951847e+01
5.110411041104110552e+01	7.678924681667326979e+01
5.110471047104710607e+01	7.425762793727153621e+01
5.110531053105310662e+01	7.179598772488266434e+01
5.110591059105910716e+01	6.940292664815646617e+01
5.110651065106510771e+01	6.707705246302668911e+01
5.110711071107110826e+01	6.481698108363782751e+01
5.110771077107710880e+01	6.262133741250174523e+01
5.110831083108310935e+01	6.048875613046294575e+01
5.110891089108910990e+01	5.841788244708045852e+01
5.110951095109511044e+01	5.640737281206470755e+01
5.111011101110111099e+01	5.445589558843147415e+01
5.111071107110711154e+01	5.256213168806394265e+01
5.111131113111311208e+01	5.072477517039108363e+01
5.111191119111911263e+01	4.894253380491603878e+01
5.111251125112511318e+01	4.721412959834492540e+01
5.111311131113111372e+01	4.553829928708339736e+01
5.111371137113711427e+01	4.391379479588498924e+01
5.111431143114311482e+01	4.233938366344753490e+01
5.111491149114911536e+01	4.081384943576745172e+01
5.111551155115511591e+01	3.933599202807070583e+01
5.111611161116111646e+01	3.790462805614934894e+01
5.111671167116711700e+01	3.651859113042968374e+01
5.111731173117311755e+01	3.517673214285586880e+01
5.111791179117911810e+01	3.387791950461651425e+01
5.111851185118511864e+01	3.262103936349293321e+01
5.111911191119111919e+01	3.140499579483537929e+01
5.111971197119711974e+01	3.022871096701778271e+01
5.112031203120312028e+01	2.909112528222281924e+01
5.112091209120912083e+01	2.799119749340572838e+01
5.112151215121512138e+01	2.692790479828406802e+01
5.112211221122112192e+01	2.590024291119480537e+01
5.112271227122712247e+01	2.490722611365696793e+01
5.112331233123312302e+01	2.394788728447036164e+01
5.112391239123912356e+01	2.302127791017542080e+01
5.112451245124512411e+01	2.212646807669027638e+01
5.112511251125112466e+01	2.126254644293307194e+01
5.112571257125712521e+01	2.042862019722796418e+01
5.112631263126312575e+01	1.962381499728265410e+01
5.112691269126912630e+01	1.884727489451453053e+01
5.112751275127512685e+01	1.809816224349070524e+01
5.112811281128112739e+01	1.737565759723471359e+01
5.112871287128712794e+01	1.667895958913972621e+01
5.112931293129312849e+01	1.600728480221442496e+01
5.112991299129912903e+01	1.535986762637345393e+01
5.113051305130512958e+01	1.473596010446967242e+01
5.113111311131113013e+01	1.413483176775047312e+01
5.113171317131713067e+01	1.355576946140418571e+01
5.113231323132313122e+01	1.299807716084721498e+01
5.113291329132913177e+01	1.246107577938572319e+01
5.113351335133513231e+01	1.194410296786889525e+01
5.113411341134113286e+01	1.144651291444360908e+01
5.113471347134713341e+01	1.096767611575028845e+01
5.113531353135313395e+01	1.050697916294562617e+01
5.113591359135913450e+01	1.006382451516804011e+01
5.113651365136513505e+01	9.637630267822411056e+00
5.113711371137113559e+01	9.227829916195686266e+00
5.113771377137713614e+01	8.833872114897207695e+00
5.113831383138313669e+01	8.455220433599553331e+00
5.113891389138913723e+01	8.091353109537614330e+00
5.113951395139513778e+01	7.741762797205586466e+00
5.114011401140113833e+01	7.405956315673888568e+00
5.114071407140713887e+01	7.083454393929894621e+00
5.114131413141313942e+01	6.773791414629283025e+00
5.114191419141913997e+01	6.476515156626931002e+00
5.114251425142514051e+01	6.191186536639472493e+00
5.114311431143114106e+01	5.917379350374716296e+00
5.114371437143714161e+01	5.654680013446417242e+00
5.114431443144314215e+01	5.402687302376877554e+00
5.114491449144914270e+01	5.161012095973836367e+00
5.114551455145514325e+01	4.929277117352658166e+00
5.114611461146114380e+01	4.707116676859865123e+00
5.114671467146714434e+01	4.494176416139186614e+00
5.114731473147314489e+01	4.290113053567313983e+00
5.114791479147914544e+01	4.094594131272714321e+00
5.114851485148514598e+01	3.907297763937443769e+00
5.114911491149114653e+01	3.727912389569316254e+00
5.114971497149714708e+01	3.556136522419217627e+00
5.115031503150314762e+01	3.391678508206635190e+00
5.115091509150914817e+01	3.234256281804945843e+00
5.115151515151514872e+01	3.083597127527263559e+00
5.115211521152114926e+01	2.939437442142950108e+00
5.115271527152714981e+01	2.801522500745059929e+00
5.115331533153315036e+01	2.669606225579375547e+00
5.115391539153915090e+01	2.543450957936486567e+00
5.115451545154515145e+01	2.422827233199709163e+00
5.115511551155115910e+01	2.307513559133279823e+00
5.115571557155715254e+01	2.197296197487295544e+00
5.115631563156316020e+01	2.091968948988302657e+00
5.115691569156915364e+01	1.991332941777194332e+00
5.115751575157516129e+01	1.895196423349090997e+00
5.115811581158115473e+01	1.803374556043392918e+00
5.115871587158716238e+01	1.715689216125723338e+00
5.115931593159315582e+01	1.631968796497540009e+00
5.115991599159916348e+01	1.552048013063364040e+00
5.116051605160516402e+01	1.475767714779997686e+00
5.116111611161116457e+01	1.402974697406867755e+00
5.116171617161716512e+01	1.333521520971433949e+00
5.116231623162316566e+01	1.267266330958794818e+00
5.116291629162916621e+01	1.204072683229894691e+00
5.116351635163516676e+01	1.143809372668264102e+00
5.116411641164116730e+01	1.086350265550904970e+00
5.116471647164716785e+01	1.031574135634836242e+00
5.116531653165316840e+01	9.793645039468765745e-01
5.116591659165916894e+01	9.296094822604772379e-01
5.116651665166516949e+01	8.822016202398803575e-01
5.116711671167117004e+01	8.370377562284883055e-01
5.116771677167717058e+01	7.940188716551214165e-01
5.116831683168317113e+01	7.530499490288549147e-01
5.116891689168917168e+01	7.140398334903326205e-01
5.116951695169517222e+01	6.769010978847924687e-01
5.117011701170117277e+01	6.415499113196727610e-01
5.117071707170717332e+01	6.079059111674135485e-01
5.117131713171317386e+01	5.758920784720733543e-01
5.117191719171917441e+01	5.454346167165534665e-01
5.117251725172517496e+01	5.164628339056035466e-01
5.117311731173117550e+01	4.889090279183845311e-01
5.117371737173717605e+01	4.627083750831100240e-01
5.117431743174317660e+01	4.377988219252881286e-01
5.117491749174917715e+01	4.141209800402000374e-01
5.117551755175517769e+01	3.916180240396134882e-01
5.117611761176117824e+01	3.702355925221815225e-01
5.117671767176717879e+01	3.499216920166505762e-01
5.117731773177317933e+01	3.306266038467676749e-01
5.117791779177917988e+01	3.123027938667050085e-01
5.117851785178518043e+01	2.949048250158318174e-01
5.117911791179118097e+01	2.783892726418049079e-01
5.117971797179718152e+01	2.627146425411414077e-01
5.118031803180318207e+01	2.478412916667203647e-01
5.118091809180918261e+01	2.337313514519699376e-01
5.118151815181518316e+01	2.203486537018556901e-01
5.118211821182118371e+01	2.076586590011541000e-01
5.118271827182718425e+01	1.956283875908497727e-01
5.118331833183318480e+01	1.842263526638674986e-01
5.118391839183918535e+01	1.734224960316593789e-01
5.118451845184518589e+01	1.631881261134606742e-01
5.118511851185118644e+01	1.534958582002570460e-01
5.118571857185718699e+01	1.443195569456919847e-01
5.118631863186318753e+01	1.356342810362416995e-01
5.118691869186918808e+01	1.274162299930345355e-01
5.118751875187518863e+01	1.196426930576580949e-01
5.118811881188118917e+01	1.122920001141876345e-01
5.118871887188718972e+01	1.053434745995013855e-01
5.118931893189319027e+01	9.877738835369720416e-02
5.118991899189919081e+01	9.257491836212394798e-02
5.119051905190519136e+01	8.671810534018102590e-02
5.119111911191119191e+01	8.118981411163404827e-02
5.119171917191719245e+01	7.597369573075826721e-02
5.119231923192319300e+01	7.105415129816243514e-02
5.119291929192919355e+01	6.641629741967561285e-02
5.119351935193519409e+01	6.204593325722081165e-02
5.119411941194119464e+01	5.792950912015457088e-02
5.119471947194719519e+01	5.405409654514729129e-02
5.119531953195319574e+01	5.040735981232133400e-02
5.119591959195919628e+01	4.697752884507215565e-02
5.119651965196519683e+01	4.375337344078528146e-02
5.119711971197119738e+01	4.072417877953780907e-02
5.119771977197719792e+01	3.787972215785815472e-02
5.119831983198319847e+01	3.521025089471151170e-02
5.119891989198919902e+01	3.270646135710113950e-02
5.119951995199519956e+01	3.035947905302621708e-02
5.120012001200120011e+01	2.816083974002827825e-02
5.120072007200720066e+01	2.610247149818822887e-02
5.120132013201320120e+01	2.417667771721320955e-02
5.120192019201920175e+01	2.237612094816996203e-02
5.120252025202520230e+01	2.069380087975651594e-02
5.120312031203120284e+01	1.912305458077659046e-02
5.120372037203720339e+01	1.765753431732181369e-02
5.120432043204320394e+01	1.629119442471654855e-02
5.120492049204920448e+01	1.501827881123905979e-02
5.120552055205520503e+01	1.383330905300039423e-02
5.120612061206120558e+01	1.273107304108823251e-02
5.120672067206720612e+01	1.170661414389404485e-02
5.120732073207320667e+01	1.075522084942777748e-02
5.120792079207920722e+01	9.872416854367498801e-03
5.120852085208520776e+01	9.053951568578530798e-03
5.120912091209120831e+01	8.295791005851316235e-03
5.120972097209720886e+01	7.594109033634740755e-03
5.121032103210320940e+01	6.945278956566105014e-03
5.121092109210920995e+01	6.345865410606218310e-03
5.121152115211521050e+01	5.792616546563296789e-03
5.121212121212121104e+01	5.282456483719336765e-03
5.121272127212721159e+01	4.812478016144886885e-03
5.121332133213321214e+01	4.379935556090572626e-03
5.121392139213921268e+01	3.982238300566803141e-03
5.121452145214521323e+01	3.616943608856829171e-03
5.121512151215121378e+01	3.281750580245472709e-03
5.121572157215721433e+01	2.974493822679814825e-03
5.121632163216321487e+01	2.693137404403712735e-03
5.121692169216921542e+01	2.435768981821986173e-03
5.121752175217521597e+01	2.200594097949673707e-03
5.121812181218121651e+01	1.985930646786486682e-03
5.121872187218721706e+01	1.790203499826562277e-03
5.121932193219321761e+01	1.611939291670515164e-03
5.121992199219921815e+01	1.449761362353284462e-03
5.122052205220521870e+01	1.302391546270671892e-03
5.122112211221121925e+01	1.168630617450473926e-03
5.122172217221721979e+01	1.047362035751018931e-03
5.122232223222322034e+01	9.375474687297013750e-04
5.122292229222922089e+01	8.382224687099662508e-04
5.122352235223522143e+01	7.484923039813625584e-04
5.122412241224122198e+01	6.675279431427179029e-04
5.122472247224722253e+01	5.945621916077547045e-04
5.122532253225322307e+01	5.288859792436542522e-04
5.122592259225922362e+01	4.698447980142036779e-04
5.122652265226522417e+01	4.168352883581183648e-04
5.122712271227122471e+01	3.693019728576660016e-04
5.122772277227722526e+01	3.267341355501753790e-04
5.122832283228322581e+01	2.886628450124135254e-04
5.122892289228922635e+01	2.546581191118074943e-04
5.122952295229522690e+01	2.243262290751092030e-04
5.123012301230122745e+01	1.973071402800049244e-04
5.123072307230722799e+01	1.732720869333700118e-04
5.123132313231322854e+01	1.519212775658529359e-04
5.123192319231922909e+01	1.329817280501552714e-04
5.123252325232522963e+01	1.162052186430824290e-04
5.123312331233123018e+01	1.013663713619543220e-04
5.123372337233723073e+01	8.826084383651128489e-05
5.123432343234323127e+01	7.670363562972988135e-05
5.123492349234923893e+01	6.652750289618875783e-05
5.123552355235523237e+01	5.758147714554027872e-05
5.123612361236124002e+01	4.972948380156547122e-05
5.123672367236723346e+01	4.284905619416187517e-05
5.123732373237324111e+01	3.683014059200899362e-05
5.123792379237923456e+01	3.157398787687031711e-05
5.123852385238524221e+01	2.699881921789061819e-05
5.123912391239123565e+01	2.302407249787334772e-05
5.123972397239724330e+01	1.957787093432448902e-05
5.124032403240324385e+01	1.659618517267562950e-05
5.124092409240924439e+01	1.402206491331296434e-05
5.124152415241524494e+01	1.180493553639407487e-05
5.124212421242124549e+01	9.899955357936665790e-06
5.124272427242724604e+01	8.267429326327610856e-06
5.124332433243324658e+01	6.872275148808117178e-06
5.124392439243924713e+01	5.683538021256914038e-06
5.124452445244524768e+01	4.673950320386991404e-06
5.124512451245124822e+01	3.819532804028265924e-06
5.124572457245724877e+01	3.099234051303094511e-06
5.124632463246324932e+01	2.494605059115455294e-06
5.124692469246924986e+01	1.989506093465352854e-06
5.124752475247525041e+01	1.569843072762551741e-06
5.124812481248125096e+01	1.223330934746413887e-06
5.124872487248725150e+01	9.392816081207834444e-07
5.124932493249325205e+01	7.084143739862715149e-07
5.124992499249925260e+01	5.226865600972383690e-07
5.125052505250525314e+01	3.751426624834697612e-07
5.125112511251125369e+01	2.597801337439948504e-07
5.125172517251725424e+01	1.714302151154565526e-07
5.125232523252325478e+01	1.056523200922460121e-07
5.125292529252925533e+01	5.864060085576513598e-08
5.125352535253525588e+01	2.714144504766363339e-08
5.125412541254125642e+01	8.380759548185823530e-09
5.125472547254725697e+01	-0.000000000000000000e+00
5.125532553255325752e+01	-0.000000000000000000e+00
5.125592559255925806e+01	-0.000000000000000000e+00
5.125652565256525861e+01	-0.000000000000000000e+00
5.125712571257125916e+01	-0.000000000000000000e+00
5.125772577257725970e+01	-0.000000000000000000e+00
5.125832583258326025e+01	-0.000000000000000000e+00
5.125892589258926080e+01	-0.000000000000000000e+00
5.125952595259526134e+01	-0.000000000000000000e+00
5.126012601260126189e+01	-0.000000000000000000e+00
5.126072607260726244e+01	-0.000000000000000000e+00
5.126132613261326298e+01	-0.000000000000000000e+00
5.126192619261926353e+01	-0.000000000000000000e+00
5.126252625262526408e+01	-0.000000000000000000e+00
5.126312631263126462e+01	-0.000000000000000000e+00
5.126372637263726517e+01	-0.000000000000000000e+00
5.126432643264326572e+01	-0.000000000000000000e+00
5.126492649264926627e+01	-0.000000000000000000e+00
5.126552655265526681e+01	-0.000000000000000000e+00
5.126612661266126736e+01	-0.000000000000000000e+00
5.126672667266726791e+01	-0.000000000000000000e+00
5.126732673267326845e+01	-0.000000000000000000e+00
5.126792679267926900e+01	-0.000000000000000000e+00
5.126852685268526955e+01	-0.000000000000000000e+00
5.126912691269127009e+01	-0.000000000000000000e+00
5.126972697269727064e+01	-0.000000000000000000e+00
5.127032703270327119e+01	-0.000000000000000000e+00
5.127092709270927173e+01	-0.000000000000000000e+00
5.127152715271527228e+01	-0.000000000000000000e+00
5.127212721272127283e+01	-0.000000000000000000e+00
5.127272727272727337e+01	-0.000000000000000000e+00
5.127332733273327392e+01	-0.000000000000000000e+00
5.127392739273927447e+01	-0.000000000000000000e+00
5.127452745274527501e+01	-0.000000000000000000e+00
5.127512751275127556e+01	-0.000000000000000000e+00
5.127572757275727611e+01	-0.000000000000000000e+00
5.127632763276327665e+01	-0.000000000000000000e+00
5.127692769276927720e+01	-0.000000000000000000e+00
5.127752775277527775e+01	-0.000000000000000000e+00
5.127812781278127829e+01	-0.000000000000000000e+00
5.127872787278727884e+01	-0.000000000000000000e+00
5.127932793279327939e+01	-0.000000000000000000e+00
5.127992799279927993e+01	-0.000000000000000000e+00
5.128052805280528048e+01	-0.000000000000000000e+00
5.128112811281128103e+01	-0.000000000000000000e+00
5.128172817281728157e+01	-0.000000000000000000e+00
5.128232823282328212e+01	-0.000000000000000000e+00
5.128292829282928267e+01	-0.000000000000000000e+00
5.128352835283528321e+01	-0.000000000000000000e+00
5.128412841284128376e+01	-0.000000000000000000e+00
5.128472847284728431e+01	-0.000000000000000000e+00
5.128532853285328486e+01	-0.000000000000000000e+00
5.128592859285928540e+01	-0.000000000000000000e+00
5.128652865286528595e+01	-0.000000000000000000e+00
5.128712871287128650e+01	-0.000000000000000000e+00
5.128772877287728704e+01	-0.000000000000000000e+00
5.128832883288328759e+01	-0.000000000000000000e+00
5.128892889288928814e+01	-0.000000000000000000e+00
5.128952895289528868e+01	-0.000000000000000000e+00
5.129012901290128923e+01	-0.000000000000000000e+00
5.129072907290728978e+01	-0.000000000000000000e+00
5.129132913291329032e+01	-0.000000000000000000e+00
5.129192919291929087e+01	-0.000000000000000000e+00
5.129252925292529142e+01	-0.000000000000000000e+00
5.129312931293129196e+01	-0.000000000000000000e+00
5.129372937293729251e+01	-0.000000000000000000e+00
5.129432943294329306e+01	-0.000000000000000000e+00
5.129492949294929360e+01	-0.000000000000000000e+00
5.129552955295529415e+01	-0.000000000000000000e+00
5.129612961296129470e+01	-0.000000000000000000e+00
5.129672967296729524e+01	-0.000000000000000000e+00
5.129732973297329579e+01	-0.000000000000000000e+00
5.129792979297929634e+01	-0.000000000000000000e+00
5.129852985298529688e+01	-0.000000000000000000e+00
5.129912991299129743e+01	-0.000000000000000000e+00
5.129972997299729798e+01	-0.000000000000000000e+00
5.130033003300329852e+01	-0.000000000000000000e+00
5.130093009300929907e+01	-0.000000000000000000e+00
5.130153015301529962e+01	-0.000000000000000000e+00
5.130213021302130016e+01	-0.000000000000000000e+00
5.130273027302730071e+01	-0.000000000000000000e+00
5.130333033303330126e+01	-0.000000000000000000e+00
5.130393039303930180e+01	-0.000000000000000000e+00
5.130453045304530235e+01	-0.000000000000000000e+00
5.130513051305130290e+01	-0.000000000000000000e+00
5.130573057305730345e+01	-0.000000000000000000e+00
5.130633063306330399e+01	-0.000000000000000000e+00
5.130693069306930454e+01	-0.000000000000000000e+00
5.130753075307530509e+01	-0.000000000000000000e+00
5.130813081308130563e+01	-0.000000000000000000e+00
5.130873087308730618e+01	-0.000000000000000000e+00
5.130933093309330673e+01	-0.000000000000000000e+00
5.130993099309930727e+01	-0.000000000000000000e+00
5.131053105310530782e+01	-0.000000000000000000e+00
5.131113111311130837e+01	-0.000000000000000000e+00
5.131173117311730891e+01	-0.000000000000000000e+00
5.131233123312330946e+01	-0.000000000000000000e+00
5.131293129312931001e+01	-0.000000000000000000e+00
5.131353135313531055e+01	-0.000000000000000000e+00
5.131413141314131110e+01	-0.000000000000000000e+00
5.131473147314731875e+01	-0.000000000000000000e+00
5.131533153315331219e+01	-0.000000000000000000e+00
5.131593159315931985e+01	-0.000000000000000000e+00
5.131653165316531329e+01	-0.000000000000000000e+00
5.131713171317132094e+01	-0.000000000000000000e+00
5.131773177317731438e+01	-0.000000000000000000e+00
5.131833183318332203e+01	-0.000000000000000000e+00
5.131893189318931547e+01	-0.000000000000000000e+00
5.131953195319532313e+01	-0.000000000000000000e+00
5.132013201320132367e+01	-0.000000000000000000e+00
5.132073207320732422e+01	-0.000000000000000000e+00
5.132133213321332477e+01	-0.000000000000000000e+00
5.132193219321932531e+01	-0.000000000000000000e+00
5.132253225322532586e+01	-0.000000000000000000e+00
5.132313231323132641e+01	-0.000000000000000000e+00
5.132373237323732695e+01	-0.000000000000000000e+00
5.132433243324332750e+01	-0.000000000000000000e+00
5.132493249324932805e+01	-0.000000000000000000e+00
5.132553255325532859e+01	-0.000000000000000000e+00
5.132613261326132914e+01	-0.000000000000000000e+00
5.132673267326732969e+01	-0.000000000000000000e+00
5.132733273327333023e+01	-0.000000000000000000e+00
5.132793279327933078e+01	-0.000000000000000000e+00
5.132853285328533133e+01	-0.000000000000000000e+00
5.132913291329133187e+01	-0.000000000000000000e+00
5.132973297329733242e+01	-0.000000000000000000e+00
5.133033303330333297e+01	-0.000000000000000000e+00
5.133093309330933351e+01	-0.000000000000000000e+00
5.133153315331533406e+01	-0.000000000000000000e+00
5.133213321332133461e+01	-0.000000000000000000e+00
5.133273327332733516e+01	-0.000000000000000000e+00
5.133333333333333570e+01	-0.000000000000000000e+00
5.133393339333933625e+01	-0.000000000000000000e+00
5.133453345334533680e+01	-0.000000000000000000e+00
5.133513351335133734e+01	-0.000000000000000000e+00
5.133573357335733789e+01	-0.000000000000000000e+00
5.133633363336333844e+01	-0.000000000000000000e+00
5.133693369336933898e+01	-0.000000000000000000e+00
5.133753375337533953e+01	-0.000000000000000000e+00
5.133813381338134008e+01	-0.000000000000000000e+00
5.133873387338734062e+01	-0.000000000000000000e+00
5.133933393339334117e+01	-0.000000000000000000e+00
5.133993399339934172e+01	-0.000000000000000000e+00
5.134053405340534226e+01	-0.000000000000000000e+00
5.134113411341134281e+01	-0.000000000000000000e+00
5.134173417341734336e+01	-0.000000000000000000e+00
5.134233423342334390e+01	-0.000000000000000000e+00
5.134293429342934445e+01	-0.000000000000000000e+00
5.134353435343534500e+01	-0.000000000000000000e+00
5.134413441344134554e+01	-0.000000000000000000e+00
5.134473447344734609e+01	-0.000000000000000000e+00
5.134533453345334664e+01	-0.000000000000000000e+00
5.134593459345934718e+01	-0.000000000000000000e+00
5.134653465346534773e+01	-0.000000000000000000e+00
5.134713471347134828e+01	-0.000000000000000000e+00
5.134773477347734882e+01	-0.000000000000000000e+00
5.134833483348334937e+01	-0.000000000000000000e+00
5.134893489348934992e+01	-0.000000000000000000e+00
5.134953495349535046e+01	-0.000000000000000000e+00
5.135013501350135101e+01	-0.000000000000000000e+00
5.135073507350735156e+01	-0.000000000000000000e+00
5.135133513351335210e+01	-0.000000000000000000e+00
5.135193519351935265e+01	-0.000000000000000000e+00
5.135253525352535320e+01	-0.000000000000000000e+00
5.135313531353135375e+01	-0.000000000000000000e+00
5.135373537353735429e+01	-0.000000000000000000e+00
5.135433543354335484e+01	-0.000000000000000000e+00
5.135493549354935539e+01	-0.000000000000000000e+00
5.135553555355535593e+01	-0.000000000000000000e+00
5.135613561356135648e+01	-0.000000000000000000e+00
5.135673567356735703e+01	-0.000000000000000000e+00
5.135733573357335757e+01	-0.000000000000000000e+00
5.135793579357935812e+01	-0.000000000000000000e+00
5.135853585358535867e+01	-0.000000000000000000e+00
5.135913591359135921e+01	-0.000000000000000000e+00
5.135973597359735976e+01	-0.000000000000000000e+00
5.136033603360336031e+01	-0.000000000000000000e+00
5.136093609360936085e+01	-0.000000000000000000e+00
5.136153615361536140e+01	-0.000000000000000000e+00
5.136213621362136195e+01	-0.000000000000000000e+00
5.136273627362736249e+01	-0.000000000000000000e+00
5.136333633363336304e+01	-0.000000000000000000e+00
5.136393639363936359e+01	-0.000000000000000000e+00
5.136453645364536413e+01	-0.000000000000000000e+00
5.136513651365136468e+01	-0.000000000000000000e+00
5.136573657365736523e+01	-0.000000000000000000e+00
5.136633663366336577e+01	-0.000000000000000000e+00
5.136693669366936632e+01	-0.000000000000000000e+00
5.136753675367536687e+01	-0.000000000000000000e+00
5.136813681368136741e+01	-0.000000000000000000e+00
5.136873687368736796e+01	-0.000000000000000000e+00
5.136933693369336851e+01	-0.000000000000000000e+00
5.136993699369936905e+01	-0.000000000000000000e+00
5.137053705370536960e+01	-0.000000000000000000e+00
5.137113711371137015e+01	-0.000000000000000000e+00
5.137173717371737069e+01	-0.000000000000000000e+00
5.137233723372337124e+01	-0.000000000000000000e+00
5.137293729372937179e+01	-0.000000000000000000e+00
5.137353735373537233e+01	-0.000000000000000000e+00
5.137413741374137288e+01	-0.000000000000000000e+00
5.137473747374737343e+01	-0.000000000000000000e+00
5.137533753375337398e+01	-0.000000000000000000e+00
5.137593759375937452e+01	-0.000000000000000000e+00
5.137653765376537507e+01	-0.000000000000000000e+00
5.137713771377137562e+01	-0.000000000000000000e+00
5.137773777377737616e+01	-0.000000000000000000e+00
5.137833783378337671e+01	-0.000000000000000000e+00
5.137893789378937726e+01	-0.000000000000000000e+00
5.137953795379537780e+01	-0.000000000000000000e+00
5.138013801380137835e+01	-0.000000000000000000e+00
5.138073807380737890e+01	-0.000000000000000000e+00
5.138133813381337944e+01	-0.000000000000000000e+00
5.138193819381937999e+01	-0.000000000000000000e+00
5.138253825382538054e+01	-0.000000000000000000e+00
5.138313831383138108e+01	-0.000000000000000000e+00
5.138373837383738163e+01	-0.000000000000000000e+00
5.138433843384338218e+01	-0.000000000000000000e+00
5.138493849384938272e+01	-0.000000000000000000e+00
5.138553855385538327e+01	-0.000000000000000000e+00
5.138613861386138382e+01	-0.000000000000000000e+00
5.138673867386738436e+01	-0.000000000000000000e+00
5.138733873387338491e+01	-0.000000000000000000e+00
5.138793879387938546e+01	-0.000000000000000000e+00
5.138853885388538600e+01	-0.000000000000000000e+00
5.138913891389138655e+01	-0.000000000000000000e+00
5.138973897389738710e+01	-0.000000000000000000e+00
5.139033903390338764e+01	-0.000000000000000000e+00
5.139093909390938819e+01	-0.000000000000000000e+00
5.139153915391538874e+01	-0.000000000000000000e+00
5.139213921392138928e+01	-0.000000000000000000e+00
5.139273927392738983e+01	-0.000000000000000000e+00
5.139333933393339038e+01	-0.000000000000000000e+00
5.139393939393939092e+01	-0.000000000000000000e+00
5.139453945394539858e+01	-0.000000000000000000e+00
5.139513951395139202e+01	-0.000000000000000000e+00
5.139573957395739967e+01	-0.000000000000000000e+00
5.139633963396339311e+01	-0.000000000000000000e+00
5.139693969396940076e+01	-0.000000000000000000e+00
5.139753975397539421e+01	-0.000000000000000000e+00
5.139813981398140186e+01	-0.000000000000000000e+00
5.139873987398739530e+01	-0.000000000000000000e+00
5.139933993399340295e+01	-0.000000000000000000e+00
5.139993999399940350e+01	-0.000000000000000000e+00
5.140054005400540404e+01	-0.000000000000000000e+00
5.140114011401140459e+01	-0.000000000000000000e+00
5.140174017401740514e+01	-0.000000000000000000e+00
5.140234023402340569e+01	-0.000000000000000000e+00
5.140294029402940623e+01	-0.000000000000000000e+00
5.140354035403540678e+01	-0.000000000000000000e+00
5.140414041404140733e+01	-0.000000000000000000e+00
5.140474047404740787e+01	-0.000000000000000000e+00
5.140534053405340842e+01	-0.000000000000000000e+00
5.140594059405940897e+01	-0.000000000000000000e+00
5.140654065406540951e+01	-0.000000000000000000e+00
5.140714071407141006e+01	-0.000000000000000000e+00
5.140774077407741061e+01	-0.000000000000000000e+00
5.140834083408341115e+01	-0.000000000000000000e+00
5.140894089408941170e+01	-0.000000000000000000e+00
5.140954095409541225e+01	-0.000000000000000000e+00
5.141014101410141279e+01	-0.000000000000000000e+00
5.141074107410741334e+01	-0.000000000000000000e+00
5.141134113411341389e+01	-0.000000000000000000e+00
5.141194119411941443e+01	-0.000000000000000000e+00
5.141254125412541498e+01	-0.000000000000000000e+00
5.141314131413141553e+01	-0.000000000000000000e+00
5.141374137413741607e+01	-0.000000000000000000e+00
5.141434143414341662e+01	-0.000000000000000000e+00
5.141494149414941717e+01	-0.000000000000000000e+00
5.141554155415541771e+01	-0.000000000000000000e+00
5.141614161416141826e+01	-0.000000000000000000e+00
5.141674167416741881e+01	-0.000000000000000000e+00
5.141734173417341935e+01	-0.000000000000000000e+00
5.141794179417941990e+01	-0.000000000000000000e+00
5.141854185418542045e+01	-0.000000000000000000e+00
5.141914191419142099e+01	-0.000000000000000000e+00
5.141974197419742154e+01	-0.000000000000000000e+00
5.142034203420342209e+01	-0.000000000000000000e+00
5.142094209420942263e+01	-0.000000000000000000e+00
5.142154215421542318e+01	-0.000000000000000000e+00
5.142214221422142373e+01	-0.000000000000000000e+00
5.142274227422742428e+01	-0.000000000000000000e+00
5.142334233423342482e+01	-0.000000000000000000e+00
5.142394239423942537e+01	-0.000000000000000000e+00
5.142454245424542592e+01	-0.000000000000000000e+00
5.142514251425142646e+01	-0.000000000000000000e+00
5.142574257425742701e+01	-0.000000000000000000e+00
5.142634263426342756e+01	-0.000000000000000000e+00
5.142694269426942810e+01	-0.000000000000000000e+00
5.142754275427542865e+01	-0.000000000000000000e+00
5.142814281428142920e+01	-0.000000000000000000e+00
5.142874287428742974e+01	-0.000000000000000000e+00
5.142934293429343029e+01	-0.000000000000000000e+00
5.142994299429943084e+01	-0.000000000000000000e+00
5.143054305430543138e+01	-0.000000000000000000e+00
5.143114311431143193e+01	-0.000000000000000000e+00
5.143174317431743248e+01	-0.000000000000000000e+00
5.143234323432343302e+01	-0.000000000000000000e+00
5.143294329432943357e+01	-0.000000000000000000e+00
5.143354335433543412e+01	-0.000000000000000000e+00
5.143414341434143466e+01	-0.000000000000000000e+00
5.143474347434743521e+01	-0.000000000000000000e+00
5.143534353435343576e+01	-0.000000000000000000e+00
5.143594359435943630e+01	-0.000000000000000000e+00
5.143654365436543685e+01	-0.000000000000000000e+00
5.143714371437143740e+01	-0.000000000000000000e+00
5.143774377437743794e+01	-0.000000000000000000e+00
5.143834383438343849e+01	-0.000000000000000000e+00
5.143894389438943904e+01	-0.000000000000000000e+00
5.143954395439543958e+01	-0.000000000000000000e+00
5.144014401440144013e+01	-0.000000000000000000e+00
5.144074407440744068e+01	-0.000000000000000000e+00
5.144134413441344122e+01	-0.000000000000000000e+00
5.144194419441944177e+01	-0.000000000000000000e+00
5.144254425442544232e+01	-0.000000000000000000e+00
5.144314431443144287e+01	-0.000000000000000000e+00
5.144374437443744341e+01	-0.000000000000000000e+00
5.144434443444344396e+01	-0.000000000000000000e+00
5.144494449444944451e+01	-0.000000000000000000e+00
5.144554455445544505e+01	-0.000000000000000000e+00
5.144614461446144560e+01	-0.000000000000000000e+00
5.144674467446744615e+01	-0.000000000000000000e+00
5.144734473447344669e+01	-0.000000000000000000e+00
5.144794479447944724e+01	-0.000000000000000000e+00
5.144854485448544779e+01	-0.000000000000000000e+00
5.144914491449144833e+01	-0.000000000000000000e+00
5.144974497449744888e+01	-0.000000000000000000e+00
5.145034503450344943e+01	-0.000000000000000000e+00
5.145094509450944997e+01	-0.000000000000000000e+00
5.145154515451545052e+01	-0.000000000000000000e+00
5.145214521452145107e+01	-0.000000000000000000e+00
5.145274527452745161e+01	-0.000000000000000000e+00
5.145334533453345216e+01	-0.000000000000000000e+00
5.145394539453945271e+01	-0.000000000000000000e+00
5.145454545454545325e+01	-0.000000000000000000e+00
5.145514551455145380e+01	-0.000000000000000000e+00
5.145574557455745435e+01	-0.000000000000000000e+00
5.145634563456345489e+01	-0.000000000000000000e+00
5.145694569456945544e+01	-0.000000000000000000e+00
5.145754575457545599e+01	-0.000000000000000000e+00
5.145814581458145653e+01	-0.000000000000000000e+00
5.145874587458745708e+01	-0.000000000000000000e+00
5.145934593459345763e+01	-0.000000000000000000e+00
5.145994599459945817e+01	-0.000000000000000000e+00
5.146054605460545872e+01	-0.000000000000000000e+00
5.146114611461145927e+01	-0.000000000000000000e+00
5.146174617461745981e+01	-0.000000000000000000e+00
5.146234623462346036e+01	-0.000000000000000000e+00
5.146294629462946091e+01	-0.000000000000000000e+00
5.146354635463546146e+01	-0.000000000000000000e+00
5.146414641464146200e+01	-0.000000000000000000e+00
5.146474647464746255e+01	-0.000000000000000000e+00
5.146534653465346310e+01	-0.000000000000000000e+00
5.146594659465946364e+01	-0.000000000000000000e+00
5.146654665466546419e+01	-0.000000000000000000e+00
5.146714671467146474e+01	-0.000000000000000000e+00
5.146774677467746528e+01	-0.000000000000000000e+00
5.146834683468346583e+01	-0.000000000000000000e+00
5.146894689468946638e+01	-0.000000000000000000e+00
5.146954695469546692e+01	-0.000000000000000000e+00
5.147014701470146747e+01	-0.000000000000000000e+00
5.147074707470746802e+01	-0.000000000000000000e+00
5.147134713471346856e+01	-0.000000000000000000e+00
5.147194719471946911e+01	-0.000000000000000000e+00
5.147254725472546966e+01	-0.000000000000000000e+00
5.147314731473147020e+01	-0.000000000000000000e+00
5.147374737473747075e+01	-0.000000000000000000e+00
5.147434743474347130e+01	-0.000000000000000000e+00
5.147494749474947184e+01	-0.000000000000000000e+00
5.147554755475547950e+01	-0.000000000000000000e+00
5.147614761476147294e+01	-0.000000000000000000e+00
5.147674767476748059e+01	-0.000000000000000000e+00
5.147734773477347403e+01	-0.000000000000000000e+00
5.147794779477948168e+01	-0.000000000000000000e+00
5.147854785478547512e+01	-0.000000000000000000e+00
5.147914791479148278e+01	-0.000000000000000000e+00
5.147974797479748332e+01	-0.000000000000000000e+00
5.148034803480348387e+01	-0.000000000000000000e+00
5.148094809480948442e+01	-0.000000000000000000e+00
5.148154815481548496e+01	-0.000000000000000000e+00
5.148214821482148551e+01	-0.000000000000000000e+00
5.148274827482748606e+01	-0.000000000000000000e+00
5.148334833483348660e+01	-0.000000000000000000e+00
5.148394839483948715e+01	-0.000000000000000000e+00
5.148454845484548770e+01	-0.000000000000000000e+00
5.148514851485148824e+01	-0.000000000000000000e+00
5.148574857485748879e+01	-0.000000000000000000e+00
5.148634863486348934e+01	-0.000000000000000000e+00
5.148694869486948988e+01	-0.000000000000000000e+00
5.148754875487549043e+01	-0.000000000000000000e+00
5.148814881488149098e+01	-0.000000000000000000e+00
5.148874887488749152e+01	-0.000000000000000000e+00
5.148934893489349207e+01	-0.000000000000000000e+00
5.148994899489949262e+01	-0.000000000000000000e+00
5.149054905490549316e+01	-0.000000000000000000e+00
5.149114911491149371e+01	-0.000000000000000000e+00
5.149174917491749426e+01	-0.000000000000000000e+00
5.149234923492349481e+01	-0.000000000000000000e+00
5.149294929492949535e+01	-0.000000000000000000e+00
5.149354935493549590e+01	-0.000000000000000000e+00
5.149414941494149645e+01	-0.000000000000000000e+00
5.149474947494749699e+01	-0.000000000000000000e+00
5.149534953495349754e+01	-0.000000000000000000e+00
5.149594959495949809e+01	-0.000000000000000000e+00
5.149654965496549863e+01	-0.000000000000000000e+00
5.149714971497149918e+01	-0.000000000000000000e+00
5.149774977497749973e+01	-0.000000000000000000e+00
5.149834983498350027e+01	-0.000000000000000000e+00
5.149894989498950082e+01	-0.000000000000000000e+00
5.149954995499550137e+01	-0.000000000000000000e+00
5.150015001500150191e+01	-0.000000000000000000e+00
5.150075007500750246e+01	-0.000000000000000000e+00
5.150135013501350301e+01	-0.000000000000000000e+00
5.150195019501950355e+01	-0.000000000000000000e+00
5.150255025502550410e+01	-0.000000000000000000e+00
5.150315031503150465e+01	-0.000000000000000000e+00
5.150375037503750519e+01	-0.000000000000000000e+00
5.150435043504350574e+01	-0.000000000000000000e+00
5.150495049504950629e+01	-0.000000000000000000e+00
5.150555055505550683e+01	-0.000000000000000000e+00
5.150615061506150738e+01	-0.000000000000000000e+00
5.150675067506750793e+01	-0.000000000000000000e+00
5.150735073507350847e+01	-0.000000000000000000e+00
5.150795079507950902e+01	-0.000000000000000000e+00
5.150855085508550957e+01	-0.000000000000000000e+00
5.150915091509151011e+01	-0.000000000000000000e+00
5.150975097509751066e+01	-0.000000000000000000e+00
5.151035103510351121e+01	-0.000000000000000000e+00
5.151095109510951175e+01	-0.000000000000000000e+00
5.151155115511551230e+01	-0.000000000000000000e+00
5.151215121512151285e+01	-0.000000000000000000e+00
5.151275127512751340e+01	-0.000000000000000000e+00
5.151335133513351394e+01	-0.000000000000000000e+00
5.151395139513951449e+01	-0.000000000000000000e+00
5.151455145514551504e+01	-0.000000000000000000e+00
5.151515151515151558e+01	-0.000000000000000000e+00
5.151575157515751613e+01	-0.000000000000000000e+00
5.151635163516351668e+01	-0.000000000000000000e+00
5.151695169516951722e+01	-0.000000000000000000e+00
5.151755175517551777e+01	-0.000000000000000000e+00
5.151815181518151832e+01	-0.000000000000000000e+00
5.151875187518751886e+01	-0.000000000000000000e+00
5.151935193519351941e+01	-0.000000000000000000e+00
5.151995199519951996e+01	-0.000000000000000000e+00
5.152055205520552050e+01	-0.000000000000000000e+00
5.152115211521152105e+01	-0.000000000000000000e+00
5.152175217521752160e+01	-0.000000000000000000e+00
5.152235223522352214e+01	-0.000000000000000000e+00
5.152295229522952269e+01	-0.000000000000000000e+00
5.152355235523552324e+01	-0.000000000000000000e+00
5.152415241524152378e+01	-0.000000000000000000e+00
5.152475247524752433e+01	-0.000000000000000000e+00
5.152535253525352488e+01	-0.000000000000000000e+00
5.152595259525952542e+01	-0.000000000000000000e+00
5.152655265526552597e+01	-0.000000000000000000e+00
5.152715271527152652e+01	-0.000000000000000000e+00
5.152775277527752706e+01	-0.000000000000000000e+00
5.152835283528352761e+01	-0.000000000000000000e+00
5.152895289528952816e+01	-0.000000000000000000e+00
5.152955295529552870e+01	-0.000000000000000000e+00
5.153015301530152925e+01	-0.000000000000000000e+00
5.153075307530752980e+01	-0.000000000000000000e+00
5.153135313531353034e+01	-0.000000000000000000e+00
5.153195319531953089e+01	-0.000000000000000000e+00
5.153255325532553144e+01	-0.000000000000000000e+00
5.153315331533153199e+01	-0.000000000000000000e+00
5.153375337533753253e+01	-0.000000000000000000e+00
5.153435343534353308e+01	-0.000000000000000000e+00
5.153495349534953363e+01	-0.000000000000000000e+00
5.153555355535553417e+01	-0.000000000000000000e+00
5.153615361536153472e+01	-0.000000000000000000e+00
5.153675367536753527e+01	-0.000000000000000000e+00
5.153735373537353581e+01	-0.000000000000000000e+00
5.153795379537953636e+01	-0.000000000000000000e+00
5.153855385538553691e+01	-0.000000000000000000e+00
5.153915391539153745e+01	-0.000000000000000000e+00
5.153975397539753800e+01	-0.000000000000000000e+00
5.154035403540353855e+01	-0.000000000000000000e+00
5.154095409540953909e+01	-0.000000000000000000e+00
5.154155415541553964e+01	-0.000000000000000000e+00
5.154215421542154019e+01	-0.000000000000000000e+00
5.154275427542754073e+01	-0.000000000000000000e+00
5.154335433543354128e+01	-0.000000000000000000e+00
5.154395439543954183e+01	-0.000000000000000000e+00
5.154455445544554237e+01	-0.000000000000000000e+00
5.154515451545154292e+01	-0.000000000000000000e+00
5.154575457545754347e+01	-0.000000000000000000e+00
5.154635463546354401e+01	-0.000000000000000000e+00
5.154695469546954456e+01	-0.000000000000000000e+00
5.154755475547554511e+01	-0.000000000000000000e+00
5.154815481548154565e+01	-0.000000000000000000e+00
5.154875487548754620e+01	-0.000000000000000000e+00
5.154935493549354675e+01	-0.000000000000000000e+00
5.154995499549954729e+01	-0.000000000000000000e+00
5.155055505550554784e+01	-0.000000000000000000e+00
5.155115511551154839e+01	-0.000000000000000000e+00
5.155175517551754893e+01	-0.000000000000000000e+00
5.155235523552354948e+01	-0.000000000000000000e+00
5.155295529552955003e+01	-0.000000000000000000e+00
5.155355535553555058e+01	-0.000000000000000000e+00
5.155415541554155112e+01	-0.000000000000000000e+00
5.155475547554755167e+01	-0.000000000000000000e+00
5.155535553555355932e+01	-0.000000000000000000e+00
5.155595559555955276e+01	-0.000000000000000000e+00
5.155655565556556041e+01	-0.000000000000000000e+00
5.155715571557155386e+01	-0.000000000000000000e+00
5.155775577557756151e+01	-0.000000000000000000e+00
5.155835583558355495e+01	-0.000000000000000000e+00
5.155895589558956260e+01	-0.000000000000000000e+00
5.155955595559556315e+01	-0.000000000000000000e+00
5.156015601560156369e+01	-0.000000000000000000e+00
5.156075607560756424e+01	-0.000000000000000000e+00
5.156135613561356479e+01	-0.000000000000000000e+00
5.156195619561956534e+01	-0.000000000000000000e+00
5.156255625562556588e+01	-0.000000000000000000e+00
5.156315631563156643e+01	-0.000000000000000000e+00
5.156375637563756698e+01	-0.000000000000000000e+00
5.156435643564356752e+01	-0.000000000000000000e+00
5.156495649564956807e+01	-0.000000000000000000e+00
5.156555655565556862e+01	-0.000000000000000000e+00
5.156615661566156916e+01	-0.000000000000000000e+00
5.156675667566756971e+01	-0.000000000000000000e+00
5.156735673567357026e+01	-0.000000000000000000e+00
5.156795679567957080e+01	-0.000000000000000000e+00
5.156855685568557135e+01	-0.000000000000000000e+00
5.156915691569157190e+01	-0.000000000000000000e+00
5.156975697569757244e+01	-0.000000000000000000e+00
5.157035703570357299e+01	-0.000000000000000000e+00
5.157095709570957354e+01	-0.000000000000000000e+00
5.157155715571557408e+01	-0.000000000000000000e+00
5.157215721572157463e+01	-0.000000000000000000e+00
5.157275727572757518e+01	-0.000000000000000000e+00
5.157335733573357572e+01	-0.000000000000000000e+00
5.157395739573957627e+01	-0.000000000000000000e+00
5.157455745574557682e+01	-0.000000000000000000e+00
5.157515751575157736e+01	-0.000000000000000000e+00
5.157575757575757791e+01	-0.000000000000000000e+00
5.157635763576357846e+01	-0.000000000000000000e+00
5.157695769576957900e+01	-0.000000000000000000e+00
5.157755775577557955e+01	-0.000000000000000000e+00
5.157815781578158010e+01	-0.000000000000000000e+00
5.157875787578758064e+01	-0.000000000000000000e+00
5.157935793579358119e+01	-0.000000000000000000e+00
5.157995799579958174e+01	-0.000000000000000000e+00
5.158055805580558228e+01	-0.000000000000000000e+00
5.158115811581158283e+01	-0.000000000000000000e+00
5.158175817581758338e+01	-0.000000000000000000e+00
5.158235823582358393e+01	-0.000000000000000000e+00
5.158295829582958447e+01	-0.000000000000000000e+00
5.158355835583558502e+01	-0.000000000000000000e+00
5.158415841584158557e+01	-0.000000000000000000e+00
5.158475847584758611e+01	-0.000000000000000000e+00
5.158535853585358666e+01	-0.000000000000000000e+00
5.158595859585958721e+01	-0.000000000000000000e+00
5.158655865586558775e+01	-0.000000000000000000e+00
5.158715871587158830e+01	-0.000000000000000000e+00
5.158775877587758885e+01	-0.000000000000000000e+00
5.158835883588358939e+01	-0.000000000000000000e+00
5.158895889588958994e+01	-0.000000000000000000e+00
5.158955895589559049e+01	-0.000000000000000000e+00
5.159015901590159103e+01	-0.000000000000000000e+00
5.159075907590759158e+01	-0.000000000000000000e+00
5.159135913591359213e+01	-0.000000000000000000e+00
5.159195919591959267e+01	-0.000000000000000000e+00
5.159255925592559322e+01	-0.000000000000000000e+00
5.159315931593159377e+01	-0.000000000000000000e+00
5.159375937593759431e+01	-0.000000000000000000e+00
5.159435943594359486e+01	-0.000000000000000000e+00
5.159495949594959541e+01	-0.000000000000000000e+00
5.159555955595559595e+01	-0.000000000000000000e+00
5.159615961596159650e+01	-0.000000000000000000e+00
5.159675967596759705e+01	-0.000000000000000000e+00
5.159735973597359759e+01	-0.000000000000000000e+00
5.159795979597959814e+01	-0.000000000000000000e+00
5.159855985598559869e+01	-0.000000000000000000e+00
5.159915991599159923e+01	-0.000000000000000000e+00
5.159975997599759978e+01	-0.000000000000000000e+00
5.160036003600360033e+01	-0.000000000000000000e+00
5.160096009600960087e+01	-0.000000000000000000e+00
5.160156015601560142e+01	-0.000000000000000000e+00
5.160216021602160197e+01	-0.000000000000000000e+00
5.160276027602760252e+01	-0.000000000000000000e+00
5.160336033603360306e+01	-0.000000000000000000e+00
5.160396039603960361e+01	-0.000000000000000000e+00
5.160456045604560416e+01	-0.000000000000000000e+00
5.160516051605160470e+01	-0.000000000000000000e+00
5.160576057605760525e+01	-0.000000000000000000e+00
5.160636063606360580e+01	-0.000000000000000000e+00
5.160696069606960634e+01	-0.000000000000000000e+00
5.160756075607560689e+01	-0.000000000000000000e+00
5.160816081608160744e+01	-0.000000000000000000e+00
5.160876087608760798e+01	-0.000000000000000000e+00
5.160936093609360853e+01	-0.000000000000000000e+00
5.160996099609960908e+01	-0.000000000000000000e+00
5.161056105610560962e+01	-0.000000000000000000e+00
5.161116111611161017e+01	-0.000000000000000000e+00
5.161176117611761072e+01	-0.000000000000000000e+00
5.161236123612361126e+01	-0.000000000000000000e+00
5.161296129612961181e+01	-0.000000000000000000e+00
5.161356135613561236e+01	-0.000000000000000000e+00
5.161416141614161290e+01	-0.000000000000000000e+00
5.161476147614761345e+01	-0.000000000000000000e+00
5.161536153615361400e+01	-0.000000000000000000e+00
5.161596159615961454e+01	-0.000000000000000000e+00
5.161656165616561509e+01	-0.000000000000000000e+00
5.161716171617161564e+01	-0.000000000000000000e+00
5.161776177617761618e+01	-0.000000000000000000e+00
5.161836183618361673e+01	-0.000000000000000000e+00
5.161896189618961728e+01	-0.000000000000000000e+00
5.161956195619561782e+01	-0.000000000000000000e+00
5.162016201620161837e+01	-0.000000000000000000e+00
5.162076207620761892e+01	-0.000000000000000000e+00
5.162136213621361946e+01	-0.000000000000000000e+00
5.162196219621962001e+01	-0.000000000000000000e+00
5.162256225622562056e+01	-0.000000000000000000e+00
5.162316231623162111e+01	-0.000000000000000000e+00
5.162376237623762165e+01	-0.000000000000000000e+00
5.162436243624362220e+01	-0.000000000000000000e+00
5.162496249624962275e+01	-0.000000000000000000e+00
5.162556255625562329e+01	-0.000000000000000000e+00
5.162616261626162384e+01	-0.000000000000000000e+00
5.162676267626762439e+01	-0.000000000000000000e+00
5.162736273627362493e+01	-0.000000000000000000e+00
5.162796279627962548e+01	-0.000000000000000000e+00
5.162856285628562603e+01	-0.000000000000000000e+00
5.162916291629162657e+01	-0.000000000000000000e+00
5.162976297629762712e+01	-0.000000000000000000e+00
5.163036303630362767e+01	-0.000000000000000000e+00
5.163096309630962821e+01	-0.000000000000000000e+00
5.163156315631562876e+01	-0.000000000000000000e+00
5.163216321632162931e+01	-0.000000000000000000e+00
5.163276327632762985e+01	-0.000000000000000000e+00
5.163336333633363040e+01	-0.000000000000000000e+00
5.163396339633963095e+01	-0.000000000000000000e+00
5.163456345634563149e+01	-0.000000000000000000e+00
5.163516351635163915e+01	-0.000000000000000000e+00
5.163576357635763259e+01	-0.000000000000000000e+00
5.163636363636364024e+01	-0.000000000000000000e+00
5.163696369636963368e+01	-0.000000000000000000e+00
5.163756375637564133e+01	-0.000000000000000000e+00
5.163816381638163477e+01	-0.000000000000000000e+00
5.163876387638764243e+01	-0.000000000000000000e+00
5.163936393639364297e+01	-0.000000000000000000e+00
5.163996399639964352e+01	-0.000000000000000000e+00
5.164056405640564407e+01	-0.000000000000000000e+00
5.164116411641164461e+01	-0.000000000000000000e+00
5.164176417641764516e+01	-0.000000000000000000e+00
5.164236423642364571e+01	-0.000000000000000000e+00
5.164296429642964625e+01	-0.000000000000000000e+00
5.164356435643564680e+01	-0.000000000000000000e+00
5.164416441644164735e+01	-0.000000000000000000e+00
5.164476447644764789e+01	-0.000000000000000000e+00
5.164536453645364844e+01	-0.000000000000000000e+00
5.164596459645964899e+01	-0.000000000000000000e+00
5.164656465646564953e+01	-0.000000000000000000e+00
5.164716471647165008e+01	-0.000000000000000000e+00
5.164776477647765063e+01	-0.000000000000000000e+00
5.164836483648365117e+01	-0.000000000000000000e+00
5.164896489648965172e+01	-0.000000000000000000e+00
5.164956495649565227e+01	-0.000000000000000000e+00
5.165016501650165281e+01	-0.000000000000000000e+00
5.165076507650765336e+01	-0.000000000000000000e+00
5.165136513651365391e+01	-0.000000000000000000e+00
5.165196519651965446e+01	-0.000000000000000000e+00
5.165256525652565500e+01	-0.000000000000000000e+00
5.165316531653165555e+01	-0.000000000000000000e+00
5.165376537653765610e+01	-0.000000000000000000e+00
5.165436543654365664e+01	-0.000000000000000000e+00
5.165496549654965719e+01	-0.000000000000000000e+00
5.165556555655565774e+01	-0.000000000000000000e+00
5.165616561656165828e+01	-0.000000000000000000e+00
5.165676567656765883e+01	-0.000000000000000000e+00
5.165736573657365938e+01	-0.000000000000000000e+00
5.165796579657965992e+01	-0.000000000000000000e+00
5.165856585658566047e+01	-0.000000000000000000e+00
5.165916591659166102e+01	-0.000000000000000000e+00
5.165976597659766156e+01	-0.000000000000000000e+00
5.166036603660366211e+01	-0.000000000000000000e+00
5.166096609660966266e+01	-0.000000000000000000e+00
5.166156615661566320e+01	-0.000000000000000000e+00
5.166216621662166375e+01	-0.000000000000000000e+00
5.166276627662766430e+01	-0.000000000000000000e+00
5.166336633663366484e+01	-0.000000000000000000e+00
5.166396639663966539e+01	-0.000000000000000000e+00
5.166456645664566594e+01	-0.000000000000000000e+00
5.166516651665166648e+01	-0.000000000000000000e+00
5.166576657665766703e+01	-0.000000000000000000e+00
5.166636663666366758e+01	-0.000000000000000000e+00
5.166696669666966812e+01	-0.000000000000000000e+00
5.166756675667566867e+01	-0.000000000000000000e+00
5.166816681668166922e+01	-0.000000000000000000e+00
5.166876687668766976e+01	-0.000000000000000000e+00
5.166936693669367031e+01	-0.000000000000000000e+00
5.166996699669967086e+01	-0.000000000000000000e+00
5.167056705670567140e+01	-0.000000000000000000e+00
5.167116711671167195e+01	-0.000000000000000000e+00
5.167176717671767250e+01	-0.000000000000000000e+00
5.167236723672367305e+01	-0.000000000000000000e+00
5.167296729672967359e+01	-0.000000000000000000e+00
5.167356735673567414e+01	-0.000000000000000000e+00
5.167416741674167469e+01	-0.000000000000000000e+00
5.167476747674767523e+01	-0.000000000000000000e+00
5.167536753675367578e+01	-0.000000000000000000e+00
5.167596759675967633e+01	-0.000000000000000000e+00
5.167656765676567687e+01	-0.000000000000000000e+00
5.167716771677167742e+01	-0.000000000000000000e+00
5.167776777677767797e+01	-0.000000000000000000e+00
5.167836783678367851e+01	-0.000000000000000000e+00
5.167896789678967906e+01	-0.000000000000000000e+00
5.167956795679567961e+01	-0.000000000000000000e+00
5.168016801680168015e+01	-0.000000000000000000e+00
5.168076807680768070e+01	-0.000000000000000000e+00
5.168136813681368125e+01	-0.000000000000000000e+00
5.168196819681968179e+01	-0.000000000000000000e+00
5.168256825682568234e+01	-0.000000000000000000e+00
5.168316831683168289e+01	-0.000000000000000000e+00
5.168376837683768343e+01	-0.000000000000000000e+00
5.168436843684368398e+01	-0.000000000000000000e+00
5.168496849684968453e+01	-0.000000000000000000e+00
5.168556855685568507e+01	-0.000000000000000000e+00
5.168616861686168562e+01	-0.000000000000000000e+00
5.168676867686768617e+01	-0.000000000000000000e+00
5.168736873687368671e+01	-0.000000000000000000e+00
5.168796879687968726e+01	-0.000000000000000000e+00
5.168856885688568781e+01	-0.000000000000000000e+00
5.168916891689168835e+01	-0.000000000000000000e+00
5.168976897689768890e+01	-0.000000000000000000e+00
5.169036903690368945e+01	-0.000000000000000000e+00
5.169096909690968999e+01	-0.000000000000000000e+00
5.169156915691569054e+01	-0.000000000000000000e+00
5.169216921692169109e+01	-0.000000000000000000e+00
5.169276927692769164e+01	-0.000000000000000000e+00
5.169336933693369218e+01	-0.000000000000000000e+00
5.169396939693969273e+01	-0.000000000000000000e+00
5.169456945694569328e+01	-0.000000000000000000e+00
5.169516951695169382e+01	-0.000000000000000000e+00
5.169576957695769437e+01	-0.000000000000000000e+00
5.169636963696369492e+01	-0.000000000000000000e+00
5.169696969696969546e+01	-0.000000000000000000e+00
5.169756975697569601e+01	-0.000000000000000000e+00
5.169816981698169656e+01	-0.000000000000000000e+00
5.169876987698769710e+01	-0.000000000000000000e+00
5.169936993699369765e+01	-0.000000000000000000e+00
5.169996999699969820e+01	-0.000000000000000000e+00
5.170057005700569874e+01	-0.000000000000000000e+00
5.170117011701169929e+01	-0.000000000000000000e+00
5.170177017701769984e+01	-0.000000000000000000e+00
5.170237023702370038e+01	-0.000000000000000000e+00
5.170297029702970093e+01	-0.000000000000000000e+00
5.170357035703570148e+01	-0.000000000000000000e+00
5.170417041704170202e+01	-0.000000000000000000e+00
5.170477047704770257e+01	-0.000000000000000000e+00
5.170537053705370312e+01	-0.000000000000000000e+00
5.170597059705970366e+01	-0.000000000000000000e+00
5.170657065706570421e+01	-0.000000000000000000e+00
5.170717071707170476e+01	-0.000000000000000000e+00
5.170777077707770530e+01	-0.000000000000000000e+00
5.170837083708370585e+01	-0.000000000000000000e+00
5.170897089708970640e+01	-0.000000000000000000e+00
5.170957095709570694e+01	-0.000000000000000000e+00
5.171017101710170749e+01	-0.000000000000000000e+00
5.171077107710770804e+01	-0.000000000000000000e+00
5.171137113711370858e+01	-0.000000000000000000e+00
5.171197119711970913e+01	-0.000000000000000000e+00
5.171257125712570968e+01	-0.000000000000000000e+00
5.171317131713171023e+01	-0.000000000000000000e+00
5.171377137713771077e+01	-0.000000000000000000e+00
5.171437143714371132e+01	-0.000000000000000000e+00
5.171497149714971897e+01	-0.000000000000000000e+00
5.171557155715571241e+01	-0.000000000000000000e+00
5.171617161716172006e+01	-0.000000000000000000e+00
5.171677167716771351e+01	-0.000000000000000000e+00
5.171737173717372116e+01	-0.000000000000000000e+00
5.171797179717971460e+01	-0.000000000000000000e+00
5.171857185718572225e+01	-0.000000000000000000e+00
5.171917191719171569e+01	-0.000000000000000000e+00
5.171977197719772334e+01	-0.000000000000000000e+00
5.172037203720372389e+01	-0.000000000000000000e+00
5.172097209720972444e+01	-0.000000000000000000e+00
5.172157215721572499e+01	-0.000000000000000000e+00
5.172217221722172553e+01	-0.000000000000000000e+00
5.172277227722772608e+01	-0.000000000000000000e+00
5.172337233723372663e+01	-0.000000000000000000e+00
5.172397239723972717e+01	-0.000000000000000000e+00
5.172457245724572772e+01	-0.000000000000000000e+00
5.172517251725172827e+01	-0.000000000000000000e+00
5.172577257725772881e+01	-0.000000000000000000e+00
5.172637263726372936e+01	-0.000000000000000000e+00
5.172697269726972991e+01	-0.000000000000000000e+00
5.172757275727573045e+01	-0.000000000000000000e+00
5.172817281728173100e+01	-0.000000000000000000e+00
5.172877287728773155e+01	-0.000000000000000000e+00
5.172937293729373209e+01	-0.000000000000000000e+00
5.172997299729973264e+01	-0.000000000000000000e+00
5.173057305730573319e+01	-0.000000000000000000e+00
5.173117311731173373e+01	-0.000000000000000000e+00
5.173177317731773428e+01	-0.000000000000000000e+00
5.173237323732373483e+01	-0.000000000000000000e+00
5.173297329732973537e+01	-0.000000000000000000e+00
5.173357335733573592e+01	-0.000000000000000000e+00
5.173417341734173647e+01	-0.000000000000000000e+00
5.173477347734773701e+01	-0.000000000000000000e+00
5.173537353735373756e+01	-0.000000000000000000e+00
5.173597359735973811e+01	-0.000000000000000000e+00
5.173657365736573865e+01	-0.000000000000000000e+00
5.173717371737173920e+01	-0.000000000000000000e+00
5.173777377737773975e+01	-0.000000000000000000e+00
5.173837383738374029e+01	-0.000000000000000000e+00
5.173897389738974084e+01	-0.000000000000000000e+00
5.173957395739574139e+01	-0.000000000000000000e+00
5.174017401740174193e+01	-0.000000000000000000e+00
5.174077407740774248e+01	-0.000000000000000000e+00
5.174137413741374303e+01	-0.000000000000000000e+00
5.174197419741974358e+01	-0.000000000000000000e+00
5.174257425742574412e+01	-0.000000000000000000e+00
5.174317431743174467e+01	-0.000000000000000000e+00
5.174377437743774522e+01	-0.000000000000000000e+00
5.174437443744374576e+01	-0.000000000000000000e+00
5.174497449744974631e+01	-0.000000000000000000e+00
5.174557455745574686e+01	-0.000000000000000000e+00
5.174617461746174740e+01	-0.000000000000000000e+00
5.174677467746774795e+01	-0.000000000000000000e+00
5.174737473747374850e+01	-0.000000000000000000e+00
5.174797479747974904e+01	-0.000000000000000000e+00
5.174857485748574959e+01	-0.000000000000000000e+00
5.174917491749175014e+01	-0.000000000000000000e+00
5.174977497749775068e+01	-0.000000000000000000e+00
5.175037503750375123e+01	-0.000000000000000000e+00
5.175097509750975178e+01	-0.000000000000000000e+00
5.175157515751575232e+01	-0.000000000000000000e+00
5.175217521752175287e+01	-0.000000000000000000e+00
5.175277527752775342e+01	-0.000000000000000000e+00
5.175337533753375396e+01	-0.000000000000000000e+00
5.175397539753975451e+01	-0.000000000000000000e+00
5.175457545754575506e+01	-0.000000000000000000e+00
5.175517551755175560e+01	-0.000000000000000000e+00
5.175577557755775615e+01	-0.000000000000000000e+00
5.175637563756375670e+01	-0.000000000000000000e+00
5.175697569756975724e+01	-0.000000000000000000e+00
5.175757575757575779e+01	-0.000000000000000000e+00
5.175817581758175834e+01	-0.000000000000000000e+00
5.175877587758775888e+01	-0.000000000000000000e+00
5.175937593759375943e+01	-0.000000000000000000e+00
5.175997599759975998e+01	-0.000000000000000000e+00
5.176057605760576052e+01	-0.000000000000000000e+00
5.176117611761176107e+01	-0.000000000000000000e+00
5.176177617761776162e+01	-0.000000000000000000e+00
5.176237623762376217e+01	-0.000000000000000000e+00
5.176297629762976271e+01	-0.000000000000000000e+00
5.176357635763576326e+01	-0.000000000000000000e+00
5.176417641764176381e+01	-0.000000000000000000e+00
5.176477647764776435e+01	-0.000000000000000000e+00
5.176537653765376490e+01	-0.000000000000000000e+00
5.176597659765976545e+01	-0.000000000000000000e+00
5.176657665766576599e+01	-0.000000000000000000e+00
5.176717671767176654e+01	-0.000000000000000000e+00
5.176777677767776709e+01	-0.000000000000000000e+00
5.176837683768376763e+01	-0.000000000000000000e+00
5.176897689768976818e+01	-0.000000000000000000e+00
5.176957695769576873e+01	-0.000000000000000000e+00
5.177017701770176927e+01	-0.000000000000000000e+00
5.177077707770776982e+01	-0.000000000000000000e+00
5.177137713771377037e+01	-0.000000000000000000e+00
5.177197719771977091e+01	-0.000000000000000000e+00
5.177257725772577146e+01	-0.000000000000000000e+00
5.177317731773177201e+01	-0.000000000000000000e+00
5.177377737773777255e+01	-0.000000000000000000e+00
5.177437743774377310e+01	-0.000000000000000000e+00
5.177497749774977365e+01	-0.000000000000000000e+00
5.177557755775577419e+01	-0.000000000000000000e+00
5.177617761776177474e+01	-0.000000000000000000e+00
5.177677767776777529e+01	-0.000000000000000000e+00
5.177737773777377583e+01	-0.000000000000000000e+00
5.177797779777977638e+01	-0.000000000000000000e+00
5.177857785778577693e+01	-0.000000000000000000e+00
5.177917791779177747e+01	-0.000000000000000000e+00
5.177977797779777802e+01	-0.000000000000000000e+00
5.178037803780377857e+01	-0.000000000000000000e+00
5.178097809780977911e+01	-0.000000000000000000e+00
5.178157815781577966e+01	-0.000000000000000000e+00
5.178217821782178021e+01	-0.000000000000000000e+00
5.178277827782778076e+01	-0.000000000000000000e+00
5.178337833783378130e+01	-0.000000000000000000e+00
5.178397839783978185e+01	-0.000000000000000000e+00
5.178457845784578240e+01	-0.000000000000000000e+00
5.178517851785178294e+01	-0.000000000000000000e+00
5.178577857785778349e+01	-0.000000000000000000e+00
5.178637863786378404e+01	-0.000000000000000000e+00
5.178697869786978458e+01	-0.000000000000000000e+00
5.178757875787578513e+01	-0.000000000000000000e+00
5.178817881788178568e+01	-0.000000000000000000e+00
5.178877887788778622e+01	-0.000000000000000000e+00
5.178937893789378677e+01	-0.000000000000000000e+00
5.178997899789978732e+01	-0.000000000000000000e+00
5.179057905790578786e+01	-0.000000000000000000e+00
5.179117911791178841e+01	-0.000000000000000000e+00
5.179177917791778896e+01	-0.000000000000000000e+00
5.179237923792378950e+01	-0.000000000000000000e+00
5.179297929792979005e+01	-0.000000000000000000e+00
5.179357935793579060e+01	-0.000000000000000000e+00
5.179417941794179114e+01	-0.000000000000000000e+00
5.179477947794779880e+01	-0.000000000000000000e+00
5.179537953795379224e+01	-0.000000000000000000e+00
5.179597959795979989e+01	-0.000000000000000000e+00
5.179657965796579333e+01	-0.000000000000000000e+00
5.179717971797180098e+01	-0.000000000000000000e+00
5.179777977797779442e+01	-0.000000000000000000e+00
5.179837983798380208e+01	-0.000000000000000000e+00
5.179897989798979552e+01	-0.000000000000000000e+00
5.179957995799580317e+01	-0.000000000000000000e+00
5.180018001800180372e+01	-0.000000000000000000e+00
5.180078007800780426e+01	-0.000000000000000000e+00
5.180138013801380481e+01	-0.000000000000000000e+00
5.180198019801980536e+01	-0.000000000000000000e+00
5.180258025802580590e+01	-0.000000000000000000e+00
5.180318031803180645e+01	-0.000000000000000000e+00
5.180378037803780700e+01	-0.000000000000000000e+00
5.180438043804380754e+01	-0.000000000000000000e+00
5.180498049804980809e+01	-0.000000000000000000e+00
5.180558055805580864e+01	-0.000000000000000000e+00
5.180618061806180918e+01	-0.000000000000000000e+00
5.180678067806780973e+01	-0.000000000000000000e+00
5.180738073807381028e+01	-0.000000000000000000e+00
5.180798079807981082e+01	-0.000000000000000000e+00
5.180858085808581137e+01	-0.000000000000000000e+00
5.180918091809181192e+01	-0.000000000000000000e+00
5.180978097809781246e+01	-0.000000000000000000e+00
5.181038103810381301e+01	-0.000000000000000000e+00
5.181098109810981356e+01	-0.000000000000000000e+00
5.181158115811581411e+01	-0.000000000000000000e+00
5.181218121812181465e+01	-0.000000000000000000e+00
5.181278127812781520e+01	-0.000000000000000000e+00
5.181338133813381575e+01	-0.000000000000000000e+00
5.181398139813981629e+01	-0.000000000000000000e+00
5.181458145814581684e+01	-0.000000000000000000e+00
5.181518151815181739e+01	-0.000000000000000000e+00
5.181578157815781793e+01	-0.000000000000000000e+00
5.181638163816381848e+01	-0.000000000000000000e+00
5.181698169816981903e+01	-0.000000000000000000e+00
5.181758175817581957e+01	-0.000000000000000000e+00
5.181818181818182012e+01	-0.000000000000000000e+00
5.181878187818782067e+01	-0.000000000000000000e+00
5.181938193819382121e+01	-0.000000000000000000e+00
5.181998199819982176e+01	-0.000000000000000000e+00
5.182058205820582231e+01	-0.000000000000000000e+00
5.182118211821182285e+01	-0.000000000000000000e+00
5.182178217821782340e+01	-0.000000000000000000e+00
5.182238223822382395e+01	-0.000000000000000000e+00
5.182298229822982449e+01	-0.000000000000000000e+00
5.182358235823582504e+01	-0.000000000000000000e+00
5.182418241824182559e+01	-0.000000000000000000e+00
5.182478247824782613e+01	-0.000000000000000000e+00
5.182538253825382668e+01	-0.000000000000000000e+00
5.182598259825982723e+01	-0.000000000000000000e+00
5.182658265826582777e+01	-0.000000000000000000e+00
5.182718271827182832e+01	-0.000000000000000000e+00
5.182778277827782887e+01	-0.000000000000000000e+00
5.182838283828382941e+01	-0.000000000000000000e+00
5.182898289828982996e+01	-0.000000000000000000e+00
5.182958295829583051e+01	-0.000000000000000000e+00
5.183018301830183105e+01	-0.000000000000000000e+00
5.183078307830783160e+01	-0.000000000000000000e+00
5.183138313831383215e+01	-0.000000000000000000e+00
5.183198319831983270e+01	-0.000000000000000000e+00
5.183258325832583324e+01	-0.000000000000000000e+00
5.183318331833183379e+01	-0.000000000000000000e+00
5.183378337833783434e+01	-0.000000000000000000e+00
5.183438343834383488e+01	-0.000000000000000000e+00
5.183498349834983543e+01	-0.000000000000000000e+00
5.183558355835583598e+01	-0.000000000000000000e+00
5.183618361836183652e+01	-0.000000000000000000e+00
5.183678367836783707e+01	-0.000000000000000000e+00
5.183738373837383762e+01	-0.000000000000000000e+00
5.183798379837983816e+01	-0.000000000000000000e+00
5.183858385838583871e+01	-0.000000000000000000e+00
5.183918391839183926e+01	-0.000000000000000000e+00
5.183978397839783980e+01	-0.000000000000000000e+00
5.184038403840384035e+01	-0.000000000000000000e+00
5.184098409840984090e+01	-0.000000000000000000e+00
5.184158415841584144e+01	-0.000000000000000000e+00
5.184218421842184199e+01	-0.000000000000000000e+00
5.184278427842784254e+01	-0.000000000000000000e+00
5.184338433843384308e+01	-0.000000000000000000e+00
5.184398439843984363e+01	-0.000000000000000000e+00
5.184458445844584418e+01	-0.000000000000000000e+00
5.184518451845184472e+01	-0.000000000000000000e+00
5.184578457845784527e+01	-0.000000000000000000e+00
5.184638463846384582e+01	-0.000000000000000000e+00
5.184698469846984636e+01	-0.000000000000000000e+00
5.184758475847584691e+01	-0.000000000000000000e+00
5.184818481848184746e+01	-0.000000000000000000e+00
5.184878487848784800e+01	-0.000000000000000000e+00
5.184938493849384855e+01	-0.000000000000000000e+00
5.184998499849984910e+01	-0.000000000000000000e+00
5.185058505850584964e+01	-0.000000000000000000e+00
5.185118511851185019e+01	-0.000000000000000000e+00
5.185178517851785074e+01	-0.000000000000000000e+00
5.185238523852385129e+01	-0.000000000000000000e+00
5.185298529852985183e+01	-0.000000000000000000e+00
5.185358535853585238e+01	-0.000000000000000000e+00
5.185418541854185293e+01	-0.000000000000000000e+00
5.185478547854785347e+01	-0.000000000000000000e+00
5.185538553855385402e+01	-0.000000000000000000e+00
5.185598559855985457e+01	-0.000000000000000000e+00
5.185658565856585511e+01	-0.000000000000000000e+00
5.185718571857185566e+01	-0.000000000000000000e+00
5.185778577857785621e+01	-0.000000000000000000e+00
5.185838583858385675e+01	-0.000000000000000000e+00
5.185898589858985730e+01	-0.000000000000000000e+00
5.185958595859585785e+01	-0.000000000000000000e+00
5.186018601860185839e+01	-0.000000000000000000e+00
5.186078607860785894e+01	-0.000000000000000000e+00
5.186138613861385949e+01	-0.000000000000000000e+00
5.186198619861986003e+01	-0.000000000000000000e+00
5.186258625862586058e+01	-0.000000000000000000e+00
5.186318631863186113e+01	-0.000000000000000000e+00
5.186378637863786167e+01	-0.000000000000000000e+00
5.186438643864386222e+01	-0.000000000000000000e+00
5.186498649864986277e+01	-0.000000000000000000e+00
5.186558655865586331e+01	-0.000000000000000000e+00
5.186618661866186386e+01	-0.000000000000000000e+00
5.186678667866786441e+01	-0.000000000000000000e+00
5.186738673867386495e+01	-0.000000000000000000e+00
5.186798679867986550e+01	-0.000000000000000000e+00
5.186858685868586605e+01	-0.000000000000000000e+00
5.186918691869186659e+01	-0.000000000000000000e+00
5.186978697869786714e+01	-0.000000000000000000e+00
5.187038703870386769e+01	-0.000000000000000000e+00
5.187098709870986823e+01	-0.000000000000000000e+00
5.187158715871586878e+01	-0.000000000000000000e+00
5.187218721872186933e+01	-0.000000000000000000e+00
5.187278727872786988e+01	-0.000000000000000000e+00
5.187338733873387042e+01	-0.000000000000000000e+00
5.187398739873987097e+01	-0.000000000000000000e+00
5.187458745874587862e+01	-0.000000000000000000e+00
5.187518751875187206e+01	-0.000000000000000000e+00
5.187578757875787971e+01	-0.000000000000000000e+00
5.187638763876387316e+01	-0.000000000000000000e+00
5.187698769876988081e+01	-0.000000000000000000e+00
5.187758775877587425e+01	-0.000000000000000000e+00
5.187818781878188190e+01	-0.000000000000000000e+00
5.187878787878787534e+01	-0.000000000000000000e+00
5.187938793879388300e+01	-0.000000000000000000e+00
5.187998799879988354e+01	-0.000000000000000000e+00
5.188058805880588409e+01	-0.000000000000000000e+00
5.188118811881188464e+01	-0.000000000000000000e+00
5.188178817881788518e+01	-0.000000000000000000e+00
5.188238823882388573e+01	-0.000000000000000000e+00
5.188298829882988628e+01	-0.000000000000000000e+00
5.188358835883588682e+01	-0.000000000000000000e+00
5.188418841884188737e+01	-0.000000000000000000e+00
5.188478847884788792e+01	-0.000000000000000000e+00
5.188538853885388846e+01	-0.000000000000000000e+00
5.188598859885988901e+01	-0.000000000000000000e+00
5.188658865886588956e+01	-0.000000000000000000e+00
5.188718871887189010e+01	-0.000000000000000000e+00
5.188778877887789065e+01	-0.000000000000000000e+00
5.188838883888389120e+01	-0.000000000000000000e+00
5.188898889888989174e+01	-0.000000000000000000e+00
5.188958895889589229e+01	-0.000000000000000000e+00
5.189018901890189284e+01	-0.000000000000000000e+00
5.189078907890789338e+01	-0.000000000000000000e+00
5.189138913891389393e+01	-0.000000000000000000e+00
5.189198919891989448e+01	-0.000000000000000000e+00
5.189258925892589502e+01	-0.000000000000000000e+00
5.189318931893189557e+01	-0.000000000000000000e+00
5.189378937893789612e+01	-0.000000000000000000e+00
5.189438943894389666e+01	-0.000000000000000000e+00
5.189498949894989721e+01	-0.000000000000000000e+00
5.189558955895589776e+01	-0.000000000000000000e+00
5.189618961896189830e+01	-0.000000000000000000e+00
5.189678967896789885e+01	-0.000000000000000000e+00
5.189738973897389940e+01	-0.000000000000000000e+00
5.189798979897989994e+01	-0.000000000000000000e+00
5.189858985898590049e+01	-0.000000000000000000e+00
5.189918991899190104e+01	-0.000000000000000000e+00
5.189978997899790158e+01	-0.000000000000000000e+00
5.190039003900390213e+01	-0.000000000000000000e+00
5.190099009900990268e+01	-0.000000000000000000e+00
5.190159015901590323e+01	-0.000000000000000000e+00
5.190219021902190377e+01	-0.000000000000000000e+00
5.190279027902790432e+01	-0.000000000000000000e+00
5.190339033903390487e+01	-0.000000000000000000e+00
5.190399039903990541e+01	-0.000000000000000000e+00
5.190459045904590596e+01	-0.000000000000000000e+00
5.190519051905190651e+01	-0.000000000000000000e+00
5.190579057905790705e+01	-0.000000000000000000e+00
5.190639063906390760e+01	-0.000000000000000000e+00
5.190699069906990815e+01	-0.000000000000000000e+00
5.190759075907590869e+01	-0.000000000000000000e+00
5.190819081908190924e+01	-0.000000000000000000e+00
5.190879087908790979e+01	-0.000000000000000000e+00
5.190939093909391033e+01	-0.000000000000000000e+00
5.190999099909991088e+01	-0.000000000000000000e+00
5.191059105910591143e+01	-0.000000000000000000e+00
5.191119111911191197e+01	-0.000000000000000000e+00
5.191179117911791252e+01	-0.000000000000000000e+00
5.191239123912391307e+01	-0.000000000000000000e+00
5.191299129912991361e+01	-0.000000000000000000e+00
5.191359135913591416e+01	-0.000000000000000000e+00
5.191419141914191471e+01	-0.000000000000000000e+00
5.191479147914791525e+01	-0.000000000000000000e+00
5.191539153915391580e+01	-0.000000000000000000e+00
5.191599159915991635e+01	-0.000000000000000000e+00
5.191659165916591689e+01	-0.000000000000000000e+00
5.191719171917191744e+01	-0.000000000000000000e+00
5.191779177917791799e+01	-0.000000000000000000e+00
5.191839183918391853e+01	-0.000000000000000000e+00
5.191899189918991908e+01	-0.000000000000000000e+00
5.191959195919591963e+01	-0.000000000000000000e+00
5.192019201920192017e+01	-0.000000000000000000e+00
5.192079207920792072e+01	-0.000000000000000000e+00
5.192139213921392127e+01	-0.000000000000000000e+00
5.192199219921992182e+01	-0.000000000000000000e+00
5.192259225922592236e+01	-0.000000000000000000e+00
5.192319231923192291e+01	-0.000000000000000000e+00
5.192379237923792346e+01	-0.000000000000000000e+00
5.192439243924392400e+01	-0.000000000000000000e+00
5.192499249924992455e+01	-0.000000000000000000e+00
5.192559255925592510e+01	-0.000000000000000000e+00
5.192619261926192564e+01	-0.000000000000000000e+00
5.192679267926792619e+01	-0.000000000000000000e+00
5.192739273927392674e+01	-0.000000000000000000e+00
5.192799279927992728e+01	-0.000000000000000000e+00
5.192859285928592783e+01	-0.000000000000000000e+00
5.192919291929192838e+01	-0.000000000000000000e+00
5.192979297929792892e+01	-0.000000000000000000e+00
5.193039303930392947e+01	-0.000000000000000000e+00
5.193099309930993002e+01	-0.000000000000000000e+00
5.193159315931593056e+01	-0.000000000000000000e+00
5.193219321932193111e+01	-0.000000000000000000e+00
5.193279327932793166e+01	-0.000000000000000000e+00
5.193339333933393220e+01	-0.000000000000000000e+00
5.193399339933993275e+01	-0.000000000000000000e+00
5.193459345934593330e+01	-0.000000000000000000e+00
5.193519351935193384e+01	-0.000000000000000000e+00
5.193579357935793439e+01	-0.000000000000000000e+00
5.193639363936393494e+01	-0.000000000000000000e+00
5.193699369936993548e+01	-0.000000000000000000e+00
5.193759375937593603e+01	-0.000000000000000000e+00
5.193819381938193658e+01	-0.000000000000000000e+00
5.193879387938793712e+01	-0.000000000000000000e+00
5.193939393939393767e+01	-0.000000000000000000e+00
5.193999399939993822e+01	-0.000000000000000000e+00
5.194059405940593876e+01	-0.000000000000000000e+00
5.194119411941193931e+01	-0.000000000000000000e+00
5.194179417941793986e+01	-0.000000000000000000e+00
5.194239423942394041e+01	-0.000000000000000000e+00
5.194299429942994095e+01	-0.000000000000000000e+00
5.194359435943594150e+01	-0.000000000000000000e+00
5.194419441944194205e+01	-0.000000000000000000e+00
5.194479447944794259e+01	-0.000000000000000000e+00
5.194539453945394314e+01	-0.000000000000000000e+00
5.194599459945994369e+01	-0.000000000000000000e+00
5.194659465946594423e+01	-0.000000000000000000e+00
5.194719471947194478e+01	-0.000000000000000000e+00
5.194779477947794533e+01	-0.000000000000000000e+00
5.194839483948394587e+01	-0.000000000000000000e+00
5.194899489948994642e+01	-0.000000000000000000e+00
5.194959495949594697e+01	-0.000000000000000000e+00
5.195019501950194751e+01	-0.000000000000000000e+00
5.195079507950794806e+01	-0.000000000000000000e+00
5.195139513951394861e+01	-0.000000000000000000e+00
5.195199519951994915e+01	-0.000000000000000000e+00
5.195259525952594970e+01	-0.000000000000000000e+00
5.195319531953195025e+01	-0.000000000000000000e+00
5.195379537953795079e+01	-0.000000000000000000e+00
5.195439543954395845e+01	-0.000000000000000000e+00
5.195499549954995189e+01	-0.000000000000000000e+00
5.195559555955595954e+01	-0.000000000000000000e+00
5.195619561956195298e+01	-0.000000000000000000e+00
5.195679567956796063e+01	-0.000000000000000000e+00
5.195739573957395407e+01	-0.000000000000000000e+00
5.195799579957996173e+01	-0.000000000000000000e+00
5.195859585958595517e+01	-0.000000000000000000e+00
5.195919591959196282e+01	-0.000000000000000000e+00
5.195979597959796337e+01	-0.000000000000000000e+00
5.196039603960396391e+01	-0.000000000000000000e+00
5.196099609960996446e+01	-0.000000000000000000e+00
5.196159615961596501e+01	-0.000000000000000000e+00
5.196219621962196555e+01	-0.000000000000000000e+00
5.196279627962796610e+01	-0.000000000000000000e+00
5.196339633963396665e+01	-0.000000000000000000e+00
5.196399639963996719e+01	-0.000000000000000000e+00
5.196459645964596774e+01	-0.000000000000000000e+00
5.196519651965196829e+01	-0.000000000000000000e+00
5.196579657965796883e+01	-0.000000000000000000e+00
5.196639663966396938e+01	-0.000000000000000000e+00
5.196699669966996993e+01	-0.000000000000000000e+00
5.196759675967597047e+01	-0.000000000000000000e+00
5.196819681968197102e+01	-0.000000000000000000e+00
5.196879687968797157e+01	-0.000000000000000000e+00
5.196939693969397212e+01	-0.000000000000000000e+00
5.196999699969997266e+01	-0.000000000000000000e+00
5.197059705970597321e+01	-0.000000000000000000e+00
5.197119711971197376e+01	-0.000000000000000000e+00
5.197179717971797430e+01	-0.000000000000000000e+00
5.197239723972397485e+01	-0.000000000000000000e+00
5.197299729972997540e+01	-0.000000000000000000e+00
5.197359735973597594e+01	-0.000000000000000000e+00
5.197419741974197649e+01	-0.000000000000000000e+00
5.197479747974797704e+01	-0.000000000000000000e+00
5.197539753975397758e+01	-0.000000000000000000e+00
5.197599759975997813e+01	-0.000000000000000000e+00
5.197659765976597868e+01	-0.000000000000000000e+00
5.197719771977197922e+01	-0.000000000000000000e+00
5.197779777977797977e+01	-0.000000000000000000e+00
5.197839783978398032e+01	-0.000000000000000000e+00
5.197899789978998086e+01	-0.000000000000000000e+00
5.197959795979598141e+01	-0.000000000000000000e+00
5.198019801980198196e+01	-0.000000000000000000e+00
5.198079807980798250e+01	-0.000000000000000000e+00
5.198139813981398305e+01	-0.000000000000000000e+00
5.198199819981998360e+01	-0.000000000000000000e+00
5.198259825982598414e+01	-0.000000000000000000e+00
5.198319831983198469e+01	-0.000000000000000000e+00
5.198379837983798524e+01	-0.000000000000000000e+00
5.198439843984398578e+01	-0.000000000000000000e+00
5.198499849984998633e+01	-0.000000000000000000e+00
5.198559855985598688e+01	-0.000000000000000000e+00
5.198619861986198742e+01	-0.000000000000000000e+00
5.198679867986798797e+01	-0.000000000000000000e+00
5.198739873987398852e+01	-0.000000000000000000e+00
5.198799879987998906e+01	-0.000000000000000000e+00
5.198859885988598961e+01	-0.000000000000000000e+00
5.198919891989199016e+01	-0.000000000000000000e+00
5.198979897989799071e+01	-0.000000000000000000e+00
5.199039903990399125e+01	-0.000000000000000000e+00
5.199099909990999180e+01	-0.000000000000000000e+00
5.199159915991599235e+01	-0.000000000000000000e+00
5.199219921992199289e+01	-0.000000000000000000e+00
5.199279927992799344e+01	-0.000000000000000000e+00
5.199339933993399399e+01	-0.000000000000000000e+00
5.199399939993999453e+01	-0.000000000000000000e+00
5.199459945994599508e+01	-0.000000000000000000e+00
5.199519951995199563e+01	-0.000000000000000000e+00
5.199579957995799617e+01	-0.000000000000000000e+00
5.199639963996399672e+01	-0.000000000000000000e+00
5.199699969996999727e+01	-0.000000000000000000e+00
5.199759975997599781e+01	-0.000000000000000000e+00
5.199819981998199836e+01	-0.000000000000000000e+00
5.199879987998799891e+01	-0.000000000000000000e+00
5.199939993999399945e+01	-0.000000000000000000e+00
5.200000000000000000e+01	-0.000000000000000000e+00
5.200060006000600055e+01	-0.000000000000000000e+00
5.200120012001200109e+01	-0.000000000000000000e+00
5.200180018001800164e+01	-0.000000000000000000e+00
5.200240024002400219e+01	-0.000000000000000000e+00
5.200300030003000273e+01	-0.000000000000000000e+00
5.200360036003600328e+01	-0.000000000000000000e+00
5.200420042004200383e+01	-0.000000000000000000e+00
5.200480048004800437e+01	-0.000000000000000000e+00
5.200540054005400492e+01	-0.000000000000000000e+00
5.200600060006000547e+01	-0.000000000000000000e+00
5.200660066006600601e+01	-0.000000000000000000e+00
5.200720072007200656e+01	-0.000000000000000000e+00
5.200780078007800711e+01	-0.000000000000000000e+00
5.200840084008400765e+01	-0.000000000000000000e+00
5.200900090009000820e+01	-0.000000000000000000e+00
5.200960096009600875e+01	-0.000000000000000000e+00
5.201020102010200929e+01	-0.000000000000000000e+00
5.201080108010800984e+01	-0.000000000000000000e+00
5.201140114011401039e+01	-0.000000000000000000e+00
5.201200120012001094e+01	-0.000000000000000000e+00
5.201260126012601148e+01	-0.000000000000000000e+00
5.201320132013201203e+01	-0.000000000000000000e+00
5.201380138013801258e+01	-0.000000000000000000e+00
5.201440144014401312e+01	-0.000000000000000000e+00
5.201500150015001367e+01	-0.000000000000000000e+00
5.201560156015601422e+01	-0.000000000000000000e+00
5.201620162016201476e+01	-0.000000000000000000e+00
5.201680168016801531e+01	-0.000000000000000000e+00
5.201740174017401586e+01	-0.000000000000000000e+00
5.201800180018001640e+01	-0.000000000000000000e+00
5.201860186018601695e+01	-0.000000000000000000e+00
5.201920192019201750e+01	-0.000000000000000000e+00
5.201980198019801804e+01	-0.000000000000000000e+00
5.202040204020401859e+01	-0.000000000000000000e+00
5.202100210021001914e+01	-0.000000000000000000e+00
5.202160216021601968e+01	-0.000000000000000000e+00
5.202220222022202023e+01	-0.000000000000000000e+00
5.202280228022802078e+01	-0.000000000000000000e+00
5.202340234023402132e+01	-0.000000000000000000e+00
5.202400240024002187e+01	-0.000000000000000000e+00
5.202460246024602242e+01	-0.000000000000000000e+00
5.202520252025202296e+01	-0.000000000000000000e+00
5.202580258025802351e+01	-0.000000000000000000e+00
5.202640264026402406e+01	-0.000000000000000000e+00
5.202700270027002460e+01	-0.000000000000000000e+00
5.202760276027602515e+01	-0.000000000000000000e+00
5.202820282028202570e+01	-0.000000000000000000e+00
5.202880288028802624e+01	-0.000000000000000000e+00
5.202940294029402679e+01	-0.000000000000000000e+00
5.203000300030002734e+01	-0.000000000000000000e+00
5.203060306030602788e+01	-0.000000000000000000e+00
5.203120312031202843e+01	-0.000000000000000000e+00
5.203180318031803608e+01	-0.000000000000000000e+00
5.203240324032402953e+01	-0.000000000000000000e+00
5.203300330033003718e+01	-0.000000000000000000e+00
5.203360336033603062e+01	-0.000000000000000000e+00
5.203420342034203827e+01	-0.000000000000000000e+00
5.203480348034803171e+01	-0.000000000000000000e+00
5.203540354035403936e+01	-0.000000000000000000e+00
5.203600360036003281e+01	-0.000000000000000000e+00
5.203660366036604046e+01	-0.000000000000000000e+00
5.203720372037203390e+01	-0.000000000000000000e+00
5.203780378037804155e+01	-0.000000000000000000e+00
5.203840384038403499e+01	-0.000000000000000000e+00
5.203900390039004265e+01	-0.000000000000000000e+00
5.203960396039603609e+01	-0.000000000000000000e+00
5.204020402040204374e+01	-0.000000000000000000e+00
5.204080408040803718e+01	-0.000000000000000000e+00
5.204140414041404483e+01	-0.000000000000000000e+00
5.204200420042004538e+01	-0.000000000000000000e+00
5.204260426042604593e+01	-0.000000000000000000e+00
5.204320432043204647e+01	-0.000000000000000000e+00
5.204380438043804702e+01	-0.000000000000000000e+00
5.204440444044404757e+01	-0.000000000000000000e+00
5.204500450045004811e+01	-0.000000000000000000e+00
5.204560456045604866e+01	-0.000000000000000000e+00
5.204620462046204921e+01	-0.000000000000000000e+00
5.204680468046804975e+01	-0.000000000000000000e+00
5.204740474047405030e+01	-0.000000000000000000e+00
5.204800480048005085e+01	-0.000000000000000000e+00
5.204860486048605139e+01	-0.000000000000000000e+00
5.204920492049205194e+01	-0.000000000000000000e+00
5.204980498049805249e+01	-0.000000000000000000e+00
5.205040504050405303e+01	-0.000000000000000000e+00
5.205100510051005358e+01	-0.000000000000000000e+00
5.205160516051605413e+01	-0.000000000000000000e+00
5.205220522052205467e+01	-0.000000000000000000e+00
5.205280528052805522e+01	-0.000000000000000000e+00
5.205340534053405577e+01	-0.000000000000000000e+00
5.205400540054005631e+01	-0.000000000000000000e+00
5.205460546054605686e+01	-0.000000000000000000e+00
5.205520552055205741e+01	-0.000000000000000000e+00
5.205580558055805795e+01	-0.000000000000000000e+00
5.205640564056405850e+01	-0.000000000000000000e+00
5.205700570057005905e+01	-0.000000000000000000e+00
5.205760576057605959e+01	-0.000000000000000000e+00
5.205820582058206014e+01	-0.000000000000000000e+00
5.205880588058806069e+01	-0.000000000000000000e+00
5.205940594059406124e+01	-0.000000000000000000e+00
5.206000600060006178e+01	-0.000000000000000000e+00
5.206060606060606233e+01	-0.000000000000000000e+00
5.206120612061206288e+01	-0.000000000000000000e+00
5.206180618061806342e+01	-0.000000000000000000e+00
5.206240624062406397e+01	-0.000000000000000000e+00
5.206300630063006452e+01	-0.000000000000000000e+00
5.206360636063606506e+01	-0.000000000000000000e+00
5.206420642064206561e+01	-0.000000000000000000e+00
5.206480648064806616e+01	-0.000000000000000000e+00
5.206540654065406670e+01	-0.000000000000000000e+00
5.206600660066006725e+01	-0.000000000000000000e+00
5.206660666066606780e+01	-0.000000000000000000e+00
5.206720672067206834e+01	-0.000000000000000000e+00
5.206780678067806889e+01	-0.000000000000000000e+00
5.206840684068406944e+01	-0.000000000000000000e+00
5.206900690069006998e+01	-0.000000000000000000e+00
5.206960696069607053e+01	-0.000000000000000000e+00
5.207020702070207108e+01	-0.000000000000000000e+00
5.207080708070807162e+01	-0.000000000000000000e+00
5.207140714071407217e+01	-0.000000000000000000e+00
5.207200720072007272e+01	-0.000000000000000000e+00
5.207260726072607326e+01	-0.000000000000000000e+00
5.207320732073207381e+01	-0.000000000000000000e+00
5.207380738073807436e+01	-0.000000000000000000e+00
5.207440744074407490e+01	-0.000000000000000000e+00
5.207500750075007545e+01	-0.000000000000000000e+00
5.207560756075607600e+01	-0.000000000000000000e+00
5.207620762076207654e+01	-0.000000000000000000e+00
5.207680768076807709e+01	-0.000000000000000000e+00
5.207740774077407764e+01	-0.000000000000000000e+00
5.207800780078007818e+01	-0.000000000000000000e+00
5.207860786078607873e+01	-0.000000000000000000e+00
5.207920792079207928e+01	-0.000000000000000000e+00
5.207980798079807983e+01	-0.000000000000000000e+00
5.208040804080408037e+01	-0.000000000000000000e+00
5.208100810081008092e+01	-0.000000000000000000e+00
5.208160816081608147e+01	-0.000000000000000000e+00
5.208220822082208201e+01	-0.000000000000000000e+00
5.208280828082808256e+01	-0.000000000000000000e+00
5.208340834083408311e+01	-0.000000000000000000e+00
5.208400840084008365e+01	-0.000000000000000000e+00
5.208460846084608420e+01	-0.000000000000000000e+00
5.208520852085208475e+01	-0.000000000000000000e+00
5.208580858085808529e+01	-0.000000000000000000e+00
5.208640864086408584e+01	-0.000000000000000000e+00
5.208700870087008639e+01	-0.000000000000000000e+00
5.208760876087608693e+01	-0.000000000000000000e+00
5.208820882088208748e+01	-0.000000000000000000e+00
5.208880888088808803e+01	-0.000000000000000000e+00
5.208940894089408857e+01	-0.000000000000000000e+00
5.209000900090008912e+01	-0.000000000000000000e+00
5.209060906090608967e+01	-0.000000000000000000e+00
5.209120912091209021e+01	-0.000000000000000000e+00
5.209180918091809076e+01	-0.000000000000000000e+00
5.209240924092409131e+01	-0.000000000000000000e+00
5.209300930093009185e+01	-0.000000000000000000e+00
5.209360936093609240e+01	-0.000000000000000000e+00
5.209420942094209295e+01	-0.000000000000000000e+00
5.209480948094809349e+01	-0.000000000000000000e+00
5.209540954095409404e+01	-0.000000000000000000e+00
5.209600960096009459e+01	-0.000000000000000000e+00
5.209660966096609513e+01	-0.000000000000000000e+00
5.209720972097209568e+01	-0.000000000000000000e+00
5.209780978097809623e+01	-0.000000000000000000e+00
5.209840984098409677e+01	-0.000000000000000000e+00
5.209900990099009732e+01	-0.000000000000000000e+00
5.209960996099609787e+01	-0.000000000000000000e+00
5.210021002100209842e+01	-0.000000000000000000e+00
5.210081008100809896e+01	-0.000000000000000000e+00
5.210141014101409951e+01	-0.000000000000000000e+00
5.210201020102010006e+01	-0.000000000000000000e+00
5.210261026102610060e+01	-0.000000000000000000e+00
5.210321032103210115e+01	-0.000000000000000000e+00
5.210381038103810170e+01	-0.000000000000000000e+00
5.210441044104410224e+01	-0.000000000000000000e+00
5.210501050105010279e+01	-0.000000000000000000e+00
5.210561056105610334e+01	-0.000000000000000000e+00
5.210621062106210388e+01	-0.000000000000000000e+00
5.210681068106810443e+01	-0.000000000000000000e+00
5.210741074107410498e+01	-0.000000000000000000e+00
5.210801080108010552e+01	-0.000000000000000000e+00
5.210861086108610607e+01	-0.000000000000000000e+00
5.210921092109210662e+01	-0.000000000000000000e+00
5.210981098109810716e+01	-0.000000000000000000e+00
5.211041104110410771e+01	-0.000000000000000000e+00
5.211101110111010826e+01	-0.000000000000000000e+00
5.211161116111611591e+01	-0.000000000000000000e+00
5.211221122112210935e+01	-0.000000000000000000e+00
5.211281128112811700e+01	-0.000000000000000000e+00
5.211341134113411044e+01	-0.000000000000000000e+00
5.211401140114011810e+01	-0.000000000000000000e+00
5.211461146114611154e+01	-0.000000000000000000e+00
5.211521152115211919e+01	-0.000000000000000000e+00
5.211581158115811263e+01	-0.000000000000000000e+00
5.211641164116412028e+01	-0.000000000000000000e+00
5.211701170117011372e+01	-0.000000000000000000e+00
5.211761176117612138e+01	-0.000000000000000000e+00
5.211821182118211482e+01	-0.000000000000000000e+00
5.211881188118812247e+01	-0.000000000000000000e+00
5.211941194119411591e+01	-0.000000000000000000e+00
5.212001200120012356e+01	-0.000000000000000000e+00
5.212061206120611700e+01	-0.000000000000000000e+00
5.212121212121212466e+01	-0.000000000000000000e+00
5.212181218121812520e+01	-0.000000000000000000e+00
5.212241224122412575e+01	-0.000000000000000000e+00
5.212301230123012630e+01	-0.000000000000000000e+00
5.212361236123612684e+01	-0.000000000000000000e+00
5.212421242124212739e+01	-0.000000000000000000e+00
5.212481248124812794e+01	-0.000000000000000000e+00
5.212541254125412848e+01	-0.000000000000000000e+00
5.212601260126012903e+01	-0.000000000000000000e+00
5.212661266126612958e+01	-0.000000000000000000e+00
5.212721272127213012e+01	-0.000000000000000000e+00
5.212781278127813067e+01	-0.000000000000000000e+00
5.212841284128413122e+01	-0.000000000000000000e+00
5.212901290129013177e+01	-0.000000000000000000e+00
5.212961296129613231e+01	-0.000000000000000000e+00
5.213021302130213286e+01	-0.000000000000000000e+00
5.213081308130813341e+01	-0.000000000000000000e+00
5.213141314131413395e+01	-0.000000000000000000e+00
5.213201320132013450e+01	-0.000000000000000000e+00
5.213261326132613505e+01	-0.000000000000000000e+00
5.213321332133213559e+01	-0.000000000000000000e+00
5.213381338133813614e+01	-0.000000000000000000e+00
5.213441344134413669e+01	-0.000000000000000000e+00
5.213501350135013723e+01	-0.000000000000000000e+00
5.213561356135613778e+01	-0.000000000000000000e+00
5.213621362136213833e+01	-0.000000000000000000e+00
5.213681368136813887e+01	-0.000000000000000000e+00
5.213741374137413942e+01	-0.000000000000000000e+00
5.213801380138013997e+01	-0.000000000000000000e+00
5.213861386138614051e+01	-0.000000000000000000e+00
5.213921392139214106e+01	-0.000000000000000000e+00
5.213981398139814161e+01	-0.000000000000000000e+00
5.214041404140414215e+01	-0.000000000000000000e+00
5.214101410141014270e+01	-0.000000000000000000e+00
5.214161416141614325e+01	-0.000000000000000000e+00
5.214221422142214379e+01	-0.000000000000000000e+00
5.214281428142814434e+01	-0.000000000000000000e+00
5.214341434143414489e+01	-0.000000000000000000e+00
5.214401440144014543e+01	-0.000000000000000000e+00
5.214461446144614598e+01	-0.000000000000000000e+00
5.214521452145214653e+01	-0.000000000000000000e+00
5.214581458145814707e+01	-0.000000000000000000e+00
5.214641464146414762e+01	-0.000000000000000000e+00
5.214701470147014817e+01	-0.000000000000000000e+00
5.214761476147614871e+01	-0.000000000000000000e+00
5.214821482148214926e+01	-0.000000000000000000e+00
5.214881488148814981e+01	-0.000000000000000000e+00
5.214941494149415036e+01	-0.000000000000000000e+00
5.215001500150015090e+01	-0.000000000000000000e+00
5.215061506150615145e+01	-0.000000000000000000e+00
5.215121512151215200e+01	-0.000000000000000000e+00
5.215181518151815254e+01	-0.000000000000000000e+00
5.215241524152415309e+01	-0.000000000000000000e+00
5.215301530153015364e+01	-0.000000000000000000e+00
5.215361536153615418e+01	-0.000000000000000000e+00
5.215421542154215473e+01	-0.000000000000000000e+00
5.215481548154815528e+01	-0.000000000000000000e+00
5.215541554155415582e+01	-0.000000000000000000e+00
5.215601560156015637e+01	-0.000000000000000000e+00
5.215661566156615692e+01	-0.000000000000000000e+00
5.215721572157215746e+01	-0.000000000000000000e+00
5.215781578157815801e+01	-0.000000000000000000e+00
5.215841584158415856e+01	-0.000000000000000000e+00
5.215901590159015910e+01	-0.000000000000000000e+00
5.215961596159615965e+01	-0.000000000000000000e+00
5.216021602160216020e+01	-0.000000000000000000e+00
5.216081608160816074e+01	-0.000000000000000000e+00
5.216141614161416129e+01	-0.000000000000000000e+00
5.216201620162016184e+01	-0.000000000000000000e+00
5.216261626162616238e+01	-0.000000000000000000e+00
5.216321632163216293e+01	-0.000000000000000000e+00
5.216381638163816348e+01	-0.000000000000000000e+00
5.216441644164416402e+01	-0.000000000000000000e+00
5.216501650165016457e+01	-0.000000000000000000e+00
5.216561656165616512e+01	-0.000000000000000000e+00
5.216621662166216566e+01	-0.000000000000000000e+00
5.216681668166816621e+01	-0.000000000000000000e+00
5.216741674167416676e+01	-0.000000000000000000e+00
5.216801680168016730e+01	-0.000000000000000000e+00
5.216861686168616785e+01	-0.000000000000000000e+00
5.216921692169216840e+01	-0.000000000000000000e+00
5.216981698169816895e+01	-0.000000000000000000e+00
5.217041704170416949e+01	-0.000000000000000000e+00
5.217101710171017004e+01	-0.000000000000000000e+00
5.217161716171617059e+01	-0.000000000000000000e+00
5.217221722172217113e+01	-0.000000000000000000e+00
5.217281728172817168e+01	-0.000000000000000000e+00
5.217341734173417223e+01	-0.000000000000000000e+00
5.217401740174017277e+01	-0.000000000000000000e+00
5.217461746174617332e+01	-0.000000000000000000e+00
5.217521752175217387e+01	-0.000000000000000000e+00
5.217581758175817441e+01	-0.000000000000000000e+00
5.217641764176417496e+01	-0.000000000000000000e+00
5.217701770177017551e+01	-0.000000000000000000e+00
5.217761776177617605e+01	-0.000000000000000000e+00
5.217821782178217660e+01	-0.000000000000000000e+00
5.217881788178817715e+01	-0.000000000000000000e+00
5.217941794179417769e+01	-0.000000000000000000e+00
5.218001800180017824e+01	-0.000000000000000000e+00
5.218061806180617879e+01	-0.000000000000000000e+00
5.218121812181217933e+01	-0.000000000000000000e+00
5.218181818181817988e+01	-0.000000000000000000e+00
5.218241824182418043e+01	-0.000000000000000000e+00
5.218301830183018097e+01	-0.000000000000000000e+00
5.218361836183618152e+01	-0.000000000000000000e+00
5.218421842184218207e+01	-0.000000000000000000e+00
5.218481848184818261e+01	-0.000000000000000000e+00
5.218541854185418316e+01	-0.000000000000000000e+00
5.218601860186018371e+01	-0.000000000000000000e+00
5.218661866186618425e+01	-0.000000000000000000e+00
5.218721872187218480e+01	-0.000000000000000000e+00
5.218781878187818535e+01	-0.000000000000000000e+00
5.218841884188418589e+01	-0.000000000000000000e+00
5.218901890189018644e+01	-0.000000000000000000e+00
5.218961896189618699e+01	-0.000000000000000000e+00
5.219021902190218754e+01	-0.000000000000000000e+00
5.219081908190818808e+01	-0.000000000000000000e+00
5.219141914191419573e+01	-0.000000000000000000e+00
5.219201920192018918e+01	-0.000000000000000000e+00
5.219261926192619683e+01	-0.000000000000000000e+00
5.219321932193219027e+01	-0.000000000000000000e+00
5.219381938193819792e+01	-0.000000000000000000e+00
5.219441944194419136e+01	-0.000000000000000000e+00
5.219501950195019901e+01	-0.000000000000000000e+00
5.219561956195619246e+01	-0.000000000000000000e+00
5.219621962196220011e+01	-0.000000000000000000e+00
5.219681968196819355e+01	-0.000000000000000000e+00
5.219741974197420120e+01	-0.000000000000000000e+00
5.219801980198019464e+01	-0.000000000000000000e+00
5.219861986198620230e+01	-0.000000000000000000e+00
5.219921992199219574e+01	-0.000000000000000000e+00
5.219981998199820339e+01	-0.000000000000000000e+00
5.220042004200419683e+01	-0.000000000000000000e+00
5.220102010201020448e+01	-0.000000000000000000e+00
5.220162016201620503e+01	-0.000000000000000000e+00
5.220222022202220558e+01	-0.000000000000000000e+00
5.220282028202820612e+01	-0.000000000000000000e+00
5.220342034203420667e+01	-0.000000000000000000e+00
5.220402040204020722e+01	-0.000000000000000000e+00
5.220462046204620776e+01	-0.000000000000000000e+00
5.220522052205220831e+01	-0.000000000000000000e+00
5.220582058205820886e+01	-0.000000000000000000e+00
5.220642064206420940e+01	-0.000000000000000000e+00
5.220702070207020995e+01	-0.000000000000000000e+00
5.220762076207621050e+01	-0.000000000000000000e+00
5.220822082208221104e+01	-0.000000000000000000e+00
5.220882088208821159e+01	-0.000000000000000000e+00
5.220942094209421214e+01	-0.000000000000000000e+00
5.221002100210021268e+01	-0.000000000000000000e+00
5.221062106210621323e+01	-0.000000000000000000e+00
5.221122112211221378e+01	-0.000000000000000000e+00
5.221182118211821432e+01	-0.000000000000000000e+00
5.221242124212421487e+01	-0.000000000000000000e+00
5.221302130213021542e+01	-0.000000000000000000e+00
5.221362136213621596e+01	-0.000000000000000000e+00
5.221422142214221651e+01	-0.000000000000000000e+00
5.221482148214821706e+01	-0.000000000000000000e+00
5.221542154215421760e+01	-0.000000000000000000e+00
5.221602160216021815e+01	-0.000000000000000000e+00
5.221662166216621870e+01	-0.000000000000000000e+00
5.221722172217221924e+01	-0.000000000000000000e+00
5.221782178217821979e+01	-0.000000000000000000e+00
5.221842184218422034e+01	-0.000000000000000000e+00
5.221902190219022089e+01	-0.000000000000000000e+00
5.221962196219622143e+01	-0.000000000000000000e+00
5.222022202220222198e+01	-0.000000000000000000e+00
5.222082208220822253e+01	-0.000000000000000000e+00
5.222142214221422307e+01	-0.000000000000000000e+00
5.222202220222022362e+01	-0.000000000000000000e+00
5.222262226222622417e+01	-0.000000000000000000e+00
5.222322232223222471e+01	-0.000000000000000000e+00
5.222382238223822526e+01	-0.000000000000000000e+00
5.222442244224422581e+01	-0.000000000000000000e+00
5.222502250225022635e+01	-0.000000000000000000e+00
5.222562256225622690e+01	-0.000000000000000000e+00
5.222622262226222745e+01	-0.000000000000000000e+00
5.222682268226822799e+01	-0.000000000000000000e+00
5.222742274227422854e+01	-0.000000000000000000e+00
5.222802280228022909e+01	-0.000000000000000000e+00
5.222862286228622963e+01	-0.000000000000000000e+00
5.222922292229223018e+01	-0.000000000000000000e+00
5.222982298229823073e+01	-0.000000000000000000e+00
5.223042304230423127e+01	-0.000000000000000000e+00
5.223102310231023182e+01	-0.000000000000000000e+00
5.223162316231623237e+01	-0.000000000000000000e+00
5.223222322232223291e+01	-0.000000000000000000e+00
5.223282328232823346e+01	-0.000000000000000000e+00
5.223342334233423401e+01	-0.000000000000000000e+00
5.223402340234023455e+01	-0.000000000000000000e+00
5.223462346234623510e+01	-0.000000000000000000e+00
5.223522352235223565e+01	-0.000000000000000000e+00
5.223582358235823619e+01	-0.000000000000000000e+00
5.223642364236423674e+01	-0.000000000000000000e+00
5.223702370237023729e+01	-0.000000000000000000e+00
5.223762376237623783e+01	-7.678114488113182426e-09
5.223822382238223838e+01	-2.487083841739473769e-08
5.223882388238823893e+01	-5.374580948089687997e-08
5.223942394239423948e+01	-9.685374774965834107e-08
5.224002400240024002e+01	-1.571876376824090213e-07
5.224062406240624057e+01	-2.382500356496486483e-07
5.224122412241224112e+01	-3.441294756376965363e-07
5.224182418241824166e+01	-4.795870419011474816e-07
5.224242424242424221e+01	-6.501542801718644635e-07
5.224302430243024276e+01	-8.622437287242469396e-07
5.224362436243624330e+01	-1.123273467206745816e-06
5.224422442244224385e+01	-1.441807204690167303e-06
5.224482448244824440e+01	-1.827711558804407800e-06
5.224542454245424494e+01	-2.292332315018930836e-06
5.224602460246024549e+01	-2.848691598876320541e-06
5.224662466246624604e+01	-3.511708044040152051e-06
5.224722472247224658e+01	-4.298442195010119572e-06
5.224782478247824713e+01	-5.228369544840863422e-06
5.224842484248424768e+01	-6.323683774634051511e-06
5.224902490249024822e+01	-7.609632932317825803e-06
5.224962496249624877e+01	-9.114891462547370813e-06
5.225022502250224932e+01	-1.087197117662183049e-05
5.225082508250824986e+01	-1.291767443018658590e-05
5.225142514251425041e+01	-1.529359295615552781e-05
5.225202520252025096e+01	-1.804665597963818599e-05
5.225262526252625150e+01	-2.122973141950742858e-05
5.225322532253225205e+01	-2.490228415634255973e-05
5.225382538253825260e+01	-2.913109551752411625e-05
5.225442544254425314e+01	-3.399104829589588120e-05
5.225502550255025369e+01	-3.956598177728017876e-05
5.225562556255625424e+01	-4.594194328839254558e-05
5.225622562256225478e+01	-5.322171699539550742e-05
5.225682568256825533e+01	-6.151974450611600979e-05
5.225742574257425588e+01	-7.096325561109902364e-05
5.225802580258025642e+01	-8.169348622017789485e-05
5.225862586258625697e+01	-9.386698782443199276e-05
5.225922592259225752e+01	-1.076570328003381455e-04
5.225982598259825807e+01	-1.232551198378068716e-04
5.226042604260425861e+01	-1.408725837161084102e-04
5.226102610261025916e+01	-1.607423135712362648e-04
5.226162616261625971e+01	-1.831205836951729196e-04
5.226222622262226025e+01	-2.082890007823563685e-04
5.226282628262826080e+01	-2.365565713923662187e-04
5.226342634263426135e+01	-2.682618932318727432e-04
5.226402640264026189e+01	-3.037754736751469009e-04
5.226462646264626244e+01	-3.435021787433309329e-04
5.226522652265226299e+01	-3.878838155511814376e-04
5.226582658265826353e+01	-4.374018510096142000e-04
5.226642664266426408e+01	-4.925802693471519533e-04
5.226702670267026463e+01	-5.539885707878902015e-04
5.226762676267626517e+01	-6.222449135029631479e-04
5.226822682268226572e+01	-6.980194007423521979e-04
5.226882688268826627e+01	-7.820375148603141797e-04
5.226942694269426681e+01	-8.750836997772678399e-04
5.227002700270026736e+01	-9.780050932805678388e-04
5.227062706270626791e+01	-1.091715410463453854e-03
5.227122712271226845e+01	-1.217198979543058276e-03
5.227182718271826900e+01	-1.355514931292327264e-03
5.227242724272427665e+01	-1.507801543374789844e-03
5.227302730273027009e+01	-1.675273062862699548e-03
5.227362736273627775e+01	-1.859237884568570431e-03
5.227422742274227119e+01	-2.061097196649149671e-03
5.227482748274827884e+01	-2.282349909110437027e-03
5.227542754275427228e+01	-2.524597739858205903e-03
5.227602760276027993e+01	-2.789550460699803842e-03
5.227662766276627337e+01	-3.079031306287286635e-03
5.227722772277228103e+01	-3.394982549680770033e-03
5.227782778277827447e+01	-3.739471249007326331e-03
5.227842784278428212e+01	-4.114695170597008553e-03
5.227902790279027556e+01	-4.522988894994656867e-03
5.227962796279628321e+01	-4.966830113373787992e-03
5.228022802280227666e+01	-5.448846123115849358e-03
5.228082808280828431e+01	-5.971820532661428933e-03
5.228142814281428485e+01	-6.538700187186137838e-03
5.228202820282028540e+01	-7.152602328196989642e-03
5.228262826282628595e+01	-7.816822001778755274e-03
5.228322832283228649e+01	-8.534839731936468693e-03
5.228382838283828704e+01	-9.310329477269854714e-03
5.228442844284428759e+01	-1.014716689106903019e-02
5.228502850285028813e+01	-1.104943790682580418e-02
5.228562856285628868e+01	-1.202144767309977318e-02
5.228622862286228923e+01	-1.306772986365010991e-02
5.228682868286828977e+01	-1.419305639072818322e-02
5.228742874287429032e+01	-1.540244755140966586e-02
5.228802880288029087e+01	-1.670118263881236950e-02
5.228862886288629142e+01	-1.809481105198337131e-02
5.228922892289229196e+01	-1.958916394013215934e-02
5.228982898289829251e+01	-2.119036641872050139e-02
5.229042904290429306e+01	-2.290485039668139350e-02
5.229102910291029360e+01	-2.473937573384671351e-02
5.229162916291629415e+01	-2.670103089508969740e-02
5.229222922292229470e+01	-2.879725403561116115e-02
5.229282928292829524e+01	-3.103584874935094023e-02
5.229342934293429579e+01	-3.342500065518456270e-02
5.229402940294029634e+01	-3.597329486946536370e-02
5.229462946294629688e+01	-3.868973441452142059e-02
5.229522952295229743e+01	-4.158375961363010298e-02
5.229582958295829798e+01	-4.466526852377319251e-02
5.229642964296429852e+01	-4.794463845812053926e-02
5.229702970297029907e+01	-5.143274865070388002e-02
5.229762976297629962e+01	-5.514100411612843367e-02
5.229822982298230016e+01	-5.908136075743469773e-02
5.229882988298830071e+01	-6.326635177537352772e-02
5.229942994299430126e+01	-6.770911543240287767e-02
5.230003000300030180e+01	-7.242342422466564733e-02
5.230063006300630235e+01	-7.742371551507575000e-02
5.230123012301230290e+01	-8.272512368043605235e-02
5.230183018301830344e+01	-8.834351382524946450e-02
5.230243024302430399e+01	-9.429551711457978547e-02
5.230303030303030454e+01	-1.005985677779805409e-01
5.230363036303630508e+01	-1.072709418361549177e-01
5.230423042304230563e+01	-1.143317976016534343e-01
5.230483048304830618e+01	-1.218012180045618675e-01
5.230543054305430672e+01	-1.297002547938053418e-01
5.230603060306030727e+01	-1.380509746643929780e-01
5.230663066306630782e+01	-1.468765073606703164e-01
5.230723072307230836e+01	-1.562010958054357301e-01
5.230783078307830891e+01	-1.660501483046263049e-01
5.230843084308430946e+01	-1.764502928771783385e-01
5.230903090309031001e+01	-1.874294337596437710e-01
5.230963096309631055e+01	-1.990168101351716679e-01
5.231023102310231110e+01	-2.112430571365617737e-01
5.231083108310831165e+01	-2.241402691732555796e-01
5.231143114311431219e+01	-2.377420656323399883e-01
5.231203120312031274e+01	-2.520836590039043368e-01
5.231263126312631329e+01	-2.672019254813899347e-01
5.231323132313231383e+01	-2.831354780879064004e-01
5.231383138313831438e+01	-2.999247423798491741e-01
5.231443144314431493e+01	-3.176120347795011734e-01
5.231503150315031547e+01	-3.362416435886691479e-01
5.231563156315631602e+01	-3.558599127357339187e-01
5.231623162316231657e+01	-3.765153283087939728e-01
5.231683168316831711e+01	-3.982586079278310764e-01
5.231743174317431766e+01	-4.211427930090152483e-01
5.231803180318031821e+01	-4.452233439743593091e-01
5.231863186318631875e+01	-4.705582384599535373e-01
5.231923192319231930e+01	-4.972080725758984965e-01
5.231983198319831985e+01	-5.252361652708363859e-01
5.232043204320432039e+01	-5.547086658536194426e-01
5.232103210321032094e+01	-5.856946647241421111e-01
5.232163216321632149e+01	-6.182663073647155505e-01
5.232223222322232203e+01	-6.524989116425179425e-01
5.232283228322832258e+01	-6.884710884726552571e-01
5.232343234323432313e+01	-7.262648658902025600e-01
5.232403240324032367e+01	-7.659658165782100570e-01
5.232463246324632422e+01	-8.076631888971117501e-01
5.232523252325232477e+01	-8.514500414592415245e-01
5.232583258325832531e+01	-8.974233812902093765e-01
5.232643264326432586e+01	-9.456843056167800743e-01
5.232703270327032641e+01	-9.963381473185618509e-01
5.232763276327632695e+01	-1.049494624078300520e+00
5.232823282328232750e+01	-1.105267991262889771e+00
5.232883288328832805e+01	-1.163777198564293736e+00
5.232943294329432860e+01	-1.225146050426504152e+00
5.233003300330032914e+01	-1.289503370281374517e+00
5.233063306330632969e+01	-1.356983168612732715e+00
5.233123312331233024e+01	-1.427724814864507197e+00
5.233183318331833078e+01	-1.501873213204742985e+00
5.233243324332433133e+01	-1.579578982153406308e+00
5.233303330333033188e+01	-1.660998638077542111e+00
5.233363336333633242e+01	-1.746294782553039493e+00
5.233423342334233297e+01	-1.835636293587481482e+00
5.233483348334833352e+01	-1.929198520693750307e+00
5.233543354335433406e+01	-2.027163483798987365e+00
5.233603360336033461e+01	-2.129720075968087656e+00
5.233663366336633516e+01	-2.237064269915367998e+00
5.233723372337233570e+01	-2.349399328272198328e+00
5.233783378337833625e+01	-2.466936017572195716e+00
5.233843384338433680e+01	-2.589892825909177354e+00
5.233903390339033734e+01	-2.718496184216288469e+00
5.233963396339633789e+01	-2.852980691107674271e+00
5.234023402340233844e+01	-2.993589341216547073e+00
5.234083408340833898e+01	-3.140573756955805429e+00
5.234143414341433953e+01	-3.294194423619056344e+00
5.234203420342034008e+01	-3.454720927731421032e+00
5.234263426342634062e+01	-3.622432198550369353e+00
5.234323432343234117e+01	-3.797616752607475554e+00
5.234383438343834172e+01	-3.980572941172173529e+00
5.234443444344434226e+01	-4.171609200507981896e+00
5.234503450345034281e+01	-4.371044304781225520e+00
5.234563456345634336e+01	-4.579207621470755107e+00
5.234623462346234390e+01	-4.796439369115377716e+00
5.234683468346834445e+01	-5.023090877223792106e+00
5.234743474347434500e+01	-5.259524848158645405e+00
5.234803480348034554e+01	-5.506115620793532450e+00
5.234863486348634609e+01	-5.763249435727859193e+00
5.234923492349234664e+01	-6.031324701830424573e+00
5.234983498349834719e+01	-6.310752263867990486e+00
5.235043504350434773e+01	-6.601955670960108158e+00
5.235103510351034828e+01	-6.905371445585844370e+00
5.235163516351634883e+01	-7.221449352852673087e+00
5.235223522352235648e+01	-7.550652669720808063e+00
5.235283528352834992e+01	-7.893458453860469959e+00
5.235343534353435757e+01	-8.250357811802013330e+00
5.235403540354035101e+01	-8.621856166022221046e+00
5.235463546354635866e+01	-9.008473520591870454e+00
5.235523552355235211e+01	-9.410744724992767374e+00
5.235583558355835976e+01	-9.829219735693836668e+00
5.235643564356435320e+01	-1.026446387505817803e+01
5.235703570357036085e+01	-1.071705808713462815e+01
5.235763576357635429e+01	-1.118759918986898683e+01
5.235823582358236195e+01	-1.167670012325198670e+01
5.235883588358835539e+01	-1.218499019290228169e+01
5.235943594359436304e+01	-1.271311530172263460e+01
5.236003600360035648e+01	-1.326173819700130885e+01
5.236063606360636413e+01	-1.383153868962034494e+01
5.236123612361236468e+01	-1.442321387400903276e+01
5.236183618361836523e+01	-1.503747834074948031e+01
5.236243624362436577e+01	-1.567506438122441992e+01
5.236303630363036632e+01	-1.633672218367985352e+01
5.236363636363636687e+01	-1.702322002005772461e+01
5.236423642364236741e+01	-1.773534442293733093e+01
5.236483648364836796e+01	-1.847390035190748847e+01
5.236543654365436851e+01	-1.923971134867514365e+01
5.236603660366036905e+01	-2.003361968020087858e+01
5.236663666366636960e+01	-2.085648646913617910e+01
5.236723672367237015e+01	-2.170919181082314608e+01
5.236783678367837069e+01	-2.259263487610216004e+01
5.236843684368437124e+01	-2.350773399916094775e+01
5.236903690369037179e+01	-2.445542674964384133e+01
5.236963696369637233e+01	-2.543666998822916980e+01
5.237023702370237288e+01	-2.645243990487026053e+01
5.237083708370837343e+01	-2.750373203888461404e+01
5.237143714371437397e+01	-2.859156128006656772e+01
5.237203720372037452e+01	-2.971696184998814161e+01
5.237263726372637507e+01	-3.088098726264537675e+01
5.237323732373237561e+01	-3.208471026359963929e+01
5.237383738373837616e+01	-3.332922274675635066e+01
5.237443744374437671e+01	-3.461563564791828185e+01
5.237503750375037725e+01	-3.594507881424620166e+01
5.237563756375637780e+01	-3.731870084875563975e+01
5.237623762376237835e+01	-3.873766892897602077e+01
5.237683768376837889e+01	-4.020316859889840089e+01
5.237743774377437944e+01	-4.171640354017763741e+01
5.237803780378037999e+01	-4.327859529380715031e+01
5.237863786378638054e+01	-4.489098297417520200e+01
5.237923792379238108e+01	-4.655482294542535016e+01
5.237983798379838163e+01	-4.827138846675735806e+01
5.238043804380438218e+01	-5.004196930581566960e+01
5.238103810381038272e+01	-5.186787131931892247e+01
5.238163816381638327e+01	-5.375041600009188159e+01
5.238223822382238382e+01	-5.569093998967680648e+01
5.238283828382838436e+01	-5.769079455571194615e+01
5.238343834383438491e+01	-5.975134503328030178e+01
5.238403840384038546e+01	-6.187397022944834646e+01
5.238463846384638600e+01	-6.406006179023283664e+01
5.238523852385238655e+01	-6.631102352925717014e+01
5.238583858385838710e+01	-6.862827071737558526e+01
5.238643864386438764e+01	-7.101322933257199566e+01
5.238703870387038819e+01	-7.346733526946658799e+01
5.238763876387638874e+01	-7.599203350778938670e+01
5.238823882388238928e+01	-7.858877723921135328e+01
5.238883888388838983e+01	-8.125902695195736669e+01
5.238943894389439038e+01	-8.400424947265831577e+01
5.239003900390039092e+01	-8.682591696493675215e+01
5.239063906390639147e+01	-8.972550588426157958e+01
5.239123912391239202e+01	-9.270449588864465795e+01
5.239183918391839256e+01	-9.576436870479896868e+01
5.239243924392439311e+01	-9.890660694942218356e+01
5.239303930393039366e+01	-1.021326929053178105e+02
5.239363936393639420e+01	-1.054441072521161402e+02
5.239423942394239475e+01	-1.088423277514082486e+02
5.239483948394839530e+01	-1.123288278930073147e+02
5.239543954395439584e+01	-1.159050754743487346e+02
5.239603960396039639e+01	-1.195725311558009736e+02
5.239663966396639694e+01	-1.233326469627168365e+02
5.239723972397239748e+01	-1.271868647418382636e+02
5.239783978397839803e+01	-1.311366145722287229e+02
5.239843984398439858e+01	-1.351833131309770692e+02
5.239903990399039913e+01	-1.393283620139856680e+02
5.239963996399639967e+01	-1.435731460122293015e+02
5.240024002400240022e+01	-1.479190313439393947e+02
5.240084008400840077e+01	-1.523673638432545374e+02
5.240144014401440131e+01	-1.569194671059430846e+02
5.240204020402040186e+01	-1.615766405928954725e+02
5.240264026402640241e+01	-1.663401576921545200e+02
5.240324032403240295e+01	-1.712112637403425879e+02
5.240384038403840350e+01	-1.761911740044238002e+02
5.240444044404440405e+01	-1.812810716248297922e+02
5.240504050405040459e+01	-1.864821055210596228e+02
5.240564056405640514e+01	-1.917953882609581910e+02
5.240624062406240569e+01	-1.972219938949646121e+02
5.240684068406840623e+01	-2.027629557567108236e+02
5.240744074407440678e+01	-2.084192642314471868e+02
5.240804080408040733e+01	-2.141918644938642160e+02
5.240864086408640787e+01	-2.200816542169620220e+02
5.240924092409240842e+01	-2.260894812537329130e+02
5.240984098409840897e+01	-2.322161412934975147e+02
5.241044104410440951e+01	-2.384623754948383976e+02
5.241104110411041006e+01	-2.448288680971722897e+02
5.241164116411641061e+01	-2.513162440130922732e+02
5.241224122412241115e+01	-2.579250664036998160e+02
5.241284128412841170e+01	-2.646558342324145769e+02
5.241344134413441225e+01	-2.715089798275839712e+02
5.241404140414041279e+01	-2.784848664136122238e+02
5.241464146414641334e+01	-2.855837856424274150e+02
5.241524152415241389e+01	-2.928059551204739819e+02
5.241584158415841443e+01	-3.001515159340074774e+02
5.241644164416441498e+01	-3.076205301755645110e+02
5.241704170417041553e+01	-3.152129784745609413e+02
5.241764176417641607e+01	-3.229287575350507495e+02
5.241824182418241662e+01	-3.307676776837838588e+02
5.241884188418841717e+01	-3.387294604317465883e+02
5.241944194419441772e+01	-3.468137360524769406e+02
5.242004200420041826e+01	-3.550200411805105887e+02
5.242064206420641881e+01	-3.633478164333821496e+02
5.242124212421241936e+01	-3.717964040606788672e+02
5.242184218421841990e+01	-3.803650456237197659e+02
5.242244224422442045e+01	-3.890528797094774518e+02
5.242304230423042100e+01	-3.978589396824352775e+02
5.242364236423642154e+01	-4.067821514781203405e+02
5.242424242424242209e+01	-4.158213314421071800e+02
5.242484248424842264e+01	-4.249751842183254098e+02
5.242544254425442318e+01	-4.342423006905661396e+02
5.242604260426042373e+01	-4.436211559810940344e+02
5.242664266426642428e+01	-4.531101075103318863e+02
5.242724272427242482e+01	-4.627073931215841185e+02
5.242784278427842537e+01	-4.724111292748175401e+02
5.242844284428442592e+01	-4.822193093135115305e+02
5.242904290429042646e+01	-4.921298018086149568e+02
5.242964296429642701e+01	-5.021403489836430936e+02
5.243024302430242756e+01	-5.122485652249589521e+02
5.243084308430842810e+01	-5.224519356812672868e+02
5.243144314431442865e+01	-5.327478149563465877e+02
5.243204320432043630e+01	-5.431334258990106036e+02
5.243264326432642974e+01	-5.536058584942787775e+02
5.243324332433243740e+01	-5.641620688597043909e+02
5.243384338433843084e+01	-5.747988783507669268e+02
5.243444344434443849e+01	-5.855129727791604637e+02
5.243504350435043193e+01	-5.963009017478275382e+02
5.243564356435643958e+01	-6.071590781064437579e+02
5.243624362436243302e+01	-6.180837775310584448e+02
5.243684368436844068e+01	-6.290711382314889306e+02
5.243744374437443412e+01	-6.401171607899756282e+02
5.243804380438044177e+01	-6.512177081345651004e+02
5.243864386438643521e+01	-6.623685056505205466e+02
5.243924392439244286e+01	-6.735651414330310445e+02
5.243984398439843631e+01	-6.848030666843009158e+02
5.244044404440444396e+01	-6.960775962580718215e+02
5.244104410441043740e+01	-7.073839093544138450e+02
5.244164416441644505e+01	-7.187170503675471309e+02
5.244224422442244560e+01	-7.300719298893141058e+02
5.244284428442844614e+01	-7.414433258707331333e+02
5.244344434443444669e+01	-7.528258849439431515e+02
5.244404440444044724e+01	-7.642141239067022980e+02
5.244464446444644778e+01	-7.756024313713745642e+02
5.244524452445244833e+01	-7.869850695802260816e+02
5.244584458445844888e+01	-7.983561763886466451e+02
5.244644464446444942e+01	-8.097097674177010731e+02
5.244704470447044997e+01	-8.210397383772495914e+02
5.244764476447645052e+01	-8.323398675606754296e+02
5.244824482448245107e+01	-8.436038185120353319e+02
5.244884488448845161e+01	-8.548251428662056242e+02
5.244944494449445216e+01	-8.659972833624931354e+02
5.245004500450045271e+01	-8.771135770317832794e+02
5.245064506450645325e+01	-8.881672585572218850e+02
5.245124512451245380e+01	-8.991514638081198427e+02
5.245184518451845435e+01	-9.100592335465310043e+02
5.245244524452445489e+01	-9.208835173057411794e+02
5.245304530453045544e+01	-9.316171774396332239e+02
5.245364536453645599e+01	-9.422529933416717540e+02
5.245424542454245653e+01	-9.527836658319540675e+02
5.245484548454845708e+01	-9.632018217105676285e+02
5.245544554455445763e+01	-9.735000184752175301e+02
5.245604560456045817e+01	-9.836707492007983547e+02
5.245664566456645872e+01	-9.937064475783822672e+02
5.245724572457245927e+01	-1.003599493110776393e+03
5.245784578457845981e+01	-1.013342216461576527e+03
5.245844584458446036e+01	-1.022926904954349993e+03
5.245904590459046091e+01	-1.032345808218361526e+03
5.245964596459646145e+01	-1.041591143976925196e+03
5.246024602460246200e+01	-1.050655103974285112e+03
5.246084608460846255e+01	-1.059529860036577702e+03
5.246144614461446309e+01	-1.068207570262257605e+03
5.246204620462046364e+01	-1.076680385337042026e+03
5.246264626462646419e+01	-1.084940454968205358e+03
5.246324632463246473e+01	-1.092979934432818482e+03
5.246384638463846528e+01	-1.100790991234237708e+03
5.246444644464446583e+01	-1.108365811860953954e+03
5.246504650465046637e+01	-1.115696608641623243e+03
5.246564656465646692e+01	-1.122775626689955516e+03
5.246624662466246747e+01	-1.129595150932743763e+03
5.246684668466846801e+01	-1.136147513214327091e+03
5.246744674467446856e+01	-1.142425099470336818e+03
5.246804680468046911e+01	-1.148420356963539916e+03
5.246864686468646966e+01	-1.154125801574279421e+03
5.246924692469247020e+01	-1.159534025137896833e+03
5.246984698469847075e+01	-1.164637702821287803e+03
5.247044704470447130e+01	-1.169429600530591415e+03
5.247104710471047184e+01	-1.173902582341848301e+03
5.247164716471647239e+01	-1.178049617946281387e+03
5.247224722472247294e+01	-1.181863790101757104e+03
5.247284728472847348e+01	-1.185338302081788243e+03
5.247344734473447403e+01	-1.188466485113372983e+03
5.247404740474047458e+01	-1.191241805794803440e+03
5.247464746474647512e+01	-1.193657873484512038e+03
5.247524752475247567e+01	-1.195708447651909864e+03
5.247584758475847622e+01	-1.197387445181117073e+03
5.247644764476447676e+01	-1.198688947618388966e+03
5.247704770477047731e+01	-1.199607208354025261e+03
5.247764776477647786e+01	-1.200136659729480925e+03
5.247824782478247840e+01	-1.200271920060401726e+03
5.247884788478847895e+01	-1.200007800566243077e+03
5.247944794479447950e+01	-1.199339312197222625e+03
5.248004800480048004e+01	-1.198261672349277887e+03
5.248064806480648059e+01	-1.196770311457773460e+03
5.248124812481248114e+01	-1.194860879460770093e+03
5.248184818481848168e+01	-1.192529252122674279e+03
5.248244824482448223e+01	-1.189771537209204553e+03
5.248304830483048278e+01	-1.186584080504673693e+03
5.248364836483648332e+01	-1.182963471662687425e+03
5.248424842484248387e+01	-1.178906549881499359e+03
5.248484848484848442e+01	-1.174410409395384704e+03
5.248544854485448496e+01	-1.169472404773483277e+03
5.248604860486048551e+01	-1.164090156017856316e+03
5.248664866486648606e+01	-1.158261553452511180e+03
5.248724872487248660e+01	-1.151984762395469716e+03
5.248784878487848715e+01	-1.145258227606091623e+03
5.248844884488448770e+01	-1.138080677500093088e+03
5.248904890489048825e+01	-1.130451128124920160e+03
5.248964896489648879e+01	-1.122368886888434190e+03
5.249024902490248934e+01	-1.113833556034018102e+03
5.249084908490848989e+01	-1.104845035855588094e+03
5.249144914491449043e+01	-1.095403527646251632e+03
5.249204920492049098e+01	-1.085509536374532672e+03
5.249264926492649153e+01	-1.075163873082604823e+03
5.249324932493249207e+01	-1.064367657001084808e+03
5.249384938493849262e+01	-1.053122317375369903e+03
5.249444944494449317e+01	-1.041429594998841139e+03
5.249504950495049371e+01	-1.029291543448564880e+03
5.249564956495649426e+01	-1.016710530019492580e+03
5.249624962496249481e+01	-1.003689236353560773e+03
5.249684968496849535e+01	-9.902306587604070955e+02
5.249744974497449590e+01	-9.763381082268574573e+02
5.249804980498049645e+01	-9.620152101126964226e+02
5.249864986498649699e+01	-9.472659035306425039e+02
5.249924992499249754e+01	-9.320944404088545525e+02
5.249984998499849809e+01	-9.165053842346890178e+02
5.250045004500449863e+01	-9.005036084788723656e+02
5.250105010501049918e+01	-8.840942946996381124e+02
5.250165016501649973e+01	-8.672829303268019885e+02
5.250225022502250027e+01	-8.500753061262247456e+02
5.250285028502850082e+01	-8.324775133454559182e+02
5.250345034503450137e+01	-8.144959405418466076e+02
5.250405040504050191e+01	-7.961372700948251122e+02
5.250465046504650246e+01	-7.774084744044387207e+02
5.250525052505250301e+01	-7.583168117787533902e+02
5.250585058505850355e+01	-7.388698220130404479e+02
5.250645064506450410e+01	-7.190753216642053758e+02
5.250705070507050465e+01	-6.989413990242595673e+02
5.250765076507650519e+01	-6.784764087970762603e+02
5.250825082508250574e+01	-6.576889664831201117e+02
5.250885088508850629e+01	-6.365879424772117545e+02
5.250945094509450684e+01	-6.151824558847899880e+02
5.251005100510050738e+01	-5.934818680625857041e+02
5.251065106510650793e+01	-5.714957758899394094e+02
5.251125112511250848e+01	-5.492340047774411005e+02
5.251185118511851613e+01	-5.267066014199236861e+02
5.251245124512450957e+01	-5.039238263011683330e+02
5.251305130513051722e+01	-4.808961459581496456e+02
5.251365136513651066e+01	-4.576342250128366231e+02
5.251425142514251831e+01	-4.341489179800568081e+02
5.251485148514851176e+01	-4.104512608601538091e+02
5.251545154515451941e+01	-3.865524625255040974e+02
5.251605160516051285e+01	-3.624638959103098728e+02
5.251665166516652050e+01	-3.381970890132990917e+02
5.251725172517251394e+01	-3.137637157232762775e+02
5.251785178517852160e+01	-2.891755864777274496e+02
5.251845184518451504e+01	-2.644446387649311987e+02
5.251905190519052269e+01	-2.395829274802229918e+02
5.251965196519651613e+01	-2.146026151473318464e+02
5.252025202520252378e+01	-1.895159620158596852e+02
5.252085208520851722e+01	-1.643353160461745119e+02
5.252145214521452488e+01	-1.390731027931568633e+02
5.252205220522052542e+01	-1.137418152003946688e+02
5.252265226522652597e+01	-8.835400331652448358e+01
5.252325232523252652e+01	-6.292226394558141322e+01
5.252385238523852706e+01	-3.745923024327706230e+01
5.252445244524452761e+01	-1.197756127120191927e+01
5.252505250525052816e+01	1.351006847893247098e+01
5.252565256525652870e+01	3.899097957892414001e+01
5.252625262526252925e+01	6.445249816343142868e+01
5.252685268526852980e+01	8.988196642287812210e+01
5.252745274527453034e+01	1.152667530777641502e+02
5.252805280528053089e+01	1.405942638222983021e+02
5.252865286528653144e+01	1.658519517252241258e+02
5.252925292529253198e+01	1.910273275758776776e+02
5.252985298529853253e+01	2.161079701635397328e+02
5.253045304530453308e+01	2.410815364782170036e+02
5.253105310531053362e+01	2.659357718212075952e+02
5.253165316531653417e+01	2.906585198138031387e+02
5.253225322532253472e+01	3.152377322927484897e+02
5.253285328532853526e+01	3.396614790811722742e+02
5.253345334533453581e+01	3.639179576239280323e+02
5.253405340534053636e+01	3.879955024764572045e+02
5.253465346534653690e+01	4.118825946365239474e+02
5.253525352535253745e+01	4.355678707083826566e+02
5.253585358535853800e+01	4.590401318892090217e+02
5.253645364536453854e+01	4.822883527678538940e+02
5.253705370537053909e+01	5.053016899262894981e+02
5.253765376537653964e+01	5.280694903343807027e+02
5.253825382538254019e+01	5.505812995289189757e+02
5.253885388538854073e+01	5.728268695681888403e+02
5.253945394539454128e+01	5.947961667536314962e+02
5.254005400540054183e+01	6.164793791105375931e+02
5.254065406540654237e+01	6.378669236200241812e+02
5.254125412541254292e+01	6.589494531949389966e+02
5.254185418541854347e+01	6.797178633926569091e+02
5.254245424542454401e+01	7.001632988581653763e+02
5.254305430543054456e+01	7.202771594911630473e+02
5.254365436543654511e+01	7.400511063313600744e+02
5.254425442544254565e+01	7.594770671564697295e+02
5.254485448544854620e+01	7.785472417878879696e+02
5.254545454545454675e+01	7.972541070993972880e+02
5.254605460546054729e+01	8.155904217246895769e+02
5.254665466546654784e+01	8.335492304598706141e+02
5.254725472547254839e+01	8.511238683576151516e+02
5.254785478547854893e+01	8.683079645099746813e+02
5.254845484548454948e+01	8.850954455173347242e+02
5.254905490549055003e+01	9.014805386414122950e+02
5.254965496549655057e+01	9.174577746406346250e+02
5.255025502550255112e+01	9.330219902866513166e+02
5.255085508550855167e+01	9.481683305611751393e+02
5.255145514551455221e+01	9.628922505327541330e+02
5.255205520552055276e+01	9.771895169135416381e+02
5.255265526552655331e+01	9.910562092964994463e+02
5.255325532553255385e+01	1.004488721073919805e+03
5.255385538553855440e+01	1.017483760038580613e+03
5.255445544554455495e+01	1.030038348669192828e+03
5.255505550555055549e+01	1.042149824102287994e+03
5.255565556555655604e+01	1.053815837793031278e+03
5.255625562556255659e+01	1.065034354867826551e+03
5.255685568556855713e+01	1.075803653172039503e+03
5.255745574557455768e+01	1.086122322016425642e+03
5.255805580558055823e+01	1.095989260626338364e+03
5.255865586558655878e+01	1.105403676298034725e+03
5.255925592559255932e+01	1.114365082266836453e+03
5.255985598559855987e+01	1.122873295292180046e+03
5.256045604560456042e+01	1.130928432964944932e+03
5.256105610561056096e+01	1.138530910742767901e+03
5.256165616561656151e+01	1.145681438719325570e+03
5.256225622562256206e+01	1.152381018133905627e+03
5.256285628562856260e+01	1.158630937627823414e+03
5.256345634563456315e+01	1.164432769254540744e+03
5.256405640564056370e+01	1.169788364250574887e+03
5.256465646564656424e+01	1.174699848574563930e+03
5.256525652565256479e+01	1.179169618222022109e+03
5.256585658565856534e+01	1.183200334323605375e+03
5.256645664566456588e+01	1.186794918034864622e+03
5.256705670567056643e+01	1.189956545225642458e+03
5.256765676567656698e+01	1.192688640977500199e+03
5.256825682568256752e+01	1.194994873897642265e+03
5.256885688568856807e+01	1.196879150258023401e+03
5.256945694569456862e+01	1.198345607968393324e+03
5.257005700570056916e+01	1.199398610392206137e+03
5.257065706570656971e+01	1.200042740014364199e+03
5.257125712571257026e+01	1.200282791969905475e+03
5.257185718571857080e+01	1.200123767442783446e+03
5.257245724572457135e+01	1.199570866943952751e+03
5.257305730573057190e+01	1.198629483478026032e+03
5.257365736573657244e+01	1.197305195607797486e+03
5.257425742574257299e+01	1.195603760425913151e+03
5.257485748574857354e+01	1.193531106443018189e+03
5.257545754575457408e+01	1.191093326401670538e+03
5.257605760576057463e+01	1.188296670025266167e+03
5.257665766576657518e+01	1.185147536711230259e+03
5.257725772577257572e+01	1.181652468177634773e+03
5.257785778577857627e+01	1.177818141072350727e+03
5.257845784578457682e+01	1.173651359553765360e+03
5.257905790579057737e+01	1.169159047852021558e+03
5.257965796579657791e+01	1.164348242819590041e+03
5.258025802580257846e+01	1.159226086479921378e+03
5.258085808580857901e+01	1.153799818582776652e+03
5.258145814581457955e+01	1.148076769174674155e+03
5.258205820582058010e+01	1.142064351192819004e+03
5.258265826582658065e+01	1.135770053090626334e+03
5.258325832583258119e+01	1.129201431502860942e+03
5.258385838583858174e+01	1.122366103958212534e+03
5.258445844584458229e+01	1.115271741646931332e+03
5.258505850585058283e+01	1.107926062250974837e+03
5.258565856585658338e+01	1.100336822843903064e+03
5.258625862586258393e+01	1.092511812867568779e+03
5.258685868586858447e+01	1.084458847192398480e+03
5.258745874587458502e+01	1.076185759267889352e+03
5.258805880588058557e+01	1.067700394369669766e+03
5.258865886588658611e+01	1.059010602949278791e+03
5.258925892589258666e+01	1.050124234092541428e+03
5.258985898589858721e+01	1.041049129092218209e+03
5.259045904590458775e+01	1.031793115140317923e+03
5.259105910591058830e+01	1.022363999145238495e+03
5.259165916591659595e+01	1.012769561678641367e+03
5.259225922592258939e+01	1.003017551056699176e+03
5.259285928592859705e+01	9.931156775600986748e+02
5.259345934593459049e+01	9.830716077969400430e+02
5.259405940594059814e+01	9.728929592123815837e+02
5.259465946594659158e+01	9.625872947486183193e+02
5.259525952595259923e+01	9.521621176585701960e+02
5.259585958595859267e+01	9.416248664762971430e+02
5.259645964596460033e+01	9.309829101469940724e+02
5.259705970597059377e+01	9.202435433190796630e+02
5.259765976597660142e+01	9.094139818006898395e+02
5.259825982598259486e+01	8.985013581825727442e+02
5.259885988598860251e+01	8.875127176291684918e+02
5.259945994599459596e+01	8.764550138393832412e+02
5.260006000600060361e+01	8.653351051783054118e+02
5.260066006600659705e+01	8.541597509808984796e+02
5.260126012601260470e+01	8.429356080283869233e+02
5.260186018601860525e+01	8.316692271979206907e+02
5.260246024602460579e+01	8.203670502857374913e+02
5.260306030603060634e+01	8.090354070039169301e+02
5.260366036603660689e+01	7.976805121505356055e+02
5.260426042604260743e+01	7.863084629528090090e+02
5.260486048604860798e+01	7.749252365826209825e+02
5.260546054605460853e+01	7.635366878435863782e+02
5.260606060606060908e+01	7.521485470286288546e+02
5.260666066606660962e+01	7.407664179468094972e+02
5.260726072607261017e+01	7.293957761179869976e+02
5.260786078607861072e+01	7.180419671336820784e+02
5.260846084608461126e+01	7.067102051823328566e+02
5.260906090609061181e+01	6.954055717369632248e+02
5.260966096609661236e+01	6.841330144031214786e+02
5.261026102610261290e+01	6.728973459247608844e+02
5.261086108610861345e+01	6.617032433456136005e+02
5.261146114611461400e+01	6.505552473234345143e+02
5.261206120612061454e+01	6.394577615943626370e+02
5.261266126612661509e+01	6.284150525845140010e+02
5.261326132613261564e+01	6.174312491658012050e+02
5.261386138613861618e+01	6.065103425528384378e+02
5.261446144614461673e+01	5.956561863376980455e+02
5.261506150615061728e+01	5.848724966591754537e+02
5.261566156615661782e+01	5.741628525031246681e+02
5.261626162616261837e+01	5.635306961303260778e+02
5.261686168616861892e+01	5.529793336282923519e+02
5.261746174617461946e+01	5.425119355833153350e+02
5.261806180618062001e+01	5.321315378690164835e+02
5.261866186618662056e+01	5.218410425475788088e+02
5.261926192619262110e+01	5.116432188798120251e+02
5.261986198619862165e+01	5.015407044401361532e+02
5.262046204620462220e+01	4.915360063325344981e+02
5.262106210621062274e+01	4.816315025035133885e+02
5.262166216621662329e+01	4.718294431480476305e+02
5.262226222622262384e+01	4.621319522045083659e+02
5.262286228622862438e+01	4.525410289345253432e+02
5.262346234623462493e+01	4.430585495837594294e+02
5.262406240624062548e+01	4.336862691195345860e+02
5.262466246624662602e+01	4.244258230413045112e+02
5.262526252625262657e+01	4.152787292599293778e+02
5.262586258625862712e+01	4.062463900417683362e+02
5.262646264626462767e+01	3.973300940135910082e+02
5.262706270627062821e+01	3.885310182243751456e+02
5.262766276627662876e+01	3.798502302600610392e+02
5.262826282628262931e+01	3.712886904073865821e+02
5.262886288628862985e+01	3.628472538629588939e+02
5.262946294629463040e+01	3.545266729837869093e+02
5.263006300630063095e+01	3.463275995755176382e+02
5.263066306630663149e+01	3.382505872147058312e+02
5.263126312631263204e+01	3.302960936014901563e+02
5.263186318631863259e+01	3.224644829391130543e+02
5.263246324632463313e+01	3.147560283367903935e+02
5.263306330633063368e+01	3.071709142325104267e+02
5.263366336633663423e+01	2.997092388324027183e+02
5.263426342634263477e+01	2.923710165634103646e+02
5.263486348634863532e+01	2.851561805360594803e+02
5.263546354635463587e+01	2.780645850142116728e+02
5.263606360636063641e+01	2.710960078887701457e+02
5.263666366636663696e+01	2.642501531523770382e+02
5.263726372637263751e+01	2.575266533722565327e+02
5.263786378637863805e+01	2.509250721659209376e+02
5.263846384638463860e+01	2.444449066478278496e+02
5.263906390639063915e+01	2.380855898872030707e+02
5.263966396639663969e+01	2.318464933466029834e+02
5.264026402640264024e+01	2.257269293056521633e+02
5.264086408640864079e+01	2.197261532676386082e+02
5.264146414641464133e+01	2.138433663467513384e+02
5.264206420642064188e+01	2.080777176338270920e+02
5.264266426642664243e+01	2.024283065385795624e+02
5.264326432643264297e+01	1.968941851063717650e+02
5.264386438643864352e+01	1.914743603076867089e+02
5.264446444644464407e+01	1.861677962985531281e+02
5.264506450645064461e+01	1.809734166502662731e+02
5.264566456645664516e+01	1.758901065468461411e+02
5.264626462646264571e+01	1.709167149487621771e+02
5.264686468646864625e+01	1.660520567215478138e+02
5.264746474647464680e+01	1.612949147280190800e+02
5.264806480648064735e+01	1.566440418828997849e+02
5.264866486648664790e+01	1.520981631687463391e+02
5.264926492649264844e+01	1.476559776121478080e+02
5.264986498649864899e+01	1.433161602192719215e+02
5.265046504650464954e+01	1.390773638699000969e+02
5.265106510651065008e+01	1.349382211691869884e+02
5.265166516651665063e+01	1.308973462564565580e+02
5.265226522652265118e+01	1.269533365704269983e+02
5.265286528652865172e+01	1.231047745703346834e+02
5.265346534653465227e+01	1.193502294125015908e+02
5.265406540654065282e+01	1.156882585819672045e+02
5.265466546654665336e+01	1.121174094788755013e+02
5.265526552655265391e+01	1.086362209593758337e+02
5.265586558655865446e+01	1.052432248233596397e+02
5.265646564656465500e+01	1.019369472781675370e+02
5.265706570657065555e+01	9.871591033540417470e+01
5.265766576657665610e+01	9.557863316881169169e+01
5.265826582658265664e+01	9.252363342643053556e+01
5.265886588658865719e+01	8.954942849718371178e+01
5.265946594659465774e+01	8.665453673207143481e+01
5.266006600660065828e+01	8.383747862021782282e+01
5.266066606660665883e+01	8.109677792005996366e+01
5.266126612661265938e+01	7.843096274601745677e+01
5.266186618661865992e+01	7.583856661102731778e+01
5.266246624662466047e+01	7.331812942537077049e+01
5.266306630663066102e+01	7.086819845226077064e+01
5.266366636663666156e+01	6.848732922069760320e+01
5.266426642664266211e+01	6.617408639613526589e+01
5.266486648664866266e+01	6.392704460953947887e+01
5.266546654665466320e+01	6.174478924544577296e+01
5.266606660666066375e+01	5.962591718966021404e+01
5.266666666666666430e+01	5.756903753727196715e+01
5.266726672667266484e+01	5.557277226167303752e+01
5.266786678667866539e+01	5.363575684530562881e+01
5.266846684668466594e+01	5.175664087287816528e+01
5.266906690669066649e+01	4.993408858781405257e+01
5.266966696669666703e+01	4.816677941271264274e+01
5.267026702670266758e+01	4.645340843462103919e+01
5.267086708670866813e+01	4.479268685592912647e+01
5.267146714671467578e+01	4.318334241171331911e+01
5.267206720672066922e+01	4.162411975436669564e+01
5.267266726672667687e+01	4.011378080636266930e+01
5.267326732673267031e+01	3.865110507449802668e+01
5.267386738673867796e+01	3.723488995572037652e+01
5.267446744674467141e+01	3.586395099258790253e+01
5.267506750675067906e+01	3.453712210716382458e+01
5.267566756675667250e+01	3.325325580737315079e+01
5.267626762676268015e+01	3.201122336669740065e+01
5.267686768676867359e+01	3.080991497808189905e+01
5.267746774677468125e+01	2.964823988292971890e+01
5.267806780678067469e+01	2.852512647605389162e+01
5.267866786678668234e+01	2.743952238745544747e+01
5.267926792679267578e+01	2.639039454179096111e+01
5.267986798679868343e+01	2.537672919638656310e+01
5.268046804680467687e+01	2.439753195865027635e+01
5.268106810681068453e+01	2.345182778372513255e+01
5.268166816681668507e+01	2.253866095321854601e+01
5.268226822682268562e+01	2.165709503583327233e+01
5.268286828682868617e+01	2.080621283071519656e+01
5.268346834683468671e+01	1.998511629432276493e+01
5.268406840684068726e+01	1.919292645161027622e+01
5.268466846684668781e+01	1.842878329230595114e+01
5.268526852685268835e+01	1.769184565305173606e+01
5.268586858685868890e+01	1.698129108615872340e+01
5.268646864686468945e+01	1.629631571571752247e+01
5.268706870687068999e+01	1.563613408178846242e+01
5.268766876687669054e+01	1.499997897338050024e+01
5.268826882688269109e+01	1.438710125091303738e+01
5.268886888688869163e+01	1.379676965883743023e+01
5.268946894689469218e+01	1.322827062907925644e+01
5.269006900690069273e+01	1.268090807594501612e+01
5.269066906690669327e+01	1.215400318311967887e+01
5.269126912691269382e+01	1.164689419087355127e+01
5.269186918691869437e+01	1.115893615482680801e+01
5.269246924692469491e+01	1.068950071966473558e+01
5.269306930693069546e+01	1.023797588042732443e+01
5.269366936693669601e+01	9.803765738756187176e+00
5.269426942694269655e+01	9.386290254617025042e+00
5.269486948694869710e+01	8.984984993997230163e+00
5.269546954695469765e+01	8.599300873059997130e+00
5.269606960696069820e+01	8.228703899217643780e+00
5.269666966696669874e+01	7.872674909568468493e+00
5.269726972697269929e+01	7.530709307123374607e+00
5.269786978697869984e+01	7.202316795230029101e+00
5.269846984698470038e+01	6.887021110584687023e+00
5.269906990699070093e+01	6.584359755203774256e+00
5.269966996699670148e+01	6.293883727710134046e+00
5.270027002700270202e+01	6.015157254271271015e+00
5.270087008700870257e+01	5.747757519510359181e+00
5.270147014701470312e+01	5.491274397694025922e+00
5.270207020702070366e+01	5.245310184484814009e+00
5.270267026702670421e+01	5.009479329530368119e+00
5.270327032703270476e+01	4.783408170146157268e+00
5.270387038703870530e+01	4.566734666333409187e+00
5.270447044704470585e+01	4.359108137359594792e+00
5.270507050705070640e+01	4.160189000114716151e+00
5.270567056705670694e+01	3.969648509443055140e+00
5.270627062706270749e+01	3.787168500637104529e+00
5.270687068706870804e+01	3.612441134267568188e+00
5.270747074707470858e+01	3.445168643511509643e+00
5.270807080708070913e+01	3.285063084128849287e+00
5.270867086708670968e+01	3.131846087226430875e+00
5.270927092709271022e+01	2.985248614938132317e+00
5.270987098709871077e+01	2.845010719139299038e+00
5.271047104710471132e+01	2.710881303304076173e+00
5.271107110711071186e+01	2.582617887604814921e+00
5.271167116711671241e+01	2.459986377343920783e+00
5.271227122712271296e+01	2.342760834799980429e+00
5.271287128712871350e+01	2.230723254561959301e+00
5.271347134713471405e+01	2.123663342417478894e+00
5.271407140714071460e+01	2.021378297853949846e+00
5.271467146714671514e+01	1.923672600224178408e+00
5.271527152715271569e+01	1.830357798621468302e+00
5.271587158715871624e+01	1.741252305502866804e+00
5.271647164716471679e+01	1.656181194092968489e+00
5.271707170717071733e+01	1.574975999595057186e+00
5.271767176717671788e+01	1.497474524230619553e+00
5.271827182718271843e+01	1.423520646123069389e+00
5.271887188718871897e+01	1.352964132036333478e+00
5.271947194719471952e+01	1.285660453974164508e+00
5.272007200720072007e+01	1.221470609641322813e+00
5.272067206720672061e+01	1.160260946763373990e+00
5.272127212721272116e+01	1.101902991257557973e+00
5.272187218721872171e+01	1.046273279243194576e+00
5.272247224722472225e+01	9.932531928761599849e-01
5.272307230723072280e+01	9.427287999883779968e-01
5.272367236723672335e+01	8.945906975097389635e-01
5.272427242724272389e+01	8.487338586466379731e-01
5.272487248724872444e+01	8.050574837881643298e-01
5.272547254725472499e+01	7.634648551081461010e-01
5.272607260726072553e+01	7.238631948285059181e-01
5.272667266726672608e+01	6.861635271069058684e-01
5.272727272727272663e+01	6.502805435093366171e-01
5.272787278727872717e+01	6.161324720261915910e-01
5.272847284728472772e+01	5.836409495884753440e-01
5.272907290729072827e+01	5.527308980390420734e-01
5.272967296729672881e+01	5.233304035122693376e-01
5.273027302730272936e+01	4.953705991742132220e-01
5.273087308730872991e+01	4.687855512741627151e-01
5.273147314731473045e+01	4.435121484575298978e-01
5.273207320732073100e+01	4.194899942892219569e-01
5.273267326732673155e+01	3.966613029360246401e-01
5.273327332733273209e+01	3.749707979560270577e-01
5.273387338733873264e+01	3.543656141428096484e-01
5.273447344734473319e+01	3.347952023719028003e-01
5.273507350735073373e+01	3.162112373969413470e-01
5.273567356735673428e+01	2.985675285429633119e-01
5.273627362736273483e+01	2.818199332444048522e-01
5.273687368736873538e+01	2.659262733755202168e-01
5.273747374737473592e+01	2.508462543211977813e-01
5.273807380738073647e+01	2.365413867364111189e-01
5.273867386738673702e+01	2.229749109428488807e-01
5.273927392739273756e+01	2.101117239115843360e-01
5.273987398739873811e+01	1.979183087809402442e-01
5.274047404740473866e+01	1.863626668590084301e-01
5.274107410741073920e+01	1.754142520605337097e-01
5.274167416741673975e+01	1.650439077281015410e-01
5.274227422742274030e+01	1.552238057877315947e-01
5.274287428742874084e+01	1.459273881891075819e-01
5.274347434743474139e+01	1.371293105807133983e-01
5.274407440744074194e+01	1.288053881701491654e-01
5.274467446744674248e+01	1.209325437198153219e-01
5.274527452745274303e+01	1.134887576280120547e-01
5.274587458745874358e+01	1.064530200452977332e-01
5.274647464746474412e+01	9.980528497568395829e-02
5.274707470747074467e+01	9.352642631192846501e-02
5.274767476747674522e+01	8.759819575382678247e-02
5.274827482748274576e+01	8.200318255800778666e-02
5.274887488748874631e+01	7.672477506732076902e-02
5.274947494749474686e+01	7.174712396747140453e-02
5.275007500750074740e+01	6.705510721813420782e-02
5.275067506750674795e+01	6.263429660535869969e-02
5.275127512751275560e+01	5.847092586170236916e-02
5.275187518751874904e+01	5.455186030018364940e-02
5.275247524752475670e+01	5.086456790786793997e-02
5.275307530753075014e+01	4.739709184468973019e-02
5.275367536753675779e+01	4.413802429298943619e-02
5.275427542754275123e+01	4.107648160321517028e-02
5.275487548754875888e+01	3.820208068132180390e-02
5.275547554755475232e+01	3.550491656359670151e-02
5.275607560756075998e+01	3.297554112496669382e-02
5.275667566756675342e+01	3.060494286729892321e-02
5.275727572757276107e+01	2.838452773480354061e-02
5.275787578757875451e+01	2.630610090438238735e-02
5.275847584758476216e+01	2.436184949964780716e-02
5.275907590759075561e+01	2.254432617835391839e-02
5.275967596759676326e+01	2.084642685241638177e-02
5.276027602760275670e+01	1.926139068155826445e-02
5.276087608760876435e+01	1.778277764855759960e-02
5.276147614761476490e+01	1.640445519569620064e-02
5.276207620762076544e+01	1.512058549905051681e-02
5.276267626762676599e+01	1.392561333970356377e-02
5.276327632763276654e+01	1.281425453274780482e-02
5.276387638763876708e+01	1.178148487681846164e-02
5.276447644764476763e+01	1.082252958883479083e-02
5.276507650765076818e+01	9.932853190615122813e-03
5.276567656765676873e+01	9.108149816057408560e-03
5.276627662766276927e+01	8.344333909624381679e-03
5.276687668766876982e+01	7.637531288925819388e-03
5.276747674767477037e+01	6.984070546235714855e-03
5.276807680768077091e+01	6.380474765804174976e-03
5.276867686768677146e+01	5.823453535809021420e-03
5.276927692769277201e+01	5.309895235727180203e-03
5.276987698769877255e+01	4.836859581779187969e-03
5.277047704770477310e+01	4.401570414899618616e-03
5.277107710771077365e+01	4.001408717403299661e-03
5.277167716771677419e+01	3.633905846141732843e-03
5.277227722772277474e+01	3.296736971470107681e-03
5.277287728772877529e+01	2.987714712765777644e-03
5.277347734773477583e+01	2.704782962550095378e-03
5.277407740774077638e+01	2.446010892463475282e-03
5.277467746774677693e+01	2.209587135426732164e-03
5.277527752775277747e+01	1.993814139289589414e-03
5.277587758775877802e+01	1.797102688120490784e-03
5.277647764776477857e+01	1.617966588032216215e-03
5.277707770777077911e+01	1.455017515068423098e-03
5.277767776777677966e+01	1.306966714929651621e-03
5.277827782778278021e+01	1.172605364170491681e-03
5.277887788778878075e+01	1.050808237314567817e-03
5.277947794779478130e+01	9.405291544913501126e-04
5.278007800780078185e+01	8.407965889693285941e-04
5.278067806780678239e+01	7.507094333582813462e-04
5.278127812781278294e+01	6.694329233211753459e-04
5.278187818781878349e+01	5.961947176393636019e-04
5.278247824782478403e+01	5.302811334211737001e-04
5.278307830783078458e+01	4.710335351417548446e-04
5.278367836783678513e+01	4.178448760589883798e-04
5.278427842784278567e+01	3.701563903740248381e-04
5.278487848784878622e+01	3.274544343029005809e-04
5.278547854785478677e+01	2.892674740046011477e-04
5.278607860786078732e+01	2.551632180774576048e-04
5.278667866786678786e+01	2.247458920958120070e-04
5.278727872787278841e+01	1.976536524180210830e-04
5.278787878787878896e+01	1.735561362599956402e-04
5.278847884788478950e+01	1.521521447999874736e-04
5.278907890789079005e+01	1.331674558640443017e-04
5.278967896789679060e+01	1.163527625406961816e-04
5.279027902790279114e+01	1.014817338906938210e-04
5.279087908790879169e+01	8.834919375513982536e-05
5.279147914791479224e+01	7.676941352475309200e-05
5.279207920792079278e+01	6.657451461542524137e-05
5.279267926792679333e+01	5.761297630134838292e-05
5.279327932793279388e+01	4.974824448706493705e-05
5.279387938793879442e+01	4.285743695371005792e-05
5.279447944794479497e+01	3.683014059200899362e-05
5.279507950795079552e+01	3.157398787687031711e-05
5.279567956795679606e+01	2.699881921789061819e-05
5.279627962796279661e+01	2.302407249787334772e-05
5.279687968796879716e+01	1.957787093432448902e-05
5.279747974797479770e+01	1.659618517267562950e-05
5.279807980798079825e+01	1.402206491331296434e-05
5.279867986798679880e+01	1.180493553639407487e-05
5.279927992799279934e+01	9.899955357936665790e-06
5.279987998799879989e+01	8.267429326327610856e-06
5.280048004800480044e+01	6.872275148808117178e-06
5.280108010801080098e+01	5.683538021256914038e-06
5.280168016801680153e+01	4.673950320386991404e-06
5.280228022802280208e+01	3.819532804028265924e-06
5.280288028802880262e+01	3.099234051303094511e-06
5.280348034803480317e+01	2.494605059115455294e-06
5.280408040804080372e+01	1.989506093465352854e-06
5.280468046804680426e+01	1.569843072762551741e-06
5.280528052805280481e+01	1.223330934746413887e-06
5.280588058805880536e+01	9.392816081207834444e-07
5.280648064806480591e+01	7.084143739862715149e-07
5.280708070807080645e+01	5.226865600972383690e-07
5.280768076807680700e+01	3.751426624834697612e-07
5.280828082808280755e+01	2.597801337439948504e-07
5.280888088808880809e+01	1.714302151154565526e-07
5.280948094809480864e+01	1.056523200922460121e-07
5.281008100810080919e+01	5.864060085576513598e-08
5.281068106810680973e+01	2.714144504766363339e-08
5.281128112811281028e+01	8.380759548185823530e-09
5.281188118811881083e+01	-0.000000000000000000e+00
5.281248124812481137e+01	-0.000000000000000000e+00
5.281308130813081192e+01	-0.000000000000000000e+00
5.281368136813681247e+01	-0.000000000000000000e+00
5.281428142814281301e+01	-0.000000000000000000e+00
5.281488148814881356e+01	-0.000000000000000000e+00
5.281548154815481411e+01	-0.000000000000000000e+00
5.281608160816081465e+01	-0.000000000000000000e+00
5.281668166816681520e+01	-0.000000000000000000e+00
5.281728172817281575e+01	-0.000000000000000000e+00
5.281788178817881629e+01	-0.000000000000000000e+00
5.281848184818481684e+01	-0.000000000000000000e+00
5.281908190819081739e+01	-0.000000000000000000e+00
5.281968196819681793e+01	-0.000000000000000000e+00
5.282028202820281848e+01	-0.000000000000000000e+00
5.282088208820881903e+01	-0.000000000000000000e+00
5.282148214821481957e+01	-0.000000000000000000e+00
5.282208220822082012e+01	-0.000000000000000000e+00
5.282268226822682067e+01	-0.000000000000000000e+00
5.282328232823282121e+01	-0.000000000000000000e+00
5.282388238823882176e+01	-0.000000000000000000e+00
5.282448244824482231e+01	-0.000000000000000000e+00
5.282508250825082285e+01	-0.000000000000000000e+00
5.282568256825682340e+01	-0.000000000000000000e+00
5.282628262826282395e+01	-0.000000000000000000e+00
5.282688268826882450e+01	-0.000000000000000000e+00
5.282748274827482504e+01	-0.000000000000000000e+00
5.282808280828082559e+01	-0.000000000000000000e+00
5.282868286828682614e+01	-0.000000000000000000e+00
5.282928292829282668e+01	-0.000000000000000000e+00
5.282988298829882723e+01	-0.000000000000000000e+00
5.283048304830482778e+01	-0.000000000000000000e+00
5.283108310831083543e+01	-0.000000000000000000e+00
5.283168316831682887e+01	-0.000000000000000000e+00
5.283228322832283652e+01	-0.000000000000000000e+00
5.283288328832882996e+01	-0.000000000000000000e+00
5.283348334833483761e+01	-0.000000000000000000e+00
5.283408340834083106e+01	-0.000000000000000000e+00
5.283468346834683871e+01	-0.000000000000000000e+00
5.283528352835283215e+01	-0.000000000000000000e+00
5.283588358835883980e+01	-0.000000000000000000e+00
5.283648364836483324e+01	-0.000000000000000000e+00
5.283708370837084090e+01	-0.000000000000000000e+00
5.283768376837683434e+01	-0.000000000000000000e+00
5.283828382838284199e+01	-0.000000000000000000e+00
5.283888388838883543e+01	-0.000000000000000000e+00
5.283948394839484308e+01	-0.000000000000000000e+00
5.284008400840083652e+01	-0.000000000000000000e+00
5.284068406840684418e+01	-0.000000000000000000e+00
5.284128412841284472e+01	-0.000000000000000000e+00
5.284188418841884527e+01	-0.000000000000000000e+00
5.284248424842484582e+01	-0.000000000000000000e+00
5.284308430843084636e+01	-0.000000000000000000e+00
5.284368436843684691e+01	-0.000000000000000000e+00
5.284428442844284746e+01	-0.000000000000000000e+00
5.284488448844884800e+01	-0.000000000000000000e+00
5.284548454845484855e+01	-0.000000000000000000e+00
5.284608460846084910e+01	-0.000000000000000000e+00
5.284668466846684964e+01	-0.000000000000000000e+00
5.284728472847285019e+01	-0.000000000000000000e+00
5.284788478847885074e+01	-0.000000000000000000e+00
5.284848484848485128e+01	-0.000000000000000000e+00
5.284908490849085183e+01	-0.000000000000000000e+00
5.284968496849685238e+01	-0.000000000000000000e+00
5.285028502850285292e+01	-0.000000000000000000e+00
5.285088508850885347e+01	-0.000000000000000000e+00
5.285148514851485402e+01	-0.000000000000000000e+00
5.285208520852085456e+01	-0.000000000000000000e+00
5.285268526852685511e+01	-0.000000000000000000e+00
5.285328532853285566e+01	-0.000000000000000000e+00
5.285388538853885620e+01	-0.000000000000000000e+00
5.285448544854485675e+01	-0.000000000000000000e+00
5.285508550855085730e+01	-0.000000000000000000e+00
5.285568556855685785e+01	-0.000000000000000000e+00
5.285628562856285839e+01	-0.000000000000000000e+00
5.285688568856885894e+01	-0.000000000000000000e+00
5.285748574857485949e+01	-0.000000000000000000e+00
5.285808580858086003e+01	-0.000000000000000000e+00
5.285868586858686058e+01	-0.000000000000000000e+00
5.285928592859286113e+01	-0.000000000000000000e+00
5.285988598859886167e+01	-0.000000000000000000e+00
5.286048604860486222e+01	-0.000000000000000000e+00
5.286108610861086277e+01	-0.000000000000000000e+00
5.286168616861686331e+01	-0.000000000000000000e+00
5.286228622862286386e+01	-0.000000000000000000e+00
5.286288628862886441e+01	-0.000000000000000000e+00
5.286348634863486495e+01	-0.000000000000000000e+00
5.286408640864086550e+01	-0.000000000000000000e+00
5.286468646864686605e+01	-0.000000000000000000e+00
5.286528652865286659e+01	-0.000000000000000000e+00
5.286588658865886714e+01	-0.000000000000000000e+00
5.286648664866486769e+01	-0.000000000000000000e+00
5.286708670867086823e+01	-0.000000000000000000e+00
5.286768676867686878e+01	-0.000000000000000000e+00
5.286828682868286933e+01	-0.000000000000000000e+00
5.286888688868886987e+01	-0.000000000000000000e+00
5.286948694869487042e+01	-0.000000000000000000e+00
5.287008700870087097e+01	-0.000000000000000000e+00
5.287068706870687151e+01	-0.000000000000000000e+00
5.287128712871287206e+01	-0.000000000000000000e+00
5.287188718871887261e+01	-0.000000000000000000e+00
5.287248724872487315e+01	-0.000000000000000000e+00
5.287308730873087370e+01	-0.000000000000000000e+00
5.287368736873687425e+01	-0.000000000000000000e+00
5.287428742874287479e+01	-0.000000000000000000e+00
5.287488748874887534e+01	-0.000000000000000000e+00
5.287548754875487589e+01	-0.000000000000000000e+00
5.287608760876087644e+01	-0.000000000000000000e+00
5.287668766876687698e+01	-0.000000000000000000e+00
5.287728772877287753e+01	-0.000000000000000000e+00
5.287788778877887808e+01	-0.000000000000000000e+00
5.287848784878487862e+01	-0.000000000000000000e+00
5.287908790879087917e+01	-0.000000000000000000e+00
5.287968796879687972e+01	-0.000000000000000000e+00
5.288028802880288026e+01	-0.000000000000000000e+00
5.288088808880888081e+01	-0.000000000000000000e+00
5.288148814881488136e+01	-0.000000000000000000e+00
5.288208820882088190e+01	-0.000000000000000000e+00
5.288268826882688245e+01	-0.000000000000000000e+00
5.288328832883288300e+01	-0.000000000000000000e+00
5.288388838883888354e+01	-0.000000000000000000e+00
5.288448844884488409e+01	-0.000000000000000000e+00
5.288508850885088464e+01	-0.000000000000000000e+00
5.288568856885688518e+01	-0.000000000000000000e+00
5.288628862886288573e+01	-0.000000000000000000e+00
5.288688868886888628e+01	-0.000000000000000000e+00
5.288748874887488682e+01	-0.000000000000000000e+00
5.288808880888088737e+01	-0.000000000000000000e+00
5.288868886888688792e+01	-0.000000000000000000e+00
5.288928892889288846e+01	-0.000000000000000000e+00
5.288988898889888901e+01	-0.000000000000000000e+00
5.289048904890488956e+01	-0.000000000000000000e+00
5.289108910891089010e+01	-0.000000000000000000e+00
5.289168916891689065e+01	-0.000000000000000000e+00
5.289228922892289120e+01	-0.000000000000000000e+00
5.289288928892889174e+01	-0.000000000000000000e+00
5.289348934893489229e+01	-0.000000000000000000e+00
5.289408940894089284e+01	-0.000000000000000000e+00
5.289468946894689338e+01	-0.000000000000000000e+00
5.289528952895289393e+01	-0.000000000000000000e+00
5.289588958895889448e+01	-0.000000000000000000e+00
5.289648964896489503e+01	-0.000000000000000000e+00
5.289708970897089557e+01	-0.000000000000000000e+00
5.289768976897689612e+01	-0.000000000000000000e+00
5.289828982898289667e+01	-0.000000000000000000e+00
5.289888988898889721e+01	-0.000000000000000000e+00
5.289948994899489776e+01	-0.000000000000000000e+00
5.290009000900089831e+01	-0.000000000000000000e+00
5.290069006900689885e+01	-0.000000000000000000e+00
5.290129012901289940e+01	-0.000000000000000000e+00
5.290189018901889995e+01	-0.000000000000000000e+00
5.290249024902490049e+01	-0.000000000000000000e+00
5.290309030903090104e+01	-0.000000000000000000e+00
5.290369036903690159e+01	-0.000000000000000000e+00
5.290429042904290213e+01	-0.000000000000000000e+00
5.290489048904890268e+01	-0.000000000000000000e+00
5.290549054905490323e+01	-0.000000000000000000e+00
5.290609060906090377e+01	-0.000000000000000000e+00
5.290669066906690432e+01	-0.000000000000000000e+00
5.290729072907290487e+01	-0.000000000000000000e+00
5.290789078907890541e+01	-0.000000000000000000e+00
5.290849084908490596e+01	-0.000000000000000000e+00
5.290909090909090651e+01	-0.000000000000000000e+00
5.290969096909690705e+01	-0.000000000000000000e+00
5.291029102910290760e+01	-0.000000000000000000e+00
5.291089108910891525e+01	-0.000000000000000000e+00
5.291149114911490869e+01	-0.000000000000000000e+00
5.291209120912091635e+01	-0.000000000000000000e+00
5.291269126912690979e+01	-0.000000000000000000e+00
5.291329132913291744e+01	-0.000000000000000000e+00
5.291389138913891088e+01	-0.000000000000000000e+00
5.291449144914491853e+01	-0.000000000000000000e+00
5.291509150915091197e+01	-0.000000000000000000e+00
5.291569156915691963e+01	-0.000000000000000000e+00
5.291629162916291307e+01	-0.000000000000000000e+00
5.291689168916892072e+01	-0.000000000000000000e+00
5.291749174917491416e+01	-0.000000000000000000e+00
5.291809180918092181e+01	-0.000000000000000000e+00
5.291869186918691526e+01	-0.000000000000000000e+00
5.291929192919292291e+01	-0.000000000000000000e+00
5.291989198919891635e+01	-0.000000000000000000e+00
5.292049204920492400e+01	-0.000000000000000000e+00
5.292109210921092455e+01	-0.000000000000000000e+00
5.292169216921692509e+01	-0.000000000000000000e+00
5.292229222922292564e+01	-0.000000000000000000e+00
5.292289228922892619e+01	-0.000000000000000000e+00
5.292349234923492673e+01	-0.000000000000000000e+00
5.292409240924092728e+01	-0.000000000000000000e+00
5.292469246924692783e+01	-0.000000000000000000e+00
5.292529252925292838e+01	-0.000000000000000000e+00
5.292589258925892892e+01	-0.000000000000000000e+00
5.292649264926492947e+01	-0.000000000000000000e+00
5.292709270927093002e+01	-0.000000000000000000e+00
5.292769276927693056e+01	-0.000000000000000000e+00
5.292829282928293111e+01	-0.000000000000000000e+00
5.292889288928893166e+01	-0.000000000000000000e+00
5.292949294929493220e+01	-0.000000000000000000e+00
5.293009300930093275e+01	-0.000000000000000000e+00
5.293069306930693330e+01	-0.000000000000000000e+00
5.293129312931293384e+01	-0.000000000000000000e+00
5.293189318931893439e+01	-0.000000000000000000e+00
5.293249324932493494e+01	-0.000000000000000000e+00
5.293309330933093548e+01	-0.000000000000000000e+00
5.293369336933693603e+01	-0.000000000000000000e+00
5.293429342934293658e+01	-0.000000000000000000e+00
5.293489348934893712e+01	-0.000000000000000000e+00
5.293549354935493767e+01	-0.000000000000000000e+00
5.293609360936093822e+01	-0.000000000000000000e+00
5.293669366936693876e+01	-0.000000000000000000e+00
5.293729372937293931e+01	-0.000000000000000000e+00
5.293789378937893986e+01	-0.000000000000000000e+00
5.293849384938494040e+01	-0.000000000000000000e+00
5.293909390939094095e+01	-0.000000000000000000e+00
5.293969396939694150e+01	-0.000000000000000000e+00
5.294029402940294204e+01	-0.000000000000000000e+00
5.294089408940894259e+01	-0.000000000000000000e+00
5.294149414941494314e+01	-0.000000000000000000e+00
5.294209420942094368e+01	-0.000000000000000000e+00
5.294269426942694423e+01	-0.000000000000000000e+00
5.294329432943294478e+01	-0.000000000000000000e+00
5.294389438943894532e+01	-0.000000000000000000e+00
5.294449444944494587e+01	-0.000000000000000000e+00
5.294509450945094642e+01	-0.000000000000000000e+00
5.294569456945694697e+01	-0.000000000000000000e+00
5.294629462946294751e+01	-0.000000000000000000e+00
5.294689468946894806e+01	-0.000000000000000000e+00
5.294749474947494861e+01	-0.000000000000000000e+00
5.294809480948094915e+01	-0.000000000000000000e+00
5.294869486948694970e+01	-0.000000000000000000e+00
5.294929492949295025e+01	-0.000000000000000000e+00
5.294989498949895079e+01	-0.000000000000000000e+00
5.295049504950495134e+01	-0.000000000000000000e+00
5.295109510951095189e+01	-0.000000000000000000e+00
5.295169516951695243e+01	-0.000000000000000000e+00
5.295229522952295298e+01	-0.000000000000000000e+00
5.295289528952895353e+01	-0.000000000000000000e+00
5.295349534953495407e+01	-0.000000000000000000e+00
5.295409540954095462e+01	-0.000000000000000000e+00
5.295469546954695517e+01	-0.000000000000000000e+00
5.295529552955295571e+01	-0.000000000000000000e+00
5.295589558955895626e+01	-0.000000000000000000e+00
5.295649564956495681e+01	-0.000000000000000000e+00
5.295709570957095735e+01	-0.000000000000000000e+00
5.295769576957695790e+01	-0.000000000000000000e+00
5.295829582958295845e+01	-0.000000000000000000e+00
5.295889588958895899e+01	-0.000000000000000000e+00
5.295949594959495954e+01	-0.000000000000000000e+00
5.296009600960096009e+01	-0.000000000000000000e+00
5.296069606960696063e+01	-0.000000000000000000e+00
5.296129612961296118e+01	-0.000000000000000000e+00
5.296189618961896173e+01	-0.000000000000000000e+00
5.296249624962496227e+01	-0.000000000000000000e+00
5.296309630963096282e+01	-0.000000000000000000e+00
5.296369636963696337e+01	-0.000000000000000000e+00
5.296429642964296391e+01	-0.000000000000000000e+00
5.296489648964896446e+01	-0.000000000000000000e+00
5.296549654965496501e+01	-0.000000000000000000e+00
5.296609660966096556e+01	-0.000000000000000000e+00
5.296669666966696610e+01	-0.000000000000000000e+00
5.296729672967296665e+01	-0.000000000000000000e+00
5.296789678967896720e+01	-0.000000000000000000e+00
5.296849684968496774e+01	-0.000000000000000000e+00
5.296909690969096829e+01	-0.000000000000000000e+00
5.296969696969696884e+01	-0.000000000000000000e+00
5.297029702970296938e+01	-0.000000000000000000e+00
5.297089708970896993e+01	-0.000000000000000000e+00
5.297149714971497048e+01	-0.000000000000000000e+00
5.297209720972097102e+01	-0.000000000000000000e+00
5.297269726972697157e+01	-0.000000000000000000e+00
5.297329732973297212e+01	-0.000000000000000000e+00
5.297389738973897266e+01	-0.000000000000000000e+00
5.297449744974497321e+01	-0.000000000000000000e+00
5.297509750975097376e+01	-0.000000000000000000e+00
5.297569756975697430e+01	-0.000000000000000000e+00
5.297629762976297485e+01	-0.000000000000000000e+00
5.297689768976897540e+01	-0.000000000000000000e+00
5.297749774977497594e+01	-0.000000000000000000e+00
5.297809780978097649e+01	-0.000000000000000000e+00
5.297869786978697704e+01	-0.000000000000000000e+00
5.297929792979297758e+01	-0.000000000000000000e+00
5.297989798979897813e+01	-0.000000000000000000e+00
5.298049804980497868e+01	-0.000000000000000000e+00
5.298109810981097922e+01	-0.000000000000000000e+00
5.298169816981697977e+01	-0.000000000000000000e+00
5.298229822982298032e+01	-0.000000000000000000e+00
5.298289828982898086e+01	-0.000000000000000000e+00
5.298349834983498141e+01	-0.000000000000000000e+00
5.298409840984098196e+01	-0.000000000000000000e+00
5.298469846984698250e+01	-0.000000000000000000e+00
5.298529852985298305e+01	-0.000000000000000000e+00
5.298589858985898360e+01	-0.000000000000000000e+00
5.298649864986498415e+01	-0.000000000000000000e+00
5.298709870987098469e+01	-0.000000000000000000e+00
5.298769876987698524e+01	-0.000000000000000000e+00
5.298829882988298579e+01	-0.000000000000000000e+00
5.298889888988898633e+01	-0.000000000000000000e+00
5.298949894989498688e+01	-0.000000000000000000e+00
5.299009900990098743e+01	-0.000000000000000000e+00
5.299069906990699508e+01	-0.000000000000000000e+00
5.299129912991298852e+01	-0.000000000000000000e+00
5.299189918991899617e+01	-0.000000000000000000e+00
5.299249924992498961e+01	-0.000000000000000000e+00
5.299309930993099726e+01	-0.000000000000000000e+00
5.299369936993699071e+01	-0.000000000000000000e+00
5.299429942994299836e+01	-0.000000000000000000e+00
5.299489948994899180e+01	-0.000000000000000000e+00
5.299549954995499945e+01	-0.000000000000000000e+00
5.299609960996099289e+01	-0.000000000000000000e+00
5.299669966996700055e+01	-0.000000000000000000e+00
5.299729972997299399e+01	-0.000000000000000000e+00
5.299789978997900164e+01	-0.000000000000000000e+00
5.299849984998499508e+01	-0.000000000000000000e+00
5.299909990999100273e+01	-0.000000000000000000e+00
5.299969996999699617e+01	-0.000000000000000000e+00
5.300030003000300383e+01	-0.000000000000000000e+00
5.300090009000900437e+01	-0.000000000000000000e+00
5.300150015001500492e+01	-0.000000000000000000e+00
5.300210021002100547e+01	-0.000000000000000000e+00
5.300270027002700601e+01	-0.000000000000000000e+00
5.300330033003300656e+01	-0.000000000000000000e+00
5.300390039003900711e+01	-0.000000000000000000e+00
5.300450045004500765e+01	-0.000000000000000000e+00
5.300510051005100820e+01	-0.000000000000000000e+00
5.300570057005700875e+01	-0.000000000000000000e+00
5.300630063006300929e+01	-0.000000000000000000e+00
5.300690069006900984e+01	-0.000000000000000000e+00
5.300750075007501039e+01	-0.000000000000000000e+00
5.300810081008101093e+01	-0.000000000000000000e+00
5.300870087008701148e+01	-0.000000000000000000e+00
5.300930093009301203e+01	-0.000000000000000000e+00
5.300990099009901257e+01	-0.000000000000000000e+00
5.301050105010501312e+01	-0.000000000000000000e+00
5.301110111011101367e+01	-0.000000000000000000e+00
5.301170117011701421e+01	-0.000000000000000000e+00
5.301230123012301476e+01	-0.000000000000000000e+00
5.301290129012901531e+01	-0.000000000000000000e+00
5.301350135013501585e+01	-0.000000000000000000e+00
5.301410141014101640e+01	-0.000000000000000000e+00
5.301470147014701695e+01	-0.000000000000000000e+00
5.301530153015301750e+01	-0.000000000000000000e+00
5.301590159015901804e+01	-0.000000000000000000e+00
5.301650165016501859e+01	-0.000000000000000000e+00
5.301710171017101914e+01	-0.000000000000000000e+00
5.301770177017701968e+01	-0.000000000000000000e+00
5.301830183018302023e+01	-0.000000000000000000e+00
5.301890189018902078e+01	-0.000000000000000000e+00
5.301950195019502132e+01	-0.000000000000000000e+00
5.302010201020102187e+01	-0.000000000000000000e+00
5.302070207020702242e+01	-0.000000000000000000e+00
5.302130213021302296e+01	-0.000000000000000000e+00
5.302190219021902351e+01	-0.000000000000000000e+00
5.302250225022502406e+01	-0.000000000000000000e+00
5.302310231023102460e+01	-0.000000000000000000e+00
5.302370237023702515e+01	-0.000000000000000000e+00
5.302430243024302570e+01	-0.000000000000000000e+00
5.302490249024902624e+01	-0.000000000000000000e+00
5.302550255025502679e+01	-0.000000000000000000e+00
5.302610261026102734e+01	-0.000000000000000000e+00
5.302670267026702788e+01	-0.000000000000000000e+00
5.302730273027302843e+01	-0.000000000000000000e+00
5.302790279027902898e+01	-0.000000000000000000e+00
5.302850285028502952e+01	-0.000000000000000000e+00
5.302910291029103007e+01	-0.000000000000000000e+00
5.302970297029703062e+01	-0.000000000000000000e+00
5.303030303030303116e+01	-0.000000000000000000e+00
5.303090309030903171e+01	-0.000000000000000000e+00
5.303150315031503226e+01	-0.000000000000000000e+00
5.303210321032103280e+01	-0.000000000000000000e+00
5.303270327032703335e+01	-0.000000000000000000e+00
5.303330333033303390e+01	-0.000000000000000000e+00
5.303390339033903444e+01	-0.000000000000000000e+00
5.303450345034503499e+01	-0.000000000000000000e+00
5.303510351035103554e+01	-0.000000000000000000e+00
5.303570357035703609e+01	-0.000000000000000000e+00
5.303630363036303663e+01	-0.000000000000000000e+00
5.303690369036903718e+01	-0.000000000000000000e+00
5.303750375037503773e+01	-0.000000000000000000e+00
5.303810381038103827e+01	-0.000000000000000000e+00
5.303870387038703882e+01	-0.000000000000000000e+00
5.303930393039303937e+01	-0.000000000000000000e+00
5.303990399039903991e+01	-0.000000000000000000e+00
5.304050405040504046e+01	-0.000000000000000000e+00
5.304110411041104101e+01	-0.000000000000000000e+00
5.304170417041704155e+01	-0.000000000000000000e+00
5.304230423042304210e+01	-0.000000000000000000e+00
5.304290429042904265e+01	-0.000000000000000000e+00
5.304350435043504319e+01	-0.000000000000000000e+00
5.304410441044104374e+01	-0.000000000000000000e+00
5.304470447044704429e+01	-0.000000000000000000e+00
5.304530453045304483e+01	-0.000000000000000000e+00
5.304590459045904538e+01	-0.000000000000000000e+00
5.304650465046504593e+01	-0.000000000000000000e+00
5.304710471047104647e+01	-0.000000000000000000e+00
5.304770477047704702e+01	-0.000000000000000000e+00
5.304830483048304757e+01	-0.000000000000000000e+00
5.304890489048904811e+01	-0.000000000000000000e+00
5.304950495049504866e+01	-0.000000000000000000e+00
5.305010501050104921e+01	-0.000000000000000000e+00
5.305070507050704975e+01	-0.000000000000000000e+00
5.305130513051305030e+01	-0.000000000000000000e+00
5.305190519051905085e+01	-0.000000000000000000e+00
5.305250525052505139e+01	-0.000000000000000000e+00
5.305310531053105194e+01	-0.000000000000000000e+00
5.305370537053705249e+01	-0.000000000000000000e+00
5.305430543054305303e+01	-0.000000000000000000e+00
5.305490549054905358e+01	-0.000000000000000000e+00
5.305550555055505413e+01	-0.000000000000000000e+00
5.305610561056105468e+01	-0.000000000000000000e+00
5.305670567056705522e+01	-0.000000000000000000e+00
5.305730573057305577e+01	-0.000000000000000000e+00
5.305790579057905632e+01	-0.000000000000000000e+00
5.305850585058505686e+01	-0.000000000000000000e+00
5.305910591059105741e+01	-0.000000000000000000e+00
5.305970597059705796e+01	-0.000000000000000000e+00
5.306030603060305850e+01	-0.000000000000000000e+00
5.306090609060905905e+01	-0.000000000000000000e+00
5.306150615061505960e+01	-0.000000000000000000e+00
5.306210621062106014e+01	-0.000000000000000000e+00
5.306270627062706069e+01	-0.000000000000000000e+00
5.306330633063306124e+01	-0.000000000000000000e+00
5.306390639063906178e+01	-0.000000000000000000e+00
5.306450645064506233e+01	-0.000000000000000000e+00
5.306510651065106288e+01	-0.000000000000000000e+00
5.306570657065706342e+01	-0.000000000000000000e+00
5.306630663066306397e+01	-0.000000000000000000e+00
5.306690669066906452e+01	-0.000000000000000000e+00
5.306750675067506506e+01	-0.000000000000000000e+00
5.306810681068106561e+01	-0.000000000000000000e+00
5.306870687068706616e+01	-0.000000000000000000e+00
5.306930693069306670e+01	-0.000000000000000000e+00
5.306990699069906725e+01	-0.000000000000000000e+00
5.307050705070506780e+01	-0.000000000000000000e+00
5.307110711071106834e+01	-0.000000000000000000e+00
5.307170717071707600e+01	-0.000000000000000000e+00
5.307230723072306944e+01	-0.000000000000000000e+00
5.307290729072907709e+01	-0.000000000000000000e+00
5.307350735073507053e+01	-0.000000000000000000e+00
5.307410741074107818e+01	-0.000000000000000000e+00
5.307470747074707162e+01	-0.000000000000000000e+00
5.307530753075307928e+01	-0.000000000000000000e+00
5.307590759075907272e+01	-0.000000000000000000e+00
5.307650765076508037e+01	-0.000000000000000000e+00
5.307710771077107381e+01	-0.000000000000000000e+00
5.307770777077708146e+01	-0.000000000000000000e+00
5.307830783078307491e+01	-0.000000000000000000e+00
5.307890789078908256e+01	-0.000000000000000000e+00
5.307950795079507600e+01	-0.000000000000000000e+00
5.308010801080108365e+01	-0.000000000000000000e+00
5.308070807080708420e+01	-0.000000000000000000e+00
5.308130813081308474e+01	-0.000000000000000000e+00
5.308190819081908529e+01	-0.000000000000000000e+00
5.308250825082508584e+01	-0.000000000000000000e+00
5.308310831083108638e+01	-0.000000000000000000e+00
5.308370837083708693e+01	-0.000000000000000000e+00
5.308430843084308748e+01	-0.000000000000000000e+00
5.308490849084908803e+01	-0.000000000000000000e+00
5.308550855085508857e+01	-0.000000000000000000e+00
5.308610861086108912e+01	-0.000000000000000000e+00
5.308670867086708967e+01	-0.000000000000000000e+00
5.308730873087309021e+01	-0.000000000000000000e+00
5.308790879087909076e+01	-0.000000000000000000e+00
5.308850885088509131e+01	-0.000000000000000000e+00
5.308910891089109185e+01	-0.000000000000000000e+00
5.308970897089709240e+01	-0.000000000000000000e+00
5.309030903090309295e+01	-0.000000000000000000e+00
5.309090909090909349e+01	-0.000000000000000000e+00
5.309150915091509404e+01	-0.000000000000000000e+00
5.309210921092109459e+01	-0.000000000000000000e+00
5.309270927092709513e+01	-0.000000000000000000e+00
5.309330933093309568e+01	-0.000000000000000000e+00
5.309390939093909623e+01	-0.000000000000000000e+00
5.309450945094509677e+01	-0.000000000000000000e+00
5.309510951095109732e+01	-0.000000000000000000e+00
5.309570957095709787e+01	-0.000000000000000000e+00
5.309630963096309841e+01	-0.000000000000000000e+00
5.309690969096909896e+01	-0.000000000000000000e+00
5.309750975097509951e+01	-0.000000000000000000e+00
5.309810981098110005e+01	-0.000000000000000000e+00
5.309870987098710060e+01	-0.000000000000000000e+00
5.309930993099310115e+01	-0.000000000000000000e+00
5.309990999099910169e+01	-0.000000000000000000e+00
5.310051005100510224e+01	-0.000000000000000000e+00
5.310111011101110279e+01	-0.000000000000000000e+00
5.310171017101710333e+01	-0.000000000000000000e+00
5.310231023102310388e+01	-0.000000000000000000e+00
5.310291029102910443e+01	-0.000000000000000000e+00
5.310351035103510497e+01	-0.000000000000000000e+00
5.310411041104110552e+01	-0.000000000000000000e+00
5.310471047104710607e+01	-0.000000000000000000e+00
5.310531053105310662e+01	-0.000000000000000000e+00
5.310591059105910716e+01	-0.000000000000000000e+00
5.310651065106510771e+01	-0.000000000000000000e+00
5.310711071107110826e+01	-0.000000000000000000e+00
5.310771077107710880e+01	-0.000000000000000000e+00
5.310831083108310935e+01	-0.000000000000000000e+00
5.310891089108910990e+01	-0.000000000000000000e+00
5.310951095109511044e+01	-0.000000000000000000e+00
5.311011101110111099e+01	-0.000000000000000000e+00
5.311071107110711154e+01	-0.000000000000000000e+00
5.311131113111311208e+01	-0.000000000000000000e+00
5.311191119111911263e+01	-0.000000000000000000e+00
5.311251125112511318e+01	-0.000000000000000000e+00
5.311311131113111372e+01	-0.000000000000000000e+00
5.311371137113711427e+01	-0.000000000000000000e+00
5.311431143114311482e+01	-0.000000000000000000e+00
5.311491149114911536e+01	-0.000000000000000000e+00
5.311551155115511591e+01	-0.000000000000000000e+00
5.311611161116111646e+01	-0.000000000000000000e+00
5.311671167116711700e+01	-0.000000000000000000e+00
5.311731173117311755e+01	-0.000000000000000000e+00
5.311791179117911810e+01	-0.000000000000000000e+00
5.311851185118511864e+01	-0.000000000000000000e+00
5.311911191119111919e+01	-0.000000000000000000e+00
5.311971197119711974e+01	-0.000000000000000000e+00
5.312031203120312028e+01	-0.000000000000000000e+00
5.312091209120912083e+01	-0.000000000000000000e+00
5.312151215121512138e+01	-0.000000000000000000e+00
5.312211221122112192e+01	-0.000000000000000000e+00
5.312271227122712247e+01	-0.000000000000000000e+00
5.312331233123312302e+01	-0.000000000000000000e+00
5.312391239123912356e+01	-0.000000000000000000e+00
5.312451245124512411e+01	-0.000000000000000000e+00
5.312511251125112466e+01	-0.000000000000000000e+00
5.312571257125712521e+01	-0.000000000000000000e+00
5.312631263126312575e+01	-0.000000000000000000e+00
5.312691269126912630e+01	-0.000000000000000000e+00
5.312751275127512685e+01	-0.000000000000000000e+00
5.312811281128112739e+01	-0.000000000000000000e+00
5.312871287128712794e+01	-0.000000000000000000e+00
5.312931293129312849e+01	-0.000000000000000000e+00
5.312991299129912903e+01	-0.000000000000000000e+00
5.313051305130512958e+01	-0.000000000000000000e+00
5.313111311131113013e+01	-0.000000000000000000e+00
5.313171317131713067e+01	-0.000000000000000000e+00
5.313231323132313122e+01	-0.000000000000000000e+00
5.313291329132913177e+01	-0.000000000000000000e+00
5.313351335133513231e+01	-0.000000000000000000e+00
5.313411341134113286e+01	-0.000000000000000000e+00
5.313471347134713341e+01	-0.000000000000000000e+00
5.313531353135313395e+01	-0.000000000000000000e+00
5.313591359135913450e+01	-0.000000000000000000e+00
5.313651365136513505e+01	-0.000000000000000000e+00
5.313711371137113559e+01	-0.000000000000000000e+00
5.313771377137713614e+01	-0.000000000000000000e+00
5.313831383138313669e+01	-0.000000000000000000e+00
5.313891389138913723e+01	-0.000000000000000000e+00
5.313951395139513778e+01	-0.000000000000000000e+00
5.314011401140113833e+01	-0.000000000000000000e+00
5.314071407140713887e+01	-0.000000000000000000e+00
5.314131413141313942e+01	-0.000000000000000000e+00
5.314191419141913997e+01	-0.000000000000000000e+00
5.314251425142514051e+01	-0.000000000000000000e+00
5.314311431143114106e+01	-0.000000000000000000e+00
5.314371437143714161e+01	-0.000000000000000000e+00
5.314431443144314215e+01	-0.000000000000000000e+00
5.314491449144914270e+01	-0.000000000000000000e+00
5.314551455145514325e+01	-0.000000000000000000e+00
5.314611461146114380e+01	-0.000000000000000000e+00
5.314671467146714434e+01	-0.000000000000000000e+00
5.314731473147314489e+01	-0.000000000000000000e+00
5.314791479147914544e+01	-0.000000000000000000e+00
5.314851485148514598e+01	-0.000000000000000000e+00
5.314911491149114653e+01	-0.000000000000000000e+00
5.314971497149714708e+01	-0.000000000000000000e+00
5.315031503150314762e+01	-0.000000000000000000e+00
5.315091509150914817e+01	-0.000000000000000000e+00
5.315151515151515582e+01	-0.000000000000000000e+00
5.315211521152114926e+01	-0.000000000000000000e+00
5.315271527152715691e+01	-0.000000000000000000e+00
5.315331533153315036e+01	-0.000000000000000000e+00
5.315391539153915801e+01	-0.000000000000000000e+00
5.315451545154515145e+01	-0.000000000000000000e+00
5.315511551155115910e+01	-0.000000000000000000e+00
5.315571557155715254e+01	-0.000000000000000000e+00
5.315631563156316020e+01	-0.000000000000000000e+00
5.315691569156915364e+01	-0.000000000000000000e+00
5.315751575157516129e+01	-0.000000000000000000e+00
5.315811581158115473e+01	-0.000000000000000000e+00
5.315871587158716238e+01	-0.000000000000000000e+00
5.315931593159315582e+01	-0.000000000000000000e+00
5.315991599159916348e+01	-0.000000000000000000e+00
5.316051605160516402e+01	-0.000000000000000000e+00
5.316111611161116457e+01	-0.000000000000000000e+00
5.316171617161716512e+01	-0.000000000000000000e+00
5.316231623162316566e+01	-0.000000000000000000e+00
5.316291629162916621e+01	-0.000000000000000000e+00
5.316351635163516676e+01	-0.000000000000000000e+00
5.316411641164116730e+01	-0.000000000000000000e+00
5.316471647164716785e+01	-0.000000000000000000e+00
5.316531653165316840e+01	-0.000000000000000000e+00
5.316591659165916894e+01	-0.000000000000000000e+00
5.316651665166516949e+01	-0.000000000000000000e+00
5.316711671167117004e+01	-0.000000000000000000e+00
5.316771677167717058e+01	-0.000000000000000000e+00
5.316831683168317113e+01	-0.000000000000000000e+00
5.316891689168917168e+01	-0.000000000000000000e+00
5.316951695169517222e+01	-0.000000000000000000e+00
5.317011701170117277e+01	-0.000000000000000000e+00
5.317071707170717332e+01	-0.000000000000000000e+00
5.317131713171317386e+01	-0.000000000000000000e+00
5.317191719171917441e+01	-0.000000000000000000e+00
5.317251725172517496e+01	-0.000000000000000000e+00
5.317311731173117550e+01	-0.000000000000000000e+00
5.317371737173717605e+01	-0.000000000000000000e+00
5.317431743174317660e+01	-0.000000000000000000e+00
5.317491749174917715e+01	-0.000000000000000000e+00
5.317551755175517769e+01	-0.000000000000000000e+00
5.317611761176117824e+01	-0.000000000000000000e+00
5.317671767176717879e+01	-0.000000000000000000e+00
5.317731773177317933e+01	-0.000000000000000000e+00
5.317791779177917988e+01	-0.000000000000000000e+00
5.317851785178518043e+01	-0.000000000000000000e+00
5.317911791179118097e+01	-0.000000000000000000e+00
5.317971797179718152e+01	-0.000000000000000000e+00
5.318031803180318207e+01	-0.000000000000000000e+00
5.318091809180918261e+01	-0.000000000000000000e+00
5.318151815181518316e+01	-0.000000000000000000e+00
5.318211821182118371e+01	-0.000000000000000000e+00
5.318271827182718425e+01	-0.000000000000000000e+00
5.318331833183318480e+01	-0.000000000000000000e+00
5.318391839183918535e+01	-0.000000000000000000e+00
5.318451845184518589e+01	-0.000000000000000000e+00
5.318511851185118644e+01	-0.000000000000000000e+00
5.318571857185718699e+01	-0.000000000000000000e+00
5.318631863186318753e+01	-0.000000000000000000e+00
5.318691869186918808e+01	-0.000000000000000000e+00
5.318751875187518863e+01	-0.000000000000000000e+00
5.318811881188118917e+01	-0.000000000000000000e+00
5.318871887188718972e+01	-0.000000000000000000e+00
5.318931893189319027e+01	-0.000000000000000000e+00
5.318991899189919081e+01	-0.000000000000000000e+00
5.319051905190519136e+01	-0.000000000000000000e+00
5.319111911191119191e+01	-0.000000000000000000e+00
5.319171917191719245e+01	-0.000000000000000000e+00
5.319231923192319300e+01	-0.000000000000000000e+00
5.319291929192919355e+01	-0.000000000000000000e+00
5.319351935193519409e+01	-0.000000000000000000e+00
5.319411941194119464e+01	-0.000000000000000000e+00
5.319471947194719519e+01	-0.000000000000000000e+00
5.319531953195319574e+01	-0.000000000000000000e+00
5.319591959195919628e+01	-0.000000000000000000e+00
5.319651965196519683e+01	-0.000000000000000000e+00
5.319711971197119738e+01	-0.000000000000000000e+00
5.319771977197719792e+01	-0.000000000000000000e+00
5.319831983198319847e+01	-0.000000000000000000e+00
5.319891989198919902e+01	-0.000000000000000000e+00
5.319951995199519956e+01	-0.000000000000000000e+00
5.320012001200120011e+01	-0.000000000000000000e+00
5.320072007200720066e+01	-0.000000000000000000e+00
5.320132013201320120e+01	-0.000000000000000000e+00
5.320192019201920175e+01	-0.000000000000000000e+00
5.320252025202520230e+01	-0.000000000000000000e+00
5.320312031203120284e+01	-0.000000000000000000e+00
5.320372037203720339e+01	-0.000000000000000000e+00
5.320432043204320394e+01	-0.000000000000000000e+00
5.320492049204920448e+01	-0.000000000000000000e+00
5.320552055205520503e+01	-0.000000000000000000e+00
5.320612061206120558e+01	-0.000000000000000000e+00
5.320672067206720612e+01	-0.000000000000000000e+00
5.320732073207320667e+01	-0.000000000000000000e+00
5.320792079207920722e+01	-0.000000000000000000e+00
5.320852085208520776e+01	-0.000000000000000000e+00
5.320912091209120831e+01	-0.000000000000000000e+00
5.320972097209720886e+01	-0.000000000000000000e+00
5.321032103210320940e+01	-0.000000000000000000e+00
5.321092109210920995e+01	-0.000000000000000000e+00
5.321152115211521050e+01	-0.000000000000000000e+00
5.321212121212121104e+01	-0.000000000000000000e+00
5.321272127212721159e+01	-0.000000000000000000e+00
5.321332133213321214e+01	-0.000000000000000000e+00
5.321392139213921268e+01	-0.000000000000000000e+00
5.321452145214521323e+01	-0.000000000000000000e+00
5.321512151215121378e+01	-0.000000000000000000e+00
5.321572157215721433e+01	-0.000000000000000000e+00
5.321632163216321487e+01	-0.000000000000000000e+00
5.321692169216921542e+01	-0.000000000000000000e+00
5.321752175217521597e+01	-0.000000000000000000e+00
5.321812181218121651e+01	-0.000000000000000000e+00
5.321872187218721706e+01	-0.000000000000000000e+00
5.321932193219321761e+01	-0.000000000000000000e+00
5.321992199219921815e+01	-0.000000000000000000e+00
5.322052205220521870e+01	-0.000000000000000000e+00
5.322112211221121925e+01	-0.000000000000000000e+00
5.322172217221721979e+01	-0.000000000000000000e+00
5.322232223222322034e+01	-0.000000000000000000e+00
5.322292229222922089e+01	-0.000000000000000000e+00
5.322352235223522143e+01	-0.000000000000000000e+00
5.322412241224122198e+01	-0.000000000000000000e+00
5.322472247224722253e+01	-0.000000000000000000e+00
5.322532253225322307e+01	-0.000000000000000000e+00
5.322592259225922362e+01	-0.000000000000000000e+00
5.322652265226522417e+01	-0.000000000000000000e+00
5.322712271227122471e+01	-0.000000000000000000e+00
5.322772277227722526e+01	-0.000000000000000000e+00
5.322832283228322581e+01	-0.000000000000000000e+00
5.322892289228922635e+01	-0.000000000000000000e+00
5.322952295229522690e+01	-0.000000000000000000e+00
5.323012301230122745e+01	-0.000000000000000000e+00
5.323072307230722799e+01	-0.000000000000000000e+00
5.323132313231323565e+01	-0.000000000000000000e+00
5.323192319231922909e+01	-0.000000000000000000e+00
5.323252325232523674e+01	-0.000000000000000000e+00
5.323312331233123018e+01	-0.000000000000000000e+00
5.323372337233723783e+01	-0.000000000000000000e+00
5.323432343234323127e+01	-0.000000000000000000e+00
5.323492349234923893e+01	-0.000000000000000000e+00
5.323552355235523237e+01	-0.000000000000000000e+00
5.323612361236124002e+01	-0.000000000000000000e+00
5.323672367236723346e+01	-0.000000000000000000e+00
5.323732373237324111e+01	-0.000000000000000000e+00
5.323792379237923456e+01	-0.000000000000000000e+00
5.323852385238524221e+01	-0.000000000000000000e+00
5.323912391239123565e+01	-0.000000000000000000e+00
5.323972397239724330e+01	-0.000000000000000000e+00
5.324032403240323674e+01	-0.000000000000000000e+00
5.324092409240924439e+01	-0.000000000000000000e+00
5.324152415241524494e+01	-0.000000000000000000e+00
5.324212421242124549e+01	-0.000000000000000000e+00
5.324272427242724604e+01	-0.000000000000000000e+00
5.324332433243324658e+01	-0.000000000000000000e+00
5.324392439243924713e+01	-0.000000000000000000e+00
5.324452445244524768e+01	-0.000000000000000000e+00
5.324512451245124822e+01	-0.000000000000000000e+00
5.324572457245724877e+01	-0.000000000000000000e+00
5.324632463246324932e+01	-0.000000000000000000e+00
5.324692469246924986e+01	-0.000000000000000000e+00
5.324752475247525041e+01	-0.000000000000000000e+00
5.324812481248125096e+01	-0.000000000000000000e+00
5.324872487248725150e+01	-0.000000000000000000e+00
5.324932493249325205e+01	-0.000000000000000000e+00
5.324992499249925260e+01	-0.000000000000000000e+00
5.325052505250525314e+01	-0.000000000000000000e+00
5.325112511251125369e+01	-0.000000000000000000e+00
5.325172517251725424e+01	-0.000000000000000000e+00
5.325232523252325478e+01	-0.000000000000000000e+00
5.325292529252925533e+01	-0.000000000000000000e+00
5.325352535253525588e+01	-0.000000000000000000e+00
5.325412541254125642e+01	-0.000000000000000000e+00
5.325472547254725697e+01	-0.000000000000000000e+00
5.325532553255325752e+01	-0.000000000000000000e+00
5.325592559255925806e+01	-0.000000000000000000e+00
5.325652565256525861e+01	-0.000000000000000000e+00
5.325712571257125916e+01	-0.000000000000000000e+00
5.325772577257725970e+01	-0.000000000000000000e+00
5.325832583258326025e+01	-0.000000000000000000e+00
5.325892589258926080e+01	-0.000000000000000000e+00
5.325952595259526134e+01	-0.000000000000000000e+00
5.326012601260126189e+01	-0.000000000000000000e+00
5.326072607260726244e+01	-0.000000000000000000e+00
5.326132613261326298e+01	-0.000000000000000000e+00
5.326192619261926353e+01	-0.000000000000000000e+00
5.326252625262526408e+01	-0.000000000000000000e+00
5.326312631263126462e+01	-0.000000000000000000e+00
5.326372637263726517e+01	-0.000000000000000000e+00
5.326432643264326572e+01	-0.000000000000000000e+00
5.326492649264926627e+01	-0.000000000000000000e+00
5.326552655265526681e+01	-0.000000000000000000e+00
5.326612661266126736e+01	-0.000000000000000000e+00
5.326672667266726791e+01	-0.000000000000000000e+00
5.326732673267326845e+01	-0.000000000000000000e+00
5.326792679267926900e+01	-0.000000000000000000e+00
5.326852685268526955e+01	-0.000000000000000000e+00
5.326912691269127009e+01	-0.000000000000000000e+00
5.326972697269727064e+01	-0.000000000000000000e+00
5.327032703270327119e+01	-0.000000000000000000e+00
5.327092709270927173e+01	-0.000000000000000000e+00
5.327152715271527228e+01	-0.000000000000000000e+00
5.327212721272127283e+01	-0.000000000000000000e+00
5.327272727272727337e+01	-0.000000000000000000e+00
5.327332733273327392e+01	-0.000000000000000000e+00
5.327392739273927447e+01	-0.000000000000000000e+00
5.327452745274527501e+01	-0.000000000000000000e+00
5.327512751275127556e+01	-0.000000000000000000e+00
5.327572757275727611e+01	-0.000000000000000000e+00
5.327632763276327665e+01	-0.000000000000000000e+00
5.327692769276927720e+01	-0.000000000000000000e+00
5.327752775277527775e+01	-0.000000000000000000e+00
5.327812781278127829e+01	-0.000000000000000000e+00
5.327872787278727884e+01	-0.000000000000000000e+00
5.327932793279327939e+01	-0.000000000000000000e+00
5.327992799279927993e+01	-0.000000000000000000e+00
5.328052805280528048e+01	-0.000000000000000000e+00
5.328112811281128103e+01	-0.000000000000000000e+00
5.328172817281728157e+01	-0.000000000000000000e+00
5.328232823282328212e+01	-0.000000000000000000e+00
5.328292829282928267e+01	-0.000000000000000000e+00
5.328352835283528321e+01	-0.000000000000000000e+00
5.328412841284128376e+01	-0.000000000000000000e+00
5.328472847284728431e+01	-0.000000000000000000e+00
5.328532853285328486e+01	-0.000000000000000000e+00
5.328592859285928540e+01	-0.000000000000000000e+00
5.328652865286528595e+01	-0.000000000000000000e+00
5.328712871287128650e+01	-0.000000000000000000e+00
5.328772877287728704e+01	-0.000000000000000000e+00
5.328832883288328759e+01	-0.000000000000000000e+00
5.328892889288928814e+01	-0.000000000000000000e+00
5.328952895289528868e+01	-0.000000000000000000e+00
5.329012901290128923e+01	-0.000000000000000000e+00
5.329072907290728978e+01	-0.000000000000000000e+00
5.329132913291329032e+01	-0.000000000000000000e+00
5.329192919291929087e+01	-0.000000000000000000e+00
5.329252925292529142e+01	-0.000000000000000000e+00
5.329312931293129196e+01	-0.000000000000000000e+00
5.329372937293729251e+01	-0.000000000000000000e+00
5.329432943294329306e+01	-0.000000000000000000e+00
5.329492949294929360e+01	-0.000000000000000000e+00
5.329552955295529415e+01	-0.000000000000000000e+00
5.329612961296129470e+01	-0.000000000000000000e+00
5.329672967296729524e+01	-0.000000000000000000e+00
5.329732973297329579e+01	-0.000000000000000000e+00
5.329792979297929634e+01	-0.000000000000000000e+00
5.329852985298529688e+01	-0.000000000000000000e+00
5.329912991299129743e+01	-0.000000000000000000e+00
5.329972997299729798e+01	-0.000000000000000000e+00
5.330033003300329852e+01	-0.000000000000000000e+00
5.330093009300929907e+01	-0.000000000000000000e+00
5.330153015301529962e+01	-0.000000000000000000e+00
5.330213021302130016e+01	-0.000000000000000000e+00
5.330273027302730071e+01	-0.000000000000000000e+00
5.330333033303330126e+01	-0.000000000000000000e+00
5.330393039303930180e+01	-0.000000000000000000e+00
5.330453045304530235e+01	-0.000000000000000000e+00
5.330513051305130290e+01	-0.000000000000000000e+00
5.330573057305730345e+01	-0.000000000000000000e+00
5.330633063306330399e+01	-0.000000000000000000e+00
5.330693069306930454e+01	-0.000000000000000000e+00
5.330753075307530509e+01	-0.000000000000000000e+00
5.330813081308130563e+01	-0.000000000000000000e+00
5.330873087308730618e+01	-0.000000000000000000e+00
5.330933093309330673e+01	-0.000000000000000000e+00
5.330993099309930727e+01	-0.000000000000000000e+00
5.331053105310530782e+01	-0.000000000000000000e+00
5.331113111311131547e+01	-0.000000000000000000e+00
5.331173117311730891e+01	-0.000000000000000000e+00
5.331233123312331657e+01	-0.000000000000000000e+00
5.331293129312931001e+01	-0.000000000000000000e+00
5.331353135313531766e+01	-0.000000000000000000e+00
5.331413141314131110e+01	-0.000000000000000000e+00
5.331473147314731875e+01	-0.000000000000000000e+00
5.331533153315331219e+01	-0.000000000000000000e+00
5.331593159315931985e+01	-0.000000000000000000e+00
5.331653165316531329e+01	-0.000000000000000000e+00
5.331713171317132094e+01	-0.000000000000000000e+00
5.331773177317731438e+01	-0.000000000000000000e+00
5.331833183318332203e+01	-0.000000000000000000e+00
5.331893189318931547e+01	-0.000000000000000000e+00
5.331953195319532313e+01	-0.000000000000000000e+00
5.332013201320131657e+01	-0.000000000000000000e+00
5.332073207320732422e+01	-0.000000000000000000e+00
5.332133213321332477e+01	-0.000000000000000000e+00
5.332193219321932531e+01	-0.000000000000000000e+00
5.332253225322532586e+01	-0.000000000000000000e+00
5.332313231323132641e+01	-0.000000000000000000e+00
5.332373237323732695e+01	-0.000000000000000000e+00
5.332433243324332750e+01	-0.000000000000000000e+00
5.332493249324932805e+01	-0.000000000000000000e+00
5.332553255325532859e+01	-0.000000000000000000e+00
5.332613261326132914e+01	-0.000000000000000000e+00
5.332673267326732969e+01	-0.000000000000000000e+00
5.332733273327333023e+01	-0.000000000000000000e+00
5.332793279327933078e+01	-0.000000000000000000e+00
5.332853285328533133e+01	-0.000000000000000000e+00
5.332913291329133187e+01	-0.000000000000000000e+00
5.332973297329733242e+01	-0.000000000000000000e+00
5.333033303330333297e+01	-0.000000000000000000e+00
5.333093309330933351e+01	-0.000000000000000000e+00
5.333153315331533406e+01	-0.000000000000000000e+00
5.333213321332133461e+01	-0.000000000000000000e+00
5.333273327332733516e+01	-0.000000000000000000e+00
5.333333333333333570e+01	-0.000000000000000000e+00
5.333393339333933625e+01	-0.000000000000000000e+00
5.333453345334533680e+01	-0.000000000000000000e+00
5.333513351335133734e+01	-0.000000000000000000e+00
5.333573357335733789e+01	-0.000000000000000000e+00
5.333633363336333844e+01	-0.000000000000000000e+00
5.333693369336933898e+01	-0.000000000000000000e+00
5.333753375337533953e+01	-0.000000000000000000e+00
5.333813381338134008e+01	-0.000000000000000000e+00
5.333873387338734062e+01	-0.000000000000000000e+00
5.333933393339334117e+01	-0.000000000000000000e+00
5.333993399339934172e+01	-0.000000000000000000e+00
5.334053405340534226e+01	-0.000000000000000000e+00
5.334113411341134281e+01	-0.000000000000000000e+00
5.334173417341734336e+01	-0.000000000000000000e+00
5.334233423342334390e+01	-0.000000000000000000e+00
5.334293429342934445e+01	-0.000000000000000000e+00
5.334353435343534500e+01	-0.000000000000000000e+00
5.334413441344134554e+01	-0.000000000000000000e+00
5.334473447344734609e+01	-0.000000000000000000e+00
5.334533453345334664e+01	-0.000000000000000000e+00
5.334593459345934718e+01	-0.000000000000000000e+00
5.334653465346534773e+01	-0.000000000000000000e+00
5.334713471347134828e+01	-0.000000000000000000e+00
5.334773477347734882e+01	-0.000000000000000000e+00
5.334833483348334937e+01	-0.000000000000000000e+00
5.334893489348934992e+01	-0.000000000000000000e+00
5.334953495349535046e+01	-0.000000000000000000e+00
5.335013501350135101e+01	-0.000000000000000000e+00
5.335073507350735156e+01	-0.000000000000000000e+00
5.335133513351335210e+01	-0.000000000000000000e+00
5.335193519351935265e+01	-0.000000000000000000e+00
5.335253525352535320e+01	-0.000000000000000000e+00
5.335313531353135375e+01	-0.000000000000000000e+00
5.335373537353735429e+01	-0.000000000000000000e+00
5.335433543354335484e+01	-0.000000000000000000e+00
5.335493549354935539e+01	-0.000000000000000000e+00
5.335553555355535593e+01	-0.000000000000000000e+00
5.335613561356135648e+01	-0.000000000000000000e+00
5.335673567356735703e+01	-0.000000000000000000e+00
5.335733573357335757e+01	-0.000000000000000000e+00
5.335793579357935812e+01	-0.000000000000000000e+00
5.335853585358535867e+01	-0.000000000000000000e+00
5.335913591359135921e+01	-0.000000000000000000e+00
5.335973597359735976e+01	-0.000000000000000000e+00
5.336033603360336031e+01	-0.000000000000000000e+00
5.336093609360936085e+01	-0.000000000000000000e+00
5.336153615361536140e+01	-0.000000000000000000e+00
5.336213621362136195e+01	-0.000000000000000000e+00
5.336273627362736249e+01	-0.000000000000000000e+00
5.336333633363336304e+01	-0.000000000000000000e+00
5.336393639363936359e+01	-0.000000000000000000e+00
5.336453645364536413e+01	-0.000000000000000000e+00
5.336513651365136468e+01	-0.000000000000000000e+00
5.336573657365736523e+01	-0.000000000000000000e+00
5.336633663366336577e+01	-0.000000000000000000e+00
5.336693669366936632e+01	-0.000000000000000000e+00
5.336753675367536687e+01	-0.000000000000000000e+00
5.336813681368136741e+01	-0.000000000000000000e+00
5.336873687368736796e+01	-0.000000000000000000e+00
5.336933693369336851e+01	-0.000000000000000000e+00
5.336993699369936905e+01	-0.000000000000000000e+00
5.337053705370536960e+01	-0.000000000000000000e+00
5.337113711371137015e+01	-0.000000000000000000e+00
5.337173717371737069e+01	-0.000000000000000000e+00
5.337233723372337124e+01	-0.000000000000000000e+00
5.337293729372937179e+01	-0.000000000000000000e+00
5.337353735373537233e+01	-0.000000000000000000e+00
5.337413741374137288e+01	-0.000000000000000000e+00
5.337473747374737343e+01	-0.000000000000000000e+00
5.337533753375337398e+01	-0.000000000000000000e+00
5.337593759375937452e+01	-0.000000000000000000e+00
5.337653765376537507e+01	-0.000000000000000000e+00
5.337713771377137562e+01	-0.000000000000000000e+00
5.337773777377737616e+01	-0.000000000000000000e+00
5.337833783378337671e+01	-0.000000000000000000e+00
5.337893789378937726e+01	-0.000000000000000000e+00
5.337953795379537780e+01	-0.000000000000000000e+00
5.338013801380137835e+01	-0.000000000000000000e+00
5.338073807380737890e+01	-0.000000000000000000e+00
5.338133813381337944e+01	-0.000000000000000000e+00
5.338193819381937999e+01	-0.000000000000000000e+00
5.338253825382538054e+01	-0.000000000000000000e+00
5.338313831383138108e+01	-0.000000000000000000e+00
5.338373837383738163e+01	-0.000000000000000000e+00
5.338433843384338218e+01	-0.000000000000000000e+00
5.338493849384938272e+01	-0.000000000000000000e+00
5.338553855385538327e+01	-0.000000000000000000e+00
5.338613861386138382e+01	-0.000000000000000000e+00
5.338673867386738436e+01	-0.000000000000000000e+00
5.338733873387338491e+01	-0.000000000000000000e+00
5.338793879387938546e+01	-0.000000000000000000e+00
5.338853885388538600e+01	-0.000000000000000000e+00
5.338913891389138655e+01	-0.000000000000000000e+00
5.338973897389738710e+01	-0.000000000000000000e+00
5.339033903390338764e+01	-0.000000000000000000e+00
5.339093909390939530e+01	-0.000000000000000000e+00
5.339153915391538874e+01	-0.000000000000000000e+00
5.339213921392139639e+01	-0.000000000000000000e+00
5.339273927392738983e+01	-0.000000000000000000e+00
5.339333933393339748e+01	-0.000000000000000000e+00
5.339393939393939092e+01	-0.000000000000000000e+00
5.339453945394539858e+01	-0.000000000000000000e+00
5.339513951395139202e+01	-0.000000000000000000e+00
5.339573957395739967e+01	-0.000000000000000000e+00
5.339633963396339311e+01	-0.000000000000000000e+00
5.339693969396940076e+01	-0.000000000000000000e+00
5.339753975397539421e+01	-0.000000000000000000e+00
5.339813981398140186e+01	-0.000000000000000000e+00
5.339873987398739530e+01	-0.000000000000000000e+00
5.339933993399340295e+01	-0.000000000000000000e+00
5.339993999399939639e+01	-0.000000000000000000e+00
5.340054005400540404e+01	-0.000000000000000000e+00
5.340114011401140459e+01	-0.000000000000000000e+00
5.340174017401740514e+01	-0.000000000000000000e+00
5.340234023402340569e+01	-0.000000000000000000e+00
5.340294029402940623e+01	-0.000000000000000000e+00
5.340354035403540678e+01	-0.000000000000000000e+00
5.340414041404140733e+01	-0.000000000000000000e+00
5.340474047404740787e+01	-0.000000000000000000e+00
5.340534053405340842e+01	-0.000000000000000000e+00
5.340594059405940897e+01	-0.000000000000000000e+00
5.340654065406540951e+01	-0.000000000000000000e+00
5.340714071407141006e+01	-0.000000000000000000e+00
5.340774077407741061e+01	-0.000000000000000000e+00
5.340834083408341115e+01	-0.000000000000000000e+00
5.340894089408941170e+01	-0.000000000000000000e+00
5.340954095409541225e+01	-0.000000000000000000e+00
5.341014101410141279e+01	-0.000000000000000000e+00
5.341074107410741334e+01	-0.000000000000000000e+00
5.341134113411341389e+01	-0.000000000000000000e+00
5.341194119411941443e+01	-0.000000000000000000e+00
5.341254125412541498e+01	-0.000000000000000000e+00
5.341314131413141553e+01	-0.000000000000000000e+00
5.341374137413741607e+01	-0.000000000000000000e+00
5.341434143414341662e+01	-0.000000000000000000e+00
5.341494149414941717e+01	-0.000000000000000000e+00
5.341554155415541771e+01	-0.000000000000000000e+00
5.341614161416141826e+01	-0.000000000000000000e+00
5.341674167416741881e+01	-0.000000000000000000e+00
5.341734173417341935e+01	-0.000000000000000000e+00
5.341794179417941990e+01	-0.000000000000000000e+00
5.341854185418542045e+01	-0.000000000000000000e+00
5.341914191419142099e+01	-0.000000000000000000e+00
5.341974197419742154e+01	-0.000000000000000000e+00
5.342034203420342209e+01	-0.000000000000000000e+00
5.342094209420942263e+01	-0.000000000000000000e+00
5.342154215421542318e+01	-0.000000000000000000e+00
5.342214221422142373e+01	-0.000000000000000000e+00
5.342274227422742428e+01	-0.000000000000000000e+00
5.342334233423342482e+01	-0.000000000000000000e+00
5.342394239423942537e+01	-0.000000000000000000e+00
5.342454245424542592e+01	-0.000000000000000000e+00
5.342514251425142646e+01	-0.000000000000000000e+00
5.342574257425742701e+01	-0.000000000000000000e+00
5.342634263426342756e+01	-0.000000000000000000e+00
5.342694269426942810e+01	-0.000000000000000000e+00
5.342754275427542865e+01	-0.000000000000000000e+00
5.342814281428142920e+01	-0.000000000000000000e+00
5.342874287428742974e+01	-0.000000000000000000e+00
5.342934293429343029e+01	-0.000000000000000000e+00
5.342994299429943084e+01	-0.000000000000000000e+00
5.343054305430543138e+01	-0.000000000000000000e+00
5.343114311431143193e+01	-0.000000000000000000e+00
5.343174317431743248e+01	-0.000000000000000000e+00
5.343234323432343302e+01	-0.000000000000000000e+00
5.343294329432943357e+01	-0.000000000000000000e+00
5.343354335433543412e+01	-0.000000000000000000e+00
5.343414341434143466e+01	-0.000000000000000000e+00
5.343474347434743521e+01	-0.000000000000000000e+00
5.343534353435343576e+01	-0.000000000000000000e+00
5.343594359435943630e+01	-0.000000000000000000e+00
5.343654365436543685e+01	-0.000000000000000000e+00
5.343714371437143740e+01	-0.000000000000000000e+00
5.343774377437743794e+01	-0.000000000000000000e+00
5.343834383438343849e+01	-0.000000000000000000e+00
5.343894389438943904e+01	-0.000000000000000000e+00
5.343954395439543958e+01	-0.000000000000000000e+00
5.344014401440144013e+01	-0.000000000000000000e+00
5.344074407440744068e+01	-0.000000000000000000e+00
5.344134413441344122e+01	-0.000000000000000000e+00
5.344194419441944177e+01	-0.000000000000000000e+00
5.344254425442544232e+01	-0.000000000000000000e+00
5.344314431443144287e+01	-0.000000000000000000e+00
5.344374437443744341e+01	-0.000000000000000000e+00
5.344434443444344396e+01	-0.000000000000000000e+00
5.344494449444944451e+01	-0.000000000000000000e+00
5.344554455445544505e+01	-0.000000000000000000e+00
5.344614461446144560e+01	-0.000000000000000000e+00
5.344674467446744615e+01	-0.000000000000000000e+00
5.344734473447344669e+01	-0.000000000000000000e+00
5.344794479447944724e+01	-0.000000000000000000e+00
5.344854485448544779e+01	-0.000000000000000000e+00
5.344914491449144833e+01	-0.000000000000000000e+00
5.344974497449744888e+01	-0.000000000000000000e+00
5.345034503450344943e+01	-0.000000000000000000e+00
5.345094509450944997e+01	-0.000000000000000000e+00
5.345154515451545052e+01	-0.000000000000000000e+00
5.345214521452145107e+01	-0.000000000000000000e+00
5.345274527452745161e+01	-0.000000000000000000e+00
5.345334533453345216e+01	-0.000000000000000000e+00
5.345394539453945271e+01	-0.000000000000000000e+00
5.345454545454545325e+01	-0.000000000000000000e+00
5.345514551455145380e+01	-0.000000000000000000e+00
5.345574557455745435e+01	-0.000000000000000000e+00
5.345634563456345489e+01	-0.000000000000000000e+00
5.345694569456945544e+01	-0.000000000000000000e+00
5.345754575457545599e+01	-0.000000000000000000e+00
5.345814581458145653e+01	-0.000000000000000000e+00
5.345874587458745708e+01	-0.000000000000000000e+00
5.345934593459345763e+01	-0.000000000000000000e+00
5.345994599459945817e+01	-0.000000000000000000e+00
5.346054605460545872e+01	-0.000000000000000000e+00
5.346114611461145927e+01	-0.000000000000000000e+00
5.346174617461745981e+01	-0.000000000000000000e+00
5.346234623462346036e+01	-0.000000000000000000e+00
5.346294629462946091e+01	-0.000000000000000000e+00
5.346354635463546146e+01	-0.000000000000000000e+00
5.346414641464146200e+01	-0.000000000000000000e+00
5.346474647464746255e+01	-0.000000000000000000e+00
5.346534653465346310e+01	-0.000000000000000000e+00
5.346594659465946364e+01	-0.000000000000000000e+00
5.346654665466546419e+01	-0.000000000000000000e+00
5.346714671467146474e+01	-0.000000000000000000e+00
5.346774677467746528e+01	-0.000000000000000000e+00
5.346834683468346583e+01	-0.000000000000000000e+00
5.346894689468946638e+01	-0.000000000000000000e+00
5.346954695469546692e+01	-0.000000000000000000e+00
5.347014701470146747e+01	-0.000000000000000000e+00
5.347074707470747512e+01	-0.000000000000000000e+00
5.347134713471346856e+01	-0.000000000000000000e+00
5.347194719471947622e+01	-0.000000000000000000e+00
5.347254725472546966e+01	-0.000000000000000000e+00
5.347314731473147731e+01	-0.000000000000000000e+00
5.347374737473747075e+01	-0.000000000000000000e+00
5.347434743474347840e+01	-0.000000000000000000e+00
5.347494749474947184e+01	-0.000000000000000000e+00
5.347554755475547950e+01	-0.000000000000000000e+00
5.347614761476147294e+01	-0.000000000000000000e+00
5.347674767476748059e+01	-0.000000000000000000e+00
5.347734773477347403e+01	-0.000000000000000000e+00
5.347794779477948168e+01	-0.000000000000000000e+00
5.347854785478547512e+01	-0.000000000000000000e+00
5.347914791479148278e+01	-0.000000000000000000e+00
5.347974797479747622e+01	-0.000000000000000000e+00
5.348034803480348387e+01	-0.000000000000000000e+00
5.348094809480948442e+01	-0.000000000000000000e+00
5.348154815481548496e+01	-0.000000000000000000e+00
5.348214821482148551e+01	-0.000000000000000000e+00
5.348274827482748606e+01	-0.000000000000000000e+00
5.348334833483348660e+01	-0.000000000000000000e+00
5.348394839483948715e+01	-0.000000000000000000e+00
5.348454845484548770e+01	-0.000000000000000000e+00
5.348514851485148824e+01	-0.000000000000000000e+00
5.348574857485748879e+01	-0.000000000000000000e+00
5.348634863486348934e+01	-0.000000000000000000e+00
5.348694869486948988e+01	-0.000000000000000000e+00
5.348754875487549043e+01	-0.000000000000000000e+00
5.348814881488149098e+01	-0.000000000000000000e+00
5.348874887488749152e+01	-0.000000000000000000e+00
5.348934893489349207e+01	-0.000000000000000000e+00
5.348994899489949262e+01	-0.000000000000000000e+00
5.349054905490549316e+01	-0.000000000000000000e+00
5.349114911491149371e+01	-0.000000000000000000e+00
5.349174917491749426e+01	-0.000000000000000000e+00
5.349234923492349481e+01	-0.000000000000000000e+00
5.349294929492949535e+01	-0.000000000000000000e+00
5.349354935493549590e+01	-0.000000000000000000e+00
5.349414941494149645e+01	-0.000000000000000000e+00
5.349474947494749699e+01	-0.000000000000000000e+00
5.349534953495349754e+01	-0.000000000000000000e+00
5.349594959495949809e+01	-0.000000000000000000e+00
5.349654965496549863e+01	-0.000000000000000000e+00
5.349714971497149918e+01	-0.000000000000000000e+00
5.349774977497749973e+01	-0.000000000000000000e+00
5.349834983498350027e+01	-0.000000000000000000e+00
5.349894989498950082e+01	-0.000000000000000000e+00
5.349954995499550137e+01	-0.000000000000000000e+00
5.350015001500150191e+01	-0.000000000000000000e+00
5.350075007500750246e+01	-0.000000000000000000e+00
5.350135013501350301e+01	-0.000000000000000000e+00
5.350195019501950355e+01	-0.000000000000000000e+00
5.350255025502550410e+01	-0.000000000000000000e+00
5.350315031503150465e+01	-0.000000000000000000e+00
5.350375037503750519e+01	-0.000000000000000000e+00
5.350435043504350574e+01	-0.000000000000000000e+00
5.350495049504950629e+01	-0.000000000000000000e+00
5.350555055505550683e+01	-0.000000000000000000e+00
5.350615061506150738e+01	-0.000000000000000000e+00
5.350675067506750793e+01	-0.000000000000000000e+00
5.350735073507350847e+01	-0.000000000000000000e+00
5.350795079507950902e+01	-0.000000000000000000e+00
5.350855085508550957e+01	-0.000000000000000000e+00
5.350915091509151011e+01	-0.000000000000000000e+00
5.350975097509751066e+01	-0.000000000000000000e+00
5.351035103510351121e+01	-0.000000000000000000e+00
5.351095109510951175e+01	-0.000000000000000000e+00
5.351155115511551230e+01	-0.000000000000000000e+00
5.351215121512151285e+01	-0.000000000000000000e+00
5.351275127512751340e+01	-0.000000000000000000e+00
5.351335133513351394e+01	-0.000000000000000000e+00
5.351395139513951449e+01	-0.000000000000000000e+00
5.351455145514551504e+01	-0.000000000000000000e+00
5.351515151515151558e+01	-0.000000000000000000e+00
5.351575157515751613e+01	-0.000000000000000000e+00
5.351635163516351668e+01	-0.000000000000000000e+00
5.351695169516951722e+01	-0.000000000000000000e+00
5.351755175517551777e+01	-0.000000000000000000e+00
5.351815181518151832e+01	-0.000000000000000000e+00
5.351875187518751886e+01	-0.000000000000000000e+00
5.351935193519351941e+01	-0.000000000000000000e+00
5.351995199519951996e+01	-0.000000000000000000e+00
5.352055205520552050e+01	-0.000000000000000000e+00
5.352115211521152105e+01	-0.000000000000000000e+00
5.352175217521752160e+01	-0.000000000000000000e+00
5.352235223522352214e+01	-0.000000000000000000e+00
5.352295229522952269e+01	-0.000000000000000000e+00
5.352355235523552324e+01	-0.000000000000000000e+00
5.352415241524152378e+01	-0.000000000000000000e+00
5.352475247524752433e+01	-0.000000000000000000e+00
5.352535253525352488e+01	-0.000000000000000000e+00
5.352595259525952542e+01	-0.000000000000000000e+00
5.352655265526552597e+01	-0.000000000000000000e+00
5.352715271527152652e+01	-0.000000000000000000e+00
5.352775277527752706e+01	-0.000000000000000000e+00
5.352835283528352761e+01	-0.000000000000000000e+00
5.352895289528952816e+01	-0.000000000000000000e+00
5.352955295529552870e+01	-0.000000000000000000e+00
5.353015301530152925e+01	-0.000000000000000000e+00
5.353075307530752980e+01	-0.000000000000000000e+00
5.353135313531353034e+01	-0.000000000000000000e+00
5.353195319531953089e+01	-0.000000000000000000e+00
5.353255325532553144e+01	-0.000000000000000000e+00
5.353315331533153199e+01	-0.000000000000000000e+00
5.353375337533753253e+01	-0.000000000000000000e+00
5.353435343534353308e+01	-0.000000000000000000e+00
5.353495349534953363e+01	-0.000000000000000000e+00
5.353555355535553417e+01	-0.000000000000000000e+00
5.353615361536153472e+01	-0.000000000000000000e+00
5.353675367536753527e+01	-0.000000000000000000e+00
5.353735373537353581e+01	-0.000000000000000000e+00
5.353795379537953636e+01	-0.000000000000000000e+00
5.353855385538553691e+01	-0.000000000000000000e+00
5.353915391539153745e+01	-0.000000000000000000e+00
5.353975397539753800e+01	-0.000000000000000000e+00
5.354035403540353855e+01	-0.000000000000000000e+00
5.354095409540953909e+01	-0.000000000000000000e+00
5.354155415541553964e+01	-0.000000000000000000e+00
5.354215421542154019e+01	-0.000000000000000000e+00
5.354275427542754073e+01	-0.000000000000000000e+00
5.354335433543354128e+01	-0.000000000000000000e+00
5.354395439543954183e+01	-0.000000000000000000e+00
5.354455445544554237e+01	-0.000000000000000000e+00
5.354515451545154292e+01	-0.000000000000000000e+00
5.354575457545754347e+01	-0.000000000000000000e+00
5.354635463546354401e+01	-0.000000000000000000e+00
5.354695469546954456e+01	-0.000000000000000000e+00
5.354755475547554511e+01	-0.000000000000000000e+00
5.354815481548154565e+01	-0.000000000000000000e+00
5.354875487548754620e+01	-0.000000000000000000e+00
5.354935493549354675e+01	-0.000000000000000000e+00
5.354995499549954729e+01	-0.000000000000000000e+00
5.355055505550555495e+01	-0.000000000000000000e+00
5.355115511551154839e+01	-0.000000000000000000e+00
5.355175517551755604e+01	-0.000000000000000000e+00
5.355235523552354948e+01	-0.000000000000000000e+00
5.355295529552955713e+01	-0.000000000000000000e+00
5.355355535553555058e+01	-0.000000000000000000e+00
5.355415541554155823e+01	-0.000000000000000000e+00
5.355475547554755167e+01	-0.000000000000000000e+00
5.355535553555355932e+01	-0.000000000000000000e+00
5.355595559555955276e+01	-0.000000000000000000e+00
5.355655565556556041e+01	-0.000000000000000000e+00
5.355715571557155386e+01	-0.000000000000000000e+00
5.355775577557756151e+01	-0.000000000000000000e+00
5.355835583558355495e+01	-0.000000000000000000e+00
5.355895589558956260e+01	-0.000000000000000000e+00
5.355955595559555604e+01	-0.000000000000000000e+00
5.356015601560156369e+01	-0.000000000000000000e+00
5.356075607560756424e+01	-0.000000000000000000e+00
5.356135613561356479e+01	-0.000000000000000000e+00
5.356195619561956534e+01	-0.000000000000000000e+00
5.356255625562556588e+01	-0.000000000000000000e+00
5.356315631563156643e+01	-0.000000000000000000e+00
5.356375637563756698e+01	-0.000000000000000000e+00
5.356435643564356752e+01	-0.000000000000000000e+00
5.356495649564956807e+01	-0.000000000000000000e+00
5.356555655565556862e+01	-0.000000000000000000e+00
5.356615661566156916e+01	-0.000000000000000000e+00
5.356675667566756971e+01	-0.000000000000000000e+00
5.356735673567357026e+01	-0.000000000000000000e+00
5.356795679567957080e+01	-0.000000000000000000e+00
5.356855685568557135e+01	-0.000000000000000000e+00
5.356915691569157190e+01	-0.000000000000000000e+00
5.356975697569757244e+01	-0.000000000000000000e+00
5.357035703570357299e+01	-0.000000000000000000e+00
5.357095709570957354e+01	-0.000000000000000000e+00
5.357155715571557408e+01	-0.000000000000000000e+00
5.357215721572157463e+01	-0.000000000000000000e+00
5.357275727572757518e+01	-0.000000000000000000e+00
5.357335733573357572e+01	-0.000000000000000000e+00
5.357395739573957627e+01	-0.000000000000000000e+00
5.357455745574557682e+01	-0.000000000000000000e+00
5.357515751575157736e+01	-0.000000000000000000e+00
5.357575757575757791e+01	-0.000000000000000000e+00
5.357635763576357846e+01	-0.000000000000000000e+00
5.357695769576957900e+01	-0.000000000000000000e+00
5.357755775577557955e+01	-0.000000000000000000e+00
5.357815781578158010e+01	-0.000000000000000000e+00
5.357875787578758064e+01	-0.000000000000000000e+00
5.357935793579358119e+01	-0.000000000000000000e+00
5.357995799579958174e+01	-0.000000000000000000e+00
5.358055805580558228e+01	-0.000000000000000000e+00
5.358115811581158283e+01	-0.000000000000000000e+00
5.358175817581758338e+01	-0.000000000000000000e+00
5.358235823582358393e+01	-0.000000000000000000e+00
5.358295829582958447e+01	-0.000000000000000000e+00
5.358355835583558502e+01	-0.000000000000000000e+00
5.358415841584158557e+01	-0.000000000000000000e+00
5.358475847584758611e+01	-0.000000000000000000e+00
5.358535853585358666e+01	-0.000000000000000000e+00
5.358595859585958721e+01	-0.000000000000000000e+00
5.358655865586558775e+01	-0.000000000000000000e+00
5.358715871587158830e+01	-0.000000000000000000e+00
5.358775877587758885e+01	-0.000000000000000000e+00
5.358835883588358939e+01	-0.000000000000000000e+00
5.358895889588958994e+01	-0.000000000000000000e+00
5.358955895589559049e+01	-0.000000000000000000e+00
5.359015901590159103e+01	-0.000000000000000000e+00
5.359075907590759158e+01	-0.000000000000000000e+00
5.359135913591359213e+01	-0.000000000000000000e+00
5.359195919591959267e+01	-0.000000000000000000e+00
5.359255925592559322e+01	-0.000000000000000000e+00
5.359315931593159377e+01	-0.000000000000000000e+00
5.359375937593759431e+01	-0.000000000000000000e+00
5.359435943594359486e+01	-0.000000000000000000e+00
5.359495949594959541e+01	-0.000000000000000000e+00
5.359555955595559595e+01	-0.000000000000000000e+00
5.359615961596159650e+01	-0.000000000000000000e+00
5.359675967596759705e+01	-0.000000000000000000e+00
5.359735973597359759e+01	-0.000000000000000000e+00
5.359795979597959814e+01	-0.000000000000000000e+00
5.359855985598559869e+01	-0.000000000000000000e+00
5.359915991599159923e+01	-0.000000000000000000e+00
5.359975997599759978e+01	-0.000000000000000000e+00
5.360036003600360033e+01	-0.000000000000000000e+00
5.360096009600960087e+01	-0.000000000000000000e+00
5.360156015601560142e+01	-0.000000000000000000e+00
5.360216021602160197e+01	-0.000000000000000000e+00
5.360276027602760252e+01	-0.000000000000000000e+00
5.360336033603360306e+01	-0.000000000000000000e+00
5.360396039603960361e+01	-0.000000000000000000e+00
5.360456045604560416e+01	-0.000000000000000000e+00
5.360516051605160470e+01	-0.000000000000000000e+00
5.360576057605760525e+01	-0.000000000000000000e+00
5.360636063606360580e+01	-0.000000000000000000e+00
5.360696069606960634e+01	-0.000000000000000000e+00
5.360756075607560689e+01	-0.000000000000000000e+00
5.360816081608160744e+01	-0.000000000000000000e+00
5.360876087608760798e+01	-0.000000000000000000e+00
5.360936093609360853e+01	-0.000000000000000000e+00
5.360996099609960908e+01	-0.000000000000000000e+00
5.361056105610560962e+01	-0.000000000000000000e+00
5.361116111611161017e+01	-0.000000000000000000e+00
5.361176117611761072e+01	-0.000000000000000000e+00
5.361236123612361126e+01	-0.000000000000000000e+00
5.361296129612961181e+01	-0.000000000000000000e+00
5.361356135613561236e+01	-0.000000000000000000e+00
5.361416141614161290e+01	-0.000000000000000000e+00
5.361476147614761345e+01	-0.000000000000000000e+00
5.361536153615361400e+01	-0.000000000000000000e+00
5.361596159615961454e+01	-0.000000000000000000e+00
5.361656165616561509e+01	-0.000000000000000000e+00
5.361716171617161564e+01	-0.000000000000000000e+00
5.361776177617761618e+01	-0.000000000000000000e+00
5.361836183618361673e+01	-0.000000000000000000e+00
5.361896189618961728e+01	-0.000000000000000000e+00
5.361956195619561782e+01	-0.000000000000000000e+00
5.362016201620161837e+01	-0.000000000000000000e+00
5.362076207620761892e+01	-0.000000000000000000e+00
5.362136213621361946e+01	-0.000000000000000000e+00
5.362196219621962001e+01	-0.000000000000000000e+00
5.362256225622562056e+01	-0.000000000000000000e+00
5.362316231623162111e+01	-0.000000000000000000e+00
5.362376237623762165e+01	-0.000000000000000000e+00
5.362436243624362220e+01	-0.000000000000000000e+00
5.362496249624962275e+01	-0.000000000000000000e+00
5.362556255625562329e+01	-0.000000000000000000e+00
5.362616261626162384e+01	-0.000000000000000000e+00
5.362676267626762439e+01	-0.000000000000000000e+00
5.362736273627362493e+01	-0.000000000000000000e+00
5.362796279627962548e+01	-0.000000000000000000e+00
5.362856285628562603e+01	-0.000000000000000000e+00
5.362916291629162657e+01	-0.000000000000000000e+00
5.362976297629762712e+01	-0.000000000000000000e+00
5.363036303630363477e+01	-0.000000000000000000e+00
5.363096309630962821e+01	-0.000000000000000000e+00
5.363156315631563587e+01	-0.000000000000000000e+00
5.363216321632162931e+01	-0.000000000000000000e+00
5.363276327632763696e+01	-0.000000000000000000e+00
5.363336333633363040e+01	-0.000000000000000000e+00
5.363396339633963805e+01	-0.000000000000000000e+00
5.363456345634563149e+01	-0.000000000000000000e+00
5.363516351635163915e+01	-0.000000000000000000e+00
5.363576357635763259e+01	-0.000000000000000000e+00
5.363636363636364024e+01	-0.000000000000000000e+00
5.363696369636963368e+01	-0.000000000000000000e+00
5.363756375637564133e+01	-0.000000000000000000e+00
5.363816381638163477e+01	-0.000000000000000000e+00
5.363876387638764243e+01	-0.000000000000000000e+00
5.363936393639363587e+01	-0.000000000000000000e+00
5.363996399639964352e+01	-0.000000000000000000e+00
5.364056405640564407e+01	-0.000000000000000000e+00
5.364116411641164461e+01	-0.000000000000000000e+00
5.364176417641764516e+01	-0.000000000000000000e+00
5.364236423642364571e+01	-0.000000000000000000e+00
5.364296429642964625e+01	-0.000000000000000000e+00
5.364356435643564680e+01	-0.000000000000000000e+00
5.364416441644164735e+01	-0.000000000000000000e+00
5.364476447644764789e+01	-0.000000000000000000e+00
5.364536453645364844e+01	-0.000000000000000000e+00
5.364596459645964899e+01	-0.000000000000000000e+00
5.364656465646564953e+01	-0.000000000000000000e+00
5.364716471647165008e+01	-0.000000000000000000e+00
5.364776477647765063e+01	-0.000000000000000000e+00
5.364836483648365117e+01	-0.000000000000000000e+00
5.364896489648965172e+01	-0.000000000000000000e+00
5.364956495649565227e+01	-0.000000000000000000e+00
5.365016501650165281e+01	-0.000000000000000000e+00
5.365076507650765336e+01	-0.000000000000000000e+00
5.365136513651365391e+01	-0.000000000000000000e+00
5.365196519651965446e+01	-0.000000000000000000e+00
5.365256525652565500e+01	-0.000000000000000000e+00
5.365316531653165555e+01	-0.000000000000000000e+00
5.365376537653765610e+01	-0.000000000000000000e+00
5.365436543654365664e+01	-0.000000000000000000e+00
5.365496549654965719e+01	-0.000000000000000000e+00
5.365556555655565774e+01	-0.000000000000000000e+00
5.365616561656165828e+01	-0.000000000000000000e+00
5.365676567656765883e+01	-0.000000000000000000e+00
5.365736573657365938e+01	-0.000000000000000000e+00
5.365796579657965992e+01	-0.000000000000000000e+00
5.365856585658566047e+01	-0.000000000000000000e+00
5.365916591659166102e+01	-0.000000000000000000e+00
5.365976597659766156e+01	-0.000000000000000000e+00
5.366036603660366211e+01	-0.000000000000000000e+00
5.366096609660966266e+01	-0.000000000000000000e+00
5.366156615661566320e+01	-0.000000000000000000e+00
5.366216621662166375e+01	-0.000000000000000000e+00
5.366276627662766430e+01	-0.000000000000000000e+00
5.366336633663366484e+01	-0.000000000000000000e+00
5.366396639663966539e+01	-0.000000000000000000e+00
5.366456645664566594e+01	-0.000000000000000000e+00
5.366516651665166648e+01	-0.000000000000000000e+00
5.366576657665766703e+01	-0.000000000000000000e+00
5.366636663666366758e+01	-0.000000000000000000e+00
5.366696669666966812e+01	-0.000000000000000000e+00
5.366756675667566867e+01	-0.000000000000000000e+00
5.366816681668166922e+01	-0.000000000000000000e+00
5.366876687668766976e+01	-0.000000000000000000e+00
5.366936693669367031e+01	-0.000000000000000000e+00
5.366996699669967086e+01	-0.000000000000000000e+00
5.367056705670567140e+01	-0.000000000000000000e+00
5.367116711671167195e+01	-0.000000000000000000e+00
5.367176717671767250e+01	-0.000000000000000000e+00
5.367236723672367305e+01	-0.000000000000000000e+00
5.367296729672967359e+01	-0.000000000000000000e+00
5.367356735673567414e+01	-0.000000000000000000e+00
5.367416741674167469e+01	-0.000000000000000000e+00
5.367476747674767523e+01	-0.000000000000000000e+00
5.367536753675367578e+01	-0.000000000000000000e+00
5.367596759675967633e+01	-0.000000000000000000e+00
5.367656765676567687e+01	-0.000000000000000000e+00
5.367716771677167742e+01	-0.000000000000000000e+00
5.367776777677767797e+01	-0.000000000000000000e+00
5.367836783678367851e+01	-0.000000000000000000e+00
5.367896789678967906e+01	-0.000000000000000000e+00
5.367956795679567961e+01	-0.000000000000000000e+00
5.368016801680168015e+01	-0.000000000000000000e+00
5.368076807680768070e+01	-0.000000000000000000e+00
5.368136813681368125e+01	-0.000000000000000000e+00
5.368196819681968179e+01	-0.000000000000000000e+00
5.368256825682568234e+01	-0.000000000000000000e+00
5.368316831683168289e+01	-0.000000000000000000e+00
5.368376837683768343e+01	-0.000000000000000000e+00
5.368436843684368398e+01	-0.000000000000000000e+00
5.368496849684968453e+01	-0.000000000000000000e+00
5.368556855685568507e+01	-0.000000000000000000e+00
5.368616861686168562e+01	-0.000000000000000000e+00
5.368676867686768617e+01	-0.000000000000000000e+00
5.368736873687368671e+01	-0.000000000000000000e+00
5.368796879687968726e+01	-0.000000000000000000e+00
5.368856885688568781e+01	-0.000000000000000000e+00
5.368916891689168835e+01	-0.000000000000000000e+00
5.368976897689768890e+01	-0.000000000000000000e+00
5.369036903690368945e+01	-0.000000000000000000e+00
5.369096909690968999e+01	-0.000000000000000000e+00
5.369156915691569054e+01	-0.000000000000000000e+00
5.369216921692169109e+01	-0.000000000000000000e+00
5.369276927692769164e+01	-0.000000000000000000e+00
5.369336933693369218e+01	-0.000000000000000000e+00
5.369396939693969273e+01	-0.000000000000000000e+00
5.369456945694569328e+01	-0.000000000000000000e+00
5.369516951695169382e+01	-0.000000000000000000e+00
5.369576957695769437e+01	-0.000000000000000000e+00
5.369636963696369492e+01	-0.000000000000000000e+00
5.369696969696969546e+01	-0.000000000000000000e+00
5.369756975697569601e+01	-0.000000000000000000e+00
5.369816981698169656e+01	-0.000000000000000000e+00
5.369876987698769710e+01	-0.000000000000000000e+00
5.369936993699369765e+01	-0.000000000000000000e+00
5.369996999699969820e+01	-0.000000000000000000e+00
5.370057005700569874e+01	-0.000000000000000000e+00
5.370117011701169929e+01	-0.000000000000000000e+00
5.370177017701769984e+01	-0.000000000000000000e+00
5.370237023702370038e+01	-0.000000000000000000e+00
5.370297029702970093e+01	-0.000000000000000000e+00
5.370357035703570148e+01	-0.000000000000000000e+00
5.370417041704170202e+01	-0.000000000000000000e+00
5.370477047704770257e+01	-0.000000000000000000e+00
5.370537053705370312e+01	-0.000000000000000000e+00
5.370597059705970366e+01	-0.000000000000000000e+00
5.370657065706570421e+01	-0.000000000000000000e+00
5.370717071707170476e+01	-0.000000000000000000e+00
5.370777077707770530e+01	-0.000000000000000000e+00
5.370837083708370585e+01	-0.000000000000000000e+00
5.370897089708970640e+01	-0.000000000000000000e+00
5.370957095709570694e+01	-0.000000000000000000e+00
5.371017101710171460e+01	-0.000000000000000000e+00
5.371077107710770804e+01	-0.000000000000000000e+00
5.371137113711371569e+01	-0.000000000000000000e+00
5.371197119711970913e+01	-0.000000000000000000e+00
5.371257125712571678e+01	-0.000000000000000000e+00
5.371317131713171023e+01	-0.000000000000000000e+00
5.371377137713771788e+01	-0.000000000000000000e+00
5.371437143714371132e+01	-0.000000000000000000e+00
5.371497149714971897e+01	-0.000000000000000000e+00
5.371557155715571241e+01	-0.000000000000000000e+00
5.371617161716172006e+01	-0.000000000000000000e+00
5.371677167716771351e+01	-0.000000000000000000e+00
5.371737173717372116e+01	-0.000000000000000000e+00
5.371797179717971460e+01	-0.000000000000000000e+00
5.371857185718572225e+01	-0.000000000000000000e+00
5.371917191719171569e+01	-0.000000000000000000e+00
5.371977197719772334e+01	-0.000000000000000000e+00
5.372037203720372389e+01	-0.000000000000000000e+00
5.372097209720972444e+01	-0.000000000000000000e+00
5.372157215721572499e+01	-0.000000000000000000e+00
5.372217221722172553e+01	-0.000000000000000000e+00
5.372277227722772608e+01	-0.000000000000000000e+00
5.372337233723372663e+01	-0.000000000000000000e+00
5.372397239723972717e+01	-0.000000000000000000e+00
5.372457245724572772e+01	-0.000000000000000000e+00
5.372517251725172827e+01	-0.000000000000000000e+00
5.372577257725772881e+01	-0.000000000000000000e+00
5.372637263726372936e+01	-0.000000000000000000e+00
5.372697269726972991e+01	-0.000000000000000000e+00
5.372757275727573045e+01	-0.000000000000000000e+00
5.372817281728173100e+01	-0.000000000000000000e+00
5.372877287728773155e+01	-0.000000000000000000e+00
5.372937293729373209e+01	-0.000000000000000000e+00
5.372997299729973264e+01	-0.000000000000000000e+00
5.373057305730573319e+01	-0.000000000000000000e+00
5.373117311731173373e+01	-0.000000000000000000e+00
5.373177317731773428e+01	-0.000000000000000000e+00
5.373237323732373483e+01	-0.000000000000000000e+00
5.373297329732973537e+01	-0.000000000000000000e+00
5.373357335733573592e+01	-0.000000000000000000e+00
5.373417341734173647e+01	-0.000000000000000000e+00
5.373477347734773701e+01	-0.000000000000000000e+00
5.373537353735373756e+01	-0.000000000000000000e+00
5.373597359735973811e+01	-0.000000000000000000e+00
5.373657365736573865e+01	-0.000000000000000000e+00
5.373717371737173920e+01	-0.000000000000000000e+00
5.373777377737773975e+01	-0.000000000000000000e+00
5.373837383738374029e+01	-0.000000000000000000e+00
5.373897389738974084e+01	-0.000000000000000000e+00
5.373957395739574139e+01	-0.000000000000000000e+00
5.374017401740174193e+01	-0.000000000000000000e+00
5.374077407740774248e+01	-0.000000000000000000e+00
5.374137413741374303e+01	-0.000000000000000000e+00
5.374197419741974358e+01	-0.000000000000000000e+00
5.374257425742574412e+01	-0.000000000000000000e+00
5.374317431743174467e+01	-0.000000000000000000e+00
5.374377437743774522e+01	-0.000000000000000000e+00
5.374437443744374576e+01	-0.000000000000000000e+00
5.374497449744974631e+01	-0.000000000000000000e+00
5.374557455745574686e+01	-0.000000000000000000e+00
5.374617461746174740e+01	-0.000000000000000000e+00
5.374677467746774795e+01	-0.000000000000000000e+00
5.374737473747374850e+01	-0.000000000000000000e+00
5.374797479747974904e+01	-0.000000000000000000e+00
5.374857485748574959e+01	-0.000000000000000000e+00
5.374917491749175014e+01	-0.000000000000000000e+00
5.374977497749775068e+01	-0.000000000000000000e+00
5.375037503750375123e+01	-0.000000000000000000e+00
5.375097509750975178e+01	-0.000000000000000000e+00
5.375157515751575232e+01	-0.000000000000000000e+00
5.375217521752175287e+01	-0.000000000000000000e+00
5.375277527752775342e+01	-0.000000000000000000e+00
5.375337533753375396e+01	-0.000000000000000000e+00
5.375397539753975451e+01	-0.000000000000000000e+00
5.375457545754575506e+01	-0.000000000000000000e+00
5.375517551755175560e+01	-0.000000000000000000e+00
5.375577557755775615e+01	-0.000000000000000000e+00
5.375637563756375670e+01	-0.000000000000000000e+00
5.375697569756975724e+01	-0.000000000000000000e+00
5.375757575757575779e+01	-0.000000000000000000e+00
5.375817581758175834e+01	-0.000000000000000000e+00
5.375877587758775888e+01	-0.000000000000000000e+00
5.375937593759375943e+01	-0.000000000000000000e+00
5.375997599759975998e+01	-0.000000000000000000e+00
5.376057605760576052e+01	-0.000000000000000000e+00
5.376117611761176107e+01	-0.000000000000000000e+00
5.376177617761776162e+01	-0.000000000000000000e+00
5.376237623762376217e+01	-0.000000000000000000e+00
5.376297629762976271e+01	-0.000000000000000000e+00
5.376357635763576326e+01	-0.000000000000000000e+00
5.376417641764176381e+01	-0.000000000000000000e+00
5.376477647764776435e+01	-0.000000000000000000e+00
5.376537653765376490e+01	-0.000000000000000000e+00
5.376597659765976545e+01	-0.000000000000000000e+00
5.376657665766576599e+01	-0.000000000000000000e+00
5.376717671767176654e+01	-0.000000000000000000e+00
5.376777677767776709e+01	-0.000000000000000000e+00
5.376837683768376763e+01	-0.000000000000000000e+00
5.376897689768976818e+01	-0.000000000000000000e+00
5.376957695769576873e+01	-0.000000000000000000e+00
5.377017701770176927e+01	-0.000000000000000000e+00
5.377077707770776982e+01	-0.000000000000000000e+00
5.377137713771377037e+01	-0.000000000000000000e+00
5.377197719771977091e+01	-0.000000000000000000e+00
5.377257725772577146e+01	-0.000000000000000000e+00
5.377317731773177201e+01	-0.000000000000000000e+00
5.377377737773777255e+01	-0.000000000000000000e+00
5.377437743774377310e+01	-0.000000000000000000e+00
5.377497749774977365e+01	-0.000000000000000000e+00
5.377557755775577419e+01	-0.000000000000000000e+00
5.377617761776177474e+01	-0.000000000000000000e+00
5.377677767776777529e+01	-0.000000000000000000e+00
5.377737773777377583e+01	-0.000000000000000000e+00
5.377797779777977638e+01	-0.000000000000000000e+00
5.377857785778577693e+01	-0.000000000000000000e+00
5.377917791779177747e+01	-0.000000000000000000e+00
5.377977797779777802e+01	-0.000000000000000000e+00
5.378037803780377857e+01	-0.000000000000000000e+00
5.378097809780977911e+01	-0.000000000000000000e+00
5.378157815781577966e+01	-0.000000000000000000e+00
5.378217821782178021e+01	-0.000000000000000000e+00
5.378277827782778076e+01	-0.000000000000000000e+00
5.378337833783378130e+01	-0.000000000000000000e+00
5.378397839783978185e+01	-0.000000000000000000e+00
5.378457845784578240e+01	-0.000000000000000000e+00
5.378517851785178294e+01	-0.000000000000000000e+00
5.378577857785778349e+01	-0.000000000000000000e+00
5.378637863786378404e+01	-0.000000000000000000e+00
5.378697869786978458e+01	-0.000000000000000000e+00
5.378757875787578513e+01	-0.000000000000000000e+00
5.378817881788178568e+01	-0.000000000000000000e+00
5.378877887788778622e+01	-0.000000000000000000e+00
5.378937893789378677e+01	-0.000000000000000000e+00
5.378997899789979442e+01	-0.000000000000000000e+00
5.379057905790578786e+01	-0.000000000000000000e+00
5.379117911791179552e+01	-0.000000000000000000e+00
5.379177917791778896e+01	-0.000000000000000000e+00
5.379237923792379661e+01	-0.000000000000000000e+00
5.379297929792979005e+01	-0.000000000000000000e+00
5.379357935793579770e+01	-0.000000000000000000e+00
5.379417941794179114e+01	-0.000000000000000000e+00
5.379477947794779880e+01	-0.000000000000000000e+00
5.379537953795379224e+01	-0.000000000000000000e+00
5.379597959795979989e+01	-0.000000000000000000e+00
5.379657965796579333e+01	-0.000000000000000000e+00
5.379717971797180098e+01	-0.000000000000000000e+00
5.379777977797779442e+01	-0.000000000000000000e+00
5.379837983798380208e+01	-0.000000000000000000e+00
5.379897989798979552e+01	-0.000000000000000000e+00
5.379957995799580317e+01	-0.000000000000000000e+00
5.380018001800180372e+01	-0.000000000000000000e+00
5.380078007800780426e+01	-0.000000000000000000e+00
5.380138013801380481e+01	-0.000000000000000000e+00
5.380198019801980536e+01	-0.000000000000000000e+00
5.380258025802580590e+01	-0.000000000000000000e+00
5.380318031803180645e+01	-0.000000000000000000e+00
5.380378037803780700e+01	-0.000000000000000000e+00
5.380438043804380754e+01	-0.000000000000000000e+00
5.380498049804980809e+01	-0.000000000000000000e+00
5.380558055805580864e+01	-0.000000000000000000e+00
5.380618061806180918e+01	-0.000000000000000000e+00
5.380678067806780973e+01	-0.000000000000000000e+00
5.380738073807381028e+01	-0.000000000000000000e+00
5.380798079807981082e+01	-0.000000000000000000e+00
5.380858085808581137e+01	-0.000000000000000000e+00
5.380918091809181192e+01	-0.000000000000000000e+00
5.380978097809781246e+01	-0.000000000000000000e+00
5.381038103810381301e+01	-0.000000000000000000e+00
5.381098109810981356e+01	-0.000000000000000000e+00
5.381158115811581411e+01	-0.000000000000000000e+00
5.381218121812181465e+01	-0.000000000000000000e+00
5.381278127812781520e+01	-0.000000000000000000e+00
5.381338133813381575e+01	-0.000000000000000000e+00
5.381398139813981629e+01	-0.000000000000000000e+00
5.381458145814581684e+01	-0.000000000000000000e+00
5.381518151815181739e+01	-0.000000000000000000e+00
5.381578157815781793e+01	-0.000000000000000000e+00
5.381638163816381848e+01	-0.000000000000000000e+00
5.381698169816981903e+01	-0.000000000000000000e+00
5.381758175817581957e+01	-0.000000000000000000e+00
5.381818181818182012e+01	-0.000000000000000000e+00
5.381878187818782067e+01	-0.000000000000000000e+00
5.381938193819382121e+01	-0.000000000000000000e+00
5.381998199819982176e+01	-0.000000000000000000e+00
5.382058205820582231e+01	-0.000000000000000000e+00
5.382118211821182285e+01	-0.000000000000000000e+00
5.382178217821782340e+01	-0.000000000000000000e+00
5.382238223822382395e+01	-0.000000000000000000e+00
5.382298229822982449e+01	-0.000000000000000000e+00
5.382358235823582504e+01	-0.000000000000000000e+00
5.382418241824182559e+01	-0.000000000000000000e+00
5.382478247824782613e+01	-0.000000000000000000e+00
5.382538253825382668e+01	-0.000000000000000000e+00
5.382598259825982723e+01	-0.000000000000000000e+00
5.382658265826582777e+01	-0.000000000000000000e+00
5.382718271827182832e+01	-0.000000000000000000e+00
5.382778277827782887e+01	-0.000000000000000000e+00
5.382838283828382941e+01	-0.000000000000000000e+00
5.382898289828982996e+01	-0.000000000000000000e+00
5.382958295829583051e+01	-0.000000000000000000e+00
5.383018301830183105e+01	-0.000000000000000000e+00
5.383078307830783160e+01	-0.000000000000000000e+00
5.383138313831383215e+01	-0.000000000000000000e+00
5.383198319831983270e+01	-0.000000000000000000e+00
5.383258325832583324e+01	-0.000000000000000000e+00
5.383318331833183379e+01	-0.000000000000000000e+00
5.383378337833783434e+01	-0.000000000000000000e+00
5.383438343834383488e+01	-0.000000000000000000e+00
5.383498349834983543e+01	-0.000000000000000000e+00
5.383558355835583598e+01	-0.000000000000000000e+00
5.383618361836183652e+01	-0.000000000000000000e+00
5.383678367836783707e+01	-0.000000000000000000e+00
5.383738373837383762e+01	-0.000000000000000000e+00
5.383798379837983816e+01	-0.000000000000000000e+00
5.383858385838583871e+01	-0.000000000000000000e+00
5.383918391839183926e+01	-0.000000000000000000e+00
5.383978397839783980e+01	-0.000000000000000000e+00
5.384038403840384035e+01	-0.000000000000000000e+00
5.384098409840984090e+01	-0.000000000000000000e+00
5.384158415841584144e+01	-0.000000000000000000e+00
5.384218421842184199e+01	-0.000000000000000000e+00
5.384278427842784254e+01	-0.000000000000000000e+00
5.384338433843384308e+01	-0.000000000000000000e+00
5.384398439843984363e+01	-0.000000000000000000e+00
5.384458445844584418e+01	-0.000000000000000000e+00
5.384518451845184472e+01	-0.000000000000000000e+00
5.384578457845784527e+01	-0.000000000000000000e+00
5.384638463846384582e+01	-0.000000000000000000e+00
5.384698469846984636e+01	-0.000000000000000000e+00
5.384758475847584691e+01	-0.000000000000000000e+00
5.384818481848184746e+01	-0.000000000000000000e+00
5.384878487848784800e+01	-0.000000000000000000e+00
5.384938493849384855e+01	-0.000000000000000000e+00
5.384998499849984910e+01	-0.000000000000000000e+00
5.385058505850584964e+01	-0.000000000000000000e+00
5.385118511851185019e+01	-0.000000000000000000e+00
5.385178517851785074e+01	-0.000000000000000000e+00
5.385238523852385129e+01	-0.000000000000000000e+00
5.385298529852985183e+01	-0.000000000000000000e+00
5.385358535853585238e+01	-0.000000000000000000e+00
5.385418541854185293e+01	-0.000000000000000000e+00
5.385478547854785347e+01	-0.000000000000000000e+00
5.385538553855385402e+01	-0.000000000000000000e+00
5.385598559855985457e+01	-0.000000000000000000e+00
5.385658565856585511e+01	-0.000000000000000000e+00
5.385718571857185566e+01	-0.000000000000000000e+00
5.385778577857785621e+01	-0.000000000000000000e+00
5.385838583858385675e+01	-0.000000000000000000e+00
5.385898589858985730e+01	-0.000000000000000000e+00
5.385958595859585785e+01	-0.000000000000000000e+00
5.386018601860185839e+01	-0.000000000000000000e+00
5.386078607860785894e+01	-0.000000000000000000e+00
5.386138613861385949e+01	-0.000000000000000000e+00
5.386198619861986003e+01	-0.000000000000000000e+00
5.386258625862586058e+01	-0.000000000000000000e+00
5.386318631863186113e+01	-0.000000000000000000e+00
5.386378637863786167e+01	-0.000000000000000000e+00
5.386438643864386222e+01	-0.000000000000000000e+00
5.386498649864986277e+01	-0.000000000000000000e+00
5.386558655865586331e+01	-0.000000000000000000e+00
5.386618661866186386e+01	-0.000000000000000000e+00
5.386678667866786441e+01	-0.000000000000000000e+00
5.386738673867386495e+01	-0.000000000000000000e+00
5.386798679867986550e+01	-0.000000000000000000e+00
5.386858685868586605e+01	-0.000000000000000000e+00
5.386918691869186659e+01	-0.000000000000000000e+00
5.386978697869786714e+01	-0.000000000000000000e+00
5.387038703870386769e+01	-0.000000000000000000e+00
5.387098709870987534e+01	-0.000000000000000000e+00
5.387158715871586878e+01	-0.000000000000000000e+00
5.387218721872187643e+01	-0.000000000000000000e+00
5.387278727872786988e+01	-0.000000000000000000e+00
5.387338733873387753e+01	-0.000000000000000000e+00
5.387398739873987097e+01	-0.000000000000000000e+00
5.387458745874587862e+01	-0.000000000000000000e+00
5.387518751875187206e+01	-0.000000000000000000e+00
5.387578757875787971e+01	-0.000000000000000000e+00
5.387638763876387316e+01	-0.000000000000000000e+00
5.387698769876988081e+01	-0.000000000000000000e+00
5.387758775877587425e+01	-0.000000000000000000e+00
5.387818781878188190e+01	-0.000000000000000000e+00
5.387878787878787534e+01	-0.000000000000000000e+00
5.387938793879388300e+01	-0.000000000000000000e+00
5.387998799879988354e+01	-0.000000000000000000e+00
5.388058805880588409e+01	-0.000000000000000000e+00
5.388118811881188464e+01	-0.000000000000000000e+00
5.388178817881788518e+01	-0.000000000000000000e+00
5.388238823882388573e+01	-0.000000000000000000e+00
5.388298829882988628e+01	-0.000000000000000000e+00
5.388358835883588682e+01	-0.000000000000000000e+00
5.388418841884188737e+01	-0.000000000000000000e+00
5.388478847884788792e+01	-0.000000000000000000e+00
5.388538853885388846e+01	-0.000000000000000000e+00
5.388598859885988901e+01	-0.000000000000000000e+00
5.388658865886588956e+01	-0.000000000000000000e+00
5.388718871887189010e+01	-0.000000000000000000e+00
5.388778877887789065e+01	-0.000000000000000000e+00
5.388838883888389120e+01	-0.000000000000000000e+00
5.388898889888989174e+01	-0.000000000000000000e+00
5.388958895889589229e+01	-0.000000000000000000e+00
5.389018901890189284e+01	-0.000000000000000000e+00
5.389078907890789338e+01	-0.000000000000000000e+00
5.389138913891389393e+01	-0.000000000000000000e+00
5.389198919891989448e+01	-0.000000000000000000e+00
5.389258925892589502e+01	-0.000000000000000000e+00
5.389318931893189557e+01	-0.000000000000000000e+00
5.389378937893789612e+01	-0.000000000000000000e+00
5.389438943894389666e+01	-0.000000000000000000e+00
5.389498949894989721e+01	-0.000000000000000000e+00
5.389558955895589776e+01	-0.000000000000000000e+00
5.389618961896189830e+01	-0.000000000000000000e+00
5.389678967896789885e+01	-0.000000000000000000e+00
5.389738973897389940e+01	-0.000000000000000000e+00
5.389798979897989994e+01	-0.000000000000000000e+00
5.389858985898590049e+01	-0.000000000000000000e+00
5.389918991899190104e+01	-0.000000000000000000e+00
5.389978997899790158e+01	-0.000000000000000000e+00
5.390039003900390213e+01	-0.000000000000000000e+00
5.390099009900990268e+01	-0.000000000000000000e+00
5.390159015901590323e+01	-0.000000000000000000e+00
5.390219021902190377e+01	-0.000000000000000000e+00
5.390279027902790432e+01	-0.000000000000000000e+00
5.390339033903390487e+01	-0.000000000000000000e+00
5.390399039903990541e+01	-0.000000000000000000e+00
5.390459045904590596e+01	-0.000000000000000000e+00
5.390519051905190651e+01	-0.000000000000000000e+00
5.390579057905790705e+01	-0.000000000000000000e+00
5.390639063906390760e+01	-0.000000000000000000e+00
5.390699069906990815e+01	-0.000000000000000000e+00
5.390759075907590869e+01	-0.000000000000000000e+00
5.390819081908190924e+01	-0.000000000000000000e+00
5.390879087908790979e+01	-0.000000000000000000e+00
5.390939093909391033e+01	-0.000000000000000000e+00
5.390999099909991088e+01	-0.000000000000000000e+00
5.391059105910591143e+01	-0.000000000000000000e+00
5.391119111911191197e+01	-0.000000000000000000e+00
5.391179117911791252e+01	-0.000000000000000000e+00
5.391239123912391307e+01	-0.000000000000000000e+00
5.391299129912991361e+01	-0.000000000000000000e+00
5.391359135913591416e+01	-0.000000000000000000e+00
5.391419141914191471e+01	-0.000000000000000000e+00
5.391479147914791525e+01	-0.000000000000000000e+00
5.391539153915391580e+01	-0.000000000000000000e+00
5.391599159915991635e+01	-0.000000000000000000e+00
5.391659165916591689e+01	-0.000000000000000000e+00
5.391719171917191744e+01	-0.000000000000000000e+00
5.391779177917791799e+01	-0.000000000000000000e+00
5.391839183918391853e+01	-0.000000000000000000e+00
5.391899189918991908e+01	-0.000000000000000000e+00
5.391959195919591963e+01	-0.000000000000000000e+00
5.392019201920192017e+01	-0.000000000000000000e+00
5.392079207920792072e+01	-0.000000000000000000e+00
5.392139213921392127e+01	-0.000000000000000000e+00
5.392199219921992182e+01	-0.000000000000000000e+00
5.392259225922592236e+01	-0.000000000000000000e+00
5.392319231923192291e+01	-0.000000000000000000e+00
5.392379237923792346e+01	-0.000000000000000000e+00
5.392439243924392400e+01	-0.000000000000000000e+00
5.392499249924992455e+01	-0.000000000000000000e+00
5.392559255925592510e+01	-0.000000000000000000e+00
5.392619261926192564e+01	-0.000000000000000000e+00
5.392679267926792619e+01	-0.000000000000000000e+00
5.392739273927392674e+01	-0.000000000000000000e+00
5.392799279927992728e+01	-0.000000000000000000e+00
5.392859285928592783e+01	-0.000000000000000000e+00
5.392919291929192838e+01	-0.000000000000000000e+00
5.392979297929792892e+01	-0.000000000000000000e+00
5.393039303930392947e+01	-0.000000000000000000e+00
5.393099309930993002e+01	-0.000000000000000000e+00
5.393159315931593056e+01	-0.000000000000000000e+00
5.393219321932193111e+01	-0.000000000000000000e+00
5.393279327932793166e+01	-0.000000000000000000e+00
5.393339333933393220e+01	-0.000000000000000000e+00
5.393399339933993275e+01	-0.000000000000000000e+00
5.393459345934593330e+01	-0.000000000000000000e+00
5.393519351935193384e+01	-0.000000000000000000e+00
5.393579357935793439e+01	-0.000000000000000000e+00
5.393639363936393494e+01	-0.000000000000000000e+00
5.393699369936993548e+01	-0.000000000000000000e+00
5.393759375937593603e+01	-0.000000000000000000e+00
5.393819381938193658e+01	-0.000000000000000000e+00
5.393879387938793712e+01	-0.000000000000000000e+00
5.393939393939393767e+01	-0.000000000000000000e+00
5.393999399939993822e+01	-0.000000000000000000e+00
5.394059405940593876e+01	-0.000000000000000000e+00
5.394119411941193931e+01	-0.000000000000000000e+00
5.394179417941793986e+01	-0.000000000000000000e+00
5.394239423942394041e+01	-0.000000000000000000e+00
5.394299429942994095e+01	-0.000000000000000000e+00
5.394359435943594150e+01	-0.000000000000000000e+00
5.394419441944194205e+01	-0.000000000000000000e+00
5.394479447944794259e+01	-0.000000000000000000e+00
5.394539453945394314e+01	-0.000000000000000000e+00
5.394599459945994369e+01	-0.000000000000000000e+00
5.394659465946594423e+01	-0.000000000000000000e+00
5.394719471947194478e+01	-0.000000000000000000e+00
5.394779477947794533e+01	-0.000000000000000000e+00
5.394839483948394587e+01	-0.000000000000000000e+00
5.394899489948994642e+01	-0.000000000000000000e+00
5.394959495949594697e+01	-0.000000000000000000e+00
5.395019501950194751e+01	-0.000000000000000000e+00
5.395079507950795517e+01	-0.000000000000000000e+00
5.395139513951394861e+01	-0.000000000000000000e+00
5.395199519951995626e+01	-0.000000000000000000e+00
5.395259525952594970e+01	-0.000000000000000000e+00
5.395319531953195735e+01	-0.000000000000000000e+00
5.395379537953795079e+01	-0.000000000000000000e+00
5.395439543954395845e+01	-0.000000000000000000e+00
5.395499549954995189e+01	-0.000000000000000000e+00
5.395559555955595954e+01	-0.000000000000000000e+00
5.395619561956195298e+01	-0.000000000000000000e+00
5.395679567956796063e+01	-0.000000000000000000e+00
5.395739573957395407e+01	-0.000000000000000000e+00
5.395799579957996173e+01	-0.000000000000000000e+00
5.395859585958595517e+01	-0.000000000000000000e+00
5.395919591959196282e+01	-0.000000000000000000e+00
5.395979597959796337e+01	-0.000000000000000000e+00
5.396039603960396391e+01	-0.000000000000000000e+00
5.396099609960996446e+01	-0.000000000000000000e+00
5.396159615961596501e+01	-0.000000000000000000e+00
5.396219621962196555e+01	-0.000000000000000000e+00
5.396279627962796610e+01	-0.000000000000000000e+00
5.396339633963396665e+01	-0.000000000000000000e+00
5.396399639963996719e+01	-0.000000000000000000e+00
5.396459645964596774e+01	-0.000000000000000000e+00
5.396519651965196829e+01	-0.000000000000000000e+00
5.396579657965796883e+01	-0.000000000000000000e+00
5.396639663966396938e+01	-0.000000000000000000e+00
5.396699669966996993e+01	-0.000000000000000000e+00
5.396759675967597047e+01	-0.000000000000000000e+00
5.396819681968197102e+01	-0.000000000000000000e+00
5.396879687968797157e+01	-0.000000000000000000e+00
5.396939693969397212e+01	-0.000000000000000000e+00
5.396999699969997266e+01	-0.000000000000000000e+00
5.397059705970597321e+01	-0.000000000000000000e+00
5.397119711971197376e+01	-0.000000000000000000e+00
5.397179717971797430e+01	-0.000000000000000000e+00
5.397239723972397485e+01	-0.000000000000000000e+00
5.397299729972997540e+01	-0.000000000000000000e+00
5.397359735973597594e+01	-0.000000000000000000e+00
5.397419741974197649e+01	-0.000000000000000000e+00
5.397479747974797704e+01	-0.000000000000000000e+00
5.397539753975397758e+01	-0.000000000000000000e+00
5.397599759975997813e+01	-0.000000000000000000e+00
5.397659765976597868e+01	-0.000000000000000000e+00
5.397719771977197922e+01	-0.000000000000000000e+00
5.397779777977797977e+01	-0.000000000000000000e+00
5.397839783978398032e+01	-0.000000000000000000e+00
5.397899789978998086e+01	-0.000000000000000000e+00
5.397959795979598141e+01	-0.000000000000000000e+00
5.398019801980198196e+01	-0.000000000000000000e+00
5.398079807980798250e+01	-0.000000000000000000e+00
5.398139813981398305e+01	-0.000000000000000000e+00
5.398199819981998360e+01	-0.000000000000000000e+00
5.398259825982598414e+01	-0.000000000000000000e+00
5.398319831983198469e+01	-0.000000000000000000e+00
5.398379837983798524e+01	-0.000000000000000000e+00
5.398439843984398578e+01	-0.000000000000000000e+00
5.398499849984998633e+01	-0.000000000000000000e+00
5.398559855985598688e+01	-0.000000000000000000e+00
5.398619861986198742e+01	-0.000000000000000000e+00
5.398679867986798797e+01	-0.000000000000000000e+00
5.398739873987398852e+01	-0.000000000000000000e+00
5.398799879987998906e+01	-0.000000000000000000e+00
5.398859885988598961e+01	-0.000000000000000000e+00
5.398919891989199016e+01	-0.000000000000000000e+00
5.398979897989799071e+01	-0.000000000000000000e+00
5.399039903990399125e+01	-0.000000000000000000e+00
5.399099909990999180e+01	-0.000000000000000000e+00
5.399159915991599235e+01	-0.000000000000000000e+00
5.399219921992199289e+01	-0.000000000000000000e+00
5.399279927992799344e+01	-0.000000000000000000e+00
5.399339933993399399e+01	-0.000000000000000000e+00
5.399399939993999453e+01	-0.000000000000000000e+00
5.399459945994599508e+01	-0.000000000000000000e+00
5.399519951995199563e+01	-0.000000000000000000e+00
5.399579957995799617e+01	-0.000000000000000000e+00
5.399639963996399672e+01	-0.000000000000000000e+00
5.399699969996999727e+01	-0.000000000000000000e+00
5.399759975997599781e+01	-0.000000000000000000e+00
5.399819981998199836e+01	-0.000000000000000000e+00
5.399879987998799891e+01	-0.000000000000000000e+00
5.399939993999399945e+01	-0.000000000000000000e+00
5.400000000000000000e+01	-0.000000000000000000e+00


==> data/20170620simAnisotopGtensorCrossrelax/Sumaniso.dat <==
4.800000000000000000e+01	-0.000000000000000000e+00
4.800060006000600055e+01	-0.000000000000000000e+00
4.800120012001200109e+01	-0.000000000000000000e+00
4.800180018001800164e+01	-0.000000000000000000e+00
4.800240024002400219e+01	-0.000000000000000000e+00
4.800300030003000273e+01	-0.000000000000000000e+00
4.800360036003600328e+01	-0.000000000000000000e+00
4.800420042004200383e+01	-0.000000000000000000e+00
4.800480048004800437e+01	-0.000000000000000000e+00
4.800540054005400492e+01	-0.000000000000000000e+00
4.800600060006000547e+01	-0.000000000000000000e+00
4.800660066006600601e+01	-0.000000000000000000e+00
4.800720072007200656e+01	-0.000000000000000000e+00
4.800780078007800711e+01	-0.000000000000000000e+00
4.800840084008400765e+01	-0.000000000000000000e+00
4.800900090009000820e+01	-0.000000000000000000e+00
4.800960096009600875e+01	-0.000000000000000000e+00
4.801020102010200929e+01	-0.000000000000000000e+00
4.801080108010800984e+01	-0.000000000000000000e+00
4.801140114011401039e+01	-0.000000000000000000e+00
4.801200120012001094e+01	-0.000000000000000000e+00
4.801260126012601148e+01	-0.000000000000000000e+00
4.801320132013201203e+01	-0.000000000000000000e+00
4.801380138013801258e+01	-0.000000000000000000e+00
4.801440144014401312e+01	-0.000000000000000000e+00
4.801500150015001367e+01	-0.000000000000000000e+00
4.801560156015601422e+01	-0.000000000000000000e+00
4.801620162016201476e+01	-0.000000000000000000e+00
4.801680168016801531e+01	-0.000000000000000000e+00
4.801740174017401586e+01	-0.000000000000000000e+00
4.801800180018001640e+01	-0.000000000000000000e+00
4.801860186018601695e+01	-0.000000000000000000e+00
4.801920192019201750e+01	-0.000000000000000000e+00
4.801980198019801804e+01	-0.000000000000000000e+00
4.802040204020401859e+01	-0.000000000000000000e+00
4.802100210021001914e+01	-0.000000000000000000e+00
4.802160216021601968e+01	-0.000000000000000000e+00
4.802220222022202023e+01	-0.000000000000000000e+00
4.802280228022802078e+01	-0.000000000000000000e+00
4.802340234023402132e+01	-0.000000000000000000e+00
4.802400240024002187e+01	-0.000000000000000000e+00
4.802460246024602242e+01	-0.000000000000000000e+00
4.802520252025202296e+01	-0.000000000000000000e+00
4.802580258025802351e+01	-0.000000000000000000e+00
4.802640264026402406e+01	-0.000000000000000000e+00
4.802700270027002460e+01	-0.000000000000000000e+00
4.802760276027602515e+01	-0.000000000000000000e+00
4.802820282028202570e+01	-0.000000000000000000e+00
4.802880288028802624e+01	-0.000000000000000000e+00
4.802940294029402679e+01	-0.000000000000000000e+00
4.803000300030002734e+01	-0.000000000000000000e+00
4.803060306030602788e+01	-0.000000000000000000e+00
4.803120312031202843e+01	-0.000000000000000000e+00
4.803180318031802898e+01	-0.000000000000000000e+00
4.803240324032402953e+01	-0.000000000000000000e+00
4.803300330033003007e+01	-0.000000000000000000e+00
4.803360336033603062e+01	-0.000000000000000000e+00
4.803420342034203117e+01	-0.000000000000000000e+00
4.803480348034803171e+01	-0.000000000000000000e+00
4.803540354035403226e+01	-0.000000000000000000e+00
4.803600360036003281e+01	-0.000000000000000000e+00
4.803660366036603335e+01	-0.000000000000000000e+00
4.803720372037203390e+01	-0.000000000000000000e+00
4.803780378037803445e+01	-0.000000000000000000e+00
4.803840384038403499e+01	-0.000000000000000000e+00
4.803900390039003554e+01	-0.000000000000000000e+00
4.803960396039603609e+01	-0.000000000000000000e+00
4.804020402040204374e+01	-0.000000000000000000e+00
4.804080408040804429e+01	-0.000000000000000000e+00
4.804140414041404483e+01	-0.000000000000000000e+00
4.804200420042004538e+01	-0.000000000000000000e+00
4.804260426042604593e+01	-0.000000000000000000e+00
4.804320432043204647e+01	-0.000000000000000000e+00
4.804380438043804702e+01	-0.000000000000000000e+00
4.804440444044404757e+01	-0.000000000000000000e+00
4.804500450045004811e+01	-0.000000000000000000e+00
4.804560456045604866e+01	-0.000000000000000000e+00
4.804620462046204921e+01	-0.000000000000000000e+00
4.804680468046804975e+01	-0.000000000000000000e+00
4.804740474047405030e+01	-0.000000000000000000e+00
4.804800480048005085e+01	-0.000000000000000000e+00
4.804860486048605139e+01	-0.000000000000000000e+00
4.804920492049205194e+01	-0.000000000000000000e+00
4.804980498049805249e+01	-0.000000000000000000e+00
4.805040504050405303e+01	-0.000000000000000000e+00
4.805100510051005358e+01	-0.000000000000000000e+00
4.805160516051605413e+01	-0.000000000000000000e+00
4.805220522052205467e+01	-0.000000000000000000e+00
4.805280528052805522e+01	-0.000000000000000000e+00
4.805340534053405577e+01	-0.000000000000000000e+00
4.805400540054005631e+01	-0.000000000000000000e+00
4.805460546054605686e+01	-0.000000000000000000e+00
4.805520552055205741e+01	-0.000000000000000000e+00
4.805580558055805795e+01	-0.000000000000000000e+00
4.805640564056405850e+01	-0.000000000000000000e+00
4.805700570057005905e+01	-0.000000000000000000e+00
4.805760576057605959e+01	-0.000000000000000000e+00
4.805820582058206014e+01	-0.000000000000000000e+00
4.805880588058806069e+01	-0.000000000000000000e+00
4.805940594059406124e+01	-0.000000000000000000e+00
4.806000600060006178e+01	-0.000000000000000000e+00
4.806060606060606233e+01	-0.000000000000000000e+00
4.806120612061206288e+01	-0.000000000000000000e+00
4.806180618061806342e+01	-0.000000000000000000e+00
4.806240624062406397e+01	-0.000000000000000000e+00
4.806300630063006452e+01	-0.000000000000000000e+00
4.806360636063606506e+01	-0.000000000000000000e+00
4.806420642064206561e+01	-0.000000000000000000e+00
4.806480648064806616e+01	-0.000000000000000000e+00
4.806540654065406670e+01	-0.000000000000000000e+00
4.806600660066006725e+01	-0.000000000000000000e+00
4.806660666066606780e+01	-0.000000000000000000e+00
4.806720672067206834e+01	-0.000000000000000000e+00
4.806780678067806889e+01	-0.000000000000000000e+00
4.806840684068406944e+01	-0.000000000000000000e+00
4.806900690069006998e+01	-0.000000000000000000e+00
4.806960696069607053e+01	-0.000000000000000000e+00
4.807020702070207108e+01	-0.000000000000000000e+00
4.807080708070807162e+01	-0.000000000000000000e+00
4.807140714071407217e+01	-0.000000000000000000e+00
4.807200720072007272e+01	-0.000000000000000000e+00
4.807260726072607326e+01	-0.000000000000000000e+00
4.807320732073207381e+01	-0.000000000000000000e+00
4.807380738073807436e+01	-0.000000000000000000e+00
4.807440744074407490e+01	-0.000000000000000000e+00
4.807500750075007545e+01	-0.000000000000000000e+00
4.807560756075607600e+01	-0.000000000000000000e+00
4.807620762076207654e+01	-0.000000000000000000e+00
4.807680768076807709e+01	-0.000000000000000000e+00
4.807740774077407764e+01	-0.000000000000000000e+00
4.807800780078007818e+01	-0.000000000000000000e+00
4.807860786078607873e+01	-0.000000000000000000e+00
4.807920792079207928e+01	-0.000000000000000000e+00
4.807980798079807983e+01	-0.000000000000000000e+00
4.808040804080408037e+01	-0.000000000000000000e+00
4.808100810081008092e+01	-0.000000000000000000e+00
4.808160816081608147e+01	-0.000000000000000000e+00
4.808220822082208201e+01	-0.000000000000000000e+00
4.808280828082808256e+01	-0.000000000000000000e+00
4.808340834083408311e+01	-0.000000000000000000e+00
4.808400840084008365e+01	-0.000000000000000000e+00
4.808460846084608420e+01	-0.000000000000000000e+00
4.808520852085208475e+01	-0.000000000000000000e+00
4.808580858085808529e+01	-0.000000000000000000e+00
4.808640864086408584e+01	-0.000000000000000000e+00
4.808700870087008639e+01	-0.000000000000000000e+00
4.808760876087608693e+01	-0.000000000000000000e+00
4.808820882088208748e+01	-0.000000000000000000e+00
4.808880888088808803e+01	-0.000000000000000000e+00
4.808940894089408857e+01	-0.000000000000000000e+00
4.809000900090008912e+01	-0.000000000000000000e+00
4.809060906090608967e+01	-0.000000000000000000e+00
4.809120912091209021e+01	-0.000000000000000000e+00
4.809180918091809076e+01	-0.000000000000000000e+00
4.809240924092409131e+01	-0.000000000000000000e+00
4.809300930093009185e+01	-0.000000000000000000e+00
4.809360936093609240e+01	-0.000000000000000000e+00
4.809420942094209295e+01	-0.000000000000000000e+00
4.809480948094809349e+01	-0.000000000000000000e+00
4.809540954095409404e+01	-0.000000000000000000e+00
4.809600960096009459e+01	-0.000000000000000000e+00
4.809660966096609513e+01	-0.000000000000000000e+00
4.809720972097209568e+01	-0.000000000000000000e+00
4.809780978097809623e+01	-0.000000000000000000e+00
4.809840984098409677e+01	-0.000000000000000000e+00
4.809900990099009732e+01	-0.000000000000000000e+00
4.809960996099609787e+01	-0.000000000000000000e+00
4.810021002100209842e+01	-0.000000000000000000e+00
4.810081008100809896e+01	-0.000000000000000000e+00
4.810141014101409951e+01	-0.000000000000000000e+00
4.810201020102010006e+01	-0.000000000000000000e+00
4.810261026102610060e+01	-0.000000000000000000e+00
4.810321032103210115e+01	-0.000000000000000000e+00
4.810381038103810170e+01	-0.000000000000000000e+00
4.810441044104410224e+01	-0.000000000000000000e+00
4.810501050105010279e+01	-0.000000000000000000e+00
4.810561056105610334e+01	-0.000000000000000000e+00
4.810621062106210388e+01	-0.000000000000000000e+00
4.810681068106810443e+01	-0.000000000000000000e+00
4.810741074107410498e+01	-0.000000000000000000e+00
4.810801080108010552e+01	-0.000000000000000000e+00
4.810861086108610607e+01	-0.000000000000000000e+00
4.810921092109210662e+01	-0.000000000000000000e+00
4.810981098109810716e+01	-0.000000000000000000e+00
4.811041104110410771e+01	-0.000000000000000000e+00
4.811101110111010826e+01	-0.000000000000000000e+00
4.811161116111610880e+01	-0.000000000000000000e+00
4.811221122112210935e+01	-0.000000000000000000e+00
4.811281128112810990e+01	-0.000000000000000000e+00
4.811341134113411044e+01	-0.000000000000000000e+00
4.811401140114011099e+01	-0.000000000000000000e+00
4.811461146114611154e+01	-0.000000000000000000e+00
4.811521152115211208e+01	-0.000000000000000000e+00
4.811581158115811263e+01	-0.000000000000000000e+00
4.811641164116411318e+01	-0.000000000000000000e+00
4.811701170117011372e+01	-0.000000000000000000e+00
4.811761176117611427e+01	-0.000000000000000000e+00
4.811821182118211482e+01	-0.000000000000000000e+00
4.811881188118811536e+01	-0.000000000000000000e+00
4.811941194119411591e+01	-0.000000000000000000e+00
4.812001200120012356e+01	-0.000000000000000000e+00
4.812061206120612411e+01	-0.000000000000000000e+00
4.812121212121212466e+01	-0.000000000000000000e+00
4.812181218121812520e+01	-0.000000000000000000e+00
4.812241224122412575e+01	-0.000000000000000000e+00
4.812301230123012630e+01	-0.000000000000000000e+00
4.812361236123612684e+01	-0.000000000000000000e+00
4.812421242124212739e+01	-0.000000000000000000e+00
4.812481248124812794e+01	-0.000000000000000000e+00
4.812541254125412848e+01	-0.000000000000000000e+00
4.812601260126012903e+01	-0.000000000000000000e+00
4.812661266126612958e+01	-0.000000000000000000e+00
4.812721272127213012e+01	-0.000000000000000000e+00
4.812781278127813067e+01	-0.000000000000000000e+00
4.812841284128413122e+01	-0.000000000000000000e+00
4.812901290129013177e+01	-0.000000000000000000e+00
4.812961296129613231e+01	-0.000000000000000000e+00
4.813021302130213286e+01	-0.000000000000000000e+00
4.813081308130813341e+01	-0.000000000000000000e+00
4.813141314131413395e+01	-0.000000000000000000e+00
4.813201320132013450e+01	-0.000000000000000000e+00
4.813261326132613505e+01	-0.000000000000000000e+00
4.813321332133213559e+01	-0.000000000000000000e+00
4.813381338133813614e+01	-0.000000000000000000e+00
4.813441344134413669e+01	-0.000000000000000000e+00
4.813501350135013723e+01	-0.000000000000000000e+00
4.813561356135613778e+01	-0.000000000000000000e+00
4.813621362136213833e+01	-0.000000000000000000e+00
4.813681368136813887e+01	-0.000000000000000000e+00
4.813741374137413942e+01	-0.000000000000000000e+00
4.813801380138013997e+01	-0.000000000000000000e+00
4.813861386138614051e+01	-0.000000000000000000e+00
4.813921392139214106e+01	-0.000000000000000000e+00
4.813981398139814161e+01	-0.000000000000000000e+00
4.814041404140414215e+01	-0.000000000000000000e+00
4.814101410141014270e+01	-0.000000000000000000e+00
4.814161416141614325e+01	-0.000000000000000000e+00
4.814221422142214379e+01	-0.000000000000000000e+00
4.814281428142814434e+01	-0.000000000000000000e+00
4.814341434143414489e+01	-0.000000000000000000e+00
4.814401440144014543e+01	-0.000000000000000000e+00
4.814461446144614598e+01	-0.000000000000000000e+00
4.814521452145214653e+01	-0.000000000000000000e+00
4.814581458145814707e+01	-0.000000000000000000e+00
4.814641464146414762e+01	-0.000000000000000000e+00
4.814701470147014817e+01	-0.000000000000000000e+00
4.814761476147614871e+01	-0.000000000000000000e+00
4.814821482148214926e+01	-0.000000000000000000e+00
4.814881488148814981e+01	-0.000000000000000000e+00
4.814941494149415036e+01	-0.000000000000000000e+00
4.815001500150015090e+01	-0.000000000000000000e+00
4.815061506150615145e+01	-0.000000000000000000e+00
4.815121512151215200e+01	-0.000000000000000000e+00
4.815181518151815254e+01	-0.000000000000000000e+00
4.815241524152415309e+01	-0.000000000000000000e+00
4.815301530153015364e+01	-0.000000000000000000e+00
4.815361536153615418e+01	-0.000000000000000000e+00
4.815421542154215473e+01	-0.000000000000000000e+00
4.815481548154815528e+01	-0.000000000000000000e+00
4.815541554155415582e+01	-0.000000000000000000e+00
4.815601560156015637e+01	-0.000000000000000000e+00
4.815661566156615692e+01	-0.000000000000000000e+00
4.815721572157215746e+01	-0.000000000000000000e+00
4.815781578157815801e+01	-0.000000000000000000e+00
4.815841584158415856e+01	-0.000000000000000000e+00
4.815901590159015910e+01	-0.000000000000000000e+00
4.815961596159615965e+01	-0.000000000000000000e+00
4.816021602160216020e+01	-0.000000000000000000e+00
4.816081608160816074e+01	-0.000000000000000000e+00
4.816141614161416129e+01	-0.000000000000000000e+00
4.816201620162016184e+01	-0.000000000000000000e+00
4.816261626162616238e+01	-0.000000000000000000e+00
4.816321632163216293e+01	-0.000000000000000000e+00
4.816381638163816348e+01	-0.000000000000000000e+00
4.816441644164416402e+01	-0.000000000000000000e+00
4.816501650165016457e+01	-0.000000000000000000e+00
4.816561656165616512e+01	-0.000000000000000000e+00
4.816621662166216566e+01	-0.000000000000000000e+00
4.816681668166816621e+01	-0.000000000000000000e+00
4.816741674167416676e+01	-0.000000000000000000e+00
4.816801680168016730e+01	-0.000000000000000000e+00
4.816861686168616785e+01	-0.000000000000000000e+00
4.816921692169216840e+01	-0.000000000000000000e+00
4.816981698169816895e+01	-0.000000000000000000e+00
4.817041704170416949e+01	-0.000000000000000000e+00
4.817101710171017004e+01	-0.000000000000000000e+00
4.817161716171617059e+01	-0.000000000000000000e+00
4.817221722172217113e+01	-0.000000000000000000e+00
4.817281728172817168e+01	-0.000000000000000000e+00
4.817341734173417223e+01	-0.000000000000000000e+00
4.817401740174017277e+01	-0.000000000000000000e+00
4.817461746174617332e+01	-0.000000000000000000e+00
4.817521752175217387e+01	-0.000000000000000000e+00
4.817581758175817441e+01	-0.000000000000000000e+00
4.817641764176417496e+01	-0.000000000000000000e+00
4.817701770177017551e+01	-0.000000000000000000e+00
4.817761776177617605e+01	-0.000000000000000000e+00
4.817821782178217660e+01	-0.000000000000000000e+00
4.817881788178817715e+01	-0.000000000000000000e+00
4.817941794179417769e+01	-0.000000000000000000e+00
4.818001800180017824e+01	-0.000000000000000000e+00
4.818061806180617879e+01	-0.000000000000000000e+00
4.818121812181217933e+01	-0.000000000000000000e+00
4.818181818181817988e+01	-0.000000000000000000e+00
4.818241824182418043e+01	-0.000000000000000000e+00
4.818301830183018097e+01	-0.000000000000000000e+00
4.818361836183618152e+01	-0.000000000000000000e+00
4.818421842184218207e+01	-0.000000000000000000e+00
4.818481848184818261e+01	-0.000000000000000000e+00
4.818541854185418316e+01	-0.000000000000000000e+00
4.818601860186018371e+01	-0.000000000000000000e+00
4.818661866186618425e+01	-0.000000000000000000e+00
4.818721872187218480e+01	-0.000000000000000000e+00
4.818781878187818535e+01	-0.000000000000000000e+00
4.818841884188418589e+01	-0.000000000000000000e+00
4.818901890189018644e+01	-0.000000000000000000e+00
4.818961896189618699e+01	-0.000000000000000000e+00
4.819021902190218754e+01	-0.000000000000000000e+00
4.819081908190818808e+01	-0.000000000000000000e+00
4.819141914191418863e+01	-0.000000000000000000e+00
4.819201920192018918e+01	-0.000000000000000000e+00
4.819261926192618972e+01	-0.000000000000000000e+00
4.819321932193219027e+01	-0.000000000000000000e+00
4.819381938193819082e+01	-0.000000000000000000e+00
4.819441944194419136e+01	-0.000000000000000000e+00
4.819501950195019191e+01	-0.000000000000000000e+00
4.819561956195619246e+01	-0.000000000000000000e+00
4.819621962196219300e+01	-0.000000000000000000e+00
4.819681968196819355e+01	-0.000000000000000000e+00
4.819741974197419410e+01	-0.000000000000000000e+00
4.819801980198019464e+01	-0.000000000000000000e+00
4.819861986198619519e+01	-0.000000000000000000e+00
4.819921992199219574e+01	-0.000000000000000000e+00
4.819981998199820339e+01	-0.000000000000000000e+00
4.820042004200420394e+01	-0.000000000000000000e+00
4.820102010201020448e+01	-0.000000000000000000e+00
4.820162016201620503e+01	-0.000000000000000000e+00
4.820222022202220558e+01	-0.000000000000000000e+00
4.820282028202820612e+01	-0.000000000000000000e+00
4.820342034203420667e+01	-0.000000000000000000e+00
4.820402040204020722e+01	-0.000000000000000000e+00
4.820462046204620776e+01	-0.000000000000000000e+00
4.820522052205220831e+01	-0.000000000000000000e+00
4.820582058205820886e+01	-0.000000000000000000e+00
4.820642064206420940e+01	-0.000000000000000000e+00
4.820702070207020995e+01	-0.000000000000000000e+00
4.820762076207621050e+01	-0.000000000000000000e+00
4.820822082208221104e+01	-0.000000000000000000e+00
4.820882088208821159e+01	-0.000000000000000000e+00
4.820942094209421214e+01	-0.000000000000000000e+00
4.821002100210021268e+01	-0.000000000000000000e+00
4.821062106210621323e+01	-0.000000000000000000e+00
4.821122112211221378e+01	-0.000000000000000000e+00
4.821182118211821432e+01	-0.000000000000000000e+00
4.821242124212421487e+01	-0.000000000000000000e+00
4.821302130213021542e+01	-0.000000000000000000e+00
4.821362136213621596e+01	-0.000000000000000000e+00
4.821422142214221651e+01	-0.000000000000000000e+00
4.821482148214821706e+01	-0.000000000000000000e+00
4.821542154215421760e+01	-0.000000000000000000e+00
4.821602160216021815e+01	-0.000000000000000000e+00
4.821662166216621870e+01	-0.000000000000000000e+00
4.821722172217221924e+01	-0.000000000000000000e+00
4.821782178217821979e+01	-0.000000000000000000e+00
4.821842184218422034e+01	-0.000000000000000000e+00
4.821902190219022089e+01	-0.000000000000000000e+00
4.821962196219622143e+01	-0.000000000000000000e+00
4.822022202220222198e+01	-0.000000000000000000e+00
4.822082208220822253e+01	-0.000000000000000000e+00
4.822142214221422307e+01	-0.000000000000000000e+00
4.822202220222022362e+01	-0.000000000000000000e+00
4.822262226222622417e+01	-0.000000000000000000e+00
4.822322232223222471e+01	-0.000000000000000000e+00
4.822382238223822526e+01	-0.000000000000000000e+00
4.822442244224422581e+01	-0.000000000000000000e+00
4.822502250225022635e+01	-0.000000000000000000e+00
4.822562256225622690e+01	-0.000000000000000000e+00
4.822622262226222745e+01	-0.000000000000000000e+00
4.822682268226822799e+01	-0.000000000000000000e+00
4.822742274227422854e+01	-0.000000000000000000e+00
4.822802280228022909e+01	-0.000000000000000000e+00
4.822862286228622963e+01	-0.000000000000000000e+00
4.822922292229223018e+01	-0.000000000000000000e+00
4.822982298229823073e+01	-0.000000000000000000e+00
4.823042304230423127e+01	-0.000000000000000000e+00
4.823102310231023182e+01	-0.000000000000000000e+00
4.823162316231623237e+01	-0.000000000000000000e+00
4.823222322232223291e+01	-0.000000000000000000e+00
4.823282328232823346e+01	-0.000000000000000000e+00
4.823342334233423401e+01	-0.000000000000000000e+00
4.823402340234023455e+01	-0.000000000000000000e+00
4.823462346234623510e+01	-0.000000000000000000e+00
4.823522352235223565e+01	-0.000000000000000000e+00
4.823582358235823619e+01	-0.000000000000000000e+00
4.823642364236423674e+01	-0.000000000000000000e+00
4.823702370237023729e+01	-0.000000000000000000e+00
4.823762376237623783e+01	-0.000000000000000000e+00
4.823822382238223838e+01	-0.000000000000000000e+00
4.823882388238823893e+01	-0.000000000000000000e+00
4.823942394239423948e+01	-0.000000000000000000e+00
4.824002400240024002e+01	-0.000000000000000000e+00
4.824062406240624057e+01	-0.000000000000000000e+00
4.824122412241224112e+01	-0.000000000000000000e+00
4.824182418241824166e+01	-0.000000000000000000e+00
4.824242424242424221e+01	-0.000000000000000000e+00
4.824302430243024276e+01	-0.000000000000000000e+00
4.824362436243624330e+01	-0.000000000000000000e+00
4.824422442244224385e+01	-0.000000000000000000e+00
4.824482448244824440e+01	-0.000000000000000000e+00
4.824542454245424494e+01	-0.000000000000000000e+00
4.824602460246024549e+01	-0.000000000000000000e+00
4.824662466246624604e+01	-0.000000000000000000e+00
4.824722472247224658e+01	-0.000000000000000000e+00
4.824782478247824713e+01	-0.000000000000000000e+00
4.824842484248424768e+01	-0.000000000000000000e+00
4.824902490249024822e+01	-0.000000000000000000e+00
4.824962496249624877e+01	-0.000000000000000000e+00
4.825022502250224932e+01	-0.000000000000000000e+00
4.825082508250824986e+01	-0.000000000000000000e+00
4.825142514251425041e+01	-0.000000000000000000e+00
4.825202520252025096e+01	-0.000000000000000000e+00
4.825262526252625150e+01	-0.000000000000000000e+00
4.825322532253225205e+01	-0.000000000000000000e+00
4.825382538253825260e+01	-0.000000000000000000e+00
4.825442544254425314e+01	-0.000000000000000000e+00
4.825502550255025369e+01	-0.000000000000000000e+00
4.825562556255625424e+01	-0.000000000000000000e+00
4.825622562256225478e+01	-0.000000000000000000e+00
4.825682568256825533e+01	-0.000000000000000000e+00
4.825742574257425588e+01	-0.000000000000000000e+00
4.825802580258025642e+01	-0.000000000000000000e+00
4.825862586258625697e+01	-0.000000000000000000e+00
4.825922592259225752e+01	-0.000000000000000000e+00
4.825982598259825807e+01	-0.000000000000000000e+00
4.826042604260425861e+01	-0.000000000000000000e+00
4.826102610261025916e+01	-0.000000000000000000e+00
4.826162616261625971e+01	-0.000000000000000000e+00
4.826222622262226025e+01	-0.000000000000000000e+00
4.826282628262826080e+01	-0.000000000000000000e+00
4.826342634263426135e+01	-0.000000000000000000e+00
4.826402640264026189e+01	-0.000000000000000000e+00
4.826462646264626244e+01	-0.000000000000000000e+00
4.826522652265226299e+01	-0.000000000000000000e+00
4.826582658265826353e+01	-0.000000000000000000e+00
4.826642664266426408e+01	-0.000000000000000000e+00
4.826702670267026463e+01	-0.000000000000000000e+00
4.826762676267626517e+01	-0.000000000000000000e+00
4.826822682268226572e+01	-0.000000000000000000e+00
4.826882688268826627e+01	-0.000000000000000000e+00
4.826942694269426681e+01	-0.000000000000000000e+00
4.827002700270026736e+01	-0.000000000000000000e+00
4.827062706270626791e+01	-0.000000000000000000e+00
4.827122712271226845e+01	-0.000000000000000000e+00
4.827182718271826900e+01	-0.000000000000000000e+00
4.827242724272426955e+01	-0.000000000000000000e+00
4.827302730273027009e+01	-0.000000000000000000e+00
4.827362736273627064e+01	-0.000000000000000000e+00
4.827422742274227119e+01	-0.000000000000000000e+00
4.827482748274827173e+01	-0.000000000000000000e+00
4.827542754275427228e+01	-0.000000000000000000e+00
4.827602760276027283e+01	-0.000000000000000000e+00
4.827662766276627337e+01	-0.000000000000000000e+00
4.827722772277227392e+01	-0.000000000000000000e+00
4.827782778277827447e+01	-0.000000000000000000e+00
4.827842784278427501e+01	-0.000000000000000000e+00
4.827902790279027556e+01	-0.000000000000000000e+00
4.827962796279628321e+01	-0.000000000000000000e+00
4.828022802280228376e+01	-0.000000000000000000e+00
4.828082808280828431e+01	-0.000000000000000000e+00
4.828142814281428485e+01	-0.000000000000000000e+00
4.828202820282028540e+01	-0.000000000000000000e+00
4.828262826282628595e+01	-0.000000000000000000e+00
4.828322832283228649e+01	-0.000000000000000000e+00
4.828382838283828704e+01	-0.000000000000000000e+00
4.828442844284428759e+01	-0.000000000000000000e+00
4.828502850285028813e+01	-0.000000000000000000e+00
4.828562856285628868e+01	-0.000000000000000000e+00
4.828622862286228923e+01	-0.000000000000000000e+00
4.828682868286828977e+01	-0.000000000000000000e+00
4.828742874287429032e+01	-0.000000000000000000e+00
4.828802880288029087e+01	-0.000000000000000000e+00
4.828862886288629142e+01	-0.000000000000000000e+00
4.828922892289229196e+01	-0.000000000000000000e+00
4.828982898289829251e+01	-0.000000000000000000e+00
4.829042904290429306e+01	-0.000000000000000000e+00
4.829102910291029360e+01	-0.000000000000000000e+00
4.829162916291629415e+01	-0.000000000000000000e+00
4.829222922292229470e+01	-0.000000000000000000e+00
4.829282928292829524e+01	-0.000000000000000000e+00
4.829342934293429579e+01	-0.000000000000000000e+00
4.829402940294029634e+01	-0.000000000000000000e+00
4.829462946294629688e+01	-0.000000000000000000e+00
4.829522952295229743e+01	-0.000000000000000000e+00
4.829582958295829798e+01	-0.000000000000000000e+00
4.829642964296429852e+01	-0.000000000000000000e+00
4.829702970297029907e+01	-0.000000000000000000e+00
4.829762976297629962e+01	-0.000000000000000000e+00
4.829822982298230016e+01	-0.000000000000000000e+00
4.829882988298830071e+01	-0.000000000000000000e+00
4.829942994299430126e+01	-0.000000000000000000e+00
4.830003000300030180e+01	-0.000000000000000000e+00
4.830063006300630235e+01	-0.000000000000000000e+00
4.830123012301230290e+01	-0.000000000000000000e+00
4.830183018301830344e+01	-0.000000000000000000e+00
4.830243024302430399e+01	-0.000000000000000000e+00
4.830303030303030454e+01	-0.000000000000000000e+00
4.830363036303630508e+01	-0.000000000000000000e+00
4.830423042304230563e+01	-0.000000000000000000e+00
4.830483048304830618e+01	-0.000000000000000000e+00
4.830543054305430672e+01	-0.000000000000000000e+00
4.830603060306030727e+01	-0.000000000000000000e+00
4.830663066306630782e+01	-0.000000000000000000e+00
4.830723072307230836e+01	-0.000000000000000000e+00
4.830783078307830891e+01	-0.000000000000000000e+00
4.830843084308430946e+01	-0.000000000000000000e+00
4.830903090309031001e+01	-0.000000000000000000e+00
4.830963096309631055e+01	-0.000000000000000000e+00
4.831023102310231110e+01	-0.000000000000000000e+00
4.831083108310831165e+01	-0.000000000000000000e+00
4.831143114311431219e+01	-0.000000000000000000e+00
4.831203120312031274e+01	-0.000000000000000000e+00
4.831263126312631329e+01	-0.000000000000000000e+00
4.831323132313231383e+01	-0.000000000000000000e+00
4.831383138313831438e+01	-0.000000000000000000e+00
4.831443144314431493e+01	-0.000000000000000000e+00
4.831503150315031547e+01	-0.000000000000000000e+00
4.831563156315631602e+01	-0.000000000000000000e+00
4.831623162316231657e+01	-0.000000000000000000e+00
4.831683168316831711e+01	-0.000000000000000000e+00
4.831743174317431766e+01	-0.000000000000000000e+00
4.831803180318031821e+01	-0.000000000000000000e+00
4.831863186318631875e+01	-0.000000000000000000e+00
4.831923192319231930e+01	-0.000000000000000000e+00
4.831983198319831985e+01	-0.000000000000000000e+00
4.832043204320432039e+01	-0.000000000000000000e+00
4.832103210321032094e+01	-0.000000000000000000e+00
4.832163216321632149e+01	-0.000000000000000000e+00
4.832223222322232203e+01	-0.000000000000000000e+00
4.832283228322832258e+01	-0.000000000000000000e+00
4.832343234323432313e+01	-0.000000000000000000e+00
4.832403240324032367e+01	-0.000000000000000000e+00
4.832463246324632422e+01	-0.000000000000000000e+00
4.832523252325232477e+01	-0.000000000000000000e+00
4.832583258325832531e+01	-0.000000000000000000e+00
4.832643264326432586e+01	-0.000000000000000000e+00
4.832703270327032641e+01	-0.000000000000000000e+00
4.832763276327632695e+01	-0.000000000000000000e+00
4.832823282328232750e+01	-0.000000000000000000e+00
4.832883288328832805e+01	-0.000000000000000000e+00
4.832943294329432860e+01	-0.000000000000000000e+00
4.833003300330032914e+01	-0.000000000000000000e+00
4.833063306330632969e+01	-0.000000000000000000e+00
4.833123312331233024e+01	-0.000000000000000000e+00
4.833183318331833078e+01	-0.000000000000000000e+00
4.833243324332433133e+01	-0.000000000000000000e+00
4.833303330333033188e+01	-0.000000000000000000e+00
4.833363336333633242e+01	-0.000000000000000000e+00
4.833423342334233297e+01	-0.000000000000000000e+00
4.833483348334833352e+01	-0.000000000000000000e+00
4.833543354335433406e+01	-0.000000000000000000e+00
4.833603360336033461e+01	-0.000000000000000000e+00
4.833663366336633516e+01	-0.000000000000000000e+00
4.833723372337233570e+01	-0.000000000000000000e+00
4.833783378337833625e+01	-0.000000000000000000e+00
4.833843384338433680e+01	-0.000000000000000000e+00
4.833903390339033734e+01	-0.000000000000000000e+00
4.833963396339633789e+01	-0.000000000000000000e+00
4.834023402340233844e+01	-0.000000000000000000e+00
4.834083408340833898e+01	-0.000000000000000000e+00
4.834143414341433953e+01	-0.000000000000000000e+00
4.834203420342034008e+01	-0.000000000000000000e+00
4.834263426342634062e+01	-0.000000000000000000e+00
4.834323432343234117e+01	-0.000000000000000000e+00
4.834383438343834172e+01	-0.000000000000000000e+00
4.834443444344434226e+01	-0.000000000000000000e+00
4.834503450345034281e+01	-0.000000000000000000e+00
4.834563456345634336e+01	-0.000000000000000000e+00
4.834623462346234390e+01	-0.000000000000000000e+00
4.834683468346834445e+01	-0.000000000000000000e+00
4.834743474347434500e+01	-0.000000000000000000e+00
4.834803480348034554e+01	-0.000000000000000000e+00
4.834863486348634609e+01	-0.000000000000000000e+00
4.834923492349234664e+01	-0.000000000000000000e+00
4.834983498349834719e+01	-0.000000000000000000e+00
4.835043504350434773e+01	-0.000000000000000000e+00
4.835103510351034828e+01	-0.000000000000000000e+00
4.835163516351634883e+01	-0.000000000000000000e+00
4.835223522352234937e+01	-0.000000000000000000e+00
4.835283528352834992e+01	-0.000000000000000000e+00
4.835343534353435047e+01	-0.000000000000000000e+00
4.835403540354035101e+01	-0.000000000000000000e+00
4.835463546354635156e+01	-0.000000000000000000e+00
4.835523552355235211e+01	-0.000000000000000000e+00
4.835583558355835265e+01	-0.000000000000000000e+00
4.835643564356435320e+01	-0.000000000000000000e+00
4.835703570357035375e+01	-0.000000000000000000e+00
4.835763576357635429e+01	-0.000000000000000000e+00
4.835823582358235484e+01	-0.000000000000000000e+00
4.835883588358835539e+01	-0.000000000000000000e+00
4.835943594359436304e+01	-0.000000000000000000e+00
4.836003600360036359e+01	-0.000000000000000000e+00
4.836063606360636413e+01	-0.000000000000000000e+00
4.836123612361236468e+01	-0.000000000000000000e+00
4.836183618361836523e+01	-0.000000000000000000e+00
4.836243624362436577e+01	-0.000000000000000000e+00
4.836303630363036632e+01	-0.000000000000000000e+00
4.836363636363636687e+01	-0.000000000000000000e+00
4.836423642364236741e+01	-0.000000000000000000e+00
4.836483648364836796e+01	-0.000000000000000000e+00
4.836543654365436851e+01	-0.000000000000000000e+00
4.836603660366036905e+01	-0.000000000000000000e+00
4.836663666366636960e+01	-0.000000000000000000e+00
4.836723672367237015e+01	-0.000000000000000000e+00
4.836783678367837069e+01	-0.000000000000000000e+00
4.836843684368437124e+01	-0.000000000000000000e+00
4.836903690369037179e+01	-0.000000000000000000e+00
4.836963696369637233e+01	-0.000000000000000000e+00
4.837023702370237288e+01	-0.000000000000000000e+00
4.837083708370837343e+01	-0.000000000000000000e+00
4.837143714371437397e+01	-0.000000000000000000e+00
4.837203720372037452e+01	-0.000000000000000000e+00
4.837263726372637507e+01	-0.000000000000000000e+00
4.837323732373237561e+01	-0.000000000000000000e+00
4.837383738373837616e+01	-0.000000000000000000e+00
4.837443744374437671e+01	-0.000000000000000000e+00
4.837503750375037725e+01	-0.000000000000000000e+00
4.837563756375637780e+01	-0.000000000000000000e+00
4.837623762376237835e+01	-0.000000000000000000e+00
4.837683768376837889e+01	-0.000000000000000000e+00
4.837743774377437944e+01	-0.000000000000000000e+00
4.837803780378037999e+01	-0.000000000000000000e+00
4.837863786378638054e+01	-0.000000000000000000e+00
4.837923792379238108e+01	-0.000000000000000000e+00
4.837983798379838163e+01	-0.000000000000000000e+00
4.838043804380438218e+01	-0.000000000000000000e+00
4.838103810381038272e+01	-0.000000000000000000e+00
4.838163816381638327e+01	-0.000000000000000000e+00
4.838223822382238382e+01	-0.000000000000000000e+00
4.838283828382838436e+01	-0.000000000000000000e+00
4.838343834383438491e+01	-0.000000000000000000e+00
4.838403840384038546e+01	-0.000000000000000000e+00
4.838463846384638600e+01	-0.000000000000000000e+00
4.838523852385238655e+01	-0.000000000000000000e+00
4.838583858385838710e+01	-0.000000000000000000e+00
4.838643864386438764e+01	-0.000000000000000000e+00
4.838703870387038819e+01	-0.000000000000000000e+00
4.838763876387638874e+01	-0.000000000000000000e+00
4.838823882388238928e+01	-0.000000000000000000e+00
4.838883888388838983e+01	-0.000000000000000000e+00
4.838943894389439038e+01	-0.000000000000000000e+00
4.839003900390039092e+01	-0.000000000000000000e+00
4.839063906390639147e+01	-0.000000000000000000e+00
4.839123912391239202e+01	-0.000000000000000000e+00
4.839183918391839256e+01	-0.000000000000000000e+00
4.839243924392439311e+01	-0.000000000000000000e+00
4.839303930393039366e+01	-0.000000000000000000e+00
4.839363936393639420e+01	-0.000000000000000000e+00
4.839423942394239475e+01	-0.000000000000000000e+00
4.839483948394839530e+01	-0.000000000000000000e+00
4.839543954395439584e+01	-0.000000000000000000e+00
4.839603960396039639e+01	-0.000000000000000000e+00
4.839663966396639694e+01	-0.000000000000000000e+00
4.839723972397239748e+01	-0.000000000000000000e+00
4.839783978397839803e+01	-0.000000000000000000e+00
4.839843984398439858e+01	-0.000000000000000000e+00
4.839903990399039913e+01	-0.000000000000000000e+00
4.839963996399639967e+01	-0.000000000000000000e+00
4.840024002400240022e+01	-0.000000000000000000e+00
4.840084008400840077e+01	-0.000000000000000000e+00
4.840144014401440131e+01	-0.000000000000000000e+00
4.840204020402040186e+01	-0.000000000000000000e+00
4.840264026402640241e+01	-0.000000000000000000e+00
4.840324032403240295e+01	-0.000000000000000000e+00
4.840384038403840350e+01	-0.000000000000000000e+00
4.840444044404440405e+01	-0.000000000000000000e+00
4.840504050405040459e+01	-0.000000000000000000e+00
4.840564056405640514e+01	-0.000000000000000000e+00
4.840624062406240569e+01	-0.000000000000000000e+00
4.840684068406840623e+01	-0.000000000000000000e+00
4.840744074407440678e+01	-0.000000000000000000e+00
4.840804080408040733e+01	-0.000000000000000000e+00
4.840864086408640787e+01	-0.000000000000000000e+00
4.840924092409240842e+01	-0.000000000000000000e+00
4.840984098409840897e+01	-0.000000000000000000e+00
4.841044104410440951e+01	-0.000000000000000000e+00
4.841104110411041006e+01	-0.000000000000000000e+00
4.841164116411641061e+01	-0.000000000000000000e+00
4.841224122412241115e+01	-0.000000000000000000e+00
4.841284128412841170e+01	-0.000000000000000000e+00
4.841344134413441225e+01	-0.000000000000000000e+00
4.841404140414041279e+01	-0.000000000000000000e+00
4.841464146414641334e+01	-0.000000000000000000e+00
4.841524152415241389e+01	-0.000000000000000000e+00
4.841584158415841443e+01	-0.000000000000000000e+00
4.841644164416441498e+01	-0.000000000000000000e+00
4.841704170417041553e+01	-0.000000000000000000e+00
4.841764176417641607e+01	-0.000000000000000000e+00
4.841824182418241662e+01	-0.000000000000000000e+00
4.841884188418841717e+01	-0.000000000000000000e+00
4.841944194419441772e+01	-0.000000000000000000e+00
4.842004200420041826e+01	-0.000000000000000000e+00
4.842064206420641881e+01	-0.000000000000000000e+00
4.842124212421241936e+01	-0.000000000000000000e+00
4.842184218421841990e+01	-0.000000000000000000e+00
4.842244224422442045e+01	-0.000000000000000000e+00
4.842304230423042100e+01	-0.000000000000000000e+00
4.842364236423642154e+01	-0.000000000000000000e+00
4.842424242424242209e+01	-0.000000000000000000e+00
4.842484248424842264e+01	-0.000000000000000000e+00
4.842544254425442318e+01	-0.000000000000000000e+00
4.842604260426042373e+01	-0.000000000000000000e+00
4.842664266426642428e+01	-0.000000000000000000e+00
4.842724272427242482e+01	-0.000000000000000000e+00
4.842784278427842537e+01	-0.000000000000000000e+00
4.842844284428442592e+01	-0.000000000000000000e+00
4.842904290429042646e+01	-0.000000000000000000e+00
4.842964296429642701e+01	-0.000000000000000000e+00
4.843024302430242756e+01	-0.000000000000000000e+00
4.843084308430842810e+01	-0.000000000000000000e+00
4.843144314431442865e+01	-0.000000000000000000e+00
4.843204320432042920e+01	-0.000000000000000000e+00
4.843264326432642974e+01	-0.000000000000000000e+00
4.843324332433243029e+01	-0.000000000000000000e+00
4.843384338433843084e+01	-0.000000000000000000e+00
4.843444344434443138e+01	-0.000000000000000000e+00
4.843504350435043193e+01	-0.000000000000000000e+00
4.843564356435643248e+01	-0.000000000000000000e+00
4.843624362436243302e+01	-0.000000000000000000e+00
4.843684368436843357e+01	-0.000000000000000000e+00
4.843744374437443412e+01	-0.000000000000000000e+00
4.843804380438043466e+01	-0.000000000000000000e+00
4.843864386438643521e+01	-0.000000000000000000e+00
4.843924392439243576e+01	-0.000000000000000000e+00
4.843984398439843631e+01	-0.000000000000000000e+00
4.844044404440444396e+01	-0.000000000000000000e+00
4.844104410441044450e+01	-0.000000000000000000e+00
4.844164416441644505e+01	-0.000000000000000000e+00
4.844224422442244560e+01	-0.000000000000000000e+00
4.844284428442844614e+01	-0.000000000000000000e+00
4.844344434443444669e+01	-0.000000000000000000e+00
4.844404440444044724e+01	-0.000000000000000000e+00
4.844464446444644778e+01	-0.000000000000000000e+00
4.844524452445244833e+01	-0.000000000000000000e+00
4.844584458445844888e+01	-0.000000000000000000e+00
4.844644464446444942e+01	-0.000000000000000000e+00
4.844704470447044997e+01	-0.000000000000000000e+00
4.844764476447645052e+01	-0.000000000000000000e+00
4.844824482448245107e+01	-0.000000000000000000e+00
4.844884488448845161e+01	-0.000000000000000000e+00
4.844944494449445216e+01	-0.000000000000000000e+00
4.845004500450045271e+01	-0.000000000000000000e+00
4.845064506450645325e+01	-0.000000000000000000e+00
4.845124512451245380e+01	-0.000000000000000000e+00
4.845184518451845435e+01	-0.000000000000000000e+00
4.845244524452445489e+01	-0.000000000000000000e+00
4.845304530453045544e+01	-0.000000000000000000e+00
4.845364536453645599e+01	-0.000000000000000000e+00
4.845424542454245653e+01	-0.000000000000000000e+00
4.845484548454845708e+01	-0.000000000000000000e+00
4.845544554455445763e+01	-0.000000000000000000e+00
4.845604560456045817e+01	-0.000000000000000000e+00
4.845664566456645872e+01	-0.000000000000000000e+00
4.845724572457245927e+01	-0.000000000000000000e+00
4.845784578457845981e+01	-0.000000000000000000e+00
4.845844584458446036e+01	-0.000000000000000000e+00
4.845904590459046091e+01	-0.000000000000000000e+00
4.845964596459646145e+01	-0.000000000000000000e+00
4.846024602460246200e+01	-0.000000000000000000e+00
4.846084608460846255e+01	-0.000000000000000000e+00
4.846144614461446309e+01	-0.000000000000000000e+00
4.846204620462046364e+01	-0.000000000000000000e+00
4.846264626462646419e+01	-0.000000000000000000e+00
4.846324632463246473e+01	-0.000000000000000000e+00
4.846384638463846528e+01	-0.000000000000000000e+00
4.846444644464446583e+01	-0.000000000000000000e+00
4.846504650465046637e+01	-0.000000000000000000e+00
4.846564656465646692e+01	-0.000000000000000000e+00
4.846624662466246747e+01	-0.000000000000000000e+00
4.846684668466846801e+01	-0.000000000000000000e+00
4.846744674467446856e+01	-0.000000000000000000e+00
4.846804680468046911e+01	-0.000000000000000000e+00
4.846864686468646966e+01	-0.000000000000000000e+00
4.846924692469247020e+01	-0.000000000000000000e+00
4.846984698469847075e+01	-0.000000000000000000e+00
4.847044704470447130e+01	-0.000000000000000000e+00
4.847104710471047184e+01	-0.000000000000000000e+00
4.847164716471647239e+01	-0.000000000000000000e+00
4.847224722472247294e+01	-0.000000000000000000e+00
4.847284728472847348e+01	-0.000000000000000000e+00
4.847344734473447403e+01	-0.000000000000000000e+00
4.847404740474047458e+01	-0.000000000000000000e+00
4.847464746474647512e+01	-0.000000000000000000e+00
4.847524752475247567e+01	-0.000000000000000000e+00
4.847584758475847622e+01	-0.000000000000000000e+00
4.847644764476447676e+01	-0.000000000000000000e+00
4.847704770477047731e+01	-0.000000000000000000e+00
4.847764776477647786e+01	-0.000000000000000000e+00
4.847824782478247840e+01	-0.000000000000000000e+00
4.847884788478847895e+01	-0.000000000000000000e+00
4.847944794479447950e+01	-0.000000000000000000e+00
4.848004800480048004e+01	-0.000000000000000000e+00
4.848064806480648059e+01	-0.000000000000000000e+00
4.848124812481248114e+01	-0.000000000000000000e+00
4.848184818481848168e+01	-0.000000000000000000e+00
4.848244824482448223e+01	-0.000000000000000000e+00
4.848304830483048278e+01	-0.000000000000000000e+00
4.848364836483648332e+01	-0.000000000000000000e+00
4.848424842484248387e+01	-0.000000000000000000e+00
4.848484848484848442e+01	-0.000000000000000000e+00
4.848544854485448496e+01	-0.000000000000000000e+00
4.848604860486048551e+01	-0.000000000000000000e+00
4.848664866486648606e+01	-0.000000000000000000e+00
4.848724872487248660e+01	-0.000000000000000000e+00
4.848784878487848715e+01	-0.000000000000000000e+00
4.848844884488448770e+01	-0.000000000000000000e+00
4.848904890489048825e+01	-0.000000000000000000e+00
4.848964896489648879e+01	-0.000000000000000000e+00
4.849024902490248934e+01	-0.000000000000000000e+00
4.849084908490848989e+01	-0.000000000000000000e+00
4.849144914491449043e+01	-0.000000000000000000e+00
4.849204920492049098e+01	-0.000000000000000000e+00
4.849264926492649153e+01	-0.000000000000000000e+00
4.849324932493249207e+01	-0.000000000000000000e+00
4.849384938493849262e+01	-0.000000000000000000e+00
4.849444944494449317e+01	-0.000000000000000000e+00
4.849504950495049371e+01	-0.000000000000000000e+00
4.849564956495649426e+01	-0.000000000000000000e+00
4.849624962496249481e+01	-0.000000000000000000e+00
4.849684968496849535e+01	-0.000000000000000000e+00
4.849744974497449590e+01	-0.000000000000000000e+00
4.849804980498049645e+01	-0.000000000000000000e+00
4.849864986498649699e+01	-0.000000000000000000e+00
4.849924992499249754e+01	-0.000000000000000000e+00
4.849984998499849809e+01	-0.000000000000000000e+00
4.850045004500449863e+01	-0.000000000000000000e+00
4.850105010501049918e+01	-0.000000000000000000e+00
4.850165016501649973e+01	-0.000000000000000000e+00
4.850225022502250027e+01	-0.000000000000000000e+00
4.850285028502850082e+01	-0.000000000000000000e+00
4.850345034503450137e+01	-0.000000000000000000e+00
4.850405040504050191e+01	-0.000000000000000000e+00
4.850465046504650246e+01	-0.000000000000000000e+00
4.850525052505250301e+01	-0.000000000000000000e+00
4.850585058505850355e+01	-0.000000000000000000e+00
4.850645064506450410e+01	-0.000000000000000000e+00
4.850705070507050465e+01	-0.000000000000000000e+00
4.850765076507650519e+01	-0.000000000000000000e+00
4.850825082508250574e+01	-0.000000000000000000e+00
4.850885088508850629e+01	-0.000000000000000000e+00
4.850945094509450684e+01	-0.000000000000000000e+00
4.851005100510050738e+01	-0.000000000000000000e+00
4.851065106510650793e+01	-0.000000000000000000e+00
4.851125112511250848e+01	-0.000000000000000000e+00
4.851185118511850902e+01	-0.000000000000000000e+00
4.851245124512450957e+01	-0.000000000000000000e+00
4.851305130513051012e+01	-0.000000000000000000e+00
4.851365136513651066e+01	-0.000000000000000000e+00
4.851425142514251121e+01	-0.000000000000000000e+00
4.851485148514851176e+01	-0.000000000000000000e+00
4.851545154515451230e+01	-0.000000000000000000e+00
4.851605160516051285e+01	-0.000000000000000000e+00
4.851665166516651340e+01	-0.000000000000000000e+00
4.851725172517251394e+01	-0.000000000000000000e+00
4.851785178517851449e+01	-0.000000000000000000e+00
4.851845184518451504e+01	-0.000000000000000000e+00
4.851905190519052269e+01	-0.000000000000000000e+00
4.851965196519651613e+01	-0.000000000000000000e+00
4.852025202520252378e+01	-0.000000000000000000e+00
4.852085208520852433e+01	-0.000000000000000000e+00
4.852145214521452488e+01	-0.000000000000000000e+00
4.852205220522052542e+01	-0.000000000000000000e+00
4.852265226522652597e+01	-0.000000000000000000e+00
4.852325232523252652e+01	-0.000000000000000000e+00
4.852385238523852706e+01	-0.000000000000000000e+00
4.852445244524452761e+01	-0.000000000000000000e+00
4.852505250525052816e+01	-0.000000000000000000e+00
4.852565256525652870e+01	-0.000000000000000000e+00
4.852625262526252925e+01	-0.000000000000000000e+00
4.852685268526852980e+01	-0.000000000000000000e+00
4.852745274527453034e+01	-0.000000000000000000e+00
4.852805280528053089e+01	-0.000000000000000000e+00
4.852865286528653144e+01	-0.000000000000000000e+00
4.852925292529253198e+01	-0.000000000000000000e+00
4.852985298529853253e+01	-0.000000000000000000e+00
4.853045304530453308e+01	-0.000000000000000000e+00
4.853105310531053362e+01	-0.000000000000000000e+00
4.853165316531653417e+01	-0.000000000000000000e+00
4.853225322532253472e+01	-0.000000000000000000e+00
4.853285328532853526e+01	-0.000000000000000000e+00
4.853345334533453581e+01	-0.000000000000000000e+00
4.853405340534053636e+01	-0.000000000000000000e+00
4.853465346534653690e+01	-0.000000000000000000e+00
4.853525352535253745e+01	-0.000000000000000000e+00
4.853585358535853800e+01	-0.000000000000000000e+00
4.853645364536453854e+01	-0.000000000000000000e+00
4.853705370537053909e+01	-0.000000000000000000e+00
4.853765376537653964e+01	-0.000000000000000000e+00
4.853825382538254019e+01	-0.000000000000000000e+00
4.853885388538854073e+01	-0.000000000000000000e+00
4.853945394539454128e+01	-0.000000000000000000e+00
4.854005400540054183e+01	-0.000000000000000000e+00
4.854065406540654237e+01	-0.000000000000000000e+00
4.854125412541254292e+01	-0.000000000000000000e+00
4.854185418541854347e+01	-0.000000000000000000e+00
4.854245424542454401e+01	-0.000000000000000000e+00
4.854305430543054456e+01	-0.000000000000000000e+00
4.854365436543654511e+01	-0.000000000000000000e+00
4.854425442544254565e+01	-0.000000000000000000e+00
4.854485448544854620e+01	-0.000000000000000000e+00
4.854545454545454675e+01	-0.000000000000000000e+00
4.854605460546054729e+01	-0.000000000000000000e+00
4.854665466546654784e+01	-0.000000000000000000e+00
4.854725472547254839e+01	-0.000000000000000000e+00
4.854785478547854893e+01	-0.000000000000000000e+00
4.854845484548454948e+01	-0.000000000000000000e+00
4.854905490549055003e+01	-0.000000000000000000e+00
4.854965496549655057e+01	-0.000000000000000000e+00
4.855025502550255112e+01	-0.000000000000000000e+00
4.855085508550855167e+01	-0.000000000000000000e+00
4.855145514551455221e+01	-0.000000000000000000e+00
4.855205520552055276e+01	-0.000000000000000000e+00
4.855265526552655331e+01	-0.000000000000000000e+00
4.855325532553255385e+01	-0.000000000000000000e+00
4.855385538553855440e+01	-0.000000000000000000e+00
4.855445544554455495e+01	-0.000000000000000000e+00
4.855505550555055549e+01	-0.000000000000000000e+00
4.855565556555655604e+01	-0.000000000000000000e+00
4.855625562556255659e+01	-0.000000000000000000e+00
4.855685568556855713e+01	-0.000000000000000000e+00
4.855745574557455768e+01	-0.000000000000000000e+00
4.855805580558055823e+01	-0.000000000000000000e+00
4.855865586558655878e+01	-0.000000000000000000e+00
4.855925592559255932e+01	-0.000000000000000000e+00
4.855985598559855987e+01	-0.000000000000000000e+00
4.856045604560456042e+01	-0.000000000000000000e+00
4.856105610561056096e+01	-0.000000000000000000e+00
4.856165616561656151e+01	-0.000000000000000000e+00
4.856225622562256206e+01	-0.000000000000000000e+00
4.856285628562856260e+01	-0.000000000000000000e+00
4.856345634563456315e+01	-0.000000000000000000e+00
4.856405640564056370e+01	-0.000000000000000000e+00
4.856465646564656424e+01	-0.000000000000000000e+00
4.856525652565256479e+01	-0.000000000000000000e+00
4.856585658565856534e+01	-0.000000000000000000e+00
4.856645664566456588e+01	-0.000000000000000000e+00
4.856705670567056643e+01	-0.000000000000000000e+00
4.856765676567656698e+01	-0.000000000000000000e+00
4.856825682568256752e+01	-0.000000000000000000e+00
4.856885688568856807e+01	-0.000000000000000000e+00
4.856945694569456862e+01	-0.000000000000000000e+00
4.857005700570056916e+01	-0.000000000000000000e+00
4.857065706570656971e+01	-0.000000000000000000e+00
4.857125712571257026e+01	-0.000000000000000000e+00
4.857185718571857080e+01	-0.000000000000000000e+00
4.857245724572457135e+01	-0.000000000000000000e+00
4.857305730573057190e+01	-0.000000000000000000e+00
4.857365736573657244e+01	-0.000000000000000000e+00
4.857425742574257299e+01	-0.000000000000000000e+00
4.857485748574857354e+01	-0.000000000000000000e+00
4.857545754575457408e+01	-0.000000000000000000e+00
4.857605760576057463e+01	-0.000000000000000000e+00
4.857665766576657518e+01	-0.000000000000000000e+00
4.857725772577257572e+01	-0.000000000000000000e+00
4.857785778577857627e+01	-0.000000000000000000e+00
4.857845784578457682e+01	-0.000000000000000000e+00
4.857905790579057737e+01	-0.000000000000000000e+00
4.857965796579657791e+01	-0.000000000000000000e+00
4.858025802580257846e+01	-0.000000000000000000e+00
4.858085808580857901e+01	-0.000000000000000000e+00
4.858145814581457955e+01	-0.000000000000000000e+00
4.858205820582058010e+01	-0.000000000000000000e+00
4.858265826582658065e+01	-0.000000000000000000e+00
4.858325832583258119e+01	-0.000000000000000000e+00
4.858385838583858174e+01	-0.000000000000000000e+00
4.858445844584458229e+01	-0.000000000000000000e+00
4.858505850585058283e+01	-0.000000000000000000e+00
4.858565856585658338e+01	-0.000000000000000000e+00
4.858625862586258393e+01	-0.000000000000000000e+00
4.858685868586858447e+01	-0.000000000000000000e+00
4.858745874587458502e+01	-0.000000000000000000e+00
4.858805880588058557e+01	-0.000000000000000000e+00
4.858865886588658611e+01	-0.000000000000000000e+00
4.858925892589258666e+01	-0.000000000000000000e+00
4.858985898589858721e+01	-0.000000000000000000e+00
4.859045904590458775e+01	-0.000000000000000000e+00
4.859105910591058830e+01	-0.000000000000000000e+00
4.859165916591658885e+01	-0.000000000000000000e+00
4.859225922592258939e+01	-0.000000000000000000e+00
4.859285928592858994e+01	-0.000000000000000000e+00
4.859345934593459049e+01	-0.000000000000000000e+00
4.859405940594059103e+01	-0.000000000000000000e+00
4.859465946594659158e+01	-0.000000000000000000e+00
4.859525952595259213e+01	-0.000000000000000000e+00
4.859585958595859267e+01	-0.000000000000000000e+00
4.859645964596459322e+01	-0.000000000000000000e+00
4.859705970597059377e+01	-0.000000000000000000e+00
4.859765976597659431e+01	-0.000000000000000000e+00
4.859825982598259486e+01	-0.000000000000000000e+00
4.859885988598860251e+01	-0.000000000000000000e+00
4.859945994599459596e+01	-0.000000000000000000e+00
4.860006000600060361e+01	-0.000000000000000000e+00
4.860066006600660415e+01	-0.000000000000000000e+00
4.860126012601260470e+01	-0.000000000000000000e+00
4.860186018601860525e+01	-0.000000000000000000e+00
4.860246024602460579e+01	-0.000000000000000000e+00
4.860306030603060634e+01	-0.000000000000000000e+00
4.860366036603660689e+01	-0.000000000000000000e+00
4.860426042604260743e+01	-0.000000000000000000e+00
4.860486048604860798e+01	-0.000000000000000000e+00
4.860546054605460853e+01	-0.000000000000000000e+00
4.860606060606060908e+01	-0.000000000000000000e+00
4.860666066606660962e+01	-0.000000000000000000e+00
4.860726072607261017e+01	-0.000000000000000000e+00
4.860786078607861072e+01	-0.000000000000000000e+00
4.860846084608461126e+01	-0.000000000000000000e+00
4.860906090609061181e+01	-0.000000000000000000e+00
4.860966096609661236e+01	-0.000000000000000000e+00
4.861026102610261290e+01	-0.000000000000000000e+00
4.861086108610861345e+01	-0.000000000000000000e+00
4.861146114611461400e+01	-0.000000000000000000e+00
4.861206120612061454e+01	-0.000000000000000000e+00
4.861266126612661509e+01	-0.000000000000000000e+00
4.861326132613261564e+01	-0.000000000000000000e+00
4.861386138613861618e+01	-0.000000000000000000e+00
4.861446144614461673e+01	-0.000000000000000000e+00
4.861506150615061728e+01	-0.000000000000000000e+00
4.861566156615661782e+01	-0.000000000000000000e+00
4.861626162616261837e+01	-0.000000000000000000e+00
4.861686168616861892e+01	-0.000000000000000000e+00
4.861746174617461946e+01	-0.000000000000000000e+00
4.861806180618062001e+01	-0.000000000000000000e+00
4.861866186618662056e+01	-0.000000000000000000e+00
4.861926192619262110e+01	-0.000000000000000000e+00
4.861986198619862165e+01	-0.000000000000000000e+00
4.862046204620462220e+01	-0.000000000000000000e+00
4.862106210621062274e+01	-0.000000000000000000e+00
4.862166216621662329e+01	-0.000000000000000000e+00
4.862226222622262384e+01	-0.000000000000000000e+00
4.862286228622862438e+01	-0.000000000000000000e+00
4.862346234623462493e+01	-0.000000000000000000e+00
4.862406240624062548e+01	-0.000000000000000000e+00
4.862466246624662602e+01	-0.000000000000000000e+00
4.862526252625262657e+01	-0.000000000000000000e+00
4.862586258625862712e+01	-0.000000000000000000e+00
4.862646264626462767e+01	-0.000000000000000000e+00
4.862706270627062821e+01	-0.000000000000000000e+00
4.862766276627662876e+01	-0.000000000000000000e+00
4.862826282628262931e+01	-0.000000000000000000e+00
4.862886288628862985e+01	-0.000000000000000000e+00
4.862946294629463040e+01	-0.000000000000000000e+00
4.863006300630063095e+01	-0.000000000000000000e+00
4.863066306630663149e+01	-0.000000000000000000e+00
4.863126312631263204e+01	-0.000000000000000000e+00
4.863186318631863259e+01	-0.000000000000000000e+00
4.863246324632463313e+01	-0.000000000000000000e+00
4.863306330633063368e+01	-0.000000000000000000e+00
4.863366336633663423e+01	-0.000000000000000000e+00
4.863426342634263477e+01	-0.000000000000000000e+00
4.863486348634863532e+01	-0.000000000000000000e+00
4.863546354635463587e+01	-0.000000000000000000e+00
4.863606360636063641e+01	-0.000000000000000000e+00
4.863666366636663696e+01	-0.000000000000000000e+00
4.863726372637263751e+01	-0.000000000000000000e+00
4.863786378637863805e+01	-0.000000000000000000e+00
4.863846384638463860e+01	-0.000000000000000000e+00
4.863906390639063915e+01	-0.000000000000000000e+00
4.863966396639663969e+01	-0.000000000000000000e+00
4.864026402640264024e+01	-0.000000000000000000e+00
4.864086408640864079e+01	-0.000000000000000000e+00
4.864146414641464133e+01	-0.000000000000000000e+00
4.864206420642064188e+01	-0.000000000000000000e+00
4.864266426642664243e+01	-0.000000000000000000e+00
4.864326432643264297e+01	-0.000000000000000000e+00
4.864386438643864352e+01	-0.000000000000000000e+00
4.864446444644464407e+01	-0.000000000000000000e+00
4.864506450645064461e+01	-0.000000000000000000e+00
4.864566456645664516e+01	-0.000000000000000000e+00
4.864626462646264571e+01	-0.000000000000000000e+00
4.864686468646864625e+01	-0.000000000000000000e+00
4.864746474647464680e+01	-0.000000000000000000e+00
4.864806480648064735e+01	-0.000000000000000000e+00
4.864866486648664790e+01	-0.000000000000000000e+00
4.864926492649264844e+01	-0.000000000000000000e+00
4.864986498649864899e+01	-0.000000000000000000e+00
4.865046504650464954e+01	-0.000000000000000000e+00
4.865106510651065008e+01	-0.000000000000000000e+00
4.865166516651665063e+01	-0.000000000000000000e+00
4.865226522652265118e+01	-0.000000000000000000e+00
4.865286528652865172e+01	-0.000000000000000000e+00
4.865346534653465227e+01	-0.000000000000000000e+00
4.865406540654065282e+01	-0.000000000000000000e+00
4.865466546654665336e+01	-0.000000000000000000e+00
4.865526552655265391e+01	-0.000000000000000000e+00
4.865586558655865446e+01	-0.000000000000000000e+00
4.865646564656465500e+01	-0.000000000000000000e+00
4.865706570657065555e+01	-0.000000000000000000e+00
4.865766576657665610e+01	-0.000000000000000000e+00
4.865826582658265664e+01	-0.000000000000000000e+00
4.865886588658865719e+01	-0.000000000000000000e+00
4.865946594659465774e+01	-0.000000000000000000e+00
4.866006600660065828e+01	-0.000000000000000000e+00
4.866066606660665883e+01	-0.000000000000000000e+00
4.866126612661265938e+01	-0.000000000000000000e+00
4.866186618661865992e+01	-0.000000000000000000e+00
4.866246624662466047e+01	-0.000000000000000000e+00
4.866306630663066102e+01	-0.000000000000000000e+00
4.866366636663666156e+01	-0.000000000000000000e+00
4.866426642664266211e+01	-0.000000000000000000e+00
4.866486648664866266e+01	-0.000000000000000000e+00
4.866546654665466320e+01	-0.000000000000000000e+00
4.866606660666066375e+01	-0.000000000000000000e+00
4.866666666666666430e+01	-0.000000000000000000e+00
4.866726672667266484e+01	-0.000000000000000000e+00
4.866786678667866539e+01	-0.000000000000000000e+00
4.866846684668466594e+01	-0.000000000000000000e+00
4.866906690669066649e+01	-0.000000000000000000e+00
4.866966696669666703e+01	-0.000000000000000000e+00
4.867026702670266758e+01	-0.000000000000000000e+00
4.867086708670866813e+01	-0.000000000000000000e+00
4.867146714671466867e+01	-0.000000000000000000e+00
4.867206720672066922e+01	-0.000000000000000000e+00
4.867266726672666977e+01	-0.000000000000000000e+00
4.867326732673267031e+01	-0.000000000000000000e+00
4.867386738673867086e+01	-0.000000000000000000e+00
4.867446744674467141e+01	-0.000000000000000000e+00
4.867506750675067195e+01	-0.000000000000000000e+00
4.867566756675667250e+01	-0.000000000000000000e+00
4.867626762676267305e+01	-0.000000000000000000e+00
4.867686768676867359e+01	-0.000000000000000000e+00
4.867746774677467414e+01	-0.000000000000000000e+00
4.867806780678067469e+01	-0.000000000000000000e+00
4.867866786678667523e+01	-0.000000000000000000e+00
4.867926792679267578e+01	-0.000000000000000000e+00
4.867986798679868343e+01	-0.000000000000000000e+00
4.868046804680468398e+01	-0.000000000000000000e+00
4.868106810681068453e+01	-0.000000000000000000e+00
4.868166816681668507e+01	-0.000000000000000000e+00
4.868226822682268562e+01	-0.000000000000000000e+00
4.868286828682868617e+01	-0.000000000000000000e+00
4.868346834683468671e+01	-0.000000000000000000e+00
4.868406840684068726e+01	-0.000000000000000000e+00
4.868466846684668781e+01	-0.000000000000000000e+00
4.868526852685268835e+01	-0.000000000000000000e+00
4.868586858685868890e+01	-0.000000000000000000e+00
4.868646864686468945e+01	-0.000000000000000000e+00
4.868706870687068999e+01	-0.000000000000000000e+00
4.868766876687669054e+01	-0.000000000000000000e+00
4.868826882688269109e+01	-0.000000000000000000e+00
4.868886888688869163e+01	-0.000000000000000000e+00
4.868946894689469218e+01	-0.000000000000000000e+00
4.869006900690069273e+01	-0.000000000000000000e+00
4.869066906690669327e+01	-0.000000000000000000e+00
4.869126912691269382e+01	-0.000000000000000000e+00
4.869186918691869437e+01	-0.000000000000000000e+00
4.869246924692469491e+01	-0.000000000000000000e+00
4.869306930693069546e+01	-0.000000000000000000e+00
4.869366936693669601e+01	-0.000000000000000000e+00
4.869426942694269655e+01	-0.000000000000000000e+00
4.869486948694869710e+01	-0.000000000000000000e+00
4.869546954695469765e+01	-0.000000000000000000e+00
4.869606960696069820e+01	-0.000000000000000000e+00
4.869666966696669874e+01	-0.000000000000000000e+00
4.869726972697269929e+01	-0.000000000000000000e+00
4.869786978697869984e+01	-0.000000000000000000e+00
4.869846984698470038e+01	-0.000000000000000000e+00
4.869906990699070093e+01	-0.000000000000000000e+00
4.869966996699670148e+01	-0.000000000000000000e+00
4.870027002700270202e+01	-0.000000000000000000e+00
4.870087008700870257e+01	-0.000000000000000000e+00
4.870147014701470312e+01	-0.000000000000000000e+00
4.870207020702070366e+01	-0.000000000000000000e+00
4.870267026702670421e+01	-0.000000000000000000e+00
4.870327032703270476e+01	-0.000000000000000000e+00
4.870387038703870530e+01	-0.000000000000000000e+00
4.870447044704470585e+01	-0.000000000000000000e+00
4.870507050705070640e+01	-0.000000000000000000e+00
4.870567056705670694e+01	-0.000000000000000000e+00
4.870627062706270749e+01	-0.000000000000000000e+00
4.870687068706870804e+01	-0.000000000000000000e+00
4.870747074707470858e+01	-0.000000000000000000e+00
4.870807080708070913e+01	-0.000000000000000000e+00
4.870867086708670968e+01	-0.000000000000000000e+00
4.870927092709271022e+01	-0.000000000000000000e+00
4.870987098709871077e+01	-0.000000000000000000e+00
4.871047104710471132e+01	-0.000000000000000000e+00
4.871107110711071186e+01	-0.000000000000000000e+00
4.871167116711671241e+01	-0.000000000000000000e+00
4.871227122712271296e+01	-0.000000000000000000e+00
4.871287128712871350e+01	-0.000000000000000000e+00
4.871347134713471405e+01	-0.000000000000000000e+00
4.871407140714071460e+01	-0.000000000000000000e+00
4.871467146714671514e+01	-0.000000000000000000e+00
4.871527152715271569e+01	-0.000000000000000000e+00
4.871587158715871624e+01	-0.000000000000000000e+00
4.871647164716471679e+01	-0.000000000000000000e+00
4.871707170717071733e+01	-0.000000000000000000e+00
4.871767176717671788e+01	-0.000000000000000000e+00
4.871827182718271843e+01	-0.000000000000000000e+00
4.871887188718871897e+01	-0.000000000000000000e+00
4.871947194719471952e+01	-0.000000000000000000e+00
4.872007200720072007e+01	-0.000000000000000000e+00
4.872067206720672061e+01	-0.000000000000000000e+00
4.872127212721272116e+01	-0.000000000000000000e+00
4.872187218721872171e+01	-0.000000000000000000e+00
4.872247224722472225e+01	-0.000000000000000000e+00
4.872307230723072280e+01	-0.000000000000000000e+00
4.872367236723672335e+01	-0.000000000000000000e+00
4.872427242724272389e+01	-0.000000000000000000e+00
4.872487248724872444e+01	-0.000000000000000000e+00
4.872547254725472499e+01	-0.000000000000000000e+00
4.872607260726072553e+01	-0.000000000000000000e+00
4.872667266726672608e+01	-0.000000000000000000e+00
4.872727272727272663e+01	-0.000000000000000000e+00
4.872787278727872717e+01	-0.000000000000000000e+00
4.872847284728472772e+01	-0.000000000000000000e+00
4.872907290729072827e+01	-0.000000000000000000e+00
4.872967296729672881e+01	-0.000000000000000000e+00
4.873027302730272936e+01	-0.000000000000000000e+00
4.873087308730872991e+01	-0.000000000000000000e+00
4.873147314731473045e+01	-0.000000000000000000e+00
4.873207320732073100e+01	-0.000000000000000000e+00
4.873267326732673155e+01	-0.000000000000000000e+00
4.873327332733273209e+01	-0.000000000000000000e+00
4.873387338733873264e+01	-0.000000000000000000e+00
4.873447344734473319e+01	-0.000000000000000000e+00
4.873507350735073373e+01	-0.000000000000000000e+00
4.873567356735673428e+01	-0.000000000000000000e+00
4.873627362736273483e+01	-0.000000000000000000e+00
4.873687368736873538e+01	-0.000000000000000000e+00
4.873747374737473592e+01	-0.000000000000000000e+00
4.873807380738073647e+01	-0.000000000000000000e+00
4.873867386738673702e+01	-0.000000000000000000e+00
4.873927392739273756e+01	-0.000000000000000000e+00
4.873987398739873811e+01	-0.000000000000000000e+00
4.874047404740473866e+01	-0.000000000000000000e+00
4.874107410741073920e+01	-0.000000000000000000e+00
4.874167416741673975e+01	-0.000000000000000000e+00
4.874227422742274030e+01	-0.000000000000000000e+00
4.874287428742874084e+01	-0.000000000000000000e+00
4.874347434743474139e+01	-0.000000000000000000e+00
4.874407440744074194e+01	-0.000000000000000000e+00
4.874467446744674248e+01	-0.000000000000000000e+00
4.874527452745274303e+01	-0.000000000000000000e+00
4.874587458745874358e+01	-0.000000000000000000e+00
4.874647464746474412e+01	-0.000000000000000000e+00
4.874707470747074467e+01	-0.000000000000000000e+00
4.874767476747674522e+01	-0.000000000000000000e+00
4.874827482748274576e+01	-0.000000000000000000e+00
4.874887488748874631e+01	-0.000000000000000000e+00
4.874947494749474686e+01	-0.000000000000000000e+00
4.875007500750074740e+01	-0.000000000000000000e+00
4.875067506750674795e+01	-0.000000000000000000e+00
4.875127512751274850e+01	-0.000000000000000000e+00
4.875187518751874904e+01	-0.000000000000000000e+00
4.875247524752474959e+01	-0.000000000000000000e+00
4.875307530753075014e+01	-0.000000000000000000e+00
4.875367536753675068e+01	-0.000000000000000000e+00
4.875427542754275123e+01	-0.000000000000000000e+00
4.875487548754875178e+01	-0.000000000000000000e+00
4.875547554755475232e+01	-0.000000000000000000e+00
4.875607560756075287e+01	-0.000000000000000000e+00
4.875667566756675342e+01	-0.000000000000000000e+00
4.875727572757275396e+01	-0.000000000000000000e+00
4.875787578757875451e+01	-0.000000000000000000e+00
4.875847584758475506e+01	-0.000000000000000000e+00
4.875907590759075561e+01	-0.000000000000000000e+00
4.875967596759676326e+01	-0.000000000000000000e+00
4.876027602760276380e+01	-0.000000000000000000e+00
4.876087608760876435e+01	-0.000000000000000000e+00
4.876147614761476490e+01	-0.000000000000000000e+00
4.876207620762076544e+01	-0.000000000000000000e+00
4.876267626762676599e+01	-0.000000000000000000e+00
4.876327632763276654e+01	-0.000000000000000000e+00
4.876387638763876708e+01	-0.000000000000000000e+00
4.876447644764476763e+01	-0.000000000000000000e+00
4.876507650765076818e+01	-0.000000000000000000e+00
4.876567656765676873e+01	-0.000000000000000000e+00
4.876627662766276927e+01	-0.000000000000000000e+00
4.876687668766876982e+01	-0.000000000000000000e+00
4.876747674767477037e+01	-0.000000000000000000e+00
4.876807680768077091e+01	-0.000000000000000000e+00
4.876867686768677146e+01	-0.000000000000000000e+00
4.876927692769277201e+01	-0.000000000000000000e+00
4.876987698769877255e+01	-0.000000000000000000e+00
4.877047704770477310e+01	-0.000000000000000000e+00
4.877107710771077365e+01	-0.000000000000000000e+00
4.877167716771677419e+01	-0.000000000000000000e+00
4.877227722772277474e+01	-0.000000000000000000e+00
4.877287728772877529e+01	-0.000000000000000000e+00
4.877347734773477583e+01	-0.000000000000000000e+00
4.877407740774077638e+01	-0.000000000000000000e+00
4.877467746774677693e+01	-0.000000000000000000e+00
4.877527752775277747e+01	-0.000000000000000000e+00
4.877587758775877802e+01	-0.000000000000000000e+00
4.877647764776477857e+01	-0.000000000000000000e+00
4.877707770777077911e+01	-0.000000000000000000e+00
4.877767776777677966e+01	-0.000000000000000000e+00
4.877827782778278021e+01	-0.000000000000000000e+00
4.877887788778878075e+01	-0.000000000000000000e+00
4.877947794779478130e+01	-0.000000000000000000e+00
4.878007800780078185e+01	-0.000000000000000000e+00
4.878067806780678239e+01	-0.000000000000000000e+00
4.878127812781278294e+01	-0.000000000000000000e+00
4.878187818781878349e+01	-0.000000000000000000e+00
4.878247824782478403e+01	-0.000000000000000000e+00
4.878307830783078458e+01	-0.000000000000000000e+00
4.878367836783678513e+01	-0.000000000000000000e+00
4.878427842784278567e+01	-0.000000000000000000e+00
4.878487848784878622e+01	-0.000000000000000000e+00
4.878547854785478677e+01	-0.000000000000000000e+00
4.878607860786078732e+01	-0.000000000000000000e+00
4.878667866786678786e+01	-0.000000000000000000e+00
4.878727872787278841e+01	-0.000000000000000000e+00
4.878787878787878896e+01	-0.000000000000000000e+00
4.878847884788478950e+01	-0.000000000000000000e+00
4.878907890789079005e+01	-0.000000000000000000e+00
4.878967896789679060e+01	-0.000000000000000000e+00
4.879027902790279114e+01	-0.000000000000000000e+00
4.879087908790879169e+01	-0.000000000000000000e+00
4.879147914791479224e+01	-0.000000000000000000e+00
4.879207920792079278e+01	-0.000000000000000000e+00
4.879267926792679333e+01	-0.000000000000000000e+00
4.879327932793279388e+01	-0.000000000000000000e+00
4.879387938793879442e+01	-0.000000000000000000e+00
4.879447944794479497e+01	-0.000000000000000000e+00
4.879507950795079552e+01	-0.000000000000000000e+00
4.879567956795679606e+01	-0.000000000000000000e+00
4.879627962796279661e+01	-2.559372151276580277e-09
4.879687968796879716e+01	-8.290281594928124424e-09
4.879747974797479770e+01	-1.791527441365006174e-08
4.879807980798079825e+01	-3.228459084883147869e-08
4.879867986798679880e+01	-5.239589264217496520e-08
4.879927992799279934e+01	-7.941669888280145989e-08
4.879987998799879989e+01	-1.147098545817886025e-07
4.880048004800480044e+01	-1.598623882303792870e-07
4.880108010801080098e+01	-2.167181488780032276e-07
4.880168016801680153e+01	-2.874146498301349911e-07
4.880228022802280208e+01	-3.744245849360962836e-07
4.880288028802880262e+01	-4.806025246171163881e-07
4.880348034803480317e+01	-6.092373422586681533e-07
4.880408040804080372e+01	-7.641109673190058345e-07
4.880468046804680426e+01	-9.495641094238483156e-07
4.880528052805280481e+01	-1.170569647734461391e-06
4.880588058805880536e+01	-1.432814431873649697e-06
4.880648064806480591e+01	-1.742790294522005241e-06
4.880708070807080645e+01	-2.107895131274487368e-06
4.880768076807680700e+01	-2.536544960262266620e-06
4.880828082808280755e+01	-3.038297932151343511e-06
4.880888088808880809e+01	-3.623991320149927596e-06
4.880948094809480864e+01	-4.305892579281225113e-06
4.881008100810080919e+01	-5.097865624066767116e-06
4.881068106810680973e+01	-6.015553533548920073e-06
4.881128112811281028e+01	-7.076578951864770369e-06
4.881188118811881083e+01	-8.300763510950013714e-06
4.881248124812481137e+01	-9.710367658965302906e-06
4.881308130813081192e+01	-1.133035233325061986e-05
4.881368136813681247e+01	-1.318610459742172955e-05
4.881428142814281301e+01	-1.530825410806952659e-05
4.881488148814881356e+01	-1.773095188174704027e-05
4.881548154815481411e+01	-2.049221743667346341e-05
4.881608160816081465e+01	-2.363431329239067485e-05
4.881668166816681520e+01	-2.720414824021856140e-05
4.881728172817281575e+01	-3.125371079795851727e-05
4.881788178817881629e+01	-3.584053425574695813e-05
4.881848184818481684e+01	-4.102819470600936618e-05
4.881908190819081739e+01	-4.688684342895328407e-05
4.881968196819681793e+01	-5.349377497591288779e-05
4.882028202820281848e+01	-6.093403225618688069e-05
4.882088208820881903e+01	-6.930104988899601665e-05
4.882148214821481957e+01	-7.869733703117211764e-05
4.882208220822082012e+01	-8.923520083367527398e-05
4.882268226822682067e+01	-1.010375116166885100e-04
4.882328232823282121e+01	-1.142385107846923198e-04
4.882388238823882176e+01	-1.289846624305961186e-04
4.882448244824482231e+01	-1.454355495028913426e-04
4.882508250825082285e+01	-1.637648153332795691e-04
4.882568256825682340e+01	-1.841611512458737768e-04
4.882628262826282395e+01	-2.068293308946130959e-04
4.882688268826882450e+01	-2.319912919048806334e-04
4.882748274827482504e+01	-2.598872653305291276e-04
4.882808280828082559e+01	-2.907769533808094342e-04
4.882868286828682614e+01	-3.249407558253966980e-04
4.882928292829282668e+01	-3.626810454522403932e-04
4.882988298829882723e+01	-4.043234929348561799e-04
4.883048304830482778e+01	-4.502184414654631490e-04
4.883108310831082832e+01	-5.007423315306531748e-04
4.883168316831682887e+01	-5.562966168728575517e-04
4.883228322832282942e+01	-6.173137974671971803e-04
4.883288328832882996e+01	-6.842569399565668481e-04
4.883348334833483051e+01	-7.576212907149888548e-04
4.883408340834083106e+01	-8.379359397189237082e-04
4.883468346834683160e+01	-9.257655359980123018e-04
4.883528352835283215e+01	-1.021712055636456737e-03
4.883588358835883270e+01	-1.126416623531003398e-03
4.883648364836483324e+01	-1.240561390382242859e-03
4.883708370837083379e+01	-1.364871466703362077e-03
4.883768376837683434e+01	-1.500116915974710700e-03
4.883828382838283488e+01	-1.647114809453498674e-03
4.883888388838883543e+01	-1.806731345564996111e-03
4.883948394839484308e+01	-1.979884037253715635e-03
4.884008400840084363e+01	-2.167543971158794082e-03
4.884068406840684418e+01	-2.370738142995208395e-03
4.884128412841284472e+01	-2.590551874069165535e-03
4.884188418841884527e+01	-2.828131314429309633e-03
4.884248424842484582e+01	-3.084686038752028174e-03
4.884308430843084636e+01	-3.361491741675447058e-03
4.884368436843684691e+01	-3.659893039929077406e-03
4.884428442844284746e+01	-3.981306389249853264e-03
4.884488448844884800e+01	-4.327223124726386171e-03
4.884548454845484855e+01	-4.699212633866837845e-03
4.884608460846084910e+01	-5.098925672336854405e-03
4.884668466846684964e+01	-5.528097832958194652e-03
4.884728472847285019e+01	-5.988553179190279560e-03
4.884788478847885074e+01	-6.482208054931929385e-03
4.884848484848485128e+01	-7.011075083073581293e-03
4.884908490849085183e+01	-7.577267365797311222e-03
4.884968496849685238e+01	-8.183005459535111492e-03
4.885028502850285292e+01	-8.830617513280625275e-03
4.885088508850885347e+01	-9.522546214897228273e-03
4.885148514851485402e+01	-1.026135395588865899e-02
4.885208520852085456e+01	-1.104972827262773460e-02
4.885268526852685511e+01	-1.189048757997526740e-02
4.885328532853285566e+01	-1.278658721353808682e-02
4.885388538853885620e+01	-1.374112579708740289e-02
4.885448544854485675e+01	-1.475735195188451754e-02
4.885508550855085730e+01	-1.583867136484238408e-02
4.885568556855685785e+01	-1.698865423258861390e-02
4.885628562856285839e+01	-1.821104309859053472e-02
4.885688568856885894e+01	-1.950976110055826010e-02
4.885748574857485949e+01	-2.088892064535982987e-02
4.885808580858086003e+01	-2.235283252866653719e-02
4.885868586858686058e+01	-2.390601551650199316e-02
4.885928592859286113e+01	-2.555320640579573574e-02
4.885988598859886167e+01	-2.729937058095050634e-02
4.886048604860486222e+01	-2.914971308332215544e-02
4.886108610861086277e+01	-3.110969021038880941e-02
4.886168616861686331e+01	-3.318502166125728015e-02
4.886228622862286386e+01	-3.538170324502217662e-02
4.886288628862886441e+01	-3.770602016836277492e-02
4.886348634863486495e+01	-4.016456091863843808e-02
4.886408640864086550e+01	-4.276423175862976295e-02
4.886468646864686605e+01	-4.551227184897044947e-02
4.886528652865286659e+01	-4.841626901423324442e-02
4.886588658865886714e+01	-5.148417616856604956e-02
4.886648664866486769e+01	-5.472432841673364329e-02
4.886708670867086823e+01	-5.814546084639763551e-02
4.886768676867686878e+01	-6.175672702747197346e-02
4.886828682868286933e+01	-6.556771823441581715e-02
4.886888688868886987e+01	-6.958848340737606997e-02
4.886948694869487042e+01	-7.382954986816193943e-02
4.887008700870087097e+01	-7.830194480712356075e-02
4.887068706870687151e+01	-8.301721755711444217e-02
4.887128712871287206e+01	-8.798746267083787376e-02
4.887188718871887261e+01	-9.322534381800831604e-02
4.887248724872487315e+01	-9.874411851889552949e-02
4.887308730873087370e+01	-1.045576637309569845e-01
4.887368736873687425e+01	-1.106805023053983733e-01
4.887428742874287479e+01	-1.171278303306280549e-01
4.887488748874887534e+01	-1.239155453796817324e-01
4.887548754875487589e+01	-1.310602756787875578e-01
4.887608760876087644e+01	-1.385794102143051987e-01
4.887668766876687698e+01	-1.464911297953160330e-01
4.887728772877287753e+01	-1.548144390891345867e-01
4.887788778877887808e+01	-1.635691996469847420e-01
4.887848784878487862e+01	-1.727761639369891078e-01
4.887908790879087917e+01	-1.824570104015007244e-01
4.887968796879687972e+01	-1.926343795556133554e-01
4.888028802880288026e+01	-2.033319111434548909e-01
4.888088808880888081e+01	-2.145742823685656275e-01
4.888148814881488136e+01	-2.263872472143084180e-01
4.888208820882088190e+01	-2.387976768698346908e-01
4.888268826882688245e+01	-2.518336012766495546e-01
4.888328832883288300e+01	-2.655242518102646221e-01
4.888388838883888354e+01	-2.799001051108167548e-01
4.888448844884488409e+01	-2.949929280758524230e-01
4.888508850885088464e+01	-3.108358240277299123e-01
4.888568856885688518e+01	-3.274632800672803712e-01
4.888628862886288573e+01	-3.449112156245023320e-01
4.888688868886888628e+01	-3.632170322161234477e-01
4.888748874887488682e+01	-3.824196644188620486e-01
4.888808880888088737e+01	-4.025596320661706251e-01
4.888868886888688792e+01	-4.236790936751065328e-01
4.888928892889288846e+01	-4.458219011088069283e-01
4.888988898889888901e+01	-4.690336554787971624e-01
4.889048904890488956e+01	-4.933617642900534617e-01
4.889108910891089010e+01	-5.188554998303817056e-01
4.889168916891689065e+01	-5.455660588042473558e-01
4.889228922892289120e+01	-5.735466232096894101e-01
4.889288928892889174e+01	-6.028524224554051569e-01
4.889348934893489229e+01	-6.335407967134571994e-01
4.889408940894089284e+01	-6.656712615013611334e-01
4.889468946894689338e+01	-6.993055734855276873e-01
4.889528952895289393e+01	-7.345077974961904399e-01
4.889588958895889448e+01	-7.713443747420030139e-01
4.889648964896489503e+01	-8.098841922104594859e-01
4.889708970897089557e+01	-8.501986532381793360e-01
4.889768976897689612e+01	-8.923617492328592693e-01
4.889828982898289667e+01	-9.364501325263751008e-01
4.889888988898889721e+01	-9.825431903360712926e-01
4.889948994899489776e+01	-1.030723119808715449e+00
4.890009000900089831e+01	-1.081075004118907223e+00
4.890069006900689885e+01	-1.133686889590923785e+00
4.890129012901289940e+01	-1.188649863810037788e+00
4.890189018901889995e+01	-1.246058134686232721e+00
4.890249024902490049e+01	-1.306009110430029985e+00
4.890309030903090104e+01	-1.368603480396775929e+00
4.890369036903690159e+01	-1.433945296752138887e+00
4.890429042904290213e+01	-1.502142056907958878e+00
4.890489048904890268e+01	-1.573304786673671796e+00
4.890549054905490323e+01	-1.647548124064614150e+00
4.890609060906090377e+01	-1.724990403704258712e+00
4.890669066906690432e+01	-1.805753741753181485e+00
4.890729072907290487e+01	-1.889964121293100208e+00
4.890789078907890541e+01	-1.977751478089629256e+00
4.890849084908490596e+01	-2.069249786652711087e+00
4.890909090909090651e+01	-2.164597146508720815e+00
4.890969096909690705e+01	-2.263935868593204059e+00
4.891029102910290760e+01	-2.367412561668032378e+00
4.891089108910890815e+01	-2.475178218661448160e+00
4.891149114911490869e+01	-2.587388302824052300e+00
4.891209120912090924e+01	-2.704202833588283283e+00
4.891269126912690979e+01	-2.825786472013271933e+00
4.891329132913291033e+01	-2.952308605691301047e+00
4.891389138913891088e+01	-3.083943432986251842e+00
4.891449144914491143e+01	-3.220870046468663261e+00
4.891509150915091197e+01	-3.363272515405989704e+00
4.891569156915691252e+01	-3.511339967160924669e+00
4.891629162916291307e+01	-3.665266667344405427e+00
4.891689168916891362e+01	-3.825252098564193126e+00
4.891749174917491416e+01	-3.991501037603799595e+00
4.891809180918091471e+01	-4.164223628579933667e+00
4.891869186918691526e+01	-4.343635461204666370e+00
4.891929192919292291e+01	-4.529957639708792172e+00
4.891989198919892345e+01	-4.723416851974964636e+00
4.892049204920492400e+01	-4.924245436185747948e+00
4.892109210921092455e+01	-5.132681444786164171e+00
4.892169216921692509e+01	-5.348968705554868031e+00
4.892229222922292564e+01	-5.573356879572090250e+00
4.892289228922892619e+01	-5.806101515867603702e+00
4.892349234923492673e+01	-6.047464102526190821e+00
4.892409240924092728e+01	-6.297712114023179097e+00
4.892469246924692783e+01	-6.557119054557510651e+00
4.892529252925292838e+01	-6.825964497144860310e+00
4.892589258925892892e+01	-7.104534118228776229e+00
4.892649264926492947e+01	-7.393119727563127519e+00
4.892709270927093002e+01	-7.692019293114965350e+00
4.892769276927693056e+01	-8.001536960732668291e+00
4.892829282928293111e+01	-8.321983068320477628e+00
4.892889288928893166e+01	-8.653674154256805195e+00
4.892949294929493220e+01	-8.996932959790077788e+00
4.893009300930093275e+01	-9.352088425143293193e+00
4.893069306930693330e+01	-9.719475679054799144e+00
4.893129312931293384e+01	-1.009943602148093511e+01
4.893189318931893439e+01	-1.049231689918333821e+01
4.893249324932493494e+01	-1.089847187392205186e+01
4.893309330933093548e+01	-1.131826058297371773e+01
4.893369336933693603e+01	-1.175204869169301247e+01
4.893429342934293658e+01	-1.220020783783420981e+01
4.893489348934893712e+01	-1.266311556734958188e+01
4.893549354935493767e+01	-1.314115526366145303e+01
4.893609360936093822e+01	-1.363471606082099008e+01
4.893669366936693876e+01	-1.414419275453154512e+01
4.893729372937293931e+01	-1.466998570101712396e+01
4.893789378937893986e+01	-1.521250070595570669e+01
4.893849384938494040e+01	-1.577214890319934071e+01
4.893909390939094095e+01	-1.634934662300473107e+01
4.893969396939694150e+01	-1.694451524950170551e+01
4.894029402940294204e+01	-1.755808106712990480e+01
4.894089408940894259e+01	-1.819047509577843158e+01
4.894149414941494314e+01	-1.884213291436770987e+01
4.894209420942094368e+01	-1.951349447261759096e+01
4.894269426942694423e+01	-2.020500389075218806e+01
4.894329432943294478e+01	-2.091710924689758500e+01
4.894389438943894532e+01	-2.165026235193580462e+01
4.894449444944494587e+01	-2.240491851158629188e+01
4.894509450945094642e+01	-2.318153627549347462e+01
4.894569456945694697e+01	-2.398057717310931380e+01
4.894629462946294751e+01	-2.480250543616739023e+01
4.894689468946894806e+01	-2.564778770755739146e+01
4.894749474947494861e+01	-2.651689273641806466e+01
4.894809480948094915e+01	-2.741029105927901455e+01
4.894869486948694970e+01	-2.832845466709423832e+01
4.894929492949295025e+01	-2.927185665802320358e+01
4.894989498949895079e+01	-3.024097087582815035e+01
4.895049504950495134e+01	-3.123627153377252696e+01
4.895109510951095189e+01	-3.225823282391906588e+01
4.895169516951695243e+01	-3.330732851174229836e+01
4.895229522952295298e+01	-3.438403151598807739e+01
4.895289528952895353e+01	-3.548881347372871176e+01
4.895349534953495407e+01	-3.662214429286067485e+01
4.895409540954095462e+01	-3.778449168272997838e+01
4.895469546954695517e+01	-3.897632067714881998e+01
4.895529552955295571e+01	-4.019809314009334855e+01
4.895589558955895626e+01	-4.145026725663034028e+01
4.895649564956495681e+01	-4.273329700913839702e+01
4.895709570957095735e+01	-4.404763163891868771e+01
4.895769576957695790e+01	-4.539371509330628385e+01
4.895829582958295845e+01	-4.677198545842013999e+01
4.895889588958895899e+01	-4.818287437771576265e+01
4.895949594959495954e+01	-4.962680645652488920e+01
4.896009600960096009e+01	-5.110419865279681773e+01
4.896069606960696063e+01	-5.261545965427919924e+01
4.896129612961296118e+01	-5.416098924240367296e+01
4.896189618961896173e+01	-5.574117764316984136e+01
4.896249624962496227e+01	-5.735640486534681770e+01
4.896309630963096282e+01	-5.900704002634165590e+01
4.896369636963696337e+01	-6.069344066611198230e+01
4.896429642964296391e+01	-6.241595204952844256e+01
4.896489648964896446e+01	-6.417490645762288182e+01
4.896549654965496501e+01	-6.597062246818865106e+01
4.896609660966096556e+01	-6.780340422622565200e+01
4.896669666966696610e+01	-6.967354070475963113e+01
4.896729672967296665e+01	-7.158130495658916459e+01
4.896789678967896720e+01	-7.352695335754629014e+01
4.896849684968496774e+01	-7.551072484189353418e+01
4.896909690969096829e+01	-7.753284013049797352e+01
4.896969696969696884e+01	-7.959350095246851708e+01
4.897029702970296938e+01	-8.169288926096353975e+01
4.897089708970896993e+01	-8.383116644390732120e+01
4.897149714971497048e+01	-8.600847252811185228e+01
4.897209720972097102e+01	-8.822492538690291042e+01
4.897269726972697157e+01	-9.048061993782698664e+01
4.897329732973297212e+01	-9.277562734103297259e+01
4.897389738973897266e+01	-9.510999419672592126e+01
4.897449744974497321e+01	-9.748374174260693792e+01
4.897509750975097376e+01	-9.989686505225238022e+01
4.897569756975697430e+01	-1.023493322354063793e+02
4.897629762976297485e+01	-1.048410836411928386e+02
4.897689768976897540e+01	-1.073720310652756069e+02
4.897749774977497594e+01	-1.099420569620247505e+02
4.897809780978097649e+01	-1.125510136627694067e+02
4.897869786978697704e+01	-1.151987226012448247e+02
4.897929792979297758e+01	-1.178849735473599054e+02
4.897989798979897813e+01	-1.206095238504391602e+02
4.898049804980497868e+01	-1.233720976931090689e+02
4.898109810981097922e+01	-1.261723853570234439e+02
4.898169816981697977e+01	-1.290100425016356667e+02
4.898229822982298032e+01	-1.318846894572499195e+02
4.898289828982898086e+01	-1.347959105335922629e+02
4.898349834983498141e+01	-1.377432533451627990e+02
4.898409840984098196e+01	-1.407262281546413476e+02
4.898469846984698250e+01	-1.437443072356284688e+02
4.898529852985298305e+01	-1.467969242560171494e+02
4.898589858985898360e+01	-1.498834736832990586e+02
4.898649864986498415e+01	-1.530033102131081932e+02
4.898709870987098469e+01	-1.561557482223232114e+02
4.898769876987698524e+01	-1.593400612480372160e+02
4.898829882988298579e+01	-1.625554814937181334e+02
4.898889888988898633e+01	-1.658011993638728256e+02
4.898949894989498688e+01	-1.690763630285299541e+02
4.899009900990098743e+01	-1.723800780188472004e+02
4.899069906990698797e+01	-1.757114068551486525e+02
4.899129912991298852e+01	-1.790693687086775583e+02
4.899189918991898907e+01	-1.824529390983535393e+02
4.899249924992498961e+01	-1.858610496237910752e+02
4.899309930993099016e+01	-1.892925877358364914e+02
4.899369936993699071e+01	-1.927463965458545658e+02
4.899429942994299125e+01	-1.962212746749719656e+02
4.899489948994899180e+01	-1.997159761444728190e+02
4.899549954995499235e+01	-2.032292103085024166e+02
4.899609960996099289e+01	-2.067596418302220513e+02
4.899669966996699344e+01	-2.103058907025099700e+02
4.899729972997299399e+01	-2.138665323142919021e+02
4.899789978997899453e+01	-2.174400975635313671e+02
4.899849984998499508e+01	-2.210250730178811978e+02
4.899909990999100273e+01	-2.246199011239588685e+02
4.899969996999699617e+01	-2.282229804661604362e+02
4.900030003000300383e+01	-2.318326660758871469e+02
4.900090009000900437e+01	-2.354472697920144810e+02
4.900150015001500492e+01	-2.390650606733743473e+02
4.900210021002100547e+01	-2.426842654639788748e+02
4.900270027002700601e+01	-2.463030691116589708e+02
4.900330033003300656e+01	-2.499196153407291092e+02
4.900390039003900711e+01	-2.535320072792335964e+02
4.900450045004500765e+01	-2.571383081412780598e+02
4.900510051005100820e+01	-2.607365419648667739e+02
4.900570057005700875e+01	-2.643246944056270422e+02
4.900630063006300929e+01	-2.679007135867110492e+02
4.900690069006900984e+01	-2.714625110051165962e+02
4.900750075007501039e+01	-2.750079624945831824e+02
4.900810081008101093e+01	-2.785349092451556885e+02
4.900870087008701148e+01	-2.820411588794323734e+02
4.900930093009301203e+01	-2.855244865854327259e+02
4.900990099009901257e+01	-2.889826363059593746e+02
4.901050105010501312e+01	-2.924133219842202607e+02
4.901110111011101367e+01	-2.958142288654370304e+02
4.901170117011701421e+01	-2.991830148540489631e+02
4.901230123012301476e+01	-3.025173119260541625e+02
4.901290129012901531e+01	-3.058147275959593117e+02
4.901350135013501585e+01	-3.090728464376918510e+02
4.901410141014101640e+01	-3.122892316587912660e+02
4.901470147014701695e+01	-3.154614267270517303e+02
4.901530153015301750e+01	-3.185869570487641909e+02
4.901590159015901804e+01	-3.216633316975734260e+02
4.901650165016501859e+01	-3.246880451929002902e+02
4.901710171017101914e+01	-3.276585793267908571e+02
4.901770177017701968e+01	-3.305724050379622554e+02
4.901830183018302023e+01	-3.334269843317370032e+02
4.901890189018902078e+01	-3.362197722444620922e+02
4.901950195019502132e+01	-3.389482188509355751e+02
4.902010201020102187e+01	-3.416097713132643889e+02
4.902070207020702242e+01	-3.442018759695095582e+02
4.902130213021302296e+01	-3.467219804603769262e+02
4.902190219021902351e+01	-3.491675358921445422e+02
4.902250225022502406e+01	-3.515359990339235310e+02
4.902310231023102460e+01	-3.538248345472748611e+02
4.902370237023702515e+01	-3.560315172461445172e+02
4.902430243024302570e+01	-3.581535343849665765e+02
4.902490249024902624e+01	-3.601883879727486146e+02
4.902550255025502679e+01	-3.621335971108637750e+02
4.902610261026102734e+01	-3.639867003521954416e+02
4.902670267026702788e+01	-3.657452580792423191e+02
4.902730273027302843e+01	-3.674068548986930409e+02
4.902790279027902898e+01	-3.689691020499477077e+02
4.902850285028502952e+01	-3.704296398249825302e+02
4.902910291029103007e+01	-3.717861399969115155e+02
4.902970297029703062e+01	-3.730363082545423481e+02
4.903030303030303116e+01	-3.741778866401680261e+02
4.903090309030903171e+01	-3.752086559878006256e+02
4.903150315031503226e+01	-3.761264383590042257e+02
4.903210321032103280e+01	-3.769290994734424203e+02
4.903270327032703335e+01	-3.776145511312283816e+02
4.903330333033303390e+01	-3.781807536241229855e+02
4.903390339033903444e+01	-3.786257181326142813e+02
4.903450345034503499e+01	-3.789475091058759517e+02
4.903510351035103554e+01	-3.791442466215787022e+02
4.903570357035703609e+01	-3.792141087225318188e+02
4.903630363036303663e+01	-3.791553337271077453e+02
4.903690369036903718e+01	-3.789662225103950277e+02
4.903750375037503773e+01	-3.786451407530317397e+02
4.903810381038103827e+01	-3.781905211546709893e+02
4.903870387038703882e+01	-3.776008656090275508e+02
4.903930393039303937e+01	-3.768747473374894525e+02
4.903990399039903991e+01	-3.760108129782668698e+02
4.904050405040504046e+01	-3.750077846280955782e+02
4.904110411041104101e+01	-3.738644618335271161e+02
4.904170417041704155e+01	-3.725797235288641787e+02
4.904230423042304210e+01	-3.711525299178495061e+02
4.904290429042904265e+01	-3.695819242962491558e+02
4.904350435043504319e+01	-3.678670348125071428e+02
4.904410441044104374e+01	-3.660070761637206260e+02
4.904470447044704429e+01	-3.640013512242137494e+02
4.904530453045304483e+01	-3.618492526040644748e+02
4.904590459045904538e+01	-3.595502641350078648e+02
4.904650465046504593e+01	-3.571039622811780418e+02
4.904710471047104647e+01	-3.545100174722659858e+02
4.904770477047704702e+01	-3.517681953567039272e+02
4.904830483048304757e+01	-3.488783579726105017e+02
4.904890489048904811e+01	-3.458404648342891505e+02
4.904950495049504866e+01	-3.426545739321563815e+02
4.905010501050104921e+01	-3.393208426441152596e+02
4.905070507050704975e+01	-3.358395285564254209e+02
4.905130513051305030e+01	-3.322109901922769950e+02
4.905190519051905085e+01	-3.284356876463432400e+02
4.905250525052505139e+01	-3.245141831237227734e+02
4.905310531053105194e+01	-3.204471413817759640e+02
4.905370537053705249e+01	-3.162353300734903314e+02
4.905430543054305303e+01	-3.118796199911108147e+02
4.905490549054905358e+01	-3.073809852089171955e+02
4.905550555055505413e+01	-3.027405031241294751e+02
4.905610561056105468e+01	-2.979593543950646222e+02
4.905670567056705522e+01	-2.930388227758057269e+02
4.905730573057305577e+01	-2.879802948467333295e+02
4.905790579057905632e+01	-2.827852596404779320e+02
4.905850585058505686e+01	-2.774553081628956761e+02
4.905910591059105741e+01	-2.719921328088913128e+02
4.905970597059705796e+01	-2.663975266729873965e+02
4.906030603060305850e+01	-2.606733827547174656e+02
4.906090609060905905e+01	-2.548216930590378695e+02
4.906150615061505960e+01	-2.488445475921048740e+02
4.906210621062106014e+01	-2.427441332529020315e+02
4.906270627062706069e+01	-2.365227326213477284e+02
4.906330633063306124e+01	-2.301827226436356852e+02
4.906390639063906178e+01	-2.237265732157392790e+02
4.906450645064506233e+01	-2.171568456661053972e+02
4.906510651065106288e+01	-2.104761911387417115e+02
4.906570657065706342e+01	-2.036873488780158823e+02
4.906630663066306397e+01	-1.967931444166385972e+02
4.906690669066906452e+01	-1.897964876684209230e+02
4.906750675067506506e+01	-1.827003709275486472e+02
4.906810681068106561e+01	-1.755078667762373925e+02
4.906870687068706616e+01	-1.682221259027693350e+02
4.906930693069306670e+01	-1.608463748320278910e+02
4.906990699069906725e+01	-1.533839135707964658e+02
4.907050705070506780e+01	-1.458381131701759443e+02
4.907110711071106834e+01	-1.382124132076301635e+02
4.907170717071706889e+01	-1.305103191912565421e+02
4.907230723072306944e+01	-1.227353998890123989e+02
4.907290729072906998e+01	-1.148912845857192764e+02
4.907350735073507053e+01	-1.069816602707871169e+02
4.907410741074107108e+01	-9.901026875969954233e+01
4.907470747074707162e+01	-9.098090375238213312e+01
4.907530753075307217e+01	-8.289740783169398242e+01
4.907590759075907272e+01	-7.476366940535589833e+01
4.907650765076507327e+01	-6.658361959470596503e+01
4.907710771077107381e+01	-5.836122907376999791e+01
4.907770777077707436e+01	-5.010050486219542165e+01
4.907830783078307491e+01	-4.180548707566871514e+01
4.907890789078908256e+01	-3.348024563749562077e+01
4.907950795079507600e+01	-2.512887695509571628e+01
4.908010801080108365e+01	-1.675550056519546516e+01
4.908070807080708420e+01	-8.364255751564320107e+00
4.908130813081308474e+01	4.070186082224735991e-02
4.908190819081908529e+01	8.455203731273835288e+00
4.908250825082508584e+01	1.687507184459317600e+01
4.908310831083108638e+01	2.529612216401233482e+01
4.908370837083708693e+01	3.371416809188371388e+01
4.908430843084308748e+01	4.212502393411089230e+01
4.908490849084908803e+01	5.052450836432503678e+01
4.908550855085508857e+01	5.890844788378324637e+01
4.908610861086108912e+01	6.727268027300020492e+01
4.908670867086708967e+01	7.561305803111157786e+01
4.908730873087309021e+01	8.392545179900386643e+01
4.908790879087909076e+01	9.220575376225572484e+01
4.908850885088509131e+01	1.004498810299703280e+02
4.908910891089109185e+01	1.086537789856173077e+02
4.908970897089709240e+01	1.168134246060367616e+02
4.909030903090309295e+01	1.249248297448043701e+02
4.909090909090909349e+01	1.329840443762194582e+02
4.909150915091509404e+01	1.409871597962192880e+02
4.909210921092109459e+01	1.489303117765986997e+02
4.909270927092709513e+01	1.568096836689776126e+02
4.909330933093309568e+01	1.646215094550312585e+02
4.909390939093909623e+01	1.723620767395763380e+02
4.909450945094509677e+01	1.800277296831969238e+02
4.909510951095109732e+01	1.876148718711664856e+02
4.909570957095709787e+01	1.951199691155335643e+02
4.909630963096309841e+01	2.025395521873203108e+02
4.909690969096909896e+01	2.098702194758934922e+02
4.909750975097509951e+01	2.171086395726687499e+02
4.909810981098110005e+01	2.242515537764189446e+02
4.909870987098710060e+01	2.312957785175709660e+02
4.909930993099310115e+01	2.382382076989912605e+02
4.909990999099910169e+01	2.450758149508781116e+02
4.910051005100510224e+01	2.518056557975052669e+02
4.910111011101110279e+01	2.584248697336846590e+02
4.910171017101710333e+01	2.649306822089390607e+02
4.910231023102310388e+01	2.713204065175224287e+02
4.910291029102910443e+01	2.775914455925316702e+02
4.910351035103510497e+01	2.837412937025199540e+02
4.910411041104110552e+01	2.897675380491267561e+02
4.910471047104710607e+01	2.956678602644068405e+02
4.910531053105310662e+01	3.014400378066537201e+02
4.910591059105910716e+01	3.070819452536739504e+02
4.910651065106510771e+01	3.125915554925931588e+02
4.910711071107110826e+01	3.179669408054330688e+02
4.910771077107710880e+01	3.232062738498190697e+02
4.910831083108310935e+01	3.283078285343481184e+02
4.910891089108910990e+01	3.332699807882571577e+02
4.910951095109511044e+01	3.380912092251961099e+02
4.911011101110111099e+01	3.427700957010472393e+02
4.911071107110711154e+01	3.473053257658590383e+02
4.911131113111311208e+01	3.516956890101201338e+02
4.911191119111911263e+01	3.559400793057199621e+02
4.911251125112511318e+01	3.600374949420944404e+02
4.911311131113111372e+01	3.639870386581719686e+02
4.911371137113711427e+01	3.677879175708833941e+02
4.911431143114311482e+01	3.714394430011237773e+02
4.911491149114911536e+01	3.749410301981740758e+02
4.911551155115511591e+01	3.782921979637321215e+02
4.911611161116111646e+01	3.814925681768082768e+02
4.911671167116711700e+01	3.845418652208781509e+02
4.911731173117311755e+01	3.874399153147833204e+02
4.911791179117911810e+01	3.901866457489990694e+02
4.911851185118511864e+01	3.927820840289928128e+02
4.911911191119111919e+01	3.952263569274999213e+02
4.911971197119711974e+01	3.975196894476590046e+02
4.912031203120312028e+01	3.996624036990266973e+02
4.912091209120912083e+01	4.016549176886130681e+02
4.912151215121512138e+01	4.034977440291481798e+02
4.912211221122112192e+01	4.051914885668871307e+02
4.912271227122712247e+01	4.067368489313473674e+02
4.912331233123312302e+01	4.081346130094423188e+02
4.912391239123912356e+01	4.093856573465477595e+02
4.912451245124512411e+01	4.104909454771221817e+02
4.912511251125112466e+01	4.114515261875492911e+02
4.912571257125712521e+01	4.122685317139373637e+02
4.912631263126312575e+01	4.129431758776740935e+02
4.912691269126912630e+01	4.134767521615710848e+02
4.912751275127512685e+01	4.138706317294889345e+02
4.912811281128112739e+01	4.141262613923734648e+02
4.912871287128712794e+01	4.142451615236681732e+02
4.912931293129312849e+01	4.142289239270946837e+02
4.912991299129912903e+01	4.140792096598363514e+02
4.913051305130512958e+01	4.137977468141579607e+02
4.913111311131113013e+01	4.133863282605338441e+02
4.913171317131713067e+01	4.128468093553558447e+02
4.913231323132313122e+01	4.121811056163090257e+02
4.913291329132913177e+01	4.113911903684924027e+02
4.913351335133513231e+01	4.104790923643797669e+02
4.913411341134113286e+01	4.094468933806977020e+02
4.913471347134713341e+01	4.082967257952827254e+02
4.913531353135313395e+01	4.070307701469797621e+02
4.913591359135913450e+01	4.056512526816123341e+02
4.913651365136513505e+01	4.041604428870375045e+02
4.913711371137113559e+01	4.025606510202659365e+02
4.913771377137713614e+01	4.008542256296063897e+02
4.913831383138313669e+01	3.990435510747452099e+02
4.913891389138913723e+01	3.971310450476394749e+02
4.913951395139513778e+01	3.951191560970646037e+02
4.914011401140113833e+01	3.930103611595935149e+02
4.914071407140713887e+01	3.908071630997583270e+02
4.914131413141313942e+01	3.885120882620741440e+02
4.914191419141913997e+01	3.861276840375472261e+02
4.914251425142514051e+01	3.836565164472544325e+02
4.914311431143114106e+01	3.811011677454824280e+02
4.914371437143714161e+01	3.784642340448820050e+02
4.914431443144314215e+01	3.757483229660074926e+02
4.914491449144914270e+01	3.729560513135469364e+02
4.914551455145514325e+01	3.700900427814760860e+02
4.914611461146114380e+01	3.671529256892949888e+02
4.914671467146714434e+01	3.641473307514282851e+02
4.914731473147314489e+01	3.610758888817946399e+02
4.914791479147914544e+01	3.579412290354677566e+02
4.914851485148514598e+01	3.547459760892747340e+02
4.914911491149114653e+01	3.514927487630876612e+02
4.914971497149714708e+01	3.481841575834908440e+02
4.915031503150314762e+01	3.448228028914094239e+02
4.915091509150914817e+01	3.414112728952125053e+02
4.915151515151514872e+01	3.379521417707024398e+02
4.915211521152114926e+01	3.344479678093303505e+02
4.915271527152714981e+01	3.309012916158806661e+02
4.915331533153315036e+01	3.273146343567797771e+02
4.915391539153915090e+01	3.236904960601073640e+02
4.915451545154515145e+01	3.200313539682833266e+02
4.915511551155115200e+01	3.163396609443332181e+02
4.915571557155715254e+01	3.126178439325356067e+02
4.915631563156315309e+01	3.088683024741796430e+02
4.915691569156915364e+01	3.050934072790584537e+02
4.915751575157515418e+01	3.012954988532575840e+02
4.915811581158115473e+01	2.974768861837012537e+02
4.915871587158716238e+01	2.936398454798357420e+02
4.915931593159315582e+01	2.897866189727577648e+02
4.915991599159916348e+01	2.859194137719951527e+02
4.916051605160516402e+01	2.820404007800909199e+02
4.916111611161116457e+01	2.781517136650420525e+02
4.916171617161716512e+01	2.742554478905796032e+02
4.916231623162316566e+01	2.703536598042011292e+02
4.916291629162916621e+01	2.664483657827823890e+02
4.916351635163516676e+01	2.625415414355406938e+02
4.916411641164116730e+01	2.586351208640322170e+02
4.916471647164716785e+01	2.547309959788174183e+02
4.916531653165316840e+01	2.508310158723441816e+02
4.916591659165916894e+01	2.469369862475504647e+02
4.916651665166516949e+01	2.430506689016126529e+02
4.916711671167117004e+01	2.391737812642201675e+02
4.916771677167717058e+01	2.353079959896816717e+02
4.916831683168317113e+01	2.314549406021341440e+02
4.916891689168917168e+01	2.276161971930536367e+02
4.916951695169517222e+01	2.237933021702292251e+02
4.917011701170117277e+01	2.199877460573091810e+02
4.917071707170717332e+01	2.162009733429804328e+02
4.917131713171317386e+01	2.124343823788017005e+02
4.917191719171917441e+01	2.086893253246732911e+02
4.917251725172517496e+01	2.049671081408793611e+02
4.917311731173117550e+01	2.012689906256099164e+02
4.917371737173717605e+01	1.975961864968344912e+02
4.917431743174317660e+01	1.939498635173699768e+02
4.917491749174917715e+01	1.903311436619479196e+02
4.917551755175517769e+01	1.867411033250769208e+02
4.917611761176117824e+01	1.831807735684529916e+02
4.917671767176717879e+01	1.796511404066677358e+02
4.917731773177317933e+01	1.761531451299270543e+02
4.917791779177917988e+01	1.726876846624964230e+02
4.917851785178518043e+01	1.692556119555551959e+02
4.917911791179118097e+01	1.658577364131429874e+02
4.917971797179718152e+01	1.624948243498707541e+02
4.918031803180318207e+01	1.591675994790517734e+02
4.918091809180918261e+01	1.558767434299164449e+02
4.918151815181518316e+01	1.526228962925592896e+02
4.918211821182118371e+01	1.494066571892739717e+02
4.918271827182718425e+01	1.462285848709277616e+02
4.918331833183318480e+01	1.430891983370313199e+02
4.918391839183918535e+01	1.399889774781661060e+02
4.918451845184518589e+01	1.369283637394358379e+02
4.918511851185118644e+01	1.339077608036153606e+02
4.918571857185718699e+01	1.309275352926867413e+02
4.918631863186318753e+01	1.279880174864565276e+02
4.918691869186918808e+01	1.250895020569662961e+02
4.918751875187518863e+01	1.222322488174204551e+02
4.918811881188118917e+01	1.194164834843754903e+02
4.918871887188718972e+01	1.166423984519469172e+02
4.918931893189319027e+01	1.139101535768141105e+02
4.918991899189919081e+01	1.112198769728223908e+02
4.919051905190519136e+01	1.085716658139999993e+02
4.919111911191119191e+01	1.059655871448344016e+02
4.919171917191719245e+01	1.034016786966743098e+02
4.919231923192319300e+01	1.008799497091469988e+02
4.919291929192919355e+01	9.840038175550901656e+01
4.919351935193519409e+01	9.596292957087212017e+01
4.919411941194119464e+01	9.356752188227457623e+01
4.919471947194719519e+01	9.121406223959613158e+01
4.919531953195319574e+01	8.890242984634301138e+01
4.919591959195919628e+01	8.663248038935871875e+01
4.919651965196519683e+01	8.440404686904811626e+01
4.919711971197119738e+01	8.221694041948437359e+01
4.919771977197719792e+01	8.007095113181604518e+01
4.919831983198319847e+01	7.796584887084229365e+01
4.919891989198919902e+01	7.590138408624483191e+01
4.919951995199519956e+01	7.387728861771616096e+01
4.920012001200120011e+01	7.189327649325535674e+01
4.920072007200720066e+01	6.994904471993238815e+01
4.920132013201320120e+01	6.804427406645584142e+01
4.920192019201920175e+01	6.617862983690821466e+01
4.920252025202520230e+01	6.435176263504676797e+01
4.920312031203120284e+01	6.256330911859729582e+01
4.920372037203720339e+01	6.081289274300114300e+01
4.920432043204320394e+01	5.910012449410537272e+01
4.920492049204920448e+01	5.742460360931772101e+01
4.920552055205520503e+01	5.578591828677875242e+01
4.920612061206120558e+01	5.418364638213196116e+01
4.920672067206720612e+01	5.261735609250549572e+01
4.920732073207320667e+01	5.108660662734562408e+01
4.920792079207920722e+01	4.959094886577215533e+01
4.920852085208520776e+01	4.812992600015526534e+01
4.920912091209120831e+01	4.670307416564010339e+01
4.920972097209720886e+01	4.530992305537334630e+01
4.921032103210320940e+01	4.394999652121260425e+01
4.921092109210920995e+01	4.262281315972662554e+01
4.921152115211521050e+01	4.132788688331884686e+01
4.921212121212121104e+01	4.006472747633235088e+01
4.921272127212721159e+01	3.883284113601915521e+01
4.921332133213321214e+01	3.763173099060207250e+01
4.921392139213921268e+01	3.646089762073022200e+01
4.921452145214521323e+01	3.531983955313851453e+01
4.921512151215121378e+01	3.420805373802318883e+01
4.921572157215721433e+01	3.312503601331059855e+01
4.921632163216321487e+01	3.207028155355028787e+01
4.921692169216921542e+01	3.104328530346533910e+01
4.921752175217521597e+01	3.004354239621124734e+01
4.921812181218121651e+01	2.907054855641276703e+01
4.921872187218721706e+01	2.812380048806488020e+01
4.921932193219321761e+01	2.720279624740102165e+01
4.921992199219921815e+01	2.630703560084609194e+01
4.922052205220521870e+01	2.543602036818825951e+01
4.922112211221121925e+01	2.458925475111602665e+01
4.922172217221721979e+01	2.376624564728144406e+01
4.922232223222322034e+01	2.296650295006260478e+01
4.922292229222922089e+01	2.218953983420997034e+01
4.922352235223522143e+01	2.143487302757335655e+01
4.922412241224122198e+01	2.070202306911528822e+01
4.922472247224722253e+01	1.999051455342765138e+01
4.922532253225322307e+01	1.929987636197645884e+01
4.922592259225922362e+01	1.862964188130854026e+01
4.922652265226522417e+01	1.797934920846168438e+01
4.922712271227122471e+01	1.734854134382596413e+01
4.922772277227722526e+01	1.673676637171182691e+01
4.922832283228322581e+01	1.614357762888483094e+01
4.922892289228922635e+01	1.556853386133319539e+01
4.922952295229522690e+01	1.501119936953838874e+01
4.923012301230122745e+01	1.447114414252309977e+01
4.923072307230722799e+01	1.394794398095467258e+01
4.923132313231322854e+01	1.344118061726289604e+01
4.923192319231922909e+01	1.295044180167631431e+01
4.923252325232522963e+01	1.247532140510034360e+01
4.923312331233123018e+01	1.201541949903745099e+01
4.923372337233723073e+01	1.157034242827527137e+01
4.923432343234323127e+01	1.113970287435031103e+01
4.923492349234923182e+01	1.072311991007648224e+01
4.923552355235523237e+01	1.032021904542787816e+01
4.923612361236123292e+01	9.930632265064812003e+00
4.923672367236723346e+01	9.553998057791053711e+00
4.923732373237323401e+01	9.189961438229016011e+00
4.923792379237923456e+01	8.838173960998314982e+00
4.923852385238524221e+01	8.498293727680799492e+00
4.923912391239123565e+01	8.169985386853586107e+00
4.923972397239724330e+01	7.852920127468483891e+00
4.924032403240324385e+01	7.546775665854089432e+00
4.924092409240924439e+01	7.251236226613274383e+00
4.924152415241524494e+01	6.965992517685876351e+00
4.924212421242124549e+01	6.690741699842710055e+00
4.924272427242724604e+01	6.425187350873240000e+00
4.924332433243324658e+01	6.169039424725319520e+00
4.924392439243924713e+01	5.922014205851088953e+00
4.924452445244524768e+01	5.683834259008744283e+00
4.924512451245124822e+01	5.454228374765127896e+00
4.924572457245724877e+01	5.232931510939358155e+00
4.924632463246324932e+01	5.019684730222336633e+00
4.924692469246924986e+01	4.814235134202162314e+00
4.924752475247525041e+01	4.616335794019446048e+00
4.924812481248125096e+01	4.425745677871303130e+00
4.924872487248725150e+01	4.242229583254800040e+00
4.924932493249325205e+01	4.065558045280586619e+00
4.924992499249925260e+01	3.895507264650790891e+00
4.925052505250525314e+01	3.731859019934380406e+00
4.925112511251125369e+01	3.574400584728958385e+00
4.925172517251725424e+01	3.422924640580434996e+00
4.925232523252325478e+01	3.277229188117708247e+00
4.925292529252925533e+01	3.137117456570582164e+00
4.925352535253525588e+01	3.002397811832085761e+00
4.925412541254125642e+01	2.872883663219270467e+00
4.925472547254725697e+01	2.748393369079408011e+00
4.925532553255325752e+01	2.628750141381114513e+00
4.925592559255925806e+01	2.513781949422677187e+00
4.925652565256525861e+01	2.403321422782364714e+00
4.925712571257125916e+01	2.297205753628107860e+00
4.925772577257725970e+01	2.195276598496412657e+00
4.925832583258326025e+01	2.097379979642965520e+00
4.925892589258926080e+01	2.003366186059852172e+00
4.925952595259526134e+01	1.913089674246949867e+00
4.926012601260126189e+01	1.826408968817673006e+00
4.926072607260726244e+01	1.743186563011947854e+00
4.926132613261326298e+01	1.663288819182104916e+00
4.926192619261926353e+01	1.586585869310324748e+00
4.926252625262526408e+01	1.512951515609283426e+00
4.926312631263126462e+01	1.442263131250886454e+00
4.926372637263726517e+01	1.374401561261373361e+00
4.926432643264326572e+01	1.309251023614607545e+00
4.926492649264926627e+01	1.246699010549215503e+00
4.926552655265526681e+01	1.186636190129146451e+00
4.926612661266126736e+01	1.128956308061575209e+00
4.926672667266726791e+01	1.073556082102327114e+00
4.926732673267326845e+01	1.020335117927968716e+00
4.926792679267926900e+01	9.691958055822228468e-01
4.926852685268526955e+01	9.200432223034582524e-01
4.926912691269127009e+01	8.727850355941447758e-01
4.926972697269727064e+01	8.273314065161123665e-01
4.927032703270327119e+01	7.835948931915655002e-01
4.927092709270927173e+01	7.414903544860157458e-01
4.927152715271527228e+01	7.009348538458952671e-01
4.927212721272127283e+01	6.618475632603846304e-01
4.927272727272727337e+01	6.241496673140789486e-01
4.927332733273327392e+01	5.877642672943677038e-01
4.927392739273927447e+01	5.526162853149487741e-01
4.927452745274527501e+01	5.186323684146251223e-01
4.927512751275127556e+01	4.857407925884242861e-01
4.927572757275727611e+01	4.538713667062422297e-01
4.927632763276327665e+01	4.229553362724330912e-01
4.927692769276927720e+01	3.929252869782301483e-01
4.927752775277527775e+01	3.637150479974073924e-01
4.927812781278127829e+01	3.352595949742900316e-01
4.927872787278727884e+01	3.074949526519676901e-01
4.927932793279327939e+01	2.803580970874400280e-01
4.927992799279927993e+01	2.537868573993362076e-01
4.928052805280528048e+01	2.277198169928424387e-01
4.928112811281128103e+01	2.020962142054761879e-01
4.928172817281728157e+01	1.768558423164307836e-01
4.928232823282328212e+01	1.519389488612635508e-01
4.928292829282928267e+01	1.272861341928231971e-01
4.928352835283528321e+01	1.028382492283905769e-01
4.928412841284128376e+01	7.853629232214373590e-02
4.928472847284728431e+01	5.432130520114447636e-02
4.928532853285328486e+01	3.013426790218745599e-02
4.928592859285928540e+01	5.915992645951384521e-03
4.928652865286528595e+01	-1.839298341596556918e-02
4.928712871287128650e+01	-4.285250664640288809e-02
4.928772877287728704e+01	-6.752291662650808379e-02
4.928832883288328759e+01	-9.246515718504899617e-02
4.928892889288928814e+01	-1.177408888208672511e-01
4.928952895289528868e+01	-1.434126025869136289e-01
4.929012901290128923e+01	-1.695437355049672079e-01
4.929072907290728978e+01	-1.961987875807582327e-01
4.929132913291329032e+01	-2.234434404897320536e-01
4.929192919291929087e+01	-2.513446780041397877e-01
4.929252925292529142e+01	-2.799709082324722820e-01
4.929312931293129196e+01	-3.093920877424833904e-01
4.929372937293729251e+01	-3.396798476391508781e-01
4.929432943294329306e+01	-3.709076216688908523e-01
4.929492949294929360e+01	-4.031507764211865741e-01
4.929552955295529415e+01	-4.364867436984561921e-01
4.929612961296129470e+01	-4.709951551245282753e-01
4.929672967296729524e+01	-5.067579790614497037e-01
4.929732973297329579e+01	-5.438596599035622203e-01
4.929792979297929634e+01	-5.823872598168042813e-01
4.929852985298529688e+01	-6.224306029900653625e-01
4.929912991299129743e+01	-6.640824224641056484e-01
4.929972997299729798e+01	-7.074385096020633368e-01
4.930033003300329852e+01	-7.525978662639200012e-01
4.930093009300929907e+01	-7.996628597454600307e-01
4.930153015301529962e+01	-8.487393805402507763e-01
4.930213021302130016e+01	-8.999370029810062066e-01
4.930273027302730071e+01	-9.533691488143500870e-01
4.930333033303330126e+01	-1.009153253760477931e+00
4.930393039303930180e+01	-1.067410937106552105e+00
4.930453045304530235e+01	-1.128268174379806865e+00
4.930513051305130290e+01	-1.191855473143333510e+00
4.930573057305730345e+01	-1.258308051954352358e+00
4.930633063306330399e+01	-1.327766022521368328e+00
4.930693069306930454e+01	-1.400374575093161322e+00
4.930753075307530509e+01	-1.476284167108781631e+00
4.930813081308130563e+01	-1.555650715133836348e+00
4.930873087308730618e+01	-1.638635790104297607e+00
4.930933093309330673e+01	-1.725406815894669155e+00
4.930993099309930727e+01	-1.816137271222947103e+00
4.931053105310530782e+01	-1.911006894899918818e+00
4.931113111311130837e+01	-2.010201894425437175e+00
4.931173117311730891e+01	-2.113915157929011635e+00
4.931233123312330946e+01	-2.222346469446468742e+00
4.931293129312931001e+01	-2.335702727518658151e+00
4.931353135313531055e+01	-2.454198167091944605e+00
4.931413141314131110e+01	-2.578054584693795448e+00
4.931473147314731165e+01	-2.707501566849820129e+00
4.931533153315331219e+01	-2.842776721701494758e+00
4.931593159315931274e+01	-2.984125913776084715e+00
4.931653165316531329e+01	-3.131803501852252758e+00
4.931713171317131383e+01	-3.286072579856448517e+00
4.931773177317731438e+01	-3.447205220716061724e+00
4.931833183318332203e+01	-3.615482725316746304e+00
4.931893189318931547e+01	-3.791195867074408365e+00
4.931953195319532313e+01	-3.974645146900262827e+00
4.932013201320132367e+01	-4.166141047936429587e+00
4.932073207320732422e+01	-4.366004292729795289e+00
4.932133213321332477e+01	-4.574566102706365101e+00
4.932193219321932531e+01	-4.792168459796068980e+00
4.932253225322532586e+01	-5.019164370044956414e+00
4.932313231323132641e+01	-5.255918129038662734e+00
4.932373237323732695e+01	-5.502805588946753090e+00
4.932433243324332750e+01	-5.760214426983606195e+00
4.932493249324932805e+01	-6.028544415066430240e+00
4.932553255325532859e+01	-6.308207690435785331e+00
4.932613261326132914e+01	-6.599629026988345082e+00
4.932673267326732969e+01	-6.903246107055456271e+00
4.932733273327333023e+01	-7.219509793344482951e+00
4.932793279327933078e+01	-7.548884400743220979e+00
4.932853285328533133e+01	-7.891847967670226005e+00
4.932913291329133187e+01	-8.248892526636570466e+00
4.932973297329733242e+01	-8.620524373666702544e+00
4.933033303330333297e+01	-9.007264336207883915e+00
4.933093309330933351e+01	-9.409648039139920428e+00
4.933153315331533406e+01	-9.828226168477756985e+00
4.933213321332133461e+01	-1.026356473234184108e+01
4.933273327332733516e+01	-1.071624531875180075e+01
4.933333333333333570e+01	-1.118686534978074398e+01
4.933393339333933625e+01	-1.167603833158855409e+01
4.933453345334533680e+01	-1.218439409983423261e+01
4.933513351335133734e+01	-1.271257905310622505e+01
4.933573357335733789e+01	-1.326125639951277257e+01
4.933633363336333844e+01	-1.383110638249173974e+01
4.933693369336933898e+01	-1.442282649959581065e+01
4.933753375337533953e+01	-1.503713171666967696e+01
4.933813381338134008e+01	-1.567475467401500744e+01
4.933873387338734062e+01	-1.633644588391758035e+01
4.933933393339334117e+01	-1.702297391889127454e+01
4.933993399339934172e+01	-1.773512558997831690e+01
4.934053405340534226e+01	-1.847370611442804389e+01
4.934113411341134281e+01	-1.923953927206066439e+01
4.934173417341734336e+01	-2.003346754960643494e+01
4.934233423342334390e+01	-2.085635227229600730e+01
4.934293429342934445e+01	-2.170907372196246499e+01
4.934353435343534500e+01	-2.259253124090246700e+01
4.934413441344134554e+01	-2.350764332072908402e+01
4.934473447344734609e+01	-2.445534767543712817e+01
4.934533453345334664e+01	-2.543660129788905877e+01
4.934593459345934718e+01	-2.645238049891804977e+01
4.934653465346534773e+01	-2.750368092823388011e+01
4.934713471347134828e+01	-2.859151757630815283e+01
4.934773477347734882e+01	-2.971692475640377396e+01
4.934833483348334937e+01	-3.088095606590922060e+01
4.934893489348934992e+01	-3.208468432612571775e+01
4.934953495349535046e+01	-3.332920149965312362e+01
4.935013501350135101e+01	-3.461561858451275242e+01
4.935073507350735156e+01	-3.594506548414008762e+01
4.935133513351335210e+01	-3.731869085237926242e+01
4.935193519351935265e+01	-3.873766191260588698e+01
4.935253525352535320e+01	-4.020316425010611994e+01
4.935313531353135375e+01	-4.171640158368038698e+01
4.935373537353735429e+01	-4.327859548545863788e+01
4.935433543354335484e+01	-4.489098510023638511e+01
4.935493549354935539e+01	-4.655482681937144207e+01
4.935553555355535593e+01	-4.827139392638943605e+01
4.935613561356135648e+01	-5.004197621065145540e+01
4.935673567356735703e+01	-5.186787954823889635e+01
4.935733573357335757e+01	-5.375042544922110466e+01
4.935793579357935812e+01	-5.569095057047984909e+01
4.935853585358535867e+01	-5.769080619328421022e+01
4.935913591359135921e+01	-5.975135766481587751e+01
4.935973597359735976e+01	-6.187398380287088884e+01
4.936033603360336031e+01	-6.406007626297281377e+01
4.936093609360936085e+01	-6.631103886716140039e+01
4.936153615361536140e+01	-6.862828689373729674e+01
4.936213621362136195e+01	-7.101324632726965547e+01
4.936273627362736249e+01	-7.346735306819967093e+01
4.936333633363336304e+01	-7.599205210140202382e+01
4.936393639363936359e+01	-7.858879662309531966e+01
4.936453645364536413e+01	-8.125904712552475928e+01
4.936513651365136468e+01	-8.400427043887791001e+01
4.936573657365736523e+01	-8.682593872992687523e+01
4.936633663366336577e+01	-8.972552845693219581e+01
4.936693669366936632e+01	-9.270451928038484368e+01
4.936753675367536687e+01	-9.576439292920348123e+01
4.936813681368136741e+01	-9.890663202205367099e+01
4.936873687368736796e+01	-1.021327188434991626e+02
4.936933693369336851e+01	-1.054441340747504228e+02
4.936993699369936905e+01	-1.088423554788234497e+02
4.937053705370536960e+01	-1.123288565468205036e+02
4.937113711371137015e+01	-1.159051050773506120e+02
4.937173717371737069e+01	-1.195725617340859230e+02
4.937233723372337124e+01	-1.233326785428922534e+02
4.937293729372937179e+01	-1.271868973510270564e+02
4.937353735373537233e+01	-1.311366482380717571e+02
4.937413741374137288e+01	-1.351833478816355978e+02
4.937473747374737343e+01	-1.393283978781435053e+02
4.937533753375337398e+01	-1.435731830190928235e+02
4.937593759375937452e+01	-1.479190695232403243e+02
4.937653765376537507e+01	-1.523674032252494044e+02
4.937713771377137562e+01	-1.569195077214149308e+02
4.937773777377737616e+01	-1.615766824731534257e+02
4.937833783378337671e+01	-1.663402008690334242e+02
4.937893789378937726e+01	-1.712113082462025204e+02
4.937953795379537780e+01	-1.761912198721490483e+02
4.938013801380137835e+01	-1.812811188878276880e+02
4.938073807380737890e+01	-1.864821542132579566e+02
4.938133813381337944e+01	-1.917954384168042452e+02
4.938193819381937999e+01	-1.972220455494207840e+02
4.938253825382538054e+01	-2.027630089452531479e+02
4.938313831383138108e+01	-2.084193189900609013e+02
4.938373837383738163e+01	-2.141919208590391577e+02
4.938433843384338218e+01	-2.200817122256902394e+02
4.938493849384938272e+01	-2.260895409434999124e+02
4.938553855385538327e+01	-2.322162027022804409e+02
4.938613861386138382e+01	-2.384624386610973090e+02
4.938673867386738436e+01	-2.448289330598469746e+02
4.938733873387338491e+01	-2.513163108115906255e+02
4.938793879387938546e+01	-2.579251350778936853e+02
4.938853885388538600e+01	-2.646559048226304185e+02
4.938913891389138655e+01	-2.715090523745941482e+02
4.938973897389738710e+01	-2.784849409586256002e+02
4.939033903390338764e+01	-2.855838622270802034e+02
4.939093909390938819e+01	-2.928060337868181477e+02
4.939153915391538874e+01	-3.001515967245006209e+02
4.939213921392138928e+01	-3.076206131330590665e+02
4.939273927392738983e+01	-3.152130636422894554e+02
4.939333933393339038e+01	-3.229288449566166719e+02
4.939393939393939092e+01	-3.307677674031451147e+02
4.939453945394539147e+01	-3.387295524932026183e+02
4.939513951395139202e+01	-3.468138305006547739e+02
4.939573957395739257e+01	-3.550201380603489270e+02
4.939633963396339311e+01	-3.633479157901151098e+02
4.939693969396939366e+01	-3.717965059398212020e+02
4.939753975397539421e+01	-3.803651500710495839e+02
4.939813981398140186e+01	-3.890529867710160374e+02
4.939873987398739530e+01	-3.978590494044315165e+02
4.939933993399340295e+01	-4.067822639070318473e+02
4.939993999399939639e+01	-4.158214466245777885e+02
4.940054005400540404e+01	-4.249753022011686880e+02
4.940114011401140459e+01	-4.342424215207429370e+02
4.940174017401740514e+01	-4.436212797056920181e+02
4.940234023402340569e+01	-4.531102341765416668e+02
4.940294029402940623e+01	-4.627075227766786725e+02
4.940354035403540678e+01	-4.724112619661266876e+02
4.940414041404140733e+01	-4.822194450884027788e+02
4.940474047404740787e+01	-4.921299407144647375e+02
4.940534053405340842e+01	-5.021404910678136275e+02
4.940594059405940897e+01	-5.122487105347715897e+02
4.940654065406540951e+01	-5.224520842639808507e+02
4.940714071407141006e+01	-5.327479668591244035e+02
4.940774077407741061e+01	-5.431335811688976491e+02
4.940834083408341115e+01	-5.536060171781722374e+02
4.940894089408941170e+01	-5.641622310043294419e+02
4.940954095409541225e+01	-5.747990440026408123e+02
4.941014101410141279e+01	-5.855131419845710070e+02
4.941074107410741334e+01	-5.963010745527981271e+02
4.941134113411341389e+01	-6.071592545567075376e+02
4.941194119411941443e+01	-6.180839576720244395e+02
4.941254125412541498e+01	-6.290713221082123709e+02
4.941314131413141553e+01	-6.401173484471287338e+02
4.941374137413741607e+01	-6.512178996164037699e+02
4.941434143414341662e+01	-6.623687010008516154e+02
4.941494149414941717e+01	-6.735653406951796569e+02
4.941554155415541771e+01	-6.848032699010826718e+02
4.941614161416141826e+01	-6.960778034717536684e+02
4.941674167416741881e+01	-7.073841206066819041e+02
4.941734173417341935e+01	-7.187172656994795261e+02
4.941794179417941990e+01	-7.300721493413406051e+02
4.941854185418542045e+01	-7.414435494826021795e+02
4.941914191419142099e+01	-7.528261127546918487e+02
4.941974197419742154e+01	-7.642143559546182132e+02
4.942034203420342209e+01	-7.756026676939632125e+02
4.942094209420942263e+01	-7.869853102141771615e+02
4.942154215421542318e+01	-7.983564213697995910e+02
4.942214221422142373e+01	-8.097100167810060611e+02
4.942274227422742428e+01	-8.210399921567420733e+02
4.942334233423342482e+01	-8.323401257894348646e+02
4.942394239423942537e+01	-8.436040812221494889e+02
4.942454245424542592e+01	-8.548254100887461391e+02
4.942514251425142646e+01	-8.659975551274701502e+02
4.942574257425742701e+01	-8.771138533681190665e+02
4.942634263426342756e+01	-8.881675394927124216e+02
4.942694269426942810e+01	-8.991517493694054792e+02
4.942754275427542865e+01	-9.100595237590582656e+02
4.942814281428142920e+01	-9.208838121937344567e+02
4.942874287428742974e+01	-9.316174770260620335e+02
4.942934293429343029e+01	-9.422532976482137883e+02
4.942994299429943084e+01	-9.527839748789681380e+02
4.943054305430543138e+01	-9.632021355170602419e+02
4.943114311431143193e+01	-9.735003370588116240e+02
4.943174317431743248e+01	-9.836710725777045354e+02
4.943234323432343302e+01	-9.937067757633658402e+02
4.943294329432943357e+01	-1.003599826117130419e+03
4.943354335433543412e+01	-1.013342554301094310e+03
4.943414341434143466e+01	-1.022927247637292567e+03
4.943474347434743521e+01	-1.032346155753431503e+03
4.943534353435343576e+01	-1.041591496371246649e+03
4.943594359435943630e+01	-1.050655461233367987e+03
4.943654365436543685e+01	-1.059530222164295992e+03
4.943714371437143740e+01	-1.068207937260829340e+03
4.943774377437743794e+01	-1.076680757206996077e+03
4.943834383438343849e+01	-1.084940831708369842e+03
4.943894389438943904e+01	-1.092980316040290290e+03
4.943954395439543958e+01	-1.100791377704366369e+03
4.944014401440144013e+01	-1.108366203187317296e+03
4.944074407440744068e+01	-1.115697004816016715e+03
4.944134413441344122e+01	-1.122776027702361716e+03
4.944194419441944177e+01	-1.129595556771327210e+03
4.944254425442544232e+01	-1.136147923865412395e+03
4.944314431443144287e+01	-1.142425514918394811e+03
4.944374437443744341e+01	-1.148420777191173784e+03
4.944434443444344396e+01	-1.154126226562212196e+03
4.944494449444944451e+01	-1.159534454864964573e+03
4.944554455445544505e+01	-1.164638137264421403e+03
4.944614461446144560e+01	-1.169430039664814103e+03
4.944674467446744615e+01	-1.173903026140263137e+03
4.944734473447344669e+01	-1.178050066380070575e+03
4.944794479447944724e+01	-1.181864243140173357e+03
4.944854485448544779e+01	-1.185338759692151825e+03
4.944914491449144833e+01	-1.188466947261066707e+03
4.944974497449744888e+01	-1.191242272443278125e+03
4.945034503450344943e+01	-1.193658344595280823e+03
4.945094509450944997e+01	-1.195708923184547302e+03
4.945154515451545052e+01	-1.197387925093272088e+03
4.945214521452145107e+01	-1.198689431865778943e+03
4.945274527452745161e+01	-1.199607696890449915e+03
4.945334533453345216e+01	-1.200137152506826169e+03
4.945394539453945271e+01	-1.200272417028642394e+03
4.945454545454545325e+01	-1.200008301673459755e+03
4.945514551455145380e+01	-1.199339817389618247e+03
4.945574557455745435e+01	-1.198262181571175006e+03
4.945634563456345489e+01	-1.196770824651644489e+03
4.945694569456945544e+01	-1.194861396567238671e+03
4.945754575457545599e+01	-1.192529773080546647e+03
4.945814581458145653e+01	-1.189772061955474328e+03
4.945874587458745708e+01	-1.186584608974551657e+03
4.945934593459345763e+01	-1.182964003789616527e+03
4.945994599459945817e+01	-1.178907085597185414e+03
4.946054605460545872e+01	-1.174410948629809809e+03
4.946114611461145927e+01	-1.169472947454939231e+03
4.946174617461745981e+01	-1.164090702072966224e+03
4.946234623462346036e+01	-1.158262102806259009e+03
4.946294629462946091e+01	-1.151985314971231446e+03
4.946354635463546146e+01	-1.145258783325670038e+03
4.946414641464146200e+01	-1.138081236283735734e+03
4.946474647464746255e+01	-1.130451689891370279e+03
4.946534653465346310e+01	-1.122369451554950956e+03
4.946594659465946364e+01	-1.113834123516414820e+03
4.946654665466546419e+01	-1.104845606068283359e+03
4.946714671467146474e+01	-1.095404100502281835e+03
4.946774677467746528e+01	-1.085510111785617710e+03
4.946834683468346583e+01	-1.075164450959172427e+03
4.946894689468946638e+01	-1.064368237252311928e+03
4.946954695469546692e+01	-1.053122899909232501e+03
4.947014701470146747e+01	-1.041430179722155117e+03
4.947074707470746802e+01	-1.029292130267026778e+03
4.947134713471346856e+01	-1.016711118837729373e+03
4.947194719471946911e+01	-1.003689827075176254e+03
4.947254725472546966e+01	-9.902312512880266695e+02
4.947314731473147020e+01	-9.763387024621706587e+02
4.947374737473747075e+01	-9.620158059565214899e+02
4.947434743474347130e+01	-9.472665008829628732e+02
4.947494749474947184e+01	-9.320950391688681975e+02
4.947554755475547239e+01	-9.165059843008735925e+02
4.947614761476147294e+01	-9.005042097490204469e+02
4.947674767476747348e+01	-8.840948970709140440e+02
4.947734773477347403e+01	-8.672835336958025891e+02
4.947794779477948168e+01	-8.500759103890236474e+02
4.947854785478547512e+01	-8.324781183976635930e+02
4.947914791479148278e+01	-8.144965462786572061e+02
4.947974797479747622e+01	-7.961378764110761495e+02
4.948034803480348387e+01	-7.774090811946670101e+02
4.948094809480948442e+01	-7.583174189372417686e+02
4.948154815481548496e+01	-7.388704294338850787e+02
4.948214821482148551e+01	-7.190759292413648609e+02
4.948274827482748606e+01	-6.989420066516078123e+02
4.948334833483348660e+01	-6.784770163684577255e+02
4.948394839483948715e+01	-6.576895738924146144e+02
4.948454845484548770e+01	-6.365885496183810801e+02
4.948514851485148824e+01	-6.151830626519383713e+02
4.948574857485748879e+01	-5.934824743500111026e+02
4.948634863486348934e+01	-5.714963815921905734e+02
4.948694869486948988e+01	-5.492346097893790784e+02
4.948754875487549043e+01	-5.267072056367575215e+02
4.948814881488149098e+01	-5.039244296185344183e+02
4.948874887488749152e+01	-4.808967482721499778e+02
4.948934893489349207e+01	-4.576348262200939416e+02
4.948994899489949262e+01	-4.341495179777745648e+02
4.949054905490549316e+01	-4.104518595461585164e+02
4.949114911491149371e+01	-3.865530597983051848e+02
4.949174917491749426e+01	-3.624644916691518119e+02
4.949234923492349481e+01	-3.381976831582105092e+02
4.949294929492949535e+01	-3.137643081551169075e+02
4.949354935493549590e+01	-2.891761770982436701e+02
4.949414941494149645e+01	-2.644452274767962194e+02
4.949474947494749699e+01	-2.395835141870933001e+02
4.949534953495349754e+01	-2.146031997538916016e+02
4.949594959495949809e+01	-1.895165444278648863e+02
4.949654965496549863e+01	-1.643358961705034744e+02
4.949714971497149918e+01	-1.390736805378508052e+02
4.949774977497749973e+01	-1.137423904746975154e+02
4.949834983498350027e+01	-8.835457603093416878e+01
4.949894989498950082e+01	-6.292283401188440450e+01
4.949954995499550137e+01	-3.745979757458743364e+01
4.950015001500150191e+01	-1.197812578200799294e+01
4.950075007500750246e+01	1.350950687273536488e+01
4.950135013501350301e+01	3.899042095999398327e+01
4.950195019501950355e+01	6.445194261295138460e+01
4.950255025502550410e+01	8.988141402050857209e+01
4.950315031503150465e+01	1.152662039016263265e+02
4.950375037503750519e+01	1.405937179489272069e+02
4.950435043504350574e+01	1.658514092295445437e+02
4.950495049504950629e+01	1.910267885311776297e+02
4.950555055505550683e+01	2.161074346414343665e+02
4.950615061506150738e+01	2.410810045486336435e+02
4.950675067506750793e+01	2.659352435523486520e+02
4.950735073507350847e+01	2.906579952721276072e+02
4.950795079507950902e+01	3.152372115429503197e+02
4.950855085508550957e+01	3.396609621861590540e+02
4.950915091509151011e+01	3.639174446447970013e+02
4.950975097509751066e+01	3.879949934724813829e+02
4.951035103510351121e+01	4.118820896651332077e+02
4.951095109510951175e+01	4.355673698251493988e+02
4.951155115511551230e+01	4.590396351478337920e+02
4.951215121512151285e+01	4.822878602201505487e+02
4.951275127512751340e+01	5.053012016221783824e+02
4.951335133513351394e+01	5.280690063218730756e+02
4.951395139513951449e+01	5.505808198541128604e+02
4.951455145514551504e+01	5.728263942752589628e+02
4.951515151515151558e+01	5.947956958848277509e+02
4.951575157515751613e+01	6.164789127061752652e+02
4.951635163516351668e+01	6.378664617184872441e+02
4.951695169516951722e+01	6.589489958326753367e+02
4.951755175517551777e+01	6.797174106041748018e+02
4.951815181518151832e+01	7.001628506760383743e+02
4.951875187518751886e+01	7.202767159460360062e+02
4.951935193519351941e+01	7.400506674519455146e+02
4.951995199519951996e+01	7.594766329695582954e+02
4.952055205520552050e+01	7.785468123183536591e+02
4.952115211521152105e+01	7.972536823702052970e+02
4.952175217521752160e+01	8.155900017569013016e+02
4.952235223522352214e+01	8.335488152726595672e+02
4.952295229522952269e+01	8.511234579682773074e+02
4.952355235523552324e+01	8.683075589339373437e+02
4.952415241524152378e+01	8.850950447681731248e+02
4.952475247524752433e+01	9.014801427308636903e+02
4.952535253525352488e+01	9.174573835786143263e+02
4.952595259525952542e+01	9.330216040812708798e+02
4.952655265526552597e+01	9.481679492187563483e+02
4.952715271527152652e+01	9.628918740578535562e+02
4.952775277527752706e+01	9.771891453089654078e+02
4.952835283528352761e+01	9.910558425633294064e+02
4.952895289528952816e+01	1.004488359211531815e+03
4.952955295529552870e+01	1.017483403044667966e+03
4.953015301530152925e+01	1.030037996539790583e+03
4.953075307530752980e+01	1.042149476831797529e+03
4.953135313531353034e+01	1.053815495374244392e+03
4.953195319531953089e+01	1.065034017291952750e+03
4.953255325532553144e+01	1.075803320428733969e+03
4.953315331533153199e+01	1.086121994093812646e+03
4.953375337533753253e+01	1.095988937511044014e+03
4.953435343534353308e+01	1.105403357975214249e+03
4.953495349534953363e+01	1.114364768720202164e+03
4.953555355535553417e+01	1.122872986504031815e+03
4.953615361536153472e+01	1.130928128916202013e+03
4.953675367536753527e+01	1.138530611413000315e+03
4.953735373537353581e+01	1.145681144086782751e+03
4.953795379537953636e+01	1.152380728175549848e+03
4.953855385538553691e+01	1.158630652319364344e+03
4.953915391539153745e+01	1.164432488570462965e+03
4.953975397539753800e+01	1.169788088164175178e+03
4.954035403540353855e+01	1.174699577057983333e+03
4.954095409540953909e+01	1.179169351246279348e+03
4.954155415541553964e+01	1.183200071858630054e+03
4.954215421542154019e+01	1.186794660049531103e+03
4.954275427542754073e+01	1.189956291687807607e+03
4.954335433543354128e+01	1.192688391854029533e+03
4.954395439543954183e+01	1.194994629154452468e+03
4.954455445544554237e+01	1.196878909860111889e+03
4.954515451545154292e+01	1.198345371879874165e+03
4.954575457545754347e+01	1.199398378576346659e+03
4.954635463546354401e+01	1.200042512433612728e+03
4.954695469546954456e+01	1.200282568585934087e+03
4.954755475547554511e+01	1.200123548216513655e+03
4.954815481548154565e+01	1.199570651835598937e+03
4.954875487548754620e+01	1.198629272447122275e+03
4.954935493549354675e+01	1.197304988613232126e+03
4.954995499549954729e+01	1.195603557425966301e+03
4.955055505550554784e+01	1.193530907395391750e+03
4.955115511551154839e+01	1.191093131263522309e+03
4.955175517551754893e+01	1.188296478753240990e+03
4.955235523552354948e+01	1.185147349261496856e+03
4.955295529552955003e+01	1.181652284505913485e+03
4.955355535553555058e+01	1.177817961133949211e+03
4.955415541554155112e+01	1.173651183303607013e+03
4.955475547554755167e+01	1.169158875244678256e+03
4.955535553555355222e+01	1.164348073809313291e+03
4.955595559555955276e+01	1.159225921020670967e+03
4.955655565556555331e+01	1.153799656628252023e+03
4.955715571557155386e+01	1.148076610678344650e+03
4.955775577557756151e+01	1.142064196107950238e+03
4.955835583558355495e+01	1.135769901370312482e+03
4.955895589558956260e+01	1.129201283100049750e+03
4.955955595559555604e+01	1.122365958825732832e+03
4.956015601560156369e+01	1.115271599737521683e+03
4.956075607560756424e+01	1.107925923517310139e+03
4.956135613561356479e+01	1.100336687238620470e+03
4.956195619561956534e+01	1.092511680343290436e+03
4.956255625562556588e+01	1.084458717701759269e+03
4.956315631563156643e+01	1.076185632763560307e+03
4.956375637563756698e+01	1.067700270804382626e+03
4.956435643564356752e+01	1.059010482275846698e+03
4.956495649564956807e+01	1.050124116263883934e+03
4.956555655565556862e+01	1.041049014061381968e+03
4.956615661566156916e+01	1.031793002860497381e+03
4.956675667566756971e+01	1.022363889569799881e+03
4.956735673567357026e+01	1.012769454761136785e+03
4.956795679567957080e+01	1.003017446750891850e+03
4.956855685568557135e+01	9.931155758199793127e+02
4.956915691569157190e+01	9.830715085767462824e+02
4.956975697569757244e+01	9.728928624666120868e+02
4.957035703570357299e+01	9.625872004320540327e+02
4.957095709570957354e+01	9.521620257262886753e+02
4.957155715571557408e+01	9.416247768836886962e+02
4.957215721572157463e+01	9.309828228497779037e+02
4.957275727572757518e+01	9.202434582733162642e+02
4.957335733573357572e+01	9.094138989627963383e+02
4.957395739573957627e+01	8.985012775093355231e+02
4.957455745574557682e+01	8.875126390777568304e+02
4.957515751575157736e+01	8.764549373673611399e+02
4.957575757575757791e+01	8.653350307436429603e+02
4.957635763576357846e+01	8.541596785419815205e+02
4.957695769576957900e+01	8.429355375440321723e+02
4.957755775577557955e+01	8.316691586273778967e+02
4.957815781578158010e+01	8.203669835887048976e+02
4.957875787578758064e+01	8.090353421405479821e+02
4.957935793579358119e+01	7.976804490814467954e+02
4.957995799579958174e+01	7.863084016390877196e+02
4.958055805580558228e+01	7.749251769858320813e+02
4.958115811581158283e+01	7.635366299257797209e+02
4.958175817581758338e+01	7.521484907523446282e+02
4.958235823582358393e+01	7.407663632750837905e+02
4.958295829582958447e+01	7.293957230143566903e+02
4.958355835583558502e+01	7.180419155621896152e+02
4.958415841584158557e+01	7.067101551075301131e+02
4.958475847584758611e+01	6.954055231239154864e+02
4.958535853585358666e+01	6.841329672174098278e+02
4.958595859585958721e+01	6.728973001324851566e+02
4.958655865586558775e+01	6.617031989133954539e+02
4.958715871587158830e+01	6.505552042184181119e+02
4.958775877587758885e+01	6.394577197842156693e+02
4.958835883588358939e+01	6.284150120374306425e+02
4.958895889588958994e+01	6.174312098505008635e+02
4.958955895589559049e+01	6.065103044385670046e+02
4.959015901590159103e+01	5.956561493942270999e+02
4.959075907590759158e+01	5.848724608568018084e+02
4.959135913591359213e+01	5.741628178126698003e+02
4.959195919591959267e+01	5.635306625231355611e+02
4.959255925592559322e+01	5.529793010762336962e+02
4.959315931593159377e+01	5.425119040587746895e+02
4.959375937593759431e+01	5.321315073448997737e+02
4.959435943594359486e+01	5.218410129973057110e+02
4.959495949594959541e+01	5.116431902773171032e+02
4.959555955595559595e+01	5.015406767598623219e+02
4.959615961596159650e+01	4.915359795494319428e+02
4.959675967596759705e+01	4.816314765930354156e+02
4.959735973597359759e+01	4.718294180861475979e+02
4.959795979597959814e+01	4.621319279676346810e+02
4.959855985598559869e+01	4.525410054996181088e+02
4.959915991599159923e+01	4.430585269282457830e+02
4.959975997599759978e+01	4.336862472213248338e+02
4.960036003600360033e+01	4.244258018787861602e+02
4.960096009600960087e+01	4.152787088119634973e+02
4.960156015601560142e+01	4.062463702876843854e+02
4.960216021602160197e+01	3.973300749331804127e+02
4.960276027602760252e+01	3.885309997978878869e+02
4.960336033603360306e+01	3.798502124681986061e+02
4.960396039603960361e+01	3.712886732312966274e+02
4.960456045604560416e+01	3.628472372842310278e+02
4.960516051605160470e+01	3.545266569844446849e+02
4.960576057605760525e+01	3.463275841380141173e+02
4.960636063606360580e+01	3.382505723219171045e+02
4.960696069606960634e+01	3.302960792367091472e+02
4.960756075607560689e+01	3.224644690860438914e+02
4.960816081608160744e+01	3.147560149795419875e+02
4.960876087608760798e+01	3.071709013555898196e+02
4.960936093609360853e+01	2.997092264207092853e+02
4.960996099609960908e+01	2.923710046022290499e+02
4.961056105610560962e+01	2.851561690110544873e+02
4.961116111611161017e+01	2.780645739114207231e+02
4.961176117611761072e+01	2.710959971945966345e+02
4.961236123612361126e+01	2.642501428535853734e+02
4.961296129612961181e+01	2.575266434559637219e+02
4.961356135613561236e+01	2.509250626195918699e+02
4.961416141614161290e+01	2.444448974592679633e+02
4.961476147614761345e+01	2.380855810445514749e+02
4.961536153615361400e+01	2.318464848383271715e+02
4.961596159615961454e+01	2.257269211205405668e+02
4.961656165616561509e+01	2.197261453947947416e+02
4.961716171617161564e+01	2.138433587755871486e+02
4.961776177617761618e+01	2.080777103540565918e+02
4.961836183618361673e+01	2.024282995402129472e+02
4.961896189618961728e+01	1.968941783797085634e+02
4.961956195619561782e+01	1.914743538433098138e+02
4.962016201620161837e+01	1.861677900873229135e+02
4.962076207620761892e+01	1.809734106833139435e+02
4.962136213621361946e+01	1.758901008155680472e+02
4.962196219621962001e+01	1.709167094448133355e+02
4.962256225622562056e+01	1.660520514368365639e+02
4.962316231623162111e+01	1.612949096547008310e+02
4.962376237623762165e+01	1.566440370133712179e+02
4.962436243624362220e+01	1.520981584956393817e+02
4.962496249624962275e+01	1.476559731283247174e+02
4.962556255625562329e+01	1.433161559178187758e+02
4.962616261626162384e+01	1.390773597441218499e+02
4.962676267626762439e+01	1.349382172126017849e+02
4.962736273627362493e+01	1.308973424627903057e+02
4.962796279627962548e+01	1.269533329336080953e+02
4.962856285628562603e+01	1.231047710844887035e+02
4.962916291629162657e+01	1.193502260719463948e+02
4.962976297629762712e+01	1.156882553812076111e+02
4.963036303630362767e+01	1.121174064125984557e+02
4.963096309630962821e+01	1.086362180224452914e+02
4.963156315631562876e+01	1.052432220108119907e+02
4.963216321632162931e+01	1.019369445852067031e+02
4.963276327632762985e+01	9.871590775739718993e+01
4.963336333633363040e+01	9.557863070128377103e+01
4.963396339633963095e+01	9.252363106506095392e+01
4.963456345634563149e+01	8.954942623780115696e+01
4.963516351635163204e+01	8.665453457065001430e+01
4.963576357635763259e+01	8.383747655287248790e+01
4.963636363636363313e+01	8.109677594304258719e+01
4.963696369636963368e+01	7.843096085571278309e+01
4.963756375637564133e+01	7.583856480394901212e+01
4.963816381638163477e+01	7.331812769815743991e+01
4.963876387638764243e+01	7.086819680167234026e+01
4.963936393639363587e+01	6.848732764361135139e+01
4.963996399639964352e+01	6.617408488954256995e+01
4.964056405640564407e+01	6.392704317054200658e+01
4.964116411641164461e+01	6.174478787125207191e+01
4.964176417641764516e+01	5.962591587758243605e+01
4.964236423642364571e+01	5.756903628472261403e+01
4.964296429642964625e+01	5.557277106616142248e+01
4.964356435643564680e+01	5.363575570443519780e+01
4.964416441644164735e+01	5.175663978434310764e+01
4.964476447644764789e+01	4.993408754939653704e+01
4.964536453645364844e+01	4.816677842227980477e+01
4.964596459645964899e+01	4.645340749012216719e+01
4.964656465646564953e+01	4.479268595539294751e+01
4.964716471647165008e+01	4.318334155324531309e+01
4.964776477647765063e+01	4.162411893614647340e+01
4.964836483648365117e+01	4.011378002664148568e+01
4.964896489648965172e+01	3.865110433159624392e+01
4.964956495649565227e+01	3.723488924802512656e+01
4.965016501650165281e+01	3.586395031855078486e+01
4.965076507650765336e+01	3.453712146529853300e+01
4.965136513651365391e+01	3.325325519625340576e+01
4.965196519651965446e+01	3.201122278495476081e+01
4.965256525652565500e+01	3.080991442440362249e+01
4.965316531653165555e+01	2.964823935605690153e+01
4.965376537653765610e+01	2.852512597477940659e+01
4.965436543654365664e+01	2.743952191062208357e+01
4.965496549654965719e+01	2.639039408828959665e+01
4.965556555655565774e+01	2.537672876515438247e+01
4.965616561656165828e+01	2.439753154866905405e+01
4.965676567656765883e+01	2.345182739401955629e+01
4.965736573657365938e+01	2.253866058285459317e+01
4.965796579657965992e+01	2.165709468391667514e+01
4.965856585658566047e+01	2.080621249638990378e+01
4.965916591659166102e+01	1.998511597676944618e+01
4.965976597659766156e+01	1.919292615004498614e+01
4.966036603660366211e+01	1.842878300597867280e+01
4.966096609660966266e+01	1.769184538124510198e+01
4.966156615661566320e+01	1.698129082818672941e+01
4.966216621662166375e+01	1.629631547092425237e+01
4.966276627662766430e+01	1.563613384954693863e+01
4.966336633663366484e+01	1.499997875309148476e+01
4.966396639663966539e+01	1.438710104200395179e+01
4.966456645664566594e+01	1.379676946076123301e+01
4.966516651665166648e+01	1.322827044131344287e+01
4.966576657665766703e+01	1.268090789799059515e+01
4.966636663666366758e+01	1.215400301450019427e+01
4.966696669666966812e+01	1.164689403113416688e+01
4.966756675667566867e+01	1.115893600353338933e+01
4.966816681668166922e+01	1.068950057640299889e+01
4.966876687668766976e+01	1.023797574480198236e+01
4.966936693669367031e+01	9.803765610390149376e+00
4.966996699669967086e+01	9.386290133150611226e+00
4.967056705670567140e+01	8.984984879087456022e+00
4.967116711671167195e+01	8.599300764379821160e+00
4.967176717671767250e+01	8.228703796455288710e+00
4.967236723672367305e+01	7.872674812426752489e+00
4.967296729672967359e+01	7.530709215319077110e+00
4.967356735673567414e+01	7.202316708493266439e+00
4.967416741674167469e+01	6.887021028658335098e+00
4.967476747674767523e+01	6.584359677842897440e+00
4.967536753675367578e+01	6.293883654681430073e+00
4.967596759675967633e+01	6.015157185352562053e+00
4.967656765676567687e+01	5.747757454490086459e+00
4.967716771677167742e+01	5.491274336370769227e+00
4.967776777677767797e+01	5.245310126666829831e+00
4.967836783678367851e+01	5.009479275035147339e+00
4.967896789678967906e+01	4.783408118800005049e+00
4.967956795679567961e+01	4.566734617971040855e+00
4.968016801680168015e+01	4.359108091823749476e+00
4.968076807680768070e+01	4.160188957255780196e+00
4.968136813681368125e+01	3.969648469118709500e+00
4.968196819681968179e+01	3.787168462711994366e+00
4.968256825682568234e+01	3.612441098612967139e+00
4.968316831683168289e+01	3.445168610005022281e+00
4.968376837683768343e+01	3.285063052654101590e+00
4.968436843684368398e+01	3.131846057672798445e+00
4.968496849684968453e+01	2.985248587200472148e+00
4.968556855685568507e+01	2.845010693117683953e+00
4.968616861686168562e+01	2.710881278903557678e+00
4.968676867686768617e+01	2.582617864735182955e+00
4.968736873687368671e+01	2.459986355919487000e+00
4.968796879687968726e+01	2.342760814739363262e+00
4.968856885688568781e+01	2.230723235787881009e+00
4.968916891689168835e+01	2.123663324856570611e+00
4.968976897689768890e+01	2.021378281436571722e+00
4.969036903690368945e+01	1.923672584884240422e+00
4.969096909690968999e+01	1.830357784296268608e+00
4.969156915691569054e+01	1.741252292132926538e+00
4.969216921692169109e+01	1.656181181621882104e+00
4.969276927692769164e+01	1.574975987969351898e+00
4.969336933693369218e+01	1.497474513399612572e+00
4.969396939693969273e+01	1.423520636038738907e+00
4.969456945694569328e+01	1.352964122653193657e+00
4.969516951695169382e+01	1.285660445249147132e+00
4.969576957695769437e+01	1.221470601533661160e+00
4.969636963696369492e+01	1.160260939234495137e+00
4.969696969696969546e+01	1.101902984270981323e+00
4.969756975697569601e+01	1.046273272764431050e+00
4.969816981698169656e+01	9.932531868726183211e-01
4.969876987698769710e+01	9.427287944292733757e-01
4.969936993699369765e+01	8.945906923660094101e-01
4.969996999699969820e+01	8.487338538908597574e-01
4.970057005700569874e+01	8.050574793944746954e-01
4.970117011701169929e+01	7.634648510521672149e-01
4.970177017701769984e+01	7.238631910872734831e-01
4.970237023702370038e+01	6.861635236587992903e-01
4.970297029702970093e+01	6.502805403340142787e-01
4.970357035703570148e+01	6.161324691045264590e-01
4.970417041704170202e+01	5.836409469024954610e-01
4.970477047704770257e+01	5.527308955718717165e-01
4.970537053705370312e+01	5.233304012480739509e-01
4.970597059705970366e+01	4.953705970981459594e-01
4.970657065706570421e+01	4.687855493723138700e-01
4.970717071707170476e+01	4.435121467168775533e-01
4.970777077707770530e+01	4.194899926975849125e-01
4.970837083708370585e+01	3.966613014820181693e-01
4.970897089708970640e+01	3.749707966290196648e-01
4.970957095709570694e+01	3.543656129328816018e-01
4.971017101710170749e+01	3.347952012698071078e-01
4.971077107710770804e+01	3.162112363940654536e-01
4.971137113711370858e+01	2.985675276312936832e-01
4.971197119711970913e+01	2.818199324164918917e-01
4.971257125712570968e+01	2.659262726244455699e-01
4.971317131713171023e+01	2.508462536405428045e-01
4.971377137713771077e+01	2.365413861202262102e-01
4.971437143714371132e+01	2.229749103856257519e-01
4.971497149714971187e+01	2.101117234082281182e-01
4.971557155715571241e+01	1.979183083267432586e-01
4.971617161716171296e+01	1.863626664496257357e-01
4.971677167716771351e+01	1.754142516919594552e-01
4.971737173717372116e+01	1.650439073966466219e-01
4.971797179717971460e+01	1.552238054900022535e-01
4.971857185718572225e+01	1.459273879219853964e-01
4.971917191719171569e+01	1.371293103413364078e-01
4.971977197719772334e+01	1.288053879558936354e-01
4.972037203720372389e+01	1.209325435282788130e-01
4.972097209720972444e+01	1.134887574569973245e-01
4.972157215721572499e+01	1.064530198927978039e-01
4.972217221722172553e+01	9.980528483986776667e-02
4.972277227722772608e+01	9.352642619112744304e-02
4.972337233723372663e+01	8.759819564652247814e-02
4.972397239723972717e+01	8.200318246281995682e-02
4.972457245724572772e+01	7.672477498299654086e-02
4.972517251725172827e+01	7.174712389287481173e-02
4.972577257725772881e+01	6.705510715223672591e-02
4.972637263726372936e+01	6.263429654723032258e-02
4.972697269726972991e+01	5.847092581050321314e-02
4.972757275727573045e+01	5.455186025515622317e-02
4.972817281728173100e+01	5.086456786833008781e-02
4.972877287728773155e+01	4.739709181002783878e-02
4.972937293729373209e+01	4.413802426265239082e-02
4.972997299729973264e+01	4.107648157670860944e-02
4.973057305730573319e+01	3.820208065820299148e-02
4.973117311731173373e+01	3.550491654346958625e-02
4.973177317731773428e+01	3.297554110747755174e-02
4.973237323732373483e+01	3.060494285213227750e-02
4.973297329732973537e+01	2.838452772167841462e-02
4.973357335733573592e+01	2.630610089304893928e-02
4.973417341734173647e+01	2.436184948988415894e-02
4.973477347734773701e+01	2.254432616996335931e-02
4.973537353735373756e+01	2.084642684522323638e-02
4.973597359735973811e+01	1.926139067540739991e-02
4.973657365736573865e+01	1.778277764331224337e-02
4.973717371737173920e+01	1.640445519123594209e-02
4.973777377737773975e+01	1.512058549526953087e-02
4.973837383738374029e+01	1.392561333650900457e-02
4.973897389738974084e+01	1.281425453005834852e-02
4.973957395739574139e+01	1.178148487456299673e-02
4.974017401740174193e+01	1.082252958695124889e-02
4.974077407740774248e+01	9.932853189049425588e-03
4.974137413741374303e+01	9.108149814762531160e-03
4.974197419741974358e+01	8.344333908559512999e-03
4.974257425742574412e+01	7.637531288055606632e-03
4.974317431743174467e+01	6.984070545529606072e-03
4.974377437743774522e+01	6.380474765235816248e-03
4.974437443744374576e+01	5.823453535355739910e-03
4.974497449744974631e+01	5.309895235369510580e-03
4.974557455745574686e+01	4.836859581500464744e-03
4.974617461746174740e+01	4.401570414685610985e-03
4.974677467746774795e+01	4.001408717241891448e-03
4.974737473747374850e+01	3.633905846022641908e-03
4.974797479747974904e+01	3.296736971384632217e-03
4.974857485748574959e+01	2.987714712706587145e-03
4.974917491749175014e+01	2.704782962511034609e-03
4.974977497749775068e+01	2.446010892439402090e-03
4.975037503750375123e+01	2.209587135413370457e-03
4.975097509750975178e+01	1.993814139283405125e-03
4.975157515751575232e+01	1.797102688118581071e-03
4.975217521752175287e+01	1.617966588032216215e-03
4.975277527752775342e+01	1.455017515068423098e-03
4.975337533753375396e+01	1.306966714929651621e-03
4.975397539753975451e+01	1.172605364170491681e-03
4.975457545754575506e+01	1.050808237314567817e-03
4.975517551755175560e+01	9.405291544913501126e-04
4.975577557755775615e+01	8.407965889693285941e-04
4.975637563756375670e+01	7.507094333582813462e-04
4.975697569756975724e+01	6.694329233211753459e-04
4.975757575757575779e+01	5.961947176393636019e-04
4.975817581758175834e+01	5.302811334211737001e-04
4.975877587758775888e+01	4.710335351417548446e-04
4.975937593759375943e+01	4.178448760589883798e-04
4.975997599759975998e+01	3.701563903740248381e-04
4.976057605760576052e+01	3.274544343029005809e-04
4.976117611761176107e+01	2.892674740046011477e-04
4.976177617761776162e+01	2.551632180774576048e-04
4.976237623762376217e+01	2.247458920958120070e-04
4.976297629762976271e+01	1.976536524180210830e-04
4.976357635763576326e+01	1.735561362599956402e-04
4.976417641764176381e+01	1.521521447999874736e-04
4.976477647764776435e+01	1.331674558640443017e-04
4.976537653765376490e+01	1.163527625406961816e-04
4.976597659765976545e+01	1.014817338906938210e-04
4.976657665766576599e+01	8.834919375513982536e-05
4.976717671767176654e+01	7.676941352475309200e-05
4.976777677767776709e+01	6.657451461542524137e-05
4.976837683768376763e+01	5.761297630134838292e-05
4.976897689768976818e+01	4.974824448706493705e-05
4.976957695769576873e+01	4.285743695371005792e-05
4.977017701770176927e+01	3.683014059200899362e-05
4.977077707770776982e+01	3.157398787687031711e-05
4.977137713771377037e+01	2.699881921789061819e-05
4.977197719771977091e+01	2.302407249787334772e-05
4.977257725772577146e+01	1.957787093432448902e-05
4.977317731773177201e+01	1.659618517267562950e-05
4.977377737773777255e+01	1.402206491331296434e-05
4.977437743774377310e+01	1.180493553639407487e-05
4.977497749774977365e+01	9.899955357936665790e-06
4.977557755775577419e+01	8.267429326327610856e-06
4.977617761776177474e+01	6.872275148808117178e-06
4.977677767776777529e+01	5.683538021256914038e-06
4.977737773777377583e+01	4.673950320386991404e-06
4.977797779777977638e+01	3.819532804028265924e-06
4.977857785778577693e+01	3.099234051303094511e-06
4.977917791779177747e+01	2.494605059115455294e-06
4.977977797779777802e+01	1.989506093465352854e-06
4.978037803780377857e+01	1.569843072762551741e-06
4.978097809780977911e+01	1.223330934746413887e-06
4.978157815781577966e+01	9.392816081207834444e-07
4.978217821782178021e+01	7.084143739862715149e-07
4.978277827782778076e+01	5.226865600972383690e-07
4.978337833783378130e+01	3.751426624834697612e-07
4.978397839783978185e+01	2.597801337439948504e-07
4.978457845784578240e+01	1.714302151154565526e-07
4.978517851785178294e+01	1.056523200922460121e-07
4.978577857785778349e+01	5.864060085576513598e-08
4.978637863786378404e+01	2.714144504766363339e-08
4.978697869786978458e+01	8.380759548185823530e-09
4.978757875787578513e+01	-0.000000000000000000e+00
4.978817881788178568e+01	-0.000000000000000000e+00
4.978877887788778622e+01	-0.000000000000000000e+00
4.978937893789378677e+01	-0.000000000000000000e+00
4.978997899789978732e+01	-0.000000000000000000e+00
4.979057905790578786e+01	-0.000000000000000000e+00
4.979117911791178841e+01	-0.000000000000000000e+00
4.979177917791778896e+01	-0.000000000000000000e+00
4.979237923792378950e+01	-0.000000000000000000e+00
4.979297929792979005e+01	-0.000000000000000000e+00
4.979357935793579060e+01	-0.000000000000000000e+00
4.979417941794179114e+01	-0.000000000000000000e+00
4.979477947794779169e+01	-0.000000000000000000e+00
4.979537953795379224e+01	-0.000000000000000000e+00
4.979597959795979278e+01	-0.000000000000000000e+00
4.979657965796579333e+01	-0.000000000000000000e+00
4.979717971797180098e+01	-0.000000000000000000e+00
4.979777977797779442e+01	-0.000000000000000000e+00
4.979837983798380208e+01	-0.000000000000000000e+00
4.979897989798979552e+01	-0.000000000000000000e+00
4.979957995799580317e+01	-0.000000000000000000e+00
4.980018001800180372e+01	-0.000000000000000000e+00
4.980078007800780426e+01	-0.000000000000000000e+00
4.980138013801380481e+01	-0.000000000000000000e+00
4.980198019801980536e+01	-0.000000000000000000e+00
4.980258025802580590e+01	-0.000000000000000000e+00
4.980318031803180645e+01	-0.000000000000000000e+00
4.980378037803780700e+01	-0.000000000000000000e+00
4.980438043804380754e+01	-0.000000000000000000e+00
4.980498049804980809e+01	-0.000000000000000000e+00
4.980558055805580864e+01	-0.000000000000000000e+00
4.980618061806180918e+01	-0.000000000000000000e+00
4.980678067806780973e+01	-0.000000000000000000e+00
4.980738073807381028e+01	-0.000000000000000000e+00
4.980798079807981082e+01	-0.000000000000000000e+00
4.980858085808581137e+01	-0.000000000000000000e+00
4.980918091809181192e+01	-0.000000000000000000e+00
4.980978097809781246e+01	-0.000000000000000000e+00
4.981038103810381301e+01	-0.000000000000000000e+00
4.981098109810981356e+01	-0.000000000000000000e+00
4.981158115811581411e+01	-0.000000000000000000e+00
4.981218121812181465e+01	-0.000000000000000000e+00
4.981278127812781520e+01	-0.000000000000000000e+00
4.981338133813381575e+01	-0.000000000000000000e+00
4.981398139813981629e+01	-0.000000000000000000e+00
4.981458145814581684e+01	-0.000000000000000000e+00
4.981518151815181739e+01	-0.000000000000000000e+00
4.981578157815781793e+01	-0.000000000000000000e+00
4.981638163816381848e+01	-0.000000000000000000e+00
4.981698169816981903e+01	-0.000000000000000000e+00
4.981758175817581957e+01	-0.000000000000000000e+00
4.981818181818182012e+01	-0.000000000000000000e+00
4.981878187818782067e+01	-0.000000000000000000e+00
4.981938193819382121e+01	-0.000000000000000000e+00
4.981998199819982176e+01	-0.000000000000000000e+00
4.982058205820582231e+01	-0.000000000000000000e+00
4.982118211821182285e+01	-0.000000000000000000e+00
4.982178217821782340e+01	-0.000000000000000000e+00
4.982238223822382395e+01	-0.000000000000000000e+00
4.982298229822982449e+01	-0.000000000000000000e+00
4.982358235823582504e+01	-0.000000000000000000e+00
4.982418241824182559e+01	-0.000000000000000000e+00
4.982478247824782613e+01	-0.000000000000000000e+00
4.982538253825382668e+01	-0.000000000000000000e+00
4.982598259825982723e+01	-0.000000000000000000e+00
4.982658265826582777e+01	-0.000000000000000000e+00
4.982718271827182832e+01	-0.000000000000000000e+00
4.982778277827782887e+01	-0.000000000000000000e+00
4.982838283828382941e+01	-0.000000000000000000e+00
4.982898289828982996e+01	-0.000000000000000000e+00
4.982958295829583051e+01	-0.000000000000000000e+00
4.983018301830183105e+01	-0.000000000000000000e+00
4.983078307830783160e+01	-0.000000000000000000e+00
4.983138313831383215e+01	-0.000000000000000000e+00
4.983198319831983270e+01	-0.000000000000000000e+00
4.983258325832583324e+01	-0.000000000000000000e+00
4.983318331833183379e+01	-0.000000000000000000e+00
4.983378337833783434e+01	-0.000000000000000000e+00
4.983438343834383488e+01	-0.000000000000000000e+00
4.983498349834983543e+01	-0.000000000000000000e+00
4.983558355835583598e+01	-0.000000000000000000e+00
4.983618361836183652e+01	-0.000000000000000000e+00
4.983678367836783707e+01	-0.000000000000000000e+00
4.983738373837383762e+01	-0.000000000000000000e+00
4.983798379837983816e+01	-0.000000000000000000e+00
4.983858385838583871e+01	-0.000000000000000000e+00
4.983918391839183926e+01	-0.000000000000000000e+00
4.983978397839783980e+01	-0.000000000000000000e+00
4.984038403840384035e+01	-0.000000000000000000e+00
4.984098409840984090e+01	-0.000000000000000000e+00
4.984158415841584144e+01	-0.000000000000000000e+00
4.984218421842184199e+01	-0.000000000000000000e+00
4.984278427842784254e+01	-0.000000000000000000e+00
4.984338433843384308e+01	-0.000000000000000000e+00
4.984398439843984363e+01	-0.000000000000000000e+00
4.984458445844584418e+01	-0.000000000000000000e+00
4.984518451845184472e+01	-0.000000000000000000e+00
4.984578457845784527e+01	-0.000000000000000000e+00
4.984638463846384582e+01	-0.000000000000000000e+00
4.984698469846984636e+01	-0.000000000000000000e+00
4.984758475847584691e+01	-0.000000000000000000e+00
4.984818481848184746e+01	-0.000000000000000000e+00
4.984878487848784800e+01	-0.000000000000000000e+00
4.984938493849384855e+01	-0.000000000000000000e+00
4.984998499849984910e+01	-0.000000000000000000e+00
4.985058505850584964e+01	-0.000000000000000000e+00
4.985118511851185019e+01	-0.000000000000000000e+00
4.985178517851785074e+01	-0.000000000000000000e+00
4.985238523852385129e+01	-0.000000000000000000e+00
4.985298529852985183e+01	-0.000000000000000000e+00
4.985358535853585238e+01	-0.000000000000000000e+00
4.985418541854185293e+01	-0.000000000000000000e+00
4.985478547854785347e+01	-0.000000000000000000e+00
4.985538553855385402e+01	-0.000000000000000000e+00
4.985598559855985457e+01	-0.000000000000000000e+00
4.985658565856585511e+01	-0.000000000000000000e+00
4.985718571857185566e+01	-0.000000000000000000e+00
4.985778577857785621e+01	-0.000000000000000000e+00
4.985838583858385675e+01	-0.000000000000000000e+00
4.985898589858985730e+01	-0.000000000000000000e+00
4.985958595859585785e+01	-0.000000000000000000e+00
4.986018601860185839e+01	-0.000000000000000000e+00
4.986078607860785894e+01	-0.000000000000000000e+00
4.986138613861385949e+01	-0.000000000000000000e+00
4.986198619861986003e+01	-0.000000000000000000e+00
4.986258625862586058e+01	-0.000000000000000000e+00
4.986318631863186113e+01	-0.000000000000000000e+00
4.986378637863786167e+01	-0.000000000000000000e+00
4.986438643864386222e+01	-0.000000000000000000e+00
4.986498649864986277e+01	-0.000000000000000000e+00
4.986558655865586331e+01	-0.000000000000000000e+00
4.986618661866186386e+01	-0.000000000000000000e+00
4.986678667866786441e+01	-0.000000000000000000e+00
4.986738673867386495e+01	-0.000000000000000000e+00
4.986798679867986550e+01	-0.000000000000000000e+00
4.986858685868586605e+01	-0.000000000000000000e+00
4.986918691869186659e+01	-0.000000000000000000e+00
4.986978697869786714e+01	-0.000000000000000000e+00
4.987038703870386769e+01	-0.000000000000000000e+00
4.987098709870986823e+01	-0.000000000000000000e+00
4.987158715871586878e+01	-0.000000000000000000e+00
4.987218721872186933e+01	-0.000000000000000000e+00
4.987278727872786988e+01	-0.000000000000000000e+00
4.987338733873387042e+01	-0.000000000000000000e+00
4.987398739873987097e+01	-0.000000000000000000e+00
4.987458745874587152e+01	-0.000000000000000000e+00
4.987518751875187206e+01	-0.000000000000000000e+00
4.987578757875787261e+01	-0.000000000000000000e+00
4.987638763876387316e+01	-0.000000000000000000e+00
4.987698769876987370e+01	-0.000000000000000000e+00
4.987758775877587425e+01	-0.000000000000000000e+00
4.987818781878188190e+01	-0.000000000000000000e+00
4.987878787878787534e+01	-0.000000000000000000e+00
4.987938793879388300e+01	-0.000000000000000000e+00
4.987998799879988354e+01	-0.000000000000000000e+00
4.988058805880588409e+01	-0.000000000000000000e+00
4.988118811881188464e+01	-0.000000000000000000e+00
4.988178817881788518e+01	-0.000000000000000000e+00
4.988238823882388573e+01	-0.000000000000000000e+00
4.988298829882988628e+01	-0.000000000000000000e+00
4.988358835883588682e+01	-0.000000000000000000e+00
4.988418841884188737e+01	-0.000000000000000000e+00
4.988478847884788792e+01	-0.000000000000000000e+00
4.988538853885388846e+01	-0.000000000000000000e+00
4.988598859885988901e+01	-0.000000000000000000e+00
4.988658865886588956e+01	-0.000000000000000000e+00
4.988718871887189010e+01	-0.000000000000000000e+00
4.988778877887789065e+01	-0.000000000000000000e+00
4.988838883888389120e+01	-0.000000000000000000e+00
4.988898889888989174e+01	-0.000000000000000000e+00
4.988958895889589229e+01	-0.000000000000000000e+00
4.989018901890189284e+01	-0.000000000000000000e+00
4.989078907890789338e+01	-0.000000000000000000e+00
4.989138913891389393e+01	-0.000000000000000000e+00
4.989198919891989448e+01	-0.000000000000000000e+00
4.989258925892589502e+01	-0.000000000000000000e+00
4.989318931893189557e+01	-0.000000000000000000e+00
4.989378937893789612e+01	-0.000000000000000000e+00
4.989438943894389666e+01	-0.000000000000000000e+00
4.989498949894989721e+01	-0.000000000000000000e+00
4.989558955895589776e+01	-0.000000000000000000e+00
4.989618961896189830e+01	-0.000000000000000000e+00
4.989678967896789885e+01	-0.000000000000000000e+00
4.989738973897389940e+01	-0.000000000000000000e+00
4.989798979897989994e+01	-0.000000000000000000e+00
4.989858985898590049e+01	-0.000000000000000000e+00
4.989918991899190104e+01	-0.000000000000000000e+00
4.989978997899790158e+01	-0.000000000000000000e+00
4.990039003900390213e+01	-0.000000000000000000e+00
4.990099009900990268e+01	-0.000000000000000000e+00
4.990159015901590323e+01	-0.000000000000000000e+00
4.990219021902190377e+01	-0.000000000000000000e+00
4.990279027902790432e+01	-0.000000000000000000e+00
4.990339033903390487e+01	-0.000000000000000000e+00
4.990399039903990541e+01	-0.000000000000000000e+00
4.990459045904590596e+01	-0.000000000000000000e+00
4.990519051905190651e+01	-0.000000000000000000e+00
4.990579057905790705e+01	-0.000000000000000000e+00
4.990639063906390760e+01	-0.000000000000000000e+00
4.990699069906990815e+01	-0.000000000000000000e+00
4.990759075907590869e+01	-0.000000000000000000e+00
4.990819081908190924e+01	-0.000000000000000000e+00
4.990879087908790979e+01	-0.000000000000000000e+00
4.990939093909391033e+01	-0.000000000000000000e+00
4.990999099909991088e+01	-0.000000000000000000e+00
4.991059105910591143e+01	-0.000000000000000000e+00
4.991119111911191197e+01	-0.000000000000000000e+00
4.991179117911791252e+01	-0.000000000000000000e+00
4.991239123912391307e+01	-0.000000000000000000e+00
4.991299129912991361e+01	-0.000000000000000000e+00
4.991359135913591416e+01	-0.000000000000000000e+00
4.991419141914191471e+01	-0.000000000000000000e+00
4.991479147914791525e+01	-0.000000000000000000e+00
4.991539153915391580e+01	-0.000000000000000000e+00
4.991599159915991635e+01	-0.000000000000000000e+00
4.991659165916591689e+01	-0.000000000000000000e+00
4.991719171917191744e+01	-0.000000000000000000e+00
4.991779177917791799e+01	-0.000000000000000000e+00
4.991839183918391853e+01	-0.000000000000000000e+00
4.991899189918991908e+01	-0.000000000000000000e+00
4.991959195919591963e+01	-0.000000000000000000e+00
4.992019201920192017e+01	-0.000000000000000000e+00
4.992079207920792072e+01	-0.000000000000000000e+00
4.992139213921392127e+01	-0.000000000000000000e+00
4.992199219921992182e+01	-0.000000000000000000e+00
4.992259225922592236e+01	-0.000000000000000000e+00
4.992319231923192291e+01	-0.000000000000000000e+00
4.992379237923792346e+01	-0.000000000000000000e+00
4.992439243924392400e+01	-0.000000000000000000e+00
4.992499249924992455e+01	-0.000000000000000000e+00
4.992559255925592510e+01	-0.000000000000000000e+00
4.992619261926192564e+01	-0.000000000000000000e+00
4.992679267926792619e+01	-0.000000000000000000e+00
4.992739273927392674e+01	-0.000000000000000000e+00
4.992799279927992728e+01	-0.000000000000000000e+00
4.992859285928592783e+01	-0.000000000000000000e+00
4.992919291929192838e+01	-0.000000000000000000e+00
4.992979297929792892e+01	-0.000000000000000000e+00
4.993039303930392947e+01	-0.000000000000000000e+00
4.993099309930993002e+01	-0.000000000000000000e+00
4.993159315931593056e+01	-0.000000000000000000e+00
4.993219321932193111e+01	-0.000000000000000000e+00
4.993279327932793166e+01	-0.000000000000000000e+00
4.993339333933393220e+01	-0.000000000000000000e+00
4.993399339933993275e+01	-0.000000000000000000e+00
4.993459345934593330e+01	-0.000000000000000000e+00
4.993519351935193384e+01	-0.000000000000000000e+00
4.993579357935793439e+01	-0.000000000000000000e+00
4.993639363936393494e+01	-0.000000000000000000e+00
4.993699369936993548e+01	-0.000000000000000000e+00
4.993759375937593603e+01	-0.000000000000000000e+00
4.993819381938193658e+01	-0.000000000000000000e+00
4.993879387938793712e+01	-0.000000000000000000e+00
4.993939393939393767e+01	-0.000000000000000000e+00
4.993999399939993822e+01	-0.000000000000000000e+00
4.994059405940593876e+01	-0.000000000000000000e+00
4.994119411941193931e+01	-0.000000000000000000e+00
4.994179417941793986e+01	-0.000000000000000000e+00
4.994239423942394041e+01	-0.000000000000000000e+00
4.994299429942994095e+01	-0.000000000000000000e+00
4.994359435943594150e+01	-0.000000000000000000e+00
4.994419441944194205e+01	-0.000000000000000000e+00
4.994479447944794259e+01	-0.000000000000000000e+00
4.994539453945394314e+01	-0.000000000000000000e+00
4.994599459945994369e+01	-0.000000000000000000e+00
4.994659465946594423e+01	-0.000000000000000000e+00
4.994719471947194478e+01	-0.000000000000000000e+00
4.994779477947794533e+01	-0.000000000000000000e+00
4.994839483948394587e+01	-0.000000000000000000e+00
4.994899489948994642e+01	-0.000000000000000000e+00
4.994959495949594697e+01	-0.000000000000000000e+00
4.995019501950194751e+01	-0.000000000000000000e+00
4.995079507950794806e+01	-0.000000000000000000e+00
4.995139513951394861e+01	-0.000000000000000000e+00
4.995199519951994915e+01	-0.000000000000000000e+00
4.995259525952594970e+01	-0.000000000000000000e+00
4.995319531953195025e+01	-0.000000000000000000e+00
4.995379537953795079e+01	-0.000000000000000000e+00
4.995439543954395134e+01	-0.000000000000000000e+00
4.995499549954995189e+01	-0.000000000000000000e+00
4.995559555955595243e+01	-0.000000000000000000e+00
4.995619561956195298e+01	-0.000000000000000000e+00
4.995679567956795353e+01	-0.000000000000000000e+00
4.995739573957395407e+01	-0.000000000000000000e+00
4.995799579957996173e+01	-0.000000000000000000e+00
4.995859585958595517e+01	-0.000000000000000000e+00
4.995919591959196282e+01	-0.000000000000000000e+00
4.995979597959796337e+01	-0.000000000000000000e+00
4.996039603960396391e+01	-0.000000000000000000e+00
4.996099609960996446e+01	-0.000000000000000000e+00
4.996159615961596501e+01	-0.000000000000000000e+00
4.996219621962196555e+01	-0.000000000000000000e+00
4.996279627962796610e+01	-0.000000000000000000e+00
4.996339633963396665e+01	-0.000000000000000000e+00
4.996399639963996719e+01	-0.000000000000000000e+00
4.996459645964596774e+01	-0.000000000000000000e+00
4.996519651965196829e+01	-0.000000000000000000e+00
4.996579657965796883e+01	-0.000000000000000000e+00
4.996639663966396938e+01	-0.000000000000000000e+00
4.996699669966996993e+01	-0.000000000000000000e+00
4.996759675967597047e+01	-0.000000000000000000e+00
4.996819681968197102e+01	-0.000000000000000000e+00
4.996879687968797157e+01	-0.000000000000000000e+00
4.996939693969397212e+01	-0.000000000000000000e+00
4.996999699969997266e+01	-0.000000000000000000e+00
4.997059705970597321e+01	-0.000000000000000000e+00
4.997119711971197376e+01	-0.000000000000000000e+00
4.997179717971797430e+01	-0.000000000000000000e+00
4.997239723972397485e+01	-0.000000000000000000e+00
4.997299729972997540e+01	-0.000000000000000000e+00
4.997359735973597594e+01	-0.000000000000000000e+00
4.997419741974197649e+01	-0.000000000000000000e+00
4.997479747974797704e+01	-0.000000000000000000e+00
4.997539753975397758e+01	-0.000000000000000000e+00
4.997599759975997813e+01	-0.000000000000000000e+00
4.997659765976597868e+01	-0.000000000000000000e+00
4.997719771977197922e+01	-0.000000000000000000e+00
4.997779777977797977e+01	-0.000000000000000000e+00
4.997839783978398032e+01	-0.000000000000000000e+00
4.997899789978998086e+01	-0.000000000000000000e+00
4.997959795979598141e+01	-0.000000000000000000e+00
4.998019801980198196e+01	-0.000000000000000000e+00
4.998079807980798250e+01	-0.000000000000000000e+00
4.998139813981398305e+01	-0.000000000000000000e+00
4.998199819981998360e+01	-0.000000000000000000e+00
4.998259825982598414e+01	-0.000000000000000000e+00
4.998319831983198469e+01	-0.000000000000000000e+00
4.998379837983798524e+01	-0.000000000000000000e+00
4.998439843984398578e+01	-0.000000000000000000e+00
4.998499849984998633e+01	-0.000000000000000000e+00
4.998559855985598688e+01	-0.000000000000000000e+00
4.998619861986198742e+01	-0.000000000000000000e+00
4.998679867986798797e+01	-0.000000000000000000e+00
4.998739873987398852e+01	-0.000000000000000000e+00
4.998799879987998906e+01	-0.000000000000000000e+00
4.998859885988598961e+01	-0.000000000000000000e+00
4.998919891989199016e+01	-0.000000000000000000e+00
4.998979897989799071e+01	-0.000000000000000000e+00
4.999039903990399125e+01	-0.000000000000000000e+00
4.999099909990999180e+01	-0.000000000000000000e+00
4.999159915991599235e+01	-0.000000000000000000e+00
4.999219921992199289e+01	-0.000000000000000000e+00
4.999279927992799344e+01	-0.000000000000000000e+00
4.999339933993399399e+01	-0.000000000000000000e+00
4.999399939993999453e+01	-0.000000000000000000e+00
4.999459945994599508e+01	-0.000000000000000000e+00
4.999519951995199563e+01	-0.000000000000000000e+00
4.999579957995799617e+01	-0.000000000000000000e+00
4.999639963996399672e+01	-0.000000000000000000e+00
4.999699969996999727e+01	-0.000000000000000000e+00
4.999759975997599781e+01	-0.000000000000000000e+00
4.999819981998199836e+01	-0.000000000000000000e+00
4.999879987998799891e+01	-0.000000000000000000e+00
4.999939993999399945e+01	-0.000000000000000000e+00
5.000000000000000000e+01	-0.000000000000000000e+00
5.000060006000600055e+01	-0.000000000000000000e+00
5.000120012001200109e+01	-0.000000000000000000e+00
5.000180018001800164e+01	-0.000000000000000000e+00
5.000240024002400219e+01	-0.000000000000000000e+00
5.000300030003000273e+01	-0.000000000000000000e+00
5.000360036003600328e+01	-0.000000000000000000e+00
5.000420042004200383e+01	-0.000000000000000000e+00
5.000480048004800437e+01	-0.000000000000000000e+00
5.000540054005400492e+01	-0.000000000000000000e+00
5.000600060006000547e+01	-0.000000000000000000e+00
5.000660066006600601e+01	-0.000000000000000000e+00
5.000720072007200656e+01	-0.000000000000000000e+00
5.000780078007800711e+01	-0.000000000000000000e+00
5.000840084008400765e+01	-0.000000000000000000e+00
5.000900090009000820e+01	-0.000000000000000000e+00
5.000960096009600875e+01	-0.000000000000000000e+00
5.001020102010200929e+01	-0.000000000000000000e+00
5.001080108010800984e+01	-0.000000000000000000e+00
5.001140114011401039e+01	-0.000000000000000000e+00
5.001200120012001094e+01	-0.000000000000000000e+00
5.001260126012601148e+01	-0.000000000000000000e+00
5.001320132013201203e+01	-0.000000000000000000e+00
5.001380138013801258e+01	-0.000000000000000000e+00
5.001440144014401312e+01	-0.000000000000000000e+00
5.001500150015001367e+01	-0.000000000000000000e+00
5.001560156015601422e+01	-0.000000000000000000e+00
5.001620162016201476e+01	-0.000000000000000000e+00
5.001680168016801531e+01	-0.000000000000000000e+00
5.001740174017401586e+01	-0.000000000000000000e+00
5.001800180018001640e+01	-0.000000000000000000e+00
5.001860186018601695e+01	-0.000000000000000000e+00
5.001920192019201750e+01	-0.000000000000000000e+00
5.001980198019801804e+01	-0.000000000000000000e+00
5.002040204020401859e+01	-0.000000000000000000e+00
5.002100210021001914e+01	-0.000000000000000000e+00
5.002160216021601968e+01	-0.000000000000000000e+00
5.002220222022202023e+01	-0.000000000000000000e+00
5.002280228022802078e+01	-0.000000000000000000e+00
5.002340234023402132e+01	-0.000000000000000000e+00
5.002400240024002187e+01	-0.000000000000000000e+00
5.002460246024602242e+01	-0.000000000000000000e+00
5.002520252025202296e+01	-0.000000000000000000e+00
5.002580258025802351e+01	-0.000000000000000000e+00
5.002640264026402406e+01	-0.000000000000000000e+00
5.002700270027002460e+01	-0.000000000000000000e+00
5.002760276027602515e+01	-0.000000000000000000e+00
5.002820282028202570e+01	-0.000000000000000000e+00
5.002880288028802624e+01	-0.000000000000000000e+00
5.002940294029402679e+01	-0.000000000000000000e+00
5.003000300030002734e+01	-0.000000000000000000e+00
5.003060306030602788e+01	-0.000000000000000000e+00
5.003120312031202843e+01	-0.000000000000000000e+00
5.003180318031802898e+01	-0.000000000000000000e+00
5.003240324032402953e+01	-0.000000000000000000e+00
5.003300330033003007e+01	-0.000000000000000000e+00
5.003360336033603062e+01	-0.000000000000000000e+00
5.003420342034203117e+01	-0.000000000000000000e+00
5.003480348034803171e+01	-0.000000000000000000e+00
5.003540354035403226e+01	-0.000000000000000000e+00
5.003600360036003281e+01	-0.000000000000000000e+00
5.003660366036604046e+01	-0.000000000000000000e+00
5.003720372037203390e+01	-0.000000000000000000e+00
5.003780378037804155e+01	-0.000000000000000000e+00
5.003840384038403499e+01	-0.000000000000000000e+00
5.003900390039004265e+01	-0.000000000000000000e+00
5.003960396039603609e+01	-0.000000000000000000e+00
5.004020402040204374e+01	-0.000000000000000000e+00
5.004080408040804429e+01	-0.000000000000000000e+00
5.004140414041404483e+01	-0.000000000000000000e+00
5.004200420042004538e+01	-0.000000000000000000e+00
5.004260426042604593e+01	-0.000000000000000000e+00
5.004320432043204647e+01	-0.000000000000000000e+00
5.004380438043804702e+01	-0.000000000000000000e+00
5.004440444044404757e+01	-0.000000000000000000e+00
5.004500450045004811e+01	-0.000000000000000000e+00
5.004560456045604866e+01	-0.000000000000000000e+00
5.004620462046204921e+01	-0.000000000000000000e+00
5.004680468046804975e+01	-0.000000000000000000e+00
5.004740474047405030e+01	-0.000000000000000000e+00
5.004800480048005085e+01	-0.000000000000000000e+00
5.004860486048605139e+01	-0.000000000000000000e+00
5.004920492049205194e+01	-0.000000000000000000e+00
5.004980498049805249e+01	-0.000000000000000000e+00
5.005040504050405303e+01	-0.000000000000000000e+00
5.005100510051005358e+01	-0.000000000000000000e+00
5.005160516051605413e+01	-0.000000000000000000e+00
5.005220522052205467e+01	-0.000000000000000000e+00
5.005280528052805522e+01	-0.000000000000000000e+00
5.005340534053405577e+01	-0.000000000000000000e+00
5.005400540054005631e+01	-0.000000000000000000e+00
5.005460546054605686e+01	-0.000000000000000000e+00
5.005520552055205741e+01	-0.000000000000000000e+00
5.005580558055805795e+01	-0.000000000000000000e+00
5.005640564056405850e+01	-0.000000000000000000e+00
5.005700570057005905e+01	-0.000000000000000000e+00
5.005760576057605959e+01	-0.000000000000000000e+00
5.005820582058206014e+01	-0.000000000000000000e+00
5.005880588058806069e+01	-0.000000000000000000e+00
5.005940594059406124e+01	-0.000000000000000000e+00
5.006000600060006178e+01	-0.000000000000000000e+00
5.006060606060606233e+01	-0.000000000000000000e+00
5.006120612061206288e+01	-0.000000000000000000e+00
5.006180618061806342e+01	-0.000000000000000000e+00
5.006240624062406397e+01	-0.000000000000000000e+00
5.006300630063006452e+01	-0.000000000000000000e+00
5.006360636063606506e+01	-0.000000000000000000e+00
5.006420642064206561e+01	-0.000000000000000000e+00
5.006480648064806616e+01	-0.000000000000000000e+00
5.006540654065406670e+01	-0.000000000000000000e+00
5.006600660066006725e+01	-0.000000000000000000e+00
5.006660666066606780e+01	-0.000000000000000000e+00
5.006720672067206834e+01	-0.000000000000000000e+00
5.006780678067806889e+01	-0.000000000000000000e+00
5.006840684068406944e+01	-0.000000000000000000e+00
5.006900690069006998e+01	-0.000000000000000000e+00
5.006960696069607053e+01	-0.000000000000000000e+00
5.007020702070207108e+01	-0.000000000000000000e+00
5.007080708070807162e+01	-0.000000000000000000e+00
5.007140714071407217e+01	-0.000000000000000000e+00
5.007200720072007272e+01	-0.000000000000000000e+00
5.007260726072607326e+01	-0.000000000000000000e+00
5.007320732073207381e+01	-0.000000000000000000e+00
5.007380738073807436e+01	-0.000000000000000000e+00
5.007440744074407490e+01	-0.000000000000000000e+00
5.007500750075007545e+01	-0.000000000000000000e+00
5.007560756075607600e+01	-0.000000000000000000e+00
5.007620762076207654e+01	-0.000000000000000000e+00
5.007680768076807709e+01	-0.000000000000000000e+00
5.007740774077407764e+01	-0.000000000000000000e+00
5.007800780078007818e+01	-0.000000000000000000e+00
5.007860786078607873e+01	-0.000000000000000000e+00
5.007920792079207928e+01	-0.000000000000000000e+00
5.007980798079807983e+01	-0.000000000000000000e+00
5.008040804080408037e+01	-0.000000000000000000e+00
5.008100810081008092e+01	-0.000000000000000000e+00
5.008160816081608147e+01	-0.000000000000000000e+00
5.008220822082208201e+01	-0.000000000000000000e+00
5.008280828082808256e+01	-0.000000000000000000e+00
5.008340834083408311e+01	-0.000000000000000000e+00
5.008400840084008365e+01	-0.000000000000000000e+00
5.008460846084608420e+01	-0.000000000000000000e+00
5.008520852085208475e+01	-0.000000000000000000e+00
5.008580858085808529e+01	-0.000000000000000000e+00
5.008640864086408584e+01	-0.000000000000000000e+00
5.008700870087008639e+01	-0.000000000000000000e+00
5.008760876087608693e+01	-0.000000000000000000e+00
5.008820882088208748e+01	-0.000000000000000000e+00
5.008880888088808803e+01	-0.000000000000000000e+00
5.008940894089408857e+01	-0.000000000000000000e+00
5.009000900090008912e+01	-0.000000000000000000e+00
5.009060906090608967e+01	-0.000000000000000000e+00
5.009120912091209021e+01	-0.000000000000000000e+00
5.009180918091809076e+01	-0.000000000000000000e+00
5.009240924092409131e+01	-0.000000000000000000e+00
5.009300930093009185e+01	-0.000000000000000000e+00
5.009360936093609240e+01	-0.000000000000000000e+00
5.009420942094209295e+01	-0.000000000000000000e+00
5.009480948094809349e+01	-0.000000000000000000e+00
5.009540954095409404e+01	-0.000000000000000000e+00
5.009600960096009459e+01	-0.000000000000000000e+00
5.009660966096609513e+01	-0.000000000000000000e+00
5.009720972097209568e+01	-0.000000000000000000e+00
5.009780978097809623e+01	-0.000000000000000000e+00
5.009840984098409677e+01	-0.000000000000000000e+00
5.009900990099009732e+01	-0.000000000000000000e+00
5.009960996099609787e+01	-0.000000000000000000e+00
5.010021002100209842e+01	-0.000000000000000000e+00
5.010081008100809896e+01	-0.000000000000000000e+00
5.010141014101409951e+01	-0.000000000000000000e+00
5.010201020102010006e+01	-0.000000000000000000e+00
5.010261026102610060e+01	-0.000000000000000000e+00
5.010321032103210115e+01	-0.000000000000000000e+00
5.010381038103810170e+01	-0.000000000000000000e+00
5.010441044104410224e+01	-0.000000000000000000e+00
5.010501050105010279e+01	-0.000000000000000000e+00
5.010561056105610334e+01	-0.000000000000000000e+00
5.010621062106210388e+01	-0.000000000000000000e+00
5.010681068106810443e+01	-0.000000000000000000e+00
5.010741074107410498e+01	-0.000000000000000000e+00
5.010801080108010552e+01	-0.000000000000000000e+00
5.010861086108610607e+01	-0.000000000000000000e+00
5.010921092109210662e+01	-0.000000000000000000e+00
5.010981098109810716e+01	-0.000000000000000000e+00
5.011041104110410771e+01	-0.000000000000000000e+00
5.011101110111010826e+01	-0.000000000000000000e+00
5.011161116111610880e+01	-0.000000000000000000e+00
5.011221122112210935e+01	-0.000000000000000000e+00
5.011281128112810990e+01	-0.000000000000000000e+00
5.011341134113411044e+01	-0.000000000000000000e+00
5.011401140114011099e+01	-0.000000000000000000e+00
5.011461146114611154e+01	-0.000000000000000000e+00
5.011521152115211208e+01	-0.000000000000000000e+00
5.011581158115811263e+01	-0.000000000000000000e+00
5.011641164116412028e+01	-0.000000000000000000e+00
5.011701170117011372e+01	-0.000000000000000000e+00
5.011761176117612138e+01	-0.000000000000000000e+00
5.011821182118211482e+01	-0.000000000000000000e+00
5.011881188118812247e+01	-0.000000000000000000e+00
5.011941194119411591e+01	-0.000000000000000000e+00
5.012001200120012356e+01	-0.000000000000000000e+00
5.012061206120611700e+01	-0.000000000000000000e+00
5.012121212121212466e+01	-0.000000000000000000e+00
5.012181218121812520e+01	-0.000000000000000000e+00
5.012241224122412575e+01	-0.000000000000000000e+00
5.012301230123012630e+01	-0.000000000000000000e+00
5.012361236123612684e+01	-0.000000000000000000e+00
5.012421242124212739e+01	-0.000000000000000000e+00
5.012481248124812794e+01	-0.000000000000000000e+00
5.012541254125412848e+01	-0.000000000000000000e+00
5.012601260126012903e+01	-0.000000000000000000e+00
5.012661266126612958e+01	-0.000000000000000000e+00
5.012721272127213012e+01	-0.000000000000000000e+00
5.012781278127813067e+01	-0.000000000000000000e+00
5.012841284128413122e+01	-0.000000000000000000e+00
5.012901290129013177e+01	-0.000000000000000000e+00
5.012961296129613231e+01	-0.000000000000000000e+00
5.013021302130213286e+01	-0.000000000000000000e+00
5.013081308130813341e+01	-0.000000000000000000e+00
5.013141314131413395e+01	-0.000000000000000000e+00
5.013201320132013450e+01	-0.000000000000000000e+00
5.013261326132613505e+01	-0.000000000000000000e+00
5.013321332133213559e+01	-0.000000000000000000e+00
5.013381338133813614e+01	-0.000000000000000000e+00
5.013441344134413669e+01	-0.000000000000000000e+00
5.013501350135013723e+01	-0.000000000000000000e+00
5.013561356135613778e+01	-0.000000000000000000e+00
5.013621362136213833e+01	-0.000000000000000000e+00
5.013681368136813887e+01	-0.000000000000000000e+00
5.013741374137413942e+01	-0.000000000000000000e+00
5.013801380138013997e+01	-0.000000000000000000e+00
5.013861386138614051e+01	-0.000000000000000000e+00
5.013921392139214106e+01	-0.000000000000000000e+00
5.013981398139814161e+01	-0.000000000000000000e+00
5.014041404140414215e+01	-0.000000000000000000e+00
5.014101410141014270e+01	-0.000000000000000000e+00
5.014161416141614325e+01	-0.000000000000000000e+00
5.014221422142214379e+01	-0.000000000000000000e+00
5.014281428142814434e+01	-0.000000000000000000e+00
5.014341434143414489e+01	-0.000000000000000000e+00
5.014401440144014543e+01	-0.000000000000000000e+00
5.014461446144614598e+01	-0.000000000000000000e+00
5.014521452145214653e+01	-0.000000000000000000e+00
5.014581458145814707e+01	-0.000000000000000000e+00
5.014641464146414762e+01	-0.000000000000000000e+00
5.014701470147014817e+01	-0.000000000000000000e+00
5.014761476147614871e+01	-0.000000000000000000e+00
5.014821482148214926e+01	-0.000000000000000000e+00
5.014881488148814981e+01	-0.000000000000000000e+00
5.014941494149415036e+01	-0.000000000000000000e+00
5.015001500150015090e+01	-0.000000000000000000e+00
5.015061506150615145e+01	-0.000000000000000000e+00
5.015121512151215200e+01	-0.000000000000000000e+00
5.015181518151815254e+01	-0.000000000000000000e+00
5.015241524152415309e+01	-0.000000000000000000e+00
5.015301530153015364e+01	-0.000000000000000000e+00
5.015361536153615418e+01	-0.000000000000000000e+00
5.015421542154215473e+01	-0.000000000000000000e+00
5.015481548154815528e+01	-0.000000000000000000e+00
5.015541554155415582e+01	-0.000000000000000000e+00
5.015601560156015637e+01	-0.000000000000000000e+00
5.015661566156615692e+01	-0.000000000000000000e+00
5.015721572157215746e+01	-0.000000000000000000e+00
5.015781578157815801e+01	-0.000000000000000000e+00
5.015841584158415856e+01	-0.000000000000000000e+00
5.015901590159015910e+01	-0.000000000000000000e+00
5.015961596159615965e+01	-0.000000000000000000e+00
5.016021602160216020e+01	-0.000000000000000000e+00
5.016081608160816074e+01	-0.000000000000000000e+00
5.016141614161416129e+01	-0.000000000000000000e+00
5.016201620162016184e+01	-0.000000000000000000e+00
5.016261626162616238e+01	-0.000000000000000000e+00
5.016321632163216293e+01	-0.000000000000000000e+00
5.016381638163816348e+01	-0.000000000000000000e+00
5.016441644164416402e+01	-0.000000000000000000e+00
5.016501650165016457e+01	-0.000000000000000000e+00
5.016561656165616512e+01	-0.000000000000000000e+00
5.016621662166216566e+01	-0.000000000000000000e+00
5.016681668166816621e+01	-0.000000000000000000e+00
5.016741674167416676e+01	-0.000000000000000000e+00
5.016801680168016730e+01	-0.000000000000000000e+00
5.016861686168616785e+01	-0.000000000000000000e+00
5.016921692169216840e+01	-0.000000000000000000e+00
5.016981698169816895e+01	-0.000000000000000000e+00
5.017041704170416949e+01	-0.000000000000000000e+00
5.017101710171017004e+01	-0.000000000000000000e+00
5.017161716171617059e+01	-0.000000000000000000e+00
5.017221722172217113e+01	-0.000000000000000000e+00
5.017281728172817168e+01	-0.000000000000000000e+00
5.017341734173417223e+01	-0.000000000000000000e+00
5.017401740174017277e+01	-0.000000000000000000e+00
5.017461746174617332e+01	-0.000000000000000000e+00
5.017521752175217387e+01	-0.000000000000000000e+00
5.017581758175817441e+01	-0.000000000000000000e+00
5.017641764176417496e+01	-0.000000000000000000e+00
5.017701770177017551e+01	-0.000000000000000000e+00
5.017761776177617605e+01	-0.000000000000000000e+00
5.017821782178217660e+01	-0.000000000000000000e+00
5.017881788178817715e+01	-0.000000000000000000e+00
5.017941794179417769e+01	-0.000000000000000000e+00
5.018001800180017824e+01	-0.000000000000000000e+00
5.018061806180617879e+01	-0.000000000000000000e+00
5.018121812181217933e+01	-0.000000000000000000e+00
5.018181818181817988e+01	-0.000000000000000000e+00
5.018241824182418043e+01	-0.000000000000000000e+00
5.018301830183018097e+01	-0.000000000000000000e+00
5.018361836183618152e+01	-0.000000000000000000e+00
5.018421842184218207e+01	-0.000000000000000000e+00
5.018481848184818261e+01	-0.000000000000000000e+00
5.018541854185418316e+01	-0.000000000000000000e+00
5.018601860186018371e+01	-0.000000000000000000e+00
5.018661866186618425e+01	-0.000000000000000000e+00
5.018721872187218480e+01	-0.000000000000000000e+00
5.018781878187818535e+01	-0.000000000000000000e+00
5.018841884188418589e+01	-0.000000000000000000e+00
5.018901890189018644e+01	-0.000000000000000000e+00
5.018961896189618699e+01	-0.000000000000000000e+00
5.019021902190218754e+01	-0.000000000000000000e+00
5.019081908190818808e+01	-0.000000000000000000e+00
5.019141914191418863e+01	-0.000000000000000000e+00
5.019201920192018918e+01	-0.000000000000000000e+00
5.019261926192618972e+01	-0.000000000000000000e+00
5.019321932193219027e+01	-0.000000000000000000e+00
5.019381938193819082e+01	-0.000000000000000000e+00
5.019441944194419136e+01	-0.000000000000000000e+00
5.019501950195019191e+01	-0.000000000000000000e+00
5.019561956195619246e+01	-0.000000000000000000e+00
5.019621962196220011e+01	-0.000000000000000000e+00
5.019681968196819355e+01	-0.000000000000000000e+00
5.019741974197420120e+01	-0.000000000000000000e+00
5.019801980198019464e+01	-0.000000000000000000e+00
5.019861986198620230e+01	-0.000000000000000000e+00
5.019921992199219574e+01	-0.000000000000000000e+00
5.019981998199820339e+01	-0.000000000000000000e+00
5.020042004200419683e+01	-0.000000000000000000e+00
5.020102010201020448e+01	-0.000000000000000000e+00
5.020162016201620503e+01	-0.000000000000000000e+00
5.020222022202220558e+01	-0.000000000000000000e+00
5.020282028202820612e+01	-0.000000000000000000e+00
5.020342034203420667e+01	-0.000000000000000000e+00
5.020402040204020722e+01	-0.000000000000000000e+00
5.020462046204620776e+01	-0.000000000000000000e+00
5.020522052205220831e+01	-0.000000000000000000e+00
5.020582058205820886e+01	-0.000000000000000000e+00
5.020642064206420940e+01	-0.000000000000000000e+00
5.020702070207020995e+01	-0.000000000000000000e+00
5.020762076207621050e+01	-0.000000000000000000e+00
5.020822082208221104e+01	-0.000000000000000000e+00
5.020882088208821159e+01	-0.000000000000000000e+00
5.020942094209421214e+01	-0.000000000000000000e+00
5.021002100210021268e+01	-0.000000000000000000e+00
5.021062106210621323e+01	-0.000000000000000000e+00
5.021122112211221378e+01	-0.000000000000000000e+00
5.021182118211821432e+01	-0.000000000000000000e+00
5.021242124212421487e+01	-0.000000000000000000e+00
5.021302130213021542e+01	-0.000000000000000000e+00
5.021362136213621596e+01	-0.000000000000000000e+00
5.021422142214221651e+01	-0.000000000000000000e+00
5.021482148214821706e+01	-0.000000000000000000e+00
5.021542154215421760e+01	-0.000000000000000000e+00
5.021602160216021815e+01	-0.000000000000000000e+00
5.021662166216621870e+01	-0.000000000000000000e+00
5.021722172217221924e+01	-0.000000000000000000e+00
5.021782178217821979e+01	-0.000000000000000000e+00
5.021842184218422034e+01	-0.000000000000000000e+00
5.021902190219022089e+01	-0.000000000000000000e+00
5.021962196219622143e+01	-0.000000000000000000e+00
5.022022202220222198e+01	-0.000000000000000000e+00
5.022082208220822253e+01	-0.000000000000000000e+00
5.022142214221422307e+01	-0.000000000000000000e+00
5.022202220222022362e+01	-0.000000000000000000e+00
5.022262226222622417e+01	-0.000000000000000000e+00
5.022322232223222471e+01	-0.000000000000000000e+00
5.022382238223822526e+01	-0.000000000000000000e+00
5.022442244224422581e+01	-0.000000000000000000e+00
5.022502250225022635e+01	-0.000000000000000000e+00
5.022562256225622690e+01	-0.000000000000000000e+00
5.022622262226222745e+01	-0.000000000000000000e+00
5.022682268226822799e+01	-0.000000000000000000e+00
5.022742274227422854e+01	-0.000000000000000000e+00
5.022802280228022909e+01	-0.000000000000000000e+00
5.022862286228622963e+01	-0.000000000000000000e+00
5.022922292229223018e+01	-0.000000000000000000e+00
5.022982298229823073e+01	-0.000000000000000000e+00
5.023042304230423127e+01	-0.000000000000000000e+00
5.023102310231023182e+01	-0.000000000000000000e+00
5.023162316231623237e+01	-0.000000000000000000e+00
5.023222322232223291e+01	-0.000000000000000000e+00
5.023282328232823346e+01	-0.000000000000000000e+00
5.023342334233423401e+01	-0.000000000000000000e+00
5.023402340234023455e+01	-0.000000000000000000e+00
5.023462346234623510e+01	-0.000000000000000000e+00
5.023522352235223565e+01	-0.000000000000000000e+00
5.023582358235823619e+01	-0.000000000000000000e+00
5.023642364236423674e+01	-0.000000000000000000e+00
5.023702370237023729e+01	-0.000000000000000000e+00
5.023762376237623783e+01	-0.000000000000000000e+00
5.023822382238223838e+01	-0.000000000000000000e+00
5.023882388238823893e+01	-0.000000000000000000e+00
5.023942394239423948e+01	-0.000000000000000000e+00
5.024002400240024002e+01	-0.000000000000000000e+00
5.024062406240624057e+01	-0.000000000000000000e+00
5.024122412241224112e+01	-0.000000000000000000e+00
5.024182418241824166e+01	-0.000000000000000000e+00
5.024242424242424221e+01	-0.000000000000000000e+00
5.024302430243024276e+01	-0.000000000000000000e+00
5.024362436243624330e+01	-0.000000000000000000e+00
5.024422442244224385e+01	-0.000000000000000000e+00
5.024482448244824440e+01	-0.000000000000000000e+00
5.024542454245424494e+01	-0.000000000000000000e+00
5.024602460246024549e+01	-0.000000000000000000e+00
5.024662466246624604e+01	-0.000000000000000000e+00
5.024722472247224658e+01	-0.000000000000000000e+00
5.024782478247824713e+01	-0.000000000000000000e+00
5.024842484248424768e+01	-0.000000000000000000e+00
5.024902490249024822e+01	-0.000000000000000000e+00
5.024962496249624877e+01	-0.000000000000000000e+00
5.025022502250224932e+01	-0.000000000000000000e+00
5.025082508250824986e+01	-0.000000000000000000e+00
5.025142514251425041e+01	-0.000000000000000000e+00
5.025202520252025096e+01	-0.000000000000000000e+00
5.025262526252625150e+01	-0.000000000000000000e+00
5.025322532253225205e+01	-0.000000000000000000e+00
5.025382538253825260e+01	-0.000000000000000000e+00
5.025442544254425314e+01	-0.000000000000000000e+00
5.025502550255025369e+01	-0.000000000000000000e+00
5.025562556255625424e+01	-0.000000000000000000e+00
5.025622562256225478e+01	-0.000000000000000000e+00
5.025682568256825533e+01	-0.000000000000000000e+00
5.025742574257425588e+01	-0.000000000000000000e+00
5.025802580258025642e+01	-0.000000000000000000e+00
5.025862586258625697e+01	-0.000000000000000000e+00
5.025922592259225752e+01	-0.000000000000000000e+00
5.025982598259825807e+01	-0.000000000000000000e+00
5.026042604260425861e+01	-0.000000000000000000e+00
5.026102610261025916e+01	-0.000000000000000000e+00
5.026162616261625971e+01	-0.000000000000000000e+00
5.026222622262226025e+01	-0.000000000000000000e+00
5.026282628262826080e+01	-0.000000000000000000e+00
5.026342634263426135e+01	-0.000000000000000000e+00
5.026402640264026189e+01	-0.000000000000000000e+00
5.026462646264626244e+01	-0.000000000000000000e+00
5.026522652265226299e+01	-0.000000000000000000e+00
5.026582658265826353e+01	-0.000000000000000000e+00
5.026642664266426408e+01	-0.000000000000000000e+00
5.026702670267026463e+01	-0.000000000000000000e+00
5.026762676267626517e+01	-0.000000000000000000e+00
5.026822682268226572e+01	-0.000000000000000000e+00
5.026882688268826627e+01	-0.000000000000000000e+00
5.026942694269426681e+01	-0.000000000000000000e+00
5.027002700270026736e+01	-0.000000000000000000e+00
5.027062706270626791e+01	-0.000000000000000000e+00
5.027122712271226845e+01	-0.000000000000000000e+00
5.027182718271826900e+01	-0.000000000000000000e+00
5.027242724272426955e+01	-0.000000000000000000e+00
5.027302730273027009e+01	-0.000000000000000000e+00
5.027362736273627064e+01	-0.000000000000000000e+00
5.027422742274227119e+01	-0.000000000000000000e+00
5.027482748274827173e+01	-0.000000000000000000e+00
5.027542754275427228e+01	-0.000000000000000000e+00
5.027602760276027993e+01	-0.000000000000000000e+00
5.027662766276627337e+01	-0.000000000000000000e+00
5.027722772277228103e+01	-0.000000000000000000e+00
5.027782778277827447e+01	-0.000000000000000000e+00
5.027842784278428212e+01	-0.000000000000000000e+00
5.027902790279027556e+01	-0.000000000000000000e+00
5.027962796279628321e+01	-0.000000000000000000e+00
5.028022802280227666e+01	-0.000000000000000000e+00
5.028082808280828431e+01	-0.000000000000000000e+00
5.028142814281428485e+01	-0.000000000000000000e+00
5.028202820282028540e+01	-0.000000000000000000e+00
5.028262826282628595e+01	-0.000000000000000000e+00
5.028322832283228649e+01	-0.000000000000000000e+00
5.028382838283828704e+01	-0.000000000000000000e+00
5.028442844284428759e+01	-0.000000000000000000e+00
5.028502850285028813e+01	-0.000000000000000000e+00
5.028562856285628868e+01	-0.000000000000000000e+00
5.028622862286228923e+01	-0.000000000000000000e+00
5.028682868286828977e+01	-0.000000000000000000e+00
5.028742874287429032e+01	-0.000000000000000000e+00
5.028802880288029087e+01	-0.000000000000000000e+00
5.028862886288629142e+01	-0.000000000000000000e+00
5.028922892289229196e+01	-0.000000000000000000e+00
5.028982898289829251e+01	-0.000000000000000000e+00
5.029042904290429306e+01	-0.000000000000000000e+00
5.029102910291029360e+01	-0.000000000000000000e+00
5.029162916291629415e+01	-0.000000000000000000e+00
5.029222922292229470e+01	-0.000000000000000000e+00
5.029282928292829524e+01	-0.000000000000000000e+00
5.029342934293429579e+01	-0.000000000000000000e+00
5.029402940294029634e+01	-0.000000000000000000e+00
5.029462946294629688e+01	-0.000000000000000000e+00
5.029522952295229743e+01	-0.000000000000000000e+00
5.029582958295829798e+01	-0.000000000000000000e+00
5.029642964296429852e+01	-0.000000000000000000e+00
5.029702970297029907e+01	-0.000000000000000000e+00
5.029762976297629962e+01	-0.000000000000000000e+00
5.029822982298230016e+01	-0.000000000000000000e+00
5.029882988298830071e+01	-0.000000000000000000e+00
5.029942994299430126e+01	-0.000000000000000000e+00
5.030003000300030180e+01	-0.000000000000000000e+00
5.030063006300630235e+01	-0.000000000000000000e+00
5.030123012301230290e+01	-0.000000000000000000e+00
5.030183018301830344e+01	-0.000000000000000000e+00
5.030243024302430399e+01	-0.000000000000000000e+00
5.030303030303030454e+01	-0.000000000000000000e+00
5.030363036303630508e+01	-0.000000000000000000e+00
5.030423042304230563e+01	-0.000000000000000000e+00
5.030483048304830618e+01	-0.000000000000000000e+00
5.030543054305430672e+01	-0.000000000000000000e+00
5.030603060306030727e+01	-0.000000000000000000e+00
5.030663066306630782e+01	-0.000000000000000000e+00
5.030723072307230836e+01	-0.000000000000000000e+00
5.030783078307830891e+01	-0.000000000000000000e+00
5.030843084308430946e+01	-0.000000000000000000e+00
5.030903090309031001e+01	-0.000000000000000000e+00
5.030963096309631055e+01	-0.000000000000000000e+00
5.031023102310231110e+01	-0.000000000000000000e+00
5.031083108310831165e+01	-0.000000000000000000e+00
5.031143114311431219e+01	-0.000000000000000000e+00
5.031203120312031274e+01	-0.000000000000000000e+00
5.031263126312631329e+01	-0.000000000000000000e+00
5.031323132313231383e+01	-0.000000000000000000e+00
5.031383138313831438e+01	-0.000000000000000000e+00
5.031443144314431493e+01	-0.000000000000000000e+00
5.031503150315031547e+01	-0.000000000000000000e+00
5.031563156315631602e+01	-0.000000000000000000e+00
5.031623162316231657e+01	-0.000000000000000000e+00
5.031683168316831711e+01	-0.000000000000000000e+00
5.031743174317431766e+01	-0.000000000000000000e+00
5.031803180318031821e+01	-0.000000000000000000e+00
5.031863186318631875e+01	-0.000000000000000000e+00
5.031923192319231930e+01	-0.000000000000000000e+00
5.031983198319831985e+01	-0.000000000000000000e+00
5.032043204320432039e+01	-0.000000000000000000e+00
5.032103210321032094e+01	-0.000000000000000000e+00
5.032163216321632149e+01	-0.000000000000000000e+00
5.032223222322232203e+01	-0.000000000000000000e+00
5.032283228322832258e+01	-0.000000000000000000e+00
5.032343234323432313e+01	-0.000000000000000000e+00
5.032403240324032367e+01	-0.000000000000000000e+00
5.032463246324632422e+01	-0.000000000000000000e+00
5.032523252325232477e+01	-0.000000000000000000e+00
5.032583258325832531e+01	-0.000000000000000000e+00
5.032643264326432586e+01	-0.000000000000000000e+00
5.032703270327032641e+01	-0.000000000000000000e+00
5.032763276327632695e+01	-0.000000000000000000e+00
5.032823282328232750e+01	-0.000000000000000000e+00
5.032883288328832805e+01	-0.000000000000000000e+00
5.032943294329432860e+01	-0.000000000000000000e+00
5.033003300330032914e+01	-0.000000000000000000e+00
5.033063306330632969e+01	-0.000000000000000000e+00
5.033123312331233024e+01	-0.000000000000000000e+00
5.033183318331833078e+01	-0.000000000000000000e+00
5.033243324332433133e+01	-0.000000000000000000e+00
5.033303330333033188e+01	-0.000000000000000000e+00
5.033363336333633242e+01	-0.000000000000000000e+00
5.033423342334233297e+01	-0.000000000000000000e+00
5.033483348334833352e+01	-0.000000000000000000e+00
5.033543354335433406e+01	-0.000000000000000000e+00
5.033603360336033461e+01	-0.000000000000000000e+00
5.033663366336633516e+01	-0.000000000000000000e+00
5.033723372337233570e+01	-0.000000000000000000e+00
5.033783378337833625e+01	-0.000000000000000000e+00
5.033843384338433680e+01	-0.000000000000000000e+00
5.033903390339033734e+01	-0.000000000000000000e+00
5.033963396339633789e+01	-0.000000000000000000e+00
5.034023402340233844e+01	-0.000000000000000000e+00
5.034083408340833898e+01	-0.000000000000000000e+00
5.034143414341433953e+01	-0.000000000000000000e+00
5.034203420342034008e+01	-0.000000000000000000e+00
5.034263426342634062e+01	-0.000000000000000000e+00
5.034323432343234117e+01	-0.000000000000000000e+00
5.034383438343834172e+01	-0.000000000000000000e+00
5.034443444344434226e+01	-0.000000000000000000e+00
5.034503450345034281e+01	-0.000000000000000000e+00
5.034563456345634336e+01	-0.000000000000000000e+00
5.034623462346234390e+01	-0.000000000000000000e+00
5.034683468346834445e+01	-0.000000000000000000e+00
5.034743474347434500e+01	-0.000000000000000000e+00
5.034803480348034554e+01	-0.000000000000000000e+00
5.034863486348634609e+01	-0.000000000000000000e+00
5.034923492349234664e+01	-0.000000000000000000e+00
5.034983498349834719e+01	-0.000000000000000000e+00
5.035043504350434773e+01	-0.000000000000000000e+00
5.035103510351034828e+01	-0.000000000000000000e+00
5.035163516351634883e+01	-0.000000000000000000e+00
5.035223522352234937e+01	-0.000000000000000000e+00
5.035283528352834992e+01	-0.000000000000000000e+00
5.035343534353435047e+01	-0.000000000000000000e+00
5.035403540354035101e+01	-0.000000000000000000e+00
5.035463546354635156e+01	-0.000000000000000000e+00
5.035523552355235211e+01	-0.000000000000000000e+00
5.035583558355835976e+01	-0.000000000000000000e+00
5.035643564356435320e+01	-0.000000000000000000e+00
5.035703570357036085e+01	-0.000000000000000000e+00
5.035763576357635429e+01	-0.000000000000000000e+00
5.035823582358236195e+01	-0.000000000000000000e+00
5.035883588358835539e+01	-0.000000000000000000e+00
5.035943594359436304e+01	-0.000000000000000000e+00
5.036003600360035648e+01	-0.000000000000000000e+00
5.036063606360636413e+01	-0.000000000000000000e+00
5.036123612361236468e+01	-0.000000000000000000e+00
5.036183618361836523e+01	-0.000000000000000000e+00
5.036243624362436577e+01	-0.000000000000000000e+00
5.036303630363036632e+01	-0.000000000000000000e+00
5.036363636363636687e+01	-0.000000000000000000e+00
5.036423642364236741e+01	-0.000000000000000000e+00
5.036483648364836796e+01	-0.000000000000000000e+00
5.036543654365436851e+01	-0.000000000000000000e+00
5.036603660366036905e+01	-0.000000000000000000e+00
5.036663666366636960e+01	-0.000000000000000000e+00
5.036723672367237015e+01	-0.000000000000000000e+00
5.036783678367837069e+01	-0.000000000000000000e+00
5.036843684368437124e+01	-0.000000000000000000e+00
5.036903690369037179e+01	-0.000000000000000000e+00
5.036963696369637233e+01	-0.000000000000000000e+00
5.037023702370237288e+01	-0.000000000000000000e+00
5.037083708370837343e+01	-0.000000000000000000e+00
5.037143714371437397e+01	-0.000000000000000000e+00
5.037203720372037452e+01	-0.000000000000000000e+00
5.037263726372637507e+01	-0.000000000000000000e+00
5.037323732373237561e+01	-0.000000000000000000e+00
5.037383738373837616e+01	-0.000000000000000000e+00
5.037443744374437671e+01	-0.000000000000000000e+00
5.037503750375037725e+01	-0.000000000000000000e+00
5.037563756375637780e+01	-0.000000000000000000e+00
5.037623762376237835e+01	-0.000000000000000000e+00
5.037683768376837889e+01	-0.000000000000000000e+00
5.037743774377437944e+01	-0.000000000000000000e+00
5.037803780378037999e+01	-0.000000000000000000e+00
5.037863786378638054e+01	-0.000000000000000000e+00
5.037923792379238108e+01	-0.000000000000000000e+00
5.037983798379838163e+01	-0.000000000000000000e+00
5.038043804380438218e+01	-0.000000000000000000e+00
5.038103810381038272e+01	-0.000000000000000000e+00
5.038163816381638327e+01	-0.000000000000000000e+00
5.038223822382238382e+01	-0.000000000000000000e+00
5.038283828382838436e+01	-0.000000000000000000e+00
5.038343834383438491e+01	-0.000000000000000000e+00
5.038403840384038546e+01	-0.000000000000000000e+00
5.038463846384638600e+01	-0.000000000000000000e+00
5.038523852385238655e+01	-0.000000000000000000e+00
5.038583858385838710e+01	-0.000000000000000000e+00
5.038643864386438764e+01	-0.000000000000000000e+00
5.038703870387038819e+01	-0.000000000000000000e+00
5.038763876387638874e+01	-0.000000000000000000e+00
5.038823882388238928e+01	-0.000000000000000000e+00
5.038883888388838983e+01	-0.000000000000000000e+00
5.038943894389439038e+01	-0.000000000000000000e+00
5.039003900390039092e+01	-0.000000000000000000e+00
5.039063906390639147e+01	-0.000000000000000000e+00
5.039123912391239202e+01	-0.000000000000000000e+00
5.039183918391839256e+01	-0.000000000000000000e+00
5.039243924392439311e+01	-0.000000000000000000e+00
5.039303930393039366e+01	-0.000000000000000000e+00
5.039363936393639420e+01	-0.000000000000000000e+00
5.039423942394239475e+01	-0.000000000000000000e+00
5.039483948394839530e+01	-0.000000000000000000e+00
5.039543954395439584e+01	-0.000000000000000000e+00
5.039603960396039639e+01	-0.000000000000000000e+00
5.039663966396639694e+01	-0.000000000000000000e+00
5.039723972397239748e+01	-0.000000000000000000e+00
5.039783978397839803e+01	-0.000000000000000000e+00
5.039843984398439858e+01	-0.000000000000000000e+00
5.039903990399039913e+01	-0.000000000000000000e+00
5.039963996399639967e+01	-0.000000000000000000e+00
5.040024002400240022e+01	-0.000000000000000000e+00
5.040084008400840077e+01	-0.000000000000000000e+00
5.040144014401440131e+01	-0.000000000000000000e+00
5.040204020402040186e+01	-0.000000000000000000e+00
5.040264026402640241e+01	-0.000000000000000000e+00
5.040324032403240295e+01	-0.000000000000000000e+00
5.040384038403840350e+01	-0.000000000000000000e+00
5.040444044404440405e+01	-0.000000000000000000e+00
5.040504050405040459e+01	-0.000000000000000000e+00
5.040564056405640514e+01	-0.000000000000000000e+00
5.040624062406240569e+01	-0.000000000000000000e+00
5.040684068406840623e+01	-0.000000000000000000e+00
5.040744074407440678e+01	-0.000000000000000000e+00
5.040804080408040733e+01	-0.000000000000000000e+00
5.040864086408640787e+01	-0.000000000000000000e+00
5.040924092409240842e+01	-0.000000000000000000e+00
5.040984098409840897e+01	-0.000000000000000000e+00
5.041044104410440951e+01	-0.000000000000000000e+00
5.041104110411041006e+01	-0.000000000000000000e+00
5.041164116411641061e+01	-0.000000000000000000e+00
5.041224122412241115e+01	-0.000000000000000000e+00
5.041284128412841170e+01	-0.000000000000000000e+00
5.041344134413441225e+01	-0.000000000000000000e+00
5.041404140414041279e+01	-0.000000000000000000e+00
5.041464146414641334e+01	-0.000000000000000000e+00
5.041524152415241389e+01	-0.000000000000000000e+00
5.041584158415841443e+01	-0.000000000000000000e+00
5.041644164416441498e+01	-0.000000000000000000e+00
5.041704170417041553e+01	-0.000000000000000000e+00
5.041764176417641607e+01	-0.000000000000000000e+00
5.041824182418241662e+01	-0.000000000000000000e+00
5.041884188418841717e+01	-0.000000000000000000e+00
5.041944194419441772e+01	-0.000000000000000000e+00
5.042004200420041826e+01	-0.000000000000000000e+00
5.042064206420641881e+01	-0.000000000000000000e+00
5.042124212421241936e+01	-0.000000000000000000e+00
5.042184218421841990e+01	-0.000000000000000000e+00
5.042244224422442045e+01	-0.000000000000000000e+00
5.042304230423042100e+01	-0.000000000000000000e+00
5.042364236423642154e+01	-0.000000000000000000e+00
5.042424242424242209e+01	-0.000000000000000000e+00
5.042484248424842264e+01	-0.000000000000000000e+00
5.042544254425442318e+01	-0.000000000000000000e+00
5.042604260426042373e+01	-0.000000000000000000e+00
5.042664266426642428e+01	-0.000000000000000000e+00
5.042724272427242482e+01	-0.000000000000000000e+00
5.042784278427842537e+01	-0.000000000000000000e+00
5.042844284428442592e+01	-0.000000000000000000e+00
5.042904290429042646e+01	-0.000000000000000000e+00
5.042964296429642701e+01	-0.000000000000000000e+00
5.043024302430242756e+01	-0.000000000000000000e+00
5.043084308430842810e+01	-0.000000000000000000e+00
5.043144314431442865e+01	-0.000000000000000000e+00
5.043204320432042920e+01	-0.000000000000000000e+00
5.043264326432642974e+01	-0.000000000000000000e+00
5.043324332433243029e+01	-0.000000000000000000e+00
5.043384338433843084e+01	-0.000000000000000000e+00
5.043444344434443138e+01	-0.000000000000000000e+00
5.043504350435043193e+01	-0.000000000000000000e+00
5.043564356435643958e+01	-0.000000000000000000e+00
5.043624362436243302e+01	-0.000000000000000000e+00
5.043684368436844068e+01	-0.000000000000000000e+00
5.043744374437443412e+01	-0.000000000000000000e+00
5.043804380438044177e+01	-0.000000000000000000e+00
5.043864386438643521e+01	-0.000000000000000000e+00
5.043924392439244286e+01	-0.000000000000000000e+00
5.043984398439843631e+01	-0.000000000000000000e+00
5.044044404440444396e+01	-0.000000000000000000e+00
5.044104410441044450e+01	-0.000000000000000000e+00
5.044164416441644505e+01	-0.000000000000000000e+00
5.044224422442244560e+01	-0.000000000000000000e+00
5.044284428442844614e+01	-0.000000000000000000e+00
5.044344434443444669e+01	-0.000000000000000000e+00
5.044404440444044724e+01	-0.000000000000000000e+00
5.044464446444644778e+01	-0.000000000000000000e+00
5.044524452445244833e+01	-0.000000000000000000e+00
5.044584458445844888e+01	-0.000000000000000000e+00
5.044644464446444942e+01	-0.000000000000000000e+00
5.044704470447044997e+01	-0.000000000000000000e+00
5.044764476447645052e+01	-0.000000000000000000e+00
5.044824482448245107e+01	-0.000000000000000000e+00
5.044884488448845161e+01	-0.000000000000000000e+00
5.044944494449445216e+01	-0.000000000000000000e+00
5.045004500450045271e+01	-0.000000000000000000e+00
5.045064506450645325e+01	-0.000000000000000000e+00
5.045124512451245380e+01	-0.000000000000000000e+00
5.045184518451845435e+01	-0.000000000000000000e+00
5.045244524452445489e+01	-0.000000000000000000e+00
5.045304530453045544e+01	-0.000000000000000000e+00
5.045364536453645599e+01	-0.000000000000000000e+00
5.045424542454245653e+01	-0.000000000000000000e+00
5.045484548454845708e+01	-0.000000000000000000e+00
5.045544554455445763e+01	-0.000000000000000000e+00
5.045604560456045817e+01	-0.000000000000000000e+00
5.045664566456645872e+01	-0.000000000000000000e+00
5.045724572457245927e+01	-0.000000000000000000e+00
5.045784578457845981e+01	-0.000000000000000000e+00
5.045844584458446036e+01	-0.000000000000000000e+00
5.045904590459046091e+01	-0.000000000000000000e+00
5.045964596459646145e+01	-0.000000000000000000e+00
5.046024602460246200e+01	-0.000000000000000000e+00
5.046084608460846255e+01	-0.000000000000000000e+00
5.046144614461446309e+01	-0.000000000000000000e+00
5.046204620462046364e+01	-0.000000000000000000e+00
5.046264626462646419e+01	-0.000000000000000000e+00
5.046324632463246473e+01	-0.000000000000000000e+00
5.046384638463846528e+01	-0.000000000000000000e+00
5.046444644464446583e+01	-0.000000000000000000e+00
5.046504650465046637e+01	-0.000000000000000000e+00
5.046564656465646692e+01	-0.000000000000000000e+00
5.046624662466246747e+01	-0.000000000000000000e+00
5.046684668466846801e+01	-0.000000000000000000e+00
5.046744674467446856e+01	-0.000000000000000000e+00
5.046804680468046911e+01	-0.000000000000000000e+00
5.046864686468646966e+01	-0.000000000000000000e+00
5.046924692469247020e+01	-0.000000000000000000e+00
5.046984698469847075e+01	-0.000000000000000000e+00
5.047044704470447130e+01	-0.000000000000000000e+00
5.047104710471047184e+01	-0.000000000000000000e+00
5.047164716471647239e+01	-0.000000000000000000e+00
5.047224722472247294e+01	-0.000000000000000000e+00
5.047284728472847348e+01	-0.000000000000000000e+00
5.047344734473447403e+01	-0.000000000000000000e+00
5.047404740474047458e+01	-0.000000000000000000e+00
5.047464746474647512e+01	-0.000000000000000000e+00
5.047524752475247567e+01	-0.000000000000000000e+00
5.047584758475847622e+01	-0.000000000000000000e+00
5.047644764476447676e+01	-0.000000000000000000e+00
5.047704770477047731e+01	-0.000000000000000000e+00
5.047764776477647786e+01	-0.000000000000000000e+00
5.047824782478247840e+01	-0.000000000000000000e+00
5.047884788478847895e+01	-0.000000000000000000e+00
5.047944794479447950e+01	-0.000000000000000000e+00
5.048004800480048004e+01	-0.000000000000000000e+00
5.048064806480648059e+01	-0.000000000000000000e+00
5.048124812481248114e+01	-0.000000000000000000e+00
5.048184818481848168e+01	-0.000000000000000000e+00
5.048244824482448223e+01	-0.000000000000000000e+00
5.048304830483048278e+01	-0.000000000000000000e+00
5.048364836483648332e+01	-0.000000000000000000e+00
5.048424842484248387e+01	-0.000000000000000000e+00
5.048484848484848442e+01	-0.000000000000000000e+00
5.048544854485448496e+01	-0.000000000000000000e+00
5.048604860486048551e+01	-0.000000000000000000e+00
5.048664866486648606e+01	-0.000000000000000000e+00
5.048724872487248660e+01	-0.000000000000000000e+00
5.048784878487848715e+01	-0.000000000000000000e+00
5.048844884488448770e+01	-0.000000000000000000e+00
5.048904890489048825e+01	-0.000000000000000000e+00
5.048964896489648879e+01	-0.000000000000000000e+00
5.049024902490248934e+01	-0.000000000000000000e+00
5.049084908490848989e+01	-0.000000000000000000e+00
5.049144914491449043e+01	-0.000000000000000000e+00
5.049204920492049098e+01	-0.000000000000000000e+00
5.049264926492649153e+01	-0.000000000000000000e+00
5.049324932493249207e+01	-0.000000000000000000e+00
5.049384938493849262e+01	-0.000000000000000000e+00
5.049444944494449317e+01	-0.000000000000000000e+00
5.049504950495049371e+01	-0.000000000000000000e+00
5.049564956495649426e+01	-0.000000000000000000e+00
5.049624962496249481e+01	-0.000000000000000000e+00
5.049684968496849535e+01	-0.000000000000000000e+00
5.049744974497449590e+01	-0.000000000000000000e+00
5.049804980498049645e+01	-0.000000000000000000e+00
5.049864986498649699e+01	-0.000000000000000000e+00
5.049924992499249754e+01	-0.000000000000000000e+00
5.049984998499849809e+01	-0.000000000000000000e+00
5.050045004500449863e+01	-0.000000000000000000e+00
5.050105010501049918e+01	-0.000000000000000000e+00
5.050165016501649973e+01	-0.000000000000000000e+00
5.050225022502250027e+01	-0.000000000000000000e+00
5.050285028502850082e+01	-0.000000000000000000e+00
5.050345034503450137e+01	-0.000000000000000000e+00
5.050405040504050191e+01	-0.000000000000000000e+00
5.050465046504650246e+01	-0.000000000000000000e+00
5.050525052505250301e+01	-0.000000000000000000e+00
5.050585058505850355e+01	-0.000000000000000000e+00
5.050645064506450410e+01	-0.000000000000000000e+00
5.050705070507050465e+01	-0.000000000000000000e+00
5.050765076507650519e+01	-0.000000000000000000e+00
5.050825082508250574e+01	-0.000000000000000000e+00
5.050885088508850629e+01	-0.000000000000000000e+00
5.050945094509450684e+01	-0.000000000000000000e+00
5.051005100510050738e+01	-0.000000000000000000e+00
5.051065106510650793e+01	-0.000000000000000000e+00
5.051125112511250848e+01	-0.000000000000000000e+00
5.051185118511850902e+01	-0.000000000000000000e+00
5.051245124512450957e+01	-0.000000000000000000e+00
5.051305130513051012e+01	-0.000000000000000000e+00
5.051365136513651066e+01	-0.000000000000000000e+00
5.051425142514251121e+01	-0.000000000000000000e+00
5.051485148514851176e+01	-0.000000000000000000e+00
5.051545154515451941e+01	-0.000000000000000000e+00
5.051605160516051285e+01	-0.000000000000000000e+00
5.051665166516652050e+01	-0.000000000000000000e+00
5.051725172517251394e+01	-0.000000000000000000e+00
5.051785178517852160e+01	-0.000000000000000000e+00
5.051845184518451504e+01	-0.000000000000000000e+00
5.051905190519052269e+01	-0.000000000000000000e+00
5.051965196519651613e+01	-0.000000000000000000e+00
5.052025202520252378e+01	-0.000000000000000000e+00
5.052085208520852433e+01	-0.000000000000000000e+00
5.052145214521452488e+01	-0.000000000000000000e+00
5.052205220522052542e+01	-0.000000000000000000e+00
5.052265226522652597e+01	-0.000000000000000000e+00
5.052325232523252652e+01	-0.000000000000000000e+00
5.052385238523852706e+01	-0.000000000000000000e+00
5.052445244524452761e+01	-0.000000000000000000e+00
5.052505250525052816e+01	-0.000000000000000000e+00
5.052565256525652870e+01	-0.000000000000000000e+00
5.052625262526252925e+01	-0.000000000000000000e+00
5.052685268526852980e+01	-0.000000000000000000e+00
5.052745274527453034e+01	-0.000000000000000000e+00
5.052805280528053089e+01	-0.000000000000000000e+00
5.052865286528653144e+01	-0.000000000000000000e+00
5.052925292529253198e+01	-0.000000000000000000e+00
5.052985298529853253e+01	-0.000000000000000000e+00
5.053045304530453308e+01	-0.000000000000000000e+00
5.053105310531053362e+01	-0.000000000000000000e+00
5.053165316531653417e+01	-0.000000000000000000e+00
5.053225322532253472e+01	-0.000000000000000000e+00
5.053285328532853526e+01	-0.000000000000000000e+00
5.053345334533453581e+01	-0.000000000000000000e+00
5.053405340534053636e+01	-0.000000000000000000e+00
5.053465346534653690e+01	-0.000000000000000000e+00
5.053525352535253745e+01	-0.000000000000000000e+00
5.053585358535853800e+01	-0.000000000000000000e+00
5.053645364536453854e+01	-0.000000000000000000e+00
5.053705370537053909e+01	-0.000000000000000000e+00
5.053765376537653964e+01	-0.000000000000000000e+00
5.053825382538254019e+01	-0.000000000000000000e+00
5.053885388538854073e+01	-0.000000000000000000e+00
5.053945394539454128e+01	-0.000000000000000000e+00
5.054005400540054183e+01	-0.000000000000000000e+00
5.054065406540654237e+01	-0.000000000000000000e+00
5.054125412541254292e+01	-0.000000000000000000e+00
5.054185418541854347e+01	-0.000000000000000000e+00
5.054245424542454401e+01	-0.000000000000000000e+00
5.054305430543054456e+01	-0.000000000000000000e+00
5.054365436543654511e+01	-0.000000000000000000e+00
5.054425442544254565e+01	-0.000000000000000000e+00
5.054485448544854620e+01	-0.000000000000000000e+00
5.054545454545454675e+01	-0.000000000000000000e+00
5.054605460546054729e+01	-0.000000000000000000e+00
5.054665466546654784e+01	-0.000000000000000000e+00
5.054725472547254839e+01	-0.000000000000000000e+00
5.054785478547854893e+01	-0.000000000000000000e+00
5.054845484548454948e+01	-0.000000000000000000e+00
5.054905490549055003e+01	-0.000000000000000000e+00
5.054965496549655057e+01	-0.000000000000000000e+00
5.055025502550255112e+01	-0.000000000000000000e+00
5.055085508550855167e+01	-0.000000000000000000e+00
5.055145514551455221e+01	-0.000000000000000000e+00
5.055205520552055276e+01	-0.000000000000000000e+00
5.055265526552655331e+01	-0.000000000000000000e+00
5.055325532553255385e+01	-0.000000000000000000e+00
5.055385538553855440e+01	-0.000000000000000000e+00
5.055445544554455495e+01	-0.000000000000000000e+00
5.055505550555055549e+01	-0.000000000000000000e+00
5.055565556555655604e+01	-0.000000000000000000e+00
5.055625562556255659e+01	-0.000000000000000000e+00
5.055685568556855713e+01	-0.000000000000000000e+00
5.055745574557455768e+01	-0.000000000000000000e+00
5.055805580558055823e+01	-0.000000000000000000e+00
5.055865586558655878e+01	-0.000000000000000000e+00
5.055925592559255932e+01	-0.000000000000000000e+00
5.055985598559855987e+01	-0.000000000000000000e+00
5.056045604560456042e+01	-0.000000000000000000e+00
5.056105610561056096e+01	-0.000000000000000000e+00
5.056165616561656151e+01	-0.000000000000000000e+00
5.056225622562256206e+01	-0.000000000000000000e+00
5.056285628562856260e+01	-0.000000000000000000e+00
5.056345634563456315e+01	-0.000000000000000000e+00
5.056405640564056370e+01	-0.000000000000000000e+00
5.056465646564656424e+01	-0.000000000000000000e+00
5.056525652565256479e+01	-0.000000000000000000e+00
5.056585658565856534e+01	-0.000000000000000000e+00
5.056645664566456588e+01	-0.000000000000000000e+00
5.056705670567056643e+01	-0.000000000000000000e+00
5.056765676567656698e+01	-0.000000000000000000e+00
5.056825682568256752e+01	-0.000000000000000000e+00
5.056885688568856807e+01	-0.000000000000000000e+00
5.056945694569456862e+01	-0.000000000000000000e+00
5.057005700570056916e+01	-0.000000000000000000e+00
5.057065706570656971e+01	-0.000000000000000000e+00
5.057125712571257026e+01	-0.000000000000000000e+00
5.057185718571857080e+01	-0.000000000000000000e+00
5.057245724572457135e+01	-0.000000000000000000e+00
5.057305730573057190e+01	-0.000000000000000000e+00
5.057365736573657244e+01	-0.000000000000000000e+00
5.057425742574257299e+01	-0.000000000000000000e+00
5.057485748574857354e+01	-0.000000000000000000e+00
5.057545754575457408e+01	-0.000000000000000000e+00
5.057605760576057463e+01	-0.000000000000000000e+00
5.057665766576657518e+01	-0.000000000000000000e+00
5.057725772577257572e+01	-0.000000000000000000e+00
5.057785778577857627e+01	-0.000000000000000000e+00
5.057845784578457682e+01	-0.000000000000000000e+00
5.057905790579057737e+01	-0.000000000000000000e+00
5.057965796579657791e+01	-0.000000000000000000e+00
5.058025802580257846e+01	-0.000000000000000000e+00
5.058085808580857901e+01	-0.000000000000000000e+00
5.058145814581457955e+01	-0.000000000000000000e+00
5.058205820582058010e+01	-0.000000000000000000e+00
5.058265826582658065e+01	-0.000000000000000000e+00
5.058325832583258119e+01	-0.000000000000000000e+00
5.058385838583858174e+01	-0.000000000000000000e+00
5.058445844584458229e+01	-0.000000000000000000e+00
5.058505850585058283e+01	-0.000000000000000000e+00
5.058565856585658338e+01	-0.000000000000000000e+00
5.058625862586258393e+01	-0.000000000000000000e+00
5.058685868586858447e+01	-0.000000000000000000e+00
5.058745874587458502e+01	-0.000000000000000000e+00
5.058805880588058557e+01	-0.000000000000000000e+00
5.058865886588658611e+01	-0.000000000000000000e+00
5.058925892589258666e+01	-0.000000000000000000e+00
5.058985898589858721e+01	-0.000000000000000000e+00
5.059045904590458775e+01	-0.000000000000000000e+00
5.059105910591058830e+01	-0.000000000000000000e+00
5.059165916591658885e+01	-0.000000000000000000e+00
5.059225922592258939e+01	-0.000000000000000000e+00
5.059285928592858994e+01	-0.000000000000000000e+00
5.059345934593459049e+01	-0.000000000000000000e+00
5.059405940594059103e+01	-0.000000000000000000e+00
5.059465946594659158e+01	-0.000000000000000000e+00
5.059525952595259923e+01	-0.000000000000000000e+00
5.059585958595859267e+01	-0.000000000000000000e+00
5.059645964596460033e+01	-0.000000000000000000e+00
5.059705970597059377e+01	-0.000000000000000000e+00
5.059765976597660142e+01	-0.000000000000000000e+00
5.059825982598259486e+01	-0.000000000000000000e+00
5.059885988598860251e+01	-0.000000000000000000e+00
5.059945994599459596e+01	-0.000000000000000000e+00
5.060006000600060361e+01	-0.000000000000000000e+00
5.060066006600660415e+01	-0.000000000000000000e+00
5.060126012601260470e+01	-0.000000000000000000e+00
5.060186018601860525e+01	-0.000000000000000000e+00
5.060246024602460579e+01	-0.000000000000000000e+00
5.060306030603060634e+01	-0.000000000000000000e+00
5.060366036603660689e+01	-0.000000000000000000e+00
5.060426042604260743e+01	-0.000000000000000000e+00
5.060486048604860798e+01	-0.000000000000000000e+00
5.060546054605460853e+01	-0.000000000000000000e+00
5.060606060606060908e+01	-0.000000000000000000e+00
5.060666066606660962e+01	-0.000000000000000000e+00
5.060726072607261017e+01	-0.000000000000000000e+00
5.060786078607861072e+01	-0.000000000000000000e+00
5.060846084608461126e+01	-0.000000000000000000e+00
5.060906090609061181e+01	-0.000000000000000000e+00
5.060966096609661236e+01	-0.000000000000000000e+00
5.061026102610261290e+01	-0.000000000000000000e+00
5.061086108610861345e+01	-0.000000000000000000e+00
5.061146114611461400e+01	-0.000000000000000000e+00
5.061206120612061454e+01	-0.000000000000000000e+00
5.061266126612661509e+01	-0.000000000000000000e+00
5.061326132613261564e+01	-0.000000000000000000e+00
5.061386138613861618e+01	-0.000000000000000000e+00
5.061446144614461673e+01	-0.000000000000000000e+00
5.061506150615061728e+01	-0.000000000000000000e+00
5.061566156615661782e+01	-0.000000000000000000e+00
5.061626162616261837e+01	-0.000000000000000000e+00
5.061686168616861892e+01	-0.000000000000000000e+00
5.061746174617461946e+01	-0.000000000000000000e+00
5.061806180618062001e+01	-0.000000000000000000e+00
5.061866186618662056e+01	-0.000000000000000000e+00
5.061926192619262110e+01	-0.000000000000000000e+00
5.061986198619862165e+01	-0.000000000000000000e+00
5.062046204620462220e+01	-0.000000000000000000e+00
5.062106210621062274e+01	-0.000000000000000000e+00
5.062166216621662329e+01	-0.000000000000000000e+00
5.062226222622262384e+01	-0.000000000000000000e+00
5.062286228622862438e+01	-0.000000000000000000e+00
5.062346234623462493e+01	-0.000000000000000000e+00
5.062406240624062548e+01	-0.000000000000000000e+00
5.062466246624662602e+01	-0.000000000000000000e+00
5.062526252625262657e+01	-0.000000000000000000e+00
5.062586258625862712e+01	-0.000000000000000000e+00
5.062646264626462767e+01	-0.000000000000000000e+00
5.062706270627062821e+01	-0.000000000000000000e+00
5.062766276627662876e+01	-0.000000000000000000e+00
5.062826282628262931e+01	-0.000000000000000000e+00
5.062886288628862985e+01	-0.000000000000000000e+00
5.062946294629463040e+01	-0.000000000000000000e+00
5.063006300630063095e+01	-0.000000000000000000e+00
5.063066306630663149e+01	-0.000000000000000000e+00
5.063126312631263204e+01	-0.000000000000000000e+00
5.063186318631863259e+01	-0.000000000000000000e+00
5.063246324632463313e+01	-0.000000000000000000e+00
5.063306330633063368e+01	-0.000000000000000000e+00
5.063366336633663423e+01	-0.000000000000000000e+00
5.063426342634263477e+01	-0.000000000000000000e+00
5.063486348634863532e+01	-0.000000000000000000e+00
5.063546354635463587e+01	-0.000000000000000000e+00
5.063606360636063641e+01	-0.000000000000000000e+00
5.063666366636663696e+01	-0.000000000000000000e+00
5.063726372637263751e+01	-0.000000000000000000e+00
5.063786378637863805e+01	-0.000000000000000000e+00
5.063846384638463860e+01	-0.000000000000000000e+00
5.063906390639063915e+01	-0.000000000000000000e+00
5.063966396639663969e+01	-0.000000000000000000e+00
5.064026402640264024e+01	-0.000000000000000000e+00
5.064086408640864079e+01	-0.000000000000000000e+00
5.064146414641464133e+01	-0.000000000000000000e+00
5.064206420642064188e+01	-0.000000000000000000e+00
5.064266426642664243e+01	-0.000000000000000000e+00
5.064326432643264297e+01	-0.000000000000000000e+00
5.064386438643864352e+01	-0.000000000000000000e+00
5.064446444644464407e+01	-0.000000000000000000e+00
5.064506450645064461e+01	-0.000000000000000000e+00
5.064566456645664516e+01	-0.000000000000000000e+00
5.064626462646264571e+01	-0.000000000000000000e+00
5.064686468646864625e+01	-0.000000000000000000e+00
5.064746474647464680e+01	-0.000000000000000000e+00
5.064806480648064735e+01	-0.000000000000000000e+00
5.064866486648664790e+01	-0.000000000000000000e+00
5.064926492649264844e+01	-0.000000000000000000e+00
5.064986498649864899e+01	-0.000000000000000000e+00
5.065046504650464954e+01	-0.000000000000000000e+00
5.065106510651065008e+01	-0.000000000000000000e+00
5.065166516651665063e+01	-0.000000000000000000e+00
5.065226522652265118e+01	-0.000000000000000000e+00
5.065286528652865172e+01	-0.000000000000000000e+00
5.065346534653465227e+01	-0.000000000000000000e+00
5.065406540654065282e+01	-0.000000000000000000e+00
5.065466546654665336e+01	-0.000000000000000000e+00
5.065526552655265391e+01	-0.000000000000000000e+00
5.065586558655865446e+01	-0.000000000000000000e+00
5.065646564656465500e+01	-0.000000000000000000e+00
5.065706570657065555e+01	-0.000000000000000000e+00
5.065766576657665610e+01	-0.000000000000000000e+00
5.065826582658265664e+01	-0.000000000000000000e+00
5.065886588658865719e+01	-0.000000000000000000e+00
5.065946594659465774e+01	-0.000000000000000000e+00
5.066006600660065828e+01	-0.000000000000000000e+00
5.066066606660665883e+01	-0.000000000000000000e+00
5.066126612661265938e+01	-0.000000000000000000e+00
5.066186618661865992e+01	-0.000000000000000000e+00
5.066246624662466047e+01	-0.000000000000000000e+00
5.066306630663066102e+01	-0.000000000000000000e+00
5.066366636663666156e+01	-0.000000000000000000e+00
5.066426642664266211e+01	-0.000000000000000000e+00
5.066486648664866266e+01	-0.000000000000000000e+00
5.066546654665466320e+01	-0.000000000000000000e+00
5.066606660666066375e+01	-0.000000000000000000e+00
5.066666666666666430e+01	-0.000000000000000000e+00
5.066726672667266484e+01	-0.000000000000000000e+00
5.066786678667866539e+01	-0.000000000000000000e+00
5.066846684668466594e+01	-0.000000000000000000e+00
5.066906690669066649e+01	-0.000000000000000000e+00
5.066966696669666703e+01	-0.000000000000000000e+00
5.067026702670266758e+01	-0.000000000000000000e+00
5.067086708670866813e+01	-0.000000000000000000e+00
5.067146714671466867e+01	-0.000000000000000000e+00
5.067206720672066922e+01	-0.000000000000000000e+00
5.067266726672666977e+01	-0.000000000000000000e+00
5.067326732673267031e+01	-0.000000000000000000e+00
5.067386738673867086e+01	-0.000000000000000000e+00
5.067446744674467141e+01	-0.000000000000000000e+00
5.067506750675067195e+01	-0.000000000000000000e+00
5.067566756675667250e+01	-0.000000000000000000e+00
5.067626762676268015e+01	-0.000000000000000000e+00
5.067686768676867359e+01	-0.000000000000000000e+00
5.067746774677468125e+01	-0.000000000000000000e+00
5.067806780678067469e+01	-0.000000000000000000e+00
5.067866786678668234e+01	-0.000000000000000000e+00
5.067926792679267578e+01	-0.000000000000000000e+00
5.067986798679868343e+01	-0.000000000000000000e+00
5.068046804680468398e+01	-7.678115426503872404e-09
5.068106810681068453e+01	-2.487084145704979707e-08
5.068166816681668507e+01	-5.374581604965199725e-08
5.068226822682268562e+01	-9.685375958713952297e-08
5.068286828682868617e+01	-1.571876568940956204e-07
5.068346834683468671e+01	-2.382500647691644406e-07
5.068406840684068726e+01	-3.441295176984407035e-07
5.068466846684668781e+01	-4.795871005185093497e-07
5.068526852685268835e+01	-6.501543596374068693e-07
5.068586858685868890e+01	-8.622438341134022085e-07
5.068646864686468945e+01	-1.123273604501736866e-06
5.068706870687068999e+01	-1.441807380920054377e-06
5.068766876687669054e+01	-1.827711782204363485e-06
5.068826882688269109e+01	-2.292332595211058829e-06
5.068886888688869163e+01	-2.848691947074584688e-06
5.068946894689469218e+01	-3.511708473282213071e-06
5.069006900690069273e+01	-4.298442720419182380e-06
5.069066906690669327e+01	-5.228370183920887166e-06
5.069126912691269382e+01	-6.323684547602053305e-06
5.069186918691869437e+01	-7.609633862477260894e-06
5.069246924692469491e+01	-9.114892576707009860e-06
5.069306930693069546e+01	-1.087197250556487266e-05
5.069366936693669601e+01	-1.291767600919517048e-05
5.069426942694269655e+01	-1.529359482559623302e-05
5.069486948694869710e+01	-1.804665818561453742e-05
5.069546954695469765e+01	-2.122973401458593180e-05
5.069606960696069820e+01	-2.490228720035915695e-05
5.069666966696669874e+01	-2.913109907847863958e-05
5.069726972697269929e+01	-3.399105245094248827e-05
5.069786978697869984e+01	-3.956598661382229528e-05
5.069846984698470038e+01	-4.594194890435206592e-05
5.069906990699070093e+01	-5.322172350125949731e-05
5.069966996699670148e+01	-6.151975202636181554e-05
5.070027002700270202e+01	-7.096326428575761708e-05
5.070087008700870257e+01	-8.169349620654620808e-05
5.070147014701470312e+01	-9.386699929894519977e-05
5.070207020702070366e+01	-1.076570459606138576e-04
5.070267026702670421e+01	-1.232551349048734168e-04
5.070327032703270476e+01	-1.408726009368297327e-04
5.070387038703870530e+01	-1.607423332209472681e-04
5.070447044704470585e+01	-1.831206060805380469e-04
5.070507050705070640e+01	-2.082890262444668159e-04
5.070567056705670694e+01	-2.365566003100896320e-04
5.070627062706270749e+01	-2.682619260254710922e-04
5.070687068706870804e+01	-3.037755108101773032e-04
5.070747074707470858e+01	-3.435022207348464494e-04
5.070807080708070913e+01	-3.878838629682471542e-04
5.070867086708670968e+01	-4.374019044801559964e-04
5.070927092709271022e+01	-4.925803295631546019e-04
5.070987098709871077e+01	-5.539886385109619267e-04
5.071047104710471132e+01	-6.222449895702846434e-04
5.071107110711071186e+01	-6.980194860730271240e-04
5.071167116711671241e+01	-7.820376104621400062e-04
5.071227122712271296e+01	-8.750838067539440553e-04
5.071287128712871350e+01	-9.780052128393610430e-04
5.071347134713471405e+01	-1.091715543923338708e-03
5.071407140714071460e+01	-1.217199128343347207e-03
5.071467146714671514e+01	-1.355515097001820700e-03
5.071527152715271569e+01	-1.507801727701449032e-03
5.071587158715871624e+01	-1.675280945794090093e-03
5.071647164716471679e+01	-1.859255304620944984e-03
5.071707170717071733e+01	-2.061126323653748264e-03
5.071767176717671788e+01	-2.282393296165228808e-03
5.071827182718271843e+01	-2.524658382522644139e-03
5.071887188718871897e+01	-2.789631864315758603e-03
5.071947194719471952e+01	-3.079137562398850166e-03
5.072007200720072007e+01	-3.395118422621725730e-03
5.072067206720672061e+01	-3.739642273827908318e-03
5.072127212721272116e+01	-4.114907763611276754e-03
5.072187218721872171e+01	-4.523250478346440076e-03
5.072247224722472225e+01	-4.967149255142658433e-03
5.072307230723072280e+01	-5.449232694615022653e-03
5.072367236723672335e+01	-5.972285884716708668e-03
5.072427242724272389e+01	-6.539257347328714109e-03
5.072487248724872444e+01	-7.153266220852995752e-03
5.072547254725472499e+01	-7.817609693694499082e-03
5.072607260726072553e+01	-8.535770705239666828e-03
5.072667266726672608e+01	-9.311425932733746053e-03
5.072727272727272663e+01	-1.014845408431687933e-02
5.072787278727872717e+01	-1.105094452038766703e-02
5.072847284728472772e+01	-1.202320622741056763e-02
5.072907290729072827e+01	-1.306977717025666411e-02
5.072967296729672881e+01	-1.419543405115293588e-02
5.073027302730272936e+01	-1.540520250529772012e-02
5.073087308730872991e+01	-1.670436776516667082e-02
5.073147314731473045e+01	-1.809848582746787990e-02
5.073207320732073100e+01	-1.959339515859371411e-02
5.073267326732673155e+01	-2.119522897624602498e-02
5.073327332733273209e+01	-2.291042814666577679e-02
5.073387338733873264e+01	-2.474576241669749349e-02
5.073447344734473319e+01	-2.670833114733590571e-02
5.073507350735073373e+01	-2.880558448331414084e-02
5.073567356735673428e+01	-3.104533919083382956e-02
5.073627362736273483e+01	-3.343579533820184579e-02
5.073687368736873538e+01	-3.598555386802586298e-02
5.073747374737473592e+01	-3.870363511065439549e-02
5.073807380738073647e+01	-4.159949828944484174e-02
5.073867386738673702e+01	-4.468306206920809320e-02
5.073927392739273756e+01	-4.796472619980643448e-02
5.073987398739873811e+01	-5.145539430738045594e-02
5.074047404740473866e+01	-5.516649788605029747e-02
5.074107410741073920e+01	-5.911002154318863860e-02
5.074167416741673975e+01	-6.329852955149856131e-02
5.074227422742274030e+01	-6.774519376116623637e-02
5.074287428742874084e+01	-7.246382292529711389e-02
5.074347434743474139e+01	-7.746889349170890671e-02
5.074407440744074194e+01	-8.277558191394468468e-02
5.074467446744674248e+01	-8.839979853410939725e-02
5.074527452745274303e+01	-9.435822308983188300e-02
5.074587458745874358e+01	-1.006683418973232658e-01
5.074647464746474412e+01	-1.073484867621630201e-01
5.074707470747074467e+01	-1.144178756691034415e-01
5.074767476747674522e+01	-1.218966553018558108e-01
5.074827482748274576e+01	-1.298059480028929402e-01
5.074887488748874631e+01	-1.381678935983471079e-01
5.074947494749474686e+01	-1.470056997683016897e-01
5.075007500750074740e+01	-1.563436924080597867e-01
5.075067506750674795e+01	-1.662073680730003500e-01
5.075127512751274850e+01	-1.766234485572055202e-01
5.075187518751874904e+01	-1.876199376561092647e-01
5.075247524752474959e+01	-1.992261801635561158e-01
5.075307530753075014e+01	-2.114729231538659548e-01
5.075367536753675068e+01	-2.243923795997822268e-01
5.075427542754275123e+01	-2.380182943775157878e-01
5.075487548754875178e+01	-2.523860127104974316e-01
5.075547554755475232e+01	-2.675325511038909032e-01
5.075607560756075998e+01	-2.834966708223998766e-01
5.075667566756675342e+01	-3.003189539644000594e-01
5.075727572757276107e+01	-3.180418821859492540e-01
5.075787578757875451e+01	-3.367099181287250831e-01
5.075847584758476216e+01	-3.563695896064439927e-01
5.075907590759075561e+01	-3.770695766047534869e-01
5.075967596759676326e+01	-3.988608011500108241e-01
5.076027602760276380e+01	-4.217965201026764865e-01
5.076087608760876435e+01	-4.459324209313116349e-01
5.076147614761476490e+01	-4.713267205233198642e-01
5.076207620762076544e+01	-4.980402670885963334e-01
5.076267626762676599e+01	-5.261366452121596371e-01
5.076327632763276654e+01	-5.556822841115993672e-01
5.076387638763876708e+01	-5.867465691547679718e-01
5.076447644764476763e+01	-6.194019566925902387e-01
5.076507650765076818e+01	-6.537240922611233795e-01
5.076567656765676873e+01	-6.897919322060571679e-01
5.076627662766276927e+01	-7.276878662223850158e-01
5.076687668766876982e+01	-7.674978504853153805e-01
5.076747674767477037e+01	-8.093115377915832687e-01
5.076807680768077091e+01	-8.532224133631185481e-01
5.076867686768677146e+01	-8.993279343159948924e-01
5.076927692769277201e+01	-9.477296728378554747e-01
5.076987698769877255e+01	-9.985334631146158824e-01
5.077047704770477310e+01	-1.051849552044721525e+00
5.077107710771077365e+01	-1.107792753776404515e+00
5.077167716771677419e+01	-1.166482608100476437e+00
5.077227722772277474e+01	-1.228043542727957460e+00
5.077287728772877529e+01	-1.292605039478511131e+00
5.077347734773477583e+01	-1.360301804402066272e+00
5.077407740774077638e+01	-1.431273941852243103e+00
5.077467746774677693e+01	-1.505667132526252061e+00
5.077527752775277747e+01	-1.583632815481762268e+00
5.077587758775877802e+01	-1.665328374136910705e+00
5.077647764776477857e+01	-1.750917326255004181e+00
5.077707770777077911e+01	-1.840569517910826791e+00
5.077767776777677966e+01	-1.934461321430328562e+00
5.077827782778278021e+01	-2.032775837290422771e+00
5.077887788778878075e+01	-2.135703099960170270e+00
5.077947794779478130e+01	-2.243440287658856835e+00
5.078007800780078185e+01	-2.356191936000754161e+00
5.078067806780678239e+01	-2.474170155490044376e+00
5.078127812781278294e+01	-2.597594852822985523e+00
5.078187818781878349e+01	-2.726693955947682380e+00
5.078247824782478403e+01	-2.861703642824805272e+00
5.078307830783078458e+01	-3.002868573825144605e+00
5.078367836783678513e+01	-3.150442127692361982e+00
5.078427842784278567e+01	-3.304686638431697965e+00
5.078487848784878622e+01	-3.465873642661892351e+00
5.078547854785478677e+01	-3.634284123703082070e+00
5.078607860786078732e+01	-3.810208760899091551e+00
5.078667866786678786e+01	-3.993948182015629289e+00
5.078727872787278841e+01	-4.185813218588334550e+00
5.078787878787878896e+01	-4.386125164084162087e+00
5.078847884788478950e+01	-4.595216034728727195e+00
5.078907890789079005e+01	-4.813428832840775051e+00
5.078967896789679060e+01	-5.041117812503323137e+00
5.079027902790279114e+01	-5.278648747388527518e+00
5.079087908790879169e+01	-5.526399200540949685e+00
5.079147914791479224e+01	-5.784758795910447837e+00
5.079207920792079278e+01	-6.054129491412603592e+00
5.079267926792679333e+01	-6.334925853280430452e+00
5.079327932793279388e+01	-6.627575331456758256e+00
5.079387938793879442e+01	-6.932518535761824197e+00
5.079447944794479497e+01	-7.250209512555461089e+00
5.079507950795079552e+01	-7.581116021597550159e+00
5.079567956795679606e+01	-7.925719812794659980e+00
5.079627962796279661e+01	-8.284516902504316604e+00
5.079687968796879716e+01	-8.658017849051869774e+00
5.079747974797479770e+01	-9.046748027098219680e+00
5.079807980798079825e+01	-9.451247900479218700e+00
5.079867986798679880e+01	-9.872073293120692483e+00
5.079927992799279934e+01	-1.030979565761491656e+01
5.079987998799879989e+01	-1.076500234102749332e+01
5.080048004800480044e+01	-1.123829684748493563e+01
5.080108010801080098e+01	-1.173029909707596019e+01
5.080168016801680153e+01	-1.224164568058138514e+01
5.080228022802280208e+01	-1.277299010524683531e+01
5.080288028802880262e+01	-1.332500304936161228e+01
5.080348034803480317e+01	-1.389837259595386065e+01
5.080408040804080372e+01	-1.449380446565228908e+01
5.080468046804680426e+01	-1.511202224268299510e+01
5.080528052805280481e+01	-1.575376759340877264e+01
5.080588058805880536e+01	-1.641980047680267063e+01
5.080648064806480591e+01	-1.711089934622851416e+01
5.080708070807080645e+01	-1.782786134188602034e+01
5.080768076807680700e+01	-1.857150247326052295e+01
5.080828082808280755e+01	-1.934265779090107173e+01
5.080888088808880809e+01	-2.014218154683558382e+01
5.080948094809480864e+01	-2.097094734291550111e+01
5.081008100810080919e+01	-2.182984826636771913e+01
5.081068106810680973e+01	-2.271979701181750499e+01
5.081128112811281028e+01	-2.364172598903153499e+01
5.081188118811881083e+01	-2.459658741561691642e+01
5.081248124812481137e+01	-2.558535339390054020e+01
5.081308130813081192e+01	-2.660901597119899620e+01
5.081368136813681247e+01	-2.766858718267933526e+01
5.081428142814281301e+01	-2.876509907600152616e+01
5.081488148814881356e+01	-2.989960371691955743e+01
5.081548154815481411e+01	-3.107317317501474108e+01
5.081608160816081465e+01	-3.228689948872246163e+01
5.081668166816681520e+01	-3.354189460880767371e+01
5.081728172817281575e+01	-3.483929031944040133e+01
5.081788178817881629e+01	-3.618023813601371330e+01
5.081848184818481684e+01	-3.756590917884604863e+01
5.081908190819081739e+01	-3.899749402190484915e+01
5.081968196819681793e+01	-4.047620251568798011e+01
5.082028202820281848e+01	-4.200326359023986811e+01
5.082088208820881903e+01	-4.357992500952902049e+01
5.082148214821481957e+01	-4.520745311910732767e+01
5.082208220822082012e+01	-4.688713255698024795e+01
5.082268226822682067e+01	-4.862026593433562738e+01
5.082328232823282121e+01	-5.040817348528494080e+01
5.082388238823882176e+01	-5.225219268477730594e+01
5.082448244824482231e+01	-5.415367783385911338e+01
5.082508250825082285e+01	-5.611399961145895787e+01
5.082568256825682340e+01	-5.813454459189524215e+01
5.082628262826282395e+01	-6.021671472731458863e+01
5.082688268826882450e+01	-6.236192679428769026e+01
5.082748274827482504e+01	-6.457161180380570897e+01
5.082808280828082559e+01	-6.684721437394262011e+01
5.082868286828682614e+01	-6.919019206446816384e+01
5.082928292829282668e+01	-7.160201467272105447e+01
5.082988298829882723e+01	-7.408416349007761426e+01
5.083048304830482778e+01	-7.663813051838003787e+01
5.083108310831082832e+01	-7.926541764571443593e+01
5.083168316831682887e+01	-8.196753578096523540e+01
5.083228322832282942e+01	-8.474600394660211578e+01
5.083288328832882996e+01	-8.760234832919519476e+01
5.083348334833483051e+01	-9.053810128718994577e+01
5.083408340834083106e+01	-9.355480031551239506e+01
5.083468346834683160e+01	-9.665398696662205680e+01
5.083528352835283215e+01	-9.983720572766910095e+01
5.083588358835883980e+01	-1.031060028534619732e+02
5.083648364836483324e+01	-1.064619251550015093e+02
5.083708370837084090e+01	-1.099065187433838986e+02
5.083768376837683434e+01	-1.134413277289345530e+02
5.083828382838284199e+01	-1.170678928823263618e+02
5.083888388838883543e+01	-1.207877502297453418e+02
5.083948394839484308e+01	-1.246024296249150893e+02
5.084008400840084363e+01	-1.285134532688638558e+02
5.084068406840684418e+01	-1.325223341850859242e+02
5.084128412841284472e+01	-1.366305746503267926e+02
5.084188418841884527e+01	-1.408396645812778729e+02
5.084248424842484582e+01	-1.451510798775436228e+02
5.084308430843084636e+01	-1.495662807213137171e+02
5.084368436843684691e+01	-1.540867098342479835e+02
5.084428442844284746e+01	-1.587137906921532533e+02
5.084488448844884800e+01	-1.634489256981151186e+02
5.084548454845484855e+01	-1.682934943148212028e+02
5.084608460846084910e+01	-1.732488511568973877e+02
5.084668466846684964e+01	-1.783163240441559196e+02
5.084728472847285019e+01	-1.834972120167445269e+02
5.084788478847885074e+01	-1.887927833132625608e+02
5.084848484848485128e+01	-1.942042733130051033e+02
5.084908490849085183e+01	-1.997328824435761305e+02
5.084968496849685238e+01	-2.053797740552047060e+02
5.085028502850285292e+01	-2.111460722631815088e+02
5.085088508850885347e+01	-2.170328597599382476e+02
5.085148514851485402e+01	-2.230411755983569719e+02
5.085208520852085456e+01	-2.291720129480126218e+02
5.085268526852685511e+01	-2.354263168261360022e+02
5.085328532853285566e+01	-2.418049818051611055e+02
5.085388538853885620e+01	-2.483088496988372924e+02
5.085448544854485675e+01	-2.549387072289607090e+02
5.085508550855085730e+01	-2.616952836748754407e+02
5.085568556855685785e+01	-2.685792485011425015e+02
5.085628562856285839e+01	-2.755912089936250027e+02
5.085688568856885894e+01	-2.827317078636230576e+02
5.085748574857485949e+01	-2.900012208517791237e+02
5.085808580858086003e+01	-2.974001543268605019e+02
5.085868586858686058e+01	-3.049288428820857462e+02
5.085928592859286113e+01	-3.125875469317760462e+02
5.085988598859886167e+01	-3.203764503111780755e+02
5.086048604860486222e+01	-3.282956578823799418e+02
5.086108610861086277e+01	-3.363451931493443112e+02
5.086168616861686331e+01	-3.445249958851292149e+02
5.086228622862286386e+01	-3.528349197744647086e+02
5.086288628862886441e+01	-3.612747300749163060e+02
5.086348634863486495e+01	-3.698441012999234658e+02
5.086408640864086550e+01	-3.785426149270916198e+02
5.086468646864686605e+01	-3.873697571351456190e+02
5.086528652865286659e+01	-3.963249165730487675e+02
5.086588658865886714e+01	-4.054073821648037210e+02
5.086648664866486769e+01	-4.146163409535429309e+02
5.086708670867086823e+01	-4.239508759885316636e+02
5.086768676867686878e+01	-4.334099642587697758e+02
5.086828682868286933e+01	-4.429924746769056583e+02
5.086888688868886987e+01	-4.526971661172104291e+02
5.086948694869487042e+01	-4.625226855113936608e+02
5.087008700870087097e+01	-4.724675660037784155e+02
5.087068706870687151e+01	-4.825302251789686352e+02
5.087128712871287206e+01	-4.927089633515626588e+02
5.087188718871887261e+01	-5.030019619315154387e+02
5.087248724872487315e+01	-5.134072818664735678e+02
5.087308730873087370e+01	-5.239228621649292563e+02
5.087368736873687425e+01	-5.345465185040299048e+02
5.087428742874287479e+01	-5.452759419258361504e+02
5.087488748874887534e+01	-5.561086976258453660e+02
5.087548754875487589e+01	-5.670422238375257393e+02
5.087608760876087644e+01	-5.780738308165909984e+02
5.087668766876687698e+01	-5.892006999287123108e+02
5.087728772877287753e+01	-6.004198828442865761e+02
5.087788778877887808e+01	-6.117283008438655543e+02
5.087848784878487862e+01	-6.231227442377497709e+02
5.087908790879087917e+01	-6.345998719032048712e+02
5.087968796879687972e+01	-6.461562109426761253e+02
5.088028802880288026e+01	-6.577881564663032350e+02
5.088088808880888081e+01	-6.694919715019092337e+02
5.088148814881488136e+01	-6.812637870356137455e+02
5.088208820882088190e+01	-6.930996021860338487e+02
5.088268826882688245e+01	-7.049952845149790619e+02
5.088328832883288300e+01	-7.169465704774133883e+02
5.088388838883888354e+01	-7.289490660133282063e+02
5.088448844884488409e+01	-7.409982472840404171e+02
5.088508850885088464e+01	-7.530894615552804225e+02
5.088568856885688518e+01	-7.652179282293300275e+02
5.088628862886288573e+01	-7.773787400282410545e+02
5.088688868886888628e+01	-7.895668643300814438e+02
5.088748874887488682e+01	-8.017771446599487035e+02
5.088808880888088737e+01	-8.140043023396146964e+02
5.088868886888688792e+01	-8.262429382878691513e+02
5.088928892889288846e+01	-8.384875349870717400e+02
5.088988898889888901e+01	-8.507324586071797512e+02
5.089048904890488956e+01	-8.629719612905483928e+02
5.089108910891089010e+01	-8.752001835981848217e+02
5.089168916891689065e+01	-8.874111571178173108e+02
5.089228922892289120e+01	-8.995988072339961263e+02
5.089288928892889174e+01	-9.117569560602139518e+02
5.089348934893489229e+01	-9.238793255328287160e+02
5.089408940894089284e+01	-9.359595406662647292e+02
5.089468946894689338e+01	-9.479911329688570731e+02
5.089528952895289393e+01	-9.599675440183931414e+02
5.089588958895889448e+01	-9.718821291961586439e+02
5.089648964896489503e+01	-9.837281615781197388e+02
5.089708970897089557e+01	-9.954988359815732792e+02
5.089768976897689612e+01	-1.007187273165366832e+03
5.089828982898289667e+01	-1.018786524181564573e+03
5.089888988898889721e+01	-1.030289574876168672e+03
5.089948994899489776e+01	-1.041689350536224538e+03
5.090009000900089831e+01	-1.052978720680485594e+03
5.090069006900689885e+01	-1.064150503990436164e+03
5.090129012901289940e+01	-1.075197473378331097e+03
5.090189018901889995e+01	-1.086112361188579598e+03
5.090249024902490049e+01	-1.096887864528620185e+03
5.090309030903090104e+01	-1.107516650725134468e+03
5.090369036903690159e+01	-1.117991362901227831e+03
5.090429042904290213e+01	-1.128304625669950155e+03
5.090489048904890268e+01	-1.138449050939327435e+03
5.090549054905490323e+01	-1.148417243823775607e+03
5.090609060906090377e+01	-1.158201808658852769e+03
5.090669066906690432e+01	-1.167795355104539794e+03
5.090729072907290487e+01	-1.177190504345448517e+03
5.090789078907890541e+01	-1.186379895372314877e+03
5.090849084908490596e+01	-1.195356191340996475e+03
5.090909090909090651e+01	-1.204112086002609203e+03
5.090969096909690705e+01	-1.212640310198160023e+03
5.091029102910290760e+01	-1.220933638410888761e+03
5.091089108910890815e+01	-1.228984895369314017e+03
5.091149114911490869e+01	-1.236786962693827491e+03
5.091209120912090924e+01	-1.244332785579503252e+03
5.091269126912690979e+01	-1.251615379507600665e+03
5.091329132913291033e+01	-1.258627836978154619e+03
5.091389138913891088e+01	-1.265363334255840073e+03
5.091449144914491143e+01	-1.271815138121188284e+03
5.091509150915091197e+01	-1.277976612619147545e+03
5.091569156915691963e+01	-1.283841225796810022e+03
5.091629162916291307e+01	-1.289402556422081489e+03
5.091689168916892072e+01	-1.294654300674931619e+03
5.091749174917491416e+01	-1.299590278802871808e+03
5.091809180918092181e+01	-1.304204441732125133e+03
5.091869186918691526e+01	-1.308490877626009024e+03
5.091929192919292291e+01	-1.312443818381966139e+03
5.091989198919891635e+01	-1.316057646058648743e+03
5.092049204920492400e+01	-1.319326899224459567e+03
5.092109210921092455e+01	-1.322246279218965583e+03
5.092169216921692509e+01	-1.324810656318592919e+03
5.092229222922292564e+01	-1.327015075798058206e+03
5.092289228922892619e+01	-1.328854763879028042e+03
5.092349234923492673e+01	-1.330325133557519393e+03
5.092409240924092728e+01	-1.331421790299448276e+03
5.092469246924692783e+01	-1.332140537605241661e+03
5.092529252925292838e+01	-1.332477382421114498e+03
5.092589258925892892e+01	-1.332428540398631185e+03
5.092649264926492947e+01	-1.331990440992082540e+03
5.092709270927093002e+01	-1.331159732385871393e+03
5.092769276927693056e+01	-1.329933286244225656e+03
5.092829282928293111e+01	-1.328308202275717349e+03
5.092889288928893166e+01	-1.326281812605300956e+03
5.092949294929493220e+01	-1.323851685946711086e+03
5.093009300930093275e+01	-1.321015631568321851e+03
5.093069306930693330e+01	-1.317771703045743152e+03
5.093129312931293384e+01	-1.314118201794712604e+03
5.093189318931893439e+01	-1.310053680378061699e+03
5.093249324932493494e+01	-1.305576945580753545e+03
5.093309330933093548e+01	-1.300687061247396286e+03
5.093369336933693603e+01	-1.295383350876702025e+03
5.093429342934293658e+01	-1.289665399967870144e+03
5.093489348934893712e+01	-1.283533058114057894e+03
5.093549354935493767e+01	-1.276986440838418503e+03
5.093609360936093822e+01	-1.270025931168562238e+03
5.093669366936693876e+01	-1.262652180945593273e+03
5.093729372937293931e+01	-1.254866111864241248e+03
5.093789378937893986e+01	-1.246668916240893850e+03
5.093849384938494040e+01	-1.238062057506829206e+03
5.093909390939094095e+01	-1.229047270424153794e+03
5.093969396939694150e+01	-1.219626561022440001e+03
5.094029402940294204e+01	-1.209802206254390512e+03
5.094089408940894259e+01	-1.199576753369237849e+03
5.094149414941494314e+01	-1.188953019003025929e+03
5.094209420942094368e+01	-1.177934087985209771e+03
5.094269426942694423e+01	-1.166523311861556977e+03
5.094329432943294478e+01	-1.154724307133590628e+03
5.094389438943894532e+01	-1.142540953215292120e+03
5.094449444944494587e+01	-1.129977390108201007e+03
5.094509450945094642e+01	-1.117038015796410946e+03
5.094569456945694697e+01	-1.103727483363341889e+03
5.094629462946294751e+01	-1.090050697832701189e+03
5.094689468946894806e+01	-1.076012812736286378e+03
5.094749474947494861e+01	-1.061619226411778527e+03
5.094809480948094915e+01	-1.046875578034088221e+03
5.094869486948694970e+01	-1.031787743384148143e+03
5.094929492949295025e+01	-1.016361830359468740e+03
5.094989498949895079e+01	-1.000604174231173261e+03
5.095049504950495134e+01	-9.845213326525939692e+02
5.095109510951095189e+01	-9.681200804248890108e+02
5.095169516951695243e+01	-9.514074040254902229e+02
5.095229522952295298e+01	-9.343904959055861354e+02
5.095289528952895353e+01	-9.170767485631731688e+02
5.095349534953495407e+01	-8.994737483985579729e+02
5.095409540954095462e+01	-8.815892693594913680e+02
5.095469546954695517e+01	-8.634312663835385138e+02
5.095529552955295571e+01	-8.450078686454530725e+02
5.095589558955895626e+01	-8.263273726177477556e+02
5.095649564956495681e+01	-8.073982349528982922e+02
5.095709570957095735e+01	-7.882290651958596754e+02
5.095769576957695790e+01	-7.688286183358952712e+02
5.095829582958295845e+01	-7.492057872069181030e+02
5.095889588958895899e+01	-7.293695947458153341e+02
5.095949594959495954e+01	-7.093291861184244453e+02
5.096009600960096009e+01	-6.890938207230036596e+02
5.096069606960696063e+01	-6.686728640813385027e+02
5.096129612961296118e+01	-6.480757796276461704e+02
5.096189618961896173e+01	-6.273121204056953957e+02
5.096249624962496227e+01	-6.063915206847182162e+02
5.096309630963096282e+01	-5.853236875046998193e+02
5.096369636963696337e+01	-5.641183921618701334e+02
5.096429642964296391e+01	-5.427854616452169694e+02
5.096489648964896446e+01	-5.213347700349435172e+02
5.096549654965496501e+01	-4.997762298738638265e+02
5.096609660966096556e+01	-4.781197835227309270e+02
5.096669666966696610e+01	-4.563753945105231651e+02
5.096729672967296665e+01	-4.345530388907380939e+02
5.096789678967896720e+01	-4.126626966146701534e+02
5.096849684968496774e+01	-3.907143429326604860e+02
5.096909690969096829e+01	-3.687179398342502736e+02
5.096969696969696884e+01	-3.466834275380531949e+02
5.097029702970296938e+01	-3.246207160421094500e+02
5.097089708970896993e+01	-3.025396767453869415e+02
5.097149714971497048e+01	-2.804501341509181884e+02
5.097209720972097102e+01	-2.583618576609704860e+02
5.097269726972697157e+01	-2.362845534744704139e+02
5.097329732973297212e+01	-2.142278565967147017e+02
5.097389738973897266e+01	-1.922013229712056273e+02
5.097449744974497321e+01	-1.702144217432862661e+02
5.097509750975097376e+01	-1.482765276649678867e+02
5.097569756975697430e+01	-1.263969136501206094e+02
5.097629762976297485e+01	-1.045847434889721512e+02
5.097689768976897540e+01	-8.284906473056616960e+01
5.097749774977497594e+01	-6.119880174154025099e+01
5.097809780978097649e+01	-3.964274894931503468e+01
5.097869786978697704e+01	-1.818956427746735471e+01
5.097929792979297758e+01	3.152237219265430213e+00
5.097989798979897813e+01	2.437428951323249748e+01
5.098049804980497868e+01	4.546838154857846348e+01
5.098109810981097922e+01	6.642646296599781408e+01
5.098169816981697977e+01	8.724064960146154135e+01
5.098229822982298032e+01	1.079032287532306782e+02
5.098289828982898086e+01	1.284066642118254435e+02
5.098349834983498141e+01	1.487436010480389541e+02
5.098409840984098196e+01	1.689068701544385362e+02
5.098469846984698250e+01	1.888894925362319555e+02
5.098529852985298305e+01	2.086846833477511041e+02
5.098589858985898360e+01	2.282858556712307063e+02
5.098649864986498415e+01	2.476866240349716008e+02
5.098709870987098469e+01	2.668808076683766899e+02
5.098769876987698524e+01	2.858624334917849978e+02
5.098829882988298579e+01	3.046257388394370764e+02
5.098889888988898633e+01	3.231651739143142663e+02
5.098949894989498688e+01	3.414754039740436156e+02
5.099009900990098743e+01	3.595513112474408786e+02
5.099069906990698797e+01	3.773879965816898334e+02
5.099129912991298852e+01	3.949807808206169852e+02
5.099189918991898907e+01	4.123252059148178432e+02
5.099249924992498961e+01	4.294170357649543917e+02
5.099309930993099016e+01	4.462522567997876877e+02
5.099369936993699071e+01	4.628270782910126400e+02
5.099429942994299125e+01	4.791379324073078010e+02
5.099489948994899180e+01	4.951814740104080101e+02
5.099549954995499945e+01	5.109545801963650433e+02
5.099609960996099289e+01	5.264543495855583615e+02
5.099669966996700055e+01	5.416781013653516084e+02
5.099729972997299399e+01	5.566233740896352629e+02
5.099789978997900164e+01	5.712879242398819315e+02
5.099849984998499508e+01	5.856697245525933795e+02
5.099909990999100273e+01	5.997669621183947584e+02
5.099969996999699617e+01	6.135780362583275291e+02
5.100030003000300383e+01	6.271015561831491141e+02
5.100090009000900437e+01	6.403363384417917814e+02
5.100150015001500492e+01	6.532814041653194863e+02
5.100210021002100547e+01	6.659359761130529023e+02
5.100270027002700601e+01	6.782994755277402419e+02
5.100330033003300656e+01	6.903715188068424595e+02
5.100390039003900711e+01	7.021519139973029269e+02
5.100450045004500765e+01	7.136406571212532981e+02
5.100510051005100820e+01	7.248379283404002535e+02
5.100570057005700875e+01	7.357440879669185279e+02
5.100630063006300929e+01	7.463596723288781050e+02
5.100690069006900984e+01	7.566853894983486271e+02
5.100750075007501039e+01	7.667221148904488928e+02
5.100810081008101093e+01	7.764708867417047031e+02
5.100870087008701148e+01	7.859329014761774488e+02
5.100930093009301203e+01	7.951095089679026842e+02
5.100990099009901257e+01	8.040022077082073793e+02
5.101050105010501312e+01	8.126126398865517331e+02
5.101110111011101367e+01	8.209425863935350662e+02
5.101170117011701421e+01	8.289939617547292983e+02
5.101230123012301476e+01	8.367688090040024917e+02
5.101290129012901531e+01	8.442692945049595892e+02
5.101350135013501585e+01	8.514977027290835849e+02
5.101410141014101640e+01	8.584564309991569644e+02
5.101470147014701695e+01	8.651479842063961314e+02
5.101530153015301750e+01	8.715749695097334779e+02
5.101590159015901804e+01	8.777400910255297504e+02
5.101650165016501859e+01	8.836461445159062578e+02
5.101710171017101914e+01	8.892960120837823297e+02
5.101770177017701968e+01	8.946926568825497270e+02
5.101830183018302023e+01	8.998391178481566612e+02
5.101890189018902078e+01	9.047385044612562979e+02
5.101950195019502132e+01	9.093939915468511117e+02
5.102010201020102187e+01	9.138088141187196243e+02
5.102070207020702242e+01	9.179862622757133295e+02
5.102130213021302296e+01	9.219296761567698013e+02
5.102190219021902351e+01	9.256424409613492799e+02
5.102250225022502406e+01	9.291279820416905295e+02
5.102310231023102460e+01	9.323897600731261264e+02
5.102370237023702515e+01	9.354312663084068618e+02
5.102430243024302570e+01	9.382560179217639416e+02
5.102490249024902624e+01	9.408675534481826617e+02
5.102550255025502679e+01	9.432694283230841847e+02
5.102610261026102734e+01	9.454652105273560210e+02
5.102670267026702788e+01	9.474584763424160201e+02
5.102730273027302843e+01	9.492528062196834071e+02
5.102790279027902898e+01	9.508517807685841490e+02
5.102850285028502952e+01	9.522589768669270143e+02
5.102910291029103007e+01	9.534779638971660916e+02
5.102970297029703062e+01	9.545123001118447519e+02
5.103030303030303116e+01	9.553655291311606561e+02
5.103090309030903171e+01	9.560411765753434565e+02
5.103150315031503226e+01	9.565427468342128350e+02
5.103210321032103280e+01	9.568737199760355452e+02
5.103270327032703335e+01	9.570375487974706630e+02
5.103330333033303390e+01	9.570376560161126918e+02
5.103390339033903444e+01	9.568774316068835333e+02
5.103450345034503499e+01	9.565602302831995303e+02
5.103510351035103554e+01	9.560893691235874030e+02
5.103570357035703609e+01	9.554681253441231092e+02
5.103630363036303663e+01	9.546997342168303931e+02
5.103690369036903718e+01	9.537873871338548497e+02
5.103750375037503773e+01	9.527342298169965034e+02
5.103810381038103827e+01	9.515433606719565205e+02
5.103870387038703882e+01	9.502178292862996614e+02
5.103930393039303937e+01	9.487606350700204985e+02
5.103990399039903991e+01	9.471747260372470691e+02
5.104050405040504046e+01	9.454629977274441899e+02
5.104110411041104101e+01	9.436282922642521953e+02
5.104170417041704155e+01	9.416733975498334530e+02
5.104230423042304210e+01	9.396010465924503023e+02
5.104290429042904265e+01	9.374139169647529570e+02
5.104350435043504319e+01	9.351146303900700332e+02
5.104410441044104374e+01	9.327057524538413418e+02
5.104470447044704429e+01	9.301897924371046429e+02
5.104530453045304483e+01	9.275692032688307336e+02
5.104590459045904538e+01	9.248463815937207073e+02
5.104650465046504593e+01	9.220236679519384779e+02
5.104710471047104647e+01	9.191033470671053465e+02
5.104770477047704702e+01	9.160876482387907345e+02
5.104830483048304757e+01	9.129787458355490344e+02
5.104890489048904811e+01	9.097787598845407047e+02
5.104950495049504866e+01	9.064897567535776943e+02
5.105010501050104921e+01	9.031137499214244144e+02
5.105070507050704975e+01	8.996527008320706500e+02
5.105130513051305030e+01	8.961085198286343712e+02
5.105190519051905085e+01	8.924830671624940805e+02
5.105250525052505139e+01	8.887781540732196390e+02
5.105310531053105194e+01	8.849955439347975243e+02
5.105370537053705249e+01	8.811369534636644403e+02
5.105430543054305303e+01	8.772040539840156725e+02
5.105490549054905358e+01	8.731984727458487896e+02
5.105550555055505413e+01	8.691217942912165881e+02
5.105610561056105468e+01	8.649755618641822821e+02
5.105670567056705522e+01	8.607612788599381020e+02
5.105730573057305577e+01	8.564804103086603391e+02
5.105790579057905632e+01	8.521343843896279395e+02
5.105850585058505686e+01	8.477245939712374820e+02
5.105910591059105741e+01	8.432523981725603335e+02
5.105970597059705796e+01	8.387191239421765658e+02
5.106030603060305850e+01	8.341260676500698992e+02
5.106090609060905905e+01	8.294744966884602491e+02
5.106150615061505960e+01	8.247656510775066181e+02
5.106210621062106014e+01	8.200007450719388089e+02
5.106270627062706069e+01	8.151809687647391911e+02
5.106330633063306124e+01	8.103074896841097825e+02
5.106390639063906178e+01	8.053814543800771162e+02
5.106450645064506233e+01	8.004039899971760406e+02
5.106510651065106288e+01	7.953762058297918429e+02
5.106570657065706342e+01	7.902991948568485441e+02
5.106630663066306397e+01	7.851740352526718425e+02
5.106690669066906452e+01	7.800017918709581863e+02
5.106750675067506506e+01	7.747835176989440242e+02
5.106810681068106561e+01	7.695202552789940000e+02
5.106870687068706616e+01	7.642130380949528217e+02
5.106930693069306670e+01	7.588628919207740182e+02
5.106990699069906725e+01	7.534708361290551011e+02
5.107050705070506780e+01	7.480378849572751960e+02
5.107110711071106834e+01	7.425650487296662732e+02
5.107170717071706889e+01	7.370533350327975768e+02
5.107230723072306944e+01	7.315037498431123595e+02
5.107290729072906998e+01	7.259172986047849463e+02
5.107350735073507053e+01	7.202949872564386169e+02
5.107410741074107108e+01	7.146378232053947386e+02
5.107470747074707162e+01	7.089468162482780826e+02
5.107530753075307928e+01	7.032229794369629872e+02
5.107590759075907272e+01	6.974673298889618991e+02
5.107650765076508037e+01	6.916808895415367715e+02
5.107710771077107381e+01	6.858646858489305487e+02
5.107770777077708146e+01	6.800197524222720631e+02
5.107830783078307491e+01	6.741471296118382952e+02
5.107890789078908256e+01	6.682478650314967581e+02
5.107950795079507600e+01	6.623230140252903766e+02
5.108010801080108365e+01	6.563736400762433050e+02
5.108070807080708420e+01	6.504008151651144090e+02
5.108130813081308474e+01	6.444056200502036518e+02
5.108190819081908529e+01	6.383891445114697945e+02
5.108250825082508584e+01	6.323524875316265934e+02
5.108310831083108638e+01	6.262967574217332185e+02
5.108370837083708693e+01	6.202230718920870913e+02
5.108430843084308748e+01	6.141325580693137454e+02
5.108490849084908803e+01	6.080263524606600640e+02
5.108550855085508857e+01	6.019056008665817217e+02
5.108610861086108912e+01	5.957714582428159247e+02
5.108670867086708967e+01	5.896250885132176336e+02
5.108730873087309021e+01	5.834676643347019080e+02
5.108790879087909076e+01	5.773003668157416541e+02
5.108850885088509131e+01	5.711243851899117772e+02
5.108910891089109185e+01	5.649409164460578268e+02
5.108970897089709240e+01	5.587511649167204268e+02
5.109030903090309295e+01	5.525563418265077189e+02
5.109090909090909349e+01	5.463576648021596611e+02
5.109150915091509404e+01	5.401563573460878160e+02
5.109210921092109459e+01	5.339536482752357642e+02
5.109270927092709513e+01	5.277507711271148310e+02
5.109330933093309568e+01	5.215489635349315449e+02
5.109390939093909623e+01	5.153494665737307514e+02
5.109450945094509677e+01	5.091535240795028585e+02
5.109510951095109732e+01	5.029623819432378014e+02
5.109570957095709787e+01	4.967772873819019992e+02
5.109630963096309841e+01	4.905994881883349308e+02
5.109690969096909896e+01	4.844302319620639423e+02
5.109750975097509951e+01	4.782707653230373239e+02
5.109810981098110005e+01	4.721223331102663678e+02
5.109870987098710060e+01	4.659861775598573104e+02
5.109930993099310115e+01	4.598635374936490052e+02
5.109990999099910169e+01	4.537556474775905144e+02
5.110051005100510224e+01	4.476637369797324482e+02
5.110111011101110279e+01	4.415890295228970217e+02
5.110171017101710333e+01	4.355327418339126666e+02
5.110231023102310388e+01	4.294960829912722602e+02
5.110291029102910443e+01	4.234802535730357249e+02
5.110351035103510497e+01	4.174864448067628473e+02
5.110411041104110552e+01	4.115158377232215230e+02
5.110471047104710607e+01	4.055696023155776402e+02
5.110531053105310662e+01	3.996488967057231321e+02
5.110591059105910716e+01	3.937548663193498442e+02
5.110651065106510771e+01	3.878886430713432674e+02
5.110711071107110826e+01	3.820513445629845819e+02
5.110771077107710880e+01	3.762440732924400777e+02
5.110831083108310935e+01	3.704679158799194170e+02
5.110891089108910990e+01	3.647239423088599324e+02
5.110951095109511044e+01	3.590132051844121861e+02
5.111011101110111099e+01	3.533367390104558012e+02
5.111071107110711154e+01	3.476955594863112537e+02
5.111131113111311208e+01	3.420906628242457259e+02
5.111191119111911263e+01	3.365230250888201340e+02
5.111251125112511318e+01	3.309936015590431566e+02
5.111311131113111372e+01	3.255033261142581296e+02
5.111371137113711427e+01	3.200531106446004515e+02
5.111431143114311482e+01	3.146438444868183524e+02
5.111491149114911536e+01	3.092763938861756969e+02
5.111551155115511591e+01	3.039516014850890997e+02
5.111611161116111646e+01	2.986702858391028599e+02
5.111671167116711700e+01	2.934332409532087809e+02
5.111731173117311755e+01	2.882412358682321951e+02
5.111791179117911810e+01	2.830950142548609847e+02
5.111851185118511864e+01	2.779952940435939581e+02
5.111911191119111919e+01	2.729427670840460678e+02
5.111971197119711974e+01	2.679380988338311340e+02
5.112031203120312028e+01	2.629819280771844774e+02
5.112091209120912083e+01	2.580748666734357357e+02
5.112151215121512138e+01	2.532174993353772265e+02
5.112211221122112192e+01	2.484103834375260362e+02
5.112271227122712247e+01	2.436540488542185869e+02
5.112331233123312302e+01	2.389489978274290820e+02
5.112391239123912356e+01	2.342957048641472397e+02
5.112451245124512411e+01	2.296946166631085759e+02
5.112511251125112466e+01	2.251461520706150168e+02
5.112571257125712521e+01	2.206507020651431503e+02
5.112631263126312575e+01	2.162086297703939692e+02
5.112691269126912630e+01	2.118202704963911458e+02
5.112751275127512685e+01	2.074859318081966535e+02
5.112811281128112739e+01	2.032058936217757719e+02
5.112871287128712794e+01	1.989804083265013332e+02
5.112931293129312849e+01	1.948097009337603538e+02
5.112991299129912903e+01	1.906939692510789541e+02
5.113051305130512958e+01	1.866333840811687423e+02
5.113111311131113013e+01	1.826280894452495147e+02
5.113171317131713067e+01	1.786782028299872707e+02
5.113231323132313122e+01	1.747838154573595091e+02
5.113291329132913177e+01	1.709449925767277705e+02
5.113351335133513231e+01	1.671617737783849407e+02
5.113411341134113286e+01	1.634341733353284667e+02
5.113471347134713341e+01	1.597621805432403050e+02
5.113531353135313395e+01	1.561457601007028870e+02
5.113591359135913450e+01	1.525848525009093635e+02
5.113651365136513505e+01	1.490793744408977375e+02
5.113711371137113559e+01	1.456292192474747935e+02
5.113771377137713614e+01	1.422342573189857262e+02
5.113831383138313669e+01	1.388943365820854865e+02
5.113891389138913723e+01	1.356092829626502123e+02
5.113951395139513778e+01	1.323789008699718863e+02
5.114011401140113833e+01	1.292029736933690174e+02
5.114071407140713887e+01	1.260812643103525517e+02
5.114131413141313942e+01	1.230135156054778065e+02
5.114191419141913997e+01	1.199994509990219171e+02
5.114251425142514051e+01	1.170387749846259737e+02
5.114311431143114106e+01	1.141311736750466395e+02
5.114371437143714161e+01	1.112763153551682223e+02
5.114431443144314215e+01	1.084738510414333632e+02
5.114491449144914270e+01	1.057234150468603531e+02
5.114551455145514325e+01	1.030246255508237141e+02
5.114611461146114380e+01	1.003770851727885685e+02
5.114671467146714434e+01	9.778038154919862279e+01
5.114731473147314489e+01	9.523408791273509166e+01
5.114791479147914544e+01	9.273776367317586278e+01
5.114851485148514598e+01	9.029095500160664756e+01
5.114911491149114653e+01	8.789319540749663418e+01
5.114971497149714708e+01	8.554400632219797274e+01
5.115031503150314762e+01	8.324289767885541380e+01
5.115091509150914817e+01	8.098936849033074736e+01
5.115151515151514872e+01	7.878290742448096751e+01
5.115211521152114926e+01	7.662299337615232275e+01
5.115271527152714981e+01	7.450909603527379943e+01
5.115331533153315036e+01	7.244067645045427639e+01
5.115391539153915090e+01	7.041718758751278529e+01
5.115451545154515145e+01	6.843807488239201575e+01
5.115511551155115910e+01	6.650277678792954816e+01
5.115571557155715254e+01	6.461072531398581020e+01
5.115631563156316020e+01	6.276134656045039861e+01
5.115691569156915364e+01	6.095406124267266534e+01
5.115751575157516129e+01	5.918828520888703792e+01
5.115811581158115473e+01	5.746342994922782310e+01
5.115871587158716238e+01	5.577890309595081675e+01
5.115931593159315582e+01	5.413410891450523366e+01
5.115991599159916348e+01	5.252844878512207316e+01
5.116051605160516402e+01	5.096132167460726237e+01
5.116111611161116457e+01	4.943212459805514669e+01
5.116171617161716512e+01	4.794025307021664872e+01
5.116231623162316566e+01	4.648510154628235824e+01
5.116291629162916621e+01	4.506606385186121599e+01
5.116351635163516676e+01	4.368253360195864587e+01
5.116411641164116730e+01	4.233390460877965467e+01
5.116471647164716785e+01	4.101957127820170257e+01
5.116531653165316840e+01	3.973892899478542517e+01
5.116591659165916894e+01	3.849137449521006715e+01
5.116651665166516949e+01	3.727630622753584788e+01
5.116711671167117004e+01	3.609312470596846367e+01
5.116771677167717058e+01	3.494123284679518804e+01
5.116831683168317113e+01	3.382003629476628959e+01
5.116891689168917168e+01	3.272894373761938169e+01
5.116951695169517222e+01	3.166736720874338928e+01
5.117011701170117277e+01	3.063472237799602027e+01
5.117071707170717332e+01	2.963042883070333389e+01
5.117131713171317386e+01	2.865391033488655026e+01
5.117191719171917441e+01	2.770459509677535337e+01
5.117251725172517496e+01	2.678191600468077382e+01
5.117311731173117550e+01	2.588531086131556336e+01
5.117371737173717605e+01	2.501422260466204150e+01
5.117431743174317660e+01	2.416809951750049734e+01
5.117491749174917715e+01	2.334639542572301707e+01
5.117551755175517769e+01	2.254856988556900887e+01
5.117611761176117824e+01	2.177408835993008651e+01
5.117671767176717879e+01	2.102242238388160800e+01
5.117731773177317933e+01	2.029304971960837278e+01
5.117791779177917988e+01	1.958545450090128526e+01
5.117851785178518043e+01	1.889912736740989629e+01
5.117911791179118097e+01	1.823356558884495371e+01
5.117971797179718152e+01	1.758827317933078049e+01
5.118031803180318207e+01	1.696276100211651894e+01
5.118091809180918261e+01	1.635654686485954201e+01
5.118151815181518316e+01	1.576915560570171237e+01
5.118211821182118371e+01	1.520011917036339177e+01
5.118271827182718425e+01	1.464897668048534207e+01
5.118331833183318480e+01	1.411527449345246943e+01
5.118391839183918535e+01	1.359856625393696739e+01
5.118451845184518589e+01	1.309841293489815861e+01
5.118511851185118644e+01	1.261438287802950065e+01
5.118571857185718699e+01	1.214605181962424574e+01
5.118631863186318753e+01	1.169300291141593817e+01
5.118691869186918808e+01	1.125482673435870495e+01
5.118751875187518863e+01	1.083112130559423392e+01
5.118811881188118917e+01	1.042149207885224804e+01
5.118871887188718972e+01	1.002555193853073590e+01
5.118931893189319027e+01	9.642921187700727259e+00
5.118991899189919081e+01	9.273227530279116948e+00
5.119051905190519136e+01	8.916106047610847796e+00
5.119111911191119191e+01	8.571199169699315945e+00
5.119171917191719245e+01	8.238156641321369378e+00
5.119231923192319300e+01	7.916635483259826245e+00
5.119291929192919355e+01	7.606299948883243012e+00
5.119351935193519409e+01	7.306821476298982709e+00
5.119411941194119464e+01	7.017878636301497330e+00
5.119471947194719519e+01	6.739157076333850860e+00
5.119531953195319574e+01	6.470349460675861586e+00
5.119591959195919628e+01	6.211155407067922241e+00
5.119651965196519683e+01	5.961281419974723050e+00
5.119711971197119738e+01	5.720440820688478034e+00
5.119771977197719792e+01	5.488353674466136312e+00
5.119831983198319847e+01	5.264746714890405244e+00
5.119891989198919902e+01	5.049353265639055621e+00
5.119951995199519956e+01	4.841913159842349046e+00
5.120012001200120011e+01	4.642172657203031960e+00
5.120072007200720066e+01	4.449884359048573046e+00
5.120132013201320120e+01	4.264807121480195029e+00
5.120192019201920175e+01	4.086705966778356292e+00
5.120252025202520230e+01	3.915351989030850355e+00
5.120312031203120284e+01	3.750522272574713600e+00
5.120372037203720339e+01	3.591999793024722720e+00
5.120432043204320394e+01	3.439573323242993474e+00
5.120492049204920448e+01	3.293037338287433613e+00
5.120552055205520503e+01	3.152191919470901382e+00
5.120612061206120558e+01	3.016842657658339366e+00
5.120672067206720612e+01	2.886800555924828871e+00
5.120732073207320667e+01	2.761881931693131786e+00
5.120792079207920722e+01	2.641908318465048922e+00
5.120852085208520776e+01	2.526706367256845276e+00
5.120912091209120831e+01	2.416107747844799203e+00
5.120972097209720886e+01	2.309949049923117226e+00
5.121032103210320940e+01	2.208071684272389756e+00
5.121092109210920995e+01	2.110321784033057035e+00
5.121152115211521050e+01	2.016550106174533230e+00
5.121212121212121104e+01	1.926611933246941799e+00
5.121272127212721159e+01	1.840366975498827440e+00
5.121332133213321214e+01	1.757679273440611922e+00
5.121392139213921268e+01	1.678417100930052586e+00
5.121452145214521323e+01	1.602452868852525913e+00
5.121512151215121378e+01	1.529663029465536894e+00
5.121572157215721433e+01	1.459927981473519987e+00
5.121632163216321487e+01	1.393131975895689489e+00
5.121692169216921542e+01	1.329163022786436832e+00
5.121752175217521597e+01	1.267912798864611057e+00
5.121812181218121651e+01	1.209276556104766698e+00
5.121872187218721706e+01	1.153153031340472534e+00
5.121932193219321761e+01	1.099444356926614352e+00
5.121992199219921815e+01	1.048055972504660538e+00
5.122052205220521870e+01	9.988965446035998896e-01
5.122112211221121925e+01	9.518778659257708386e-01
5.122172217221721979e+01	9.069147789984483010e-01
5.122232223222322034e+01	8.639250926990978963e-01
5.122292229222922089e+01	8.228295000641243639e-01
5.122352235223522143e+01	7.835514974074870853e-01
5.122412241224122198e+01	7.460173047730015439e-01
5.122472247224722253e+01	7.101557877415526354e-01
5.122532253225322307e+01	6.758983806120050231e-01
5.122592259225922362e+01	6.431790109720930682e-01
5.122652265226522417e+01	6.119340256732523908e-01
5.122712271227122471e+01	5.821021182210033285e-01
5.122772277227722526e+01	5.536242575902374785e-01
5.122832283228322581e+01	5.264436184725939105e-01
5.122892289228922635e+01	5.005055129609528031e-01
5.122952295229522690e+01	4.757573236740488820e-01
5.123012301230122745e+01	4.521484383221969217e-01
5.123072307230722799e+01	4.296301857132346913e-01
5.123132313231322854e+01	4.081557731959312707e-01
5.123192319231922909e+01	3.876802255363736016e-01
5.123252325232522963e+01	3.681603252211478883e-01
5.123312331233123018e+01	3.495545541795556099e-01
5.123372337233723073e+01	3.318230369155795723e-01
5.123432343234323127e+01	3.149274850389014446e-01
5.123492349234923893e+01	2.988311431829315801e-01
5.123552355235523237e+01	2.834987362965690205e-01
5.123612361236124002e+01	2.688964182952446325e-01
5.123672367236723346e+01	2.549917220557495479e-01
5.123732373237324111e+01	2.417535107383612936e-01
5.123792379237923456e+01	2.291519304189174877e-01
5.123852385238524221e+01	2.171583707044232592e-01
5.123912391239123565e+01	2.057454051244497761e-01
5.123972397239724330e+01	1.948867559246093006e-01
5.124032403240324385e+01	1.845572517176279626e-01
5.124092409240924439e+01	1.747327863518076674e-01
5.124152415241524494e+01	1.653902789756147573e-01
5.124212421242124549e+01	1.565076352769204093e-01
5.124272427242724604e+01	1.480637098752683734e-01
5.124332433243324658e+01	1.400382698454767094e-01
5.124392439243924713e+01	1.324119593508640003e-01
5.124452445244524768e+01	1.251662653644331491e-01
5.124512451245124822e+01	1.182834844564494975e-01
5.124572457245724877e+01	1.117466906269903582e-01
5.124632463246324932e+01	1.055397041622319343e-01
5.124692469246924986e+01	9.964706149345971264e-02
5.124752475247525041e+01	9.405398603803756530e-02
5.124812481248125096e+01	8.874636000184273066e-02
5.124872487248725150e+01	8.371069712296047571e-02
5.124932493249325205e+01	7.893411633672807459e-02
5.124992499249925260e+01	7.440431634251665205e-02
5.125052505250525314e+01	7.010955105293674439e-02
5.125112511251125369e+01	6.603860590643940986e-02
5.125172517251725424e+01	6.218077502456126338e-02
5.125232523252325478e+01	5.852583919531614137e-02
5.125292529252925533e+01	5.506404466447337165e-02
5.125352535253525588e+01	5.178608271666925583e-02
5.125412541254125642e+01	4.868307002848332177e-02
5.125472547254725697e+01	4.574652977575879853e-02
5.125532553255325752e+01	4.296837347757188202e-02
5.125592559255925806e+01	4.034087686759938590e-02
5.125652565256525861e+01	3.785667796433492965e-02
5.125712571257125916e+01	3.550875267699798304e-02
5.125772577257725970e+01	3.329039945421808505e-02
5.125832583258326025e+01	3.119522457785547584e-02
5.125892589258926080e+01	2.921712808497342606e-02
5.125952595259526134e+01	2.735029030085526017e-02
5.126012601260126189e+01	2.558915896583003821e-02
5.126072607260726244e+01	2.392843693853248868e-02
5.126132613261326298e+01	2.236307045808471478e-02
5.126192619261926353e+01	2.088823794755163138e-02
5.126252625262526408e+01	1.949933934089504578e-02
5.126312631263126462e+01	1.819198591553632116e-02
5.126372637263726517e+01	1.696199061254152068e-02
5.126432643264326572e+01	1.580535882636866993e-02
5.126492649264926627e+01	1.471827964607051037e-02
5.126552655265526681e+01	1.369711752983020572e-02
5.126612661266126736e+01	1.273840439472842014e-02
5.126672667266726791e+01	1.183883210369825363e-02
5.126732673267326845e+01	1.099524533172569103e-02
5.126792679267926900e+01	1.020463479349744025e-02
5.126852685268526955e+01	9.464130814888994242e-03
5.126912691269127009e+01	8.770997230922911864e-03
5.126972697269727064e+01	8.122625593112940343e-03
5.127032703270327119e+01	7.516527438864993235e-03
5.127092709270927173e+01	6.950334002844428538e-03
5.127152715271527228e+01	6.421788472477573881e-03
5.127212721272127283e+01	5.928741280254280245e-03
5.127272727272727337e+01	5.469145624467036150e-03
5.127332733273327392e+01	5.041053204130070686e-03
5.127392739273927447e+01	4.642610154384128884e-03
5.127452745274527501e+01	4.272053169287082230e-03
5.127512751275127556e+01	3.927705799511614117e-03
5.127572757275727611e+01	3.607974913115714020e-03
5.127632763276327665e+01	3.311347308213307382e-03
5.127692769276927720e+01	3.036386467047020275e-03
5.127752775277527775e+01	2.781729441647239759e-03
5.127812781278127829e+01	2.546083861946284513e-03
5.127872787278727884e+01	2.328225057898722448e-03
5.127932793279327939e+01	2.126993287833767003e-03
5.127992799279927993e+01	1.941291065928503479e-03
5.128052805280528048e+01	1.770080582337178743e-03
5.128112811281128103e+01	1.612381210137826598e-03
5.128172817281728157e+01	1.467267093859163027e-03
5.128232823282328212e+01	1.333864814925072662e-03
5.128292829282928267e+01	1.211351129897646293e-03
5.128352835283528321e+01	1.098950777910641949e-03
5.128412841284128376e+01	9.959343541610700141e-04
5.128472847284728431e+01	9.016162467659668677e-04
5.128532853285328486e+01	8.153526346931572796e-04
5.128592859285928540e+01	7.365395448382635116e-04
5.128652865286528595e+01	6.646109666452166111e-04
5.128712871287128650e+01	5.990370229542864387e-04
5.128772877287728704e+01	5.393221960107387383e-04
5.128832883288328759e+01	4.850058383561410688e-04
5.128892889288928814e+01	4.356555716432172071e-04
5.128952895289528868e+01	3.908684547234971907e-04
5.129012901290128923e+01	3.502694124381892904e-04
5.129072907290728978e+01	3.135097181637833889e-04
5.129132913291329032e+01	2.802655296564428647e-04
5.129192919291929087e+01	2.502364777860937640e-04
5.129252925292529142e+01	2.231443077737251153e-04
5.129312931293129196e+01	1.987315725464545340e-04
5.129372937293729251e+01	1.767603778070579181e-04
5.129432943294329306e+01	1.570111783805849392e-04
5.129492949294929360e+01	1.392816253529961356e-04
5.129552955295529415e+01	1.233854634580082703e-04
5.129612961296129470e+01	1.091514781009668558e-04
5.129672967296729524e+01	9.642249133486705827e-05
5.129732973297329579e+01	8.505440602581919708e-05
5.129792979297929634e+01	7.491529736527066901e-05
5.129852985298529688e+01	6.588455080600702767e-05
5.129912991299129743e+01	5.785204541999854674e-05
5.129972997299729798e+01	5.071738159999582680e-05
5.130033003300329852e+01	4.438915195468143391e-05
5.130093009300929907e+01	3.878425418023205828e-05
5.130153015301529962e+01	3.382724463023127365e-05
5.130213021302130016e+01	2.944973125171327738e-05
5.130273027302730071e+01	2.558980450825102841e-05
5.130333033303330126e+01	2.219150487180841379e-05
5.130393039303930180e+01	1.920432543378279431e-05
5.130453045304530235e+01	1.658274816235498015e-05
5.130513051305130290e+01	1.428581231790335321e-05
5.130573057305730345e+01	1.227671353066966454e-05
5.130633063306330399e+01	1.052466262562343960e-05
5.130693069306930454e+01	8.999606405963539397e-06
5.130753075307530509e+01	7.674690832624449805e-06
5.130813081308130563e+01	6.525956978108163006e-06
5.130873087308730618e+01	5.532061724225210397e-06
5.130933093309330673e+01	4.674021637770988112e-06
5.130993099309930727e+01	3.934978512131358290e-06
5.131053105310530782e+01	3.299985119312221930e-06
5.131113111311130837e+01	2.755809775442536952e-06
5.131173117311730891e+01	2.290758382936038918e-06
5.131233123312330946e+01	1.894512673752304750e-06
5.131293129312931001e+01	1.557983440128996993e-06
5.131353135313531055e+01	1.273177601342755378e-06
5.131413141314131110e+01	1.033078017101031433e-06
5.131473147314731875e+01	8.315350197051517295e-07
5.131533153315331219e+01	6.631686978217842848e-07
5.131593159315931985e+01	5.232810242541839136e-07
5.131653165316531329e+01	4.077769782488046112e-07
5.131713171317132094e+01	3.130938693735944815e-07
5.131773177317731438e+01	2.361381246620904962e-07
5.131833183318332203e+01	1.742288533657461142e-07
5.131893189318931547e+01	1.250475541611565871e-07
5.131953195319532313e+01	8.659337791466494571e-08
5.132013201320132367e+01	5.714340503848551531e-08
5.132073207320732422e+01	3.521744003074867069e-08
5.132133213321332477e+01	1.954686695192171199e-08
5.132193219321932531e+01	9.047148349221211129e-09
5.132253225322532586e+01	2.793586516061941452e-09
5.132313231323132641e+01	-0.000000000000000000e+00
5.132373237323732695e+01	-0.000000000000000000e+00
5.132433243324332750e+01	-0.000000000000000000e+00
5.132493249324932805e+01	-0.000000000000000000e+00
5.132553255325532859e+01	-0.000000000000000000e+00
5.132613261326132914e+01	-0.000000000000000000e+00
5.132673267326732969e+01	-0.000000000000000000e+00
5.132733273327333023e+01	-0.000000000000000000e+00
5.132793279327933078e+01	-0.000000000000000000e+00
5.132853285328533133e+01	-0.000000000000000000e+00
5.132913291329133187e+01	-0.000000000000000000e+00
5.132973297329733242e+01	-0.000000000000000000e+00
5.133033303330333297e+01	-0.000000000000000000e+00
5.133093309330933351e+01	-0.000000000000000000e+00
5.133153315331533406e+01	-0.000000000000000000e+00
5.133213321332133461e+01	-0.000000000000000000e+00
5.133273327332733516e+01	-0.000000000000000000e+00
5.133333333333333570e+01	-0.000000000000000000e+00
5.133393339333933625e+01	-0.000000000000000000e+00
5.133453345334533680e+01	-0.000000000000000000e+00
5.133513351335133734e+01	-0.000000000000000000e+00
5.133573357335733789e+01	-0.000000000000000000e+00
5.133633363336333844e+01	-0.000000000000000000e+00
5.133693369336933898e+01	-0.000000000000000000e+00
5.133753375337533953e+01	-0.000000000000000000e+00
5.133813381338134008e+01	-0.000000000000000000e+00
5.133873387338734062e+01	-0.000000000000000000e+00
5.133933393339334117e+01	-0.000000000000000000e+00
5.133993399339934172e+01	-0.000000000000000000e+00
5.134053405340534226e+01	-0.000000000000000000e+00
5.134113411341134281e+01	-0.000000000000000000e+00
5.134173417341734336e+01	-0.000000000000000000e+00
5.134233423342334390e+01	-0.000000000000000000e+00
5.134293429342934445e+01	-0.000000000000000000e+00
5.134353435343534500e+01	-0.000000000000000000e+00
5.134413441344134554e+01	-0.000000000000000000e+00
5.134473447344734609e+01	-0.000000000000000000e+00
5.134533453345334664e+01	-0.000000000000000000e+00
5.134593459345934718e+01	-0.000000000000000000e+00
5.134653465346534773e+01	-0.000000000000000000e+00
5.134713471347134828e+01	-0.000000000000000000e+00
5.134773477347734882e+01	-0.000000000000000000e+00
5.134833483348334937e+01	-0.000000000000000000e+00
5.134893489348934992e+01	-0.000000000000000000e+00
5.134953495349535046e+01	-0.000000000000000000e+00
5.135013501350135101e+01	-0.000000000000000000e+00
5.135073507350735156e+01	-0.000000000000000000e+00
5.135133513351335210e+01	-0.000000000000000000e+00
5.135193519351935265e+01	-0.000000000000000000e+00
5.135253525352535320e+01	-0.000000000000000000e+00
5.135313531353135375e+01	-0.000000000000000000e+00
5.135373537353735429e+01	-0.000000000000000000e+00
5.135433543354335484e+01	-0.000000000000000000e+00
5.135493549354935539e+01	-0.000000000000000000e+00
5.135553555355535593e+01	-0.000000000000000000e+00
5.135613561356135648e+01	-0.000000000000000000e+00
5.135673567356735703e+01	-0.000000000000000000e+00
5.135733573357335757e+01	-0.000000000000000000e+00
5.135793579357935812e+01	-0.000000000000000000e+00
5.135853585358535867e+01	-0.000000000000000000e+00
5.135913591359135921e+01	-0.000000000000000000e+00
5.135973597359735976e+01	-0.000000000000000000e+00
5.136033603360336031e+01	-0.000000000000000000e+00
5.136093609360936085e+01	-0.000000000000000000e+00
5.136153615361536140e+01	-0.000000000000000000e+00
5.136213621362136195e+01	-0.000000000000000000e+00
5.136273627362736249e+01	-0.000000000000000000e+00
5.136333633363336304e+01	-0.000000000000000000e+00
5.136393639363936359e+01	-0.000000000000000000e+00
5.136453645364536413e+01	-0.000000000000000000e+00
5.136513651365136468e+01	-0.000000000000000000e+00
5.136573657365736523e+01	-0.000000000000000000e+00
5.136633663366336577e+01	-0.000000000000000000e+00
5.136693669366936632e+01	-0.000000000000000000e+00
5.136753675367536687e+01	-0.000000000000000000e+00
5.136813681368136741e+01	-0.000000000000000000e+00
5.136873687368736796e+01	-0.000000000000000000e+00
5.136933693369336851e+01	-0.000000000000000000e+00
5.136993699369936905e+01	-0.000000000000000000e+00
5.137053705370536960e+01	-0.000000000000000000e+00
5.137113711371137015e+01	-0.000000000000000000e+00
5.137173717371737069e+01	-0.000000000000000000e+00
5.137233723372337124e+01	-0.000000000000000000e+00
5.137293729372937179e+01	-0.000000000000000000e+00
5.137353735373537233e+01	-0.000000000000000000e+00
5.137413741374137288e+01	-0.000000000000000000e+00
5.137473747374737343e+01	-0.000000000000000000e+00
5.137533753375337398e+01	-0.000000000000000000e+00
5.137593759375937452e+01	-0.000000000000000000e+00
5.137653765376537507e+01	-0.000000000000000000e+00
5.137713771377137562e+01	-0.000000000000000000e+00
5.137773777377737616e+01	-0.000000000000000000e+00
5.137833783378337671e+01	-0.000000000000000000e+00
5.137893789378937726e+01	-0.000000000000000000e+00
5.137953795379537780e+01	-0.000000000000000000e+00
5.138013801380137835e+01	-0.000000000000000000e+00
5.138073807380737890e+01	-0.000000000000000000e+00
5.138133813381337944e+01	-0.000000000000000000e+00
5.138193819381937999e+01	-0.000000000000000000e+00
5.138253825382538054e+01	-0.000000000000000000e+00
5.138313831383138108e+01	-0.000000000000000000e+00
5.138373837383738163e+01	-0.000000000000000000e+00
5.138433843384338218e+01	-0.000000000000000000e+00
5.138493849384938272e+01	-0.000000000000000000e+00
5.138553855385538327e+01	-0.000000000000000000e+00
5.138613861386138382e+01	-0.000000000000000000e+00
5.138673867386738436e+01	-0.000000000000000000e+00
5.138733873387338491e+01	-0.000000000000000000e+00
5.138793879387938546e+01	-0.000000000000000000e+00
5.138853885388538600e+01	-0.000000000000000000e+00
5.138913891389138655e+01	-0.000000000000000000e+00
5.138973897389738710e+01	-0.000000000000000000e+00
5.139033903390338764e+01	-0.000000000000000000e+00
5.139093909390938819e+01	-0.000000000000000000e+00
5.139153915391538874e+01	-0.000000000000000000e+00
5.139213921392138928e+01	-0.000000000000000000e+00
5.139273927392738983e+01	-0.000000000000000000e+00
5.139333933393339038e+01	-0.000000000000000000e+00
5.139393939393939092e+01	-0.000000000000000000e+00
5.139453945394539858e+01	-0.000000000000000000e+00
5.139513951395139202e+01	-0.000000000000000000e+00
5.139573957395739967e+01	-0.000000000000000000e+00
5.139633963396339311e+01	-0.000000000000000000e+00
5.139693969396940076e+01	-0.000000000000000000e+00
5.139753975397539421e+01	-0.000000000000000000e+00
5.139813981398140186e+01	-0.000000000000000000e+00
5.139873987398739530e+01	-0.000000000000000000e+00
5.139933993399340295e+01	-0.000000000000000000e+00
5.139993999399940350e+01	-0.000000000000000000e+00
5.140054005400540404e+01	-0.000000000000000000e+00
5.140114011401140459e+01	-0.000000000000000000e+00
5.140174017401740514e+01	-0.000000000000000000e+00
5.140234023402340569e+01	-0.000000000000000000e+00
5.140294029402940623e+01	-0.000000000000000000e+00
5.140354035403540678e+01	-0.000000000000000000e+00
5.140414041404140733e+01	-0.000000000000000000e+00
5.140474047404740787e+01	-0.000000000000000000e+00
5.140534053405340842e+01	-0.000000000000000000e+00
5.140594059405940897e+01	-0.000000000000000000e+00
5.140654065406540951e+01	-0.000000000000000000e+00
5.140714071407141006e+01	-0.000000000000000000e+00
5.140774077407741061e+01	-0.000000000000000000e+00
5.140834083408341115e+01	-0.000000000000000000e+00
5.140894089408941170e+01	-0.000000000000000000e+00
5.140954095409541225e+01	-0.000000000000000000e+00
5.141014101410141279e+01	-0.000000000000000000e+00
5.141074107410741334e+01	-0.000000000000000000e+00
5.141134113411341389e+01	-0.000000000000000000e+00
5.141194119411941443e+01	-0.000000000000000000e+00
5.141254125412541498e+01	-0.000000000000000000e+00
5.141314131413141553e+01	-0.000000000000000000e+00
5.141374137413741607e+01	-0.000000000000000000e+00
5.141434143414341662e+01	-0.000000000000000000e+00
5.141494149414941717e+01	-0.000000000000000000e+00
5.141554155415541771e+01	-0.000000000000000000e+00
5.141614161416141826e+01	-0.000000000000000000e+00
5.141674167416741881e+01	-0.000000000000000000e+00
5.141734173417341935e+01	-0.000000000000000000e+00
5.141794179417941990e+01	-0.000000000000000000e+00
5.141854185418542045e+01	-0.000000000000000000e+00
5.141914191419142099e+01	-0.000000000000000000e+00
5.141974197419742154e+01	-0.000000000000000000e+00
5.142034203420342209e+01	-0.000000000000000000e+00
5.142094209420942263e+01	-0.000000000000000000e+00
5.142154215421542318e+01	-0.000000000000000000e+00
5.142214221422142373e+01	-0.000000000000000000e+00
5.142274227422742428e+01	-0.000000000000000000e+00
5.142334233423342482e+01	-0.000000000000000000e+00
5.142394239423942537e+01	-0.000000000000000000e+00
5.142454245424542592e+01	-0.000000000000000000e+00
5.142514251425142646e+01	-0.000000000000000000e+00
5.142574257425742701e+01	-0.000000000000000000e+00
5.142634263426342756e+01	-0.000000000000000000e+00
5.142694269426942810e+01	-0.000000000000000000e+00
5.142754275427542865e+01	-0.000000000000000000e+00
5.142814281428142920e+01	-0.000000000000000000e+00
5.142874287428742974e+01	-0.000000000000000000e+00
5.142934293429343029e+01	-0.000000000000000000e+00
5.142994299429943084e+01	-0.000000000000000000e+00
5.143054305430543138e+01	-0.000000000000000000e+00
5.143114311431143193e+01	-0.000000000000000000e+00
5.143174317431743248e+01	-0.000000000000000000e+00
5.143234323432343302e+01	-0.000000000000000000e+00
5.143294329432943357e+01	-0.000000000000000000e+00
5.143354335433543412e+01	-0.000000000000000000e+00
5.143414341434143466e+01	-0.000000000000000000e+00
5.143474347434743521e+01	-0.000000000000000000e+00
5.143534353435343576e+01	-0.000000000000000000e+00
5.143594359435943630e+01	-0.000000000000000000e+00
5.143654365436543685e+01	-0.000000000000000000e+00
5.143714371437143740e+01	-0.000000000000000000e+00
5.143774377437743794e+01	-0.000000000000000000e+00
5.143834383438343849e+01	-0.000000000000000000e+00
5.143894389438943904e+01	-0.000000000000000000e+00
5.143954395439543958e+01	-0.000000000000000000e+00
5.144014401440144013e+01	-0.000000000000000000e+00
5.144074407440744068e+01	-0.000000000000000000e+00
5.144134413441344122e+01	-0.000000000000000000e+00
5.144194419441944177e+01	-0.000000000000000000e+00
5.144254425442544232e+01	-0.000000000000000000e+00
5.144314431443144287e+01	-0.000000000000000000e+00
5.144374437443744341e+01	-0.000000000000000000e+00
5.144434443444344396e+01	-0.000000000000000000e+00
5.144494449444944451e+01	-0.000000000000000000e+00
5.144554455445544505e+01	-0.000000000000000000e+00
5.144614461446144560e+01	-0.000000000000000000e+00
5.144674467446744615e+01	-0.000000000000000000e+00
5.144734473447344669e+01	-0.000000000000000000e+00
5.144794479447944724e+01	-0.000000000000000000e+00
5.144854485448544779e+01	-0.000000000000000000e+00
5.144914491449144833e+01	-0.000000000000000000e+00
5.144974497449744888e+01	-0.000000000000000000e+00
5.145034503450344943e+01	-0.000000000000000000e+00
5.145094509450944997e+01	-0.000000000000000000e+00
5.145154515451545052e+01	-0.000000000000000000e+00
5.145214521452145107e+01	-0.000000000000000000e+00
5.145274527452745161e+01	-0.000000000000000000e+00
5.145334533453345216e+01	-0.000000000000000000e+00
5.145394539453945271e+01	-0.000000000000000000e+00
5.145454545454545325e+01	-0.000000000000000000e+00
5.145514551455145380e+01	-0.000000000000000000e+00
5.145574557455745435e+01	-0.000000000000000000e+00
5.145634563456345489e+01	-0.000000000000000000e+00
5.145694569456945544e+01	-0.000000000000000000e+00
5.145754575457545599e+01	-0.000000000000000000e+00
5.145814581458145653e+01	-0.000000000000000000e+00
5.145874587458745708e+01	-0.000000000000000000e+00
5.145934593459345763e+01	-0.000000000000000000e+00
5.145994599459945817e+01	-0.000000000000000000e+00
5.146054605460545872e+01	-0.000000000000000000e+00
5.146114611461145927e+01	-0.000000000000000000e+00
5.146174617461745981e+01	-0.000000000000000000e+00
5.146234623462346036e+01	-0.000000000000000000e+00
5.146294629462946091e+01	-0.000000000000000000e+00
5.146354635463546146e+01	-0.000000000000000000e+00
5.146414641464146200e+01	-0.000000000000000000e+00
5.146474647464746255e+01	-0.000000000000000000e+00
5.146534653465346310e+01	-0.000000000000000000e+00
5.146594659465946364e+01	-0.000000000000000000e+00
5.146654665466546419e+01	-0.000000000000000000e+00
5.146714671467146474e+01	-0.000000000000000000e+00
5.146774677467746528e+01	-0.000000000000000000e+00
5.146834683468346583e+01	-0.000000000000000000e+00
5.146894689468946638e+01	-0.000000000000000000e+00
5.146954695469546692e+01	-0.000000000000000000e+00
5.147014701470146747e+01	-0.000000000000000000e+00
5.147074707470746802e+01	-0.000000000000000000e+00
5.147134713471346856e+01	-0.000000000000000000e+00
5.147194719471946911e+01	-0.000000000000000000e+00
5.147254725472546966e+01	-0.000000000000000000e+00
5.147314731473147020e+01	-0.000000000000000000e+00
5.147374737473747075e+01	-0.000000000000000000e+00
5.147434743474347130e+01	-0.000000000000000000e+00
5.147494749474947184e+01	-0.000000000000000000e+00
5.147554755475547950e+01	-0.000000000000000000e+00
5.147614761476147294e+01	-0.000000000000000000e+00
5.147674767476748059e+01	-0.000000000000000000e+00
5.147734773477347403e+01	-0.000000000000000000e+00
5.147794779477948168e+01	-0.000000000000000000e+00
5.147854785478547512e+01	-0.000000000000000000e+00
5.147914791479148278e+01	-0.000000000000000000e+00
5.147974797479748332e+01	-0.000000000000000000e+00
5.148034803480348387e+01	-0.000000000000000000e+00
5.148094809480948442e+01	-0.000000000000000000e+00
5.148154815481548496e+01	-0.000000000000000000e+00
5.148214821482148551e+01	-0.000000000000000000e+00
5.148274827482748606e+01	-0.000000000000000000e+00
5.148334833483348660e+01	-0.000000000000000000e+00
5.148394839483948715e+01	-0.000000000000000000e+00
5.148454845484548770e+01	-0.000000000000000000e+00
5.148514851485148824e+01	-0.000000000000000000e+00
5.148574857485748879e+01	-0.000000000000000000e+00
5.148634863486348934e+01	-0.000000000000000000e+00
5.148694869486948988e+01	-0.000000000000000000e+00
5.148754875487549043e+01	-0.000000000000000000e+00
5.148814881488149098e+01	-0.000000000000000000e+00
5.148874887488749152e+01	-0.000000000000000000e+00
5.148934893489349207e+01	-0.000000000000000000e+00
5.148994899489949262e+01	-0.000000000000000000e+00
5.149054905490549316e+01	-0.000000000000000000e+00
5.149114911491149371e+01	-0.000000000000000000e+00
5.149174917491749426e+01	-0.000000000000000000e+00
5.149234923492349481e+01	-0.000000000000000000e+00
5.149294929492949535e+01	-0.000000000000000000e+00
5.149354935493549590e+01	-0.000000000000000000e+00
5.149414941494149645e+01	-0.000000000000000000e+00
5.149474947494749699e+01	-0.000000000000000000e+00
5.149534953495349754e+01	-0.000000000000000000e+00
5.149594959495949809e+01	-0.000000000000000000e+00
5.149654965496549863e+01	-0.000000000000000000e+00
5.149714971497149918e+01	-0.000000000000000000e+00
5.149774977497749973e+01	-0.000000000000000000e+00
5.149834983498350027e+01	-0.000000000000000000e+00
5.149894989498950082e+01	-0.000000000000000000e+00
5.149954995499550137e+01	-0.000000000000000000e+00
5.150015001500150191e+01	-0.000000000000000000e+00
5.150075007500750246e+01	-0.000000000000000000e+00
5.150135013501350301e+01	-0.000000000000000000e+00
5.150195019501950355e+01	-0.000000000000000000e+00
5.150255025502550410e+01	-0.000000000000000000e+00
5.150315031503150465e+01	-0.000000000000000000e+00
5.150375037503750519e+01	-0.000000000000000000e+00
5.150435043504350574e+01	-0.000000000000000000e+00
5.150495049504950629e+01	-0.000000000000000000e+00
5.150555055505550683e+01	-0.000000000000000000e+00
5.150615061506150738e+01	-0.000000000000000000e+00
5.150675067506750793e+01	-0.000000000000000000e+00
5.150735073507350847e+01	-0.000000000000000000e+00
5.150795079507950902e+01	-0.000000000000000000e+00
5.150855085508550957e+01	-0.000000000000000000e+00
5.150915091509151011e+01	-0.000000000000000000e+00
5.150975097509751066e+01	-0.000000000000000000e+00
5.151035103510351121e+01	-0.000000000000000000e+00
5.151095109510951175e+01	-0.000000000000000000e+00
5.151155115511551230e+01	-0.000000000000000000e+00
5.151215121512151285e+01	-0.000000000000000000e+00
5.151275127512751340e+01	-0.000000000000000000e+00
5.151335133513351394e+01	-0.000000000000000000e+00
5.151395139513951449e+01	-0.000000000000000000e+00
5.151455145514551504e+01	-0.000000000000000000e+00
5.151515151515151558e+01	-0.000000000000000000e+00
5.151575157515751613e+01	-0.000000000000000000e+00
5.151635163516351668e+01	-0.000000000000000000e+00
5.151695169516951722e+01	-0.000000000000000000e+00
5.151755175517551777e+01	-0.000000000000000000e+00
5.151815181518151832e+01	-0.000000000000000000e+00
5.151875187518751886e+01	-0.000000000000000000e+00
5.151935193519351941e+01	-0.000000000000000000e+00
5.151995199519951996e+01	-0.000000000000000000e+00
5.152055205520552050e+01	-0.000000000000000000e+00
5.152115211521152105e+01	-0.000000000000000000e+00
5.152175217521752160e+01	-0.000000000000000000e+00
5.152235223522352214e+01	-0.000000000000000000e+00
5.152295229522952269e+01	-0.000000000000000000e+00
5.152355235523552324e+01	-0.000000000000000000e+00
5.152415241524152378e+01	-0.000000000000000000e+00
5.152475247524752433e+01	-0.000000000000000000e+00
5.152535253525352488e+01	-0.000000000000000000e+00
5.152595259525952542e+01	-0.000000000000000000e+00
5.152655265526552597e+01	-0.000000000000000000e+00
5.152715271527152652e+01	-0.000000000000000000e+00
5.152775277527752706e+01	-0.000000000000000000e+00
5.152835283528352761e+01	-0.000000000000000000e+00
5.152895289528952816e+01	-0.000000000000000000e+00
5.152955295529552870e+01	-0.000000000000000000e+00
5.153015301530152925e+01	-0.000000000000000000e+00
5.153075307530752980e+01	-0.000000000000000000e+00
5.153135313531353034e+01	-0.000000000000000000e+00
5.153195319531953089e+01	-0.000000000000000000e+00
5.153255325532553144e+01	-0.000000000000000000e+00
5.153315331533153199e+01	-0.000000000000000000e+00
5.153375337533753253e+01	-0.000000000000000000e+00
5.153435343534353308e+01	-0.000000000000000000e+00
5.153495349534953363e+01	-0.000000000000000000e+00
5.153555355535553417e+01	-0.000000000000000000e+00
5.153615361536153472e+01	-0.000000000000000000e+00
5.153675367536753527e+01	-0.000000000000000000e+00
5.153735373537353581e+01	-0.000000000000000000e+00
5.153795379537953636e+01	-0.000000000000000000e+00
5.153855385538553691e+01	-0.000000000000000000e+00
5.153915391539153745e+01	-0.000000000000000000e+00
5.153975397539753800e+01	-0.000000000000000000e+00
5.154035403540353855e+01	-0.000000000000000000e+00
5.154095409540953909e+01	-0.000000000000000000e+00
5.154155415541553964e+01	-0.000000000000000000e+00
5.154215421542154019e+01	-0.000000000000000000e+00
5.154275427542754073e+01	-0.000000000000000000e+00
5.154335433543354128e+01	-0.000000000000000000e+00
5.154395439543954183e+01	-0.000000000000000000e+00
5.154455445544554237e+01	-0.000000000000000000e+00
5.154515451545154292e+01	-0.000000000000000000e+00
5.154575457545754347e+01	-0.000000000000000000e+00
5.154635463546354401e+01	-0.000000000000000000e+00
5.154695469546954456e+01	-0.000000000000000000e+00
5.154755475547554511e+01	-0.000000000000000000e+00
5.154815481548154565e+01	-0.000000000000000000e+00
5.154875487548754620e+01	-0.000000000000000000e+00
5.154935493549354675e+01	-0.000000000000000000e+00
5.154995499549954729e+01	-0.000000000000000000e+00
5.155055505550554784e+01	-0.000000000000000000e+00
5.155115511551154839e+01	-0.000000000000000000e+00
5.155175517551754893e+01	-0.000000000000000000e+00
5.155235523552354948e+01	-0.000000000000000000e+00
5.155295529552955003e+01	-0.000000000000000000e+00
5.155355535553555058e+01	-0.000000000000000000e+00
5.155415541554155112e+01	-0.000000000000000000e+00
5.155475547554755167e+01	-0.000000000000000000e+00
5.155535553555355932e+01	-0.000000000000000000e+00
5.155595559555955276e+01	-0.000000000000000000e+00
5.155655565556556041e+01	-0.000000000000000000e+00
5.155715571557155386e+01	-0.000000000000000000e+00
5.155775577557756151e+01	-0.000000000000000000e+00
5.155835583558355495e+01	-0.000000000000000000e+00
5.155895589558956260e+01	-0.000000000000000000e+00
5.155955595559556315e+01	-0.000000000000000000e+00
5.156015601560156369e+01	-0.000000000000000000e+00
5.156075607560756424e+01	-0.000000000000000000e+00
5.156135613561356479e+01	-0.000000000000000000e+00
5.156195619561956534e+01	-0.000000000000000000e+00
5.156255625562556588e+01	-0.000000000000000000e+00
5.156315631563156643e+01	-0.000000000000000000e+00
5.156375637563756698e+01	-0.000000000000000000e+00
5.156435643564356752e+01	-0.000000000000000000e+00
5.156495649564956807e+01	-0.000000000000000000e+00
5.156555655565556862e+01	-0.000000000000000000e+00
5.156615661566156916e+01	-0.000000000000000000e+00
5.156675667566756971e+01	-0.000000000000000000e+00
5.156735673567357026e+01	-0.000000000000000000e+00
5.156795679567957080e+01	-0.000000000000000000e+00
5.156855685568557135e+01	-0.000000000000000000e+00
5.156915691569157190e+01	-0.000000000000000000e+00
5.156975697569757244e+01	-0.000000000000000000e+00
5.157035703570357299e+01	-0.000000000000000000e+00
5.157095709570957354e+01	-0.000000000000000000e+00
5.157155715571557408e+01	-0.000000000000000000e+00
5.157215721572157463e+01	-0.000000000000000000e+00
5.157275727572757518e+01	-0.000000000000000000e+00
5.157335733573357572e+01	-0.000000000000000000e+00
5.157395739573957627e+01	-0.000000000000000000e+00
5.157455745574557682e+01	-0.000000000000000000e+00
5.157515751575157736e+01	-0.000000000000000000e+00
5.157575757575757791e+01	-0.000000000000000000e+00
5.157635763576357846e+01	-0.000000000000000000e+00
5.157695769576957900e+01	-0.000000000000000000e+00
5.157755775577557955e+01	-0.000000000000000000e+00
5.157815781578158010e+01	-0.000000000000000000e+00
5.157875787578758064e+01	-0.000000000000000000e+00
5.157935793579358119e+01	-0.000000000000000000e+00
5.157995799579958174e+01	-0.000000000000000000e+00
5.158055805580558228e+01	-0.000000000000000000e+00
5.158115811581158283e+01	-0.000000000000000000e+00
5.158175817581758338e+01	-0.000000000000000000e+00
5.158235823582358393e+01	-0.000000000000000000e+00
5.158295829582958447e+01	-0.000000000000000000e+00
5.158355835583558502e+01	-0.000000000000000000e+00
5.158415841584158557e+01	-0.000000000000000000e+00
5.158475847584758611e+01	-0.000000000000000000e+00
5.158535853585358666e+01	-0.000000000000000000e+00
5.158595859585958721e+01	-0.000000000000000000e+00
5.158655865586558775e+01	-0.000000000000000000e+00
5.158715871587158830e+01	-0.000000000000000000e+00
5.158775877587758885e+01	-0.000000000000000000e+00
5.158835883588358939e+01	-0.000000000000000000e+00
5.158895889588958994e+01	-0.000000000000000000e+00
5.158955895589559049e+01	-0.000000000000000000e+00
5.159015901590159103e+01	-0.000000000000000000e+00
5.159075907590759158e+01	-0.000000000000000000e+00
5.159135913591359213e+01	-0.000000000000000000e+00
5.159195919591959267e+01	-0.000000000000000000e+00
5.159255925592559322e+01	-0.000000000000000000e+00
5.159315931593159377e+01	-0.000000000000000000e+00
5.159375937593759431e+01	-0.000000000000000000e+00
5.159435943594359486e+01	-0.000000000000000000e+00
5.159495949594959541e+01	-0.000000000000000000e+00
5.159555955595559595e+01	-0.000000000000000000e+00
5.159615961596159650e+01	-0.000000000000000000e+00
5.159675967596759705e+01	-0.000000000000000000e+00
5.159735973597359759e+01	-0.000000000000000000e+00
5.159795979597959814e+01	-0.000000000000000000e+00
5.159855985598559869e+01	-0.000000000000000000e+00
5.159915991599159923e+01	-0.000000000000000000e+00
5.159975997599759978e+01	-0.000000000000000000e+00
5.160036003600360033e+01	-0.000000000000000000e+00
5.160096009600960087e+01	-0.000000000000000000e+00
5.160156015601560142e+01	-0.000000000000000000e+00
5.160216021602160197e+01	-0.000000000000000000e+00
5.160276027602760252e+01	-0.000000000000000000e+00
5.160336033603360306e+01	-0.000000000000000000e+00
5.160396039603960361e+01	-0.000000000000000000e+00
5.160456045604560416e+01	-0.000000000000000000e+00
5.160516051605160470e+01	-0.000000000000000000e+00
5.160576057605760525e+01	-0.000000000000000000e+00
5.160636063606360580e+01	-0.000000000000000000e+00
5.160696069606960634e+01	-0.000000000000000000e+00
5.160756075607560689e+01	-0.000000000000000000e+00
5.160816081608160744e+01	-0.000000000000000000e+00
5.160876087608760798e+01	-0.000000000000000000e+00
5.160936093609360853e+01	-0.000000000000000000e+00
5.160996099609960908e+01	-0.000000000000000000e+00
5.161056105610560962e+01	-0.000000000000000000e+00
5.161116111611161017e+01	-0.000000000000000000e+00
5.161176117611761072e+01	-0.000000000000000000e+00
5.161236123612361126e+01	-0.000000000000000000e+00
5.161296129612961181e+01	-0.000000000000000000e+00
5.161356135613561236e+01	-0.000000000000000000e+00
5.161416141614161290e+01	-0.000000000000000000e+00
5.161476147614761345e+01	-0.000000000000000000e+00
5.161536153615361400e+01	-0.000000000000000000e+00
5.161596159615961454e+01	-0.000000000000000000e+00
5.161656165616561509e+01	-0.000000000000000000e+00
5.161716171617161564e+01	-0.000000000000000000e+00
5.161776177617761618e+01	-0.000000000000000000e+00
5.161836183618361673e+01	-0.000000000000000000e+00
5.161896189618961728e+01	-0.000000000000000000e+00
5.161956195619561782e+01	-0.000000000000000000e+00
5.162016201620161837e+01	-0.000000000000000000e+00
5.162076207620761892e+01	-0.000000000000000000e+00
5.162136213621361946e+01	-0.000000000000000000e+00
5.162196219621962001e+01	-0.000000000000000000e+00
5.162256225622562056e+01	-0.000000000000000000e+00
5.162316231623162111e+01	-0.000000000000000000e+00
5.162376237623762165e+01	-0.000000000000000000e+00
5.162436243624362220e+01	-0.000000000000000000e+00
5.162496249624962275e+01	-0.000000000000000000e+00
5.162556255625562329e+01	-0.000000000000000000e+00
5.162616261626162384e+01	-0.000000000000000000e+00
5.162676267626762439e+01	-0.000000000000000000e+00
5.162736273627362493e+01	-0.000000000000000000e+00
5.162796279627962548e+01	-0.000000000000000000e+00
5.162856285628562603e+01	-0.000000000000000000e+00
5.162916291629162657e+01	-0.000000000000000000e+00
5.162976297629762712e+01	-0.000000000000000000e+00
5.163036303630362767e+01	-0.000000000000000000e+00
5.163096309630962821e+01	-0.000000000000000000e+00
5.163156315631562876e+01	-0.000000000000000000e+00
5.163216321632162931e+01	-0.000000000000000000e+00
5.163276327632762985e+01	-0.000000000000000000e+00
5.163336333633363040e+01	-0.000000000000000000e+00
5.163396339633963095e+01	-0.000000000000000000e+00
5.163456345634563149e+01	-0.000000000000000000e+00
5.163516351635163915e+01	-0.000000000000000000e+00
5.163576357635763259e+01	-0.000000000000000000e+00
5.163636363636364024e+01	-0.000000000000000000e+00
5.163696369636963368e+01	-0.000000000000000000e+00
5.163756375637564133e+01	-0.000000000000000000e+00
5.163816381638163477e+01	-0.000000000000000000e+00
5.163876387638764243e+01	-0.000000000000000000e+00
5.163936393639364297e+01	-0.000000000000000000e+00
5.163996399639964352e+01	-0.000000000000000000e+00
5.164056405640564407e+01	-0.000000000000000000e+00
5.164116411641164461e+01	-0.000000000000000000e+00
5.164176417641764516e+01	-0.000000000000000000e+00
5.164236423642364571e+01	-0.000000000000000000e+00
5.164296429642964625e+01	-0.000000000000000000e+00
5.164356435643564680e+01	-0.000000000000000000e+00
5.164416441644164735e+01	-0.000000000000000000e+00
5.164476447644764789e+01	-0.000000000000000000e+00
5.164536453645364844e+01	-0.000000000000000000e+00
5.164596459645964899e+01	-0.000000000000000000e+00
5.164656465646564953e+01	-0.000000000000000000e+00
5.164716471647165008e+01	-0.000000000000000000e+00
5.164776477647765063e+01	-0.000000000000000000e+00
5.164836483648365117e+01	-0.000000000000000000e+00
5.164896489648965172e+01	-0.000000000000000000e+00
5.164956495649565227e+01	-0.000000000000000000e+00
5.165016501650165281e+01	-0.000000000000000000e+00
5.165076507650765336e+01	-0.000000000000000000e+00
5.165136513651365391e+01	-0.000000000000000000e+00
5.165196519651965446e+01	-0.000000000000000000e+00
5.165256525652565500e+01	-0.000000000000000000e+00
5.165316531653165555e+01	-0.000000000000000000e+00
5.165376537653765610e+01	-0.000000000000000000e+00
5.165436543654365664e+01	-0.000000000000000000e+00
5.165496549654965719e+01	-0.000000000000000000e+00
5.165556555655565774e+01	-0.000000000000000000e+00
5.165616561656165828e+01	-0.000000000000000000e+00
5.165676567656765883e+01	-0.000000000000000000e+00
5.165736573657365938e+01	-0.000000000000000000e+00
5.165796579657965992e+01	-0.000000000000000000e+00
5.165856585658566047e+01	-0.000000000000000000e+00
5.165916591659166102e+01	-0.000000000000000000e+00
5.165976597659766156e+01	-0.000000000000000000e+00
5.166036603660366211e+01	-0.000000000000000000e+00
5.166096609660966266e+01	-0.000000000000000000e+00
5.166156615661566320e+01	-0.000000000000000000e+00
5.166216621662166375e+01	-0.000000000000000000e+00
5.166276627662766430e+01	-0.000000000000000000e+00
5.166336633663366484e+01	-0.000000000000000000e+00
5.166396639663966539e+01	-0.000000000000000000e+00
5.166456645664566594e+01	-0.000000000000000000e+00
5.166516651665166648e+01	-0.000000000000000000e+00
5.166576657665766703e+01	-0.000000000000000000e+00
5.166636663666366758e+01	-0.000000000000000000e+00
5.166696669666966812e+01	-0.000000000000000000e+00
5.166756675667566867e+01	-0.000000000000000000e+00
5.166816681668166922e+01	-0.000000000000000000e+00
5.166876687668766976e+01	-0.000000000000000000e+00
5.166936693669367031e+01	-0.000000000000000000e+00
5.166996699669967086e+01	-0.000000000000000000e+00
5.167056705670567140e+01	-0.000000000000000000e+00
5.167116711671167195e+01	-0.000000000000000000e+00
5.167176717671767250e+01	-0.000000000000000000e+00
5.167236723672367305e+01	-0.000000000000000000e+00
5.167296729672967359e+01	-0.000000000000000000e+00
5.167356735673567414e+01	-0.000000000000000000e+00
5.167416741674167469e+01	-0.000000000000000000e+00
5.167476747674767523e+01	-0.000000000000000000e+00
5.167536753675367578e+01	-0.000000000000000000e+00
5.167596759675967633e+01	-0.000000000000000000e+00
5.167656765676567687e+01	-0.000000000000000000e+00
5.167716771677167742e+01	-0.000000000000000000e+00
5.167776777677767797e+01	-0.000000000000000000e+00
5.167836783678367851e+01	-0.000000000000000000e+00
5.167896789678967906e+01	-0.000000000000000000e+00
5.167956795679567961e+01	-0.000000000000000000e+00
5.168016801680168015e+01	-0.000000000000000000e+00
5.168076807680768070e+01	-0.000000000000000000e+00
5.168136813681368125e+01	-0.000000000000000000e+00
5.168196819681968179e+01	-0.000000000000000000e+00
5.168256825682568234e+01	-0.000000000000000000e+00
5.168316831683168289e+01	-0.000000000000000000e+00
5.168376837683768343e+01	-0.000000000000000000e+00
5.168436843684368398e+01	-0.000000000000000000e+00
5.168496849684968453e+01	-0.000000000000000000e+00
5.168556855685568507e+01	-0.000000000000000000e+00
5.168616861686168562e+01	-0.000000000000000000e+00
5.168676867686768617e+01	-0.000000000000000000e+00
5.168736873687368671e+01	-0.000000000000000000e+00
5.168796879687968726e+01	-0.000000000000000000e+00
5.168856885688568781e+01	-0.000000000000000000e+00
5.168916891689168835e+01	-0.000000000000000000e+00
5.168976897689768890e+01	-0.000000000000000000e+00
5.169036903690368945e+01	-0.000000000000000000e+00
5.169096909690968999e+01	-0.000000000000000000e+00
5.169156915691569054e+01	-0.000000000000000000e+00
5.169216921692169109e+01	-0.000000000000000000e+00
5.169276927692769164e+01	-0.000000000000000000e+00
5.169336933693369218e+01	-0.000000000000000000e+00
5.169396939693969273e+01	-0.000000000000000000e+00
5.169456945694569328e+01	-0.000000000000000000e+00
5.169516951695169382e+01	-0.000000000000000000e+00
5.169576957695769437e+01	-0.000000000000000000e+00
5.169636963696369492e+01	-0.000000000000000000e+00
5.169696969696969546e+01	-0.000000000000000000e+00
5.169756975697569601e+01	-0.000000000000000000e+00
5.169816981698169656e+01	-0.000000000000000000e+00
5.169876987698769710e+01	-0.000000000000000000e+00
5.169936993699369765e+01	-0.000000000000000000e+00
5.169996999699969820e+01	-0.000000000000000000e+00
5.170057005700569874e+01	-0.000000000000000000e+00
5.170117011701169929e+01	-0.000000000000000000e+00
5.170177017701769984e+01	-0.000000000000000000e+00
5.170237023702370038e+01	-0.000000000000000000e+00
5.170297029702970093e+01	-0.000000000000000000e+00
5.170357035703570148e+01	-0.000000000000000000e+00
5.170417041704170202e+01	-0.000000000000000000e+00
5.170477047704770257e+01	-0.000000000000000000e+00
5.170537053705370312e+01	-0.000000000000000000e+00
5.170597059705970366e+01	-0.000000000000000000e+00
5.170657065706570421e+01	-0.000000000000000000e+00
5.170717071707170476e+01	-0.000000000000000000e+00
5.170777077707770530e+01	-0.000000000000000000e+00
5.170837083708370585e+01	-0.000000000000000000e+00
5.170897089708970640e+01	-0.000000000000000000e+00
5.170957095709570694e+01	-0.000000000000000000e+00
5.171017101710170749e+01	-0.000000000000000000e+00
5.171077107710770804e+01	-0.000000000000000000e+00
5.171137113711370858e+01	-0.000000000000000000e+00
5.171197119711970913e+01	-0.000000000000000000e+00
5.171257125712570968e+01	-0.000000000000000000e+00
5.171317131713171023e+01	-0.000000000000000000e+00
5.171377137713771077e+01	-0.000000000000000000e+00
5.171437143714371132e+01	-0.000000000000000000e+00
5.171497149714971897e+01	-0.000000000000000000e+00
5.171557155715571241e+01	-0.000000000000000000e+00
5.171617161716172006e+01	-0.000000000000000000e+00
5.171677167716771351e+01	-0.000000000000000000e+00
5.171737173717372116e+01	-0.000000000000000000e+00
5.171797179717971460e+01	-0.000000000000000000e+00
5.171857185718572225e+01	-0.000000000000000000e+00
5.171917191719171569e+01	-0.000000000000000000e+00
5.171977197719772334e+01	-0.000000000000000000e+00
5.172037203720372389e+01	-0.000000000000000000e+00
5.172097209720972444e+01	-0.000000000000000000e+00
5.172157215721572499e+01	-0.000000000000000000e+00
5.172217221722172553e+01	-0.000000000000000000e+00
5.172277227722772608e+01	-0.000000000000000000e+00
5.172337233723372663e+01	-0.000000000000000000e+00
5.172397239723972717e+01	-0.000000000000000000e+00
5.172457245724572772e+01	-0.000000000000000000e+00
5.172517251725172827e+01	-0.000000000000000000e+00
5.172577257725772881e+01	-0.000000000000000000e+00
5.172637263726372936e+01	-0.000000000000000000e+00
5.172697269726972991e+01	-0.000000000000000000e+00
5.172757275727573045e+01	-0.000000000000000000e+00
5.172817281728173100e+01	-0.000000000000000000e+00
5.172877287728773155e+01	-0.000000000000000000e+00
5.172937293729373209e+01	-0.000000000000000000e+00
5.172997299729973264e+01	-0.000000000000000000e+00
5.173057305730573319e+01	-0.000000000000000000e+00
5.173117311731173373e+01	-0.000000000000000000e+00
5.173177317731773428e+01	-0.000000000000000000e+00
5.173237323732373483e+01	-0.000000000000000000e+00
5.173297329732973537e+01	-0.000000000000000000e+00
5.173357335733573592e+01	-0.000000000000000000e+00
5.173417341734173647e+01	-0.000000000000000000e+00
5.173477347734773701e+01	-0.000000000000000000e+00
5.173537353735373756e+01	-0.000000000000000000e+00
5.173597359735973811e+01	-0.000000000000000000e+00
5.173657365736573865e+01	-0.000000000000000000e+00
5.173717371737173920e+01	-0.000000000000000000e+00
5.173777377737773975e+01	-0.000000000000000000e+00
5.173837383738374029e+01	-0.000000000000000000e+00
5.173897389738974084e+01	-0.000000000000000000e+00
5.173957395739574139e+01	-0.000000000000000000e+00
5.174017401740174193e+01	-0.000000000000000000e+00
5.174077407740774248e+01	-0.000000000000000000e+00
5.174137413741374303e+01	-0.000000000000000000e+00
5.174197419741974358e+01	-0.000000000000000000e+00
5.174257425742574412e+01	-0.000000000000000000e+00
5.174317431743174467e+01	-0.000000000000000000e+00
5.174377437743774522e+01	-0.000000000000000000e+00
5.174437443744374576e+01	-0.000000000000000000e+00
5.174497449744974631e+01	-0.000000000000000000e+00
5.174557455745574686e+01	-0.000000000000000000e+00
5.174617461746174740e+01	-0.000000000000000000e+00
5.174677467746774795e+01	-0.000000000000000000e+00
5.174737473747374850e+01	-0.000000000000000000e+00
5.174797479747974904e+01	-0.000000000000000000e+00
5.174857485748574959e+01	-0.000000000000000000e+00
5.174917491749175014e+01	-0.000000000000000000e+00
5.174977497749775068e+01	-0.000000000000000000e+00
5.175037503750375123e+01	-0.000000000000000000e+00
5.175097509750975178e+01	-0.000000000000000000e+00
5.175157515751575232e+01	-0.000000000000000000e+00
5.175217521752175287e+01	-0.000000000000000000e+00
5.175277527752775342e+01	-0.000000000000000000e+00
5.175337533753375396e+01	-0.000000000000000000e+00
5.175397539753975451e+01	-0.000000000000000000e+00
5.175457545754575506e+01	-0.000000000000000000e+00
5.175517551755175560e+01	-0.000000000000000000e+00
5.175577557755775615e+01	-0.000000000000000000e+00
5.175637563756375670e+01	-0.000000000000000000e+00
5.175697569756975724e+01	-0.000000000000000000e+00
5.175757575757575779e+01	-0.000000000000000000e+00
5.175817581758175834e+01	-0.000000000000000000e+00
5.175877587758775888e+01	-0.000000000000000000e+00
5.175937593759375943e+01	-0.000000000000000000e+00
5.175997599759975998e+01	-0.000000000000000000e+00
5.176057605760576052e+01	-0.000000000000000000e+00
5.176117611761176107e+01	-0.000000000000000000e+00
5.176177617761776162e+01	-0.000000000000000000e+00
5.176237623762376217e+01	-0.000000000000000000e+00
5.176297629762976271e+01	-0.000000000000000000e+00
5.176357635763576326e+01	-0.000000000000000000e+00
5.176417641764176381e+01	-0.000000000000000000e+00
5.176477647764776435e+01	-0.000000000000000000e+00
5.176537653765376490e+01	-0.000000000000000000e+00
5.176597659765976545e+01	-0.000000000000000000e+00
5.176657665766576599e+01	-0.000000000000000000e+00
5.176717671767176654e+01	-0.000000000000000000e+00
5.176777677767776709e+01	-0.000000000000000000e+00
5.176837683768376763e+01	-0.000000000000000000e+00
5.176897689768976818e+01	-0.000000000000000000e+00
5.176957695769576873e+01	-0.000000000000000000e+00
5.177017701770176927e+01	-0.000000000000000000e+00
5.177077707770776982e+01	-0.000000000000000000e+00
5.177137713771377037e+01	-0.000000000000000000e+00
5.177197719771977091e+01	-0.000000000000000000e+00
5.177257725772577146e+01	-0.000000000000000000e+00
5.177317731773177201e+01	-0.000000000000000000e+00
5.177377737773777255e+01	-0.000000000000000000e+00
5.177437743774377310e+01	-0.000000000000000000e+00
5.177497749774977365e+01	-0.000000000000000000e+00
5.177557755775577419e+01	-0.000000000000000000e+00
5.177617761776177474e+01	-0.000000000000000000e+00
5.177677767776777529e+01	-0.000000000000000000e+00
5.177737773777377583e+01	-0.000000000000000000e+00
5.177797779777977638e+01	-0.000000000000000000e+00
5.177857785778577693e+01	-0.000000000000000000e+00
5.177917791779177747e+01	-0.000000000000000000e+00
5.177977797779777802e+01	-0.000000000000000000e+00
5.178037803780377857e+01	-0.000000000000000000e+00
5.178097809780977911e+01	-0.000000000000000000e+00
5.178157815781577966e+01	-0.000000000000000000e+00
5.178217821782178021e+01	-0.000000000000000000e+00
5.178277827782778076e+01	-0.000000000000000000e+00
5.178337833783378130e+01	-0.000000000000000000e+00
5.178397839783978185e+01	-0.000000000000000000e+00
5.178457845784578240e+01	-0.000000000000000000e+00
5.178517851785178294e+01	-0.000000000000000000e+00
5.178577857785778349e+01	-0.000000000000000000e+00
5.178637863786378404e+01	-0.000000000000000000e+00
5.178697869786978458e+01	-0.000000000000000000e+00
5.178757875787578513e+01	-0.000000000000000000e+00
5.178817881788178568e+01	-0.000000000000000000e+00
5.178877887788778622e+01	-0.000000000000000000e+00
5.178937893789378677e+01	-0.000000000000000000e+00
5.178997899789978732e+01	-0.000000000000000000e+00
5.179057905790578786e+01	-0.000000000000000000e+00
5.179117911791178841e+01	-0.000000000000000000e+00
5.179177917791778896e+01	-0.000000000000000000e+00
5.179237923792378950e+01	-0.000000000000000000e+00
5.179297929792979005e+01	-0.000000000000000000e+00
5.179357935793579060e+01	-0.000000000000000000e+00
5.179417941794179114e+01	-0.000000000000000000e+00
5.179477947794779880e+01	-0.000000000000000000e+00
5.179537953795379224e+01	-0.000000000000000000e+00
5.179597959795979989e+01	-0.000000000000000000e+00
5.179657965796579333e+01	-0.000000000000000000e+00
5.179717971797180098e+01	-0.000000000000000000e+00
5.179777977797779442e+01	-0.000000000000000000e+00
5.179837983798380208e+01	-0.000000000000000000e+00
5.179897989798979552e+01	-0.000000000000000000e+00
5.179957995799580317e+01	-0.000000000000000000e+00
5.180018001800180372e+01	-0.000000000000000000e+00
5.180078007800780426e+01	-0.000000000000000000e+00
5.180138013801380481e+01	-0.000000000000000000e+00
5.180198019801980536e+01	-0.000000000000000000e+00
5.180258025802580590e+01	-0.000000000000000000e+00
5.180318031803180645e+01	-0.000000000000000000e+00
5.180378037803780700e+01	-0.000000000000000000e+00
5.180438043804380754e+01	-0.000000000000000000e+00
5.180498049804980809e+01	-0.000000000000000000e+00
5.180558055805580864e+01	-0.000000000000000000e+00
5.180618061806180918e+01	-0.000000000000000000e+00
5.180678067806780973e+01	-0.000000000000000000e+00
5.180738073807381028e+01	-0.000000000000000000e+00
5.180798079807981082e+01	-0.000000000000000000e+00
5.180858085808581137e+01	-0.000000000000000000e+00
5.180918091809181192e+01	-0.000000000000000000e+00
5.180978097809781246e+01	-0.000000000000000000e+00
5.181038103810381301e+01	-0.000000000000000000e+00
5.181098109810981356e+01	-0.000000000000000000e+00
5.181158115811581411e+01	-0.000000000000000000e+00
5.181218121812181465e+01	-0.000000000000000000e+00
5.181278127812781520e+01	-0.000000000000000000e+00
5.181338133813381575e+01	-0.000000000000000000e+00
5.181398139813981629e+01	-0.000000000000000000e+00
5.181458145814581684e+01	-0.000000000000000000e+00
5.181518151815181739e+01	-0.000000000000000000e+00
5.181578157815781793e+01	-0.000000000000000000e+00
5.181638163816381848e+01	-0.000000000000000000e+00
5.181698169816981903e+01	-0.000000000000000000e+00
5.181758175817581957e+01	-0.000000000000000000e+00
5.181818181818182012e+01	-0.000000000000000000e+00
5.181878187818782067e+01	-0.000000000000000000e+00
5.181938193819382121e+01	-0.000000000000000000e+00
5.181998199819982176e+01	-0.000000000000000000e+00
5.182058205820582231e+01	-0.000000000000000000e+00
5.182118211821182285e+01	-0.000000000000000000e+00
5.182178217821782340e+01	-0.000000000000000000e+00
5.182238223822382395e+01	-0.000000000000000000e+00
5.182298229822982449e+01	-0.000000000000000000e+00
5.182358235823582504e+01	-0.000000000000000000e+00
5.182418241824182559e+01	-0.000000000000000000e+00
5.182478247824782613e+01	-0.000000000000000000e+00
5.182538253825382668e+01	-0.000000000000000000e+00
5.182598259825982723e+01	-0.000000000000000000e+00
5.182658265826582777e+01	-0.000000000000000000e+00
5.182718271827182832e+01	-0.000000000000000000e+00
5.182778277827782887e+01	-0.000000000000000000e+00
5.182838283828382941e+01	-0.000000000000000000e+00
5.182898289828982996e+01	-0.000000000000000000e+00
5.182958295829583051e+01	-0.000000000000000000e+00
5.183018301830183105e+01	-0.000000000000000000e+00
5.183078307830783160e+01	-0.000000000000000000e+00
5.183138313831383215e+01	-0.000000000000000000e+00
5.183198319831983270e+01	-0.000000000000000000e+00
5.183258325832583324e+01	-0.000000000000000000e+00
5.183318331833183379e+01	-0.000000000000000000e+00
5.183378337833783434e+01	-0.000000000000000000e+00
5.183438343834383488e+01	-0.000000000000000000e+00
5.183498349834983543e+01	-0.000000000000000000e+00
5.183558355835583598e+01	-0.000000000000000000e+00
5.183618361836183652e+01	-0.000000000000000000e+00
5.183678367836783707e+01	-0.000000000000000000e+00
5.183738373837383762e+01	-0.000000000000000000e+00
5.183798379837983816e+01	-0.000000000000000000e+00
5.183858385838583871e+01	-0.000000000000000000e+00
5.183918391839183926e+01	-0.000000000000000000e+00
5.183978397839783980e+01	-0.000000000000000000e+00
5.184038403840384035e+01	-0.000000000000000000e+00
5.184098409840984090e+01	-0.000000000000000000e+00
5.184158415841584144e+01	-0.000000000000000000e+00
5.184218421842184199e+01	-0.000000000000000000e+00
5.184278427842784254e+01	-0.000000000000000000e+00
5.184338433843384308e+01	-0.000000000000000000e+00
5.184398439843984363e+01	-0.000000000000000000e+00
5.184458445844584418e+01	-0.000000000000000000e+00
5.184518451845184472e+01	-0.000000000000000000e+00
5.184578457845784527e+01	-0.000000000000000000e+00
5.184638463846384582e+01	-0.000000000000000000e+00
5.184698469846984636e+01	-0.000000000000000000e+00
5.184758475847584691e+01	-0.000000000000000000e+00
5.184818481848184746e+01	-0.000000000000000000e+00
5.184878487848784800e+01	-0.000000000000000000e+00
5.184938493849384855e+01	-0.000000000000000000e+00
5.184998499849984910e+01	-0.000000000000000000e+00
5.185058505850584964e+01	-0.000000000000000000e+00
5.185118511851185019e+01	-0.000000000000000000e+00
5.185178517851785074e+01	-0.000000000000000000e+00
5.185238523852385129e+01	-0.000000000000000000e+00
5.185298529852985183e+01	-0.000000000000000000e+00
5.185358535853585238e+01	-0.000000000000000000e+00
5.185418541854185293e+01	-0.000000000000000000e+00
5.185478547854785347e+01	-0.000000000000000000e+00
5.185538553855385402e+01	-0.000000000000000000e+00
5.185598559855985457e+01	-0.000000000000000000e+00
5.185658565856585511e+01	-0.000000000000000000e+00
5.185718571857185566e+01	-0.000000000000000000e+00
5.185778577857785621e+01	-0.000000000000000000e+00
5.185838583858385675e+01	-0.000000000000000000e+00
5.185898589858985730e+01	-0.000000000000000000e+00
5.185958595859585785e+01	-0.000000000000000000e+00
5.186018601860185839e+01	-0.000000000000000000e+00
5.186078607860785894e+01	-0.000000000000000000e+00
5.186138613861385949e+01	-0.000000000000000000e+00
5.186198619861986003e+01	-0.000000000000000000e+00
5.186258625862586058e+01	-0.000000000000000000e+00
5.186318631863186113e+01	-0.000000000000000000e+00
5.186378637863786167e+01	-0.000000000000000000e+00
5.186438643864386222e+01	-0.000000000000000000e+00
5.186498649864986277e+01	-0.000000000000000000e+00
5.186558655865586331e+01	-0.000000000000000000e+00
5.186618661866186386e+01	-0.000000000000000000e+00
5.186678667866786441e+01	-0.000000000000000000e+00
5.186738673867386495e+01	-0.000000000000000000e+00
5.186798679867986550e+01	-0.000000000000000000e+00
5.186858685868586605e+01	-0.000000000000000000e+00
5.186918691869186659e+01	-0.000000000000000000e+00
5.186978697869786714e+01	-0.000000000000000000e+00
5.187038703870386769e+01	-0.000000000000000000e+00
5.187098709870986823e+01	-0.000000000000000000e+00
5.187158715871586878e+01	-0.000000000000000000e+00
5.187218721872186933e+01	-0.000000000000000000e+00
5.187278727872786988e+01	-0.000000000000000000e+00
5.187338733873387042e+01	-0.000000000000000000e+00
5.187398739873987097e+01	-0.000000000000000000e+00
5.187458745874587862e+01	-0.000000000000000000e+00
5.187518751875187206e+01	-0.000000000000000000e+00
5.187578757875787971e+01	-0.000000000000000000e+00
5.187638763876387316e+01	-0.000000000000000000e+00
5.187698769876988081e+01	-0.000000000000000000e+00
5.187758775877587425e+01	-0.000000000000000000e+00
5.187818781878188190e+01	-0.000000000000000000e+00
5.187878787878787534e+01	-0.000000000000000000e+00
5.187938793879388300e+01	-0.000000000000000000e+00
5.187998799879988354e+01	-0.000000000000000000e+00
5.188058805880588409e+01	-0.000000000000000000e+00
5.188118811881188464e+01	-0.000000000000000000e+00
5.188178817881788518e+01	-0.000000000000000000e+00
5.188238823882388573e+01	-0.000000000000000000e+00
5.188298829882988628e+01	-0.000000000000000000e+00
5.188358835883588682e+01	-0.000000000000000000e+00
5.188418841884188737e+01	-0.000000000000000000e+00
5.188478847884788792e+01	-0.000000000000000000e+00
5.188538853885388846e+01	-0.000000000000000000e+00
5.188598859885988901e+01	-0.000000000000000000e+00
5.188658865886588956e+01	-0.000000000000000000e+00
5.188718871887189010e+01	-0.000000000000000000e+00
5.188778877887789065e+01	-0.000000000000000000e+00
5.188838883888389120e+01	-0.000000000000000000e+00
5.188898889888989174e+01	-0.000000000000000000e+00
5.188958895889589229e+01	-0.000000000000000000e+00
5.189018901890189284e+01	-0.000000000000000000e+00
5.189078907890789338e+01	-0.000000000000000000e+00
5.189138913891389393e+01	-0.000000000000000000e+00
5.189198919891989448e+01	-0.000000000000000000e+00
5.189258925892589502e+01	-0.000000000000000000e+00
5.189318931893189557e+01	-0.000000000000000000e+00
5.189378937893789612e+01	-0.000000000000000000e+00
5.189438943894389666e+01	-0.000000000000000000e+00
5.189498949894989721e+01	-0.000000000000000000e+00
5.189558955895589776e+01	-0.000000000000000000e+00
5.189618961896189830e+01	-0.000000000000000000e+00
5.189678967896789885e+01	-0.000000000000000000e+00
5.189738973897389940e+01	-0.000000000000000000e+00
5.189798979897989994e+01	-0.000000000000000000e+00
5.189858985898590049e+01	-0.000000000000000000e+00
5.189918991899190104e+01	-0.000000000000000000e+00
5.189978997899790158e+01	-0.000000000000000000e+00
5.190039003900390213e+01	-0.000000000000000000e+00
5.190099009900990268e+01	-0.000000000000000000e+00
5.190159015901590323e+01	-0.000000000000000000e+00
5.190219021902190377e+01	-0.000000000000000000e+00
5.190279027902790432e+01	-0.000000000000000000e+00
5.190339033903390487e+01	-0.000000000000000000e+00
5.190399039903990541e+01	-0.000000000000000000e+00
5.190459045904590596e+01	-0.000000000000000000e+00
5.190519051905190651e+01	-0.000000000000000000e+00
5.190579057905790705e+01	-0.000000000000000000e+00
5.190639063906390760e+01	-0.000000000000000000e+00
5.190699069906990815e+01	-0.000000000000000000e+00
5.190759075907590869e+01	-0.000000000000000000e+00
5.190819081908190924e+01	-0.000000000000000000e+00
5.190879087908790979e+01	-0.000000000000000000e+00
5.190939093909391033e+01	-0.000000000000000000e+00
5.190999099909991088e+01	-0.000000000000000000e+00
5.191059105910591143e+01	-0.000000000000000000e+00
5.191119111911191197e+01	-0.000000000000000000e+00
5.191179117911791252e+01	-0.000000000000000000e+00
5.191239123912391307e+01	-0.000000000000000000e+00
5.191299129912991361e+01	-0.000000000000000000e+00
5.191359135913591416e+01	-0.000000000000000000e+00
5.191419141914191471e+01	-0.000000000000000000e+00
5.191479147914791525e+01	-0.000000000000000000e+00
5.191539153915391580e+01	-0.000000000000000000e+00
5.191599159915991635e+01	-0.000000000000000000e+00
5.191659165916591689e+01	-0.000000000000000000e+00
5.191719171917191744e+01	-0.000000000000000000e+00
5.191779177917791799e+01	-0.000000000000000000e+00
5.191839183918391853e+01	-0.000000000000000000e+00
5.191899189918991908e+01	-0.000000000000000000e+00
5.191959195919591963e+01	-0.000000000000000000e+00
5.192019201920192017e+01	-0.000000000000000000e+00
5.192079207920792072e+01	-0.000000000000000000e+00
5.192139213921392127e+01	-0.000000000000000000e+00
5.192199219921992182e+01	-0.000000000000000000e+00
5.192259225922592236e+01	-0.000000000000000000e+00
5.192319231923192291e+01	-0.000000000000000000e+00
5.192379237923792346e+01	-0.000000000000000000e+00
5.192439243924392400e+01	-0.000000000000000000e+00
5.192499249924992455e+01	-0.000000000000000000e+00
5.192559255925592510e+01	-0.000000000000000000e+00
5.192619261926192564e+01	-0.000000000000000000e+00
5.192679267926792619e+01	-0.000000000000000000e+00
5.192739273927392674e+01	-0.000000000000000000e+00
5.192799279927992728e+01	-0.000000000000000000e+00
5.192859285928592783e+01	-0.000000000000000000e+00
5.192919291929192838e+01	-0.000000000000000000e+00
5.192979297929792892e+01	-0.000000000000000000e+00
5.193039303930392947e+01	-0.000000000000000000e+00
5.193099309930993002e+01	-0.000000000000000000e+00
5.193159315931593056e+01	-0.000000000000000000e+00
5.193219321932193111e+01	-0.000000000000000000e+00
5.193279327932793166e+01	-0.000000000000000000e+00
5.193339333933393220e+01	-0.000000000000000000e+00
5.193399339933993275e+01	-0.000000000000000000e+00
5.193459345934593330e+01	-0.000000000000000000e+00
5.193519351935193384e+01	-0.000000000000000000e+00
5.193579357935793439e+01	-0.000000000000000000e+00
5.193639363936393494e+01	-0.000000000000000000e+00
5.193699369936993548e+01	-0.000000000000000000e+00
5.193759375937593603e+01	-0.000000000000000000e+00
5.193819381938193658e+01	-0.000000000000000000e+00
5.193879387938793712e+01	-0.000000000000000000e+00
5.193939393939393767e+01	-0.000000000000000000e+00
5.193999399939993822e+01	-0.000000000000000000e+00
5.194059405940593876e+01	-0.000000000000000000e+00
5.194119411941193931e+01	-0.000000000000000000e+00
5.194179417941793986e+01	-0.000000000000000000e+00
5.194239423942394041e+01	-0.000000000000000000e+00
5.194299429942994095e+01	-0.000000000000000000e+00
5.194359435943594150e+01	-0.000000000000000000e+00
5.194419441944194205e+01	-0.000000000000000000e+00
5.194479447944794259e+01	-0.000000000000000000e+00
5.194539453945394314e+01	-0.000000000000000000e+00
5.194599459945994369e+01	-0.000000000000000000e+00
5.194659465946594423e+01	-0.000000000000000000e+00
5.194719471947194478e+01	-0.000000000000000000e+00
5.194779477947794533e+01	-0.000000000000000000e+00
5.194839483948394587e+01	-0.000000000000000000e+00
5.194899489948994642e+01	-0.000000000000000000e+00
5.194959495949594697e+01	-0.000000000000000000e+00
5.195019501950194751e+01	-0.000000000000000000e+00
5.195079507950794806e+01	-0.000000000000000000e+00
5.195139513951394861e+01	-0.000000000000000000e+00
5.195199519951994915e+01	-0.000000000000000000e+00
5.195259525952594970e+01	-0.000000000000000000e+00
5.195319531953195025e+01	-0.000000000000000000e+00
5.195379537953795079e+01	-0.000000000000000000e+00
5.195439543954395845e+01	-0.000000000000000000e+00
5.195499549954995189e+01	-0.000000000000000000e+00
5.195559555955595954e+01	-0.000000000000000000e+00
5.195619561956195298e+01	-0.000000000000000000e+00
5.195679567956796063e+01	-0.000000000000000000e+00
5.195739573957395407e+01	-0.000000000000000000e+00
5.195799579957996173e+01	-0.000000000000000000e+00
5.195859585958595517e+01	-0.000000000000000000e+00
5.195919591959196282e+01	-0.000000000000000000e+00
5.195979597959796337e+01	-0.000000000000000000e+00
5.196039603960396391e+01	-0.000000000000000000e+00
5.196099609960996446e+01	-0.000000000000000000e+00
5.196159615961596501e+01	-0.000000000000000000e+00
5.196219621962196555e+01	-0.000000000000000000e+00
5.196279627962796610e+01	-0.000000000000000000e+00
5.196339633963396665e+01	-0.000000000000000000e+00
5.196399639963996719e+01	-0.000000000000000000e+00
5.196459645964596774e+01	-0.000000000000000000e+00
5.196519651965196829e+01	-0.000000000000000000e+00
5.196579657965796883e+01	-0.000000000000000000e+00
5.196639663966396938e+01	-0.000000000000000000e+00
5.196699669966996993e+01	-0.000000000000000000e+00
5.196759675967597047e+01	-0.000000000000000000e+00
5.196819681968197102e+01	-0.000000000000000000e+00
5.196879687968797157e+01	-0.000000000000000000e+00
5.196939693969397212e+01	-0.000000000000000000e+00
5.196999699969997266e+01	-0.000000000000000000e+00
5.197059705970597321e+01	-0.000000000000000000e+00
5.197119711971197376e+01	-0.000000000000000000e+00
5.197179717971797430e+01	-0.000000000000000000e+00
5.197239723972397485e+01	-0.000000000000000000e+00
5.197299729972997540e+01	-0.000000000000000000e+00
5.197359735973597594e+01	-0.000000000000000000e+00
5.197419741974197649e+01	-0.000000000000000000e+00
5.197479747974797704e+01	-0.000000000000000000e+00
5.197539753975397758e+01	-0.000000000000000000e+00
5.197599759975997813e+01	-0.000000000000000000e+00
5.197659765976597868e+01	-0.000000000000000000e+00
5.197719771977197922e+01	-0.000000000000000000e+00
5.197779777977797977e+01	-0.000000000000000000e+00
5.197839783978398032e+01	-0.000000000000000000e+00
5.197899789978998086e+01	-0.000000000000000000e+00
5.197959795979598141e+01	-0.000000000000000000e+00
5.198019801980198196e+01	-0.000000000000000000e+00
5.198079807980798250e+01	-0.000000000000000000e+00
5.198139813981398305e+01	-0.000000000000000000e+00
5.198199819981998360e+01	-0.000000000000000000e+00
5.198259825982598414e+01	-0.000000000000000000e+00
5.198319831983198469e+01	-0.000000000000000000e+00
5.198379837983798524e+01	-0.000000000000000000e+00
5.198439843984398578e+01	-0.000000000000000000e+00
5.198499849984998633e+01	-0.000000000000000000e+00
5.198559855985598688e+01	-0.000000000000000000e+00
5.198619861986198742e+01	-0.000000000000000000e+00
5.198679867986798797e+01	-0.000000000000000000e+00
5.198739873987398852e+01	-0.000000000000000000e+00
5.198799879987998906e+01	-0.000000000000000000e+00
5.198859885988598961e+01	-0.000000000000000000e+00
5.198919891989199016e+01	-0.000000000000000000e+00
5.198979897989799071e+01	-0.000000000000000000e+00
5.199039903990399125e+01	-0.000000000000000000e+00
5.199099909990999180e+01	-0.000000000000000000e+00
5.199159915991599235e+01	-0.000000000000000000e+00
5.199219921992199289e+01	-0.000000000000000000e+00
5.199279927992799344e+01	-0.000000000000000000e+00
5.199339933993399399e+01	-0.000000000000000000e+00
5.199399939993999453e+01	-0.000000000000000000e+00
5.199459945994599508e+01	-0.000000000000000000e+00
5.199519951995199563e+01	-0.000000000000000000e+00
5.199579957995799617e+01	-0.000000000000000000e+00
5.199639963996399672e+01	-0.000000000000000000e+00
5.199699969996999727e+01	-0.000000000000000000e+00
5.199759975997599781e+01	-0.000000000000000000e+00
5.199819981998199836e+01	-0.000000000000000000e+00
5.199879987998799891e+01	-0.000000000000000000e+00
5.199939993999399945e+01	-0.000000000000000000e+00
5.200000000000000000e+01	-0.000000000000000000e+00
5.200060006000600055e+01	-0.000000000000000000e+00
5.200120012001200109e+01	-0.000000000000000000e+00
5.200180018001800164e+01	-0.000000000000000000e+00
5.200240024002400219e+01	-0.000000000000000000e+00
5.200300030003000273e+01	-0.000000000000000000e+00
5.200360036003600328e+01	-0.000000000000000000e+00
5.200420042004200383e+01	-0.000000000000000000e+00
5.200480048004800437e+01	-0.000000000000000000e+00
5.200540054005400492e+01	-0.000000000000000000e+00
5.200600060006000547e+01	-0.000000000000000000e+00
5.200660066006600601e+01	-0.000000000000000000e+00
5.200720072007200656e+01	-0.000000000000000000e+00
5.200780078007800711e+01	-0.000000000000000000e+00
5.200840084008400765e+01	-0.000000000000000000e+00
5.200900090009000820e+01	-0.000000000000000000e+00
5.200960096009600875e+01	-0.000000000000000000e+00
5.201020102010200929e+01	-0.000000000000000000e+00
5.201080108010800984e+01	-0.000000000000000000e+00
5.201140114011401039e+01	-0.000000000000000000e+00
5.201200120012001094e+01	-0.000000000000000000e+00
5.201260126012601148e+01	-0.000000000000000000e+00
5.201320132013201203e+01	-0.000000000000000000e+00
5.201380138013801258e+01	-0.000000000000000000e+00
5.201440144014401312e+01	-0.000000000000000000e+00
5.201500150015001367e+01	-0.000000000000000000e+00
5.201560156015601422e+01	-0.000000000000000000e+00
5.201620162016201476e+01	-0.000000000000000000e+00
5.201680168016801531e+01	-0.000000000000000000e+00
5.201740174017401586e+01	-0.000000000000000000e+00
5.201800180018001640e+01	-0.000000000000000000e+00
5.201860186018601695e+01	-0.000000000000000000e+00
5.201920192019201750e+01	-0.000000000000000000e+00
5.201980198019801804e+01	-0.000000000000000000e+00
5.202040204020401859e+01	-0.000000000000000000e+00
5.202100210021001914e+01	-0.000000000000000000e+00
5.202160216021601968e+01	-0.000000000000000000e+00
5.202220222022202023e+01	-0.000000000000000000e+00
5.202280228022802078e+01	-0.000000000000000000e+00
5.202340234023402132e+01	-0.000000000000000000e+00
5.202400240024002187e+01	-0.000000000000000000e+00
5.202460246024602242e+01	-0.000000000000000000e+00
5.202520252025202296e+01	-0.000000000000000000e+00
5.202580258025802351e+01	-0.000000000000000000e+00
5.202640264026402406e+01	-0.000000000000000000e+00
5.202700270027002460e+01	-0.000000000000000000e+00
5.202760276027602515e+01	-0.000000000000000000e+00
5.202820282028202570e+01	-0.000000000000000000e+00
5.202880288028802624e+01	-0.000000000000000000e+00
5.202940294029402679e+01	-0.000000000000000000e+00
5.203000300030002734e+01	-0.000000000000000000e+00
5.203060306030602788e+01	-0.000000000000000000e+00
5.203120312031202843e+01	-0.000000000000000000e+00
5.203180318031803608e+01	-0.000000000000000000e+00
5.203240324032402953e+01	-0.000000000000000000e+00
5.203300330033003718e+01	-0.000000000000000000e+00
5.203360336033603062e+01	-0.000000000000000000e+00
5.203420342034203827e+01	-0.000000000000000000e+00
5.203480348034803171e+01	-0.000000000000000000e+00
5.203540354035403936e+01	-0.000000000000000000e+00
5.203600360036003281e+01	-0.000000000000000000e+00
5.203660366036604046e+01	-0.000000000000000000e+00
5.203720372037203390e+01	-0.000000000000000000e+00
5.203780378037804155e+01	-0.000000000000000000e+00
5.203840384038403499e+01	-0.000000000000000000e+00
5.203900390039004265e+01	-0.000000000000000000e+00
5.203960396039603609e+01	-0.000000000000000000e+00
5.204020402040204374e+01	-0.000000000000000000e+00
5.204080408040803718e+01	-0.000000000000000000e+00
5.204140414041404483e+01	-0.000000000000000000e+00
5.204200420042004538e+01	-0.000000000000000000e+00
5.204260426042604593e+01	-0.000000000000000000e+00
5.204320432043204647e+01	-0.000000000000000000e+00
5.204380438043804702e+01	-0.000000000000000000e+00
5.204440444044404757e+01	-0.000000000000000000e+00
5.204500450045004811e+01	-0.000000000000000000e+00
5.204560456045604866e+01	-0.000000000000000000e+00
5.204620462046204921e+01	-0.000000000000000000e+00
5.204680468046804975e+01	-0.000000000000000000e+00
5.204740474047405030e+01	-0.000000000000000000e+00
5.204800480048005085e+01	-0.000000000000000000e+00
5.204860486048605139e+01	-0.000000000000000000e+00
5.204920492049205194e+01	-0.000000000000000000e+00
5.204980498049805249e+01	-0.000000000000000000e+00
5.205040504050405303e+01	-0.000000000000000000e+00
5.205100510051005358e+01	-0.000000000000000000e+00
5.205160516051605413e+01	-0.000000000000000000e+00
5.205220522052205467e+01	-0.000000000000000000e+00
5.205280528052805522e+01	-0.000000000000000000e+00
5.205340534053405577e+01	-0.000000000000000000e+00
5.205400540054005631e+01	-0.000000000000000000e+00
5.205460546054605686e+01	-0.000000000000000000e+00
5.205520552055205741e+01	-0.000000000000000000e+00
5.205580558055805795e+01	-0.000000000000000000e+00
5.205640564056405850e+01	-0.000000000000000000e+00
5.205700570057005905e+01	-0.000000000000000000e+00
5.205760576057605959e+01	-0.000000000000000000e+00
5.205820582058206014e+01	-0.000000000000000000e+00
5.205880588058806069e+01	-0.000000000000000000e+00
5.205940594059406124e+01	-0.000000000000000000e+00
5.206000600060006178e+01	-0.000000000000000000e+00
5.206060606060606233e+01	-0.000000000000000000e+00
5.206120612061206288e+01	-0.000000000000000000e+00
5.206180618061806342e+01	-0.000000000000000000e+00
5.206240624062406397e+01	-0.000000000000000000e+00
5.206300630063006452e+01	-0.000000000000000000e+00
5.206360636063606506e+01	-0.000000000000000000e+00
5.206420642064206561e+01	-0.000000000000000000e+00
5.206480648064806616e+01	-0.000000000000000000e+00
5.206540654065406670e+01	-0.000000000000000000e+00
5.206600660066006725e+01	-0.000000000000000000e+00
5.206660666066606780e+01	-0.000000000000000000e+00
5.206720672067206834e+01	-0.000000000000000000e+00
5.206780678067806889e+01	-0.000000000000000000e+00
5.206840684068406944e+01	-0.000000000000000000e+00
5.206900690069006998e+01	-0.000000000000000000e+00
5.206960696069607053e+01	-0.000000000000000000e+00
5.207020702070207108e+01	-0.000000000000000000e+00
5.207080708070807162e+01	-0.000000000000000000e+00
5.207140714071407217e+01	-0.000000000000000000e+00
5.207200720072007272e+01	-0.000000000000000000e+00
5.207260726072607326e+01	-0.000000000000000000e+00
5.207320732073207381e+01	-0.000000000000000000e+00
5.207380738073807436e+01	-0.000000000000000000e+00
5.207440744074407490e+01	-0.000000000000000000e+00
5.207500750075007545e+01	-0.000000000000000000e+00
5.207560756075607600e+01	-0.000000000000000000e+00
5.207620762076207654e+01	-0.000000000000000000e+00
5.207680768076807709e+01	-0.000000000000000000e+00
5.207740774077407764e+01	-0.000000000000000000e+00
5.207800780078007818e+01	-0.000000000000000000e+00
5.207860786078607873e+01	-0.000000000000000000e+00
5.207920792079207928e+01	-0.000000000000000000e+00
5.207980798079807983e+01	-0.000000000000000000e+00
5.208040804080408037e+01	-0.000000000000000000e+00
5.208100810081008092e+01	-0.000000000000000000e+00
5.208160816081608147e+01	-0.000000000000000000e+00
5.208220822082208201e+01	-0.000000000000000000e+00
5.208280828082808256e+01	-0.000000000000000000e+00
5.208340834083408311e+01	-0.000000000000000000e+00
5.208400840084008365e+01	-0.000000000000000000e+00
5.208460846084608420e+01	-0.000000000000000000e+00
5.208520852085208475e+01	-0.000000000000000000e+00
5.208580858085808529e+01	-0.000000000000000000e+00
5.208640864086408584e+01	-0.000000000000000000e+00
5.208700870087008639e+01	-0.000000000000000000e+00
5.208760876087608693e+01	-0.000000000000000000e+00
5.208820882088208748e+01	-0.000000000000000000e+00
5.208880888088808803e+01	-0.000000000000000000e+00
5.208940894089408857e+01	-0.000000000000000000e+00
5.209000900090008912e+01	-0.000000000000000000e+00
5.209060906090608967e+01	-0.000000000000000000e+00
5.209120912091209021e+01	-0.000000000000000000e+00
5.209180918091809076e+01	-0.000000000000000000e+00
5.209240924092409131e+01	-0.000000000000000000e+00
5.209300930093009185e+01	-0.000000000000000000e+00
5.209360936093609240e+01	-0.000000000000000000e+00
5.209420942094209295e+01	-0.000000000000000000e+00
5.209480948094809349e+01	-0.000000000000000000e+00
5.209540954095409404e+01	-0.000000000000000000e+00
5.209600960096009459e+01	-0.000000000000000000e+00
5.209660966096609513e+01	-0.000000000000000000e+00
5.209720972097209568e+01	-0.000000000000000000e+00
5.209780978097809623e+01	-0.000000000000000000e+00
5.209840984098409677e+01	-0.000000000000000000e+00
5.209900990099009732e+01	-0.000000000000000000e+00
5.209960996099609787e+01	-0.000000000000000000e+00
5.210021002100209842e+01	-0.000000000000000000e+00
5.210081008100809896e+01	-0.000000000000000000e+00
5.210141014101409951e+01	-0.000000000000000000e+00
5.210201020102010006e+01	-0.000000000000000000e+00
5.210261026102610060e+01	-0.000000000000000000e+00
5.210321032103210115e+01	-0.000000000000000000e+00
5.210381038103810170e+01	-0.000000000000000000e+00
5.210441044104410224e+01	-0.000000000000000000e+00
5.210501050105010279e+01	-0.000000000000000000e+00
5.210561056105610334e+01	-0.000000000000000000e+00
5.210621062106210388e+01	-0.000000000000000000e+00
5.210681068106810443e+01	-0.000000000000000000e+00
5.210741074107410498e+01	-0.000000000000000000e+00
5.210801080108010552e+01	-0.000000000000000000e+00
5.210861086108610607e+01	-0.000000000000000000e+00
5.210921092109210662e+01	-0.000000000000000000e+00
5.210981098109810716e+01	-0.000000000000000000e+00
5.211041104110410771e+01	-0.000000000000000000e+00
5.211101110111010826e+01	-0.000000000000000000e+00
5.211161116111611591e+01	-0.000000000000000000e+00
5.211221122112210935e+01	-0.000000000000000000e+00
5.211281128112811700e+01	-0.000000000000000000e+00
5.211341134113411044e+01	-0.000000000000000000e+00
5.211401140114011810e+01	-0.000000000000000000e+00
5.211461146114611154e+01	-0.000000000000000000e+00
5.211521152115211919e+01	-0.000000000000000000e+00
5.211581158115811263e+01	-0.000000000000000000e+00
5.211641164116412028e+01	-0.000000000000000000e+00
5.211701170117011372e+01	-0.000000000000000000e+00
5.211761176117612138e+01	-0.000000000000000000e+00
5.211821182118211482e+01	-0.000000000000000000e+00
5.211881188118812247e+01	-0.000000000000000000e+00
5.211941194119411591e+01	-0.000000000000000000e+00
5.212001200120012356e+01	-0.000000000000000000e+00
5.212061206120611700e+01	-0.000000000000000000e+00
5.212121212121212466e+01	-0.000000000000000000e+00
5.212181218121812520e+01	-0.000000000000000000e+00
5.212241224122412575e+01	-0.000000000000000000e+00
5.212301230123012630e+01	-0.000000000000000000e+00
5.212361236123612684e+01	-0.000000000000000000e+00
5.212421242124212739e+01	-0.000000000000000000e+00
5.212481248124812794e+01	-0.000000000000000000e+00
5.212541254125412848e+01	-0.000000000000000000e+00
5.212601260126012903e+01	-0.000000000000000000e+00
5.212661266126612958e+01	-0.000000000000000000e+00
5.212721272127213012e+01	-0.000000000000000000e+00
5.212781278127813067e+01	-0.000000000000000000e+00
5.212841284128413122e+01	-0.000000000000000000e+00
5.212901290129013177e+01	-0.000000000000000000e+00
5.212961296129613231e+01	-0.000000000000000000e+00
5.213021302130213286e+01	-0.000000000000000000e+00
5.213081308130813341e+01	-0.000000000000000000e+00
5.213141314131413395e+01	-0.000000000000000000e+00
5.213201320132013450e+01	-0.000000000000000000e+00
5.213261326132613505e+01	-0.000000000000000000e+00
5.213321332133213559e+01	-0.000000000000000000e+00
5.213381338133813614e+01	-0.000000000000000000e+00
5.213441344134413669e+01	-0.000000000000000000e+00
5.213501350135013723e+01	-0.000000000000000000e+00
5.213561356135613778e+01	-0.000000000000000000e+00
5.213621362136213833e+01	-0.000000000000000000e+00
5.213681368136813887e+01	-0.000000000000000000e+00
5.213741374137413942e+01	-0.000000000000000000e+00
5.213801380138013997e+01	-0.000000000000000000e+00
5.213861386138614051e+01	-0.000000000000000000e+00
5.213921392139214106e+01	-0.000000000000000000e+00
5.213981398139814161e+01	-0.000000000000000000e+00
5.214041404140414215e+01	-0.000000000000000000e+00
5.214101410141014270e+01	-0.000000000000000000e+00
5.214161416141614325e+01	-0.000000000000000000e+00
5.214221422142214379e+01	-0.000000000000000000e+00
5.214281428142814434e+01	-0.000000000000000000e+00
5.214341434143414489e+01	-0.000000000000000000e+00
5.214401440144014543e+01	-0.000000000000000000e+00
5.214461446144614598e+01	-0.000000000000000000e+00
5.214521452145214653e+01	-0.000000000000000000e+00
5.214581458145814707e+01	-0.000000000000000000e+00
5.214641464146414762e+01	-0.000000000000000000e+00
5.214701470147014817e+01	-0.000000000000000000e+00
5.214761476147614871e+01	-0.000000000000000000e+00
5.214821482148214926e+01	-0.000000000000000000e+00
5.214881488148814981e+01	-0.000000000000000000e+00
5.214941494149415036e+01	-0.000000000000000000e+00
5.215001500150015090e+01	-0.000000000000000000e+00
5.215061506150615145e+01	-0.000000000000000000e+00
5.215121512151215200e+01	-0.000000000000000000e+00
5.215181518151815254e+01	-0.000000000000000000e+00
5.215241524152415309e+01	-0.000000000000000000e+00
5.215301530153015364e+01	-0.000000000000000000e+00
5.215361536153615418e+01	-0.000000000000000000e+00
5.215421542154215473e+01	-0.000000000000000000e+00
5.215481548154815528e+01	-0.000000000000000000e+00
5.215541554155415582e+01	-0.000000000000000000e+00
5.215601560156015637e+01	-0.000000000000000000e+00
5.215661566156615692e+01	-0.000000000000000000e+00
5.215721572157215746e+01	-0.000000000000000000e+00
5.215781578157815801e+01	-0.000000000000000000e+00
5.215841584158415856e+01	-0.000000000000000000e+00
5.215901590159015910e+01	-0.000000000000000000e+00
5.215961596159615965e+01	-0.000000000000000000e+00
5.216021602160216020e+01	-0.000000000000000000e+00
5.216081608160816074e+01	-0.000000000000000000e+00
5.216141614161416129e+01	-0.000000000000000000e+00
5.216201620162016184e+01	-0.000000000000000000e+00
5.216261626162616238e+01	-0.000000000000000000e+00
5.216321632163216293e+01	-0.000000000000000000e+00
5.216381638163816348e+01	-0.000000000000000000e+00
5.216441644164416402e+01	-0.000000000000000000e+00
5.216501650165016457e+01	-0.000000000000000000e+00
5.216561656165616512e+01	-0.000000000000000000e+00
5.216621662166216566e+01	-0.000000000000000000e+00
5.216681668166816621e+01	-0.000000000000000000e+00
5.216741674167416676e+01	-0.000000000000000000e+00
5.216801680168016730e+01	-0.000000000000000000e+00
5.216861686168616785e+01	-0.000000000000000000e+00
5.216921692169216840e+01	-0.000000000000000000e+00
5.216981698169816895e+01	-0.000000000000000000e+00
5.217041704170416949e+01	-0.000000000000000000e+00
5.217101710171017004e+01	-0.000000000000000000e+00
5.217161716171617059e+01	-0.000000000000000000e+00
5.217221722172217113e+01	-0.000000000000000000e+00
5.217281728172817168e+01	-0.000000000000000000e+00
5.217341734173417223e+01	-0.000000000000000000e+00
5.217401740174017277e+01	-0.000000000000000000e+00
5.217461746174617332e+01	-0.000000000000000000e+00
5.217521752175217387e+01	-0.000000000000000000e+00
5.217581758175817441e+01	-0.000000000000000000e+00
5.217641764176417496e+01	-0.000000000000000000e+00
5.217701770177017551e+01	-0.000000000000000000e+00
5.217761776177617605e+01	-0.000000000000000000e+00
5.217821782178217660e+01	-0.000000000000000000e+00
5.217881788178817715e+01	-0.000000000000000000e+00
5.217941794179417769e+01	-0.000000000000000000e+00
5.218001800180017824e+01	-0.000000000000000000e+00
5.218061806180617879e+01	-0.000000000000000000e+00
5.218121812181217933e+01	-0.000000000000000000e+00
5.218181818181817988e+01	-0.000000000000000000e+00
5.218241824182418043e+01	-0.000000000000000000e+00
5.218301830183018097e+01	-0.000000000000000000e+00
5.218361836183618152e+01	-0.000000000000000000e+00
5.218421842184218207e+01	-0.000000000000000000e+00
5.218481848184818261e+01	-0.000000000000000000e+00
5.218541854185418316e+01	-0.000000000000000000e+00
5.218601860186018371e+01	-0.000000000000000000e+00
5.218661866186618425e+01	-0.000000000000000000e+00
5.218721872187218480e+01	-0.000000000000000000e+00
5.218781878187818535e+01	-0.000000000000000000e+00
5.218841884188418589e+01	-0.000000000000000000e+00
5.218901890189018644e+01	-0.000000000000000000e+00
5.218961896189618699e+01	-0.000000000000000000e+00
5.219021902190218754e+01	-0.000000000000000000e+00
5.219081908190818808e+01	-0.000000000000000000e+00
5.219141914191419573e+01	-0.000000000000000000e+00
5.219201920192018918e+01	-0.000000000000000000e+00
5.219261926192619683e+01	-0.000000000000000000e+00
5.219321932193219027e+01	-0.000000000000000000e+00
5.219381938193819792e+01	-0.000000000000000000e+00
5.219441944194419136e+01	-0.000000000000000000e+00
5.219501950195019901e+01	-0.000000000000000000e+00
5.219561956195619246e+01	-0.000000000000000000e+00
5.219621962196220011e+01	-0.000000000000000000e+00
5.219681968196819355e+01	-0.000000000000000000e+00
5.219741974197420120e+01	-0.000000000000000000e+00
5.219801980198019464e+01	-0.000000000000000000e+00
5.219861986198620230e+01	-0.000000000000000000e+00
5.219921992199219574e+01	-0.000000000000000000e+00
5.219981998199820339e+01	-0.000000000000000000e+00
5.220042004200419683e+01	-0.000000000000000000e+00
5.220102010201020448e+01	-0.000000000000000000e+00
5.220162016201620503e+01	-0.000000000000000000e+00
5.220222022202220558e+01	-0.000000000000000000e+00
5.220282028202820612e+01	-0.000000000000000000e+00
5.220342034203420667e+01	-0.000000000000000000e+00
5.220402040204020722e+01	-0.000000000000000000e+00
5.220462046204620776e+01	-0.000000000000000000e+00
5.220522052205220831e+01	-0.000000000000000000e+00
5.220582058205820886e+01	-0.000000000000000000e+00
5.220642064206420940e+01	-0.000000000000000000e+00
5.220702070207020995e+01	-0.000000000000000000e+00
5.220762076207621050e+01	-0.000000000000000000e+00
5.220822082208221104e+01	-0.000000000000000000e+00
5.220882088208821159e+01	-0.000000000000000000e+00
5.220942094209421214e+01	-0.000000000000000000e+00
5.221002100210021268e+01	-0.000000000000000000e+00
5.221062106210621323e+01	-0.000000000000000000e+00
5.221122112211221378e+01	-0.000000000000000000e+00
5.221182118211821432e+01	-0.000000000000000000e+00
5.221242124212421487e+01	-0.000000000000000000e+00
5.221302130213021542e+01	-0.000000000000000000e+00
5.221362136213621596e+01	-0.000000000000000000e+00
5.221422142214221651e+01	-0.000000000000000000e+00
5.221482148214821706e+01	-0.000000000000000000e+00
5.221542154215421760e+01	-0.000000000000000000e+00
5.221602160216021815e+01	-0.000000000000000000e+00
5.221662166216621870e+01	-0.000000000000000000e+00
5.221722172217221924e+01	-0.000000000000000000e+00
5.221782178217821979e+01	-0.000000000000000000e+00
5.221842184218422034e+01	-0.000000000000000000e+00
5.221902190219022089e+01	-0.000000000000000000e+00
5.221962196219622143e+01	-0.000000000000000000e+00
5.222022202220222198e+01	-0.000000000000000000e+00
5.222082208220822253e+01	-0.000000000000000000e+00
5.222142214221422307e+01	-0.000000000000000000e+00
5.222202220222022362e+01	-0.000000000000000000e+00
5.222262226222622417e+01	-0.000000000000000000e+00
5.222322232223222471e+01	-0.000000000000000000e+00
5.222382238223822526e+01	-0.000000000000000000e+00
5.222442244224422581e+01	-0.000000000000000000e+00
5.222502250225022635e+01	-0.000000000000000000e+00
5.222562256225622690e+01	-0.000000000000000000e+00
5.222622262226222745e+01	-0.000000000000000000e+00
5.222682268226822799e+01	-0.000000000000000000e+00
5.222742274227422854e+01	-0.000000000000000000e+00
5.222802280228022909e+01	-0.000000000000000000e+00
5.222862286228622963e+01	-0.000000000000000000e+00
5.222922292229223018e+01	-0.000000000000000000e+00
5.222982298229823073e+01	-0.000000000000000000e+00
5.223042304230423127e+01	-0.000000000000000000e+00
5.223102310231023182e+01	-0.000000000000000000e+00
5.223162316231623237e+01	-0.000000000000000000e+00
5.223222322232223291e+01	-0.000000000000000000e+00
5.223282328232823346e+01	-0.000000000000000000e+00
5.223342334233423401e+01	-0.000000000000000000e+00
5.223402340234023455e+01	-0.000000000000000000e+00
5.223462346234623510e+01	-0.000000000000000000e+00
5.223522352235223565e+01	-0.000000000000000000e+00
5.223582358235823619e+01	-0.000000000000000000e+00
5.223642364236423674e+01	-0.000000000000000000e+00
5.223702370237023729e+01	-0.000000000000000000e+00
5.223762376237623783e+01	-7.678114488113182426e-09
5.223822382238223838e+01	-2.487083841739473769e-08
5.223882388238823893e+01	-5.374580948089687997e-08
5.223942394239423948e+01	-9.685374774965834107e-08
5.224002400240024002e+01	-1.571876376824090213e-07
5.224062406240624057e+01	-2.382500356496486483e-07
5.224122412241224112e+01	-3.441294756376965363e-07
5.224182418241824166e+01	-4.795870419011474816e-07
5.224242424242424221e+01	-6.501542801718644635e-07
5.224302430243024276e+01	-8.622437287242469396e-07
5.224362436243624330e+01	-1.123273467206745816e-06
5.224422442244224385e+01	-1.441807204690167303e-06
5.224482448244824440e+01	-1.827711558804407800e-06
5.224542454245424494e+01	-2.292332315018930836e-06
5.224602460246024549e+01	-2.848691598876320541e-06
5.224662466246624604e+01	-3.511708044040152051e-06
5.224722472247224658e+01	-4.298442195010119572e-06
5.224782478247824713e+01	-5.228369544840863422e-06
5.224842484248424768e+01	-6.323683774634051511e-06
5.224902490249024822e+01	-7.609632932317825803e-06
5.224962496249624877e+01	-9.114891462547370813e-06
5.225022502250224932e+01	-1.087197117662183049e-05
5.225082508250824986e+01	-1.291767443018658590e-05
5.225142514251425041e+01	-1.529359295615552781e-05
5.225202520252025096e+01	-1.804665597963818599e-05
5.225262526252625150e+01	-2.122973141950742858e-05
5.225322532253225205e+01	-2.490228415634255973e-05
5.225382538253825260e+01	-2.913109551752411625e-05
5.225442544254425314e+01	-3.399104829589588120e-05
5.225502550255025369e+01	-3.956598177728017876e-05
5.225562556255625424e+01	-4.594194328839254558e-05
5.225622562256225478e+01	-5.322171699539550742e-05
5.225682568256825533e+01	-6.151974450611600979e-05
5.225742574257425588e+01	-7.096325561109902364e-05
5.225802580258025642e+01	-8.169348622017789485e-05
5.225862586258625697e+01	-9.386698782443199276e-05
5.225922592259225752e+01	-1.076570328003381455e-04
5.225982598259825807e+01	-1.232551198378068716e-04
5.226042604260425861e+01	-1.408725837161084102e-04
5.226102610261025916e+01	-1.607423135712362648e-04
5.226162616261625971e+01	-1.831205836951729196e-04
5.226222622262226025e+01	-2.082890007823563685e-04
5.226282628262826080e+01	-2.365565713923662187e-04
5.226342634263426135e+01	-2.682618932318727432e-04
5.226402640264026189e+01	-3.037754736751469009e-04
5.226462646264626244e+01	-3.435021787433309329e-04
5.226522652265226299e+01	-3.878838155511814376e-04
5.226582658265826353e+01	-4.374018510096142000e-04
5.226642664266426408e+01	-4.925802693471519533e-04
5.226702670267026463e+01	-5.539885707878902015e-04
5.226762676267626517e+01	-6.222449135029631479e-04
5.226822682268226572e+01	-6.980194007423521979e-04
5.226882688268826627e+01	-7.820375148603141797e-04
5.226942694269426681e+01	-8.750836997772678399e-04
5.227002700270026736e+01	-9.780050932805678388e-04
5.227062706270626791e+01	-1.091715410463453854e-03
5.227122712271226845e+01	-1.217198979543058276e-03
5.227182718271826900e+01	-1.355514931292327264e-03
5.227242724272427665e+01	-1.507801543374789844e-03
5.227302730273027009e+01	-1.675273062862699548e-03
5.227362736273627775e+01	-1.859237884568570431e-03
5.227422742274227119e+01	-2.061097196649149671e-03
5.227482748274827884e+01	-2.282349909110437027e-03
5.227542754275427228e+01	-2.524597739858205903e-03
5.227602760276027993e+01	-2.789550460699803842e-03
5.227662766276627337e+01	-3.079031306287286635e-03
5.227722772277228103e+01	-3.394982549680770033e-03
5.227782778277827447e+01	-3.739471249007326331e-03
5.227842784278428212e+01	-4.114695170597008553e-03
5.227902790279027556e+01	-4.522988894994656867e-03
5.227962796279628321e+01	-4.966830113373787992e-03
5.228022802280227666e+01	-5.448846123115849358e-03
5.228082808280828431e+01	-5.971820532661428933e-03
5.228142814281428485e+01	-6.538700187186137838e-03
5.228202820282028540e+01	-7.152602328196989642e-03
5.228262826282628595e+01	-7.816822001778755274e-03
5.228322832283228649e+01	-8.534839731936468693e-03
5.228382838283828704e+01	-9.310329477269854714e-03
5.228442844284428759e+01	-1.014716689106903019e-02
5.228502850285028813e+01	-1.104943790682580418e-02
5.228562856285628868e+01	-1.202144767309977318e-02
5.228622862286228923e+01	-1.306772986365010991e-02
5.228682868286828977e+01	-1.419305639072818322e-02
5.228742874287429032e+01	-1.540244755140966586e-02
5.228802880288029087e+01	-1.670118263881236950e-02
5.228862886288629142e+01	-1.809481105198337131e-02
5.228922892289229196e+01	-1.958916394013215934e-02
5.228982898289829251e+01	-2.119036641872050139e-02
5.229042904290429306e+01	-2.290485039668139350e-02
5.229102910291029360e+01	-2.473937573384671351e-02
5.229162916291629415e+01	-2.670103089508969740e-02
5.229222922292229470e+01	-2.879725403561116115e-02
5.229282928292829524e+01	-3.103584874935094023e-02
5.229342934293429579e+01	-3.342500065518456270e-02
5.229402940294029634e+01	-3.597329486946536370e-02
5.229462946294629688e+01	-3.868973441452142059e-02
5.229522952295229743e+01	-4.158375961363010298e-02
5.229582958295829798e+01	-4.466526852377319251e-02
5.229642964296429852e+01	-4.794463845812053926e-02
5.229702970297029907e+01	-5.143274865070388002e-02
5.229762976297629962e+01	-5.514100411612843367e-02
5.229822982298230016e+01	-5.908136075743469773e-02
5.229882988298830071e+01	-6.326635177537352772e-02
5.229942994299430126e+01	-6.770911543240287767e-02
5.230003000300030180e+01	-7.242342422466564733e-02
5.230063006300630235e+01	-7.742371551507575000e-02
5.230123012301230290e+01	-8.272512368043605235e-02
5.230183018301830344e+01	-8.834351382524946450e-02
5.230243024302430399e+01	-9.429551711457978547e-02
5.230303030303030454e+01	-1.005985677779805409e-01
5.230363036303630508e+01	-1.072709418361549177e-01
5.230423042304230563e+01	-1.143317976016534343e-01
5.230483048304830618e+01	-1.218012180045618675e-01
5.230543054305430672e+01	-1.297002547938053418e-01
5.230603060306030727e+01	-1.380509746643929780e-01
5.230663066306630782e+01	-1.468765073606703164e-01
5.230723072307230836e+01	-1.562010958054357301e-01
5.230783078307830891e+01	-1.660501483046263049e-01
5.230843084308430946e+01	-1.764502928771783385e-01
5.230903090309031001e+01	-1.874294337596437710e-01
5.230963096309631055e+01	-1.990168101351716679e-01
5.231023102310231110e+01	-2.112430571365617737e-01
5.231083108310831165e+01	-2.241402691732555796e-01
5.231143114311431219e+01	-2.377420656323399883e-01
5.231203120312031274e+01	-2.520836590039043368e-01
5.231263126312631329e+01	-2.672019254813899347e-01
5.231323132313231383e+01	-2.831354780879064004e-01
5.231383138313831438e+01	-2.999247423798491741e-01
5.231443144314431493e+01	-3.176120347795011734e-01
5.231503150315031547e+01	-3.362416435886691479e-01
5.231563156315631602e+01	-3.558599127357339187e-01
5.231623162316231657e+01	-3.765153283087939728e-01
5.231683168316831711e+01	-3.982586079278310764e-01
5.231743174317431766e+01	-4.211427930090152483e-01
5.231803180318031821e+01	-4.452233439743593091e-01
5.231863186318631875e+01	-4.705582384599535373e-01
5.231923192319231930e+01	-4.972080725758984965e-01
5.231983198319831985e+01	-5.252361652708363859e-01
5.232043204320432039e+01	-5.547086658536194426e-01
5.232103210321032094e+01	-5.856946647241421111e-01
5.232163216321632149e+01	-6.182663073647155505e-01
5.232223222322232203e+01	-6.524989116425179425e-01
5.232283228322832258e+01	-6.884710884726552571e-01
5.232343234323432313e+01	-7.262648658902025600e-01
5.232403240324032367e+01	-7.659658165782100570e-01
5.232463246324632422e+01	-8.076631888971117501e-01
5.232523252325232477e+01	-8.514500414592415245e-01
5.232583258325832531e+01	-8.974233812902093765e-01
5.232643264326432586e+01	-9.456843056167800743e-01
5.232703270327032641e+01	-9.963381473185618509e-01
5.232763276327632695e+01	-1.049494624078300520e+00
5.232823282328232750e+01	-1.105267991262889771e+00
5.232883288328832805e+01	-1.163777198564293736e+00
5.232943294329432860e+01	-1.225146050426504152e+00
5.233003300330032914e+01	-1.289503370281374517e+00
5.233063306330632969e+01	-1.356983168612732715e+00
5.233123312331233024e+01	-1.427724814864507197e+00
5.233183318331833078e+01	-1.501873213204742985e+00
5.233243324332433133e+01	-1.579578982153406308e+00
5.233303330333033188e+01	-1.660998638077542111e+00
5.233363336333633242e+01	-1.746294782553039493e+00
5.233423342334233297e+01	-1.835636293587481482e+00
5.233483348334833352e+01	-1.929198520693750307e+00
5.233543354335433406e+01	-2.027163483798987365e+00
5.233603360336033461e+01	-2.129720075968087656e+00
5.233663366336633516e+01	-2.237064269915367998e+00
5.233723372337233570e+01	-2.349399328272198328e+00
5.233783378337833625e+01	-2.466936017572195716e+00
5.233843384338433680e+01	-2.589892825909177354e+00
5.233903390339033734e+01	-2.718496184216288469e+00
5.233963396339633789e+01	-2.852980691107674271e+00
5.234023402340233844e+01	-2.993589341216547073e+00
5.234083408340833898e+01	-3.140573756955805429e+00
5.234143414341433953e+01	-3.294194423619056344e+00
5.234203420342034008e+01	-3.454720927731421032e+00
5.234263426342634062e+01	-3.622432198550369353e+00
5.234323432343234117e+01	-3.797616752607475554e+00
5.234383438343834172e+01	-3.980572941172173529e+00
5.234443444344434226e+01	-4.171609200507981896e+00
5.234503450345034281e+01	-4.371044304781225520e+00
5.234563456345634336e+01	-4.579207621470755107e+00
5.234623462346234390e+01	-4.796439369115377716e+00
5.234683468346834445e+01	-5.023090877223792106e+00
5.234743474347434500e+01	-5.259524848158645405e+00
5.234803480348034554e+01	-5.506115620793532450e+00
5.234863486348634609e+01	-5.763249435727859193e+00
5.234923492349234664e+01	-6.031324701830424573e+00
5.234983498349834719e+01	-6.310752263867990486e+00
5.235043504350434773e+01	-6.601955670960108158e+00
5.235103510351034828e+01	-6.905371445585844370e+00
5.235163516351634883e+01	-7.221449352852673087e+00
5.235223522352235648e+01	-7.550652669720808063e+00
5.235283528352834992e+01	-7.893458453860469959e+00
5.235343534353435757e+01	-8.250357811802013330e+00
5.235403540354035101e+01	-8.621856166022221046e+00
5.235463546354635866e+01	-9.008473520591870454e+00
5.235523552355235211e+01	-9.410744724992767374e+00
5.235583558355835976e+01	-9.829219735693836668e+00
5.235643564356435320e+01	-1.026446387505817803e+01
5.235703570357036085e+01	-1.071705808713462815e+01
5.235763576357635429e+01	-1.118759918986898683e+01
5.235823582358236195e+01	-1.167670012325198670e+01
5.235883588358835539e+01	-1.218499019290228169e+01
5.235943594359436304e+01	-1.271311530172263460e+01
5.236003600360035648e+01	-1.326173819700130885e+01
5.236063606360636413e+01	-1.383153868962034494e+01
5.236123612361236468e+01	-1.442321387400903276e+01
5.236183618361836523e+01	-1.503747834074948031e+01
5.236243624362436577e+01	-1.567506438122441992e+01
5.236303630363036632e+01	-1.633672218367985352e+01
5.236363636363636687e+01	-1.702322002005772461e+01
5.236423642364236741e+01	-1.773534442293733093e+01
5.236483648364836796e+01	-1.847390035190748847e+01
5.236543654365436851e+01	-1.923971134867514365e+01
5.236603660366036905e+01	-2.003361968020087858e+01
5.236663666366636960e+01	-2.085648646913617910e+01
5.236723672367237015e+01	-2.170919181082314608e+01
5.236783678367837069e+01	-2.259263487610216004e+01
5.236843684368437124e+01	-2.350773399916094775e+01
5.236903690369037179e+01	-2.445542674964384133e+01
5.236963696369637233e+01	-2.543666998822916980e+01
5.237023702370237288e+01	-2.645243990487026053e+01
5.237083708370837343e+01	-2.750373203888461404e+01
5.237143714371437397e+01	-2.859156128006656772e+01
5.237203720372037452e+01	-2.971696184998814161e+01
5.237263726372637507e+01	-3.088098726264537675e+01
5.237323732373237561e+01	-3.208471026359963929e+01
5.237383738373837616e+01	-3.332922274675635066e+01
5.237443744374437671e+01	-3.461563564791828185e+01
5.237503750375037725e+01	-3.594507881424620166e+01
5.237563756375637780e+01	-3.731870084875563975e+01
5.237623762376237835e+01	-3.873766892897602077e+01
5.237683768376837889e+01	-4.020316859889840089e+01
5.237743774377437944e+01	-4.171640354017763741e+01
5.237803780378037999e+01	-4.327859529380715031e+01
5.237863786378638054e+01	-4.489098297417520200e+01
5.237923792379238108e+01	-4.655482294542535016e+01
5.237983798379838163e+01	-4.827138846675735806e+01
5.238043804380438218e+01	-5.004196930581566960e+01
5.238103810381038272e+01	-5.186787131931892247e+01
5.238163816381638327e+01	-5.375041600009188159e+01
5.238223822382238382e+01	-5.569093998967680648e+01
5.238283828382838436e+01	-5.769079455571194615e+01
5.238343834383438491e+01	-5.975134503328030178e+01
5.238403840384038546e+01	-6.187397022944834646e+01
5.238463846384638600e+01	-6.406006179023283664e+01
5.238523852385238655e+01	-6.631102352925717014e+01
5.238583858385838710e+01	-6.862827071737558526e+01
5.238643864386438764e+01	-7.101322933257199566e+01
5.238703870387038819e+01	-7.346733526946658799e+01
5.238763876387638874e+01	-7.599203350778938670e+01
5.238823882388238928e+01	-7.858877723921135328e+01
5.238883888388838983e+01	-8.125902695195736669e+01
5.238943894389439038e+01	-8.400424947265831577e+01
5.239003900390039092e+01	-8.682591696493675215e+01
5.239063906390639147e+01	-8.972550588426157958e+01
5.239123912391239202e+01	-9.270449588864465795e+01
5.239183918391839256e+01	-9.576436870479896868e+01
5.239243924392439311e+01	-9.890660694942218356e+01
5.239303930393039366e+01	-1.021326929053178105e+02
5.239363936393639420e+01	-1.054441072521161402e+02
5.239423942394239475e+01	-1.088423277514082486e+02
5.239483948394839530e+01	-1.123288278930073147e+02
5.239543954395439584e+01	-1.159050754743487346e+02
5.239603960396039639e+01	-1.195725311558009736e+02
5.239663966396639694e+01	-1.233326469627168365e+02
5.239723972397239748e+01	-1.271868647418382636e+02
5.239783978397839803e+01	-1.311366145722287229e+02
5.239843984398439858e+01	-1.351833131309770692e+02
5.239903990399039913e+01	-1.393283620139856680e+02
5.239963996399639967e+01	-1.435731460122293015e+02
5.240024002400240022e+01	-1.479190313439393947e+02
5.240084008400840077e+01	-1.523673638432545374e+02
5.240144014401440131e+01	-1.569194671059430846e+02
5.240204020402040186e+01	-1.615766405928954725e+02
5.240264026402640241e+01	-1.663401576921545200e+02
5.240324032403240295e+01	-1.712112637403425879e+02
5.240384038403840350e+01	-1.761911740044238002e+02
5.240444044404440405e+01	-1.812810716248297922e+02
5.240504050405040459e+01	-1.864821055210596228e+02
5.240564056405640514e+01	-1.917953882609581910e+02
5.240624062406240569e+01	-1.972219938949646121e+02
5.240684068406840623e+01	-2.027629557567108236e+02
5.240744074407440678e+01	-2.084192642314471868e+02
5.240804080408040733e+01	-2.141918644938642160e+02
5.240864086408640787e+01	-2.200816542169620220e+02
5.240924092409240842e+01	-2.260894812537329130e+02
5.240984098409840897e+01	-2.322161412934975147e+02
5.241044104410440951e+01	-2.384623754948383976e+02
5.241104110411041006e+01	-2.448288680971722897e+02
5.241164116411641061e+01	-2.513162440130922732e+02
5.241224122412241115e+01	-2.579250664036998160e+02
5.241284128412841170e+01	-2.646558342324145769e+02
5.241344134413441225e+01	-2.715089798275839712e+02
5.241404140414041279e+01	-2.784848664136122238e+02
5.241464146414641334e+01	-2.855837856424274150e+02
5.241524152415241389e+01	-2.928059551204739819e+02
5.241584158415841443e+01	-3.001515159340074774e+02
5.241644164416441498e+01	-3.076205301755645110e+02
5.241704170417041553e+01	-3.152129784745609413e+02
5.241764176417641607e+01	-3.229287575350507495e+02
5.241824182418241662e+01	-3.307676776837838588e+02
5.241884188418841717e+01	-3.387294604317465883e+02
5.241944194419441772e+01	-3.468137360524769406e+02
5.242004200420041826e+01	-3.550200411805105887e+02
5.242064206420641881e+01	-3.633478164333821496e+02
5.242124212421241936e+01	-3.717964040606788672e+02
5.242184218421841990e+01	-3.803650456237197659e+02
5.242244224422442045e+01	-3.890528797094774518e+02
5.242304230423042100e+01	-3.978589396824352775e+02
5.242364236423642154e+01	-4.067821514781203405e+02
5.242424242424242209e+01	-4.158213314421071800e+02
5.242484248424842264e+01	-4.249751842183254098e+02
5.242544254425442318e+01	-4.342423006905661396e+02
5.242604260426042373e+01	-4.436211559810940344e+02
5.242664266426642428e+01	-4.531101075103318863e+02
5.242724272427242482e+01	-4.627073931215841185e+02
5.242784278427842537e+01	-4.724111292748175401e+02
5.242844284428442592e+01	-4.822193093135115305e+02
5.242904290429042646e+01	-4.921298018086149568e+02
5.242964296429642701e+01	-5.021403489836430936e+02
5.243024302430242756e+01	-5.122485652249589521e+02
5.243084308430842810e+01	-5.224519356812672868e+02
5.243144314431442865e+01	-5.327478149563465877e+02
5.243204320432043630e+01	-5.431334258990106036e+02
5.243264326432642974e+01	-5.536058584942787775e+02
5.243324332433243740e+01	-5.641620688597043909e+02
5.243384338433843084e+01	-5.747988783507669268e+02
5.243444344434443849e+01	-5.855129727791604637e+02
5.243504350435043193e+01	-5.963009017478275382e+02
5.243564356435643958e+01	-6.071590781064437579e+02
5.243624362436243302e+01	-6.180837775310584448e+02
5.243684368436844068e+01	-6.290711382314889306e+02
5.243744374437443412e+01	-6.401171607899756282e+02
5.243804380438044177e+01	-6.512177081345651004e+02
5.243864386438643521e+01	-6.623685056505205466e+02
5.243924392439244286e+01	-6.735651414330310445e+02
5.243984398439843631e+01	-6.848030666843009158e+02
5.244044404440444396e+01	-6.960775962580718215e+02
5.244104410441043740e+01	-7.073839093544138450e+02
5.244164416441644505e+01	-7.187170503675471309e+02
5.244224422442244560e+01	-7.300719298893141058e+02
5.244284428442844614e+01	-7.414433258707331333e+02
5.244344434443444669e+01	-7.528258849439431515e+02
5.244404440444044724e+01	-7.642141239067022980e+02
5.244464446444644778e+01	-7.756024313713745642e+02
5.244524452445244833e+01	-7.869850695802260816e+02
5.244584458445844888e+01	-7.983561763886466451e+02
5.244644464446444942e+01	-8.097097674177010731e+02
5.244704470447044997e+01	-8.210397383772495914e+02
5.244764476447645052e+01	-8.323398675606754296e+02
5.244824482448245107e+01	-8.436038185120353319e+02
5.244884488448845161e+01	-8.548251428662056242e+02
5.244944494449445216e+01	-8.659972833624931354e+02
5.245004500450045271e+01	-8.771135770317832794e+02
5.245064506450645325e+01	-8.881672585572218850e+02
5.245124512451245380e+01	-8.991514638081198427e+02
5.245184518451845435e+01	-9.100592335465310043e+02
5.245244524452445489e+01	-9.208835173057411794e+02
5.245304530453045544e+01	-9.316171774396332239e+02
5.245364536453645599e+01	-9.422529933416717540e+02
5.245424542454245653e+01	-9.527836658319540675e+02
5.245484548454845708e+01	-9.632018217105676285e+02
5.245544554455445763e+01	-9.735000184752175301e+02
5.245604560456045817e+01	-9.836707492007983547e+02
5.245664566456645872e+01	-9.937064475783822672e+02
5.245724572457245927e+01	-1.003599493110776393e+03
5.245784578457845981e+01	-1.013342216461576527e+03
5.245844584458446036e+01	-1.022926904954349993e+03
5.245904590459046091e+01	-1.032345808218361526e+03
5.245964596459646145e+01	-1.041591143976925196e+03
5.246024602460246200e+01	-1.050655103974285112e+03
5.246084608460846255e+01	-1.059529860036577702e+03
5.246144614461446309e+01	-1.068207570262257605e+03
5.246204620462046364e+01	-1.076680385337042026e+03
5.246264626462646419e+01	-1.084940454968205358e+03
5.246324632463246473e+01	-1.092979934432818482e+03
5.246384638463846528e+01	-1.100790991234237708e+03
5.246444644464446583e+01	-1.108365811860953954e+03
5.246504650465046637e+01	-1.115696608641623243e+03
5.246564656465646692e+01	-1.122775626689955516e+03
5.246624662466246747e+01	-1.129595150932743763e+03
5.246684668466846801e+01	-1.136147513214327091e+03
5.246744674467446856e+01	-1.142425099470336818e+03
5.246804680468046911e+01	-1.148420356963539916e+03
5.246864686468646966e+01	-1.154125801574279421e+03
5.246924692469247020e+01	-1.159534025137896833e+03
5.246984698469847075e+01	-1.164637702821287803e+03
5.247044704470447130e+01	-1.169429600530591415e+03
5.247104710471047184e+01	-1.173902582341848301e+03
5.247164716471647239e+01	-1.178049617946281387e+03
5.247224722472247294e+01	-1.181863790101757104e+03
5.247284728472847348e+01	-1.185338302081788243e+03
5.247344734473447403e+01	-1.188466485113372983e+03
5.247404740474047458e+01	-1.191241805794803440e+03
5.247464746474647512e+01	-1.193657873484512038e+03
5.247524752475247567e+01	-1.195708447651909864e+03
5.247584758475847622e+01	-1.197387445181117073e+03
5.247644764476447676e+01	-1.198688947618388966e+03
5.247704770477047731e+01	-1.199607208354025261e+03
5.247764776477647786e+01	-1.200136659729480925e+03
5.247824782478247840e+01	-1.200271920060401726e+03
5.247884788478847895e+01	-1.200007800566243077e+03
5.247944794479447950e+01	-1.199339312197222625e+03
5.248004800480048004e+01	-1.198261672349277887e+03
5.248064806480648059e+01	-1.196770311457773460e+03
5.248124812481248114e+01	-1.194860879460770093e+03
5.248184818481848168e+01	-1.192529252122674279e+03
5.248244824482448223e+01	-1.189771537209204553e+03
5.248304830483048278e+01	-1.186584080504673693e+03
5.248364836483648332e+01	-1.182963471662687425e+03
5.248424842484248387e+01	-1.178906549881499359e+03
5.248484848484848442e+01	-1.174410409395384704e+03
5.248544854485448496e+01	-1.169472404773483277e+03
5.248604860486048551e+01	-1.164090156017856316e+03
5.248664866486648606e+01	-1.158261553452511180e+03
5.248724872487248660e+01	-1.151984762395469716e+03
5.248784878487848715e+01	-1.145258227606091623e+03
5.248844884488448770e+01	-1.138080677500093088e+03
5.248904890489048825e+01	-1.130451128124920160e+03
5.248964896489648879e+01	-1.122368886888434190e+03
5.249024902490248934e+01	-1.113833556034018102e+03
5.249084908490848989e+01	-1.104845035855588094e+03
5.249144914491449043e+01	-1.095403527646251632e+03
5.249204920492049098e+01	-1.085509536374532672e+03
5.249264926492649153e+01	-1.075163873082604823e+03
5.249324932493249207e+01	-1.064367657001084808e+03
5.249384938493849262e+01	-1.053122317375369903e+03
5.249444944494449317e+01	-1.041429594998841139e+03
5.249504950495049371e+01	-1.029291543448564880e+03
5.249564956495649426e+01	-1.016710530019492580e+03
5.249624962496249481e+01	-1.003689236353560773e+03
5.249684968496849535e+01	-9.902306587604070955e+02
5.249744974497449590e+01	-9.763381082268574573e+02
5.249804980498049645e+01	-9.620152101126964226e+02
5.249864986498649699e+01	-9.472659035306425039e+02
5.249924992499249754e+01	-9.320944404088545525e+02
5.249984998499849809e+01	-9.165053842346890178e+02
5.250045004500449863e+01	-9.005036084788723656e+02
5.250105010501049918e+01	-8.840942946996381124e+02
5.250165016501649973e+01	-8.672829303268019885e+02
5.250225022502250027e+01	-8.500753061262247456e+02
5.250285028502850082e+01	-8.324775133454559182e+02
5.250345034503450137e+01	-8.144959405418466076e+02
5.250405040504050191e+01	-7.961372700948251122e+02
5.250465046504650246e+01	-7.774084744044387207e+02
5.250525052505250301e+01	-7.583168117787533902e+02
5.250585058505850355e+01	-7.388698220130404479e+02
5.250645064506450410e+01	-7.190753216642053758e+02
5.250705070507050465e+01	-6.989413990242595673e+02
5.250765076507650519e+01	-6.784764087970762603e+02
5.250825082508250574e+01	-6.576889664831201117e+02
5.250885088508850629e+01	-6.365879424772117545e+02
5.250945094509450684e+01	-6.151824558847899880e+02
5.251005100510050738e+01	-5.934818680625857041e+02
5.251065106510650793e+01	-5.714957758899394094e+02
5.251125112511250848e+01	-5.492340047774411005e+02
5.251185118511851613e+01	-5.267066014199236861e+02
5.251245124512450957e+01	-5.039238263011683330e+02
5.251305130513051722e+01	-4.808961459581496456e+02
5.251365136513651066e+01	-4.576342250128366231e+02
5.251425142514251831e+01	-4.341489179800568081e+02
5.251485148514851176e+01	-4.104512608601538091e+02
5.251545154515451941e+01	-3.865524625255040974e+02
5.251605160516051285e+01	-3.624638959103098728e+02
5.251665166516652050e+01	-3.381970890132990917e+02
5.251725172517251394e+01	-3.137637157232762775e+02
5.251785178517852160e+01	-2.891755864777274496e+02
5.251845184518451504e+01	-2.644446387649311987e+02
5.251905190519052269e+01	-2.395829274802229918e+02
5.251965196519651613e+01	-2.146026151473318464e+02
5.252025202520252378e+01	-1.895159620158596852e+02
5.252085208520851722e+01	-1.643353160461745119e+02
5.252145214521452488e+01	-1.390731027931568633e+02
5.252205220522052542e+01	-1.137418152003946688e+02
5.252265226522652597e+01	-8.835400331652448358e+01
5.252325232523252652e+01	-6.292226394558141322e+01
5.252385238523852706e+01	-3.745923024327706230e+01
5.252445244524452761e+01	-1.197756127120191927e+01
5.252505250525052816e+01	1.351006847893247098e+01
5.252565256525652870e+01	3.899097957892414001e+01
5.252625262526252925e+01	6.445249816343142868e+01
5.252685268526852980e+01	8.988196642287812210e+01
5.252745274527453034e+01	1.152667530777641502e+02
5.252805280528053089e+01	1.405942638222983021e+02
5.252865286528653144e+01	1.658519517252241258e+02
5.252925292529253198e+01	1.910273275758776776e+02
5.252985298529853253e+01	2.161079701635397328e+02
5.253045304530453308e+01	2.410815364782170036e+02
5.253105310531053362e+01	2.659357718212075952e+02
5.253165316531653417e+01	2.906585198138031387e+02
5.253225322532253472e+01	3.152377322927484897e+02
5.253285328532853526e+01	3.396614790811722742e+02
5.253345334533453581e+01	3.639179576239280323e+02
5.253405340534053636e+01	3.879955024764572045e+02
5.253465346534653690e+01	4.118825946365239474e+02
5.253525352535253745e+01	4.355678707083826566e+02
5.253585358535853800e+01	4.590401318892090217e+02
5.253645364536453854e+01	4.822883527678538940e+02
5.253705370537053909e+01	5.053016899262894981e+02
5.253765376537653964e+01	5.280694903343807027e+02
5.253825382538254019e+01	5.505812995289189757e+02
5.253885388538854073e+01	5.728268695681888403e+02
5.253945394539454128e+01	5.947961667536314962e+02
5.254005400540054183e+01	6.164793791105375931e+02
5.254065406540654237e+01	6.378669236200241812e+02
5.254125412541254292e+01	6.589494531949389966e+02
5.254185418541854347e+01	6.797178633926569091e+02
5.254245424542454401e+01	7.001632988581653763e+02
5.254305430543054456e+01	7.202771594911630473e+02
5.254365436543654511e+01	7.400511063313600744e+02
5.254425442544254565e+01	7.594770671564697295e+02
5.254485448544854620e+01	7.785472417878879696e+02
5.254545454545454675e+01	7.972541070993972880e+02
5.254605460546054729e+01	8.155904217246895769e+02
5.254665466546654784e+01	8.335492304598706141e+02
5.254725472547254839e+01	8.511238683576151516e+02
5.254785478547854893e+01	8.683079645099746813e+02
5.254845484548454948e+01	8.850954455173347242e+02
5.254905490549055003e+01	9.014805386414122950e+02
5.254965496549655057e+01	9.174577746406346250e+02
5.255025502550255112e+01	9.330219902866513166e+02
5.255085508550855167e+01	9.481683305611751393e+02
5.255145514551455221e+01	9.628922505327541330e+02
5.255205520552055276e+01	9.771895169135416381e+02
5.255265526552655331e+01	9.910562092964994463e+02
5.255325532553255385e+01	1.004488721073919805e+03
5.255385538553855440e+01	1.017483760038580613e+03
5.255445544554455495e+01	1.030038348669192828e+03
5.255505550555055549e+01	1.042149824102287994e+03
5.255565556555655604e+01	1.053815837793031278e+03
5.255625562556255659e+01	1.065034354867826551e+03
5.255685568556855713e+01	1.075803653172039503e+03
5.255745574557455768e+01	1.086122322016425642e+03
5.255805580558055823e+01	1.095989260626338364e+03
5.255865586558655878e+01	1.105403676298034725e+03
5.255925592559255932e+01	1.114365082266836453e+03
5.255985598559855987e+01	1.122873295292180046e+03
5.256045604560456042e+01	1.130928432964944932e+03
5.256105610561056096e+01	1.138530910742767901e+03
5.256165616561656151e+01	1.145681438719325570e+03
5.256225622562256206e+01	1.152381018133905627e+03
5.256285628562856260e+01	1.158630937627823414e+03
5.256345634563456315e+01	1.164432769254540744e+03
5.256405640564056370e+01	1.169788364250574887e+03
5.256465646564656424e+01	1.174699848574563930e+03
5.256525652565256479e+01	1.179169618222022109e+03
5.256585658565856534e+01	1.183200334323605375e+03
5.256645664566456588e+01	1.186794918034864622e+03
5.256705670567056643e+01	1.189956545225642458e+03
5.256765676567656698e+01	1.192688640977500199e+03
5.256825682568256752e+01	1.194994873897642265e+03
5.256885688568856807e+01	1.196879150258023401e+03
5.256945694569456862e+01	1.198345607968393324e+03
5.257005700570056916e+01	1.199398610392206137e+03
5.257065706570656971e+01	1.200042740014364199e+03
5.257125712571257026e+01	1.200282791969905475e+03
5.257185718571857080e+01	1.200123767442783446e+03
5.257245724572457135e+01	1.199570866943952751e+03
5.257305730573057190e+01	1.198629483478026032e+03
5.257365736573657244e+01	1.197305195607797486e+03
5.257425742574257299e+01	1.195603760425913151e+03
5.257485748574857354e+01	1.193531106443018189e+03
5.257545754575457408e+01	1.191093326401670538e+03
5.257605760576057463e+01	1.188296670025266167e+03
5.257665766576657518e+01	1.185147536711230259e+03
5.257725772577257572e+01	1.181652468177634773e+03
5.257785778577857627e+01	1.177818141072350727e+03
5.257845784578457682e+01	1.173651359553765360e+03
5.257905790579057737e+01	1.169159047852021558e+03
5.257965796579657791e+01	1.164348242819590041e+03
5.258025802580257846e+01	1.159226086479921378e+03
5.258085808580857901e+01	1.153799818582776652e+03
5.258145814581457955e+01	1.148076769174674155e+03
5.258205820582058010e+01	1.142064351192819004e+03
5.258265826582658065e+01	1.135770053090626334e+03
5.258325832583258119e+01	1.129201431502860942e+03
5.258385838583858174e+01	1.122366103958212534e+03
5.258445844584458229e+01	1.115271741646931332e+03
5.258505850585058283e+01	1.107926062250974837e+03
5.258565856585658338e+01	1.100336822843903064e+03
5.258625862586258393e+01	1.092511812867568779e+03
5.258685868586858447e+01	1.084458847192398480e+03
5.258745874587458502e+01	1.076185759267889352e+03
5.258805880588058557e+01	1.067700394369669766e+03
5.258865886588658611e+01	1.059010602949278791e+03
5.258925892589258666e+01	1.050124234092541428e+03
5.258985898589858721e+01	1.041049129092218209e+03
5.259045904590458775e+01	1.031793115140317923e+03
5.259105910591058830e+01	1.022363999145238495e+03
5.259165916591659595e+01	1.012769561678641367e+03
5.259225922592258939e+01	1.003017551056699176e+03
5.259285928592859705e+01	9.931156775600986748e+02
5.259345934593459049e+01	9.830716077969400430e+02
5.259405940594059814e+01	9.728929592123815837e+02
5.259465946594659158e+01	9.625872947486183193e+02
5.259525952595259923e+01	9.521621176585701960e+02
5.259585958595859267e+01	9.416248664762971430e+02
5.259645964596460033e+01	9.309829101469940724e+02
5.259705970597059377e+01	9.202435433190796630e+02
5.259765976597660142e+01	9.094139818006898395e+02
5.259825982598259486e+01	8.985013581825727442e+02
5.259885988598860251e+01	8.875127176291684918e+02
5.259945994599459596e+01	8.764550138393832412e+02
5.260006000600060361e+01	8.653351051783054118e+02
5.260066006600659705e+01	8.541597509808984796e+02
5.260126012601260470e+01	8.429356080283869233e+02
5.260186018601860525e+01	8.316692271979206907e+02
5.260246024602460579e+01	8.203670502857374913e+02
5.260306030603060634e+01	8.090354070039169301e+02
5.260366036603660689e+01	7.976805121505356055e+02
5.260426042604260743e+01	7.863084629528090090e+02
5.260486048604860798e+01	7.749252365826209825e+02
5.260546054605460853e+01	7.635366878435863782e+02
5.260606060606060908e+01	7.521485470286288546e+02
5.260666066606660962e+01	7.407664179468094972e+02
5.260726072607261017e+01	7.293957761179869976e+02
5.260786078607861072e+01	7.180419671336820784e+02
5.260846084608461126e+01	7.067102051823328566e+02
5.260906090609061181e+01	6.954055717369632248e+02
5.260966096609661236e+01	6.841330144031214786e+02
5.261026102610261290e+01	6.728973459247608844e+02
5.261086108610861345e+01	6.617032433456136005e+02
5.261146114611461400e+01	6.505552473234345143e+02
5.261206120612061454e+01	6.394577615943626370e+02
5.261266126612661509e+01	6.284150525845140010e+02
5.261326132613261564e+01	6.174312491658012050e+02
5.261386138613861618e+01	6.065103425528384378e+02
5.261446144614461673e+01	5.956561863376980455e+02
5.261506150615061728e+01	5.848724966591754537e+02
5.261566156615661782e+01	5.741628525031246681e+02
5.261626162616261837e+01	5.635306961303260778e+02
5.261686168616861892e+01	5.529793336282923519e+02
5.261746174617461946e+01	5.425119355833153350e+02
5.261806180618062001e+01	5.321315378690164835e+02
5.261866186618662056e+01	5.218410425475788088e+02
5.261926192619262110e+01	5.116432188798120251e+02
5.261986198619862165e+01	5.015407044401361532e+02
5.262046204620462220e+01	4.915360063325344981e+02
5.262106210621062274e+01	4.816315025035133885e+02
5.262166216621662329e+01	4.718294431480476305e+02
5.262226222622262384e+01	4.621319522045083659e+02
5.262286228622862438e+01	4.525410289345253432e+02
5.262346234623462493e+01	4.430585495837594294e+02
5.262406240624062548e+01	4.336862691195345860e+02
5.262466246624662602e+01	4.244258230413045112e+02
5.262526252625262657e+01	4.152787292599293778e+02
5.262586258625862712e+01	4.062463900417683362e+02
5.262646264626462767e+01	3.973300940135910082e+02
5.262706270627062821e+01	3.885310182243751456e+02
5.262766276627662876e+01	3.798502302600610392e+02
5.262826282628262931e+01	3.712886904073865821e+02
5.262886288628862985e+01	3.628472538629588939e+02
5.262946294629463040e+01	3.545266729837869093e+02
5.263006300630063095e+01	3.463275995755176382e+02
5.263066306630663149e+01	3.382505872147058312e+02
5.263126312631263204e+01	3.302960936014901563e+02
5.263186318631863259e+01	3.224644829391130543e+02
5.263246324632463313e+01	3.147560283367903935e+02
5.263306330633063368e+01	3.071709142325104267e+02
5.263366336633663423e+01	2.997092388324027183e+02
5.263426342634263477e+01	2.923710165634103646e+02
5.263486348634863532e+01	2.851561805360594803e+02
5.263546354635463587e+01	2.780645850142116728e+02
5.263606360636063641e+01	2.710960078887701457e+02
5.263666366636663696e+01	2.642501531523770382e+02
5.263726372637263751e+01	2.575266533722565327e+02
5.263786378637863805e+01	2.509250721659209376e+02
5.263846384638463860e+01	2.444449066478278496e+02
5.263906390639063915e+01	2.380855898872030707e+02
5.263966396639663969e+01	2.318464933466029834e+02
5.264026402640264024e+01	2.257269293056521633e+02
5.264086408640864079e+01	2.197261532676386082e+02
5.264146414641464133e+01	2.138433663467513384e+02
5.264206420642064188e+01	2.080777176338270920e+02
5.264266426642664243e+01	2.024283065385795624e+02
5.264326432643264297e+01	1.968941851063717650e+02
5.264386438643864352e+01	1.914743603076867089e+02
5.264446444644464407e+01	1.861677962985531281e+02
5.264506450645064461e+01	1.809734166502662731e+02
5.264566456645664516e+01	1.758901065468461411e+02
5.264626462646264571e+01	1.709167149487621771e+02
5.264686468646864625e+01	1.660520567215478138e+02
5.264746474647464680e+01	1.612949147280190800e+02
5.264806480648064735e+01	1.566440418828997849e+02
5.264866486648664790e+01	1.520981631687463391e+02
5.264926492649264844e+01	1.476559776121478080e+02
5.264986498649864899e+01	1.433161602192719215e+02
5.265046504650464954e+01	1.390773638699000969e+02
5.265106510651065008e+01	1.349382211691869884e+02
5.265166516651665063e+01	1.308973462564565580e+02
5.265226522652265118e+01	1.269533365704269983e+02
5.265286528652865172e+01	1.231047745703346834e+02
5.265346534653465227e+01	1.193502294125015908e+02
5.265406540654065282e+01	1.156882585819672045e+02
5.265466546654665336e+01	1.121174094788755013e+02
5.265526552655265391e+01	1.086362209593758337e+02
5.265586558655865446e+01	1.052432248233596397e+02
5.265646564656465500e+01	1.019369472781675370e+02
5.265706570657065555e+01	9.871591033540417470e+01
5.265766576657665610e+01	9.557863316881169169e+01
5.265826582658265664e+01	9.252363342643053556e+01
5.265886588658865719e+01	8.954942849718371178e+01
5.265946594659465774e+01	8.665453673207143481e+01
5.266006600660065828e+01	8.383747862021782282e+01
5.266066606660665883e+01	8.109677792005996366e+01
5.266126612661265938e+01	7.843096274601745677e+01
5.266186618661865992e+01	7.583856661102731778e+01
5.266246624662466047e+01	7.331812942537077049e+01
5.266306630663066102e+01	7.086819845226077064e+01
5.266366636663666156e+01	6.848732922069760320e+01
5.266426642664266211e+01	6.617408639613526589e+01
5.266486648664866266e+01	6.392704460953947887e+01
5.266546654665466320e+01	6.174478924544577296e+01
5.266606660666066375e+01	5.962591718966021404e+01
5.266666666666666430e+01	5.756903753727196715e+01
5.266726672667266484e+01	5.557277226167303752e+01
5.266786678667866539e+01	5.363575684530562881e+01
5.266846684668466594e+01	5.175664087287816528e+01
5.266906690669066649e+01	4.993408858781405257e+01
5.266966696669666703e+01	4.816677941271264274e+01
5.267026702670266758e+01	4.645340843462103919e+01
5.267086708670866813e+01	4.479268685592912647e+01
5.267146714671467578e+01	4.318334241171331911e+01
5.267206720672066922e+01	4.162411975436669564e+01
5.267266726672667687e+01	4.011378080636266930e+01
5.267326732673267031e+01	3.865110507449802668e+01
5.267386738673867796e+01	3.723488995572037652e+01
5.267446744674467141e+01	3.586395099258790253e+01
5.267506750675067906e+01	3.453712210716382458e+01
5.267566756675667250e+01	3.325325580737315079e+01
5.267626762676268015e+01	3.201122336669740065e+01
5.267686768676867359e+01	3.080991497808189905e+01
5.267746774677468125e+01	2.964823988292971890e+01
5.267806780678067469e+01	2.852512647605389162e+01
5.267866786678668234e+01	2.743952238745544747e+01
5.267926792679267578e+01	2.639039454179096111e+01
5.267986798679868343e+01	2.537672919638656310e+01
5.268046804680467687e+01	2.439753195865027635e+01
5.268106810681068453e+01	2.345182778372513255e+01
5.268166816681668507e+01	2.253866095321854601e+01
5.268226822682268562e+01	2.165709503583327233e+01
5.268286828682868617e+01	2.080621283071519656e+01
5.268346834683468671e+01	1.998511629432276493e+01
5.268406840684068726e+01	1.919292645161027622e+01
5.268466846684668781e+01	1.842878329230595114e+01
5.268526852685268835e+01	1.769184565305173606e+01
5.268586858685868890e+01	1.698129108615872340e+01
5.268646864686468945e+01	1.629631571571752247e+01
5.268706870687068999e+01	1.563613408178846242e+01
5.268766876687669054e+01	1.499997897338050024e+01
5.268826882688269109e+01	1.438710125091303738e+01
5.268886888688869163e+01	1.379676965883743023e+01
5.268946894689469218e+01	1.322827062907925644e+01
5.269006900690069273e+01	1.268090807594501612e+01
5.269066906690669327e+01	1.215400318311967887e+01
5.269126912691269382e+01	1.164689419087355127e+01
5.269186918691869437e+01	1.115893615482680801e+01
5.269246924692469491e+01	1.068950071966473558e+01
5.269306930693069546e+01	1.023797588042732443e+01
5.269366936693669601e+01	9.803765738756187176e+00
5.269426942694269655e+01	9.386290254617025042e+00
5.269486948694869710e+01	8.984984993997230163e+00
5.269546954695469765e+01	8.599300873059997130e+00
5.269606960696069820e+01	8.228703899217643780e+00
5.269666966696669874e+01	7.872674909568468493e+00
5.269726972697269929e+01	7.530709307123374607e+00
5.269786978697869984e+01	7.202316795230029101e+00
5.269846984698470038e+01	6.887021110584687023e+00
5.269906990699070093e+01	6.584359755203774256e+00
5.269966996699670148e+01	6.293883727710134046e+00
5.270027002700270202e+01	6.015157254271271015e+00
5.270087008700870257e+01	5.747757519510359181e+00
5.270147014701470312e+01	5.491274397694025922e+00
5.270207020702070366e+01	5.245310184484814009e+00
5.270267026702670421e+01	5.009479329530368119e+00
5.270327032703270476e+01	4.783408170146157268e+00
5.270387038703870530e+01	4.566734666333409187e+00
5.270447044704470585e+01	4.359108137359594792e+00
5.270507050705070640e+01	4.160189000114716151e+00
5.270567056705670694e+01	3.969648509443055140e+00
5.270627062706270749e+01	3.787168500637104529e+00
5.270687068706870804e+01	3.612441134267568188e+00
5.270747074707470858e+01	3.445168643511509643e+00
5.270807080708070913e+01	3.285063084128849287e+00
5.270867086708670968e+01	3.131846087226430875e+00
5.270927092709271022e+01	2.985248614938132317e+00
5.270987098709871077e+01	2.845010719139299038e+00
5.271047104710471132e+01	2.710881303304076173e+00
5.271107110711071186e+01	2.582617887604814921e+00
5.271167116711671241e+01	2.459986377343920783e+00
5.271227122712271296e+01	2.342760834799980429e+00
5.271287128712871350e+01	2.230723254561959301e+00
5.271347134713471405e+01	2.123663342417478894e+00
5.271407140714071460e+01	2.021378297853949846e+00
5.271467146714671514e+01	1.923672600224178408e+00
5.271527152715271569e+01	1.830357798621468302e+00
5.271587158715871624e+01	1.741252305502866804e+00
5.271647164716471679e+01	1.656181194092968489e+00
5.271707170717071733e+01	1.574975999595057186e+00
5.271767176717671788e+01	1.497474524230619553e+00
5.271827182718271843e+01	1.423520646123069389e+00
5.271887188718871897e+01	1.352964132036333478e+00
5.271947194719471952e+01	1.285660453974164508e+00
5.272007200720072007e+01	1.221470609641322813e+00
5.272067206720672061e+01	1.160260946763373990e+00
5.272127212721272116e+01	1.101902991257557973e+00
5.272187218721872171e+01	1.046273279243194576e+00
5.272247224722472225e+01	9.932531928761599849e-01
5.272307230723072280e+01	9.427287999883779968e-01
5.272367236723672335e+01	8.945906975097389635e-01
5.272427242724272389e+01	8.487338586466379731e-01
5.272487248724872444e+01	8.050574837881643298e-01
5.272547254725472499e+01	7.634648551081461010e-01
5.272607260726072553e+01	7.238631948285059181e-01
5.272667266726672608e+01	6.861635271069058684e-01
5.272727272727272663e+01	6.502805435093366171e-01
5.272787278727872717e+01	6.161324720261915910e-01
5.272847284728472772e+01	5.836409495884753440e-01
5.272907290729072827e+01	5.527308980390420734e-01
5.272967296729672881e+01	5.233304035122693376e-01
5.273027302730272936e+01	4.953705991742132220e-01
5.273087308730872991e+01	4.687855512741627151e-01
5.273147314731473045e+01	4.435121484575298978e-01
5.273207320732073100e+01	4.194899942892219569e-01
5.273267326732673155e+01	3.966613029360246401e-01
5.273327332733273209e+01	3.749707979560270577e-01
5.273387338733873264e+01	3.543656141428096484e-01
5.273447344734473319e+01	3.347952023719028003e-01
5.273507350735073373e+01	3.162112373969413470e-01
5.273567356735673428e+01	2.985675285429633119e-01
5.273627362736273483e+01	2.818199332444048522e-01
5.273687368736873538e+01	2.659262733755202168e-01
5.273747374737473592e+01	2.508462543211977813e-01
5.273807380738073647e+01	2.365413867364111189e-01
5.273867386738673702e+01	2.229749109428488807e-01
5.273927392739273756e+01	2.101117239115843360e-01
5.273987398739873811e+01	1.979183087809402442e-01
5.274047404740473866e+01	1.863626668590084301e-01
5.274107410741073920e+01	1.754142520605337097e-01
5.274167416741673975e+01	1.650439077281015410e-01
5.274227422742274030e+01	1.552238057877315947e-01
5.274287428742874084e+01	1.459273881891075819e-01
5.274347434743474139e+01	1.371293105807133983e-01
5.274407440744074194e+01	1.288053881701491654e-01
5.274467446744674248e+01	1.209325437198153219e-01
5.274527452745274303e+01	1.134887576280120547e-01
5.274587458745874358e+01	1.064530200452977332e-01
5.274647464746474412e+01	9.980528497568395829e-02
5.274707470747074467e+01	9.352642631192846501e-02
5.274767476747674522e+01	8.759819575382678247e-02
5.274827482748274576e+01	8.200318255800778666e-02
5.274887488748874631e+01	7.672477506732076902e-02
5.274947494749474686e+01	7.174712396747140453e-02
5.275007500750074740e+01	6.705510721813420782e-02
5.275067506750674795e+01	6.263429660535869969e-02
5.275127512751275560e+01	5.847092586170236916e-02
5.275187518751874904e+01	5.455186030018364940e-02
5.275247524752475670e+01	5.086456790786793997e-02
5.275307530753075014e+01	4.739709184468973019e-02
5.275367536753675779e+01	4.413802429298943619e-02
5.275427542754275123e+01	4.107648160321517028e-02
5.275487548754875888e+01	3.820208068132180390e-02
5.275547554755475232e+01	3.550491656359670151e-02
5.275607560756075998e+01	3.297554112496669382e-02
5.275667566756675342e+01	3.060494286729892321e-02
5.275727572757276107e+01	2.838452773480354061e-02
5.275787578757875451e+01	2.630610090438238735e-02
5.275847584758476216e+01	2.436184949964780716e-02
5.275907590759075561e+01	2.254432617835391839e-02
5.275967596759676326e+01	2.084642685241638177e-02
5.276027602760275670e+01	1.926139068155826445e-02
5.276087608760876435e+01	1.778277764855759960e-02
5.276147614761476490e+01	1.640445519569620064e-02
5.276207620762076544e+01	1.512058549905051681e-02
5.276267626762676599e+01	1.392561333970356377e-02
5.276327632763276654e+01	1.281425453274780482e-02
5.276387638763876708e+01	1.178148487681846164e-02
5.276447644764476763e+01	1.082252958883479083e-02
5.276507650765076818e+01	9.932853190615122813e-03
5.276567656765676873e+01	9.108149816057408560e-03
5.276627662766276927e+01	8.344333909624381679e-03
5.276687668766876982e+01	7.637531288925819388e-03
5.276747674767477037e+01	6.984070546235714855e-03
5.276807680768077091e+01	6.380474765804174976e-03
5.276867686768677146e+01	5.823453535809021420e-03
5.276927692769277201e+01	5.309895235727180203e-03
5.276987698769877255e+01	4.836859581779187969e-03
5.277047704770477310e+01	4.401570414899618616e-03
5.277107710771077365e+01	4.001408717403299661e-03
5.277167716771677419e+01	3.633905846141732843e-03
5.277227722772277474e+01	3.296736971470107681e-03
5.277287728772877529e+01	2.987714712765777644e-03
5.277347734773477583e+01	2.704782962550095378e-03
5.277407740774077638e+01	2.446010892463475282e-03
5.277467746774677693e+01	2.209587135426732164e-03
5.277527752775277747e+01	1.993814139289589414e-03
5.277587758775877802e+01	1.797102688120490784e-03
5.277647764776477857e+01	1.617966588032216215e-03
5.277707770777077911e+01	1.455017515068423098e-03
5.277767776777677966e+01	1.306966714929651621e-03
5.277827782778278021e+01	1.172605364170491681e-03
5.277887788778878075e+01	1.050808237314567817e-03
5.277947794779478130e+01	9.405291544913501126e-04
5.278007800780078185e+01	8.407965889693285941e-04
5.278067806780678239e+01	7.507094333582813462e-04
5.278127812781278294e+01	6.694329233211753459e-04
5.278187818781878349e+01	5.961947176393636019e-04
5.278247824782478403e+01	5.302811334211737001e-04
5.278307830783078458e+01	4.710335351417548446e-04
5.278367836783678513e+01	4.178448760589883798e-04
5.278427842784278567e+01	3.701563903740248381e-04
5.278487848784878622e+01	3.274544343029005809e-04
5.278547854785478677e+01	2.892674740046011477e-04
5.278607860786078732e+01	2.551632180774576048e-04
5.278667866786678786e+01	2.247458920958120070e-04
5.278727872787278841e+01	1.976536524180210830e-04
5.278787878787878896e+01	1.735561362599956402e-04
5.278847884788478950e+01	1.521521447999874736e-04
5.278907890789079005e+01	1.331674558640443017e-04
5.278967896789679060e+01	1.163527625406961816e-04
5.279027902790279114e+01	1.014817338906938210e-04
5.279087908790879169e+01	8.834919375513982536e-05
5.279147914791479224e+01	7.676941352475309200e-05
5.279207920792079278e+01	6.657451461542524137e-05
5.279267926792679333e+01	5.761297630134838292e-05
5.279327932793279388e+01	4.974824448706493705e-05
5.279387938793879442e+01	4.285743695371005792e-05
5.279447944794479497e+01	3.683014059200899362e-05
5.279507950795079552e+01	3.157398787687031711e-05
5.279567956795679606e+01	2.699881921789061819e-05
5.279627962796279661e+01	2.302407249787334772e-05
5.279687968796879716e+01	1.957787093432448902e-05
5.279747974797479770e+01	1.659618517267562950e-05
5.279807980798079825e+01	1.402206491331296434e-05
5.279867986798679880e+01	1.180493553639407487e-05
5.279927992799279934e+01	9.899955357936665790e-06
5.279987998799879989e+01	8.267429326327610856e-06
5.280048004800480044e+01	6.872275148808117178e-06
5.280108010801080098e+01	5.683538021256914038e-06
5.280168016801680153e+01	4.673950320386991404e-06
5.280228022802280208e+01	3.819532804028265924e-06
5.280288028802880262e+01	3.099234051303094511e-06
5.280348034803480317e+01	2.494605059115455294e-06
5.280408040804080372e+01	1.989506093465352854e-06
5.280468046804680426e+01	1.569843072762551741e-06
5.280528052805280481e+01	1.223330934746413887e-06
5.280588058805880536e+01	9.392816081207834444e-07
5.280648064806480591e+01	7.084143739862715149e-07
5.280708070807080645e+01	5.226865600972383690e-07
5.280768076807680700e+01	3.751426624834697612e-07
5.280828082808280755e+01	2.597801337439948504e-07
5.280888088808880809e+01	1.714302151154565526e-07
5.280948094809480864e+01	1.056523200922460121e-07
5.281008100810080919e+01	5.864060085576513598e-08
5.281068106810680973e+01	2.714144504766363339e-08
5.281128112811281028e+01	8.380759548185823530e-09
5.281188118811881083e+01	-0.000000000000000000e+00
5.281248124812481137e+01	-0.000000000000000000e+00
5.281308130813081192e+01	-0.000000000000000000e+00
5.281368136813681247e+01	-0.000000000000000000e+00
5.281428142814281301e+01	-0.000000000000000000e+00
5.281488148814881356e+01	-0.000000000000000000e+00
5.281548154815481411e+01	-0.000000000000000000e+00
5.281608160816081465e+01	-0.000000000000000000e+00
5.281668166816681520e+01	-0.000000000000000000e+00
5.281728172817281575e+01	-0.000000000000000000e+00
5.281788178817881629e+01	-0.000000000000000000e+00
5.281848184818481684e+01	-0.000000000000000000e+00
5.281908190819081739e+01	-0.000000000000000000e+00
5.281968196819681793e+01	-0.000000000000000000e+00
5.282028202820281848e+01	-0.000000000000000000e+00
5.282088208820881903e+01	-0.000000000000000000e+00
5.282148214821481957e+01	-0.000000000000000000e+00
5.282208220822082012e+01	-0.000000000000000000e+00
5.282268226822682067e+01	-0.000000000000000000e+00
5.282328232823282121e+01	-0.000000000000000000e+00
5.282388238823882176e+01	-0.000000000000000000e+00
5.282448244824482231e+01	-0.000000000000000000e+00
5.282508250825082285e+01	-0.000000000000000000e+00
5.282568256825682340e+01	-0.000000000000000000e+00
5.282628262826282395e+01	-0.000000000000000000e+00
5.282688268826882450e+01	-0.000000000000000000e+00
5.282748274827482504e+01	-0.000000000000000000e+00
5.282808280828082559e+01	-0.000000000000000000e+00
5.282868286828682614e+01	-0.000000000000000000e+00
5.282928292829282668e+01	-0.000000000000000000e+00
5.282988298829882723e+01	-0.000000000000000000e+00
5.283048304830482778e+01	-0.000000000000000000e+00
5.283108310831083543e+01	-0.000000000000000000e+00
5.283168316831682887e+01	-0.000000000000000000e+00
5.283228322832283652e+01	-0.000000000000000000e+00
5.283288328832882996e+01	-0.000000000000000000e+00
5.283348334833483761e+01	-0.000000000000000000e+00
5.283408340834083106e+01	-0.000000000000000000e+00
5.283468346834683871e+01	-0.000000000000000000e+00
5.283528352835283215e+01	-0.000000000000000000e+00
5.283588358835883980e+01	-0.000000000000000000e+00
5.283648364836483324e+01	-0.000000000000000000e+00
5.283708370837084090e+01	-0.000000000000000000e+00
5.283768376837683434e+01	-0.000000000000000000e+00
5.283828382838284199e+01	-0.000000000000000000e+00
5.283888388838883543e+01	-0.000000000000000000e+00
5.283948394839484308e+01	-0.000000000000000000e+00
5.284008400840083652e+01	-0.000000000000000000e+00
5.284068406840684418e+01	-0.000000000000000000e+00
5.284128412841284472e+01	-0.000000000000000000e+00
5.284188418841884527e+01	-0.000000000000000000e+00
5.284248424842484582e+01	-0.000000000000000000e+00
5.284308430843084636e+01	-0.000000000000000000e+00
5.284368436843684691e+01	-0.000000000000000000e+00
5.284428442844284746e+01	-0.000000000000000000e+00
5.284488448844884800e+01	-0.000000000000000000e+00
5.284548454845484855e+01	-0.000000000000000000e+00
5.284608460846084910e+01	-0.000000000000000000e+00
5.284668466846684964e+01	-0.000000000000000000e+00
5.284728472847285019e+01	-0.000000000000000000e+00
5.284788478847885074e+01	-0.000000000000000000e+00
5.284848484848485128e+01	-0.000000000000000000e+00
5.284908490849085183e+01	-0.000000000000000000e+00
5.284968496849685238e+01	-0.000000000000000000e+00
5.285028502850285292e+01	-0.000000000000000000e+00
5.285088508850885347e+01	-0.000000000000000000e+00
5.285148514851485402e+01	-0.000000000000000000e+00
5.285208520852085456e+01	-0.000000000000000000e+00
5.285268526852685511e+01	-0.000000000000000000e+00
5.285328532853285566e+01	-0.000000000000000000e+00
5.285388538853885620e+01	-0.000000000000000000e+00
5.285448544854485675e+01	-0.000000000000000000e+00
5.285508550855085730e+01	-0.000000000000000000e+00
5.285568556855685785e+01	-0.000000000000000000e+00
5.285628562856285839e+01	-0.000000000000000000e+00
5.285688568856885894e+01	-0.000000000000000000e+00
5.285748574857485949e+01	-0.000000000000000000e+00
5.285808580858086003e+01	-0.000000000000000000e+00
5.285868586858686058e+01	-0.000000000000000000e+00
5.285928592859286113e+01	-0.000000000000000000e+00
5.285988598859886167e+01	-0.000000000000000000e+00
5.286048604860486222e+01	-0.000000000000000000e+00
5.286108610861086277e+01	-0.000000000000000000e+00
5.286168616861686331e+01	-0.000000000000000000e+00
5.286228622862286386e+01	-0.000000000000000000e+00
5.286288628862886441e+01	-0.000000000000000000e+00
5.286348634863486495e+01	-2.559371361874183111e-09
5.286408640864086550e+01	-8.290279037879407419e-09
5.286468646864686605e+01	-1.791526888781747912e-08
5.286528652865286659e+01	-3.228458089079054957e-08
5.286588658865886714e+01	-5.239587648073494051e-08
5.286648664866486769e+01	-7.941667438660441660e-08
5.286708670867086823e+01	-1.147098191990511591e-07
5.286768676867686878e+01	-1.598623389197316023e-07
5.286828682868286933e+01	-2.167180820292590873e-07
5.286888688868886987e+01	-2.874145611736951492e-07
5.286948694869487042e+01	-3.744244694395435005e-07
5.287008700870087097e+01	-4.806023763674042915e-07
5.287068706870687151e+01	-6.092371543281351845e-07
5.287128712871287206e+01	-7.641107316132636949e-07
5.287188718871887261e+01	-9.495638165093929218e-07
5.287248724872487315e+01	-1.170569286643642162e-06
5.287308730873087370e+01	-1.432813989884400753e-06
5.287368736873687425e+01	-1.742789756909497781e-06
5.287428742874287479e+01	-2.107894481031598524e-06
5.287488748874887534e+01	-2.536544177785471690e-06
5.287548754875487589e+01	-3.038296994888349616e-06
5.287608760876087644e+01	-3.623990202205045692e-06
5.287668766876687698e+01	-4.305891250974126807e-06
5.287728772877287753e+01	-5.097864051439952374e-06
5.287788778877887808e+01	-6.015551677818806837e-06
5.287848784878487862e+01	-7.076576768810953305e-06
5.287908790879087917e+01	-8.300760950236821321e-06
5.287968796879687972e+01	-9.710364663389381529e-06
5.288028802880288026e+01	-1.133034883790774127e-05
5.288088808880888081e+01	-1.318610052957590740e-05
5.288148814881488136e+01	-1.530824938553512082e-05
5.288208820882088190e+01	-1.773094641180234586e-05
5.288268826882688245e+01	-2.049221111486718169e-05
5.288328832883288300e+01	-2.363430600123288502e-05
5.288388838883888354e+01	-2.720413984774719185e-05
5.288448844884488409e+01	-3.125370115617217876e-05
5.288508850885088464e+01	-3.584052319889420487e-05
5.288568856885688518e+01	-4.102818204872433572e-05
5.288628862886288573e+01	-4.688682896422708719e-05
5.288688868886888628e+01	-5.349375847288975083e-05
5.288748874887488682e+01	-6.093401345777345259e-05
5.288808880888088737e+01	-6.930102850927238227e-05
5.288868886888688792e+01	-7.869731275259194054e-05
5.288928892889288846e+01	-8.923517330404287810e-05
5.288988898889888901e+01	-1.010374804458997409e-04
5.289048904890488956e+01	-1.142384755412262560e-04
5.289108910891089010e+01	-1.289846226377438371e-04
5.289168916891689065e+01	-1.454355046347083076e-04
5.289228922892289120e+01	-1.637647648102477660e-04
5.289288928892889174e+01	-1.841610944302583591e-04
5.289348934893489229e+01	-2.068292670855006966e-04
5.289408940894089284e+01	-2.319912203328836336e-04
5.289468946894689338e+01	-2.598871851521411102e-04
5.289528952895289393e+01	-2.907768636723980535e-04
5.289588958895889448e+01	-3.249406555768168613e-04
5.289648964896489503e+01	-3.626809335600554769e-04
5.289708970897089557e+01	-4.043233681951486844e-04
5.289768976897689612e+01	-4.502183025662231117e-04
5.289828982898289667e+01	-5.007421770437253672e-04
5.289888988898889721e+01	-5.562964452454337988e-04
5.289948994899489776e+01	-6.173136070128390582e-04
5.290009000900089831e+01	-6.842567288457382683e-04
5.290069006900689885e+01	-7.576210569650905112e-04
5.290129012901289940e+01	-8.379356811838020117e-04
5.290189018901889995e+01	-9.257652503569375980e-04
5.290249024902490049e+01	-1.021711740382545437e-03
5.290309030903090104e+01	-1.126416275959067539e-03
5.290369036903690159e+01	-1.240561007576053767e-03
5.290429042904290213e+01	-1.364871045522304815e-03
5.290489048904890268e+01	-1.500116453039809783e-03
5.290549054905490323e+01	-1.647114301132795002e-03
5.290609060906090377e+01	-1.806730787958255166e-03
5.290669066906690432e+01	-1.979883426176440482e-03
5.290729072907290487e+01	-2.167543302125527361e-03
5.290789078907890541e+01	-2.370737411202078829e-03
5.290849084908490596e+01	-2.590551074375674421e-03
5.290909090909090651e+01	-2.828130441339320872e-03
5.290969096909690705e+01	-3.084685086393903087e-03
5.291029102910290760e+01	-3.361490703781340027e-03
5.291089108910891525e+01	-3.659891909813316885e-03
5.291149114911490869e+01	-3.981305159786369119e-03
5.291209120912091635e+01	-4.327221788325185531e-03
5.291269126912690979e+01	-4.699211182449401954e-03
5.291329132913291744e+01	-5.098924097310508080e-03
5.291389138913891088e+01	-5.528096125189298736e-03
5.291449144914491853e+01	-5.988551328976268046e-03
5.291509150915091197e+01	-6.482206051972073252e-03
5.291569156915691963e+01	-7.011072916438457377e-03
5.291629162916291307e+01	-7.577265023896865084e-03
5.291689168916892072e+01	-8.183002930085290019e-03
5.291749174917491416e+01	-8.830614783268441945e-03
5.291809180918092181e+01	-9.522543270544234217e-03
5.291869186918691526e+01	-1.026135078261268888e-02
5.291929192919292291e+01	-1.104972485500285186e-02
5.291989198919891635e+01	-1.189048390168979778e-02
5.292049204920492400e+01	-1.278658325735066402e-02
5.292109210921092455e+01	-1.374112154478087169e-02
5.292169216921692509e+01	-1.475734738421762525e-02
5.292229222922292564e+01	-1.583866646149909019e-02
5.292289228922892619e+01	-1.698864897212492078e-02
5.292349234923492673e+01	-1.821103745837870935e-02
5.292409240924092728e+01	-1.950975505672830970e-02
5.292469246924692783e+01	-2.088891417273800594e-02
5.292529252925292838e+01	-2.235282560071092869e-02
5.292589258925892892e+01	-2.390600810523474049e-02
5.292649264926492947e+01	-2.555319848173197642e-02
5.292709270927093002e+01	-2.729936211302378540e-02
5.292769276927693056e+01	-2.914970403880610961e-02
5.292829282928293111e+01	-3.110968055481495853e-02
5.292889288928893166e+01	-3.318501135832871429e-02
5.292949294929493220e+01	-3.538169225652306599e-02
5.293009300930093275e+01	-3.770600845406332086e-02
5.293069306930693330e+01	-4.016454843619532422e-02
5.293129312931293384e+01	-4.276421846348152367e-02
5.293189318931893439e+01	-4.551225769422807821e-02
5.293249324932493494e+01	-4.841625395056518150e-02
5.293309330933093548e+01	-5.148416014407794505e-02
5.293369336933693603e+01	-5.472431137684219404e-02
5.293429342934293658e+01	-5.814544273369872535e-02
5.293489348934893712e+01	-6.175670778160234631e-02
5.293549354935493767e+01	-6.556769779190836644e-02
5.293609360936093822e+01	-6.958846170150875809e-02
5.293669366936693876e+01	-7.382952682879943829e-02
5.293729372937293931e+01	-7.830192036055183546e-02
5.293789378937893986e+01	-8.301719162586786160e-02
5.293849384938494040e+01	-8.798743517351884091e-02
5.293909390939094095e+01	-9.322531466909868281e-02
5.293969396939694150e+01	-9.874408762855962918e-02
5.294029402940294204e+01	-1.045576310048366708e-01
5.294089408940894259e+01	-1.106804676443984975e-01
5.294149414941494314e+01	-1.171277936306936301e-01
5.294209420942094368e+01	-1.239155065315649673e-01
5.294269426942694423e+01	-1.310602345678054670e-01
5.294329432943294478e+01	-1.385793667200873880e-01
5.294389438943894532e+01	-1.464910837915414377e-01
5.294449444944494587e+01	-1.548143904432582596e-01
5.294509450945094642e+01	-1.635691482199535252e-01
5.294569456945694697e+01	-1.727761095829449811e-01
5.294629462946294751e+01	-1.824569529674735791e-01
5.294689468946894806e+01	-1.926343188812008611e-01
5.294749474947494861e+01	-2.033318470604908446e-01
5.294809480948094915e+01	-2.145742147007744793e-01
5.294869486948694970e+01	-2.263871757769465032e-01
5.294929492949295025e+01	-2.387976014693192484e-01
5.294989498949895079e+01	-2.518335217101717594e-01
5.295049504950495134e+01	-2.655241678653890713e-01
5.295109510951095189e+01	-2.799000165650673000e-01
5.295169516951695243e+01	-2.949928346962808479e-01
5.295229522952295298e+01	-3.108357255704691791e-01
5.295289528952895353e+01	-3.274631762770828791e-01
5.295349534953495407e+01	-3.449111062342605227e-01
5.295409540954095462e+01	-3.632169169463726477e-01
5.295469546954695517e+01	-3.824195429772694332e-01
5.295529552955295571e+01	-4.025595041469999802e-01
5.295589558955895626e+01	-4.236789589586700266e-01
5.295649564956495681e+01	-4.458217592608955671e-01
5.295709570957095735e+01	-4.690335061500904845e-01
5.295769576957695790e+01	-4.933616071155127458e-01
5.295829582958295845e+01	-5.188553344286195301e-01
5.295889588958895899e+01	-5.455658847768765085e-01
5.295949594959495954e+01	-5.735464401406517032e-01
5.296009600960096009e+01	-6.028522299102767601e-01
5.296069606960696063e+01	-6.335405942387331013e-01
5.296129612961296118e+01	-6.656710486237122915e-01
5.296189618961896173e+01	-6.993053497110404138e-01
5.296249624962496227e+01	-7.345075623095771444e-01
5.296309630963096282e+01	-7.713441276057870777e-01
5.296369636963696337e+01	-8.098839325641419284e-01
5.296429642964296391e+01	-8.501983804973718417e-01
5.296489648964896446e+01	-8.923614627883931227e-01
5.296549654965496501e+01	-9.364498317433848085e-01
5.296609660966096556e+01	-9.825428745530492280e-01
5.296669666966696610e+01	-1.030722788336539075e+00
5.296729672967296665e+01	-1.081074656239837228e+00
5.296789678967896720e+01	-1.133686524557573350e+00
5.296849684968496774e+01	-1.188649480844310435e+00
5.296909690969096829e+01	-1.246057732978230748e+00
5.296969696969696884e+01	-1.306008689136938239e+00
5.297029702970296938e+01	-1.368603038641705405e+00
5.297089708970896993e+01	-1.433944833622940784e+00
5.297149714971497048e+01	-1.502141571456008018e+00
5.297209720972097102e+01	-1.573304277912622284e+00
5.297269726972697157e+01	-1.647547590969111519e+00
5.297329732973297212e+01	-1.724989845208622308e+00
5.297389738973897266e+01	-1.805753156750059318e+00
5.297449744974497321e+01	-1.889963508632080291e+00
5.297509750975097376e+01	-1.977750836575823845e+00
5.297569756975697430e+01	-2.069249115045298293e+00
5.297629762976297485e+01	-2.164596443519455793e+00
5.297689768976897540e+01	-2.263935132884892454e+00
5.297749774977497594e+01	-2.367411791852966463e+00
5.297809780978097649e+01	-2.475177413299805451e+00
5.297869786978697704e+01	-2.587387460422264862e+00
5.297929792979297758e+01	-2.704201952597361736e+00
5.297989798979897813e+01	-2.825785550827095705e+00
5.298049804980497868e+01	-2.952307642644866892e+00
5.298109810981097922e+01	-3.083942426353895261e+00
5.298169816981697977e+01	-3.220868994462220414e+00
5.298229822982298032e+01	-3.363271416172961548e+00
5.298289828982898086e+01	-3.511338818782558935e+00
5.298349834983498141e+01	-3.665265467833755064e+00
5.298409840984098196e+01	-3.825250845864158755e+00
5.298469846984698250e+01	-3.991499729585107570e+00
5.298529852985298305e+01	-4.164222263039092375e+00
5.298589858985898360e+01	-4.343634035861859921e+00
5.298649864986498415e+01	-4.529956152205787845e+00
5.298709870987098469e+01	-4.723415299872926632e+00
5.298769876987698524e+01	-4.924243816963038256e+00
5.298829882988298579e+01	-5.132679755836131008e+00
5.298889888988898633e+01	-5.348966944183542793e+00
5.298949894989498688e+01	-5.573355042995907560e+00
5.299009900990098743e+01	-5.806099601211053063e+00
5.299069906990699508e+01	-6.047462106819437189e+00
5.299129912991298852e+01	-6.297710034199669238e+00
5.299189918991899617e+01	-6.557116887451506670e+00
5.299249924992498961e+01	-6.825962239488998939e+00
5.299309930993099726e+01	-7.104531766651536628e+00
5.299369936993699071e+01	-7.393117278586320396e+00
5.299429942994299836e+01	-7.692016743151119051e+00
5.299489948994899180e+01	-8.001534306082520587e+00
5.299549954995499945e+01	-8.321980305170290748e+00
5.299609960996099289e+01	-8.653671278675751921e+00
5.299669966996700055e+01	-8.996929967727540500e+00
5.299729972997299399e+01	-9.352085312426188679e+00
5.299789978997900164e+01	-9.719472441384921169e+00
5.299849984998499508e+01	-1.009943265443210869e+01
5.299909990999100273e+01	-1.049231339819877640e+01
5.299969996999699617e+01	-1.089846823431150291e+01
5.300030003000300383e+01	-1.131825679991072242e+01
5.300090009000900437e+01	-1.175204476021211519e+01
5.300150015001500492e+01	-1.220020375282813418e+01
5.300210021002100547e+01	-1.266311132356644187e+01
5.300270027002700601e+01	-1.314115085570183616e+01
5.300330033003300656e+01	-1.363471148313523962e+01
5.300390039003900711e+01	-1.414418800141691435e+01
5.300450045004500765e+01	-1.466998076661487360e+01
5.300510051005100820e+01	-1.521249558424835691e+01
5.300570057005700875e+01	-1.577214358800777028e+01
5.300630063006300929e+01	-1.634934110798545248e+01
5.300690069006900984e+01	-1.694450952814402811e+01
5.300750075007501039e+01	-1.755807513275310683e+01
5.300810081008101093e+01	-1.819046894152903349e+01
5.300870087008701148e+01	-1.884212653321668896e+01
5.300930093009301203e+01	-1.951348785735767422e+01
5.300990099009901257e+01	-2.020499703399518054e+01
5.301050105010501312e+01	-2.091710214107155608e+01
5.301110111011101367e+01	-2.165025498928268277e+01
5.301170117011701421e+01	-2.240491088415904386e+01
5.301230123012301476e+01	-2.318152837515369669e+01
5.301290129012901531e+01	-2.398056899152457078e+01
5.301350135013501585e+01	-2.480249696480888133e+01
5.301410141014101640e+01	-2.564777893769745631e+01
5.301470147014701695e+01	-2.651688365912783141e+01
5.301530153015301750e+01	-2.741028166542607636e+01
5.301590159015901804e+01	-2.832844494734050755e+01
5.301650165016501859e+01	-2.927184660282256701e+01
5.301710171017101914e+01	-3.024096047542458976e+01
5.301770177017701968e+01	-3.123626077819796620e+01
5.301830183018302023e+01	-3.225822170299140623e+01
5.301890189018902078e+01	-3.330731701506364573e+01
5.301950195019502132e+01	-3.438401963294298014e+01
5.302010201020102187e+01	-3.548880119348235951e+01
5.302070207020702242e+01	-3.662213160435752712e+01
5.302130213021302296e+01	-3.778447857469218008e+01
5.302190219021902351e+01	-3.897630713807486558e+01
5.302250225022502406e+01	-4.019807915825703049e+01
5.302310231023102460e+01	-4.145025282007916445e+01
5.302370237023702515e+01	-4.273328210569294328e+01
5.302430243024302570e+01	-4.404761625617194198e+01
5.302490249024902624e+01	-4.539369921862223123e+01
5.302550255025502679e+01	-4.677196907893400635e+01
5.302610261026102734e+01	-4.818285748033282090e+01
5.302670267026702788e+01	-4.962678902792061564e+01
5.302730273027302843e+01	-5.110418067941655806e+01
5.302790279027902898e+01	-5.261544112233818282e+01
5.302850285028502952e+01	-5.416097013788742487e+01
5.302910291029103007e+01	-5.574115795183416822e+01
5.302970297029703062e+01	-5.735638457271849688e+01
5.303030303030303116e+01	-5.900701911771928820e+01
5.303090309030903171e+01	-6.069341912656655325e+01
5.303150315031503226e+01	-6.241592986390455877e+01
5.303210321032103280e+01	-6.417488361054009260e+01
5.303270327032703335e+01	-6.597059894404270608e+01
5.303330333033303390e+01	-6.780338000919059027e+01
5.303390339033903444e+01	-6.967351577878909552e+01
5.303450345034503499e+01	-7.158127930541861872e+01
5.303510351035103554e+01	-7.352692696469577527e+01
5.303570357035703609e+01	-7.551069769066960191e+01
5.303630363036303663e+01	-7.753281220399681217e+01
5.303690369036903718e+01	-7.959347223357869439e+01
5.303750375037503773e+01	-8.169285973236910081e+01
5.303810381038103827e+01	-8.383113608809173911e+01
5.303870387038703882e+01	-8.600844132736115455e+01
5.303930393039303937e+01	-8.822489332330968637e+01
5.303990399039903991e+01	-9.048058699329476440e+01
5.304050405040504046e+01	-9.277559349728070970e+01
5.304110411041104101e+01	-9.510995943529223950e+01
5.304170417041704155e+01	-9.748370604485546664e+01
5.304230423042304210e+01	-9.989682839937634640e+01
5.304290429042904265e+01	-1.023492946084348745e+02
5.304350435043504319e+01	-1.048410450209959350e+02
5.304410441044104374e+01	-1.073719914325705389e+02
5.304470447044704429e+01	-1.099420162973819970e+02
5.304530453045304483e+01	-1.125509719466191854e+02
5.304590459045904538e+01	-1.151986798138839987e+02
5.304650465046504593e+01	-1.178849296689590460e+02
5.304710471047104647e+01	-1.206094788610495101e+02
5.304770477047704702e+01	-1.233720515726705571e+02
5.304830483048304757e+01	-1.261723380853722460e+02
5.304890489048904811e+01	-1.290099940585124045e+02
5.304950495049504866e+01	-1.318846398223078893e+02
5.305010501050104921e+01	-1.347958596864062883e+02
5.305070507050704975e+01	-1.377432012652382696e+02
5.305130513051305030e+01	-1.407261748214228589e+02
5.305190519051905085e+01	-1.437442526285097131e+02
5.305250525052505139e+01	-1.467968683543512896e+02
5.305310531053105194e+01	-1.498834164664070272e+02
5.305370537053705249e+01	-1.530032516602903740e+02
5.305430543054305303e+01	-1.561556883128691879e+02
5.305490549054905358e+01	-1.593399999612367139e+02
5.305550555055505413e+01	-1.625554188088725027e+02
5.305610561056105468e+01	-1.658011352603054149e+02
5.305670567056705522e+01	-1.690762974855981611e+02
5.305730573057305577e+01	-1.723800110159540395e+02
5.305790579057905632e+01	-1.757113383717544366e+02
5.305850585058505686e+01	-1.790692987243128584e+02
5.305910591059105741e+01	-1.824528675926306676e+02
5.305970597059705796e+01	-1.858609765764170447e+02
5.306030603060305850e+01	-1.892925131266256926e+02
5.306090609060905905e+01	-1.927463203547421529e+02
5.306150615061505960e+01	-1.962211968820270727e+02
5.306210621062106014e+01	-1.997158967299109520e+02
5.306270627062706069e+01	-2.032291292527010853e+02
5.306330633063306124e+01	-2.067595591137317399e+02
5.306390639063906178e+01	-2.103058063060698260e+02
5.306450645064506233e+01	-2.138664462188436914e+02
5.306510651065106288e+01	-2.174400097502334006e+02
5.306570657065706342e+01	-2.210249834681229686e+02
5.306630663066306397e+01	-2.246198098193744386e+02
5.306690669066906452e+01	-2.282228873886442955e+02
5.306750675067506506e+01	-2.318325712076080265e+02
5.306810681068106561e+01	-2.354471731154307861e+02
5.306870687068706616e+01	-2.390649621712479416e+02
5.306930693069306670e+01	-2.426841651193906273e+02
5.306990699069906725e+01	-2.463029669080243593e+02
5.307050705070506780e+01	-2.499195112618116070e+02
5.307110711071106834e+01	-2.535319013091613840e+02
5.307170717071707600e+01	-2.571382002645581792e+02
5.307230723072306944e+01	-2.607364321664005615e+02
5.307290729072907709e+01	-2.643245826707245101e+02
5.307350735073507053e+01	-2.679005999011056929e+02
5.307410741074107818e+01	-2.714623953549825615e+02
5.307470747074707162e+01	-2.750078448665470319e+02
5.307530753075307928e+01	-2.785347896263149323e+02
5.307590759075907272e+01	-2.820410372573658151e+02
5.307650765076508037e+01	-2.855243629482189931e+02
5.307710771077107381e+01	-2.889825106421898226e+02
5.307770777077708146e+01	-2.924131942830133539e+02
5.307830783078307491e+01	-2.958140991164548836e+02
5.307890789078908256e+01	-2.991828830475075165e+02
5.307950795079507600e+01	-3.025171780527405758e+02
5.308010801080108365e+01	-3.058145916472445265e+02
5.308070807080708420e+01	-3.090727084055450860e+02
5.308130813081308474e+01	-3.122890915357916128e+02
5.308190819081908529e+01	-3.154612845064031603e+02
5.308250825082508584e+01	-3.185868127243077197e+02
5.308310831083108638e+01	-3.216631852638006990e+02
5.308370837083708693e+01	-3.246878966449647237e+02
5.308430843084308748e+01	-3.276584286605216221e+02
5.308490849084908803e+01	-3.305722522498737135e+02
5.308550855085508857e+01	-3.334268294190424626e+02
5.308610861086108912e+01	-3.362196152050840965e+02
5.308670867086708967e+01	-3.389480596835171013e+02
5.308730873087309021e+01	-3.416096100171784542e+02
5.308790879087909076e+01	-3.442017125448709862e+02
5.308850885088509131e+01	-3.467218149080514422e+02
5.308910891089109185e+01	-3.491673682137571859e+02
5.308970897089709240e+01	-3.515358292318683766e+02
5.309030903090309295e+01	-3.538246626247251356e+02
5.309090909090909349e+01	-3.560313432070573185e+02
5.309150915091509404e+01	-3.581533582340934458e+02
5.309210921092109459e+01	-3.601882097156415057e+02
5.309270927092709513e+01	-3.621334167538811357e+02
5.309330933093309568e+01	-3.639865179025111388e+02
5.309390939093909623e+01	-3.657450735448475712e+02
5.309450945094509677e+01	-3.674066682884036936e+02
5.309510951095109732e+01	-3.689689133734096345e+02
5.309570957095709787e+01	-3.704294490926748722e+02
5.309630963096309841e+01	-3.717859472201491826e+02
5.309690969096909896e+01	-3.730361134454818739e+02
5.309750975097509951e+01	-3.741776898118068857e+02
5.309810981098110005e+01	-3.752084571539818967e+02
5.309870987098710060e+01	-3.761262375344168163e+02
5.309930993099310115e+01	-3.769288966736215230e+02
5.309990999099910169e+01	-3.776143463725549054e+02
5.310051005100510224e+01	-3.781805469238257160e+02
5.310111011101110279e+01	-3.786255095087687437e+02
5.310171017101710333e+01	-3.789472985773998630e+02
5.310231023102310388e+01	-3.791440342082306074e+02
5.310291029102910443e+01	-3.792138944449105225e+02
5.310351035103510497e+01	-3.791551176066482185e+02
5.310411041104110552e+01	-3.789660045693619850e+02
5.310471047104710607e+01	-3.786449210145190705e+02
5.310531053105310662e+01	-3.781902996425907304e+02
5.310591059105910716e+01	-3.776006423481108527e+02
5.310651065106510771e+01	-3.768745223532740170e+02
5.310711071107110826e+01	-3.760105862970935391e+02
5.310771077107710880e+01	-3.750075562771004343e+02
5.310831083108310935e+01	-3.738642318406307936e+02
5.310891089108910990e+01	-3.725794919227636228e+02
5.310951095109511044e+01	-3.711522967280109810e+02
5.311011101110111099e+01	-3.695816895528934651e+02
5.311071107110711154e+01	-3.678667985466050823e+02
5.311131113111311208e+01	-3.660068384069751914e+02
5.311191119111911263e+01	-3.640011120090504733e+02
5.311251125112511318e+01	-3.618490119636209101e+02
5.311311131113111372e+01	-3.595500221031176125e+02
5.311371137113711427e+01	-3.571037188923597796e+02
5.311431143114311482e+01	-3.545097727617066994e+02
5.311491149114911536e+01	-3.517679493602454386e+02
5.311551155115511591e+01	-3.488781107267338371e+02
5.311611161116111646e+01	-3.458402163760968619e+02
5.311671167116711700e+01	-3.426543242993604963e+02
5.311731173117311755e+01	-3.393205918750159640e+02
5.311791179117911810e+01	-3.358392766898973036e+02
5.311851185118511864e+01	-3.322107372677463673e+02
5.311911191119111919e+01	-3.284354337037748337e+02
5.311971197119711974e+01	-3.245139282035985389e+02
5.312031203120312028e+01	-3.204468855250766524e+02
5.312091209120912083e+01	-3.162350733216738945e+02
5.312151215121512138e+01	-3.118793623860945559e+02
5.312211221122112192e+01	-3.073807267930567377e+02
5.312271227122712247e+01	-3.027402439401973879e+02
5.312331233123312302e+01	-2.979590944862307538e+02
5.312391239123912356e+01	-2.930385621856123635e+02
5.312451245124512411e+01	-2.879800336190766075e+02
5.312511251125112466e+01	-2.827849978195845324e+02
5.312571257125712521e+01	-2.774550457933005418e+02
5.312631263126312575e+01	-2.719918699354140585e+02
5.312691269126912630e+01	-2.663972633407104240e+02
5.312751275127512685e+01	-2.606731190089624874e+02
5.312811281128112739e+01	-2.548214289453426034e+02
5.312871287128712794e+01	-2.488442831561985429e+02
5.312931293129312849e+01	-2.427438685406840477e+02
5.312991299129912903e+01	-2.365224676788597833e+02
5.313051305130512958e+01	-2.301824575170428488e+02
5.313111311131113013e+01	-2.237263079513000150e+02
5.313171317131713067e+01	-2.171565803101527194e+02
5.313231323132313122e+01	-2.104759257376551034e+02
5.313291329132913177e+01	-2.036870834782005204e+02
5.313351335133513231e+01	-1.967928790644971286e+02
5.313411341134113286e+01	-1.897962224103319215e+02
5.313471347134713341e+01	-1.827001058098404940e+02
5.313531353135313395e+01	-1.755076018451657944e+02
5.313591359135913450e+01	-1.682218612044918586e+02
5.313651365136513505e+01	-1.608461104125803161e+02
5.313711371137113559e+01	-1.533836494760681717e+02
5.313771377137713614e+01	-1.458378494458869170e+02
5.313831383138313669e+01	-1.382121498993070645e+02
5.313891389138913723e+01	-1.305100563442082944e+02
5.313951395139513778e+01	-1.227351375483082734e+02
5.314011401140113833e+01	-1.148910227961630142e+02
5.314071407140713887e+01	-1.069813990768985263e+02
5.314131413141313942e+01	-9.901000820568710026e+01
5.314191419141913997e+01	-9.098064388212259246e+01
5.314251425142514051e+01	-8.289714868871126896e+01
5.314311431143114106e+01	-7.476341103279816025e+01
5.314371437143714161e+01	-6.658336203532304864e+01
5.314431443144314215e+01	-5.836097236989350989e+01
5.314491449144914270e+01	-5.010024905571890486e+01
5.314551455145514325e+01	-4.180523220802511020e+01
5.314611461146114380e+01	-3.347999174963779723e+01
5.314671467146714434e+01	-2.512862408747889376e+01
5.314731473147314489e+01	-1.675524875775382938e+01
5.314791479147914544e+01	-8.364005043696510100e+00
5.314851485148514598e+01	4.095143027316416884e-02
5.314911491149114653e+01	8.455452124039982920e+00
5.314971497149714708e+01	1.687531902299589603e+01
5.315031503150314762e+01	2.529636809098122896e+01
5.315091509150914817e+01	3.371441273097259028e+01
5.315151515151515582e+01	4.212526724951388957e+01
5.315211521152114926e+01	5.052475032089091656e+01
5.315271527152715691e+01	5.890868844703126683e+01
5.315331533153315036e+01	6.727291940913413271e+01
5.315391539153915801e+01	7.561329570703267677e+01
5.315451545154515145e+01	8.392568798232525751e+01
5.315511551155115910e+01	9.220598842131289530e+01
5.315571557155715254e+01	1.004501141338353847e+02
5.315631563156316020e+01	1.086540105041094080e+02
5.315691569156915364e+01	1.168136545097319043e+02
5.315751575157516129e+01	1.249250580050473758e+02
5.315811581158115473e+01	1.329842709651317989e+02
5.315871587158716238e+01	1.409873846867092482e+02
5.315931593159315582e+01	1.489305349423692064e+02
5.315991599159916348e+01	1.568099050845339946e+02
5.316051605160516402e+01	1.646217290956883517e+02
5.316111611161116457e+01	1.723622945814647380e+02
5.316171617161716512e+01	1.800279457032696371e+02
5.316231623162316566e+01	1.876150860472029365e+02
5.316291629162916621e+01	1.951201814261453080e+02
5.316351635163516676e+01	2.025397626119546715e+02
5.316411641164116730e+01	2.098704279948364899e+02
5.316471647164716785e+01	2.171088461670487106e+02
5.316531653165316840e+01	2.242517584282077507e+02
5.316591659165916894e+01	2.312959812095867562e+02
5.316651665166516949e+01	2.382384084148980037e+02
5.316711671167117004e+01	2.450760136751867151e+02
5.316771677167717058e+01	2.518058525155739744e+02
5.316831683168317113e+01	2.584250644317165211e+02
5.316891689168917168e+01	2.649308748739827593e+02
5.316951695169517222e+01	2.713205971374675300e+02
5.317011701170117277e+01	2.775916341561087393e+02
5.317071707170717332e+01	2.837414801992952675e+02
5.317131713171317386e+01	2.897677224695005407e+02
5.317191719171917441e+01	2.956680425996084978e+02
5.317251725172517496e+01	3.014402180487358578e+02
5.317311731173117550e+01	3.070821233955090861e+02
5.317371737173717605e+01	3.125917315278663295e+02
5.317431743174317660e+01	3.179671147286360338e+02
5.317491749174917715e+01	3.232064456562448527e+02
5.317551755175517769e+01	3.283079982200816289e+02
5.317611761176117824e+01	3.332701483501691655e+02
5.317671767176717879e+01	3.380913746609344912e+02
5.317731773177317933e+01	3.427702590090282229e+02
5.317791779177917988e+01	3.473054869452585081e+02
5.317851785178518043e+01	3.516958480608646482e+02
5.317911791179118097e+01	3.559402362284764081e+02
5.317971797179718152e+01	3.600376497382594607e+02
5.318031803180318207e+01	3.639871913298619575e+02
5.318091809180918261e+01	3.677880681209241516e+02
5.318151815181518316e+01	3.714395914330380037e+02
5.318211821182118371e+01	3.749411765161706285e+02
5.318271827182718425e+01	3.782923421726937363e+02
5.318331833183318480e+01	3.814927102822796314e+02
5.318391839183918535e+01	3.845420052290531885e+02
5.318451845184518589e+01	3.874400532324929713e+02
5.318511851185118644e+01	3.901867815836972682e+02
5.318571857185718699e+01	3.927822177887438784e+02
5.318631863186318753e+01	3.952264886209651991e+02
5.318691869186918808e+01	3.975198190840835650e+02
5.318751875187518863e+01	3.996625312882239882e+02
5.318811881188118917e+01	4.016550432409529776e+02
5.318871887188718972e+01	4.034978675555405516e+02
5.318931893189319027e+01	4.051916100787688038e+02
5.318991899189919081e+01	4.067369684406684769e+02
5.319051905190519136e+01	4.081347305286492428e+02
5.319111911191119191e+01	4.093857728885706138e+02
5.319171917191719245e+01	4.104910590553586758e+02
5.319231923192319300e+01	4.114516378158506882e+02
5.319291929192919355e+01	4.122686414065935310e+02
5.319351935193519409e+01	4.129432836493974150e+02
5.319411941194119464e+01	4.134768580274824217e+02
5.319471947194719519e+01	4.138707357051025610e+02
5.319531953195319574e+01	4.141263634935820619e+02
5.319591959195919628e+01	4.142452617667269124e+02
5.319651965196519683e+01	4.142290223286075843e+02
5.319711971197119738e+01	4.140793062367401944e+02
5.319771977197719792e+01	4.137978415837075090e+02
5.319831983198319847e+01	4.133864212402871203e+02
5.319891989198919902e+01	4.128469005631602613e+02
5.319951995199519956e+01	4.121811950702843887e+02
5.320012001200120011e+01	4.113912780870180086e+02
5.320072007200720066e+01	4.104791783660797364e+02
5.320132013201320120e+01	4.094469776844265425e+02
5.320192019201920175e+01	4.082968084201095849e+02
5.320252025202520230e+01	4.070308511121761512e+02
5.320312031203120284e+01	4.056513320066376878e+02
5.320372037203720339e+01	4.041605205915238912e+02
5.320432043204320394e+01	4.025607271240058935e+02
5.320492049204920448e+01	4.008543001525389400e+02
5.320552055205520503e+01	3.990436240369422762e+02
5.320612061206120558e+01	3.971311164692926923e+02
5.320672067206720612e+01	3.951192259984727002e+02
5.320732073207320667e+01	3.930104295611487260e+02
5.320792079207920722e+01	3.908072300219347994e+02
5.320852085208520776e+01	3.885121537254144641e+02
5.320912091209120831e+01	3.861277480626519036e+02
5.320972097209720886e+01	3.836565790547680876e+02
5.321032103210320940e+01	3.811012289560832187e+02
5.321092109210920995e+01	3.784642938792700875e+02
5.321152115211521050e+01	3.757483814448928570e+02
5.321212121212121104e+01	3.729561084576399708e+02
5.321272127212721159e+01	3.700900986114754687e+02
5.321332133213321214e+01	3.671529802258783661e+02
5.321392139213921268e+01	3.641473840152410730e+02
5.321452145214521323e+01	3.610759408934405315e+02
5.321512151215121378e+01	3.579412798154992288e+02
5.321572157215721433e+01	3.547460256581825320e+02
5.321632163216321487e+01	3.514927971412932379e+02
5.321692169216921542e+01	3.481842047913360716e+02
5.321752175217521597e+01	3.448228489491488631e+02
5.321812181218121651e+01	3.414113178230048220e+02
5.321872187218721706e+01	3.379521855886018784e+02
5.321932193219321761e+01	3.344480105372791172e+02
5.321992199219921815e+01	3.309013332737017663e+02
5.322052205220521870e+01	3.273146749641690576e+02
5.322112211221121925e+01	3.236905356366274304e+02
5.322172217221721979e+01	3.200313925333559268e+02
5.322232223222322034e+01	3.163396985172325344e+02
5.322292229222922089e+01	3.126178805323836514e+02
5.322352235223522143e+01	3.088683381199383575e+02
5.322412241224122198e+01	3.050934419895251608e+02
5.322472247224722253e+01	3.012955326470597015e+02
5.322532253225322307e+01	2.974769190792902123e+02
5.322592259225922362e+01	2.936398774954827218e+02
5.322652265226522417e+01	2.897866501265492047e+02
5.322712271227122471e+01	2.859194440818278622e+02
5.322772277227722526e+01	2.820404302636680427e+02
5.322832283228322581e+01	2.781517423398696565e+02
5.322892289228922635e+01	2.742554757739623028e+02
5.322952295229522690e+01	2.703536869132392439e+02
5.323012301230122745e+01	2.664483921343682482e+02
5.323072307230722799e+01	2.625415670463561923e+02
5.323132313231323565e+01	2.586351457505457461e+02
5.323192319231922909e+01	2.547310201572815345e+02
5.323252325232523674e+01	2.508310393587933902e+02
5.323312331233123018e+01	2.469370090577986332e+02
5.323372337233723783e+01	2.430506910512517607e+02
5.323432343234323127e+01	2.391738027686185148e+02
5.323492349234923893e+01	2.353080168639823171e+02
5.323552355235523237e+01	2.314549608612536815e+02
5.323612361236124002e+01	2.276162168516809174e+02
5.323672367236723346e+01	2.237933212428252432e+02
5.323732373237324111e+01	2.199877645581053685e+02
5.323792379237923456e+01	2.162009912859787164e+02
5.323852385238524221e+01	2.124343997777743027e+02
5.323912391239123565e+01	2.086893421931625312e+02
5.323972397239724330e+01	2.049671244921968594e+02
5.324032403240323674e+01	2.012690064728378445e+02
5.324092409240924439e+01	1.975962018528254589e+02
5.324152415241524494e+01	1.939498783947469462e+02
5.324212421242124549e+01	1.903311580731059394e+02
5.324272427242724604e+01	1.867411172821828131e+02
5.324332433243324658e+01	1.831807870834467451e+02
5.324392439243924713e+01	1.796511534912631305e+02
5.324452445244524768e+01	1.761531577956135663e+02
5.324512451245124822e+01	1.726876969205396506e+02
5.324572457245724877e+01	1.692556238169985363e+02
5.324632463246324932e+01	1.658577478888092003e+02
5.324692469246924986e+01	1.624948354503632402e+02
5.324752475247525041e+01	1.591676102147567917e+02
5.324812481248125096e+01	1.558767538110041642e+02
5.324872487248725150e+01	1.526229063289861472e+02
5.324932493249325205e+01	1.494066668907845212e+02
5.324992499249925260e+01	1.462285942470565772e+02
5.325052505250525314e+01	1.430892073971052696e+02
5.325112511251125369e+01	1.399889862313062849e+02
5.325172517251725424e+01	1.369283721945600405e+02
5.325232523252325478e+01	1.339077689694402409e+02
5.325292529252925533e+01	1.309275431777304277e+02
5.325352535253525588e+01	1.279880250990406694e+02
5.325412541254125642e+01	1.250895094052187488e+02
5.325472547254725697e+01	1.222322559092779244e+02
5.325532553255325752e+01	1.194164903275857341e+02
5.325592559255925806e+01	1.166424050540715740e+02
5.325652565256525861e+01	1.139101599452315412e+02
5.325712571257125916e+01	1.112198831147299529e+02
5.325772577257725970e+01	1.085716717364170165e+02
5.325832583258326025e+01	1.059655928546048642e+02
5.325892589258926080e+01	1.034016842004695036e+02
5.325952595259526134e+01	1.008799550134683187e+02
5.326012601260126189e+01	9.840038686669097956e+01
5.326072607260726244e+01	9.596293449508488038e+01
5.326132613261326298e+01	9.356752662552673883e+01
5.326192619261926353e+01	9.121406680773789333e+01
5.326252625262526408e+01	8.890243424506860492e+01
5.326312631263126462e+01	8.663248462420951057e+01
5.326372637263726517e+01	8.440405094541524988e+01
5.326432643264326572e+01	8.221694434261178230e+01
5.326492649264926627e+01	8.007095490680315208e+01
5.326552655265526681e+01	7.796585250264685385e+01
5.326612661266126736e+01	7.590138757968571781e+01
5.326672667266726791e+01	7.387729197747620447e+01
5.326732673267326845e+01	7.189327972388412036e+01
5.326792679267926900e+01	6.994904782584896452e+01
5.326852685268526955e+01	6.804427705195149656e+01
5.326912691269127009e+01	6.617863270614921589e+01
5.326972697269727064e+01	6.435176539207708402e+01
5.327032703270327119e+01	6.256331176734119026e+01
5.327092709270927173e+01	6.081289528726603777e+01
5.327152715271527228e+01	5.910012693758434210e+01
5.327212721272127283e+01	5.742460595559214198e+01
5.327272727272727337e+01	5.578592053932082706e+01
5.327332733273327392e+01	5.418364854430745936e+01
5.327392739273927447e+01	5.261735816757610706e+01
5.327452745274527501e+01	5.108660861847160106e+01
5.327512751275127556e+01	4.959095077601461554e+01
5.327572757275727611e+01	4.812992783247882755e+01
5.327632763276327665e+01	4.670307592291513288e+01
5.327692769276927720e+01	4.530992474037839912e+01
5.327752775277527775e+01	4.394999813663681465e+01
5.327812781278127829e+01	4.262281470817188023e+01
5.327872787278727884e+01	4.132788836730219373e+01
5.327932793279327939e+01	4.006472889828808803e+01
5.327992799279927993e+01	3.883284249830111889e+01
5.328052805280528048e+01	3.763173230316397877e+01
5.328112811281128103e+01	3.646089889528600025e+01
5.328172817281728157e+01	3.531984080349567279e+01
5.328232823282328212e+01	3.420805498046789950e+01
5.328292829282928267e+01	3.312503726705188711e+01
5.328352835283528321e+01	3.207028284123173023e+01
5.328412841284128376e+01	3.104328665175290780e+01
5.328472847284728431e+01	3.004354383646771964e+01
5.328532853285328486e+01	2.907055012547008133e+01
5.328592859285928540e+01	2.812380222910697469e+01
5.328652865286528595e+01	2.720279821097108908e+01
5.328712871287128650e+01	2.630703784599403861e+01
5.328772877287728704e+01	2.543602296377528660e+01
5.328832883288328759e+01	2.458925777729542261e+01
5.328892889288928814e+01	2.376624919717663431e+01
5.328952895289528868e+01	2.296650713166519964e+01
5.329012901290128923e+01	2.218954477252331259e+01
5.329072907290728978e+01	2.143487886702888900e+01
5.329132913291329032e+01	2.070202997629230879e+01
5.329192919291929087e+01	1.999052272010912290e+01
5.329252925292529142e+01	1.929988600857679870e+01
5.329312931293129196e+01	1.862965326071239858e+01
5.329372937293729251e+01	1.797936261031581395e+01
5.329432943294329306e+01	1.734855709932992340e+01
5.329492949294929360e+01	1.673678485895674584e+01
5.329552955295529415e+01	1.614359927879338485e+01
5.329612961296129470e+01	1.556855916425774922e+01
5.329672967296729524e+01	1.501122888257862797e+01
5.329732973297329579e+01	1.447117849762868147e+01
5.329792979297929634e+01	1.394798389388281734e+01
5.329852985298529688e+01	1.344122688978750269e+01
5.329912991299129743e+01	1.295049533832587940e+01
5.329972997299729798e+01	1.247538322481646844e+01
5.330033003300329852e+01	1.201549074796395900e+01
5.330093009300929907e+01	1.157042439376535903e+01
5.330153015301529962e+01	1.113979700028304975e+01
5.330213021302130016e+01	1.072322781357861743e+01
5.330273027302730071e+01	1.032034253510106048e+01
5.330333033303330126e+01	9.930773360822550799e+00
5.330393039303930180e+01	9.554159012413879992e+00
5.330453045304530235e+01	9.190144760750499131e+00
5.330513051305130290e+01	8.838382442038238196e+00
5.330573057305730345e+01	8.498530466845787501e+00
5.330633063306330399e+01	8.170253822329009097e+00
5.330693069306930454e+01	7.853224067928849195e+00
5.330753075307530509e+01	7.547119324822376463e+00
5.330813081308130563e+01	7.251624259402720263e+00
5.330873087308730618e+01	6.966430061060428613e+00
5.330933093309330673e+01	6.691234414534971364e+00
5.330993099309930727e+01	6.425741467101099502e+00
5.331053105310530782e+01	6.169661790850483385e+00
5.331113111311131547e+01	5.922712340324747693e+00
5.331173117311730891e+01	5.684616405751238943e+00
5.331233123312331657e+01	5.455103562128059025e+00
5.331293129312931001e+01	5.233909614399975929e+00
5.331353135313531766e+01	5.020776538961367663e+00
5.331413141314131110e+01	4.815452421717417053e+00
5.331473147314731875e+01	4.617691392928857219e+00
5.331533153315331219e+01	4.427253559060284616e+00
5.331593159315931985e+01	4.243904931846095074e+00
5.331653165316531329e+01	4.067417354782456584e+00
5.331713171317132094e+01	3.897568429750765340e+00
5.331773177317731438e+01	3.734141434221521116e+00
5.331833183318332203e+01	3.576925243502157237e+00
5.331893189318931547e+01	3.425714248902692383e+00
5.331953195319532313e+01	3.280308274279349234e+00
5.332013201320131657e+01	3.140512491128027772e+00
5.332073207320732422e+01	3.006137332393258976e+00
5.332133213321332477e+01	2.876998405152145999e+00
5.332193219321932531e+01	2.752916402326547551e+00
5.332253225322532586e+01	2.633717013570614718e+00
5.332313231323132641e+01	2.519230835474683516e+00
5.332373237323732695e+01	2.409293281220429517e+00
5.332433243324332750e+01	2.303744489816212937e+00
5.332493249324932805e+01	2.202429235035586519e+00
5.332553255325532859e+01	2.105196834176130238e+00
5.332613261326132914e+01	2.011901056750009076e+00
5.332673267326732969e+01	1.922400033212032566e+00
5.332733273327333023e+01	1.836556163825489918e+00
5.332793279327933078e+01	1.754236027760628591e+00
5.332853285328533133e+01	1.675310292515406196e+00
5.332913291329133187e+01	1.599653623743065189e+00
5.332973297329733242e+01	1.527144595566059637e+00
5.333033303330333297e+01	1.457665601451121118e+00
5.333093309330933351e+01	1.391102765715577672e+00
5.333153315331533406e+01	1.327345855730520441e+00
5.333213321332133461e+01	1.266288194882179585e+00
5.333273327332733516e+01	1.207826576348563608e+00
5.333333333333333570e+01	1.151861177744583076e+00
5.333393339333933625e+01	1.098295476684897354e+00
5.333453345334533680e+01	1.047036167310148480e+00
5.333513351335133734e+01	9.979930778186572038e-01
5.333573357335733789e+01	9.510790890423266308e-01
5.333633363336333844e+01	9.062100541022873879e-01
5.333693369336933898e+01	8.633047191767040385e-01
5.333753375337533953e+01	8.222846454102844538e-01
5.333813381338134008e+01	7.830741319921845633e-01
5.333873387338734062e+01	7.456001404263813415e-01
5.333933393339334117e+01	7.097922200159839656e-01
5.333993399339934172e+01	6.755824345805750974e-01
5.334053405340534226e+01	6.429052904233055754e-01
5.334113411341134281e+01	6.116976655622724524e-01
5.334173417341734336e+01	5.818987402385924490e-01
5.334233423342334390e+01	5.534499287115247634e-01
5.334293429342934445e+01	5.262948123490952534e-01
5.334353435343534500e+01	5.003790740207759713e-01
5.334413441344134554e+01	4.756504337970316465e-01
5.334473447344734609e+01	4.520585859587958333e-01
5.334533453345334664e+01	4.295551373183508770e-01
5.334593459345934718e+01	4.080935468514736431e-01
5.334653465346534773e+01	3.876290666392513962e-01
5.334713471347134828e+01	3.681186841165058343e-01
5.334773477347734882e+01	3.495210656224153611e-01
5.334833483348334937e+01	3.317965012476058462e-01
5.334893489348934992e+01	3.149068509707461661e-01
5.334953495349535046e+01	2.988154920765006550e-01
5.335013501350135101e+01	2.834872678455834794e-01
5.335073507350735156e+01	2.688884375065965227e-01
5.335133513351335210e+01	2.549866274383663645e-01
5.335193519351935265e+01	2.417507836105611541e-01
5.335253525352535320e+01	2.291511252495324891e-01
5.335313531353135375e+01	2.171590997155356251e-01
5.335373537353735429e+01	2.057473385767694674e-01
5.335433543354335484e+01	1.948896148650389737e-01
5.335493549354935539e+01	1.845608014972559829e-01
5.335553555355535593e+01	1.747368308464943565e-01
5.335613561356135648e+01	1.653946554458692597e-01
5.335673567356735703e+01	1.565122098081367652e-01
5.335733573357335757e+01	1.480683733435948224e-01
5.335793579357935812e+01	1.400429343586160336e-01
5.335853585358535867e+01	1.324165551169538546e-01
5.335913591359135921e+01	1.251707379458149028e-01
5.335973597359735976e+01	1.182877923686134758e-01
5.336033603360336031e+01	1.117508032462733447e-01
5.336093609360936085e+01	1.055435999089468641e-01
5.336153615361536140e+01	9.965072626005472278e-02
5.336213621362136195e+01	9.405741183461778510e-02
5.336273627362736249e+01	8.874954379394391080e-02
5.336333633363336304e+01	8.371363983884659576e-02
5.336393639363936359e+01	7.893682202369767253e-02
5.336453645364536413e+01	7.440679145375170278e-02
5.336513651365136468e+01	7.011180384832139956e-02
5.336573657365736523e+01	6.604064595251661618e-02
5.336633663366336577e+01	6.218261278039502460e-02
5.336693669366936632e+01	5.852748567248951261e-02
5.336753675367536687e+01	5.506551115078656827e-02
5.336813681368136741e+01	5.178738055431553189e-02
5.336873687368736796e+01	4.868421043857985159e-02
5.336933693369336851e+01	4.574752372210422885e-02
5.336993699369936905e+01	4.296923156339630540e-02
5.337053705370536960e+01	4.034161595161935010e-02
5.337113711371137015e+01	3.785731299424516250e-02
5.337173717371737069e+01	3.550929688490907232e-02
5.337233723372337124e+01	3.329086453461715944e-02
5.337293729372937179e+01	3.119562084936582103e-02
5.337353735373537233e+01	2.921746463712627043e-02
5.337413741374137288e+01	2.735057512702552748e-02
5.337473747374737343e+01	2.558939908342521344e-02
5.337533753375337398e+01	2.392863849746263913e-02
5.337593759375937452e+01	2.236323883848071598e-02
5.337653765376537507e+01	2.088837784763926744e-02
5.337713771377137562e+01	1.949945485587448873e-02
5.337773777377737616e+01	1.819208060825983075e-02
5.337833783378337671e+01	1.696206757672786419e-02
5.337893789378937726e+01	1.580542074303975530e-02
5.337953795379537780e+01	1.471832883384548672e-02
5.338013801380137835e+01	1.369715598966390196e-02
5.338073807380737890e+01	1.273843384963510399e-02
5.338133813381337944e+01	1.183885403395811518e-02
5.338193819381937999e+01	1.099526100603030569e-02
5.338253825382538054e+01	1.020464529645172432e-02
5.338313831383138108e+01	9.464137071250726743e-03
5.338373837383738163e+01	8.771000026926959944e-03
5.338433843384338218e+01	8.122625595195533121e-03
5.338493849384938272e+01	7.516527440650377576e-03
5.338553855385538327e+01	6.950334004371112699e-03
5.338613861386138382e+01	6.421788473779506401e-03
5.338673867386738436e+01	5.928741281361346073e-03
5.338733873387338491e+01	5.469145625405501601e-03
5.338793879387938546e+01	5.041053204922981562e-03
5.338853885388538600e+01	4.642610155051670427e-03
5.338913891389138655e+01	4.272053169846904384e-03
5.338973897389738710e+01	3.927705799979122094e-03
5.339033903390338764e+01	3.607974913504330677e-03
5.339093909390939530e+01	3.311347308534705238e-03
5.339153915391538874e+01	3.036386467311327948e-03
5.339213921392139639e+01	2.781729441863232781e-03
5.339273927392738983e+01	2.546083862121545360e-03
5.339333933393339748e+01	2.328225058039793197e-03
5.339393939393939092e+01	2.126993287946274663e-03
5.339453945394539858e+01	1.941291066017279254e-03
5.339513951395139202e+01	1.770080582406359732e-03
5.339573957395739967e+01	1.612381210190944698e-03
5.339633963396339311e+01	1.467267093899225381e-03
5.339693969396940076e+01	1.333864814954632133e-03
5.339753975397539421e+01	1.211351129918861744e-03
5.339813981398140186e+01	1.098950777925333539e-03
5.339873987398739530e+01	9.959343541707651667e-04
5.339933993399340295e+01	9.016162467719421227e-04
5.339993999399939639e+01	8.153526346964737456e-04
5.340054005400540404e+01	7.365395448397985250e-04
5.340114011401140459e+01	6.646109666456905159e-04
5.340174017401740514e+01	5.990370229542864387e-04
5.340234023402340569e+01	5.393221960107387383e-04
5.340294029402940623e+01	4.850058383561410688e-04
5.340354035403540678e+01	4.356555716432172071e-04
5.340414041404140733e+01	3.908684547234971907e-04
5.340474047404740787e+01	3.502694124381892904e-04
5.340534053405340842e+01	3.135097181637833889e-04
5.340594059405940897e+01	2.802655296564428647e-04
5.340654065406540951e+01	2.502364777860937640e-04
5.340714071407141006e+01	2.231443077737251153e-04
5.340774077407741061e+01	1.987315725464545340e-04
5.340834083408341115e+01	1.767603778070579181e-04
5.340894089408941170e+01	1.570111783805849392e-04
5.340954095409541225e+01	1.392816253529961356e-04
5.341014101410141279e+01	1.233854634580082703e-04
5.341074107410741334e+01	1.091514781009668558e-04
5.341134113411341389e+01	9.642249133486705827e-05
5.341194119411941443e+01	8.505440602581919708e-05
5.341254125412541498e+01	7.491529736527066901e-05
5.341314131413141553e+01	6.588455080600702767e-05
5.341374137413741607e+01	5.785204541999854674e-05
5.341434143414341662e+01	5.071738159999582680e-05
5.341494149414941717e+01	4.438915195468143391e-05
5.341554155415541771e+01	3.878425418023205828e-05
5.341614161416141826e+01	3.382724463023127365e-05
5.341674167416741881e+01	2.944973125171327738e-05
5.341734173417341935e+01	2.558980450825102841e-05
5.341794179417941990e+01	2.219150487180841379e-05
5.341854185418542045e+01	1.920432543378279431e-05
5.341914191419142099e+01	1.658274816235498015e-05
5.341974197419742154e+01	1.428581231790335321e-05
5.342034203420342209e+01	1.227671353066966454e-05
5.342094209420942263e+01	1.052466262562343960e-05
5.342154215421542318e+01	8.999606405963539397e-06
5.342214221422142373e+01	7.674690832624449805e-06
5.342274227422742428e+01	6.525956978108163006e-06
5.342334233423342482e+01	5.532061724225210397e-06
5.342394239423942537e+01	4.674021637770988112e-06
5.342454245424542592e+01	3.934978512131358290e-06
5.342514251425142646e+01	3.299985119312221930e-06
5.342574257425742701e+01	2.755809775442536952e-06
5.342634263426342756e+01	2.290758382936038918e-06
5.342694269426942810e+01	1.894512673752304750e-06
5.342754275427542865e+01	1.557983440128996993e-06
5.342814281428142920e+01	1.273177601342755378e-06
5.342874287428742974e+01	1.033078017101031433e-06
5.342934293429343029e+01	8.315350197051517295e-07
5.342994299429943084e+01	6.631686978217842848e-07
5.343054305430543138e+01	5.232810242541839136e-07
5.343114311431143193e+01	4.077769782488046112e-07
5.343174317431743248e+01	3.130938693735944815e-07
5.343234323432343302e+01	2.361381246620904962e-07
5.343294329432943357e+01	1.742288533657461142e-07
5.343354335433543412e+01	1.250475541611565871e-07
5.343414341434143466e+01	8.659337791466494571e-08
5.343474347434743521e+01	5.714340503848551531e-08
5.343534353435343576e+01	3.521744003074867069e-08
5.343594359435943630e+01	1.954686695192171199e-08
5.343654365436543685e+01	9.047148349221211129e-09
5.343714371437143740e+01	2.793586516061941452e-09
5.343774377437743794e+01	-0.000000000000000000e+00
5.343834383438343849e+01	-0.000000000000000000e+00
5.343894389438943904e+01	-0.000000000000000000e+00
5.343954395439543958e+01	-0.000000000000000000e+00
5.344014401440144013e+01	-0.000000000000000000e+00
5.344074407440744068e+01	-0.000000000000000000e+00
5.344134413441344122e+01	-0.000000000000000000e+00
5.344194419441944177e+01	-0.000000000000000000e+00
5.344254425442544232e+01	-0.000000000000000000e+00
5.344314431443144287e+01	-0.000000000000000000e+00
5.344374437443744341e+01	-0.000000000000000000e+00
5.344434443444344396e+01	-0.000000000000000000e+00
5.344494449444944451e+01	-0.000000000000000000e+00
5.344554455445544505e+01	-0.000000000000000000e+00
5.344614461446144560e+01	-0.000000000000000000e+00
5.344674467446744615e+01	-0.000000000000000000e+00
5.344734473447344669e+01	-0.000000000000000000e+00
5.344794479447944724e+01	-0.000000000000000000e+00
5.344854485448544779e+01	-0.000000000000000000e+00
5.344914491449144833e+01	-0.000000000000000000e+00
5.344974497449744888e+01	-0.000000000000000000e+00
5.345034503450344943e+01	-0.000000000000000000e+00
5.345094509450944997e+01	-0.000000000000000000e+00
5.345154515451545052e+01	-0.000000000000000000e+00
5.345214521452145107e+01	-0.000000000000000000e+00
5.345274527452745161e+01	-0.000000000000000000e+00
5.345334533453345216e+01	-0.000000000000000000e+00
5.345394539453945271e+01	-0.000000000000000000e+00
5.345454545454545325e+01	-0.000000000000000000e+00
5.345514551455145380e+01	-0.000000000000000000e+00
5.345574557455745435e+01	-0.000000000000000000e+00
5.345634563456345489e+01	-0.000000000000000000e+00
5.345694569456945544e+01	-0.000000000000000000e+00
5.345754575457545599e+01	-0.000000000000000000e+00
5.345814581458145653e+01	-0.000000000000000000e+00
5.345874587458745708e+01	-0.000000000000000000e+00
5.345934593459345763e+01	-0.000000000000000000e+00
5.345994599459945817e+01	-0.000000000000000000e+00
5.346054605460545872e+01	-0.000000000000000000e+00
5.346114611461145927e+01	-0.000000000000000000e+00
5.346174617461745981e+01	-0.000000000000000000e+00
5.346234623462346036e+01	-0.000000000000000000e+00
5.346294629462946091e+01	-0.000000000000000000e+00
5.346354635463546146e+01	-0.000000000000000000e+00
5.346414641464146200e+01	-0.000000000000000000e+00
5.346474647464746255e+01	-0.000000000000000000e+00
5.346534653465346310e+01	-0.000000000000000000e+00
5.346594659465946364e+01	-0.000000000000000000e+00
5.346654665466546419e+01	-0.000000000000000000e+00
5.346714671467146474e+01	-0.000000000000000000e+00
5.346774677467746528e+01	-0.000000000000000000e+00
5.346834683468346583e+01	-0.000000000000000000e+00
5.346894689468946638e+01	-0.000000000000000000e+00
5.346954695469546692e+01	-0.000000000000000000e+00
5.347014701470146747e+01	-0.000000000000000000e+00
5.347074707470747512e+01	-0.000000000000000000e+00
5.347134713471346856e+01	-0.000000000000000000e+00
5.347194719471947622e+01	-0.000000000000000000e+00
5.347254725472546966e+01	-0.000000000000000000e+00
5.347314731473147731e+01	-0.000000000000000000e+00
5.347374737473747075e+01	-0.000000000000000000e+00
5.347434743474347840e+01	-0.000000000000000000e+00
5.347494749474947184e+01	-0.000000000000000000e+00
5.347554755475547950e+01	-0.000000000000000000e+00
5.347614761476147294e+01	-0.000000000000000000e+00
5.347674767476748059e+01	-0.000000000000000000e+00
5.347734773477347403e+01	-0.000000000000000000e+00
5.347794779477948168e+01	-0.000000000000000000e+00
5.347854785478547512e+01	-0.000000000000000000e+00
5.347914791479148278e+01	-0.000000000000000000e+00
5.347974797479747622e+01	-0.000000000000000000e+00
5.348034803480348387e+01	-0.000000000000000000e+00
5.348094809480948442e+01	-0.000000000000000000e+00
5.348154815481548496e+01	-0.000000000000000000e+00
5.348214821482148551e+01	-0.000000000000000000e+00
5.348274827482748606e+01	-0.000000000000000000e+00
5.348334833483348660e+01	-0.000000000000000000e+00
5.348394839483948715e+01	-0.000000000000000000e+00
5.348454845484548770e+01	-0.000000000000000000e+00
5.348514851485148824e+01	-0.000000000000000000e+00
5.348574857485748879e+01	-0.000000000000000000e+00
5.348634863486348934e+01	-0.000000000000000000e+00
5.348694869486948988e+01	-0.000000000000000000e+00
5.348754875487549043e+01	-0.000000000000000000e+00
5.348814881488149098e+01	-0.000000000000000000e+00
5.348874887488749152e+01	-0.000000000000000000e+00
5.348934893489349207e+01	-0.000000000000000000e+00
5.348994899489949262e+01	-0.000000000000000000e+00
5.349054905490549316e+01	-0.000000000000000000e+00
5.349114911491149371e+01	-0.000000000000000000e+00
5.349174917491749426e+01	-0.000000000000000000e+00
5.349234923492349481e+01	-0.000000000000000000e+00
5.349294929492949535e+01	-0.000000000000000000e+00
5.349354935493549590e+01	-0.000000000000000000e+00
5.349414941494149645e+01	-0.000000000000000000e+00
5.349474947494749699e+01	-0.000000000000000000e+00
5.349534953495349754e+01	-0.000000000000000000e+00
5.349594959495949809e+01	-0.000000000000000000e+00
5.349654965496549863e+01	-0.000000000000000000e+00
5.349714971497149918e+01	-0.000000000000000000e+00
5.349774977497749973e+01	-0.000000000000000000e+00
5.349834983498350027e+01	-0.000000000000000000e+00
5.349894989498950082e+01	-0.000000000000000000e+00
5.349954995499550137e+01	-0.000000000000000000e+00
5.350015001500150191e+01	-0.000000000000000000e+00
5.350075007500750246e+01	-0.000000000000000000e+00
5.350135013501350301e+01	-0.000000000000000000e+00
5.350195019501950355e+01	-0.000000000000000000e+00
5.350255025502550410e+01	-0.000000000000000000e+00
5.350315031503150465e+01	-0.000000000000000000e+00
5.350375037503750519e+01	-0.000000000000000000e+00
5.350435043504350574e+01	-0.000000000000000000e+00
5.350495049504950629e+01	-0.000000000000000000e+00
5.350555055505550683e+01	-0.000000000000000000e+00
5.350615061506150738e+01	-0.000000000000000000e+00
5.350675067506750793e+01	-0.000000000000000000e+00
5.350735073507350847e+01	-0.000000000000000000e+00
5.350795079507950902e+01	-0.000000000000000000e+00
5.350855085508550957e+01	-0.000000000000000000e+00
5.350915091509151011e+01	-0.000000000000000000e+00
5.350975097509751066e+01	-0.000000000000000000e+00
5.351035103510351121e+01	-0.000000000000000000e+00
5.351095109510951175e+01	-0.000000000000000000e+00
5.351155115511551230e+01	-0.000000000000000000e+00
5.351215121512151285e+01	-0.000000000000000000e+00
5.351275127512751340e+01	-0.000000000000000000e+00
5.351335133513351394e+01	-0.000000000000000000e+00
5.351395139513951449e+01	-0.000000000000000000e+00
5.351455145514551504e+01	-0.000000000000000000e+00
5.351515151515151558e+01	-0.000000000000000000e+00
5.351575157515751613e+01	-0.000000000000000000e+00
5.351635163516351668e+01	-0.000000000000000000e+00
5.351695169516951722e+01	-0.000000000000000000e+00
5.351755175517551777e+01	-0.000000000000000000e+00
5.351815181518151832e+01	-0.000000000000000000e+00
5.351875187518751886e+01	-0.000000000000000000e+00
5.351935193519351941e+01	-0.000000000000000000e+00
5.351995199519951996e+01	-0.000000000000000000e+00
5.352055205520552050e+01	-0.000000000000000000e+00
5.352115211521152105e+01	-0.000000000000000000e+00
5.352175217521752160e+01	-0.000000000000000000e+00
5.352235223522352214e+01	-0.000000000000000000e+00
5.352295229522952269e+01	-0.000000000000000000e+00
5.352355235523552324e+01	-0.000000000000000000e+00
5.352415241524152378e+01	-0.000000000000000000e+00
5.352475247524752433e+01	-0.000000000000000000e+00
5.352535253525352488e+01	-0.000000000000000000e+00
5.352595259525952542e+01	-0.000000000000000000e+00
5.352655265526552597e+01	-0.000000000000000000e+00
5.352715271527152652e+01	-0.000000000000000000e+00
5.352775277527752706e+01	-0.000000000000000000e+00
5.352835283528352761e+01	-0.000000000000000000e+00
5.352895289528952816e+01	-0.000000000000000000e+00
5.352955295529552870e+01	-0.000000000000000000e+00
5.353015301530152925e+01	-0.000000000000000000e+00
5.353075307530752980e+01	-0.000000000000000000e+00
5.353135313531353034e+01	-0.000000000000000000e+00
5.353195319531953089e+01	-0.000000000000000000e+00
5.353255325532553144e+01	-0.000000000000000000e+00
5.353315331533153199e+01	-0.000000000000000000e+00
5.353375337533753253e+01	-0.000000000000000000e+00
5.353435343534353308e+01	-0.000000000000000000e+00
5.353495349534953363e+01	-0.000000000000000000e+00
5.353555355535553417e+01	-0.000000000000000000e+00
5.353615361536153472e+01	-0.000000000000000000e+00
5.353675367536753527e+01	-0.000000000000000000e+00
5.353735373537353581e+01	-0.000000000000000000e+00
5.353795379537953636e+01	-0.000000000000000000e+00
5.353855385538553691e+01	-0.000000000000000000e+00
5.353915391539153745e+01	-0.000000000000000000e+00
5.353975397539753800e+01	-0.000000000000000000e+00
5.354035403540353855e+01	-0.000000000000000000e+00
5.354095409540953909e+01	-0.000000000000000000e+00
5.354155415541553964e+01	-0.000000000000000000e+00
5.354215421542154019e+01	-0.000000000000000000e+00
5.354275427542754073e+01	-0.000000000000000000e+00
5.354335433543354128e+01	-0.000000000000000000e+00
5.354395439543954183e+01	-0.000000000000000000e+00
5.354455445544554237e+01	-0.000000000000000000e+00
5.354515451545154292e+01	-0.000000000000000000e+00
5.354575457545754347e+01	-0.000000000000000000e+00
5.354635463546354401e+01	-0.000000000000000000e+00
5.354695469546954456e+01	-0.000000000000000000e+00
5.354755475547554511e+01	-0.000000000000000000e+00
5.354815481548154565e+01	-0.000000000000000000e+00
5.354875487548754620e+01	-0.000000000000000000e+00
5.354935493549354675e+01	-0.000000000000000000e+00
5.354995499549954729e+01	-0.000000000000000000e+00
5.355055505550555495e+01	-0.000000000000000000e+00
5.355115511551154839e+01	-0.000000000000000000e+00
5.355175517551755604e+01	-0.000000000000000000e+00
5.355235523552354948e+01	-0.000000000000000000e+00
5.355295529552955713e+01	-0.000000000000000000e+00
5.355355535553555058e+01	-0.000000000000000000e+00
5.355415541554155823e+01	-0.000000000000000000e+00
5.355475547554755167e+01	-0.000000000000000000e+00
5.355535553555355932e+01	-0.000000000000000000e+00
5.355595559555955276e+01	-0.000000000000000000e+00
5.355655565556556041e+01	-0.000000000000000000e+00
5.355715571557155386e+01	-0.000000000000000000e+00
5.355775577557756151e+01	-0.000000000000000000e+00
5.355835583558355495e+01	-0.000000000000000000e+00
5.355895589558956260e+01	-0.000000000000000000e+00
5.355955595559555604e+01	-0.000000000000000000e+00
5.356015601560156369e+01	-0.000000000000000000e+00
5.356075607560756424e+01	-0.000000000000000000e+00
5.356135613561356479e+01	-0.000000000000000000e+00
5.356195619561956534e+01	-0.000000000000000000e+00
5.356255625562556588e+01	-0.000000000000000000e+00
5.356315631563156643e+01	-0.000000000000000000e+00
5.356375637563756698e+01	-0.000000000000000000e+00
5.356435643564356752e+01	-0.000000000000000000e+00
5.356495649564956807e+01	-0.000000000000000000e+00
5.356555655565556862e+01	-0.000000000000000000e+00
5.356615661566156916e+01	-0.000000000000000000e+00
5.356675667566756971e+01	-0.000000000000000000e+00
5.356735673567357026e+01	-0.000000000000000000e+00
5.356795679567957080e+01	-0.000000000000000000e+00
5.356855685568557135e+01	-0.000000000000000000e+00
5.356915691569157190e+01	-0.000000000000000000e+00
5.356975697569757244e+01	-0.000000000000000000e+00
5.357035703570357299e+01	-0.000000000000000000e+00
5.357095709570957354e+01	-0.000000000000000000e+00
5.357155715571557408e+01	-0.000000000000000000e+00
5.357215721572157463e+01	-0.000000000000000000e+00
5.357275727572757518e+01	-0.000000000000000000e+00
5.357335733573357572e+01	-0.000000000000000000e+00
5.357395739573957627e+01	-0.000000000000000000e+00
5.357455745574557682e+01	-0.000000000000000000e+00
5.357515751575157736e+01	-0.000000000000000000e+00
5.357575757575757791e+01	-0.000000000000000000e+00
5.357635763576357846e+01	-0.000000000000000000e+00
5.357695769576957900e+01	-0.000000000000000000e+00
5.357755775577557955e+01	-0.000000000000000000e+00
5.357815781578158010e+01	-0.000000000000000000e+00
5.357875787578758064e+01	-0.000000000000000000e+00
5.357935793579358119e+01	-0.000000000000000000e+00
5.357995799579958174e+01	-0.000000000000000000e+00
5.358055805580558228e+01	-0.000000000000000000e+00
5.358115811581158283e+01	-0.000000000000000000e+00
5.358175817581758338e+01	-0.000000000000000000e+00
5.358235823582358393e+01	-0.000000000000000000e+00
5.358295829582958447e+01	-0.000000000000000000e+00
5.358355835583558502e+01	-0.000000000000000000e+00
5.358415841584158557e+01	-0.000000000000000000e+00
5.358475847584758611e+01	-0.000000000000000000e+00
5.358535853585358666e+01	-0.000000000000000000e+00
5.358595859585958721e+01	-0.000000000000000000e+00
5.358655865586558775e+01	-0.000000000000000000e+00
5.358715871587158830e+01	-0.000000000000000000e+00
5.358775877587758885e+01	-0.000000000000000000e+00
5.358835883588358939e+01	-0.000000000000000000e+00
5.358895889588958994e+01	-0.000000000000000000e+00
5.358955895589559049e+01	-0.000000000000000000e+00
5.359015901590159103e+01	-0.000000000000000000e+00
5.359075907590759158e+01	-0.000000000000000000e+00
5.359135913591359213e+01	-0.000000000000000000e+00
5.359195919591959267e+01	-0.000000000000000000e+00
5.359255925592559322e+01	-0.000000000000000000e+00
5.359315931593159377e+01	-0.000000000000000000e+00
5.359375937593759431e+01	-0.000000000000000000e+00
5.359435943594359486e+01	-0.000000000000000000e+00
5.359495949594959541e+01	-0.000000000000000000e+00
5.359555955595559595e+01	-0.000000000000000000e+00
5.359615961596159650e+01	-0.000000000000000000e+00
5.359675967596759705e+01	-0.000000000000000000e+00
5.359735973597359759e+01	-0.000000000000000000e+00
5.359795979597959814e+01	-0.000000000000000000e+00
5.359855985598559869e+01	-0.000000000000000000e+00
5.359915991599159923e+01	-0.000000000000000000e+00
5.359975997599759978e+01	-0.000000000000000000e+00
5.360036003600360033e+01	-0.000000000000000000e+00
5.360096009600960087e+01	-0.000000000000000000e+00
5.360156015601560142e+01	-0.000000000000000000e+00
5.360216021602160197e+01	-0.000000000000000000e+00
5.360276027602760252e+01	-0.000000000000000000e+00
5.360336033603360306e+01	-0.000000000000000000e+00
5.360396039603960361e+01	-0.000000000000000000e+00
5.360456045604560416e+01	-0.000000000000000000e+00
5.360516051605160470e+01	-0.000000000000000000e+00
5.360576057605760525e+01	-0.000000000000000000e+00
5.360636063606360580e+01	-0.000000000000000000e+00
5.360696069606960634e+01	-0.000000000000000000e+00
5.360756075607560689e+01	-0.000000000000000000e+00
5.360816081608160744e+01	-0.000000000000000000e+00
5.360876087608760798e+01	-0.000000000000000000e+00
5.360936093609360853e+01	-0.000000000000000000e+00
5.360996099609960908e+01	-0.000000000000000000e+00
5.361056105610560962e+01	-0.000000000000000000e+00
5.361116111611161017e+01	-0.000000000000000000e+00
5.361176117611761072e+01	-0.000000000000000000e+00
5.361236123612361126e+01	-0.000000000000000000e+00
5.361296129612961181e+01	-0.000000000000000000e+00
5.361356135613561236e+01	-0.000000000000000000e+00
5.361416141614161290e+01	-0.000000000000000000e+00
5.361476147614761345e+01	-0.000000000000000000e+00
5.361536153615361400e+01	-0.000000000000000000e+00
5.361596159615961454e+01	-0.000000000000000000e+00
5.361656165616561509e+01	-0.000000000000000000e+00
5.361716171617161564e+01	-0.000000000000000000e+00
5.361776177617761618e+01	-0.000000000000000000e+00
5.361836183618361673e+01	-0.000000000000000000e+00
5.361896189618961728e+01	-0.000000000000000000e+00
5.361956195619561782e+01	-0.000000000000000000e+00
5.362016201620161837e+01	-0.000000000000000000e+00
5.362076207620761892e+01	-0.000000000000000000e+00
5.362136213621361946e+01	-0.000000000000000000e+00
5.362196219621962001e+01	-0.000000000000000000e+00
5.362256225622562056e+01	-0.000000000000000000e+00
5.362316231623162111e+01	-0.000000000000000000e+00
5.362376237623762165e+01	-0.000000000000000000e+00
5.362436243624362220e+01	-0.000000000000000000e+00
5.362496249624962275e+01	-0.000000000000000000e+00
5.362556255625562329e+01	-0.000000000000000000e+00
5.362616261626162384e+01	-0.000000000000000000e+00
5.362676267626762439e+01	-0.000000000000000000e+00
5.362736273627362493e+01	-0.000000000000000000e+00
5.362796279627962548e+01	-0.000000000000000000e+00
5.362856285628562603e+01	-0.000000000000000000e+00
5.362916291629162657e+01	-0.000000000000000000e+00
5.362976297629762712e+01	-0.000000000000000000e+00
5.363036303630363477e+01	-0.000000000000000000e+00
5.363096309630962821e+01	-0.000000000000000000e+00
5.363156315631563587e+01	-0.000000000000000000e+00
5.363216321632162931e+01	-0.000000000000000000e+00
5.363276327632763696e+01	-0.000000000000000000e+00
5.363336333633363040e+01	-0.000000000000000000e+00
5.363396339633963805e+01	-0.000000000000000000e+00
5.363456345634563149e+01	-0.000000000000000000e+00
5.363516351635163915e+01	-0.000000000000000000e+00
5.363576357635763259e+01	-0.000000000000000000e+00
5.363636363636364024e+01	-0.000000000000000000e+00
5.363696369636963368e+01	-0.000000000000000000e+00
5.363756375637564133e+01	-0.000000000000000000e+00
5.363816381638163477e+01	-0.000000000000000000e+00
5.363876387638764243e+01	-0.000000000000000000e+00
5.363936393639363587e+01	-0.000000000000000000e+00
5.363996399639964352e+01	-0.000000000000000000e+00
5.364056405640564407e+01	-0.000000000000000000e+00
5.364116411641164461e+01	-0.000000000000000000e+00
5.364176417641764516e+01	-0.000000000000000000e+00
5.364236423642364571e+01	-0.000000000000000000e+00
5.364296429642964625e+01	-0.000000000000000000e+00
5.364356435643564680e+01	-0.000000000000000000e+00
5.364416441644164735e+01	-0.000000000000000000e+00
5.364476447644764789e+01	-0.000000000000000000e+00
5.364536453645364844e+01	-0.000000000000000000e+00
5.364596459645964899e+01	-0.000000000000000000e+00
5.364656465646564953e+01	-0.000000000000000000e+00
5.364716471647165008e+01	-0.000000000000000000e+00
5.364776477647765063e+01	-0.000000000000000000e+00
5.364836483648365117e+01	-0.000000000000000000e+00
5.364896489648965172e+01	-0.000000000000000000e+00
5.364956495649565227e+01	-0.000000000000000000e+00
5.365016501650165281e+01	-0.000000000000000000e+00
5.365076507650765336e+01	-0.000000000000000000e+00
5.365136513651365391e+01	-0.000000000000000000e+00
5.365196519651965446e+01	-0.000000000000000000e+00
5.365256525652565500e+01	-0.000000000000000000e+00
5.365316531653165555e+01	-0.000000000000000000e+00
5.365376537653765610e+01	-0.000000000000000000e+00
5.365436543654365664e+01	-0.000000000000000000e+00
5.365496549654965719e+01	-0.000000000000000000e+00
5.365556555655565774e+01	-0.000000000000000000e+00
5.365616561656165828e+01	-0.000000000000000000e+00
5.365676567656765883e+01	-0.000000000000000000e+00
5.365736573657365938e+01	-0.000000000000000000e+00
5.365796579657965992e+01	-0.000000000000000000e+00
5.365856585658566047e+01	-0.000000000000000000e+00
5.365916591659166102e+01	-0.000000000000000000e+00
5.365976597659766156e+01	-0.000000000000000000e+00
5.366036603660366211e+01	-0.000000000000000000e+00
5.366096609660966266e+01	-0.000000000000000000e+00
5.366156615661566320e+01	-0.000000000000000000e+00
5.366216621662166375e+01	-0.000000000000000000e+00
5.366276627662766430e+01	-0.000000000000000000e+00
5.366336633663366484e+01	-0.000000000000000000e+00
5.366396639663966539e+01	-0.000000000000000000e+00
5.366456645664566594e+01	-0.000000000000000000e+00
5.366516651665166648e+01	-0.000000000000000000e+00
5.366576657665766703e+01	-0.000000000000000000e+00
5.366636663666366758e+01	-0.000000000000000000e+00
5.366696669666966812e+01	-0.000000000000000000e+00
5.366756675667566867e+01	-0.000000000000000000e+00
5.366816681668166922e+01	-0.000000000000000000e+00
5.366876687668766976e+01	-0.000000000000000000e+00
5.366936693669367031e+01	-0.000000000000000000e+00
5.366996699669967086e+01	-0.000000000000000000e+00
5.367056705670567140e+01	-0.000000000000000000e+00
5.367116711671167195e+01	-0.000000000000000000e+00
5.367176717671767250e+01	-0.000000000000000000e+00
5.367236723672367305e+01	-0.000000000000000000e+00
5.367296729672967359e+01	-0.000000000000000000e+00
5.367356735673567414e+01	-0.000000000000000000e+00
5.367416741674167469e+01	-0.000000000000000000e+00
5.367476747674767523e+01	-0.000000000000000000e+00
5.367536753675367578e+01	-0.000000000000000000e+00
5.367596759675967633e+01	-0.000000000000000000e+00
5.367656765676567687e+01	-0.000000000000000000e+00
5.367716771677167742e+01	-0.000000000000000000e+00
5.367776777677767797e+01	-0.000000000000000000e+00
5.367836783678367851e+01	-0.000000000000000000e+00
5.367896789678967906e+01	-0.000000000000000000e+00
5.367956795679567961e+01	-0.000000000000000000e+00
5.368016801680168015e+01	-0.000000000000000000e+00
5.368076807680768070e+01	-0.000000000000000000e+00
5.368136813681368125e+01	-0.000000000000000000e+00
5.368196819681968179e+01	-0.000000000000000000e+00
5.368256825682568234e+01	-0.000000000000000000e+00
5.368316831683168289e+01	-0.000000000000000000e+00
5.368376837683768343e+01	-0.000000000000000000e+00
5.368436843684368398e+01	-0.000000000000000000e+00
5.368496849684968453e+01	-0.000000000000000000e+00
5.368556855685568507e+01	-0.000000000000000000e+00
5.368616861686168562e+01	-0.000000000000000000e+00
5.368676867686768617e+01	-0.000000000000000000e+00
5.368736873687368671e+01	-0.000000000000000000e+00
5.368796879687968726e+01	-0.000000000000000000e+00
5.368856885688568781e+01	-0.000000000000000000e+00
5.368916891689168835e+01	-0.000000000000000000e+00
5.368976897689768890e+01	-0.000000000000000000e+00
5.369036903690368945e+01	-0.000000000000000000e+00
5.369096909690968999e+01	-0.000000000000000000e+00
5.369156915691569054e+01	-0.000000000000000000e+00
5.369216921692169109e+01	-0.000000000000000000e+00
5.369276927692769164e+01	-0.000000000000000000e+00
5.369336933693369218e+01	-0.000000000000000000e+00
5.369396939693969273e+01	-0.000000000000000000e+00
5.369456945694569328e+01	-0.000000000000000000e+00
5.369516951695169382e+01	-0.000000000000000000e+00
5.369576957695769437e+01	-0.000000000000000000e+00
5.369636963696369492e+01	-0.000000000000000000e+00
5.369696969696969546e+01	-0.000000000000000000e+00
5.369756975697569601e+01	-0.000000000000000000e+00
5.369816981698169656e+01	-0.000000000000000000e+00
5.369876987698769710e+01	-0.000000000000000000e+00
5.369936993699369765e+01	-0.000000000000000000e+00
5.369996999699969820e+01	-0.000000000000000000e+00
5.370057005700569874e+01	-0.000000000000000000e+00
5.370117011701169929e+01	-0.000000000000000000e+00
5.370177017701769984e+01	-0.000000000000000000e+00
5.370237023702370038e+01	-0.000000000000000000e+00
5.370297029702970093e+01	-0.000000000000000000e+00
5.370357035703570148e+01	-0.000000000000000000e+00
5.370417041704170202e+01	-0.000000000000000000e+00
5.370477047704770257e+01	-0.000000000000000000e+00
5.370537053705370312e+01	-0.000000000000000000e+00
5.370597059705970366e+01	-0.000000000000000000e+00
5.370657065706570421e+01	-0.000000000000000000e+00
5.370717071707170476e+01	-0.000000000000000000e+00
5.370777077707770530e+01	-0.000000000000000000e+00
5.370837083708370585e+01	-0.000000000000000000e+00
5.370897089708970640e+01	-0.000000000000000000e+00
5.370957095709570694e+01	-0.000000000000000000e+00
5.371017101710171460e+01	-0.000000000000000000e+00
5.371077107710770804e+01	-0.000000000000000000e+00
5.371137113711371569e+01	-0.000000000000000000e+00
5.371197119711970913e+01	-0.000000000000000000e+00
5.371257125712571678e+01	-0.000000000000000000e+00
5.371317131713171023e+01	-0.000000000000000000e+00
5.371377137713771788e+01	-0.000000000000000000e+00
5.371437143714371132e+01	-0.000000000000000000e+00
5.371497149714971897e+01	-0.000000000000000000e+00
5.371557155715571241e+01	-0.000000000000000000e+00
5.371617161716172006e+01	-0.000000000000000000e+00
5.371677167716771351e+01	-0.000000000000000000e+00
5.371737173717372116e+01	-0.000000000000000000e+00
5.371797179717971460e+01	-0.000000000000000000e+00
5.371857185718572225e+01	-0.000000000000000000e+00
5.371917191719171569e+01	-0.000000000000000000e+00
5.371977197719772334e+01	-0.000000000000000000e+00
5.372037203720372389e+01	-0.000000000000000000e+00
5.372097209720972444e+01	-0.000000000000000000e+00
5.372157215721572499e+01	-0.000000000000000000e+00
5.372217221722172553e+01	-0.000000000000000000e+00
5.372277227722772608e+01	-0.000000000000000000e+00
5.372337233723372663e+01	-0.000000000000000000e+00
5.372397239723972717e+01	-0.000000000000000000e+00
5.372457245724572772e+01	-0.000000000000000000e+00
5.372517251725172827e+01	-0.000000000000000000e+00
5.372577257725772881e+01	-0.000000000000000000e+00
5.372637263726372936e+01	-0.000000000000000000e+00
5.372697269726972991e+01	-0.000000000000000000e+00
5.372757275727573045e+01	-0.000000000000000000e+00
5.372817281728173100e+01	-0.000000000000000000e+00
5.372877287728773155e+01	-0.000000000000000000e+00
5.372937293729373209e+01	-0.000000000000000000e+00
5.372997299729973264e+01	-0.000000000000000000e+00
5.373057305730573319e+01	-0.000000000000000000e+00
5.373117311731173373e+01	-0.000000000000000000e+00
5.373177317731773428e+01	-0.000000000000000000e+00
5.373237323732373483e+01	-0.000000000000000000e+00
5.373297329732973537e+01	-0.000000000000000000e+00
5.373357335733573592e+01	-0.000000000000000000e+00
5.373417341734173647e+01	-0.000000000000000000e+00
5.373477347734773701e+01	-0.000000000000000000e+00
5.373537353735373756e+01	-0.000000000000000000e+00
5.373597359735973811e+01	-0.000000000000000000e+00
5.373657365736573865e+01	-0.000000000000000000e+00
5.373717371737173920e+01	-0.000000000000000000e+00
5.373777377737773975e+01	-0.000000000000000000e+00
5.373837383738374029e+01	-0.000000000000000000e+00
5.373897389738974084e+01	-0.000000000000000000e+00
5.373957395739574139e+01	-0.000000000000000000e+00
5.374017401740174193e+01	-0.000000000000000000e+00
5.374077407740774248e+01	-0.000000000000000000e+00
5.374137413741374303e+01	-0.000000000000000000e+00
5.374197419741974358e+01	-0.000000000000000000e+00
5.374257425742574412e+01	-0.000000000000000000e+00
5.374317431743174467e+01	-0.000000000000000000e+00
5.374377437743774522e+01	-0.000000000000000000e+00
5.374437443744374576e+01	-0.000000000000000000e+00
5.374497449744974631e+01	-0.000000000000000000e+00
5.374557455745574686e+01	-0.000000000000000000e+00
5.374617461746174740e+01	-0.000000000000000000e+00
5.374677467746774795e+01	-0.000000000000000000e+00
5.374737473747374850e+01	-0.000000000000000000e+00
5.374797479747974904e+01	-0.000000000000000000e+00
5.374857485748574959e+01	-0.000000000000000000e+00
5.374917491749175014e+01	-0.000000000000000000e+00
5.374977497749775068e+01	-0.000000000000000000e+00
5.375037503750375123e+01	-0.000000000000000000e+00
5.375097509750975178e+01	-0.000000000000000000e+00
5.375157515751575232e+01	-0.000000000000000000e+00
5.375217521752175287e+01	-0.000000000000000000e+00
5.375277527752775342e+01	-0.000000000000000000e+00
5.375337533753375396e+01	-0.000000000000000000e+00
5.375397539753975451e+01	-0.000000000000000000e+00
5.375457545754575506e+01	-0.000000000000000000e+00
5.375517551755175560e+01	-0.000000000000000000e+00
5.375577557755775615e+01	-0.000000000000000000e+00
5.375637563756375670e+01	-0.000000000000000000e+00
5.375697569756975724e+01	-0.000000000000000000e+00
5.375757575757575779e+01	-0.000000000000000000e+00
5.375817581758175834e+01	-0.000000000000000000e+00
5.375877587758775888e+01	-0.000000000000000000e+00
5.375937593759375943e+01	-0.000000000000000000e+00
5.375997599759975998e+01	-0.000000000000000000e+00
5.376057605760576052e+01	-0.000000000000000000e+00
5.376117611761176107e+01	-0.000000000000000000e+00
5.376177617761776162e+01	-0.000000000000000000e+00
5.376237623762376217e+01	-0.000000000000000000e+00
5.376297629762976271e+01	-0.000000000000000000e+00
5.376357635763576326e+01	-0.000000000000000000e+00
5.376417641764176381e+01	-0.000000000000000000e+00
5.376477647764776435e+01	-0.000000000000000000e+00
5.376537653765376490e+01	-0.000000000000000000e+00
5.376597659765976545e+01	-0.000000000000000000e+00
5.376657665766576599e+01	-0.000000000000000000e+00
5.376717671767176654e+01	-0.000000000000000000e+00
5.376777677767776709e+01	-0.000000000000000000e+00
5.376837683768376763e+01	-0.000000000000000000e+00
5.376897689768976818e+01	-0.000000000000000000e+00
5.376957695769576873e+01	-0.000000000000000000e+00
5.377017701770176927e+01	-0.000000000000000000e+00
5.377077707770776982e+01	-0.000000000000000000e+00
5.377137713771377037e+01	-0.000000000000000000e+00
5.377197719771977091e+01	-0.000000000000000000e+00
5.377257725772577146e+01	-0.000000000000000000e+00
5.377317731773177201e+01	-0.000000000000000000e+00
5.377377737773777255e+01	-0.000000000000000000e+00
5.377437743774377310e+01	-0.000000000000000000e+00
5.377497749774977365e+01	-0.000000000000000000e+00
5.377557755775577419e+01	-0.000000000000000000e+00
5.377617761776177474e+01	-0.000000000000000000e+00
5.377677767776777529e+01	-0.000000000000000000e+00
5.377737773777377583e+01	-0.000000000000000000e+00
5.377797779777977638e+01	-0.000000000000000000e+00
5.377857785778577693e+01	-0.000000000000000000e+00
5.377917791779177747e+01	-0.000000000000000000e+00
5.377977797779777802e+01	-0.000000000000000000e+00
5.378037803780377857e+01	-0.000000000000000000e+00
5.378097809780977911e+01	-0.000000000000000000e+00
5.378157815781577966e+01	-0.000000000000000000e+00
5.378217821782178021e+01	-0.000000000000000000e+00
5.378277827782778076e+01	-0.000000000000000000e+00
5.378337833783378130e+01	-0.000000000000000000e+00
5.378397839783978185e+01	-0.000000000000000000e+00
5.378457845784578240e+01	-0.000000000000000000e+00
5.378517851785178294e+01	-0.000000000000000000e+00
5.378577857785778349e+01	-0.000000000000000000e+00
5.378637863786378404e+01	-0.000000000000000000e+00
5.378697869786978458e+01	-0.000000000000000000e+00
5.378757875787578513e+01	-0.000000000000000000e+00
5.378817881788178568e+01	-0.000000000000000000e+00
5.378877887788778622e+01	-0.000000000000000000e+00
5.378937893789378677e+01	-0.000000000000000000e+00
5.378997899789979442e+01	-0.000000000000000000e+00
5.379057905790578786e+01	-0.000000000000000000e+00
5.379117911791179552e+01	-0.000000000000000000e+00
5.379177917791778896e+01	-0.000000000000000000e+00
5.379237923792379661e+01	-0.000000000000000000e+00
5.379297929792979005e+01	-0.000000000000000000e+00
5.379357935793579770e+01	-0.000000000000000000e+00
5.379417941794179114e+01	-0.000000000000000000e+00
5.379477947794779880e+01	-0.000000000000000000e+00
5.379537953795379224e+01	-0.000000000000000000e+00
5.379597959795979989e+01	-0.000000000000000000e+00
5.379657965796579333e+01	-0.000000000000000000e+00
5.379717971797180098e+01	-0.000000000000000000e+00
5.379777977797779442e+01	-0.000000000000000000e+00
5.379837983798380208e+01	-0.000000000000000000e+00
5.379897989798979552e+01	-0.000000000000000000e+00
5.379957995799580317e+01	-0.000000000000000000e+00
5.380018001800180372e+01	-0.000000000000000000e+00
5.380078007800780426e+01	-0.000000000000000000e+00
5.380138013801380481e+01	-0.000000000000000000e+00
5.380198019801980536e+01	-0.000000000000000000e+00
5.380258025802580590e+01	-0.000000000000000000e+00
5.380318031803180645e+01	-0.000000000000000000e+00
5.380378037803780700e+01	-0.000000000000000000e+00
5.380438043804380754e+01	-0.000000000000000000e+00
5.380498049804980809e+01	-0.000000000000000000e+00
5.380558055805580864e+01	-0.000000000000000000e+00
5.380618061806180918e+01	-0.000000000000000000e+00
5.380678067806780973e+01	-0.000000000000000000e+00
5.380738073807381028e+01	-0.000000000000000000e+00
5.380798079807981082e+01	-0.000000000000000000e+00
5.380858085808581137e+01	-0.000000000000000000e+00
5.380918091809181192e+01	-0.000000000000000000e+00
5.380978097809781246e+01	-0.000000000000000000e+00
5.381038103810381301e+01	-0.000000000000000000e+00
5.381098109810981356e+01	-0.000000000000000000e+00
5.381158115811581411e+01	-0.000000000000000000e+00
5.381218121812181465e+01	-0.000000000000000000e+00
5.381278127812781520e+01	-0.000000000000000000e+00
5.381338133813381575e+01	-0.000000000000000000e+00
5.381398139813981629e+01	-0.000000000000000000e+00
5.381458145814581684e+01	-0.000000000000000000e+00
5.381518151815181739e+01	-0.000000000000000000e+00
5.381578157815781793e+01	-0.000000000000000000e+00
5.381638163816381848e+01	-0.000000000000000000e+00
5.381698169816981903e+01	-0.000000000000000000e+00
5.381758175817581957e+01	-0.000000000000000000e+00
5.381818181818182012e+01	-0.000000000000000000e+00
5.381878187818782067e+01	-0.000000000000000000e+00
5.381938193819382121e+01	-0.000000000000000000e+00
5.381998199819982176e+01	-0.000000000000000000e+00
5.382058205820582231e+01	-0.000000000000000000e+00
5.382118211821182285e+01	-0.000000000000000000e+00
5.382178217821782340e+01	-0.000000000000000000e+00
5.382238223822382395e+01	-0.000000000000000000e+00
5.382298229822982449e+01	-0.000000000000000000e+00
5.382358235823582504e+01	-0.000000000000000000e+00
5.382418241824182559e+01	-0.000000000000000000e+00
5.382478247824782613e+01	-0.000000000000000000e+00
5.382538253825382668e+01	-0.000000000000000000e+00
5.382598259825982723e+01	-0.000000000000000000e+00
5.382658265826582777e+01	-0.000000000000000000e+00
5.382718271827182832e+01	-0.000000000000000000e+00
5.382778277827782887e+01	-0.000000000000000000e+00
5.382838283828382941e+01	-0.000000000000000000e+00
5.382898289828982996e+01	-0.000000000000000000e+00
5.382958295829583051e+01	-0.000000000000000000e+00
5.383018301830183105e+01	-0.000000000000000000e+00
5.383078307830783160e+01	-0.000000000000000000e+00
5.383138313831383215e+01	-0.000000000000000000e+00
5.383198319831983270e+01	-0.000000000000000000e+00
5.383258325832583324e+01	-0.000000000000000000e+00
5.383318331833183379e+01	-0.000000000000000000e+00
5.383378337833783434e+01	-0.000000000000000000e+00
5.383438343834383488e+01	-0.000000000000000000e+00
5.383498349834983543e+01	-0.000000000000000000e+00
5.383558355835583598e+01	-0.000000000000000000e+00
5.383618361836183652e+01	-0.000000000000000000e+00
5.383678367836783707e+01	-0.000000000000000000e+00
5.383738373837383762e+01	-0.000000000000000000e+00
5.383798379837983816e+01	-0.000000000000000000e+00
5.383858385838583871e+01	-0.000000000000000000e+00
5.383918391839183926e+01	-0.000000000000000000e+00
5.383978397839783980e+01	-0.000000000000000000e+00
5.384038403840384035e+01	-0.000000000000000000e+00
5.384098409840984090e+01	-0.000000000000000000e+00
5.384158415841584144e+01	-0.000000000000000000e+00
5.384218421842184199e+01	-0.000000000000000000e+00
5.384278427842784254e+01	-0.000000000000000000e+00
5.384338433843384308e+01	-0.000000000000000000e+00
5.384398439843984363e+01	-0.000000000000000000e+00
5.384458445844584418e+01	-0.000000000000000000e+00
5.384518451845184472e+01	-0.000000000000000000e+00
5.384578457845784527e+01	-0.000000000000000000e+00
5.384638463846384582e+01	-0.000000000000000000e+00
5.384698469846984636e+01	-0.000000000000000000e+00
5.384758475847584691e+01	-0.000000000000000000e+00
5.384818481848184746e+01	-0.000000000000000000e+00
5.384878487848784800e+01	-0.000000000000000000e+00
5.384938493849384855e+01	-0.000000000000000000e+00
5.384998499849984910e+01	-0.000000000000000000e+00
5.385058505850584964e+01	-0.000000000000000000e+00
5.385118511851185019e+01	-0.000000000000000000e+00
5.385178517851785074e+01	-0.000000000000000000e+00
5.385238523852385129e+01	-0.000000000000000000e+00
5.385298529852985183e+01	-0.000000000000000000e+00
5.385358535853585238e+01	-0.000000000000000000e+00
5.385418541854185293e+01	-0.000000000000000000e+00
5.385478547854785347e+01	-0.000000000000000000e+00
5.385538553855385402e+01	-0.000000000000000000e+00
5.385598559855985457e+01	-0.000000000000000000e+00
5.385658565856585511e+01	-0.000000000000000000e+00
5.385718571857185566e+01	-0.000000000000000000e+00
5.385778577857785621e+01	-0.000000000000000000e+00
5.385838583858385675e+01	-0.000000000000000000e+00
5.385898589858985730e+01	-0.000000000000000000e+00
5.385958595859585785e+01	-0.000000000000000000e+00
5.386018601860185839e+01	-0.000000000000000000e+00
5.386078607860785894e+01	-0.000000000000000000e+00
5.386138613861385949e+01	-0.000000000000000000e+00
5.386198619861986003e+01	-0.000000000000000000e+00
5.386258625862586058e+01	-0.000000000000000000e+00
5.386318631863186113e+01	-0.000000000000000000e+00
5.386378637863786167e+01	-0.000000000000000000e+00
5.386438643864386222e+01	-0.000000000000000000e+00
5.386498649864986277e+01	-0.000000000000000000e+00
5.386558655865586331e+01	-0.000000000000000000e+00
5.386618661866186386e+01	-0.000000000000000000e+00
5.386678667866786441e+01	-0.000000000000000000e+00
5.386738673867386495e+01	-0.000000000000000000e+00
5.386798679867986550e+01	-0.000000000000000000e+00
5.386858685868586605e+01	-0.000000000000000000e+00
5.386918691869186659e+01	-0.000000000000000000e+00
5.386978697869786714e+01	-0.000000000000000000e+00
5.387038703870386769e+01	-0.000000000000000000e+00
5.387098709870987534e+01	-0.000000000000000000e+00
5.387158715871586878e+01	-0.000000000000000000e+00
5.387218721872187643e+01	-0.000000000000000000e+00
5.387278727872786988e+01	-0.000000000000000000e+00
5.387338733873387753e+01	-0.000000000000000000e+00
5.387398739873987097e+01	-0.000000000000000000e+00
5.387458745874587862e+01	-0.000000000000000000e+00
5.387518751875187206e+01	-0.000000000000000000e+00
5.387578757875787971e+01	-0.000000000000000000e+00
5.387638763876387316e+01	-0.000000000000000000e+00
5.387698769876988081e+01	-0.000000000000000000e+00
5.387758775877587425e+01	-0.000000000000000000e+00
5.387818781878188190e+01	-0.000000000000000000e+00
5.387878787878787534e+01	-0.000000000000000000e+00
5.387938793879388300e+01	-0.000000000000000000e+00
5.387998799879988354e+01	-0.000000000000000000e+00
5.388058805880588409e+01	-0.000000000000000000e+00
5.388118811881188464e+01	-0.000000000000000000e+00
5.388178817881788518e+01	-0.000000000000000000e+00
5.388238823882388573e+01	-0.000000000000000000e+00
5.388298829882988628e+01	-0.000000000000000000e+00
5.388358835883588682e+01	-0.000000000000000000e+00
5.388418841884188737e+01	-0.000000000000000000e+00
5.388478847884788792e+01	-0.000000000000000000e+00
5.388538853885388846e+01	-0.000000000000000000e+00
5.388598859885988901e+01	-0.000000000000000000e+00
5.388658865886588956e+01	-0.000000000000000000e+00
5.388718871887189010e+01	-0.000000000000000000e+00
5.388778877887789065e+01	-0.000000000000000000e+00
5.388838883888389120e+01	-0.000000000000000000e+00
5.388898889888989174e+01	-0.000000000000000000e+00
5.388958895889589229e+01	-0.000000000000000000e+00
5.389018901890189284e+01	-0.000000000000000000e+00
5.389078907890789338e+01	-0.000000000000000000e+00
5.389138913891389393e+01	-0.000000000000000000e+00
5.389198919891989448e+01	-0.000000000000000000e+00
5.389258925892589502e+01	-0.000000000000000000e+00
5.389318931893189557e+01	-0.000000000000000000e+00
5.389378937893789612e+01	-0.000000000000000000e+00
5.389438943894389666e+01	-0.000000000000000000e+00
5.389498949894989721e+01	-0.000000000000000000e+00
5.389558955895589776e+01	-0.000000000000000000e+00
5.389618961896189830e+01	-0.000000000000000000e+00
5.389678967896789885e+01	-0.000000000000000000e+00
5.389738973897389940e+01	-0.000000000000000000e+00
5.389798979897989994e+01	-0.000000000000000000e+00
5.389858985898590049e+01	-0.000000000000000000e+00
5.389918991899190104e+01	-0.000000000000000000e+00
5.389978997899790158e+01	-0.000000000000000000e+00
5.390039003900390213e+01	-0.000000000000000000e+00
5.390099009900990268e+01	-0.000000000000000000e+00
5.390159015901590323e+01	-0.000000000000000000e+00
5.390219021902190377e+01	-0.000000000000000000e+00
5.390279027902790432e+01	-0.000000000000000000e+00
5.390339033903390487e+01	-0.000000000000000000e+00
5.390399039903990541e+01	-0.000000000000000000e+00
5.390459045904590596e+01	-0.000000000000000000e+00
5.390519051905190651e+01	-0.000000000000000000e+00
5.390579057905790705e+01	-0.000000000000000000e+00
5.390639063906390760e+01	-0.000000000000000000e+00
5.390699069906990815e+01	-0.000000000000000000e+00
5.390759075907590869e+01	-0.000000000000000000e+00
5.390819081908190924e+01	-0.000000000000000000e+00
5.390879087908790979e+01	-0.000000000000000000e+00
5.390939093909391033e+01	-0.000000000000000000e+00
5.390999099909991088e+01	-0.000000000000000000e+00
5.391059105910591143e+01	-0.000000000000000000e+00
5.391119111911191197e+01	-0.000000000000000000e+00
5.391179117911791252e+01	-0.000000000000000000e+00
5.391239123912391307e+01	-0.000000000000000000e+00
5.391299129912991361e+01	-0.000000000000000000e+00
5.391359135913591416e+01	-0.000000000000000000e+00
5.391419141914191471e+01	-0.000000000000000000e+00
5.391479147914791525e+01	-0.000000000000000000e+00
5.391539153915391580e+01	-0.000000000000000000e+00
5.391599159915991635e+01	-0.000000000000000000e+00
5.391659165916591689e+01	-0.000000000000000000e+00
5.391719171917191744e+01	-0.000000000000000000e+00
5.391779177917791799e+01	-0.000000000000000000e+00
5.391839183918391853e+01	-0.000000000000000000e+00
5.391899189918991908e+01	-0.000000000000000000e+00
5.391959195919591963e+01	-0.000000000000000000e+00
5.392019201920192017e+01	-0.000000000000000000e+00
5.392079207920792072e+01	-0.000000000000000000e+00
5.392139213921392127e+01	-0.000000000000000000e+00
5.392199219921992182e+01	-0.000000000000000000e+00
5.392259225922592236e+01	-0.000000000000000000e+00
5.392319231923192291e+01	-0.000000000000000000e+00
5.392379237923792346e+01	-0.000000000000000000e+00
5.392439243924392400e+01	-0.000000000000000000e+00
5.392499249924992455e+01	-0.000000000000000000e+00
5.392559255925592510e+01	-0.000000000000000000e+00
5.392619261926192564e+01	-0.000000000000000000e+00
5.392679267926792619e+01	-0.000000000000000000e+00
5.392739273927392674e+01	-0.000000000000000000e+00
5.392799279927992728e+01	-0.000000000000000000e+00
5.392859285928592783e+01	-0.000000000000000000e+00
5.392919291929192838e+01	-0.000000000000000000e+00
5.392979297929792892e+01	-0.000000000000000000e+00
5.393039303930392947e+01	-0.000000000000000000e+00
5.393099309930993002e+01	-0.000000000000000000e+00
5.393159315931593056e+01	-0.000000000000000000e+00
5.393219321932193111e+01	-0.000000000000000000e+00
5.393279327932793166e+01	-0.000000000000000000e+00
5.393339333933393220e+01	-0.000000000000000000e+00
5.393399339933993275e+01	-0.000000000000000000e+00
5.393459345934593330e+01	-0.000000000000000000e+00
5.393519351935193384e+01	-0.000000000000000000e+00
5.393579357935793439e+01	-0.000000000000000000e+00
5.393639363936393494e+01	-0.000000000000000000e+00
5.393699369936993548e+01	-0.000000000000000000e+00
5.393759375937593603e+01	-0.000000000000000000e+00
5.393819381938193658e+01	-0.000000000000000000e+00
5.393879387938793712e+01	-0.000000000000000000e+00
5.393939393939393767e+01	-0.000000000000000000e+00
5.393999399939993822e+01	-0.000000000000000000e+00
5.394059405940593876e+01	-0.000000000000000000e+00
5.394119411941193931e+01	-0.000000000000000000e+00
5.394179417941793986e+01	-0.000000000000000000e+00
5.394239423942394041e+01	-0.000000000000000000e+00
5.394299429942994095e+01	-0.000000000000000000e+00
5.394359435943594150e+01	-0.000000000000000000e+00
5.394419441944194205e+01	-0.000000000000000000e+00
5.394479447944794259e+01	-0.000000000000000000e+00
5.394539453945394314e+01	-0.000000000000000000e+00
5.394599459945994369e+01	-0.000000000000000000e+00
5.394659465946594423e+01	-0.000000000000000000e+00
5.394719471947194478e+01	-0.000000000000000000e+00
5.394779477947794533e+01	-0.000000000000000000e+00
5.394839483948394587e+01	-0.000000000000000000e+00
5.394899489948994642e+01	-0.000000000000000000e+00
5.394959495949594697e+01	-0.000000000000000000e+00
5.395019501950194751e+01	-0.000000000000000000e+00
5.395079507950795517e+01	-0.000000000000000000e+00
5.395139513951394861e+01	-0.000000000000000000e+00
5.395199519951995626e+01	-0.000000000000000000e+00
5.395259525952594970e+01	-0.000000000000000000e+00
5.395319531953195735e+01	-0.000000000000000000e+00
5.395379537953795079e+01	-0.000000000000000000e+00
5.395439543954395845e+01	-0.000000000000000000e+00
5.395499549954995189e+01	-0.000000000000000000e+00
5.395559555955595954e+01	-0.000000000000000000e+00
5.395619561956195298e+01	-0.000000000000000000e+00
5.395679567956796063e+01	-0.000000000000000000e+00
5.395739573957395407e+01	-0.000000000000000000e+00
5.395799579957996173e+01	-0.000000000000000000e+00
5.395859585958595517e+01	-0.000000000000000000e+00
5.395919591959196282e+01	-0.000000000000000000e+00
5.395979597959796337e+01	-0.000000000000000000e+00
5.396039603960396391e+01	-0.000000000000000000e+00
5.396099609960996446e+01	-0.000000000000000000e+00
5.396159615961596501e+01	-0.000000000000000000e+00
5.396219621962196555e+01	-0.000000000000000000e+00
5.396279627962796610e+01	-0.000000000000000000e+00
5.396339633963396665e+01	-0.000000000000000000e+00
5.396399639963996719e+01	-0.000000000000000000e+00
5.396459645964596774e+01	-0.000000000000000000e+00
5.396519651965196829e+01	-0.000000000000000000e+00
5.396579657965796883e+01	-0.000000000000000000e+00
5.396639663966396938e+01	-0.000000000000000000e+00
5.396699669966996993e+01	-0.000000000000000000e+00
5.396759675967597047e+01	-0.000000000000000000e+00
5.396819681968197102e+01	-0.000000000000000000e+00
5.396879687968797157e+01	-0.000000000000000000e+00
5.396939693969397212e+01	-0.000000000000000000e+00
5.396999699969997266e+01	-0.000000000000000000e+00
5.397059705970597321e+01	-0.000000000000000000e+00
5.397119711971197376e+01	-0.000000000000000000e+00
5.397179717971797430e+01	-0.000000000000000000e+00
5.397239723972397485e+01	-0.000000000000000000e+00
5.397299729972997540e+01	-0.000000000000000000e+00
5.397359735973597594e+01	-0.000000000000000000e+00
5.397419741974197649e+01	-0.000000000000000000e+00
5.397479747974797704e+01	-0.000000000000000000e+00
5.397539753975397758e+01	-0.000000000000000000e+00
5.397599759975997813e+01	-0.000000000000000000e+00
5.397659765976597868e+01	-0.000000000000000000e+00
5.397719771977197922e+01	-0.000000000000000000e+00
5.397779777977797977e+01	-0.000000000000000000e+00
5.397839783978398032e+01	-0.000000000000000000e+00
5.397899789978998086e+01	-0.000000000000000000e+00
5.397959795979598141e+01	-0.000000000000000000e+00
5.398019801980198196e+01	-0.000000000000000000e+00
5.398079807980798250e+01	-0.000000000000000000e+00
5.398139813981398305e+01	-0.000000000000000000e+00
5.398199819981998360e+01	-0.000000000000000000e+00
5.398259825982598414e+01	-0.000000000000000000e+00
5.398319831983198469e+01	-0.000000000000000000e+00
5.398379837983798524e+01	-0.000000000000000000e+00
5.398439843984398578e+01	-0.000000000000000000e+00
5.398499849984998633e+01	-0.000000000000000000e+00
5.398559855985598688e+01	-0.000000000000000000e+00
5.398619861986198742e+01	-0.000000000000000000e+00
5.398679867986798797e+01	-0.000000000000000000e+00
5.398739873987398852e+01	-0.000000000000000000e+00
5.398799879987998906e+01	-0.000000000000000000e+00
5.398859885988598961e+01	-0.000000000000000000e+00
5.398919891989199016e+01	-0.000000000000000000e+00
5.398979897989799071e+01	-0.000000000000000000e+00
5.399039903990399125e+01	-0.000000000000000000e+00
5.399099909990999180e+01	-0.000000000000000000e+00
5.399159915991599235e+01	-0.000000000000000000e+00
5.399219921992199289e+01	-0.000000000000000000e+00
5.399279927992799344e+01	-0.000000000000000000e+00
5.399339933993399399e+01	-0.000000000000000000e+00
5.399399939993999453e+01	-0.000000000000000000e+00
5.399459945994599508e+01	-0.000000000000000000e+00
5.399519951995199563e+01	-0.000000000000000000e+00
5.399579957995799617e+01	-0.000000000000000000e+00
5.399639963996399672e+01	-0.000000000000000000e+00
5.399699969996999727e+01	-0.000000000000000000e+00
5.399759975997599781e+01	-0.000000000000000000e+00
5.399819981998199836e+01	-0.000000000000000000e+00
5.399879987998799891e+01	-0.000000000000000000e+00
5.399939993999399945e+01	-0.000000000000000000e+00
5.400000000000000000e+01	-0.000000000000000000e+00


==> data/20170620simAnisotopGtensorCrossrelax/crossRelaxNVC13P1N14simpleP1_deu2_0MHz.dat <==
4.800000000000000000e+01	-0.000000000000000000e+00
4.800060006000600055e+01	-0.000000000000000000e+00
4.800120012001200109e+01	-0.000000000000000000e+00
4.800180018001800164e+01	-0.000000000000000000e+00
4.800240024002400219e+01	-0.000000000000000000e+00
4.800300030003000273e+01	-0.000000000000000000e+00
4.800360036003600328e+01	-0.000000000000000000e+00
4.800420042004200383e+01	-0.000000000000000000e+00
4.800480048004800437e+01	-0.000000000000000000e+00
4.800540054005400492e+01	-0.000000000000000000e+00
4.800600060006000547e+01	-0.000000000000000000e+00
4.800660066006600601e+01	-0.000000000000000000e+00
4.800720072007200656e+01	-0.000000000000000000e+00
4.800780078007800711e+01	-0.000000000000000000e+00
4.800840084008400765e+01	-0.000000000000000000e+00
4.800900090009000820e+01	-0.000000000000000000e+00
4.800960096009600875e+01	-0.000000000000000000e+00
4.801020102010200929e+01	-0.000000000000000000e+00
4.801080108010800984e+01	-0.000000000000000000e+00
4.801140114011401039e+01	-0.000000000000000000e+00
4.801200120012001094e+01	-0.000000000000000000e+00
4.801260126012601148e+01	-0.000000000000000000e+00
4.801320132013201203e+01	-0.000000000000000000e+00
4.801380138013801258e+01	-0.000000000000000000e+00
4.801440144014401312e+01	-0.000000000000000000e+00
4.801500150015001367e+01	-0.000000000000000000e+00
4.801560156015601422e+01	-0.000000000000000000e+00
4.801620162016201476e+01	-0.000000000000000000e+00
4.801680168016801531e+01	-0.000000000000000000e+00
4.801740174017401586e+01	-0.000000000000000000e+00
4.801800180018001640e+01	-0.000000000000000000e+00
4.801860186018601695e+01	-0.000000000000000000e+00
4.801920192019201750e+01	-0.000000000000000000e+00
4.801980198019801804e+01	-0.000000000000000000e+00
4.802040204020401859e+01	-0.000000000000000000e+00
4.802100210021001914e+01	-0.000000000000000000e+00
4.802160216021601968e+01	-0.000000000000000000e+00
4.802220222022202023e+01	-0.000000000000000000e+00
4.802280228022802078e+01	-0.000000000000000000e+00
4.802340234023402132e+01	-0.000000000000000000e+00
4.802400240024002187e+01	-0.000000000000000000e+00
4.802460246024602242e+01	-0.000000000000000000e+00
4.802520252025202296e+01	-0.000000000000000000e+00
4.802580258025802351e+01	-0.000000000000000000e+00
4.802640264026402406e+01	-0.000000000000000000e+00
4.802700270027002460e+01	-0.000000000000000000e+00
4.802760276027602515e+01	-0.000000000000000000e+00
4.802820282028202570e+01	-0.000000000000000000e+00
4.802880288028802624e+01	-0.000000000000000000e+00
4.802940294029402679e+01	-0.000000000000000000e+00
4.803000300030002734e+01	-0.000000000000000000e+00
4.803060306030602788e+01	-0.000000000000000000e+00
4.803120312031202843e+01	-0.000000000000000000e+00
4.803180318031802898e+01	-0.000000000000000000e+00
4.803240324032402953e+01	-0.000000000000000000e+00
4.803300330033003007e+01	-0.000000000000000000e+00
4.803360336033603062e+01	-0.000000000000000000e+00
4.803420342034203117e+01	-0.000000000000000000e+00
4.803480348034803171e+01	-0.000000000000000000e+00
4.803540354035403226e+01	-0.000000000000000000e+00
4.803600360036003281e+01	-0.000000000000000000e+00
4.803660366036603335e+01	-0.000000000000000000e+00
4.803720372037203390e+01	-0.000000000000000000e+00
4.803780378037803445e+01	-0.000000000000000000e+00
4.803840384038403499e+01	-0.000000000000000000e+00
4.803900390039003554e+01	-0.000000000000000000e+00
4.803960396039603609e+01	-0.000000000000000000e+00
4.804020402040204374e+01	-0.000000000000000000e+00
4.804080408040804429e+01	-0.000000000000000000e+00
4.804140414041404483e+01	-0.000000000000000000e+00
4.804200420042004538e+01	-0.000000000000000000e+00
4.804260426042604593e+01	-0.000000000000000000e+00
4.804320432043204647e+01	-0.000000000000000000e+00
4.804380438043804702e+01	-0.000000000000000000e+00
4.804440444044404757e+01	-0.000000000000000000e+00
4.804500450045004811e+01	-0.000000000000000000e+00
4.804560456045604866e+01	-0.000000000000000000e+00
4.804620462046204921e+01	-0.000000000000000000e+00
4.804680468046804975e+01	-0.000000000000000000e+00
4.804740474047405030e+01	-0.000000000000000000e+00
4.804800480048005085e+01	-0.000000000000000000e+00
4.804860486048605139e+01	-0.000000000000000000e+00
4.804920492049205194e+01	-0.000000000000000000e+00
4.804980498049805249e+01	-0.000000000000000000e+00
4.805040504050405303e+01	-0.000000000000000000e+00
4.805100510051005358e+01	-0.000000000000000000e+00
4.805160516051605413e+01	-0.000000000000000000e+00
4.805220522052205467e+01	-0.000000000000000000e+00
4.805280528052805522e+01	-0.000000000000000000e+00
4.805340534053405577e+01	-0.000000000000000000e+00
4.805400540054005631e+01	-0.000000000000000000e+00
4.805460546054605686e+01	-0.000000000000000000e+00
4.805520552055205741e+01	-0.000000000000000000e+00
4.805580558055805795e+01	-0.000000000000000000e+00
4.805640564056405850e+01	-0.000000000000000000e+00
4.805700570057005905e+01	-0.000000000000000000e+00
4.805760576057605959e+01	-0.000000000000000000e+00
4.805820582058206014e+01	-0.000000000000000000e+00
4.805880588058806069e+01	-0.000000000000000000e+00
4.805940594059406124e+01	-0.000000000000000000e+00
4.806000600060006178e+01	-0.000000000000000000e+00
4.806060606060606233e+01	-0.000000000000000000e+00
4.806120612061206288e+01	-0.000000000000000000e+00
4.806180618061806342e+01	-0.000000000000000000e+00
4.806240624062406397e+01	-0.000000000000000000e+00
4.806300630063006452e+01	-0.000000000000000000e+00
4.806360636063606506e+01	-0.000000000000000000e+00
4.806420642064206561e+01	-0.000000000000000000e+00
4.806480648064806616e+01	-0.000000000000000000e+00
4.806540654065406670e+01	-0.000000000000000000e+00
4.806600660066006725e+01	-0.000000000000000000e+00
4.806660666066606780e+01	-0.000000000000000000e+00
4.806720672067206834e+01	-0.000000000000000000e+00
4.806780678067806889e+01	-0.000000000000000000e+00
4.806840684068406944e+01	-0.000000000000000000e+00
4.806900690069006998e+01	-0.000000000000000000e+00
4.806960696069607053e+01	-0.000000000000000000e+00
4.807020702070207108e+01	-0.000000000000000000e+00
4.807080708070807162e+01	-0.000000000000000000e+00
4.807140714071407217e+01	-0.000000000000000000e+00
4.807200720072007272e+01	-0.000000000000000000e+00
4.807260726072607326e+01	-0.000000000000000000e+00
4.807320732073207381e+01	-0.000000000000000000e+00
4.807380738073807436e+01	-0.000000000000000000e+00
4.807440744074407490e+01	-0.000000000000000000e+00
4.807500750075007545e+01	-0.000000000000000000e+00
4.807560756075607600e+01	-0.000000000000000000e+00
4.807620762076207654e+01	-0.000000000000000000e+00
4.807680768076807709e+01	-0.000000000000000000e+00
4.807740774077407764e+01	-0.000000000000000000e+00
4.807800780078007818e+01	-0.000000000000000000e+00
4.807860786078607873e+01	-0.000000000000000000e+00
4.807920792079207928e+01	-0.000000000000000000e+00
4.807980798079807983e+01	-0.000000000000000000e+00
4.808040804080408037e+01	-0.000000000000000000e+00
4.808100810081008092e+01	-0.000000000000000000e+00
4.808160816081608147e+01	-0.000000000000000000e+00
4.808220822082208201e+01	-0.000000000000000000e+00
4.808280828082808256e+01	-0.000000000000000000e+00
4.808340834083408311e+01	-0.000000000000000000e+00
4.808400840084008365e+01	-0.000000000000000000e+00
4.808460846084608420e+01	-0.000000000000000000e+00
4.808520852085208475e+01	-0.000000000000000000e+00
4.808580858085808529e+01	-0.000000000000000000e+00
4.808640864086408584e+01	-0.000000000000000000e+00
4.808700870087008639e+01	-0.000000000000000000e+00
4.808760876087608693e+01	-0.000000000000000000e+00
4.808820882088208748e+01	-0.000000000000000000e+00
4.808880888088808803e+01	-0.000000000000000000e+00
4.808940894089408857e+01	-0.000000000000000000e+00
4.809000900090008912e+01	-0.000000000000000000e+00
4.809060906090608967e+01	-0.000000000000000000e+00
4.809120912091209021e+01	-0.000000000000000000e+00
4.809180918091809076e+01	-0.000000000000000000e+00
4.809240924092409131e+01	-0.000000000000000000e+00
4.809300930093009185e+01	-0.000000000000000000e+00
4.809360936093609240e+01	-0.000000000000000000e+00
4.809420942094209295e+01	-0.000000000000000000e+00
4.809480948094809349e+01	-0.000000000000000000e+00
4.809540954095409404e+01	-0.000000000000000000e+00
4.809600960096009459e+01	-0.000000000000000000e+00
4.809660966096609513e+01	-0.000000000000000000e+00
4.809720972097209568e+01	-0.000000000000000000e+00
4.809780978097809623e+01	-0.000000000000000000e+00
4.809840984098409677e+01	-0.000000000000000000e+00
4.809900990099009732e+01	-0.000000000000000000e+00
4.809960996099609787e+01	-0.000000000000000000e+00
4.810021002100209842e+01	-0.000000000000000000e+00
4.810081008100809896e+01	-0.000000000000000000e+00
4.810141014101409951e+01	-0.000000000000000000e+00
4.810201020102010006e+01	-0.000000000000000000e+00
4.810261026102610060e+01	-0.000000000000000000e+00
4.810321032103210115e+01	-0.000000000000000000e+00
4.810381038103810170e+01	-0.000000000000000000e+00
4.810441044104410224e+01	-0.000000000000000000e+00
4.810501050105010279e+01	-0.000000000000000000e+00
4.810561056105610334e+01	-0.000000000000000000e+00
4.810621062106210388e+01	-0.000000000000000000e+00
4.810681068106810443e+01	-0.000000000000000000e+00
4.810741074107410498e+01	-0.000000000000000000e+00
4.810801080108010552e+01	-0.000000000000000000e+00
4.810861086108610607e+01	-0.000000000000000000e+00
4.810921092109210662e+01	-0.000000000000000000e+00
4.810981098109810716e+01	-0.000000000000000000e+00
4.811041104110410771e+01	-0.000000000000000000e+00
4.811101110111010826e+01	-0.000000000000000000e+00
4.811161116111610880e+01	-0.000000000000000000e+00
4.811221122112210935e+01	-0.000000000000000000e+00
4.811281128112810990e+01	-0.000000000000000000e+00
4.811341134113411044e+01	-0.000000000000000000e+00
4.811401140114011099e+01	-0.000000000000000000e+00
4.811461146114611154e+01	-0.000000000000000000e+00
4.811521152115211208e+01	-0.000000000000000000e+00
4.811581158115811263e+01	-0.000000000000000000e+00
4.811641164116411318e+01	-0.000000000000000000e+00
4.811701170117011372e+01	-0.000000000000000000e+00
4.811761176117611427e+01	-0.000000000000000000e+00
4.811821182118211482e+01	-0.000000000000000000e+00
4.811881188118811536e+01	-0.000000000000000000e+00
4.811941194119411591e+01	-0.000000000000000000e+00
4.812001200120012356e+01	-0.000000000000000000e+00
4.812061206120612411e+01	-0.000000000000000000e+00
4.812121212121212466e+01	-0.000000000000000000e+00
4.812181218121812520e+01	-0.000000000000000000e+00
4.812241224122412575e+01	-0.000000000000000000e+00
4.812301230123012630e+01	-0.000000000000000000e+00
4.812361236123612684e+01	-0.000000000000000000e+00
4.812421242124212739e+01	-0.000000000000000000e+00
4.812481248124812794e+01	-0.000000000000000000e+00
4.812541254125412848e+01	-0.000000000000000000e+00
4.812601260126012903e+01	-0.000000000000000000e+00
4.812661266126612958e+01	-0.000000000000000000e+00
4.812721272127213012e+01	-0.000000000000000000e+00
4.812781278127813067e+01	-0.000000000000000000e+00
4.812841284128413122e+01	-0.000000000000000000e+00
4.812901290129013177e+01	-0.000000000000000000e+00
4.812961296129613231e+01	-0.000000000000000000e+00
4.813021302130213286e+01	-0.000000000000000000e+00
4.813081308130813341e+01	-0.000000000000000000e+00
4.813141314131413395e+01	-0.000000000000000000e+00
4.813201320132013450e+01	-0.000000000000000000e+00
4.813261326132613505e+01	-0.000000000000000000e+00
4.813321332133213559e+01	-0.000000000000000000e+00
4.813381338133813614e+01	-0.000000000000000000e+00
4.813441344134413669e+01	-0.000000000000000000e+00
4.813501350135013723e+01	-0.000000000000000000e+00
4.813561356135613778e+01	-0.000000000000000000e+00
4.813621362136213833e+01	-0.000000000000000000e+00
4.813681368136813887e+01	-0.000000000000000000e+00
4.813741374137413942e+01	-0.000000000000000000e+00
4.813801380138013997e+01	-0.000000000000000000e+00
4.813861386138614051e+01	-0.000000000000000000e+00
4.813921392139214106e+01	-0.000000000000000000e+00
4.813981398139814161e+01	-0.000000000000000000e+00
4.814041404140414215e+01	-0.000000000000000000e+00
4.814101410141014270e+01	-0.000000000000000000e+00
4.814161416141614325e+01	-0.000000000000000000e+00
4.814221422142214379e+01	-0.000000000000000000e+00
4.814281428142814434e+01	-0.000000000000000000e+00
4.814341434143414489e+01	-0.000000000000000000e+00
4.814401440144014543e+01	-0.000000000000000000e+00
4.814461446144614598e+01	-0.000000000000000000e+00
4.814521452145214653e+01	-0.000000000000000000e+00
4.814581458145814707e+01	-0.000000000000000000e+00
4.814641464146414762e+01	-0.000000000000000000e+00
4.814701470147014817e+01	-0.000000000000000000e+00
4.814761476147614871e+01	-0.000000000000000000e+00
4.814821482148214926e+01	-0.000000000000000000e+00
4.814881488148814981e+01	-0.000000000000000000e+00
4.814941494149415036e+01	-0.000000000000000000e+00
4.815001500150015090e+01	-0.000000000000000000e+00
4.815061506150615145e+01	-0.000000000000000000e+00
4.815121512151215200e+01	-0.000000000000000000e+00
4.815181518151815254e+01	-0.000000000000000000e+00
4.815241524152415309e+01	-0.000000000000000000e+00
4.815301530153015364e+01	-0.000000000000000000e+00
4.815361536153615418e+01	-0.000000000000000000e+00
4.815421542154215473e+01	-0.000000000000000000e+00
4.815481548154815528e+01	-0.000000000000000000e+00
4.815541554155415582e+01	-0.000000000000000000e+00
4.815601560156015637e+01	-0.000000000000000000e+00
4.815661566156615692e+01	-0.000000000000000000e+00
4.815721572157215746e+01	-0.000000000000000000e+00
4.815781578157815801e+01	-0.000000000000000000e+00
4.815841584158415856e+01	-0.000000000000000000e+00
4.815901590159015910e+01	-0.000000000000000000e+00
4.815961596159615965e+01	-0.000000000000000000e+00
4.816021602160216020e+01	-0.000000000000000000e+00
4.816081608160816074e+01	-0.000000000000000000e+00
4.816141614161416129e+01	-0.000000000000000000e+00
4.816201620162016184e+01	-0.000000000000000000e+00
4.816261626162616238e+01	-0.000000000000000000e+00
4.816321632163216293e+01	-0.000000000000000000e+00
4.816381638163816348e+01	-0.000000000000000000e+00
4.816441644164416402e+01	-0.000000000000000000e+00
4.816501650165016457e+01	-0.000000000000000000e+00
4.816561656165616512e+01	-0.000000000000000000e+00
4.816621662166216566e+01	-0.000000000000000000e+00
4.816681668166816621e+01	-0.000000000000000000e+00
4.816741674167416676e+01	-0.000000000000000000e+00
4.816801680168016730e+01	-0.000000000000000000e+00
4.816861686168616785e+01	-0.000000000000000000e+00
4.816921692169216840e+01	-0.000000000000000000e+00
4.816981698169816895e+01	-0.000000000000000000e+00
4.817041704170416949e+01	-0.000000000000000000e+00
4.817101710171017004e+01	-0.000000000000000000e+00
4.817161716171617059e+01	-0.000000000000000000e+00
4.817221722172217113e+01	-0.000000000000000000e+00
4.817281728172817168e+01	-0.000000000000000000e+00
4.817341734173417223e+01	-0.000000000000000000e+00
4.817401740174017277e+01	-0.000000000000000000e+00
4.817461746174617332e+01	-0.000000000000000000e+00
4.817521752175217387e+01	-0.000000000000000000e+00
4.817581758175817441e+01	-0.000000000000000000e+00
4.817641764176417496e+01	-0.000000000000000000e+00
4.817701770177017551e+01	-0.000000000000000000e+00
4.817761776177617605e+01	-0.000000000000000000e+00
4.817821782178217660e+01	-0.000000000000000000e+00
4.817881788178817715e+01	-0.000000000000000000e+00
4.817941794179417769e+01	-0.000000000000000000e+00
4.818001800180017824e+01	-0.000000000000000000e+00
4.818061806180617879e+01	-0.000000000000000000e+00
4.818121812181217933e+01	-0.000000000000000000e+00
4.818181818181817988e+01	-0.000000000000000000e+00
4.818241824182418043e+01	-0.000000000000000000e+00
4.818301830183018097e+01	-0.000000000000000000e+00
4.818361836183618152e+01	-0.000000000000000000e+00
4.818421842184218207e+01	-0.000000000000000000e+00
4.818481848184818261e+01	-0.000000000000000000e+00
4.818541854185418316e+01	-0.000000000000000000e+00
4.818601860186018371e+01	-0.000000000000000000e+00
4.818661866186618425e+01	-0.000000000000000000e+00
4.818721872187218480e+01	-0.000000000000000000e+00
4.818781878187818535e+01	-0.000000000000000000e+00
4.818841884188418589e+01	-0.000000000000000000e+00
4.818901890189018644e+01	-0.000000000000000000e+00
4.818961896189618699e+01	-0.000000000000000000e+00
4.819021902190218754e+01	-0.000000000000000000e+00
4.819081908190818808e+01	-0.000000000000000000e+00
4.819141914191418863e+01	-0.000000000000000000e+00
4.819201920192018918e+01	-0.000000000000000000e+00
4.819261926192618972e+01	-0.000000000000000000e+00
4.819321932193219027e+01	-0.000000000000000000e+00
4.819381938193819082e+01	-0.000000000000000000e+00
4.819441944194419136e+01	-0.000000000000000000e+00
4.819501950195019191e+01	-0.000000000000000000e+00
4.819561956195619246e+01	-0.000000000000000000e+00
4.819621962196219300e+01	-0.000000000000000000e+00
4.819681968196819355e+01	-0.000000000000000000e+00
4.819741974197419410e+01	-0.000000000000000000e+00
4.819801980198019464e+01	-0.000000000000000000e+00
4.819861986198619519e+01	-0.000000000000000000e+00
4.819921992199219574e+01	-0.000000000000000000e+00
4.819981998199820339e+01	-0.000000000000000000e+00
4.820042004200420394e+01	-0.000000000000000000e+00
4.820102010201020448e+01	-0.000000000000000000e+00
4.820162016201620503e+01	-0.000000000000000000e+00
4.820222022202220558e+01	-0.000000000000000000e+00
4.820282028202820612e+01	-0.000000000000000000e+00
4.820342034203420667e+01	-0.000000000000000000e+00
4.820402040204020722e+01	-0.000000000000000000e+00
4.820462046204620776e+01	-0.000000000000000000e+00
4.820522052205220831e+01	-0.000000000000000000e+00
4.820582058205820886e+01	-0.000000000000000000e+00
4.820642064206420940e+01	-0.000000000000000000e+00
4.820702070207020995e+01	-0.000000000000000000e+00
4.820762076207621050e+01	-0.000000000000000000e+00
4.820822082208221104e+01	-0.000000000000000000e+00
4.820882088208821159e+01	-0.000000000000000000e+00
4.820942094209421214e+01	-0.000000000000000000e+00
4.821002100210021268e+01	-0.000000000000000000e+00
4.821062106210621323e+01	-0.000000000000000000e+00
4.821122112211221378e+01	-0.000000000000000000e+00
4.821182118211821432e+01	-0.000000000000000000e+00
4.821242124212421487e+01	-0.000000000000000000e+00
4.821302130213021542e+01	-0.000000000000000000e+00
4.821362136213621596e+01	-0.000000000000000000e+00
4.821422142214221651e+01	-0.000000000000000000e+00
4.821482148214821706e+01	-0.000000000000000000e+00
4.821542154215421760e+01	-0.000000000000000000e+00
4.821602160216021815e+01	-0.000000000000000000e+00
4.821662166216621870e+01	-0.000000000000000000e+00
4.821722172217221924e+01	-0.000000000000000000e+00
4.821782178217821979e+01	-0.000000000000000000e+00
4.821842184218422034e+01	-0.000000000000000000e+00
4.821902190219022089e+01	-0.000000000000000000e+00
4.821962196219622143e+01	-0.000000000000000000e+00
4.822022202220222198e+01	-0.000000000000000000e+00
4.822082208220822253e+01	-0.000000000000000000e+00
4.822142214221422307e+01	-0.000000000000000000e+00
4.822202220222022362e+01	-0.000000000000000000e+00
4.822262226222622417e+01	-0.000000000000000000e+00
4.822322232223222471e+01	-0.000000000000000000e+00
4.822382238223822526e+01	-0.000000000000000000e+00
4.822442244224422581e+01	-0.000000000000000000e+00
4.822502250225022635e+01	-0.000000000000000000e+00
4.822562256225622690e+01	-0.000000000000000000e+00
4.822622262226222745e+01	-0.000000000000000000e+00
4.822682268226822799e+01	-0.000000000000000000e+00
4.822742274227422854e+01	-0.000000000000000000e+00
4.822802280228022909e+01	-0.000000000000000000e+00
4.822862286228622963e+01	-0.000000000000000000e+00
4.822922292229223018e+01	-0.000000000000000000e+00
4.822982298229823073e+01	-0.000000000000000000e+00
4.823042304230423127e+01	-0.000000000000000000e+00
4.823102310231023182e+01	-0.000000000000000000e+00
4.823162316231623237e+01	-0.000000000000000000e+00
4.823222322232223291e+01	-0.000000000000000000e+00
4.823282328232823346e+01	-0.000000000000000000e+00
4.823342334233423401e+01	-0.000000000000000000e+00
4.823402340234023455e+01	-0.000000000000000000e+00
4.823462346234623510e+01	-0.000000000000000000e+00
4.823522352235223565e+01	-0.000000000000000000e+00
4.823582358235823619e+01	-0.000000000000000000e+00
4.823642364236423674e+01	-0.000000000000000000e+00
4.823702370237023729e+01	-0.000000000000000000e+00
4.823762376237623783e+01	-0.000000000000000000e+00
4.823822382238223838e+01	-0.000000000000000000e+00
4.823882388238823893e+01	-0.000000000000000000e+00
4.823942394239423948e+01	-0.000000000000000000e+00
4.824002400240024002e+01	-0.000000000000000000e+00
4.824062406240624057e+01	-0.000000000000000000e+00
4.824122412241224112e+01	-0.000000000000000000e+00
4.824182418241824166e+01	-0.000000000000000000e+00
4.824242424242424221e+01	-0.000000000000000000e+00
4.824302430243024276e+01	-0.000000000000000000e+00
4.824362436243624330e+01	-0.000000000000000000e+00
4.824422442244224385e+01	-0.000000000000000000e+00
4.824482448244824440e+01	-0.000000000000000000e+00
4.824542454245424494e+01	-0.000000000000000000e+00
4.824602460246024549e+01	-0.000000000000000000e+00
4.824662466246624604e+01	-0.000000000000000000e+00
4.824722472247224658e+01	-0.000000000000000000e+00
4.824782478247824713e+01	-0.000000000000000000e+00
4.824842484248424768e+01	-0.000000000000000000e+00
4.824902490249024822e+01	-0.000000000000000000e+00
4.824962496249624877e+01	-0.000000000000000000e+00
4.825022502250224932e+01	-0.000000000000000000e+00
4.825082508250824986e+01	-0.000000000000000000e+00
4.825142514251425041e+01	-0.000000000000000000e+00
4.825202520252025096e+01	-0.000000000000000000e+00
4.825262526252625150e+01	-0.000000000000000000e+00
4.825322532253225205e+01	-0.000000000000000000e+00
4.825382538253825260e+01	-0.000000000000000000e+00
4.825442544254425314e+01	-0.000000000000000000e+00
4.825502550255025369e+01	-0.000000000000000000e+00
4.825562556255625424e+01	-0.000000000000000000e+00
4.825622562256225478e+01	-0.000000000000000000e+00
4.825682568256825533e+01	-0.000000000000000000e+00
4.825742574257425588e+01	-0.000000000000000000e+00
4.825802580258025642e+01	-0.000000000000000000e+00
4.825862586258625697e+01	-0.000000000000000000e+00
4.825922592259225752e+01	-0.000000000000000000e+00
4.825982598259825807e+01	-0.000000000000000000e+00
4.826042604260425861e+01	-0.000000000000000000e+00
4.826102610261025916e+01	-0.000000000000000000e+00
4.826162616261625971e+01	-0.000000000000000000e+00
4.826222622262226025e+01	-0.000000000000000000e+00
4.826282628262826080e+01	-0.000000000000000000e+00
4.826342634263426135e+01	-0.000000000000000000e+00
4.826402640264026189e+01	-0.000000000000000000e+00
4.826462646264626244e+01	-0.000000000000000000e+00
4.826522652265226299e+01	-0.000000000000000000e+00
4.826582658265826353e+01	-0.000000000000000000e+00
4.826642664266426408e+01	-0.000000000000000000e+00
4.826702670267026463e+01	-0.000000000000000000e+00
4.826762676267626517e+01	-0.000000000000000000e+00
4.826822682268226572e+01	-0.000000000000000000e+00
4.826882688268826627e+01	-0.000000000000000000e+00
4.826942694269426681e+01	-0.000000000000000000e+00
4.827002700270026736e+01	-0.000000000000000000e+00
4.827062706270626791e+01	-0.000000000000000000e+00
4.827122712271226845e+01	-0.000000000000000000e+00
4.827182718271826900e+01	-0.000000000000000000e+00
4.827242724272426955e+01	-0.000000000000000000e+00
4.827302730273027009e+01	-0.000000000000000000e+00
4.827362736273627064e+01	-0.000000000000000000e+00
4.827422742274227119e+01	-0.000000000000000000e+00
4.827482748274827173e+01	-0.000000000000000000e+00
4.827542754275427228e+01	-0.000000000000000000e+00
4.827602760276027283e+01	-0.000000000000000000e+00
4.827662766276627337e+01	-0.000000000000000000e+00
4.827722772277227392e+01	-0.000000000000000000e+00
4.827782778277827447e+01	-0.000000000000000000e+00
4.827842784278427501e+01	-0.000000000000000000e+00
4.827902790279027556e+01	-0.000000000000000000e+00
4.827962796279628321e+01	-0.000000000000000000e+00
4.828022802280228376e+01	-0.000000000000000000e+00
4.828082808280828431e+01	-0.000000000000000000e+00
4.828142814281428485e+01	-0.000000000000000000e+00
4.828202820282028540e+01	-0.000000000000000000e+00
4.828262826282628595e+01	-0.000000000000000000e+00
4.828322832283228649e+01	-0.000000000000000000e+00
4.828382838283828704e+01	-0.000000000000000000e+00
4.828442844284428759e+01	-0.000000000000000000e+00
4.828502850285028813e+01	-0.000000000000000000e+00
4.828562856285628868e+01	-0.000000000000000000e+00
4.828622862286228923e+01	-0.000000000000000000e+00
4.828682868286828977e+01	-0.000000000000000000e+00
4.828742874287429032e+01	-0.000000000000000000e+00
4.828802880288029087e+01	-0.000000000000000000e+00
4.828862886288629142e+01	-0.000000000000000000e+00
4.828922892289229196e+01	-0.000000000000000000e+00
4.828982898289829251e+01	-0.000000000000000000e+00
4.829042904290429306e+01	-0.000000000000000000e+00
4.829102910291029360e+01	-0.000000000000000000e+00
4.829162916291629415e+01	-0.000000000000000000e+00
4.829222922292229470e+01	-0.000000000000000000e+00
4.829282928292829524e+01	-0.000000000000000000e+00
4.829342934293429579e+01	-0.000000000000000000e+00
4.829402940294029634e+01	-0.000000000000000000e+00
4.829462946294629688e+01	-0.000000000000000000e+00
4.829522952295229743e+01	-0.000000000000000000e+00
4.829582958295829798e+01	-0.000000000000000000e+00
4.829642964296429852e+01	-0.000000000000000000e+00
4.829702970297029907e+01	-0.000000000000000000e+00
4.829762976297629962e+01	-0.000000000000000000e+00
4.829822982298230016e+01	-0.000000000000000000e+00
4.829882988298830071e+01	-0.000000000000000000e+00
4.829942994299430126e+01	-0.000000000000000000e+00
4.830003000300030180e+01	-0.000000000000000000e+00
4.830063006300630235e+01	-0.000000000000000000e+00
4.830123012301230290e+01	-0.000000000000000000e+00
4.830183018301830344e+01	-0.000000000000000000e+00
4.830243024302430399e+01	-0.000000000000000000e+00
4.830303030303030454e+01	-0.000000000000000000e+00
4.830363036303630508e+01	-0.000000000000000000e+00
4.830423042304230563e+01	-0.000000000000000000e+00
4.830483048304830618e+01	-0.000000000000000000e+00
4.830543054305430672e+01	-0.000000000000000000e+00
4.830603060306030727e+01	-0.000000000000000000e+00
4.830663066306630782e+01	-0.000000000000000000e+00
4.830723072307230836e+01	-0.000000000000000000e+00
4.830783078307830891e+01	-0.000000000000000000e+00
4.830843084308430946e+01	-0.000000000000000000e+00
4.830903090309031001e+01	-0.000000000000000000e+00
4.830963096309631055e+01	-0.000000000000000000e+00
4.831023102310231110e+01	-0.000000000000000000e+00
4.831083108310831165e+01	-0.000000000000000000e+00
4.831143114311431219e+01	-0.000000000000000000e+00
4.831203120312031274e+01	-0.000000000000000000e+00
4.831263126312631329e+01	-0.000000000000000000e+00
4.831323132313231383e+01	-0.000000000000000000e+00
4.831383138313831438e+01	-0.000000000000000000e+00
4.831443144314431493e+01	-0.000000000000000000e+00
4.831503150315031547e+01	-0.000000000000000000e+00
4.831563156315631602e+01	-0.000000000000000000e+00
4.831623162316231657e+01	-0.000000000000000000e+00
4.831683168316831711e+01	-0.000000000000000000e+00
4.831743174317431766e+01	-0.000000000000000000e+00
4.831803180318031821e+01	-0.000000000000000000e+00
4.831863186318631875e+01	-0.000000000000000000e+00
4.831923192319231930e+01	-0.000000000000000000e+00
4.831983198319831985e+01	-0.000000000000000000e+00
4.832043204320432039e+01	-0.000000000000000000e+00
4.832103210321032094e+01	-0.000000000000000000e+00
4.832163216321632149e+01	-0.000000000000000000e+00
4.832223222322232203e+01	-0.000000000000000000e+00
4.832283228322832258e+01	-0.000000000000000000e+00
4.832343234323432313e+01	-0.000000000000000000e+00
4.832403240324032367e+01	-0.000000000000000000e+00
4.832463246324632422e+01	-0.000000000000000000e+00
4.832523252325232477e+01	-0.000000000000000000e+00
4.832583258325832531e+01	-0.000000000000000000e+00
4.832643264326432586e+01	-0.000000000000000000e+00
4.832703270327032641e+01	-0.000000000000000000e+00
4.832763276327632695e+01	-0.000000000000000000e+00
4.832823282328232750e+01	-0.000000000000000000e+00
4.832883288328832805e+01	-0.000000000000000000e+00
4.832943294329432860e+01	-0.000000000000000000e+00
4.833003300330032914e+01	-0.000000000000000000e+00
4.833063306330632969e+01	-0.000000000000000000e+00
4.833123312331233024e+01	-0.000000000000000000e+00
4.833183318331833078e+01	-0.000000000000000000e+00
4.833243324332433133e+01	-0.000000000000000000e+00
4.833303330333033188e+01	-0.000000000000000000e+00
4.833363336333633242e+01	-0.000000000000000000e+00
4.833423342334233297e+01	-0.000000000000000000e+00
4.833483348334833352e+01	-0.000000000000000000e+00
4.833543354335433406e+01	-0.000000000000000000e+00
4.833603360336033461e+01	-0.000000000000000000e+00
4.833663366336633516e+01	-0.000000000000000000e+00
4.833723372337233570e+01	-0.000000000000000000e+00
4.833783378337833625e+01	-0.000000000000000000e+00
4.833843384338433680e+01	-0.000000000000000000e+00
4.833903390339033734e+01	-0.000000000000000000e+00
4.833963396339633789e+01	-0.000000000000000000e+00
4.834023402340233844e+01	-0.000000000000000000e+00
4.834083408340833898e+01	-0.000000000000000000e+00
4.834143414341433953e+01	-0.000000000000000000e+00
4.834203420342034008e+01	-0.000000000000000000e+00
4.834263426342634062e+01	-0.000000000000000000e+00
4.834323432343234117e+01	-0.000000000000000000e+00
4.834383438343834172e+01	-0.000000000000000000e+00
4.834443444344434226e+01	-0.000000000000000000e+00
4.834503450345034281e+01	-0.000000000000000000e+00
4.834563456345634336e+01	-0.000000000000000000e+00
4.834623462346234390e+01	-0.000000000000000000e+00
4.834683468346834445e+01	-0.000000000000000000e+00
4.834743474347434500e+01	-0.000000000000000000e+00
4.834803480348034554e+01	-0.000000000000000000e+00
4.834863486348634609e+01	-0.000000000000000000e+00
4.834923492349234664e+01	-0.000000000000000000e+00
4.834983498349834719e+01	-0.000000000000000000e+00
4.835043504350434773e+01	-0.000000000000000000e+00
4.835103510351034828e+01	-0.000000000000000000e+00
4.835163516351634883e+01	-0.000000000000000000e+00
4.835223522352234937e+01	-0.000000000000000000e+00
4.835283528352834992e+01	-0.000000000000000000e+00
4.835343534353435047e+01	-0.000000000000000000e+00
4.835403540354035101e+01	-0.000000000000000000e+00
4.835463546354635156e+01	-0.000000000000000000e+00
4.835523552355235211e+01	-0.000000000000000000e+00
4.835583558355835265e+01	-0.000000000000000000e+00
4.835643564356435320e+01	-0.000000000000000000e+00
4.835703570357035375e+01	-0.000000000000000000e+00
4.835763576357635429e+01	-0.000000000000000000e+00
4.835823582358235484e+01	-0.000000000000000000e+00
4.835883588358835539e+01	-0.000000000000000000e+00
4.835943594359436304e+01	-0.000000000000000000e+00
4.836003600360036359e+01	-0.000000000000000000e+00
4.836063606360636413e+01	-0.000000000000000000e+00
4.836123612361236468e+01	-0.000000000000000000e+00
4.836183618361836523e+01	-0.000000000000000000e+00
4.836243624362436577e+01	-0.000000000000000000e+00
4.836303630363036632e+01	-0.000000000000000000e+00
4.836363636363636687e+01	-0.000000000000000000e+00
4.836423642364236741e+01	-0.000000000000000000e+00
4.836483648364836796e+01	-0.000000000000000000e+00
4.836543654365436851e+01	-0.000000000000000000e+00
4.836603660366036905e+01	-0.000000000000000000e+00
4.836663666366636960e+01	-0.000000000000000000e+00
4.836723672367237015e+01	-0.000000000000000000e+00
4.836783678367837069e+01	-0.000000000000000000e+00
4.836843684368437124e+01	-0.000000000000000000e+00
4.836903690369037179e+01	-0.000000000000000000e+00
4.836963696369637233e+01	-0.000000000000000000e+00
4.837023702370237288e+01	-0.000000000000000000e+00
4.837083708370837343e+01	-0.000000000000000000e+00
4.837143714371437397e+01	-0.000000000000000000e+00
4.837203720372037452e+01	-0.000000000000000000e+00
4.837263726372637507e+01	-0.000000000000000000e+00
4.837323732373237561e+01	-0.000000000000000000e+00
4.837383738373837616e+01	-0.000000000000000000e+00
4.837443744374437671e+01	-0.000000000000000000e+00
4.837503750375037725e+01	-0.000000000000000000e+00
4.837563756375637780e+01	-0.000000000000000000e+00
4.837623762376237835e+01	-0.000000000000000000e+00
4.837683768376837889e+01	-0.000000000000000000e+00
4.837743774377437944e+01	-0.000000000000000000e+00
4.837803780378037999e+01	-0.000000000000000000e+00
4.837863786378638054e+01	-0.000000000000000000e+00
4.837923792379238108e+01	-0.000000000000000000e+00
4.837983798379838163e+01	-0.000000000000000000e+00
4.838043804380438218e+01	-0.000000000000000000e+00
4.838103810381038272e+01	-0.000000000000000000e+00
4.838163816381638327e+01	-0.000000000000000000e+00
4.838223822382238382e+01	-0.000000000000000000e+00
4.838283828382838436e+01	-0.000000000000000000e+00
4.838343834383438491e+01	-0.000000000000000000e+00
4.838403840384038546e+01	-0.000000000000000000e+00
4.838463846384638600e+01	-0.000000000000000000e+00
4.838523852385238655e+01	-0.000000000000000000e+00
4.838583858385838710e+01	-0.000000000000000000e+00
4.838643864386438764e+01	-0.000000000000000000e+00
4.838703870387038819e+01	-0.000000000000000000e+00
4.838763876387638874e+01	-0.000000000000000000e+00
4.838823882388238928e+01	-0.000000000000000000e+00
4.838883888388838983e+01	-0.000000000000000000e+00
4.838943894389439038e+01	-0.000000000000000000e+00
4.839003900390039092e+01	-0.000000000000000000e+00
4.839063906390639147e+01	-0.000000000000000000e+00
4.839123912391239202e+01	-0.000000000000000000e+00
4.839183918391839256e+01	-0.000000000000000000e+00
4.839243924392439311e+01	-0.000000000000000000e+00
4.839303930393039366e+01	-0.000000000000000000e+00
4.839363936393639420e+01	-0.000000000000000000e+00
4.839423942394239475e+01	-0.000000000000000000e+00
4.839483948394839530e+01	-0.000000000000000000e+00
4.839543954395439584e+01	-0.000000000000000000e+00
4.839603960396039639e+01	-0.000000000000000000e+00
4.839663966396639694e+01	-0.000000000000000000e+00
4.839723972397239748e+01	-0.000000000000000000e+00
4.839783978397839803e+01	-0.000000000000000000e+00
4.839843984398439858e+01	-0.000000000000000000e+00
4.839903990399039913e+01	-0.000000000000000000e+00
4.839963996399639967e+01	-0.000000000000000000e+00
4.840024002400240022e+01	-0.000000000000000000e+00
4.840084008400840077e+01	-0.000000000000000000e+00
4.840144014401440131e+01	-0.000000000000000000e+00
4.840204020402040186e+01	-0.000000000000000000e+00
4.840264026402640241e+01	-0.000000000000000000e+00
4.840324032403240295e+01	-0.000000000000000000e+00
4.840384038403840350e+01	-0.000000000000000000e+00
4.840444044404440405e+01	-0.000000000000000000e+00
4.840504050405040459e+01	-0.000000000000000000e+00
4.840564056405640514e+01	-0.000000000000000000e+00
4.840624062406240569e+01	-0.000000000000000000e+00
4.840684068406840623e+01	-0.000000000000000000e+00
4.840744074407440678e+01	-0.000000000000000000e+00
4.840804080408040733e+01	-0.000000000000000000e+00
4.840864086408640787e+01	-0.000000000000000000e+00
4.840924092409240842e+01	-0.000000000000000000e+00
4.840984098409840897e+01	-0.000000000000000000e+00
4.841044104410440951e+01	-0.000000000000000000e+00
4.841104110411041006e+01	-0.000000000000000000e+00
4.841164116411641061e+01	-0.000000000000000000e+00
4.841224122412241115e+01	-0.000000000000000000e+00
4.841284128412841170e+01	-0.000000000000000000e+00
4.841344134413441225e+01	-0.000000000000000000e+00
4.841404140414041279e+01	-0.000000000000000000e+00
4.841464146414641334e+01	-0.000000000000000000e+00
4.841524152415241389e+01	-0.000000000000000000e+00
4.841584158415841443e+01	-0.000000000000000000e+00
4.841644164416441498e+01	-0.000000000000000000e+00
4.841704170417041553e+01	-0.000000000000000000e+00
4.841764176417641607e+01	-0.000000000000000000e+00
4.841824182418241662e+01	-0.000000000000000000e+00
4.841884188418841717e+01	-0.000000000000000000e+00
4.841944194419441772e+01	-0.000000000000000000e+00
4.842004200420041826e+01	-0.000000000000000000e+00
4.842064206420641881e+01	-0.000000000000000000e+00
4.842124212421241936e+01	-0.000000000000000000e+00
4.842184218421841990e+01	-0.000000000000000000e+00
4.842244224422442045e+01	-0.000000000000000000e+00
4.842304230423042100e+01	-0.000000000000000000e+00
4.842364236423642154e+01	-0.000000000000000000e+00
4.842424242424242209e+01	-0.000000000000000000e+00
4.842484248424842264e+01	-0.000000000000000000e+00
4.842544254425442318e+01	-0.000000000000000000e+00
4.842604260426042373e+01	-0.000000000000000000e+00
4.842664266426642428e+01	-0.000000000000000000e+00
4.842724272427242482e+01	-0.000000000000000000e+00
4.842784278427842537e+01	-0.000000000000000000e+00
4.842844284428442592e+01	-0.000000000000000000e+00
4.842904290429042646e+01	-0.000000000000000000e+00
4.842964296429642701e+01	-0.000000000000000000e+00
4.843024302430242756e+01	-0.000000000000000000e+00
4.843084308430842810e+01	-0.000000000000000000e+00
4.843144314431442865e+01	-0.000000000000000000e+00
4.843204320432042920e+01	-0.000000000000000000e+00
4.843264326432642974e+01	-0.000000000000000000e+00
4.843324332433243029e+01	-0.000000000000000000e+00
4.843384338433843084e+01	-0.000000000000000000e+00
4.843444344434443138e+01	-0.000000000000000000e+00
4.843504350435043193e+01	-0.000000000000000000e+00
4.843564356435643248e+01	-0.000000000000000000e+00
4.843624362436243302e+01	-0.000000000000000000e+00
4.843684368436843357e+01	-0.000000000000000000e+00
4.843744374437443412e+01	-0.000000000000000000e+00
4.843804380438043466e+01	-0.000000000000000000e+00
4.843864386438643521e+01	-0.000000000000000000e+00
4.843924392439243576e+01	-0.000000000000000000e+00
4.843984398439843631e+01	-0.000000000000000000e+00
4.844044404440444396e+01	-0.000000000000000000e+00
4.844104410441044450e+01	-0.000000000000000000e+00
4.844164416441644505e+01	-0.000000000000000000e+00
4.844224422442244560e+01	-0.000000000000000000e+00
4.844284428442844614e+01	-0.000000000000000000e+00
4.844344434443444669e+01	-0.000000000000000000e+00
4.844404440444044724e+01	-0.000000000000000000e+00
4.844464446444644778e+01	-0.000000000000000000e+00
4.844524452445244833e+01	-0.000000000000000000e+00
4.844584458445844888e+01	-0.000000000000000000e+00
4.844644464446444942e+01	-0.000000000000000000e+00
4.844704470447044997e+01	-0.000000000000000000e+00
4.844764476447645052e+01	-0.000000000000000000e+00
4.844824482448245107e+01	-0.000000000000000000e+00
4.844884488448845161e+01	-0.000000000000000000e+00
4.844944494449445216e+01	-0.000000000000000000e+00
4.845004500450045271e+01	-0.000000000000000000e+00
4.845064506450645325e+01	-0.000000000000000000e+00
4.845124512451245380e+01	-0.000000000000000000e+00
4.845184518451845435e+01	-0.000000000000000000e+00
4.845244524452445489e+01	-0.000000000000000000e+00
4.845304530453045544e+01	-0.000000000000000000e+00
4.845364536453645599e+01	-0.000000000000000000e+00
4.845424542454245653e+01	-0.000000000000000000e+00
4.845484548454845708e+01	-0.000000000000000000e+00
4.845544554455445763e+01	-0.000000000000000000e+00
4.845604560456045817e+01	-0.000000000000000000e+00
4.845664566456645872e+01	-0.000000000000000000e+00
4.845724572457245927e+01	-0.000000000000000000e+00
4.845784578457845981e+01	-0.000000000000000000e+00
4.845844584458446036e+01	-0.000000000000000000e+00
4.845904590459046091e+01	-0.000000000000000000e+00
4.845964596459646145e+01	-0.000000000000000000e+00
4.846024602460246200e+01	-0.000000000000000000e+00
4.846084608460846255e+01	-0.000000000000000000e+00
4.846144614461446309e+01	-0.000000000000000000e+00
4.846204620462046364e+01	-0.000000000000000000e+00
4.846264626462646419e+01	-0.000000000000000000e+00
4.846324632463246473e+01	-0.000000000000000000e+00
4.846384638463846528e+01	-0.000000000000000000e+00
4.846444644464446583e+01	-0.000000000000000000e+00
4.846504650465046637e+01	-0.000000000000000000e+00
4.846564656465646692e+01	-0.000000000000000000e+00
4.846624662466246747e+01	-0.000000000000000000e+00
4.846684668466846801e+01	-0.000000000000000000e+00
4.846744674467446856e+01	-0.000000000000000000e+00
4.846804680468046911e+01	-0.000000000000000000e+00
4.846864686468646966e+01	-0.000000000000000000e+00
4.846924692469247020e+01	-0.000000000000000000e+00
4.846984698469847075e+01	-0.000000000000000000e+00
4.847044704470447130e+01	-0.000000000000000000e+00
4.847104710471047184e+01	-0.000000000000000000e+00
4.847164716471647239e+01	-0.000000000000000000e+00
4.847224722472247294e+01	-0.000000000000000000e+00
4.847284728472847348e+01	-0.000000000000000000e+00
4.847344734473447403e+01	-0.000000000000000000e+00
4.847404740474047458e+01	-0.000000000000000000e+00
4.847464746474647512e+01	-0.000000000000000000e+00
4.847524752475247567e+01	-0.000000000000000000e+00
4.847584758475847622e+01	-0.000000000000000000e+00
4.847644764476447676e+01	-0.000000000000000000e+00
4.847704770477047731e+01	-0.000000000000000000e+00
4.847764776477647786e+01	-0.000000000000000000e+00
4.847824782478247840e+01	-0.000000000000000000e+00
4.847884788478847895e+01	-0.000000000000000000e+00
4.847944794479447950e+01	-0.000000000000000000e+00
4.848004800480048004e+01	-0.000000000000000000e+00
4.848064806480648059e+01	-0.000000000000000000e+00
4.848124812481248114e+01	-0.000000000000000000e+00
4.848184818481848168e+01	-0.000000000000000000e+00
4.848244824482448223e+01	-0.000000000000000000e+00
4.848304830483048278e+01	-0.000000000000000000e+00
4.848364836483648332e+01	-0.000000000000000000e+00
4.848424842484248387e+01	-0.000000000000000000e+00
4.848484848484848442e+01	-0.000000000000000000e+00
4.848544854485448496e+01	-0.000000000000000000e+00
4.848604860486048551e+01	-0.000000000000000000e+00
4.848664866486648606e+01	-0.000000000000000000e+00
4.848724872487248660e+01	-0.000000000000000000e+00
4.848784878487848715e+01	-0.000000000000000000e+00
4.848844884488448770e+01	-0.000000000000000000e+00
4.848904890489048825e+01	-0.000000000000000000e+00
4.848964896489648879e+01	-0.000000000000000000e+00
4.849024902490248934e+01	-0.000000000000000000e+00
4.849084908490848989e+01	-0.000000000000000000e+00
4.849144914491449043e+01	-0.000000000000000000e+00
4.849204920492049098e+01	-0.000000000000000000e+00
4.849264926492649153e+01	-0.000000000000000000e+00
4.849324932493249207e+01	-0.000000000000000000e+00
4.849384938493849262e+01	-0.000000000000000000e+00
4.849444944494449317e+01	-0.000000000000000000e+00
4.849504950495049371e+01	-0.000000000000000000e+00
4.849564956495649426e+01	-0.000000000000000000e+00
4.849624962496249481e+01	-0.000000000000000000e+00
4.849684968496849535e+01	-0.000000000000000000e+00
4.849744974497449590e+01	-0.000000000000000000e+00
4.849804980498049645e+01	-0.000000000000000000e+00
4.849864986498649699e+01	-0.000000000000000000e+00
4.849924992499249754e+01	-0.000000000000000000e+00
4.849984998499849809e+01	-0.000000000000000000e+00
4.850045004500449863e+01	-0.000000000000000000e+00
4.850105010501049918e+01	-0.000000000000000000e+00
4.850165016501649973e+01	-0.000000000000000000e+00
4.850225022502250027e+01	-0.000000000000000000e+00
4.850285028502850082e+01	-0.000000000000000000e+00
4.850345034503450137e+01	-0.000000000000000000e+00
4.850405040504050191e+01	-0.000000000000000000e+00
4.850465046504650246e+01	-0.000000000000000000e+00
4.850525052505250301e+01	-0.000000000000000000e+00
4.850585058505850355e+01	-0.000000000000000000e+00
4.850645064506450410e+01	-0.000000000000000000e+00
4.850705070507050465e+01	-0.000000000000000000e+00
4.850765076507650519e+01	-0.000000000000000000e+00
4.850825082508250574e+01	-0.000000000000000000e+00
4.850885088508850629e+01	-0.000000000000000000e+00
4.850945094509450684e+01	-0.000000000000000000e+00
4.851005100510050738e+01	-0.000000000000000000e+00
4.851065106510650793e+01	-0.000000000000000000e+00
4.851125112511250848e+01	-0.000000000000000000e+00
4.851185118511850902e+01	-0.000000000000000000e+00
4.851245124512450957e+01	-0.000000000000000000e+00
4.851305130513051012e+01	-0.000000000000000000e+00
4.851365136513651066e+01	-0.000000000000000000e+00
4.851425142514251121e+01	-0.000000000000000000e+00
4.851485148514851176e+01	-0.000000000000000000e+00
4.851545154515451230e+01	-0.000000000000000000e+00
4.851605160516051285e+01	-0.000000000000000000e+00
4.851665166516651340e+01	-0.000000000000000000e+00
4.851725172517251394e+01	-0.000000000000000000e+00
4.851785178517851449e+01	-0.000000000000000000e+00
4.851845184518451504e+01	-0.000000000000000000e+00
4.851905190519052269e+01	-0.000000000000000000e+00
4.851965196519651613e+01	-0.000000000000000000e+00
4.852025202520252378e+01	-0.000000000000000000e+00
4.852085208520852433e+01	-0.000000000000000000e+00
4.852145214521452488e+01	-0.000000000000000000e+00
4.852205220522052542e+01	-0.000000000000000000e+00
4.852265226522652597e+01	-0.000000000000000000e+00
4.852325232523252652e+01	-0.000000000000000000e+00
4.852385238523852706e+01	-0.000000000000000000e+00
4.852445244524452761e+01	-0.000000000000000000e+00
4.852505250525052816e+01	-0.000000000000000000e+00
4.852565256525652870e+01	-0.000000000000000000e+00
4.852625262526252925e+01	-0.000000000000000000e+00
4.852685268526852980e+01	-0.000000000000000000e+00
4.852745274527453034e+01	-0.000000000000000000e+00
4.852805280528053089e+01	-0.000000000000000000e+00
4.852865286528653144e+01	-0.000000000000000000e+00
4.852925292529253198e+01	-0.000000000000000000e+00
4.852985298529853253e+01	-0.000000000000000000e+00
4.853045304530453308e+01	-0.000000000000000000e+00
4.853105310531053362e+01	-0.000000000000000000e+00
4.853165316531653417e+01	-0.000000000000000000e+00
4.853225322532253472e+01	-0.000000000000000000e+00
4.853285328532853526e+01	-0.000000000000000000e+00
4.853345334533453581e+01	-0.000000000000000000e+00
4.853405340534053636e+01	-0.000000000000000000e+00
4.853465346534653690e+01	-0.000000000000000000e+00
4.853525352535253745e+01	-0.000000000000000000e+00
4.853585358535853800e+01	-0.000000000000000000e+00
4.853645364536453854e+01	-0.000000000000000000e+00
4.853705370537053909e+01	-0.000000000000000000e+00
4.853765376537653964e+01	-0.000000000000000000e+00
4.853825382538254019e+01	-0.000000000000000000e+00
4.853885388538854073e+01	-0.000000000000000000e+00
4.853945394539454128e+01	-0.000000000000000000e+00
4.854005400540054183e+01	-0.000000000000000000e+00
4.854065406540654237e+01	-0.000000000000000000e+00
4.854125412541254292e+01	-0.000000000000000000e+00
4.854185418541854347e+01	-0.000000000000000000e+00
4.854245424542454401e+01	-0.000000000000000000e+00
4.854305430543054456e+01	-0.000000000000000000e+00
4.854365436543654511e+01	-0.000000000000000000e+00
4.854425442544254565e+01	-0.000000000000000000e+00
4.854485448544854620e+01	-0.000000000000000000e+00
4.854545454545454675e+01	-0.000000000000000000e+00
4.854605460546054729e+01	-0.000000000000000000e+00
4.854665466546654784e+01	-0.000000000000000000e+00
4.854725472547254839e+01	-0.000000000000000000e+00
4.854785478547854893e+01	-0.000000000000000000e+00
4.854845484548454948e+01	-0.000000000000000000e+00
4.854905490549055003e+01	-0.000000000000000000e+00
4.854965496549655057e+01	-0.000000000000000000e+00
4.855025502550255112e+01	-0.000000000000000000e+00
4.855085508550855167e+01	-0.000000000000000000e+00
4.855145514551455221e+01	-0.000000000000000000e+00
4.855205520552055276e+01	-0.000000000000000000e+00
4.855265526552655331e+01	-0.000000000000000000e+00
4.855325532553255385e+01	-0.000000000000000000e+00
4.855385538553855440e+01	-0.000000000000000000e+00
4.855445544554455495e+01	-0.000000000000000000e+00
4.855505550555055549e+01	-0.000000000000000000e+00
4.855565556555655604e+01	-0.000000000000000000e+00
4.855625562556255659e+01	-0.000000000000000000e+00
4.855685568556855713e+01	-0.000000000000000000e+00
4.855745574557455768e+01	-0.000000000000000000e+00
4.855805580558055823e+01	-0.000000000000000000e+00
4.855865586558655878e+01	-0.000000000000000000e+00
4.855925592559255932e+01	-0.000000000000000000e+00
4.855985598559855987e+01	-0.000000000000000000e+00
4.856045604560456042e+01	-0.000000000000000000e+00
4.856105610561056096e+01	-0.000000000000000000e+00
4.856165616561656151e+01	-0.000000000000000000e+00
4.856225622562256206e+01	-0.000000000000000000e+00
4.856285628562856260e+01	-0.000000000000000000e+00
4.856345634563456315e+01	-0.000000000000000000e+00
4.856405640564056370e+01	-0.000000000000000000e+00
4.856465646564656424e+01	-0.000000000000000000e+00
4.856525652565256479e+01	-0.000000000000000000e+00
4.856585658565856534e+01	-0.000000000000000000e+00
4.856645664566456588e+01	-0.000000000000000000e+00
4.856705670567056643e+01	-0.000000000000000000e+00
4.856765676567656698e+01	-0.000000000000000000e+00
4.856825682568256752e+01	-0.000000000000000000e+00
4.856885688568856807e+01	-0.000000000000000000e+00
4.856945694569456862e+01	-0.000000000000000000e+00
4.857005700570056916e+01	-0.000000000000000000e+00
4.857065706570656971e+01	-0.000000000000000000e+00
4.857125712571257026e+01	-0.000000000000000000e+00
4.857185718571857080e+01	-0.000000000000000000e+00
4.857245724572457135e+01	-0.000000000000000000e+00
4.857305730573057190e+01	-0.000000000000000000e+00
4.857365736573657244e+01	-0.000000000000000000e+00
4.857425742574257299e+01	-0.000000000000000000e+00
4.857485748574857354e+01	-0.000000000000000000e+00
4.857545754575457408e+01	-0.000000000000000000e+00
4.857605760576057463e+01	-0.000000000000000000e+00
4.857665766576657518e+01	-0.000000000000000000e+00
4.857725772577257572e+01	-0.000000000000000000e+00
4.857785778577857627e+01	-0.000000000000000000e+00
4.857845784578457682e+01	-0.000000000000000000e+00
4.857905790579057737e+01	-0.000000000000000000e+00
4.857965796579657791e+01	-0.000000000000000000e+00
4.858025802580257846e+01	-0.000000000000000000e+00
4.858085808580857901e+01	-0.000000000000000000e+00
4.858145814581457955e+01	-0.000000000000000000e+00
4.858205820582058010e+01	-0.000000000000000000e+00
4.858265826582658065e+01	-0.000000000000000000e+00
4.858325832583258119e+01	-0.000000000000000000e+00
4.858385838583858174e+01	-0.000000000000000000e+00
4.858445844584458229e+01	-0.000000000000000000e+00
4.858505850585058283e+01	-0.000000000000000000e+00
4.858565856585658338e+01	-0.000000000000000000e+00
4.858625862586258393e+01	-0.000000000000000000e+00
4.858685868586858447e+01	-0.000000000000000000e+00
4.858745874587458502e+01	-0.000000000000000000e+00
4.858805880588058557e+01	-0.000000000000000000e+00
4.858865886588658611e+01	-0.000000000000000000e+00
4.858925892589258666e+01	-0.000000000000000000e+00
4.858985898589858721e+01	-0.000000000000000000e+00
4.859045904590458775e+01	-0.000000000000000000e+00
4.859105910591058830e+01	-0.000000000000000000e+00
4.859165916591658885e+01	-0.000000000000000000e+00
4.859225922592258939e+01	-0.000000000000000000e+00
4.859285928592858994e+01	-0.000000000000000000e+00
4.859345934593459049e+01	-0.000000000000000000e+00
4.859405940594059103e+01	-0.000000000000000000e+00
4.859465946594659158e+01	-0.000000000000000000e+00
4.859525952595259213e+01	-0.000000000000000000e+00
4.859585958595859267e+01	-0.000000000000000000e+00
4.859645964596459322e+01	-0.000000000000000000e+00
4.859705970597059377e+01	-0.000000000000000000e+00
4.859765976597659431e+01	-0.000000000000000000e+00
4.859825982598259486e+01	-0.000000000000000000e+00
4.859885988598860251e+01	-0.000000000000000000e+00
4.859945994599459596e+01	-0.000000000000000000e+00
4.860006000600060361e+01	-0.000000000000000000e+00
4.860066006600660415e+01	-0.000000000000000000e+00
4.860126012601260470e+01	-0.000000000000000000e+00
4.860186018601860525e+01	-0.000000000000000000e+00
4.860246024602460579e+01	-0.000000000000000000e+00
4.860306030603060634e+01	-0.000000000000000000e+00
4.860366036603660689e+01	-0.000000000000000000e+00
4.860426042604260743e+01	-0.000000000000000000e+00
4.860486048604860798e+01	-0.000000000000000000e+00
4.860546054605460853e+01	-0.000000000000000000e+00
4.860606060606060908e+01	-0.000000000000000000e+00
4.860666066606660962e+01	-0.000000000000000000e+00
4.860726072607261017e+01	-0.000000000000000000e+00
4.860786078607861072e+01	-0.000000000000000000e+00
4.860846084608461126e+01	-0.000000000000000000e+00
4.860906090609061181e+01	-0.000000000000000000e+00
4.860966096609661236e+01	-0.000000000000000000e+00
4.861026102610261290e+01	-0.000000000000000000e+00
4.861086108610861345e+01	-0.000000000000000000e+00
4.861146114611461400e+01	-0.000000000000000000e+00
4.861206120612061454e+01	-0.000000000000000000e+00
4.861266126612661509e+01	-0.000000000000000000e+00
4.861326132613261564e+01	-0.000000000000000000e+00
4.861386138613861618e+01	-0.000000000000000000e+00
4.861446144614461673e+01	-0.000000000000000000e+00
4.861506150615061728e+01	-0.000000000000000000e+00
4.861566156615661782e+01	-0.000000000000000000e+00
4.861626162616261837e+01	-0.000000000000000000e+00
4.861686168616861892e+01	-0.000000000000000000e+00
4.861746174617461946e+01	-0.000000000000000000e+00
4.861806180618062001e+01	-0.000000000000000000e+00
4.861866186618662056e+01	-0.000000000000000000e+00
4.861926192619262110e+01	-0.000000000000000000e+00
4.861986198619862165e+01	-0.000000000000000000e+00
4.862046204620462220e+01	-0.000000000000000000e+00
4.862106210621062274e+01	-0.000000000000000000e+00
4.862166216621662329e+01	-0.000000000000000000e+00
4.862226222622262384e+01	-0.000000000000000000e+00
4.862286228622862438e+01	-0.000000000000000000e+00
4.862346234623462493e+01	-0.000000000000000000e+00
4.862406240624062548e+01	-0.000000000000000000e+00
4.862466246624662602e+01	-0.000000000000000000e+00
4.862526252625262657e+01	-0.000000000000000000e+00
4.862586258625862712e+01	-0.000000000000000000e+00
4.862646264626462767e+01	-0.000000000000000000e+00
4.862706270627062821e+01	-0.000000000000000000e+00
4.862766276627662876e+01	-0.000000000000000000e+00
4.862826282628262931e+01	-0.000000000000000000e+00
4.862886288628862985e+01	-0.000000000000000000e+00
4.862946294629463040e+01	-0.000000000000000000e+00
4.863006300630063095e+01	-0.000000000000000000e+00
4.863066306630663149e+01	-0.000000000000000000e+00
4.863126312631263204e+01	-0.000000000000000000e+00
4.863186318631863259e+01	-0.000000000000000000e+00
4.863246324632463313e+01	-0.000000000000000000e+00
4.863306330633063368e+01	-0.000000000000000000e+00
4.863366336633663423e+01	-0.000000000000000000e+00
4.863426342634263477e+01	-0.000000000000000000e+00
4.863486348634863532e+01	-0.000000000000000000e+00
4.863546354635463587e+01	-0.000000000000000000e+00
4.863606360636063641e+01	-0.000000000000000000e+00
4.863666366636663696e+01	-0.000000000000000000e+00
4.863726372637263751e+01	-0.000000000000000000e+00
4.863786378637863805e+01	-0.000000000000000000e+00
4.863846384638463860e+01	-0.000000000000000000e+00
4.863906390639063915e+01	-0.000000000000000000e+00
4.863966396639663969e+01	-0.000000000000000000e+00
4.864026402640264024e+01	-0.000000000000000000e+00
4.864086408640864079e+01	-0.000000000000000000e+00
4.864146414641464133e+01	-0.000000000000000000e+00
4.864206420642064188e+01	-0.000000000000000000e+00
4.864266426642664243e+01	-0.000000000000000000e+00
4.864326432643264297e+01	-0.000000000000000000e+00
4.864386438643864352e+01	-0.000000000000000000e+00
4.864446444644464407e+01	-0.000000000000000000e+00
4.864506450645064461e+01	-0.000000000000000000e+00
4.864566456645664516e+01	-0.000000000000000000e+00
4.864626462646264571e+01	-0.000000000000000000e+00
4.864686468646864625e+01	-0.000000000000000000e+00
4.864746474647464680e+01	-0.000000000000000000e+00
4.864806480648064735e+01	-0.000000000000000000e+00
4.864866486648664790e+01	-0.000000000000000000e+00
4.864926492649264844e+01	-0.000000000000000000e+00
4.864986498649864899e+01	-0.000000000000000000e+00
4.865046504650464954e+01	-0.000000000000000000e+00
4.865106510651065008e+01	-0.000000000000000000e+00
4.865166516651665063e+01	-0.000000000000000000e+00
4.865226522652265118e+01	-0.000000000000000000e+00
4.865286528652865172e+01	-0.000000000000000000e+00
4.865346534653465227e+01	-0.000000000000000000e+00
4.865406540654065282e+01	-0.000000000000000000e+00
4.865466546654665336e+01	-0.000000000000000000e+00
4.865526552655265391e+01	-0.000000000000000000e+00
4.865586558655865446e+01	-0.000000000000000000e+00
4.865646564656465500e+01	-0.000000000000000000e+00
4.865706570657065555e+01	-0.000000000000000000e+00
4.865766576657665610e+01	-0.000000000000000000e+00
4.865826582658265664e+01	-0.000000000000000000e+00
4.865886588658865719e+01	-0.000000000000000000e+00
4.865946594659465774e+01	-0.000000000000000000e+00
4.866006600660065828e+01	-0.000000000000000000e+00
4.866066606660665883e+01	-0.000000000000000000e+00
4.866126612661265938e+01	-0.000000000000000000e+00
4.866186618661865992e+01	-0.000000000000000000e+00
4.866246624662466047e+01	-0.000000000000000000e+00
4.866306630663066102e+01	-0.000000000000000000e+00
4.866366636663666156e+01	-0.000000000000000000e+00
4.866426642664266211e+01	-0.000000000000000000e+00
4.866486648664866266e+01	-0.000000000000000000e+00
4.866546654665466320e+01	-0.000000000000000000e+00
4.866606660666066375e+01	-0.000000000000000000e+00
4.866666666666666430e+01	-0.000000000000000000e+00
4.866726672667266484e+01	-0.000000000000000000e+00
4.866786678667866539e+01	-0.000000000000000000e+00
4.866846684668466594e+01	-0.000000000000000000e+00
4.866906690669066649e+01	-0.000000000000000000e+00
4.866966696669666703e+01	-0.000000000000000000e+00
4.867026702670266758e+01	-0.000000000000000000e+00
4.867086708670866813e+01	-0.000000000000000000e+00
4.867146714671466867e+01	-0.000000000000000000e+00
4.867206720672066922e+01	-0.000000000000000000e+00
4.867266726672666977e+01	-0.000000000000000000e+00
4.867326732673267031e+01	-0.000000000000000000e+00
4.867386738673867086e+01	-0.000000000000000000e+00
4.867446744674467141e+01	-0.000000000000000000e+00
4.867506750675067195e+01	-0.000000000000000000e+00
4.867566756675667250e+01	-0.000000000000000000e+00
4.867626762676267305e+01	-0.000000000000000000e+00
4.867686768676867359e+01	-0.000000000000000000e+00
4.867746774677467414e+01	-0.000000000000000000e+00
4.867806780678067469e+01	-0.000000000000000000e+00
4.867866786678667523e+01	-0.000000000000000000e+00
4.867926792679267578e+01	-0.000000000000000000e+00
4.867986798679868343e+01	-0.000000000000000000e+00
4.868046804680468398e+01	-0.000000000000000000e+00
4.868106810681068453e+01	-0.000000000000000000e+00
4.868166816681668507e+01	-0.000000000000000000e+00
4.868226822682268562e+01	-0.000000000000000000e+00
4.868286828682868617e+01	-0.000000000000000000e+00
4.868346834683468671e+01	-0.000000000000000000e+00
4.868406840684068726e+01	-0.000000000000000000e+00
4.868466846684668781e+01	-0.000000000000000000e+00
4.868526852685268835e+01	-0.000000000000000000e+00
4.868586858685868890e+01	-0.000000000000000000e+00
4.868646864686468945e+01	-0.000000000000000000e+00
4.868706870687068999e+01	-0.000000000000000000e+00
4.868766876687669054e+01	-0.000000000000000000e+00
4.868826882688269109e+01	-0.000000000000000000e+00
4.868886888688869163e+01	-0.000000000000000000e+00
4.868946894689469218e+01	-0.000000000000000000e+00
4.869006900690069273e+01	-0.000000000000000000e+00
4.869066906690669327e+01	-0.000000000000000000e+00
4.869126912691269382e+01	-0.000000000000000000e+00
4.869186918691869437e+01	-0.000000000000000000e+00
4.869246924692469491e+01	-0.000000000000000000e+00
4.869306930693069546e+01	-0.000000000000000000e+00
4.869366936693669601e+01	-0.000000000000000000e+00
4.869426942694269655e+01	-0.000000000000000000e+00
4.869486948694869710e+01	-0.000000000000000000e+00
4.869546954695469765e+01	-0.000000000000000000e+00
4.869606960696069820e+01	-0.000000000000000000e+00
4.869666966696669874e+01	-0.000000000000000000e+00
4.869726972697269929e+01	-0.000000000000000000e+00
4.869786978697869984e+01	-0.000000000000000000e+00
4.869846984698470038e+01	-0.000000000000000000e+00
4.869906990699070093e+01	-0.000000000000000000e+00
4.869966996699670148e+01	-0.000000000000000000e+00
4.870027002700270202e+01	-0.000000000000000000e+00
4.870087008700870257e+01	-0.000000000000000000e+00
4.870147014701470312e+01	-0.000000000000000000e+00
4.870207020702070366e+01	-0.000000000000000000e+00
4.870267026702670421e+01	-0.000000000000000000e+00
4.870327032703270476e+01	-0.000000000000000000e+00
4.870387038703870530e+01	-0.000000000000000000e+00
4.870447044704470585e+01	-0.000000000000000000e+00
4.870507050705070640e+01	-0.000000000000000000e+00
4.870567056705670694e+01	-0.000000000000000000e+00
4.870627062706270749e+01	-0.000000000000000000e+00
4.870687068706870804e+01	-0.000000000000000000e+00
4.870747074707470858e+01	-0.000000000000000000e+00
4.870807080708070913e+01	-0.000000000000000000e+00
4.870867086708670968e+01	-0.000000000000000000e+00
4.870927092709271022e+01	-0.000000000000000000e+00
4.870987098709871077e+01	-0.000000000000000000e+00
4.871047104710471132e+01	-0.000000000000000000e+00
4.871107110711071186e+01	-0.000000000000000000e+00
4.871167116711671241e+01	-0.000000000000000000e+00
4.871227122712271296e+01	-0.000000000000000000e+00
4.871287128712871350e+01	-0.000000000000000000e+00
4.871347134713471405e+01	-0.000000000000000000e+00
4.871407140714071460e+01	-0.000000000000000000e+00
4.871467146714671514e+01	-0.000000000000000000e+00
4.871527152715271569e+01	-0.000000000000000000e+00
4.871587158715871624e+01	-0.000000000000000000e+00
4.871647164716471679e+01	-0.000000000000000000e+00
4.871707170717071733e+01	-0.000000000000000000e+00
4.871767176717671788e+01	-0.000000000000000000e+00
4.871827182718271843e+01	-0.000000000000000000e+00
4.871887188718871897e+01	-0.000000000000000000e+00
4.871947194719471952e+01	-0.000000000000000000e+00
4.872007200720072007e+01	-0.000000000000000000e+00
4.872067206720672061e+01	-0.000000000000000000e+00
4.872127212721272116e+01	-0.000000000000000000e+00
4.872187218721872171e+01	-0.000000000000000000e+00
4.872247224722472225e+01	-0.000000000000000000e+00
4.872307230723072280e+01	-0.000000000000000000e+00
4.872367236723672335e+01	-0.000000000000000000e+00
4.872427242724272389e+01	-0.000000000000000000e+00
4.872487248724872444e+01	-0.000000000000000000e+00
4.872547254725472499e+01	-0.000000000000000000e+00
4.872607260726072553e+01	-0.000000000000000000e+00
4.872667266726672608e+01	-0.000000000000000000e+00
4.872727272727272663e+01	-0.000000000000000000e+00
4.872787278727872717e+01	-0.000000000000000000e+00
4.872847284728472772e+01	-0.000000000000000000e+00
4.872907290729072827e+01	-0.000000000000000000e+00
4.872967296729672881e+01	-0.000000000000000000e+00
4.873027302730272936e+01	-0.000000000000000000e+00
4.873087308730872991e+01	-0.000000000000000000e+00
4.873147314731473045e+01	-0.000000000000000000e+00
4.873207320732073100e+01	-0.000000000000000000e+00
4.873267326732673155e+01	-0.000000000000000000e+00
4.873327332733273209e+01	-0.000000000000000000e+00
4.873387338733873264e+01	-0.000000000000000000e+00
4.873447344734473319e+01	-0.000000000000000000e+00
4.873507350735073373e+01	-0.000000000000000000e+00
4.873567356735673428e+01	-0.000000000000000000e+00
4.873627362736273483e+01	-0.000000000000000000e+00
4.873687368736873538e+01	-0.000000000000000000e+00
4.873747374737473592e+01	-0.000000000000000000e+00
4.873807380738073647e+01	-0.000000000000000000e+00
4.873867386738673702e+01	-0.000000000000000000e+00
4.873927392739273756e+01	-0.000000000000000000e+00
4.873987398739873811e+01	-0.000000000000000000e+00
4.874047404740473866e+01	-0.000000000000000000e+00
4.874107410741073920e+01	-0.000000000000000000e+00
4.874167416741673975e+01	-0.000000000000000000e+00
4.874227422742274030e+01	-0.000000000000000000e+00
4.874287428742874084e+01	-0.000000000000000000e+00
4.874347434743474139e+01	-0.000000000000000000e+00
4.874407440744074194e+01	-0.000000000000000000e+00
4.874467446744674248e+01	-0.000000000000000000e+00
4.874527452745274303e+01	-0.000000000000000000e+00
4.874587458745874358e+01	-0.000000000000000000e+00
4.874647464746474412e+01	-0.000000000000000000e+00
4.874707470747074467e+01	-0.000000000000000000e+00
4.874767476747674522e+01	-0.000000000000000000e+00
4.874827482748274576e+01	-0.000000000000000000e+00
4.874887488748874631e+01	-0.000000000000000000e+00
4.874947494749474686e+01	-0.000000000000000000e+00
4.875007500750074740e+01	-0.000000000000000000e+00
4.875067506750674795e+01	-0.000000000000000000e+00
4.875127512751274850e+01	-0.000000000000000000e+00
4.875187518751874904e+01	-0.000000000000000000e+00
4.875247524752474959e+01	-0.000000000000000000e+00
4.875307530753075014e+01	-0.000000000000000000e+00
4.875367536753675068e+01	-0.000000000000000000e+00
4.875427542754275123e+01	-0.000000000000000000e+00
4.875487548754875178e+01	-0.000000000000000000e+00
4.875547554755475232e+01	-0.000000000000000000e+00
4.875607560756075287e+01	-0.000000000000000000e+00
4.875667566756675342e+01	-0.000000000000000000e+00
4.875727572757275396e+01	-0.000000000000000000e+00
4.875787578757875451e+01	-0.000000000000000000e+00
4.875847584758475506e+01	-0.000000000000000000e+00
4.875907590759075561e+01	-0.000000000000000000e+00
4.875967596759676326e+01	-0.000000000000000000e+00
4.876027602760276380e+01	-0.000000000000000000e+00
4.876087608760876435e+01	-0.000000000000000000e+00
4.876147614761476490e+01	-0.000000000000000000e+00
4.876207620762076544e+01	-0.000000000000000000e+00
4.876267626762676599e+01	-0.000000000000000000e+00
4.876327632763276654e+01	-0.000000000000000000e+00
4.876387638763876708e+01	-0.000000000000000000e+00
4.876447644764476763e+01	-0.000000000000000000e+00
4.876507650765076818e+01	-0.000000000000000000e+00
4.876567656765676873e+01	-0.000000000000000000e+00
4.876627662766276927e+01	-0.000000000000000000e+00
4.876687668766876982e+01	-0.000000000000000000e+00
4.876747674767477037e+01	-0.000000000000000000e+00
4.876807680768077091e+01	-0.000000000000000000e+00
4.876867686768677146e+01	-0.000000000000000000e+00
4.876927692769277201e+01	-0.000000000000000000e+00
4.876987698769877255e+01	-0.000000000000000000e+00
4.877047704770477310e+01	-0.000000000000000000e+00
4.877107710771077365e+01	-0.000000000000000000e+00
4.877167716771677419e+01	-0.000000000000000000e+00
4.877227722772277474e+01	-0.000000000000000000e+00
4.877287728772877529e+01	-0.000000000000000000e+00
4.877347734773477583e+01	-0.000000000000000000e+00
4.877407740774077638e+01	-0.000000000000000000e+00
4.877467746774677693e+01	-0.000000000000000000e+00
4.877527752775277747e+01	-0.000000000000000000e+00
4.877587758775877802e+01	-0.000000000000000000e+00
4.877647764776477857e+01	-0.000000000000000000e+00
4.877707770777077911e+01	-0.000000000000000000e+00
4.877767776777677966e+01	-0.000000000000000000e+00
4.877827782778278021e+01	-0.000000000000000000e+00
4.877887788778878075e+01	-0.000000000000000000e+00
4.877947794779478130e+01	-0.000000000000000000e+00
4.878007800780078185e+01	-0.000000000000000000e+00
4.878067806780678239e+01	-0.000000000000000000e+00
4.878127812781278294e+01	-0.000000000000000000e+00
4.878187818781878349e+01	-0.000000000000000000e+00
4.878247824782478403e+01	-0.000000000000000000e+00
4.878307830783078458e+01	-0.000000000000000000e+00
4.878367836783678513e+01	-0.000000000000000000e+00
4.878427842784278567e+01	-0.000000000000000000e+00
4.878487848784878622e+01	-0.000000000000000000e+00
4.878547854785478677e+01	-0.000000000000000000e+00
4.878607860786078732e+01	-0.000000000000000000e+00
4.878667866786678786e+01	-0.000000000000000000e+00
4.878727872787278841e+01	-0.000000000000000000e+00
4.878787878787878896e+01	-0.000000000000000000e+00
4.878847884788478950e+01	-0.000000000000000000e+00
4.878907890789079005e+01	-0.000000000000000000e+00
4.878967896789679060e+01	-0.000000000000000000e+00
4.879027902790279114e+01	-0.000000000000000000e+00
4.879087908790879169e+01	-0.000000000000000000e+00
4.879147914791479224e+01	-0.000000000000000000e+00
4.879207920792079278e+01	-0.000000000000000000e+00
4.879267926792679333e+01	-0.000000000000000000e+00
4.879327932793279388e+01	-0.000000000000000000e+00
4.879387938793879442e+01	-0.000000000000000000e+00
4.879447944794479497e+01	-0.000000000000000000e+00
4.879507950795079552e+01	-0.000000000000000000e+00
4.879567956795679606e+01	-0.000000000000000000e+00
4.879627962796279661e+01	-2.559372151276580277e-09
4.879687968796879716e+01	-8.290281594928124424e-09
4.879747974797479770e+01	-1.791527441365006174e-08
4.879807980798079825e+01	-3.228459084883147869e-08
4.879867986798679880e+01	-5.239589264217496520e-08
4.879927992799279934e+01	-7.941669888280145989e-08
4.879987998799879989e+01	-1.147098545817886025e-07
4.880048004800480044e+01	-1.598623882303792870e-07
4.880108010801080098e+01	-2.167181488780032276e-07
4.880168016801680153e+01	-2.874146498301349911e-07
4.880228022802280208e+01	-3.744245849360962836e-07
4.880288028802880262e+01	-4.806025246171163881e-07
4.880348034803480317e+01	-6.092373422586681533e-07
4.880408040804080372e+01	-7.641109673190058345e-07
4.880468046804680426e+01	-9.495641094238483156e-07
4.880528052805280481e+01	-1.170569647734461391e-06
4.880588058805880536e+01	-1.432814431873649697e-06
4.880648064806480591e+01	-1.742790294522005241e-06
4.880708070807080645e+01	-2.107895131274487368e-06
4.880768076807680700e+01	-2.536544960262266620e-06
4.880828082808280755e+01	-3.038297932151343511e-06
4.880888088808880809e+01	-3.623991320149927596e-06
4.880948094809480864e+01	-4.305892579281225113e-06
4.881008100810080919e+01	-5.097865624066767116e-06
4.881068106810680973e+01	-6.015553533548920073e-06
4.881128112811281028e+01	-7.076578951864770369e-06
4.881188118811881083e+01	-8.300763510950013714e-06
4.881248124812481137e+01	-9.710367658965302906e-06
4.881308130813081192e+01	-1.133035233325061986e-05
4.881368136813681247e+01	-1.318610459742172955e-05
4.881428142814281301e+01	-1.530825410806952659e-05
4.881488148814881356e+01	-1.773095188174704027e-05
4.881548154815481411e+01	-2.049221743667346341e-05
4.881608160816081465e+01	-2.363431329239067485e-05
4.881668166816681520e+01	-2.720414824021856140e-05
4.881728172817281575e+01	-3.125371079795851727e-05
4.881788178817881629e+01	-3.584053425574695813e-05
4.881848184818481684e+01	-4.102819470600936618e-05
4.881908190819081739e+01	-4.688684342895328407e-05
4.881968196819681793e+01	-5.349377497591288779e-05
4.882028202820281848e+01	-6.093403225618688069e-05
4.882088208820881903e+01	-6.930104988899601665e-05
4.882148214821481957e+01	-7.869733703117211764e-05
4.882208220822082012e+01	-8.923520083367527398e-05
4.882268226822682067e+01	-1.010375116166885100e-04
4.882328232823282121e+01	-1.142385107846923198e-04
4.882388238823882176e+01	-1.289846624305961186e-04
4.882448244824482231e+01	-1.454355495028913426e-04
4.882508250825082285e+01	-1.637648153332795691e-04
4.882568256825682340e+01	-1.841611512458737768e-04
4.882628262826282395e+01	-2.068293308946130959e-04
4.882688268826882450e+01	-2.319912919048806334e-04
4.882748274827482504e+01	-2.598872653305291276e-04
4.882808280828082559e+01	-2.907769533808094342e-04
4.882868286828682614e+01	-3.249407558253966980e-04
4.882928292829282668e+01	-3.626810454522403932e-04
4.882988298829882723e+01	-4.043234929348561799e-04
4.883048304830482778e+01	-4.502184414654631490e-04
4.883108310831082832e+01	-5.007423315306531748e-04
4.883168316831682887e+01	-5.562966168728575517e-04
4.883228322832282942e+01	-6.173137974671971803e-04
4.883288328832882996e+01	-6.842569399565668481e-04
4.883348334833483051e+01	-7.576212907149888548e-04
4.883408340834083106e+01	-8.379359397189237082e-04
4.883468346834683160e+01	-9.257655359980123018e-04
4.883528352835283215e+01	-1.021712055636456737e-03
4.883588358835883270e+01	-1.126416623531003398e-03
4.883648364836483324e+01	-1.240561390382242859e-03
4.883708370837083379e+01	-1.364871466703362077e-03
4.883768376837683434e+01	-1.500116915974710700e-03
4.883828382838283488e+01	-1.647114809453498674e-03
4.883888388838883543e+01	-1.806731345564996111e-03
4.883948394839484308e+01	-1.979884037253715635e-03
4.884008400840084363e+01	-2.167543971158794082e-03
4.884068406840684418e+01	-2.370738142995208395e-03
4.884128412841284472e+01	-2.590551874069165535e-03
4.884188418841884527e+01	-2.828131314429309633e-03
4.884248424842484582e+01	-3.084686038752028174e-03
4.884308430843084636e+01	-3.361491741675447058e-03
4.884368436843684691e+01	-3.659893039929077406e-03
4.884428442844284746e+01	-3.981306389249853264e-03
4.884488448844884800e+01	-4.327223124726386171e-03
4.884548454845484855e+01	-4.699212633866837845e-03
4.884608460846084910e+01	-5.098925672336854405e-03
4.884668466846684964e+01	-5.528097832958194652e-03
4.884728472847285019e+01	-5.988553179190279560e-03
4.884788478847885074e+01	-6.482208054931929385e-03
4.884848484848485128e+01	-7.011075083073581293e-03
4.884908490849085183e+01	-7.577267365797311222e-03
4.884968496849685238e+01	-8.183005459535111492e-03
4.885028502850285292e+01	-8.830617513280625275e-03
4.885088508850885347e+01	-9.522546214897228273e-03
4.885148514851485402e+01	-1.026135395588865899e-02
4.885208520852085456e+01	-1.104972827262773460e-02
4.885268526852685511e+01	-1.189048757997526740e-02
4.885328532853285566e+01	-1.278658721353808682e-02
4.885388538853885620e+01	-1.374112579708740289e-02
4.885448544854485675e+01	-1.475735195188451754e-02
4.885508550855085730e+01	-1.583867136484238408e-02
4.885568556855685785e+01	-1.698865423258861390e-02
4.885628562856285839e+01	-1.821104309859053472e-02
4.885688568856885894e+01	-1.950976110055826010e-02
4.885748574857485949e+01	-2.088892064535982987e-02
4.885808580858086003e+01	-2.235283252866653719e-02
4.885868586858686058e+01	-2.390601551650199316e-02
4.885928592859286113e+01	-2.555320640579573574e-02
4.885988598859886167e+01	-2.729937058095050634e-02
4.886048604860486222e+01	-2.914971308332215544e-02
4.886108610861086277e+01	-3.110969021038880941e-02
4.886168616861686331e+01	-3.318502166125728015e-02
4.886228622862286386e+01	-3.538170324502217662e-02
4.886288628862886441e+01	-3.770602016836277492e-02
4.886348634863486495e+01	-4.016456091863843808e-02
4.886408640864086550e+01	-4.276423175862976295e-02
4.886468646864686605e+01	-4.551227184897044947e-02
4.886528652865286659e+01	-4.841626901423324442e-02
4.886588658865886714e+01	-5.148417616856604956e-02
4.886648664866486769e+01	-5.472432841673364329e-02
4.886708670867086823e+01	-5.814546084639763551e-02
4.886768676867686878e+01	-6.175672702747197346e-02
4.886828682868286933e+01	-6.556771823441581715e-02
4.886888688868886987e+01	-6.958848340737606997e-02
4.886948694869487042e+01	-7.382954986816193943e-02
4.887008700870087097e+01	-7.830194480712356075e-02
4.887068706870687151e+01	-8.301721755711444217e-02
4.887128712871287206e+01	-8.798746267083787376e-02
4.887188718871887261e+01	-9.322534381800831604e-02
4.887248724872487315e+01	-9.874411851889552949e-02
4.887308730873087370e+01	-1.045576637309569845e-01
4.887368736873687425e+01	-1.106805023053983733e-01
4.887428742874287479e+01	-1.171278303306280549e-01
4.887488748874887534e+01	-1.239155453796817324e-01
4.887548754875487589e+01	-1.310602756787875578e-01
4.887608760876087644e+01	-1.385794102143051987e-01
4.887668766876687698e+01	-1.464911297953160330e-01
4.887728772877287753e+01	-1.548144390891345867e-01
4.887788778877887808e+01	-1.635691996469847420e-01
4.887848784878487862e+01	-1.727761639369891078e-01
4.887908790879087917e+01	-1.824570104015007244e-01
4.887968796879687972e+01	-1.926343795556133554e-01
4.888028802880288026e+01	-2.033319111434548909e-01
4.888088808880888081e+01	-2.145742823685656275e-01
4.888148814881488136e+01	-2.263872472143084180e-01
4.888208820882088190e+01	-2.387976768698346908e-01
4.888268826882688245e+01	-2.518336012766495546e-01
4.888328832883288300e+01	-2.655242518102646221e-01
4.888388838883888354e+01	-2.799001051108167548e-01
4.888448844884488409e+01	-2.949929280758524230e-01
4.888508850885088464e+01	-3.108358240277299123e-01
4.888568856885688518e+01	-3.274632800672803712e-01
4.888628862886288573e+01	-3.449112156245023320e-01
4.888688868886888628e+01	-3.632170322161234477e-01
4.888748874887488682e+01	-3.824196644188620486e-01
4.888808880888088737e+01	-4.025596320661706251e-01
4.888868886888688792e+01	-4.236790936751065328e-01
4.888928892889288846e+01	-4.458219011088069283e-01
4.888988898889888901e+01	-4.690336554787971624e-01
4.889048904890488956e+01	-4.933617642900534617e-01
4.889108910891089010e+01	-5.188554998303817056e-01
4.889168916891689065e+01	-5.455660588042473558e-01
4.889228922892289120e+01	-5.735466232096894101e-01
4.889288928892889174e+01	-6.028524224554051569e-01
4.889348934893489229e+01	-6.335407967134571994e-01
4.889408940894089284e+01	-6.656712615013611334e-01
4.889468946894689338e+01	-6.993055734855276873e-01
4.889528952895289393e+01	-7.345077974961904399e-01
4.889588958895889448e+01	-7.713443747420030139e-01
4.889648964896489503e+01	-8.098841922104594859e-01
4.889708970897089557e+01	-8.501986532381793360e-01
4.889768976897689612e+01	-8.923617492328592693e-01
4.889828982898289667e+01	-9.364501325263751008e-01
4.889888988898889721e+01	-9.825431903360712926e-01
4.889948994899489776e+01	-1.030723119808715449e+00
4.890009000900089831e+01	-1.081075004118907223e+00
4.890069006900689885e+01	-1.133686889590923785e+00
4.890129012901289940e+01	-1.188649863810037788e+00
4.890189018901889995e+01	-1.246058134686232721e+00
4.890249024902490049e+01	-1.306009110430029985e+00
4.890309030903090104e+01	-1.368603480396775929e+00
4.890369036903690159e+01	-1.433945296752138887e+00
4.890429042904290213e+01	-1.502142056907958878e+00
4.890489048904890268e+01	-1.573304786673671796e+00
4.890549054905490323e+01	-1.647548124064614150e+00
4.890609060906090377e+01	-1.724990403704258712e+00
4.890669066906690432e+01	-1.805753741753181485e+00
4.890729072907290487e+01	-1.889964121293100208e+00
4.890789078907890541e+01	-1.977751478089629256e+00
4.890849084908490596e+01	-2.069249786652711087e+00
4.890909090909090651e+01	-2.164597146508720815e+00
4.890969096909690705e+01	-2.263935868593204059e+00
4.891029102910290760e+01	-2.367412561668032378e+00
4.891089108910890815e+01	-2.475178218661448160e+00
4.891149114911490869e+01	-2.587388302824052300e+00
4.891209120912090924e+01	-2.704202833588283283e+00
4.891269126912690979e+01	-2.825786472013271933e+00
4.891329132913291033e+01	-2.952308605691301047e+00
4.891389138913891088e+01	-3.083943432986251842e+00
4.891449144914491143e+01	-3.220870046468663261e+00
4.891509150915091197e+01	-3.363272515405989704e+00
4.891569156915691252e+01	-3.511339967160924669e+00
4.891629162916291307e+01	-3.665266667344405427e+00
4.891689168916891362e+01	-3.825252098564193126e+00
4.891749174917491416e+01	-3.991501037603799595e+00
4.891809180918091471e+01	-4.164223628579933667e+00
4.891869186918691526e+01	-4.343635461204666370e+00
4.891929192919292291e+01	-4.529957639708792172e+00
4.891989198919892345e+01	-4.723416851974964636e+00
4.892049204920492400e+01	-4.924245436185747948e+00
4.892109210921092455e+01	-5.132681444786164171e+00
4.892169216921692509e+01	-5.348968705554868031e+00
4.892229222922292564e+01	-5.573356879572090250e+00
4.892289228922892619e+01	-5.806101515867603702e+00
4.892349234923492673e+01	-6.047464102526190821e+00
4.892409240924092728e+01	-6.297712114023179097e+00
4.892469246924692783e+01	-6.557119054557510651e+00
4.892529252925292838e+01	-6.825964497144860310e+00
4.892589258925892892e+01	-7.104534118228776229e+00
4.892649264926492947e+01	-7.393119727563127519e+00
4.892709270927093002e+01	-7.692019293114965350e+00
4.892769276927693056e+01	-8.001536960732668291e+00
4.892829282928293111e+01	-8.321983068320477628e+00
4.892889288928893166e+01	-8.653674154256805195e+00
4.892949294929493220e+01	-8.996932959790077788e+00
4.893009300930093275e+01	-9.352088425143293193e+00
4.893069306930693330e+01	-9.719475679054799144e+00
4.893129312931293384e+01	-1.009943602148093511e+01
4.893189318931893439e+01	-1.049231689918333821e+01
4.893249324932493494e+01	-1.089847187392205186e+01
4.893309330933093548e+01	-1.131826058297371773e+01
4.893369336933693603e+01	-1.175204869169301247e+01
4.893429342934293658e+01	-1.220020783783420981e+01
4.893489348934893712e+01	-1.266311556734958188e+01
4.893549354935493767e+01	-1.314115526366145303e+01
4.893609360936093822e+01	-1.363471606082099008e+01
4.893669366936693876e+01	-1.414419275453154512e+01
4.893729372937293931e+01	-1.466998570101712396e+01
4.893789378937893986e+01	-1.521250070595570669e+01
4.893849384938494040e+01	-1.577214890319934071e+01
4.893909390939094095e+01	-1.634934662300473107e+01
4.893969396939694150e+01	-1.694451524950170551e+01
4.894029402940294204e+01	-1.755808106712990480e+01
4.894089408940894259e+01	-1.819047509577843158e+01
4.894149414941494314e+01	-1.884213291436770987e+01
4.894209420942094368e+01	-1.951349447261759096e+01
4.894269426942694423e+01	-2.020500389075218806e+01
4.894329432943294478e+01	-2.091710924689758500e+01
4.894389438943894532e+01	-2.165026235193580462e+01
4.894449444944494587e+01	-2.240491851158629188e+01
4.894509450945094642e+01	-2.318153627549347462e+01
4.894569456945694697e+01	-2.398057717310931380e+01
4.894629462946294751e+01	-2.480250543616739023e+01
4.894689468946894806e+01	-2.564778770755739146e+01
4.894749474947494861e+01	-2.651689273641806466e+01
4.894809480948094915e+01	-2.741029105927901455e+01
4.894869486948694970e+01	-2.832845466709423832e+01
4.894929492949295025e+01	-2.927185665802320358e+01
4.894989498949895079e+01	-3.024097087582815035e+01
4.895049504950495134e+01	-3.123627153377252696e+01
4.895109510951095189e+01	-3.225823282391906588e+01
4.895169516951695243e+01	-3.330732851174229836e+01
4.895229522952295298e+01	-3.438403151598807739e+01
4.895289528952895353e+01	-3.548881347372871176e+01
4.895349534953495407e+01	-3.662214429286067485e+01
4.895409540954095462e+01	-3.778449168272997838e+01
4.895469546954695517e+01	-3.897632067714881998e+01
4.895529552955295571e+01	-4.019809314009334855e+01
4.895589558955895626e+01	-4.145026725663034028e+01
4.895649564956495681e+01	-4.273329700913839702e+01
4.895709570957095735e+01	-4.404763163891868771e+01
4.895769576957695790e+01	-4.539371509330628385e+01
4.895829582958295845e+01	-4.677198545842013999e+01
4.895889588958895899e+01	-4.818287437771576265e+01
4.895949594959495954e+01	-4.962680645652488920e+01
4.896009600960096009e+01	-5.110419865279681773e+01
4.896069606960696063e+01	-5.261545965427919924e+01
4.896129612961296118e+01	-5.416098924240367296e+01
4.896189618961896173e+01	-5.574117764316984136e+01
4.896249624962496227e+01	-5.735640486534681770e+01
4.896309630963096282e+01	-5.900704002634165590e+01
4.896369636963696337e+01	-6.069344066611198230e+01
4.896429642964296391e+01	-6.241595204952844256e+01
4.896489648964896446e+01	-6.417490645762288182e+01
4.896549654965496501e+01	-6.597062246818865106e+01
4.896609660966096556e+01	-6.780340422622565200e+01
4.896669666966696610e+01	-6.967354070475963113e+01
4.896729672967296665e+01	-7.158130495658916459e+01
4.896789678967896720e+01	-7.352695335754629014e+01
4.896849684968496774e+01	-7.551072484189353418e+01
4.896909690969096829e+01	-7.753284013049797352e+01
4.896969696969696884e+01	-7.959350095246851708e+01
4.897029702970296938e+01	-8.169288926096353975e+01
4.897089708970896993e+01	-8.383116644390732120e+01
4.897149714971497048e+01	-8.600847252811185228e+01
4.897209720972097102e+01	-8.822492538690291042e+01
4.897269726972697157e+01	-9.048061993782698664e+01
4.897329732973297212e+01	-9.277562734103297259e+01
4.897389738973897266e+01	-9.510999419672592126e+01
4.897449744974497321e+01	-9.748374174260693792e+01
4.897509750975097376e+01	-9.989686505225238022e+01
4.897569756975697430e+01	-1.023493322354063793e+02
4.897629762976297485e+01	-1.048410836411928386e+02
4.897689768976897540e+01	-1.073720310652756069e+02
4.897749774977497594e+01	-1.099420569620247505e+02
4.897809780978097649e+01	-1.125510136627694067e+02
4.897869786978697704e+01	-1.151987226012448247e+02
4.897929792979297758e+01	-1.178849735473599054e+02
4.897989798979897813e+01	-1.206095238504391602e+02
4.898049804980497868e+01	-1.233720976931090689e+02
4.898109810981097922e+01	-1.261723853570234439e+02
4.898169816981697977e+01	-1.290100425016356667e+02
4.898229822982298032e+01	-1.318846894572499195e+02
4.898289828982898086e+01	-1.347959105335922629e+02
4.898349834983498141e+01	-1.377432533451627990e+02
4.898409840984098196e+01	-1.407262281546413476e+02
4.898469846984698250e+01	-1.437443072356284688e+02
4.898529852985298305e+01	-1.467969242560171494e+02
4.898589858985898360e+01	-1.498834736832990586e+02
4.898649864986498415e+01	-1.530033102131081932e+02
4.898709870987098469e+01	-1.561557482223232114e+02
4.898769876987698524e+01	-1.593400612480372160e+02
4.898829882988298579e+01	-1.625554814937181334e+02
4.898889888988898633e+01	-1.658011993638728256e+02
4.898949894989498688e+01	-1.690763630285299541e+02
4.899009900990098743e+01	-1.723800780188472004e+02
4.899069906990698797e+01	-1.757114068551486525e+02
4.899129912991298852e+01	-1.790693687086775583e+02
4.899189918991898907e+01	-1.824529390983535393e+02
4.899249924992498961e+01	-1.858610496237910752e+02
4.899309930993099016e+01	-1.892925877358364914e+02
4.899369936993699071e+01	-1.927463965458545658e+02
4.899429942994299125e+01	-1.962212746749719656e+02
4.899489948994899180e+01	-1.997159761444728190e+02
4.899549954995499235e+01	-2.032292103085024166e+02
4.899609960996099289e+01	-2.067596418302220513e+02
4.899669966996699344e+01	-2.103058907025099700e+02
4.899729972997299399e+01	-2.138665323142919021e+02
4.899789978997899453e+01	-2.174400975635313671e+02
4.899849984998499508e+01	-2.210250730178811978e+02
4.899909990999100273e+01	-2.246199011239588685e+02
4.899969996999699617e+01	-2.282229804661604362e+02
4.900030003000300383e+01	-2.318326660758871469e+02
4.900090009000900437e+01	-2.354472697920144810e+02
4.900150015001500492e+01	-2.390650606733743473e+02
4.900210021002100547e+01	-2.426842654639788748e+02
4.900270027002700601e+01	-2.463030691116589708e+02
4.900330033003300656e+01	-2.499196153407291092e+02
4.900390039003900711e+01	-2.535320072792335964e+02
4.900450045004500765e+01	-2.571383081412780598e+02
4.900510051005100820e+01	-2.607365419648667739e+02
4.900570057005700875e+01	-2.643246944056270422e+02
4.900630063006300929e+01	-2.679007135867110492e+02
4.900690069006900984e+01	-2.714625110051165962e+02
4.900750075007501039e+01	-2.750079624945831824e+02
4.900810081008101093e+01	-2.785349092451556885e+02
4.900870087008701148e+01	-2.820411588794323734e+02
4.900930093009301203e+01	-2.855244865854327259e+02
4.900990099009901257e+01	-2.889826363059593746e+02
4.901050105010501312e+01	-2.924133219842202607e+02
4.901110111011101367e+01	-2.958142288654370304e+02
4.901170117011701421e+01	-2.991830148540489631e+02
4.901230123012301476e+01	-3.025173119260541625e+02
4.901290129012901531e+01	-3.058147275959593117e+02
4.901350135013501585e+01	-3.090728464376918510e+02
4.901410141014101640e+01	-3.122892316587912660e+02
4.901470147014701695e+01	-3.154614267270517303e+02
4.901530153015301750e+01	-3.185869570487641909e+02
4.901590159015901804e+01	-3.216633316975734260e+02
4.901650165016501859e+01	-3.246880451929002902e+02
4.901710171017101914e+01	-3.276585793267908571e+02
4.901770177017701968e+01	-3.305724050379622554e+02
4.901830183018302023e+01	-3.334269843317370032e+02
4.901890189018902078e+01	-3.362197722444620922e+02
4.901950195019502132e+01	-3.389482188509355751e+02
4.902010201020102187e+01	-3.416097713132643889e+02
4.902070207020702242e+01	-3.442018759695095582e+02
4.902130213021302296e+01	-3.467219804603769262e+02
4.902190219021902351e+01	-3.491675358921445422e+02
4.902250225022502406e+01	-3.515359990339235310e+02
4.902310231023102460e+01	-3.538248345472748611e+02
4.902370237023702515e+01	-3.560315172461445172e+02
4.902430243024302570e+01	-3.581535343849665765e+02
4.902490249024902624e+01	-3.601883879727486146e+02
4.902550255025502679e+01	-3.621335971108637750e+02
4.902610261026102734e+01	-3.639867003521954416e+02
4.902670267026702788e+01	-3.657452580792423191e+02
4.902730273027302843e+01	-3.674068548986930409e+02
4.902790279027902898e+01	-3.689691020499477077e+02
4.902850285028502952e+01	-3.704296398249825302e+02
4.902910291029103007e+01	-3.717861399969115155e+02
4.902970297029703062e+01	-3.730363082545423481e+02
4.903030303030303116e+01	-3.741778866401680261e+02
4.903090309030903171e+01	-3.752086559878006256e+02
4.903150315031503226e+01	-3.761264383590042257e+02
4.903210321032103280e+01	-3.769290994734424203e+02
4.903270327032703335e+01	-3.776145511312283816e+02
4.903330333033303390e+01	-3.781807536241229855e+02
4.903390339033903444e+01	-3.786257181326142813e+02
4.903450345034503499e+01	-3.789475091058759517e+02
4.903510351035103554e+01	-3.791442466215787022e+02
4.903570357035703609e+01	-3.792141087225318188e+02
4.903630363036303663e+01	-3.791553337271077453e+02
4.903690369036903718e+01	-3.789662225103950277e+02
4.903750375037503773e+01	-3.786451407530317397e+02
4.903810381038103827e+01	-3.781905211546709893e+02
4.903870387038703882e+01	-3.776008656090275508e+02
4.903930393039303937e+01	-3.768747473374894525e+02
4.903990399039903991e+01	-3.760108129782668698e+02
4.904050405040504046e+01	-3.750077846280955782e+02
4.904110411041104101e+01	-3.738644618335271161e+02
4.904170417041704155e+01	-3.725797235288641787e+02
4.904230423042304210e+01	-3.711525299178495061e+02
4.904290429042904265e+01	-3.695819242962491558e+02
4.904350435043504319e+01	-3.678670348125071428e+02
4.904410441044104374e+01	-3.660070761637206260e+02
4.904470447044704429e+01	-3.640013512242137494e+02
4.904530453045304483e+01	-3.618492526040644748e+02
4.904590459045904538e+01	-3.595502641350078648e+02
4.904650465046504593e+01	-3.571039622811780418e+02
4.904710471047104647e+01	-3.545100174722659858e+02
4.904770477047704702e+01	-3.517681953567039272e+02
4.904830483048304757e+01	-3.488783579726105017e+02
4.904890489048904811e+01	-3.458404648342891505e+02
4.904950495049504866e+01	-3.426545739321563815e+02
4.905010501050104921e+01	-3.393208426441152596e+02
4.905070507050704975e+01	-3.358395285564254209e+02
4.905130513051305030e+01	-3.322109901922769950e+02
4.905190519051905085e+01	-3.284356876463432400e+02
4.905250525052505139e+01	-3.245141831237227734e+02
4.905310531053105194e+01	-3.204471413817759640e+02
4.905370537053705249e+01	-3.162353300734903314e+02
4.905430543054305303e+01	-3.118796199911108147e+02
4.905490549054905358e+01	-3.073809852089171955e+02
4.905550555055505413e+01	-3.027405031241294751e+02
4.905610561056105468e+01	-2.979593543950646222e+02
4.905670567056705522e+01	-2.930388227758057269e+02
4.905730573057305577e+01	-2.879802948467333295e+02
4.905790579057905632e+01	-2.827852596404779320e+02
4.905850585058505686e+01	-2.774553081628956761e+02
4.905910591059105741e+01	-2.719921328088913128e+02
4.905970597059705796e+01	-2.663975266729873965e+02
4.906030603060305850e+01	-2.606733827547174656e+02
4.906090609060905905e+01	-2.548216930590378695e+02
4.906150615061505960e+01	-2.488445475921048740e+02
4.906210621062106014e+01	-2.427441332529020315e+02
4.906270627062706069e+01	-2.365227326213477284e+02
4.906330633063306124e+01	-2.301827226436356852e+02
4.906390639063906178e+01	-2.237265732157392790e+02
4.906450645064506233e+01	-2.171568456661053972e+02
4.906510651065106288e+01	-2.104761911387417115e+02
4.906570657065706342e+01	-2.036873488780158823e+02
4.906630663066306397e+01	-1.967931444166385972e+02
4.906690669066906452e+01	-1.897964876684209230e+02
4.906750675067506506e+01	-1.827003709275486472e+02
4.906810681068106561e+01	-1.755078667762373925e+02
4.906870687068706616e+01	-1.682221259027693350e+02
4.906930693069306670e+01	-1.608463748320278910e+02
4.906990699069906725e+01	-1.533839135707964658e+02
4.907050705070506780e+01	-1.458381131701759443e+02
4.907110711071106834e+01	-1.382124132076301635e+02
4.907170717071706889e+01	-1.305103191912565421e+02
4.907230723072306944e+01	-1.227353998890123989e+02
4.907290729072906998e+01	-1.148912845857192764e+02
4.907350735073507053e+01	-1.069816602707871169e+02
4.907410741074107108e+01	-9.901026875969954233e+01
4.907470747074707162e+01	-9.098090375238213312e+01
4.907530753075307217e+01	-8.289740783169398242e+01
4.907590759075907272e+01	-7.476366940535589833e+01
4.907650765076507327e+01	-6.658361959470596503e+01
4.907710771077107381e+01	-5.836122907376999791e+01
4.907770777077707436e+01	-5.010050486219542165e+01
4.907830783078307491e+01	-4.180548707566871514e+01
4.907890789078908256e+01	-3.348024563749562077e+01
4.907950795079507600e+01	-2.512887695509571628e+01
4.908010801080108365e+01	-1.675550056519546516e+01
4.908070807080708420e+01	-8.364255751564320107e+00
4.908130813081308474e+01	4.070186082224735991e-02
4.908190819081908529e+01	8.455203731273835288e+00
4.908250825082508584e+01	1.687507184459317600e+01
4.908310831083108638e+01	2.529612216401233482e+01
4.908370837083708693e+01	3.371416809188371388e+01
4.908430843084308748e+01	4.212502393411089230e+01
4.908490849084908803e+01	5.052450836432503678e+01
4.908550855085508857e+01	5.890844788378324637e+01
4.908610861086108912e+01	6.727268027300020492e+01
4.908670867086708967e+01	7.561305803111157786e+01
4.908730873087309021e+01	8.392545179900386643e+01
4.908790879087909076e+01	9.220575376225572484e+01
4.908850885088509131e+01	1.004498810299703280e+02
4.908910891089109185e+01	1.086537789856173077e+02
4.908970897089709240e+01	1.168134246060367616e+02
4.909030903090309295e+01	1.249248297448043701e+02
4.909090909090909349e+01	1.329840443762194582e+02
4.909150915091509404e+01	1.409871597962192880e+02
4.909210921092109459e+01	1.489303117765986997e+02
4.909270927092709513e+01	1.568096836689776126e+02
4.909330933093309568e+01	1.646215094550312585e+02
4.909390939093909623e+01	1.723620767395763380e+02
4.909450945094509677e+01	1.800277296831969238e+02
4.909510951095109732e+01	1.876148718711664856e+02
4.909570957095709787e+01	1.951199691155335643e+02
4.909630963096309841e+01	2.025395521873203108e+02
4.909690969096909896e+01	2.098702194758934922e+02
4.909750975097509951e+01	2.171086395726687499e+02
4.909810981098110005e+01	2.242515537764189446e+02
4.909870987098710060e+01	2.312957785175709660e+02
4.909930993099310115e+01	2.382382076989912605e+02
4.909990999099910169e+01	2.450758149508781116e+02
4.910051005100510224e+01	2.518056557975052669e+02
4.910111011101110279e+01	2.584248697336846590e+02
4.910171017101710333e+01	2.649306822089390607e+02
4.910231023102310388e+01	2.713204065175224287e+02
4.910291029102910443e+01	2.775914455925316702e+02
4.910351035103510497e+01	2.837412937025199540e+02
4.910411041104110552e+01	2.897675380491267561e+02
4.910471047104710607e+01	2.956678602644068405e+02
4.910531053105310662e+01	3.014400378066537201e+02
4.910591059105910716e+01	3.070819452536739504e+02
4.910651065106510771e+01	3.125915554925931588e+02
4.910711071107110826e+01	3.179669408054330688e+02
4.910771077107710880e+01	3.232062738498190697e+02
4.910831083108310935e+01	3.283078285343481184e+02
4.910891089108910990e+01	3.332699807882571577e+02
4.910951095109511044e+01	3.380912092251961099e+02
4.911011101110111099e+01	3.427700957010472393e+02
4.911071107110711154e+01	3.473053257658590383e+02
4.911131113111311208e+01	3.516956890101201338e+02
4.911191119111911263e+01	3.559400793057199621e+02
4.911251125112511318e+01	3.600374949420944404e+02
4.911311131113111372e+01	3.639870386581719686e+02
4.911371137113711427e+01	3.677879175708833941e+02
4.911431143114311482e+01	3.714394430011237773e+02
4.911491149114911536e+01	3.749410301981740758e+02
4.911551155115511591e+01	3.782921979637321215e+02
4.911611161116111646e+01	3.814925681768082768e+02
4.911671167116711700e+01	3.845418652208781509e+02
4.911731173117311755e+01	3.874399153147833204e+02
4.911791179117911810e+01	3.901866457489990694e+02
4.911851185118511864e+01	3.927820840289928128e+02
4.911911191119111919e+01	3.952263569274999213e+02
4.911971197119711974e+01	3.975196894476590046e+02
4.912031203120312028e+01	3.996624036990266973e+02
4.912091209120912083e+01	4.016549176886130681e+02
4.912151215121512138e+01	4.034977440291481798e+02
4.912211221122112192e+01	4.051914885668871307e+02
4.912271227122712247e+01	4.067368489313473674e+02
4.912331233123312302e+01	4.081346130094423188e+02
4.912391239123912356e+01	4.093856573465477595e+02
4.912451245124512411e+01	4.104909454771221817e+02
4.912511251125112466e+01	4.114515261875492911e+02
4.912571257125712521e+01	4.122685317139373637e+02
4.912631263126312575e+01	4.129431758776740935e+02
4.912691269126912630e+01	4.134767521615710848e+02
4.912751275127512685e+01	4.138706317294889345e+02
4.912811281128112739e+01	4.141262613923734648e+02
4.912871287128712794e+01	4.142451615236681732e+02
4.912931293129312849e+01	4.142289239270946837e+02
4.912991299129912903e+01	4.140792096598363514e+02
4.913051305130512958e+01	4.137977468141579607e+02
4.913111311131113013e+01	4.133863282605338441e+02
4.913171317131713067e+01	4.128468093553558447e+02
4.913231323132313122e+01	4.121811056163090257e+02
4.913291329132913177e+01	4.113911903684924027e+02
4.913351335133513231e+01	4.104790923643797669e+02
4.913411341134113286e+01	4.094468933806977020e+02
4.913471347134713341e+01	4.082967257952827254e+02
4.913531353135313395e+01	4.070307701469797621e+02
4.913591359135913450e+01	4.056512526816123341e+02
4.913651365136513505e+01	4.041604428870375045e+02
4.913711371137113559e+01	4.025606510202659365e+02
4.913771377137713614e+01	4.008542256296063897e+02
4.913831383138313669e+01	3.990435510747452099e+02
4.913891389138913723e+01	3.971310450476394749e+02
4.913951395139513778e+01	3.951191560970646037e+02
4.914011401140113833e+01	3.930103611595935149e+02
4.914071407140713887e+01	3.908071630997583270e+02
4.914131413141313942e+01	3.885120882620741440e+02
4.914191419141913997e+01	3.861276840375472261e+02
4.914251425142514051e+01	3.836565164472544325e+02
4.914311431143114106e+01	3.811011677454824280e+02
4.914371437143714161e+01	3.784642340448820050e+02
4.914431443144314215e+01	3.757483229660074926e+02
4.914491449144914270e+01	3.729560513135469364e+02
4.914551455145514325e+01	3.700900427814760860e+02
4.914611461146114380e+01	3.671529256892949888e+02
4.914671467146714434e+01	3.641473307514282851e+02
4.914731473147314489e+01	3.610758888817946399e+02
4.914791479147914544e+01	3.579412290354677566e+02
4.914851485148514598e+01	3.547459760892747340e+02
4.914911491149114653e+01	3.514927487630876612e+02
4.914971497149714708e+01	3.481841575834908440e+02
4.915031503150314762e+01	3.448228028914094239e+02
4.915091509150914817e+01	3.414112728952125053e+02
4.915151515151514872e+01	3.379521417707024398e+02
4.915211521152114926e+01	3.344479678093303505e+02
4.915271527152714981e+01	3.309012916158806661e+02
4.915331533153315036e+01	3.273146343567797771e+02
4.915391539153915090e+01	3.236904960601073640e+02
4.915451545154515145e+01	3.200313539682833266e+02
4.915511551155115200e+01	3.163396609443332181e+02
4.915571557155715254e+01	3.126178439325356067e+02
4.915631563156315309e+01	3.088683024741796430e+02
4.915691569156915364e+01	3.050934072790584537e+02
4.915751575157515418e+01	3.012954988532575840e+02
4.915811581158115473e+01	2.974768861837012537e+02
4.915871587158716238e+01	2.936398454798357420e+02
4.915931593159315582e+01	2.897866189727577648e+02
4.915991599159916348e+01	2.859194137719951527e+02
4.916051605160516402e+01	2.820404007800909199e+02
4.916111611161116457e+01	2.781517136650420525e+02
4.916171617161716512e+01	2.742554478905796032e+02
4.916231623162316566e+01	2.703536598042011292e+02
4.916291629162916621e+01	2.664483657827823890e+02
4.916351635163516676e+01	2.625415414355406938e+02
4.916411641164116730e+01	2.586351208640322170e+02
4.916471647164716785e+01	2.547309959788174183e+02
4.916531653165316840e+01	2.508310158723441816e+02
4.916591659165916894e+01	2.469369862475504647e+02
4.916651665166516949e+01	2.430506689016126529e+02
4.916711671167117004e+01	2.391737812642201675e+02
4.916771677167717058e+01	2.353079959896816717e+02
4.916831683168317113e+01	2.314549406021341440e+02
4.916891689168917168e+01	2.276161971930536367e+02
4.916951695169517222e+01	2.237933021702292251e+02
4.917011701170117277e+01	2.199877460573091810e+02
4.917071707170717332e+01	2.162009733429804328e+02
4.917131713171317386e+01	2.124343823788017005e+02
4.917191719171917441e+01	2.086893253246732911e+02
4.917251725172517496e+01	2.049671081408793611e+02
4.917311731173117550e+01	2.012689906256099164e+02
4.917371737173717605e+01	1.975961864968344912e+02
4.917431743174317660e+01	1.939498635173699768e+02
4.917491749174917715e+01	1.903311436619479196e+02
4.917551755175517769e+01	1.867411033250769208e+02
4.917611761176117824e+01	1.831807735684529916e+02
4.917671767176717879e+01	1.796511404066677358e+02
4.917731773177317933e+01	1.761531451299270543e+02
4.917791779177917988e+01	1.726876846624964230e+02
4.917851785178518043e+01	1.692556119555551959e+02
4.917911791179118097e+01	1.658577364131429874e+02
4.917971797179718152e+01	1.624948243498707541e+02
4.918031803180318207e+01	1.591675994790517734e+02
4.918091809180918261e+01	1.558767434299164449e+02
4.918151815181518316e+01	1.526228962925592896e+02
4.918211821182118371e+01	1.494066571892739717e+02
4.918271827182718425e+01	1.462285848709277616e+02
4.918331833183318480e+01	1.430891983370313199e+02
4.918391839183918535e+01	1.399889774781661060e+02
4.918451845184518589e+01	1.369283637394358379e+02
4.918511851185118644e+01	1.339077608036153606e+02
4.918571857185718699e+01	1.309275352926867413e+02
4.918631863186318753e+01	1.279880174864565276e+02
4.918691869186918808e+01	1.250895020569662961e+02
4.918751875187518863e+01	1.222322488174204551e+02
4.918811881188118917e+01	1.194164834843754903e+02
4.918871887188718972e+01	1.166423984519469172e+02
4.918931893189319027e+01	1.139101535768141105e+02
4.918991899189919081e+01	1.112198769728223908e+02
4.919051905190519136e+01	1.085716658139999993e+02
4.919111911191119191e+01	1.059655871448344016e+02
4.919171917191719245e+01	1.034016786966743098e+02
4.919231923192319300e+01	1.008799497091469988e+02
4.919291929192919355e+01	9.840038175550901656e+01
4.919351935193519409e+01	9.596292957087212017e+01
4.919411941194119464e+01	9.356752188227457623e+01
4.919471947194719519e+01	9.121406223959613158e+01
4.919531953195319574e+01	8.890242984634301138e+01
4.919591959195919628e+01	8.663248038935871875e+01
4.919651965196519683e+01	8.440404686904811626e+01
4.919711971197119738e+01	8.221694041948437359e+01
4.919771977197719792e+01	8.007095113181604518e+01
4.919831983198319847e+01	7.796584887084229365e+01
4.919891989198919902e+01	7.590138408624483191e+01
4.919951995199519956e+01	7.387728861771616096e+01
4.920012001200120011e+01	7.189327649325535674e+01
4.920072007200720066e+01	6.994904471993238815e+01
4.920132013201320120e+01	6.804427406645584142e+01
4.920192019201920175e+01	6.617862983690821466e+01
4.920252025202520230e+01	6.435176263504676797e+01
4.920312031203120284e+01	6.256330911859729582e+01
4.920372037203720339e+01	6.081289274300114300e+01
4.920432043204320394e+01	5.910012449410537272e+01
4.920492049204920448e+01	5.742460360931772101e+01
4.920552055205520503e+01	5.578591828677875242e+01
4.920612061206120558e+01	5.418364638213196116e+01
4.920672067206720612e+01	5.261735609250549572e+01
4.920732073207320667e+01	5.108660662734562408e+01
4.920792079207920722e+01	4.959094886577215533e+01
4.920852085208520776e+01	4.812992600015526534e+01
4.920912091209120831e+01	4.670307416564010339e+01
4.920972097209720886e+01	4.530992305537334630e+01
4.921032103210320940e+01	4.394999652121260425e+01
4.921092109210920995e+01	4.262281315972662554e+01
4.921152115211521050e+01	4.132788688331884686e+01
4.921212121212121104e+01	4.006472747633235088e+01
4.921272127212721159e+01	3.883284113601915521e+01
4.921332133213321214e+01	3.763173099828019019e+01
4.921392139213921268e+01	3.646089764560106516e+01
4.921452145214521323e+01	3.531983960688433655e+01
4.921512151215121378e+01	3.420805383487695650e+01
4.921572157215721433e+01	3.312503617049826943e+01
4.921632163216321487e+01	3.207028179180037597e+01
4.921692169216921542e+01	3.104328564759489240e+01
4.921752175217521597e+01	3.004354287579839777e+01
4.921812181218121651e+01	2.907054920656719688e+01
4.921872187218721706e+01	2.812380135030880624e+01
4.921932193219321761e+01	2.720279737067474457e+01
4.921992199219921815e+01	2.630703704265362575e+01
4.922052205220521870e+01	2.543602219590023594e+01
4.922112211221121925e+01	2.458925704344886398e+01
4.922172217221721979e+01	2.376624849597369149e+01
4.922232223222322034e+01	2.296650646177144850e+01
4.922292229222922089e+01	2.218954413265314329e+01
4.922352235223522143e+01	2.143487825594409202e+01
4.922412241224122198e+01	2.070202939280050103e+01
4.922472247224722253e+01	1.999052216306231600e+01
4.922532253225322307e+01	1.929988547686999567e+01
4.922592259225922362e+01	1.862965275328219050e+01
4.922652265226522417e+01	1.797936212613905482e+01
4.922712271227122471e+01	1.734855663742240139e+01
4.922772277227722526e+01	1.673678441837191500e+01
4.922832283228322581e+01	1.614359885862108257e+01
4.922892289228922635e+01	1.556855876362302205e+01
4.922952295229522690e+01	1.501122850064053793e+01
4.923012301230122745e+01	1.447117813357913363e+01
4.923072307230722799e+01	1.394798354694545850e+01
4.923132313231322854e+01	1.344122655921664489e+01
4.923192319231922909e+01	1.295049502340542702e+01
4.923252325232522963e+01	1.247538292485885592e+01
4.923312331233123018e+01	1.201549046230921824e+01
4.923372337233723073e+01	1.157042412178009094e+01
4.923432343234323127e+01	1.113979674135950759e+01
4.923492349234923182e+01	1.072322756713379377e+01
4.923552355235523237e+01	1.032034230057577773e+01
4.923612361236123292e+01	9.930773137680601437e+00
4.923672367236723346e+01	9.554158800141221874e+00
4.923732373237323401e+01	9.190144558854404622e+00
4.923792379237923456e+01	8.838382250046521449e+00
4.923852385238524221e+01	8.498530284306051286e+00
4.923912391239123565e+01	8.170253648807896951e+00
4.923972397239724330e+01	7.853223903011323337e+00
4.924032403240324385e+01	7.547119168111041887e+00
4.924092409240924439e+01	7.251624110517139954e+00
4.924152415241524494e+01	6.966429919636475177e+00
4.924212421242124549e+01	6.691234280224209741e+00
4.924272427242724604e+01	6.425741339570162580e+00
4.924332433243324658e+01	6.169661669780498237e+00
4.924392439243924713e+01	5.922712225410760034e+00
4.924452445244524768e+01	5.684616296701663352e+00
4.924512451245124822e+01	5.455103458664149585e+00
4.924572457245724877e+01	5.233909516255317307e+00
4.924632463246324932e+01	5.020776445881369732e+00
4.924692469246924986e+01	4.815452333458846823e+00
4.924752475247525041e+01	4.617691309259372545e+00
4.924812481248125096e+01	4.427253479757987442e+00
4.924872487248725150e+01	4.243904856699105999e+00
4.924932493249325205e+01	4.067417283588489418e+00
4.924992499249925260e+01	3.897568362316743418e+00
4.925052505250525314e+01	3.734141370363182055e+00
4.925112511251125369e+01	3.576925183043679901e+00
4.925172517251725424e+01	3.425714191676345166e+00
4.925232523252325478e+01	3.280308220125143670e+00
4.925292529252925533e+01	3.140512439893382801e+00
4.925352535253525588e+01	3.006137283932690973e+00
4.925412541254125642e+01	2.876998359326951249e+00
4.925472547254725697e+01	2.752916359004513147e+00
4.925532553255325752e+01	2.633716972625733455e+00
4.925592559255925806e+01	2.519230796786880333e+00
4.925652565256525861e+01	2.409293244675299928e+00
4.925712571257125916e+01	2.303744455304773009e+00
4.925772577257725970e+01	2.202429202454025070e+00
4.925832583258326025e+01	2.105196803425582353e+00
4.925892589258926080e+01	2.011901027736331393e+00
4.925952595259526134e+01	1.922400005845592119e+00
4.926012601260126189e+01	1.836556138020956741e+00
4.926072607260726244e+01	1.754236003436780322e+00
4.926132613261326298e+01	1.675310269594940671e+00
4.926192619261926353e+01	1.599653602152418364e+00
4.926252625262526408e+01	1.527144575235236834e+00
4.926312631263126462e+01	1.457665582313531383e+00
4.926372637263726517e+01	1.391102747707873455e+00
4.926432643264326572e+01	1.327345838792450605e+00
4.926492649264926627e+01	1.266288178956441968e+00
4.926552655265526681e+01	1.207826561380670460e+00
4.926612661266126736e+01	1.151861163682727618e+00
4.926672667266726791e+01	1.098295463479829426e+00
4.926732673267326845e+01	1.047036154915053308e+00
4.926792679267926900e+01	9.979930661890428212e-01
4.926852685268526955e+01	9.510790781359125257e-01
4.926912691269127009e+01	9.062100438789039147e-01
4.926972697269727064e+01	8.633047095981909447e-01
4.927032703270327119e+01	8.222846364403957331e-01
4.927092709270927173e+01	7.830741235965006375e-01
4.927152715271527228e+01	7.456001325722214634e-01
4.927212721272127283e+01	7.097922126723250624e-01
4.927272727272727337e+01	6.755824277179737214e-01
4.927332733273327392e+01	6.429052840138236302e-01
4.927392739273927447e+01	6.116976595794059168e-01
4.927452745274527501e+01	5.818987346572056518e-01
4.927512751275127556e+01	5.534499235077844359e-01
4.927572757275727611e+01	5.262948075004095783e-01
4.927632763276327665e+01	5.003790695057374061e-01
4.927692769276927720e+01	4.756504295953600248e-01
4.927752775277527775e+01	4.520585820512863506e-01
4.927812781278127829e+01	4.295551336868224657e-01
4.927872787278727884e+01	4.080935434787220650e-01
4.927932793279327939e+01	3.876290635090026693e-01
4.927992799279927993e+01	3.681186812133716568e-01
4.928052805280528048e+01	3.495210629318528106e-01
4.928112811281128103e+01	3.317964987558755796e-01
4.928172817281728157e+01	3.149068486648754495e-01
4.928232823282328212e+01	2.988154899442463930e-01
4.928292829282928267e+01	2.834872658753973540e-01
4.928352835283528321e+01	2.688884356875912429e-01
4.928412841284128376e+01	2.549866257602843023e-01
4.928472847284728431e+01	2.417507820637430638e-01
4.928532853285328486e+01	2.291511238248889193e-01
4.928592859285928540e+01	2.171590984045183026e-01
4.928652865286528595e+01	2.057473373713448739e-01
4.928712871287128650e+01	1.948896137576622278e-01
4.928772877287728704e+01	1.845608004808462488e-01
4.928832883288328759e+01	1.747368299144113624e-01
4.928892889288928814e+01	1.653946545918904554e-01
4.928952895289528868e+01	1.565122090264358667e-01
4.929012901290128923e+01	1.480683726287205793e-01
4.929072907290728978e+01	1.400429337054726886e-01
4.929132913291329032e+01	1.324165545207817429e-01
4.929192919291929087e+01	1.251707374021722718e-01
4.929252925292529142e+01	1.182877918733589162e-01
4.929312931293129196e+01	1.117508027955490535e-01
4.929372937293729251e+01	1.055435994991624771e-01
4.929432943294329306e+01	9.965072588787197982e-02
4.929492949294929360e+01	9.405741149693591652e-02
4.929552955295529415e+01	8.874954348788545444e-02
4.929612961296129470e+01	8.371363956174415755e-02
4.929672967296729524e+01	7.893682177308099235e-02
4.929732973297329579e+01	7.440679122733555306e-02
4.929792979297929634e+01	7.011180364399395570e-02
4.929852985298529688e+01	6.604064576832836819e-02
4.929912991299129743e+01	6.218261261454826466e-02
4.929972997299729798e+01	5.852748552332834309e-02
4.930033003300329852e+01	5.506551101678756194e-02
4.930093009300929907e+01	5.178738043407853098e-02
4.930153015301529962e+01	4.868421033081960642e-02
4.930213021302130016e+01	4.574752362564230707e-02
4.930273027302730071e+01	4.296923147715352859e-02
4.930333033303330126e+01	4.034161587460854265e-02
4.930393039303930180e+01	3.785731292556447636e-02
4.930453045304530235e+01	3.550929682373557550e-02
4.930513051305130290e+01	3.329086448020086159e-02
4.930573057305730345e+01	3.119562080102407722e-02
4.930633063306330399e+01	2.921746459423852152e-02
4.930693069306930454e+01	2.735057508902834916e-02
4.930753075307530509e+01	2.558939904980773658e-02
4.930813081308130563e+01	2.392863846776223033e-02
4.930873087308730618e+01	2.236323881227898422e-02
4.930933093309330673e+01	2.088837782455833098e-02
4.930993099309930727e+01	1.949945483557349174e-02
4.931053105310530782e+01	1.819208059043176534e-02
4.931113111311130837e+01	1.696206756109655892e-02
4.931173117311730891e+01	1.580542072935712389e-02
4.931233123312330946e+01	1.471832882188897976e-02
4.931293129312931001e+01	1.369715597923415636e-02
4.931353135313531055e+01	1.273843384055378149e-02
4.931413141314131110e+01	1.183885402606591093e-02
4.931473147314731165e+01	1.099526099918512849e-02
4.931533153315331219e+01	1.020464529052700527e-02
4.931593159315931274e+01	9.464137066133903112e-03
4.931653165316531329e+01	8.771000022518071759e-03
4.931713171317131383e+01	8.122625591405937748e-03
4.931773177317731438e+01	7.516527437401596123e-03
4.931833183318332203e+01	6.950334001593077952e-03
4.931893189318931547e+01	6.421788471410441387e-03
4.931953195319532313e+01	5.928741279346869814e-03
4.932013201320132367e+01	5.469145623697819862e-03
4.932073207320732422e+01	5.041053203480160005e-03
4.932133213321332477e+01	4.642610153836977151e-03
4.932193219321932531e+01	4.272053168828223585e-03
4.932253225322532586e+01	3.927705799128419772e-03
4.932313231323132641e+01	3.607974912797183662e-03
4.932373237323732695e+01	3.311347307949873576e-03
4.932433243324332750e+01	3.036386466830380201e-03
4.932493249324932805e+01	2.781729441470201254e-03
4.932553255325532859e+01	2.546083861802631194e-03
4.932613261326132914e+01	2.328225057783094021e-03
4.932673267326732969e+01	2.126993287741549971e-03
4.932733273327333023e+01	1.941291065855737900e-03
4.932793279327933078e+01	1.770080582280474536e-03
4.932853285328533133e+01	1.612381210094288291e-03
4.932913291329133187e+01	1.467267093826325796e-03
4.932973297329733242e+01	1.333864814900844213e-03
4.933033303330333297e+01	1.211351129880256991e-03
4.933093309330933351e+01	1.098950777898599932e-03
4.933153315331533406e+01	9.959343541531234627e-04
4.933213321332133461e+01	9.016162467610693097e-04
4.933273327332733516e+01	8.153526346904389679e-04
4.933333333333333570e+01	7.365395448370052950e-04
4.933393339333933625e+01	6.646109666448280330e-04
4.933453345334533680e+01	5.990370229542864387e-04
4.933513351335133734e+01	5.393221960107387383e-04
4.933573357335733789e+01	4.850058383561410688e-04
4.933633363336333844e+01	4.356555716432172071e-04
4.933693369336933898e+01	3.908684547234971907e-04
4.933753375337533953e+01	3.502694124381892904e-04
4.933813381338134008e+01	3.135097181637833889e-04
4.933873387338734062e+01	2.802655296564428647e-04
4.933933393339334117e+01	2.502364777860937640e-04
4.933993399339934172e+01	2.231443077737251153e-04
4.934053405340534226e+01	1.987315725464545340e-04
4.934113411341134281e+01	1.767603778070579181e-04
4.934173417341734336e+01	1.570111783805849392e-04
4.934233423342334390e+01	1.392816253529961356e-04
4.934293429342934445e+01	1.233854634580082703e-04
4.934353435343534500e+01	1.091514781009668558e-04
4.934413441344134554e+01	9.642249133486705827e-05
4.934473447344734609e+01	8.505440602581919708e-05
4.934533453345334664e+01	7.491529736527066901e-05
4.934593459345934718e+01	6.588455080600702767e-05
4.934653465346534773e+01	5.785204541999854674e-05
4.934713471347134828e+01	5.071738159999582680e-05
4.934773477347734882e+01	4.438915195468143391e-05
4.934833483348334937e+01	3.878425418023205828e-05
4.934893489348934992e+01	3.382724463023127365e-05
4.934953495349535046e+01	2.944973125171327738e-05
4.935013501350135101e+01	2.558980450825102841e-05
4.935073507350735156e+01	2.219150487180841379e-05
4.935133513351335210e+01	1.920432543378279431e-05
4.935193519351935265e+01	1.658274816235498015e-05
4.935253525352535320e+01	1.428581231790335321e-05
4.935313531353135375e+01	1.227671353066966454e-05
4.935373537353735429e+01	1.052466262562343960e-05
4.935433543354335484e+01	8.999606405963539397e-06
4.935493549354935539e+01	7.674690832624449805e-06
4.935553555355535593e+01	6.525956978108163006e-06
4.935613561356135648e+01	5.532061724225210397e-06
4.935673567356735703e+01	4.674021637770988112e-06
4.935733573357335757e+01	3.934978512131358290e-06
4.935793579357935812e+01	3.299985119312221930e-06
4.935853585358535867e+01	2.755809775442536952e-06
4.935913591359135921e+01	2.290758382936038918e-06
4.935973597359735976e+01	1.894512673752304750e-06
4.936033603360336031e+01	1.557983440128996993e-06
4.936093609360936085e+01	1.273177601342755378e-06
4.936153615361536140e+01	1.033078017101031433e-06
4.936213621362136195e+01	8.315350197051517295e-07
4.936273627362736249e+01	6.631686978217842848e-07
4.936333633363336304e+01	5.232810242541839136e-07
4.936393639363936359e+01	4.077769782488046112e-07
4.936453645364536413e+01	3.130938693735944815e-07
4.936513651365136468e+01	2.361381246620904962e-07
4.936573657365736523e+01	1.742288533657461142e-07
4.936633663366336577e+01	1.250475541611565871e-07
4.936693669366936632e+01	8.659337791466494571e-08
4.936753675367536687e+01	5.714340503848551531e-08
4.936813681368136741e+01	3.521744003074867069e-08
4.936873687368736796e+01	1.954686695192171199e-08
4.936933693369336851e+01	9.047148349221211129e-09
4.936993699369936905e+01	2.793586516061941452e-09
4.937053705370536960e+01	-0.000000000000000000e+00
4.937113711371137015e+01	-0.000000000000000000e+00
4.937173717371737069e+01	-0.000000000000000000e+00
4.937233723372337124e+01	-0.000000000000000000e+00
4.937293729372937179e+01	-0.000000000000000000e+00
4.937353735373537233e+01	-0.000000000000000000e+00
4.937413741374137288e+01	-0.000000000000000000e+00
4.937473747374737343e+01	-0.000000000000000000e+00
4.937533753375337398e+01	-0.000000000000000000e+00
4.937593759375937452e+01	-0.000000000000000000e+00
4.937653765376537507e+01	-0.000000000000000000e+00
4.937713771377137562e+01	-0.000000000000000000e+00
4.937773777377737616e+01	-0.000000000000000000e+00
4.937833783378337671e+01	-0.000000000000000000e+00
4.937893789378937726e+01	-0.000000000000000000e+00
4.937953795379537780e+01	-0.000000000000000000e+00
4.938013801380137835e+01	-0.000000000000000000e+00
4.938073807380737890e+01	-0.000000000000000000e+00
4.938133813381337944e+01	-0.000000000000000000e+00
4.938193819381937999e+01	-0.000000000000000000e+00
4.938253825382538054e+01	-0.000000000000000000e+00
4.938313831383138108e+01	-0.000000000000000000e+00
4.938373837383738163e+01	-0.000000000000000000e+00
4.938433843384338218e+01	-0.000000000000000000e+00
4.938493849384938272e+01	-0.000000000000000000e+00
4.938553855385538327e+01	-0.000000000000000000e+00
4.938613861386138382e+01	-0.000000000000000000e+00
4.938673867386738436e+01	-0.000000000000000000e+00
4.938733873387338491e+01	-0.000000000000000000e+00
4.938793879387938546e+01	-0.000000000000000000e+00
4.938853885388538600e+01	-0.000000000000000000e+00
4.938913891389138655e+01	-0.000000000000000000e+00
4.938973897389738710e+01	-0.000000000000000000e+00
4.939033903390338764e+01	-0.000000000000000000e+00
4.939093909390938819e+01	-0.000000000000000000e+00
4.939153915391538874e+01	-0.000000000000000000e+00
4.939213921392138928e+01	-0.000000000000000000e+00
4.939273927392738983e+01	-0.000000000000000000e+00
4.939333933393339038e+01	-0.000000000000000000e+00
4.939393939393939092e+01	-0.000000000000000000e+00
4.939453945394539147e+01	-0.000000000000000000e+00
4.939513951395139202e+01	-0.000000000000000000e+00
4.939573957395739257e+01	-0.000000000000000000e+00
4.939633963396339311e+01	-0.000000000000000000e+00
4.939693969396939366e+01	-0.000000000000000000e+00
4.939753975397539421e+01	-0.000000000000000000e+00
4.939813981398140186e+01	-0.000000000000000000e+00
4.939873987398739530e+01	-0.000000000000000000e+00
4.939933993399340295e+01	-0.000000000000000000e+00
4.939993999399939639e+01	-0.000000000000000000e+00
4.940054005400540404e+01	-0.000000000000000000e+00
4.940114011401140459e+01	-0.000000000000000000e+00
4.940174017401740514e+01	-0.000000000000000000e+00
4.940234023402340569e+01	-0.000000000000000000e+00
4.940294029402940623e+01	-0.000000000000000000e+00
4.940354035403540678e+01	-0.000000000000000000e+00
4.940414041404140733e+01	-0.000000000000000000e+00
4.940474047404740787e+01	-0.000000000000000000e+00
4.940534053405340842e+01	-0.000000000000000000e+00
4.940594059405940897e+01	-0.000000000000000000e+00
4.940654065406540951e+01	-0.000000000000000000e+00
4.940714071407141006e+01	-0.000000000000000000e+00
4.940774077407741061e+01	-0.000000000000000000e+00
4.940834083408341115e+01	-0.000000000000000000e+00
4.940894089408941170e+01	-0.000000000000000000e+00
4.940954095409541225e+01	-0.000000000000000000e+00
4.941014101410141279e+01	-0.000000000000000000e+00
4.941074107410741334e+01	-0.000000000000000000e+00
4.941134113411341389e+01	-0.000000000000000000e+00
4.941194119411941443e+01	-0.000000000000000000e+00
4.941254125412541498e+01	-0.000000000000000000e+00
4.941314131413141553e+01	-0.000000000000000000e+00
4.941374137413741607e+01	-0.000000000000000000e+00
4.941434143414341662e+01	-0.000000000000000000e+00
4.941494149414941717e+01	-0.000000000000000000e+00
4.941554155415541771e+01	-0.000000000000000000e+00
4.941614161416141826e+01	-0.000000000000000000e+00
4.941674167416741881e+01	-0.000000000000000000e+00
4.941734173417341935e+01	-0.000000000000000000e+00
4.941794179417941990e+01	-0.000000000000000000e+00
4.941854185418542045e+01	-0.000000000000000000e+00
4.941914191419142099e+01	-0.000000000000000000e+00
4.941974197419742154e+01	-0.000000000000000000e+00
4.942034203420342209e+01	-0.000000000000000000e+00
4.942094209420942263e+01	-0.000000000000000000e+00
4.942154215421542318e+01	-0.000000000000000000e+00
4.942214221422142373e+01	-0.000000000000000000e+00
4.942274227422742428e+01	-0.000000000000000000e+00
4.942334233423342482e+01	-0.000000000000000000e+00
4.942394239423942537e+01	-0.000000000000000000e+00
4.942454245424542592e+01	-0.000000000000000000e+00
4.942514251425142646e+01	-0.000000000000000000e+00
4.942574257425742701e+01	-0.000000000000000000e+00
4.942634263426342756e+01	-0.000000000000000000e+00
4.942694269426942810e+01	-0.000000000000000000e+00
4.942754275427542865e+01	-0.000000000000000000e+00
4.942814281428142920e+01	-0.000000000000000000e+00
4.942874287428742974e+01	-0.000000000000000000e+00
4.942934293429343029e+01	-0.000000000000000000e+00
4.942994299429943084e+01	-0.000000000000000000e+00
4.943054305430543138e+01	-0.000000000000000000e+00
4.943114311431143193e+01	-0.000000000000000000e+00
4.943174317431743248e+01	-0.000000000000000000e+00
4.943234323432343302e+01	-0.000000000000000000e+00
4.943294329432943357e+01	-0.000000000000000000e+00
4.943354335433543412e+01	-0.000000000000000000e+00
4.943414341434143466e+01	-0.000000000000000000e+00
4.943474347434743521e+01	-0.000000000000000000e+00
4.943534353435343576e+01	-0.000000000000000000e+00
4.943594359435943630e+01	-0.000000000000000000e+00
4.943654365436543685e+01	-0.000000000000000000e+00
4.943714371437143740e+01	-0.000000000000000000e+00
4.943774377437743794e+01	-0.000000000000000000e+00
4.943834383438343849e+01	-0.000000000000000000e+00
4.943894389438943904e+01	-0.000000000000000000e+00
4.943954395439543958e+01	-0.000000000000000000e+00
4.944014401440144013e+01	-0.000000000000000000e+00
4.944074407440744068e+01	-0.000000000000000000e+00
4.944134413441344122e+01	-0.000000000000000000e+00
4.944194419441944177e+01	-0.000000000000000000e+00
4.944254425442544232e+01	-0.000000000000000000e+00
4.944314431443144287e+01	-0.000000000000000000e+00
4.944374437443744341e+01	-0.000000000000000000e+00
4.944434443444344396e+01	-0.000000000000000000e+00
4.944494449444944451e+01	-0.000000000000000000e+00
4.944554455445544505e+01	-0.000000000000000000e+00
4.944614461446144560e+01	-0.000000000000000000e+00
4.944674467446744615e+01	-0.000000000000000000e+00
4.944734473447344669e+01	-0.000000000000000000e+00
4.944794479447944724e+01	-0.000000000000000000e+00
4.944854485448544779e+01	-0.000000000000000000e+00
4.944914491449144833e+01	-0.000000000000000000e+00
4.944974497449744888e+01	-0.000000000000000000e+00
4.945034503450344943e+01	-0.000000000000000000e+00
4.945094509450944997e+01	-0.000000000000000000e+00
4.945154515451545052e+01	-0.000000000000000000e+00
4.945214521452145107e+01	-0.000000000000000000e+00
4.945274527452745161e+01	-0.000000000000000000e+00
4.945334533453345216e+01	-0.000000000000000000e+00
4.945394539453945271e+01	-0.000000000000000000e+00
4.945454545454545325e+01	-0.000000000000000000e+00
4.945514551455145380e+01	-0.000000000000000000e+00
4.945574557455745435e+01	-0.000000000000000000e+00
4.945634563456345489e+01	-0.000000000000000000e+00
4.945694569456945544e+01	-0.000000000000000000e+00
4.945754575457545599e+01	-0.000000000000000000e+00
4.945814581458145653e+01	-0.000000000000000000e+00
4.945874587458745708e+01	-0.000000000000000000e+00
4.945934593459345763e+01	-0.000000000000000000e+00
4.945994599459945817e+01	-0.000000000000000000e+00
4.946054605460545872e+01	-0.000000000000000000e+00
4.946114611461145927e+01	-0.000000000000000000e+00
4.946174617461745981e+01	-0.000000000000000000e+00
4.946234623462346036e+01	-0.000000000000000000e+00
4.946294629462946091e+01	-0.000000000000000000e+00
4.946354635463546146e+01	-0.000000000000000000e+00
4.946414641464146200e+01	-0.000000000000000000e+00
4.946474647464746255e+01	-0.000000000000000000e+00
4.946534653465346310e+01	-0.000000000000000000e+00
4.946594659465946364e+01	-0.000000000000000000e+00
4.946654665466546419e+01	-0.000000000000000000e+00
4.946714671467146474e+01	-0.000000000000000000e+00
4.946774677467746528e+01	-0.000000000000000000e+00
4.946834683468346583e+01	-0.000000000000000000e+00
4.946894689468946638e+01	-0.000000000000000000e+00
4.946954695469546692e+01	-0.000000000000000000e+00
4.947014701470146747e+01	-0.000000000000000000e+00
4.947074707470746802e+01	-0.000000000000000000e+00
4.947134713471346856e+01	-0.000000000000000000e+00
4.947194719471946911e+01	-0.000000000000000000e+00
4.947254725472546966e+01	-0.000000000000000000e+00
4.947314731473147020e+01	-0.000000000000000000e+00
4.947374737473747075e+01	-0.000000000000000000e+00
4.947434743474347130e+01	-0.000000000000000000e+00
4.947494749474947184e+01	-0.000000000000000000e+00
4.947554755475547239e+01	-0.000000000000000000e+00
4.947614761476147294e+01	-0.000000000000000000e+00
4.947674767476747348e+01	-0.000000000000000000e+00
4.947734773477347403e+01	-0.000000000000000000e+00
4.947794779477948168e+01	-0.000000000000000000e+00
4.947854785478547512e+01	-0.000000000000000000e+00
4.947914791479148278e+01	-0.000000000000000000e+00
4.947974797479747622e+01	-0.000000000000000000e+00
4.948034803480348387e+01	-0.000000000000000000e+00
4.948094809480948442e+01	-0.000000000000000000e+00
4.948154815481548496e+01	-0.000000000000000000e+00
4.948214821482148551e+01	-0.000000000000000000e+00
4.948274827482748606e+01	-0.000000000000000000e+00
4.948334833483348660e+01	-0.000000000000000000e+00
4.948394839483948715e+01	-0.000000000000000000e+00
4.948454845484548770e+01	-0.000000000000000000e+00
4.948514851485148824e+01	-0.000000000000000000e+00
4.948574857485748879e+01	-0.000000000000000000e+00
4.948634863486348934e+01	-0.000000000000000000e+00
4.948694869486948988e+01	-0.000000000000000000e+00
4.948754875487549043e+01	-0.000000000000000000e+00
4.948814881488149098e+01	-0.000000000000000000e+00
4.948874887488749152e+01	-0.000000000000000000e+00
4.948934893489349207e+01	-0.000000000000000000e+00
4.948994899489949262e+01	-0.000000000000000000e+00
4.949054905490549316e+01	-0.000000000000000000e+00
4.949114911491149371e+01	-0.000000000000000000e+00
4.949174917491749426e+01	-0.000000000000000000e+00
4.949234923492349481e+01	-0.000000000000000000e+00
4.949294929492949535e+01	-0.000000000000000000e+00
4.949354935493549590e+01	-0.000000000000000000e+00
4.949414941494149645e+01	-0.000000000000000000e+00
4.949474947494749699e+01	-0.000000000000000000e+00
4.949534953495349754e+01	-0.000000000000000000e+00
4.949594959495949809e+01	-0.000000000000000000e+00
4.949654965496549863e+01	-0.000000000000000000e+00
4.949714971497149918e+01	-0.000000000000000000e+00
4.949774977497749973e+01	-0.000000000000000000e+00
4.949834983498350027e+01	-0.000000000000000000e+00
4.949894989498950082e+01	-0.000000000000000000e+00
4.949954995499550137e+01	-0.000000000000000000e+00
4.950015001500150191e+01	-0.000000000000000000e+00
4.950075007500750246e+01	-0.000000000000000000e+00
4.950135013501350301e+01	-0.000000000000000000e+00
4.950195019501950355e+01	-0.000000000000000000e+00
4.950255025502550410e+01	-0.000000000000000000e+00
4.950315031503150465e+01	-0.000000000000000000e+00
4.950375037503750519e+01	-0.000000000000000000e+00
4.950435043504350574e+01	-0.000000000000000000e+00
4.950495049504950629e+01	-0.000000000000000000e+00
4.950555055505550683e+01	-0.000000000000000000e+00
4.950615061506150738e+01	-0.000000000000000000e+00
4.950675067506750793e+01	-0.000000000000000000e+00
4.950735073507350847e+01	-0.000000000000000000e+00
4.950795079507950902e+01	-0.000000000000000000e+00
4.950855085508550957e+01	-0.000000000000000000e+00
4.950915091509151011e+01	-0.000000000000000000e+00
4.950975097509751066e+01	-0.000000000000000000e+00
4.951035103510351121e+01	-0.000000000000000000e+00
4.951095109510951175e+01	-0.000000000000000000e+00
4.951155115511551230e+01	-0.000000000000000000e+00
4.951215121512151285e+01	-0.000000000000000000e+00
4.951275127512751340e+01	-0.000000000000000000e+00
4.951335133513351394e+01	-0.000000000000000000e+00
4.951395139513951449e+01	-0.000000000000000000e+00
4.951455145514551504e+01	-0.000000000000000000e+00
4.951515151515151558e+01	-0.000000000000000000e+00
4.951575157515751613e+01	-0.000000000000000000e+00
4.951635163516351668e+01	-0.000000000000000000e+00
4.951695169516951722e+01	-0.000000000000000000e+00
4.951755175517551777e+01	-0.000000000000000000e+00
4.951815181518151832e+01	-0.000000000000000000e+00
4.951875187518751886e+01	-0.000000000000000000e+00
4.951935193519351941e+01	-0.000000000000000000e+00
4.951995199519951996e+01	-0.000000000000000000e+00
4.952055205520552050e+01	-0.000000000000000000e+00
4.952115211521152105e+01	-0.000000000000000000e+00
4.952175217521752160e+01	-0.000000000000000000e+00
4.952235223522352214e+01	-0.000000000000000000e+00
4.952295229522952269e+01	-0.000000000000000000e+00
4.952355235523552324e+01	-0.000000000000000000e+00
4.952415241524152378e+01	-0.000000000000000000e+00
4.952475247524752433e+01	-0.000000000000000000e+00
4.952535253525352488e+01	-0.000000000000000000e+00
4.952595259525952542e+01	-0.000000000000000000e+00
4.952655265526552597e+01	-0.000000000000000000e+00
4.952715271527152652e+01	-0.000000000000000000e+00
4.952775277527752706e+01	-0.000000000000000000e+00
4.952835283528352761e+01	-0.000000000000000000e+00
4.952895289528952816e+01	-0.000000000000000000e+00
4.952955295529552870e+01	-0.000000000000000000e+00
4.953015301530152925e+01	-0.000000000000000000e+00
4.953075307530752980e+01	-0.000000000000000000e+00
4.953135313531353034e+01	-0.000000000000000000e+00
4.953195319531953089e+01	-0.000000000000000000e+00
4.953255325532553144e+01	-0.000000000000000000e+00
4.953315331533153199e+01	-0.000000000000000000e+00
4.953375337533753253e+01	-0.000000000000000000e+00
4.953435343534353308e+01	-0.000000000000000000e+00
4.953495349534953363e+01	-0.000000000000000000e+00
4.953555355535553417e+01	-0.000000000000000000e+00
4.953615361536153472e+01	-0.000000000000000000e+00
4.953675367536753527e+01	-0.000000000000000000e+00
4.953735373537353581e+01	-0.000000000000000000e+00
4.953795379537953636e+01	-0.000000000000000000e+00
4.953855385538553691e+01	-0.000000000000000000e+00
4.953915391539153745e+01	-0.000000000000000000e+00
4.953975397539753800e+01	-0.000000000000000000e+00
4.954035403540353855e+01	-0.000000000000000000e+00
4.954095409540953909e+01	-0.000000000000000000e+00
4.954155415541553964e+01	-0.000000000000000000e+00
4.954215421542154019e+01	-0.000000000000000000e+00
4.954275427542754073e+01	-0.000000000000000000e+00
4.954335433543354128e+01	-0.000000000000000000e+00
4.954395439543954183e+01	-0.000000000000000000e+00
4.954455445544554237e+01	-0.000000000000000000e+00
4.954515451545154292e+01	-0.000000000000000000e+00
4.954575457545754347e+01	-0.000000000000000000e+00
4.954635463546354401e+01	-0.000000000000000000e+00
4.954695469546954456e+01	-0.000000000000000000e+00
4.954755475547554511e+01	-0.000000000000000000e+00
4.954815481548154565e+01	-0.000000000000000000e+00
4.954875487548754620e+01	-0.000000000000000000e+00
4.954935493549354675e+01	-0.000000000000000000e+00
4.954995499549954729e+01	-0.000000000000000000e+00
4.955055505550554784e+01	-0.000000000000000000e+00
4.955115511551154839e+01	-0.000000000000000000e+00
4.955175517551754893e+01	-0.000000000000000000e+00
4.955235523552354948e+01	-0.000000000000000000e+00
4.955295529552955003e+01	-0.000000000000000000e+00
4.955355535553555058e+01	-0.000000000000000000e+00
4.955415541554155112e+01	-0.000000000000000000e+00
4.955475547554755167e+01	-0.000000000000000000e+00
4.955535553555355222e+01	-0.000000000000000000e+00
4.955595559555955276e+01	-0.000000000000000000e+00
4.955655565556555331e+01	-0.000000000000000000e+00
4.955715571557155386e+01	-0.000000000000000000e+00
4.955775577557756151e+01	-0.000000000000000000e+00
4.955835583558355495e+01	-0.000000000000000000e+00
4.955895589558956260e+01	-0.000000000000000000e+00
4.955955595559555604e+01	-0.000000000000000000e+00
4.956015601560156369e+01	-0.000000000000000000e+00
4.956075607560756424e+01	-0.000000000000000000e+00
4.956135613561356479e+01	-0.000000000000000000e+00
4.956195619561956534e+01	-0.000000000000000000e+00
4.956255625562556588e+01	-0.000000000000000000e+00
4.956315631563156643e+01	-0.000000000000000000e+00
4.956375637563756698e+01	-0.000000000000000000e+00
4.956435643564356752e+01	-0.000000000000000000e+00
4.956495649564956807e+01	-0.000000000000000000e+00
4.956555655565556862e+01	-0.000000000000000000e+00
4.956615661566156916e+01	-0.000000000000000000e+00
4.956675667566756971e+01	-0.000000000000000000e+00
4.956735673567357026e+01	-0.000000000000000000e+00
4.956795679567957080e+01	-0.000000000000000000e+00
4.956855685568557135e+01	-0.000000000000000000e+00
4.956915691569157190e+01	-0.000000000000000000e+00
4.956975697569757244e+01	-0.000000000000000000e+00
4.957035703570357299e+01	-0.000000000000000000e+00
4.957095709570957354e+01	-0.000000000000000000e+00
4.957155715571557408e+01	-0.000000000000000000e+00
4.957215721572157463e+01	-0.000000000000000000e+00
4.957275727572757518e+01	-0.000000000000000000e+00
4.957335733573357572e+01	-0.000000000000000000e+00
4.957395739573957627e+01	-0.000000000000000000e+00
4.957455745574557682e+01	-0.000000000000000000e+00
4.957515751575157736e+01	-0.000000000000000000e+00
4.957575757575757791e+01	-0.000000000000000000e+00
4.957635763576357846e+01	-0.000000000000000000e+00
4.957695769576957900e+01	-0.000000000000000000e+00
4.957755775577557955e+01	-0.000000000000000000e+00
4.957815781578158010e+01	-0.000000000000000000e+00
4.957875787578758064e+01	-0.000000000000000000e+00
4.957935793579358119e+01	-0.000000000000000000e+00
4.957995799579958174e+01	-0.000000000000000000e+00
4.958055805580558228e+01	-0.000000000000000000e+00
4.958115811581158283e+01	-0.000000000000000000e+00
4.958175817581758338e+01	-0.000000000000000000e+00
4.958235823582358393e+01	-0.000000000000000000e+00
4.958295829582958447e+01	-0.000000000000000000e+00
4.958355835583558502e+01	-0.000000000000000000e+00
4.958415841584158557e+01	-0.000000000000000000e+00
4.958475847584758611e+01	-0.000000000000000000e+00
4.958535853585358666e+01	-0.000000000000000000e+00
4.958595859585958721e+01	-0.000000000000000000e+00
4.958655865586558775e+01	-0.000000000000000000e+00
4.958715871587158830e+01	-0.000000000000000000e+00
4.958775877587758885e+01	-0.000000000000000000e+00
4.958835883588358939e+01	-0.000000000000000000e+00
4.958895889588958994e+01	-0.000000000000000000e+00
4.958955895589559049e+01	-0.000000000000000000e+00
4.959015901590159103e+01	-0.000000000000000000e+00
4.959075907590759158e+01	-0.000000000000000000e+00
4.959135913591359213e+01	-0.000000000000000000e+00
4.959195919591959267e+01	-0.000000000000000000e+00
4.959255925592559322e+01	-0.000000000000000000e+00
4.959315931593159377e+01	-0.000000000000000000e+00
4.959375937593759431e+01	-0.000000000000000000e+00
4.959435943594359486e+01	-0.000000000000000000e+00
4.959495949594959541e+01	-0.000000000000000000e+00
4.959555955595559595e+01	-0.000000000000000000e+00
4.959615961596159650e+01	-0.000000000000000000e+00
4.959675967596759705e+01	-0.000000000000000000e+00
4.959735973597359759e+01	-0.000000000000000000e+00
4.959795979597959814e+01	-0.000000000000000000e+00
4.959855985598559869e+01	-0.000000000000000000e+00
4.959915991599159923e+01	-0.000000000000000000e+00
4.959975997599759978e+01	-0.000000000000000000e+00
4.960036003600360033e+01	-0.000000000000000000e+00
4.960096009600960087e+01	-0.000000000000000000e+00
4.960156015601560142e+01	-0.000000000000000000e+00
4.960216021602160197e+01	-0.000000000000000000e+00
4.960276027602760252e+01	-0.000000000000000000e+00
4.960336033603360306e+01	-0.000000000000000000e+00
4.960396039603960361e+01	-0.000000000000000000e+00
4.960456045604560416e+01	-0.000000000000000000e+00
4.960516051605160470e+01	-0.000000000000000000e+00
4.960576057605760525e+01	-0.000000000000000000e+00
4.960636063606360580e+01	-0.000000000000000000e+00
4.960696069606960634e+01	-0.000000000000000000e+00
4.960756075607560689e+01	-0.000000000000000000e+00
4.960816081608160744e+01	-0.000000000000000000e+00
4.960876087608760798e+01	-0.000000000000000000e+00
4.960936093609360853e+01	-0.000000000000000000e+00
4.960996099609960908e+01	-0.000000000000000000e+00
4.961056105610560962e+01	-0.000000000000000000e+00
4.961116111611161017e+01	-0.000000000000000000e+00
4.961176117611761072e+01	-0.000000000000000000e+00
4.961236123612361126e+01	-0.000000000000000000e+00
4.961296129612961181e+01	-0.000000000000000000e+00
4.961356135613561236e+01	-0.000000000000000000e+00
4.961416141614161290e+01	-0.000000000000000000e+00
4.961476147614761345e+01	-0.000000000000000000e+00
4.961536153615361400e+01	-0.000000000000000000e+00
4.961596159615961454e+01	-0.000000000000000000e+00
4.961656165616561509e+01	-0.000000000000000000e+00
4.961716171617161564e+01	-0.000000000000000000e+00
4.961776177617761618e+01	-0.000000000000000000e+00
4.961836183618361673e+01	-0.000000000000000000e+00
4.961896189618961728e+01	-0.000000000000000000e+00
4.961956195619561782e+01	-0.000000000000000000e+00
4.962016201620161837e+01	-0.000000000000000000e+00
4.962076207620761892e+01	-0.000000000000000000e+00
4.962136213621361946e+01	-0.000000000000000000e+00
4.962196219621962001e+01	-0.000000000000000000e+00
4.962256225622562056e+01	-0.000000000000000000e+00
4.962316231623162111e+01	-0.000000000000000000e+00
4.962376237623762165e+01	-0.000000000000000000e+00
4.962436243624362220e+01	-0.000000000000000000e+00
4.962496249624962275e+01	-0.000000000000000000e+00
4.962556255625562329e+01	-0.000000000000000000e+00
4.962616261626162384e+01	-0.000000000000000000e+00
4.962676267626762439e+01	-0.000000000000000000e+00
4.962736273627362493e+01	-0.000000000000000000e+00
4.962796279627962548e+01	-0.000000000000000000e+00
4.962856285628562603e+01	-0.000000000000000000e+00
4.962916291629162657e+01	-0.000000000000000000e+00
4.962976297629762712e+01	-0.000000000000000000e+00
4.963036303630362767e+01	-0.000000000000000000e+00
4.963096309630962821e+01	-0.000000000000000000e+00
4.963156315631562876e+01	-0.000000000000000000e+00
4.963216321632162931e+01	-0.000000000000000000e+00
4.963276327632762985e+01	-0.000000000000000000e+00
4.963336333633363040e+01	-0.000000000000000000e+00
4.963396339633963095e+01	-0.000000000000000000e+00
4.963456345634563149e+01	-0.000000000000000000e+00
4.963516351635163204e+01	-0.000000000000000000e+00
4.963576357635763259e+01	-0.000000000000000000e+00
4.963636363636363313e+01	-0.000000000000000000e+00
4.963696369636963368e+01	-0.000000000000000000e+00
4.963756375637564133e+01	-0.000000000000000000e+00
4.963816381638163477e+01	-0.000000000000000000e+00
4.963876387638764243e+01	-0.000000000000000000e+00
4.963936393639363587e+01	-0.000000000000000000e+00
4.963996399639964352e+01	-0.000000000000000000e+00
4.964056405640564407e+01	-0.000000000000000000e+00
4.964116411641164461e+01	-0.000000000000000000e+00
4.964176417641764516e+01	-0.000000000000000000e+00
4.964236423642364571e+01	-0.000000000000000000e+00
4.964296429642964625e+01	-0.000000000000000000e+00
4.964356435643564680e+01	-0.000000000000000000e+00
4.964416441644164735e+01	-0.000000000000000000e+00
4.964476447644764789e+01	-0.000000000000000000e+00
4.964536453645364844e+01	-0.000000000000000000e+00
4.964596459645964899e+01	-0.000000000000000000e+00
4.964656465646564953e+01	-0.000000000000000000e+00
4.964716471647165008e+01	-0.000000000000000000e+00
4.964776477647765063e+01	-0.000000000000000000e+00
4.964836483648365117e+01	-0.000000000000000000e+00
4.964896489648965172e+01	-0.000000000000000000e+00
4.964956495649565227e+01	-0.000000000000000000e+00
4.965016501650165281e+01	-0.000000000000000000e+00
4.965076507650765336e+01	-0.000000000000000000e+00
4.965136513651365391e+01	-0.000000000000000000e+00
4.965196519651965446e+01	-0.000000000000000000e+00
4.965256525652565500e+01	-0.000000000000000000e+00
4.965316531653165555e+01	-0.000000000000000000e+00
4.965376537653765610e+01	-0.000000000000000000e+00
4.965436543654365664e+01	-0.000000000000000000e+00
4.965496549654965719e+01	-0.000000000000000000e+00
4.965556555655565774e+01	-0.000000000000000000e+00
4.965616561656165828e+01	-0.000000000000000000e+00
4.965676567656765883e+01	-0.000000000000000000e+00
4.965736573657365938e+01	-0.000000000000000000e+00
4.965796579657965992e+01	-0.000000000000000000e+00
4.965856585658566047e+01	-0.000000000000000000e+00
4.965916591659166102e+01	-0.000000000000000000e+00
4.965976597659766156e+01	-0.000000000000000000e+00
4.966036603660366211e+01	-0.000000000000000000e+00
4.966096609660966266e+01	-0.000000000000000000e+00
4.966156615661566320e+01	-0.000000000000000000e+00
4.966216621662166375e+01	-0.000000000000000000e+00
4.966276627662766430e+01	-0.000000000000000000e+00
4.966336633663366484e+01	-0.000000000000000000e+00
4.966396639663966539e+01	-0.000000000000000000e+00
4.966456645664566594e+01	-0.000000000000000000e+00
4.966516651665166648e+01	-0.000000000000000000e+00
4.966576657665766703e+01	-0.000000000000000000e+00
4.966636663666366758e+01	-0.000000000000000000e+00
4.966696669666966812e+01	-0.000000000000000000e+00
4.966756675667566867e+01	-0.000000000000000000e+00
4.966816681668166922e+01	-0.000000000000000000e+00
4.966876687668766976e+01	-0.000000000000000000e+00
4.966936693669367031e+01	-0.000000000000000000e+00
4.966996699669967086e+01	-0.000000000000000000e+00
4.967056705670567140e+01	-0.000000000000000000e+00
4.967116711671167195e+01	-0.000000000000000000e+00
4.967176717671767250e+01	-0.000000000000000000e+00
4.967236723672367305e+01	-0.000000000000000000e+00
4.967296729672967359e+01	-0.000000000000000000e+00
4.967356735673567414e+01	-0.000000000000000000e+00
4.967416741674167469e+01	-0.000000000000000000e+00
4.967476747674767523e+01	-0.000000000000000000e+00
4.967536753675367578e+01	-0.000000000000000000e+00
4.967596759675967633e+01	-0.000000000000000000e+00
4.967656765676567687e+01	-0.000000000000000000e+00
4.967716771677167742e+01	-0.000000000000000000e+00
4.967776777677767797e+01	-0.000000000000000000e+00
4.967836783678367851e+01	-0.000000000000000000e+00
4.967896789678967906e+01	-0.000000000000000000e+00
4.967956795679567961e+01	-0.000000000000000000e+00
4.968016801680168015e+01	-0.000000000000000000e+00
4.968076807680768070e+01	-0.000000000000000000e+00
4.968136813681368125e+01	-0.000000000000000000e+00
4.968196819681968179e+01	-0.000000000000000000e+00
4.968256825682568234e+01	-0.000000000000000000e+00
4.968316831683168289e+01	-0.000000000000000000e+00
4.968376837683768343e+01	-0.000000000000000000e+00
4.968436843684368398e+01	-0.000000000000000000e+00
4.968496849684968453e+01	-0.000000000000000000e+00
4.968556855685568507e+01	-0.000000000000000000e+00
4.968616861686168562e+01	-0.000000000000000000e+00
4.968676867686768617e+01	-0.000000000000000000e+00
4.968736873687368671e+01	-0.000000000000000000e+00
4.968796879687968726e+01	-0.000000000000000000e+00
4.968856885688568781e+01	-0.000000000000000000e+00
4.968916891689168835e+01	-0.000000000000000000e+00
4.968976897689768890e+01	-0.000000000000000000e+00
4.969036903690368945e+01	-0.000000000000000000e+00
4.969096909690968999e+01	-0.000000000000000000e+00
4.969156915691569054e+01	-0.000000000000000000e+00
4.969216921692169109e+01	-0.000000000000000000e+00
4.969276927692769164e+01	-0.000000000000000000e+00
4.969336933693369218e+01	-0.000000000000000000e+00
4.969396939693969273e+01	-0.000000000000000000e+00
4.969456945694569328e+01	-0.000000000000000000e+00
4.969516951695169382e+01	-0.000000000000000000e+00
4.969576957695769437e+01	-0.000000000000000000e+00
4.969636963696369492e+01	-0.000000000000000000e+00
4.969696969696969546e+01	-0.000000000000000000e+00
4.969756975697569601e+01	-0.000000000000000000e+00
4.969816981698169656e+01	-0.000000000000000000e+00
4.969876987698769710e+01	-0.000000000000000000e+00
4.969936993699369765e+01	-0.000000000000000000e+00
4.969996999699969820e+01	-0.000000000000000000e+00
4.970057005700569874e+01	-0.000000000000000000e+00
4.970117011701169929e+01	-0.000000000000000000e+00
4.970177017701769984e+01	-0.000000000000000000e+00
4.970237023702370038e+01	-0.000000000000000000e+00
4.970297029702970093e+01	-0.000000000000000000e+00
4.970357035703570148e+01	-0.000000000000000000e+00
4.970417041704170202e+01	-0.000000000000000000e+00
4.970477047704770257e+01	-0.000000000000000000e+00
4.970537053705370312e+01	-0.000000000000000000e+00
4.970597059705970366e+01	-0.000000000000000000e+00
4.970657065706570421e+01	-0.000000000000000000e+00
4.970717071707170476e+01	-0.000000000000000000e+00
4.970777077707770530e+01	-0.000000000000000000e+00
4.970837083708370585e+01	-0.000000000000000000e+00
4.970897089708970640e+01	-0.000000000000000000e+00
4.970957095709570694e+01	-0.000000000000000000e+00
4.971017101710170749e+01	-0.000000000000000000e+00
4.971077107710770804e+01	-0.000000000000000000e+00
4.971137113711370858e+01	-0.000000000000000000e+00
4.971197119711970913e+01	-0.000000000000000000e+00
4.971257125712570968e+01	-0.000000000000000000e+00
4.971317131713171023e+01	-0.000000000000000000e+00
4.971377137713771077e+01	-0.000000000000000000e+00
4.971437143714371132e+01	-0.000000000000000000e+00
4.971497149714971187e+01	-0.000000000000000000e+00
4.971557155715571241e+01	-0.000000000000000000e+00
4.971617161716171296e+01	-0.000000000000000000e+00
4.971677167716771351e+01	-0.000000000000000000e+00
4.971737173717372116e+01	-0.000000000000000000e+00
4.971797179717971460e+01	-0.000000000000000000e+00
4.971857185718572225e+01	-0.000000000000000000e+00
4.971917191719171569e+01	-0.000000000000000000e+00
4.971977197719772334e+01	-0.000000000000000000e+00
4.972037203720372389e+01	-0.000000000000000000e+00
4.972097209720972444e+01	-0.000000000000000000e+00
4.972157215721572499e+01	-0.000000000000000000e+00
4.972217221722172553e+01	-0.000000000000000000e+00
4.972277227722772608e+01	-0.000000000000000000e+00
4.972337233723372663e+01	-0.000000000000000000e+00
4.972397239723972717e+01	-0.000000000000000000e+00
4.972457245724572772e+01	-0.000000000000000000e+00
4.972517251725172827e+01	-0.000000000000000000e+00
4.972577257725772881e+01	-0.000000000000000000e+00
4.972637263726372936e+01	-0.000000000000000000e+00
4.972697269726972991e+01	-0.000000000000000000e+00
4.972757275727573045e+01	-0.000000000000000000e+00
4.972817281728173100e+01	-0.000000000000000000e+00
4.972877287728773155e+01	-0.000000000000000000e+00
4.972937293729373209e+01	-0.000000000000000000e+00
4.972997299729973264e+01	-0.000000000000000000e+00
4.973057305730573319e+01	-0.000000000000000000e+00
4.973117311731173373e+01	-0.000000000000000000e+00
4.973177317731773428e+01	-0.000000000000000000e+00
4.973237323732373483e+01	-0.000000000000000000e+00
4.973297329732973537e+01	-0.000000000000000000e+00
4.973357335733573592e+01	-0.000000000000000000e+00
4.973417341734173647e+01	-0.000000000000000000e+00
4.973477347734773701e+01	-0.000000000000000000e+00
4.973537353735373756e+01	-0.000000000000000000e+00
4.973597359735973811e+01	-0.000000000000000000e+00
4.973657365736573865e+01	-0.000000000000000000e+00
4.973717371737173920e+01	-0.000000000000000000e+00
4.973777377737773975e+01	-0.000000000000000000e+00
4.973837383738374029e+01	-0.000000000000000000e+00
4.973897389738974084e+01	-0.000000000000000000e+00
4.973957395739574139e+01	-0.000000000000000000e+00
4.974017401740174193e+01	-0.000000000000000000e+00
4.974077407740774248e+01	-0.000000000000000000e+00
4.974137413741374303e+01	-0.000000000000000000e+00
4.974197419741974358e+01	-0.000000000000000000e+00
4.974257425742574412e+01	-0.000000000000000000e+00
4.974317431743174467e+01	-0.000000000000000000e+00
4.974377437743774522e+01	-0.000000000000000000e+00
4.974437443744374576e+01	-0.000000000000000000e+00
4.974497449744974631e+01	-0.000000000000000000e+00
4.974557455745574686e+01	-0.000000000000000000e+00
4.974617461746174740e+01	-0.000000000000000000e+00
4.974677467746774795e+01	-0.000000000000000000e+00
4.974737473747374850e+01	-0.000000000000000000e+00
4.974797479747974904e+01	-0.000000000000000000e+00
4.974857485748574959e+01	-0.000000000000000000e+00
4.974917491749175014e+01	-0.000000000000000000e+00
4.974977497749775068e+01	-0.000000000000000000e+00
4.975037503750375123e+01	-0.000000000000000000e+00
4.975097509750975178e+01	-0.000000000000000000e+00
4.975157515751575232e+01	-0.000000000000000000e+00
4.975217521752175287e+01	-0.000000000000000000e+00
4.975277527752775342e+01	-0.000000000000000000e+00
4.975337533753375396e+01	-0.000000000000000000e+00
4.975397539753975451e+01	-0.000000000000000000e+00
4.975457545754575506e+01	-0.000000000000000000e+00
4.975517551755175560e+01	-0.000000000000000000e+00
4.975577557755775615e+01	-0.000000000000000000e+00
4.975637563756375670e+01	-0.000000000000000000e+00
4.975697569756975724e+01	-0.000000000000000000e+00
4.975757575757575779e+01	-0.000000000000000000e+00
4.975817581758175834e+01	-0.000000000000000000e+00
4.975877587758775888e+01	-0.000000000000000000e+00
4.975937593759375943e+01	-0.000000000000000000e+00
4.975997599759975998e+01	-0.000000000000000000e+00
4.976057605760576052e+01	-0.000000000000000000e+00
4.976117611761176107e+01	-0.000000000000000000e+00
4.976177617761776162e+01	-0.000000000000000000e+00
4.976237623762376217e+01	-0.000000000000000000e+00
4.976297629762976271e+01	-0.000000000000000000e+00
4.976357635763576326e+01	-0.000000000000000000e+00
4.976417641764176381e+01	-0.000000000000000000e+00
4.976477647764776435e+01	-0.000000000000000000e+00
4.976537653765376490e+01	-0.000000000000000000e+00
4.976597659765976545e+01	-0.000000000000000000e+00
4.976657665766576599e+01	-0.000000000000000000e+00
4.976717671767176654e+01	-0.000000000000000000e+00
4.976777677767776709e+01	-0.000000000000000000e+00
4.976837683768376763e+01	-0.000000000000000000e+00
4.976897689768976818e+01	-0.000000000000000000e+00
4.976957695769576873e+01	-0.000000000000000000e+00
4.977017701770176927e+01	-0.000000000000000000e+00
4.977077707770776982e+01	-0.000000000000000000e+00
4.977137713771377037e+01	-0.000000000000000000e+00
4.977197719771977091e+01	-0.000000000000000000e+00
4.977257725772577146e+01	-0.000000000000000000e+00
4.977317731773177201e+01	-0.000000000000000000e+00
4.977377737773777255e+01	-0.000000000000000000e+00
4.977437743774377310e+01	-0.000000000000000000e+00
4.977497749774977365e+01	-0.000000000000000000e+00
4.977557755775577419e+01	-0.000000000000000000e+00
4.977617761776177474e+01	-0.000000000000000000e+00
4.977677767776777529e+01	-0.000000000000000000e+00
4.977737773777377583e+01	-0.000000000000000000e+00
4.977797779777977638e+01	-0.000000000000000000e+00
4.977857785778577693e+01	-0.000000000000000000e+00
4.977917791779177747e+01	-0.000000000000000000e+00
4.977977797779777802e+01	-0.000000000000000000e+00
4.978037803780377857e+01	-0.000000000000000000e+00
4.978097809780977911e+01	-0.000000000000000000e+00
4.978157815781577966e+01	-0.000000000000000000e+00
4.978217821782178021e+01	-0.000000000000000000e+00
4.978277827782778076e+01	-0.000000000000000000e+00
4.978337833783378130e+01	-0.000000000000000000e+00
4.978397839783978185e+01	-0.000000000000000000e+00
4.978457845784578240e+01	-0.000000000000000000e+00
4.978517851785178294e+01	-0.000000000000000000e+00
4.978577857785778349e+01	-0.000000000000000000e+00
4.978637863786378404e+01	-0.000000000000000000e+00
4.978697869786978458e+01	-0.000000000000000000e+00
4.978757875787578513e+01	-0.000000000000000000e+00
4.978817881788178568e+01	-0.000000000000000000e+00
4.978877887788778622e+01	-0.000000000000000000e+00
4.978937893789378677e+01	-0.000000000000000000e+00
4.978997899789978732e+01	-0.000000000000000000e+00
4.979057905790578786e+01	-0.000000000000000000e+00
4.979117911791178841e+01	-0.000000000000000000e+00
4.979177917791778896e+01	-0.000000000000000000e+00
4.979237923792378950e+01	-0.000000000000000000e+00
4.979297929792979005e+01	-0.000000000000000000e+00
4.979357935793579060e+01	-0.000000000000000000e+00
4.979417941794179114e+01	-0.000000000000000000e+00
4.979477947794779169e+01	-0.000000000000000000e+00
4.979537953795379224e+01	-0.000000000000000000e+00
4.979597959795979278e+01	-0.000000000000000000e+00
4.979657965796579333e+01	-0.000000000000000000e+00
4.979717971797180098e+01	-0.000000000000000000e+00
4.979777977797779442e+01	-0.000000000000000000e+00
4.979837983798380208e+01	-0.000000000000000000e+00
4.979897989798979552e+01	-0.000000000000000000e+00
4.979957995799580317e+01	-0.000000000000000000e+00
4.980018001800180372e+01	-0.000000000000000000e+00
4.980078007800780426e+01	-0.000000000000000000e+00
4.980138013801380481e+01	-0.000000000000000000e+00
4.980198019801980536e+01	-0.000000000000000000e+00
4.980258025802580590e+01	-0.000000000000000000e+00
4.980318031803180645e+01	-0.000000000000000000e+00
4.980378037803780700e+01	-0.000000000000000000e+00
4.980438043804380754e+01	-0.000000000000000000e+00
4.980498049804980809e+01	-0.000000000000000000e+00
4.980558055805580864e+01	-0.000000000000000000e+00
4.980618061806180918e+01	-0.000000000000000000e+00
4.980678067806780973e+01	-0.000000000000000000e+00
4.980738073807381028e+01	-0.000000000000000000e+00
4.980798079807981082e+01	-0.000000000000000000e+00
4.980858085808581137e+01	-0.000000000000000000e+00
4.980918091809181192e+01	-0.000000000000000000e+00
4.980978097809781246e+01	-0.000000000000000000e+00
4.981038103810381301e+01	-0.000000000000000000e+00
4.981098109810981356e+01	-0.000000000000000000e+00
4.981158115811581411e+01	-0.000000000000000000e+00
4.981218121812181465e+01	-0.000000000000000000e+00
4.981278127812781520e+01	-0.000000000000000000e+00
4.981338133813381575e+01	-0.000000000000000000e+00
4.981398139813981629e+01	-0.000000000000000000e+00
4.981458145814581684e+01	-0.000000000000000000e+00
4.981518151815181739e+01	-0.000000000000000000e+00
4.981578157815781793e+01	-0.000000000000000000e+00
4.981638163816381848e+01	-0.000000000000000000e+00
4.981698169816981903e+01	-0.000000000000000000e+00
4.981758175817581957e+01	-0.000000000000000000e+00
4.981818181818182012e+01	-0.000000000000000000e+00
4.981878187818782067e+01	-0.000000000000000000e+00
4.981938193819382121e+01	-0.000000000000000000e+00
4.981998199819982176e+01	-0.000000000000000000e+00
4.982058205820582231e+01	-0.000000000000000000e+00
4.982118211821182285e+01	-0.000000000000000000e+00
4.982178217821782340e+01	-0.000000000000000000e+00
4.982238223822382395e+01	-0.000000000000000000e+00
4.982298229822982449e+01	-0.000000000000000000e+00
4.982358235823582504e+01	-0.000000000000000000e+00
4.982418241824182559e+01	-0.000000000000000000e+00
4.982478247824782613e+01	-0.000000000000000000e+00
4.982538253825382668e+01	-0.000000000000000000e+00
4.982598259825982723e+01	-0.000000000000000000e+00
4.982658265826582777e+01	-0.000000000000000000e+00
4.982718271827182832e+01	-0.000000000000000000e+00
4.982778277827782887e+01	-0.000000000000000000e+00
4.982838283828382941e+01	-0.000000000000000000e+00
4.982898289828982996e+01	-0.000000000000000000e+00
4.982958295829583051e+01	-0.000000000000000000e+00
4.983018301830183105e+01	-0.000000000000000000e+00
4.983078307830783160e+01	-0.000000000000000000e+00
4.983138313831383215e+01	-0.000000000000000000e+00
4.983198319831983270e+01	-0.000000000000000000e+00
4.983258325832583324e+01	-0.000000000000000000e+00
4.983318331833183379e+01	-0.000000000000000000e+00
4.983378337833783434e+01	-0.000000000000000000e+00
4.983438343834383488e+01	-0.000000000000000000e+00
4.983498349834983543e+01	-0.000000000000000000e+00
4.983558355835583598e+01	-0.000000000000000000e+00
4.983618361836183652e+01	-0.000000000000000000e+00
4.983678367836783707e+01	-0.000000000000000000e+00
4.983738373837383762e+01	-0.000000000000000000e+00
4.983798379837983816e+01	-0.000000000000000000e+00
4.983858385838583871e+01	-0.000000000000000000e+00
4.983918391839183926e+01	-0.000000000000000000e+00
4.983978397839783980e+01	-0.000000000000000000e+00
4.984038403840384035e+01	-0.000000000000000000e+00
4.984098409840984090e+01	-0.000000000000000000e+00
4.984158415841584144e+01	-0.000000000000000000e+00
4.984218421842184199e+01	-0.000000000000000000e+00
4.984278427842784254e+01	-0.000000000000000000e+00
4.984338433843384308e+01	-0.000000000000000000e+00
4.984398439843984363e+01	-0.000000000000000000e+00
4.984458445844584418e+01	-0.000000000000000000e+00
4.984518451845184472e+01	-0.000000000000000000e+00
4.984578457845784527e+01	-0.000000000000000000e+00
4.984638463846384582e+01	-0.000000000000000000e+00
4.984698469846984636e+01	-0.000000000000000000e+00
4.984758475847584691e+01	-0.000000000000000000e+00
4.984818481848184746e+01	-0.000000000000000000e+00
4.984878487848784800e+01	-0.000000000000000000e+00
4.984938493849384855e+01	-0.000000000000000000e+00
4.984998499849984910e+01	-0.000000000000000000e+00
4.985058505850584964e+01	-0.000000000000000000e+00
4.985118511851185019e+01	-0.000000000000000000e+00
4.985178517851785074e+01	-0.000000000000000000e+00
4.985238523852385129e+01	-0.000000000000000000e+00
4.985298529852985183e+01	-0.000000000000000000e+00
4.985358535853585238e+01	-0.000000000000000000e+00
4.985418541854185293e+01	-0.000000000000000000e+00
4.985478547854785347e+01	-0.000000000000000000e+00
4.985538553855385402e+01	-0.000000000000000000e+00
4.985598559855985457e+01	-0.000000000000000000e+00
4.985658565856585511e+01	-0.000000000000000000e+00
4.985718571857185566e+01	-0.000000000000000000e+00
4.985778577857785621e+01	-0.000000000000000000e+00
4.985838583858385675e+01	-0.000000000000000000e+00
4.985898589858985730e+01	-0.000000000000000000e+00
4.985958595859585785e+01	-0.000000000000000000e+00
4.986018601860185839e+01	-0.000000000000000000e+00
4.986078607860785894e+01	-0.000000000000000000e+00
4.986138613861385949e+01	-0.000000000000000000e+00
4.986198619861986003e+01	-0.000000000000000000e+00
4.986258625862586058e+01	-0.000000000000000000e+00
4.986318631863186113e+01	-0.000000000000000000e+00
4.986378637863786167e+01	-0.000000000000000000e+00
4.986438643864386222e+01	-0.000000000000000000e+00
4.986498649864986277e+01	-0.000000000000000000e+00
4.986558655865586331e+01	-0.000000000000000000e+00
4.986618661866186386e+01	-0.000000000000000000e+00
4.986678667866786441e+01	-0.000000000000000000e+00
4.986738673867386495e+01	-0.000000000000000000e+00
4.986798679867986550e+01	-0.000000000000000000e+00
4.986858685868586605e+01	-0.000000000000000000e+00
4.986918691869186659e+01	-0.000000000000000000e+00
4.986978697869786714e+01	-0.000000000000000000e+00
4.987038703870386769e+01	-0.000000000000000000e+00
4.987098709870986823e+01	-0.000000000000000000e+00
4.987158715871586878e+01	-0.000000000000000000e+00
4.987218721872186933e+01	-0.000000000000000000e+00
4.987278727872786988e+01	-0.000000000000000000e+00
4.987338733873387042e+01	-0.000000000000000000e+00
4.987398739873987097e+01	-0.000000000000000000e+00
4.987458745874587152e+01	-0.000000000000000000e+00
4.987518751875187206e+01	-0.000000000000000000e+00
4.987578757875787261e+01	-0.000000000000000000e+00
4.987638763876387316e+01	-0.000000000000000000e+00
4.987698769876987370e+01	-0.000000000000000000e+00
4.987758775877587425e+01	-0.000000000000000000e+00
4.987818781878188190e+01	-0.000000000000000000e+00
4.987878787878787534e+01	-0.000000000000000000e+00
4.987938793879388300e+01	-0.000000000000000000e+00
4.987998799879988354e+01	-0.000000000000000000e+00
4.988058805880588409e+01	-0.000000000000000000e+00
4.988118811881188464e+01	-0.000000000000000000e+00
4.988178817881788518e+01	-0.000000000000000000e+00
4.988238823882388573e+01	-0.000000000000000000e+00
4.988298829882988628e+01	-0.000000000000000000e+00
4.988358835883588682e+01	-0.000000000000000000e+00
4.988418841884188737e+01	-0.000000000000000000e+00
4.988478847884788792e+01	-0.000000000000000000e+00
4.988538853885388846e+01	-0.000000000000000000e+00
4.988598859885988901e+01	-0.000000000000000000e+00
4.988658865886588956e+01	-0.000000000000000000e+00
4.988718871887189010e+01	-0.000000000000000000e+00
4.988778877887789065e+01	-0.000000000000000000e+00
4.988838883888389120e+01	-0.000000000000000000e+00
4.988898889888989174e+01	-0.000000000000000000e+00
4.988958895889589229e+01	-0.000000000000000000e+00
4.989018901890189284e+01	-0.000000000000000000e+00
4.989078907890789338e+01	-0.000000000000000000e+00
4.989138913891389393e+01	-0.000000000000000000e+00
4.989198919891989448e+01	-0.000000000000000000e+00
4.989258925892589502e+01	-0.000000000000000000e+00
4.989318931893189557e+01	-0.000000000000000000e+00
4.989378937893789612e+01	-0.000000000000000000e+00
4.989438943894389666e+01	-0.000000000000000000e+00
4.989498949894989721e+01	-0.000000000000000000e+00
4.989558955895589776e+01	-0.000000000000000000e+00
4.989618961896189830e+01	-0.000000000000000000e+00
4.989678967896789885e+01	-0.000000000000000000e+00
4.989738973897389940e+01	-0.000000000000000000e+00
4.989798979897989994e+01	-0.000000000000000000e+00
4.989858985898590049e+01	-0.000000000000000000e+00
4.989918991899190104e+01	-0.000000000000000000e+00
4.989978997899790158e+01	-0.000000000000000000e+00
4.990039003900390213e+01	-0.000000000000000000e+00
4.990099009900990268e+01	-0.000000000000000000e+00
4.990159015901590323e+01	-0.000000000000000000e+00
4.990219021902190377e+01	-0.000000000000000000e+00
4.990279027902790432e+01	-0.000000000000000000e+00
4.990339033903390487e+01	-0.000000000000000000e+00
4.990399039903990541e+01	-0.000000000000000000e+00
4.990459045904590596e+01	-0.000000000000000000e+00
4.990519051905190651e+01	-0.000000000000000000e+00
4.990579057905790705e+01	-0.000000000000000000e+00
4.990639063906390760e+01	-0.000000000000000000e+00
4.990699069906990815e+01	-0.000000000000000000e+00
4.990759075907590869e+01	-0.000000000000000000e+00
4.990819081908190924e+01	-0.000000000000000000e+00
4.990879087908790979e+01	-0.000000000000000000e+00
4.990939093909391033e+01	-0.000000000000000000e+00
4.990999099909991088e+01	-0.000000000000000000e+00
4.991059105910591143e+01	-0.000000000000000000e+00
4.991119111911191197e+01	-0.000000000000000000e+00
4.991179117911791252e+01	-0.000000000000000000e+00
4.991239123912391307e+01	-0.000000000000000000e+00
4.991299129912991361e+01	-0.000000000000000000e+00
4.991359135913591416e+01	-0.000000000000000000e+00
4.991419141914191471e+01	-0.000000000000000000e+00
4.991479147914791525e+01	-0.000000000000000000e+00
4.991539153915391580e+01	-0.000000000000000000e+00
4.991599159915991635e+01	-0.000000000000000000e+00
4.991659165916591689e+01	-0.000000000000000000e+00
4.991719171917191744e+01	-0.000000000000000000e+00
4.991779177917791799e+01	-0.000000000000000000e+00
4.991839183918391853e+01	-0.000000000000000000e+00
4.991899189918991908e+01	-0.000000000000000000e+00
4.991959195919591963e+01	-0.000000000000000000e+00
4.992019201920192017e+01	-0.000000000000000000e+00
4.992079207920792072e+01	-0.000000000000000000e+00
4.992139213921392127e+01	-0.000000000000000000e+00
4.992199219921992182e+01	-0.000000000000000000e+00
4.992259225922592236e+01	-0.000000000000000000e+00
4.992319231923192291e+01	-0.000000000000000000e+00
4.992379237923792346e+01	-0.000000000000000000e+00
4.992439243924392400e+01	-0.000000000000000000e+00
4.992499249924992455e+01	-0.000000000000000000e+00
4.992559255925592510e+01	-0.000000000000000000e+00
4.992619261926192564e+01	-0.000000000000000000e+00
4.992679267926792619e+01	-0.000000000000000000e+00
4.992739273927392674e+01	-0.000000000000000000e+00
4.992799279927992728e+01	-0.000000000000000000e+00
4.992859285928592783e+01	-0.000000000000000000e+00
4.992919291929192838e+01	-0.000000000000000000e+00
4.992979297929792892e+01	-0.000000000000000000e+00
4.993039303930392947e+01	-0.000000000000000000e+00
4.993099309930993002e+01	-0.000000000000000000e+00
4.993159315931593056e+01	-0.000000000000000000e+00
4.993219321932193111e+01	-0.000000000000000000e+00
4.993279327932793166e+01	-0.000000000000000000e+00
4.993339333933393220e+01	-0.000000000000000000e+00
4.993399339933993275e+01	-0.000000000000000000e+00
4.993459345934593330e+01	-0.000000000000000000e+00
4.993519351935193384e+01	-0.000000000000000000e+00
4.993579357935793439e+01	-0.000000000000000000e+00
4.993639363936393494e+01	-0.000000000000000000e+00
4.993699369936993548e+01	-0.000000000000000000e+00
4.993759375937593603e+01	-0.000000000000000000e+00
4.993819381938193658e+01	-0.000000000000000000e+00
4.993879387938793712e+01	-0.000000000000000000e+00
4.993939393939393767e+01	-0.000000000000000000e+00
4.993999399939993822e+01	-0.000000000000000000e+00
4.994059405940593876e+01	-0.000000000000000000e+00
4.994119411941193931e+01	-0.000000000000000000e+00
4.994179417941793986e+01	-0.000000000000000000e+00
4.994239423942394041e+01	-0.000000000000000000e+00
4.994299429942994095e+01	-0.000000000000000000e+00
4.994359435943594150e+01	-0.000000000000000000e+00
4.994419441944194205e+01	-0.000000000000000000e+00
4.994479447944794259e+01	-0.000000000000000000e+00
4.994539453945394314e+01	-0.000000000000000000e+00
4.994599459945994369e+01	-0.000000000000000000e+00
4.994659465946594423e+01	-0.000000000000000000e+00
4.994719471947194478e+01	-0.000000000000000000e+00
4.994779477947794533e+01	-0.000000000000000000e+00
4.994839483948394587e+01	-0.000000000000000000e+00
4.994899489948994642e+01	-0.000000000000000000e+00
4.994959495949594697e+01	-0.000000000000000000e+00
4.995019501950194751e+01	-0.000000000000000000e+00
4.995079507950794806e+01	-0.000000000000000000e+00
4.995139513951394861e+01	-0.000000000000000000e+00
4.995199519951994915e+01	-0.000000000000000000e+00
4.995259525952594970e+01	-0.000000000000000000e+00
4.995319531953195025e+01	-0.000000000000000000e+00
4.995379537953795079e+01	-0.000000000000000000e+00
4.995439543954395134e+01	-0.000000000000000000e+00
4.995499549954995189e+01	-0.000000000000000000e+00
4.995559555955595243e+01	-0.000000000000000000e+00
4.995619561956195298e+01	-0.000000000000000000e+00
4.995679567956795353e+01	-0.000000000000000000e+00
4.995739573957395407e+01	-0.000000000000000000e+00
4.995799579957996173e+01	-0.000000000000000000e+00
4.995859585958595517e+01	-0.000000000000000000e+00
4.995919591959196282e+01	-0.000000000000000000e+00
4.995979597959796337e+01	-0.000000000000000000e+00
4.996039603960396391e+01	-0.000000000000000000e+00
4.996099609960996446e+01	-0.000000000000000000e+00
4.996159615961596501e+01	-0.000000000000000000e+00
4.996219621962196555e+01	-0.000000000000000000e+00
4.996279627962796610e+01	-0.000000000000000000e+00
4.996339633963396665e+01	-0.000000000000000000e+00
4.996399639963996719e+01	-0.000000000000000000e+00
4.996459645964596774e+01	-0.000000000000000000e+00
4.996519651965196829e+01	-0.000000000000000000e+00
4.996579657965796883e+01	-0.000000000000000000e+00
4.996639663966396938e+01	-0.000000000000000000e+00
4.996699669966996993e+01	-0.000000000000000000e+00
4.996759675967597047e+01	-0.000000000000000000e+00
4.996819681968197102e+01	-0.000000000000000000e+00
4.996879687968797157e+01	-0.000000000000000000e+00
4.996939693969397212e+01	-0.000000000000000000e+00
4.996999699969997266e+01	-0.000000000000000000e+00
4.997059705970597321e+01	-0.000000000000000000e+00
4.997119711971197376e+01	-0.000000000000000000e+00
4.997179717971797430e+01	-0.000000000000000000e+00
4.997239723972397485e+01	-0.000000000000000000e+00
4.997299729972997540e+01	-0.000000000000000000e+00
4.997359735973597594e+01	-0.000000000000000000e+00
4.997419741974197649e+01	-0.000000000000000000e+00
4.997479747974797704e+01	-0.000000000000000000e+00
4.997539753975397758e+01	-0.000000000000000000e+00
4.997599759975997813e+01	-0.000000000000000000e+00
4.997659765976597868e+01	-0.000000000000000000e+00
4.997719771977197922e+01	-0.000000000000000000e+00
4.997779777977797977e+01	-0.000000000000000000e+00
4.997839783978398032e+01	-0.000000000000000000e+00
4.997899789978998086e+01	-0.000000000000000000e+00
4.997959795979598141e+01	-0.000000000000000000e+00
4.998019801980198196e+01	-0.000000000000000000e+00
4.998079807980798250e+01	-0.000000000000000000e+00
4.998139813981398305e+01	-0.000000000000000000e+00
4.998199819981998360e+01	-0.000000000000000000e+00
4.998259825982598414e+01	-0.000000000000000000e+00
4.998319831983198469e+01	-0.000000000000000000e+00
4.998379837983798524e+01	-0.000000000000000000e+00
4.998439843984398578e+01	-0.000000000000000000e+00
4.998499849984998633e+01	-0.000000000000000000e+00
4.998559855985598688e+01	-0.000000000000000000e+00
4.998619861986198742e+01	-0.000000000000000000e+00
4.998679867986798797e+01	-0.000000000000000000e+00
4.998739873987398852e+01	-0.000000000000000000e+00
4.998799879987998906e+01	-0.000000000000000000e+00
4.998859885988598961e+01	-0.000000000000000000e+00
4.998919891989199016e+01	-0.000000000000000000e+00
4.998979897989799071e+01	-0.000000000000000000e+00
4.999039903990399125e+01	-0.000000000000000000e+00
4.999099909990999180e+01	-0.000000000000000000e+00
4.999159915991599235e+01	-0.000000000000000000e+00
4.999219921992199289e+01	-0.000000000000000000e+00
4.999279927992799344e+01	-0.000000000000000000e+00
4.999339933993399399e+01	-0.000000000000000000e+00
4.999399939993999453e+01	-0.000000000000000000e+00
4.999459945994599508e+01	-0.000000000000000000e+00
4.999519951995199563e+01	-0.000000000000000000e+00
4.999579957995799617e+01	-0.000000000000000000e+00
4.999639963996399672e+01	-0.000000000000000000e+00
4.999699969996999727e+01	-0.000000000000000000e+00
4.999759975997599781e+01	-0.000000000000000000e+00
4.999819981998199836e+01	-0.000000000000000000e+00
4.999879987998799891e+01	-0.000000000000000000e+00
4.999939993999399945e+01	-0.000000000000000000e+00
5.000000000000000000e+01	-0.000000000000000000e+00
5.000060006000600055e+01	-0.000000000000000000e+00
5.000120012001200109e+01	-0.000000000000000000e+00
5.000180018001800164e+01	-0.000000000000000000e+00
5.000240024002400219e+01	-0.000000000000000000e+00
5.000300030003000273e+01	-0.000000000000000000e+00
5.000360036003600328e+01	-0.000000000000000000e+00
5.000420042004200383e+01	-0.000000000000000000e+00
5.000480048004800437e+01	-0.000000000000000000e+00
5.000540054005400492e+01	-0.000000000000000000e+00
5.000600060006000547e+01	-0.000000000000000000e+00
5.000660066006600601e+01	-0.000000000000000000e+00
5.000720072007200656e+01	-0.000000000000000000e+00
5.000780078007800711e+01	-0.000000000000000000e+00
5.000840084008400765e+01	-0.000000000000000000e+00
5.000900090009000820e+01	-0.000000000000000000e+00
5.000960096009600875e+01	-0.000000000000000000e+00
5.001020102010200929e+01	-0.000000000000000000e+00
5.001080108010800984e+01	-0.000000000000000000e+00
5.001140114011401039e+01	-0.000000000000000000e+00
5.001200120012001094e+01	-0.000000000000000000e+00
5.001260126012601148e+01	-0.000000000000000000e+00
5.001320132013201203e+01	-0.000000000000000000e+00
5.001380138013801258e+01	-0.000000000000000000e+00
5.001440144014401312e+01	-0.000000000000000000e+00
5.001500150015001367e+01	-0.000000000000000000e+00
5.001560156015601422e+01	-0.000000000000000000e+00
5.001620162016201476e+01	-0.000000000000000000e+00
5.001680168016801531e+01	-0.000000000000000000e+00
5.001740174017401586e+01	-0.000000000000000000e+00
5.001800180018001640e+01	-0.000000000000000000e+00
5.001860186018601695e+01	-0.000000000000000000e+00
5.001920192019201750e+01	-0.000000000000000000e+00
5.001980198019801804e+01	-0.000000000000000000e+00
5.002040204020401859e+01	-0.000000000000000000e+00
5.002100210021001914e+01	-0.000000000000000000e+00
5.002160216021601968e+01	-0.000000000000000000e+00
5.002220222022202023e+01	-0.000000000000000000e+00
5.002280228022802078e+01	-0.000000000000000000e+00
5.002340234023402132e+01	-0.000000000000000000e+00
5.002400240024002187e+01	-0.000000000000000000e+00
5.002460246024602242e+01	-0.000000000000000000e+00
5.002520252025202296e+01	-0.000000000000000000e+00
5.002580258025802351e+01	-0.000000000000000000e+00
5.002640264026402406e+01	-0.000000000000000000e+00
5.002700270027002460e+01	-0.000000000000000000e+00
5.002760276027602515e+01	-0.000000000000000000e+00
5.002820282028202570e+01	-0.000000000000000000e+00
5.002880288028802624e+01	-0.000000000000000000e+00
5.002940294029402679e+01	-0.000000000000000000e+00
5.003000300030002734e+01	-0.000000000000000000e+00
5.003060306030602788e+01	-0.000000000000000000e+00
5.003120312031202843e+01	-0.000000000000000000e+00
5.003180318031802898e+01	-0.000000000000000000e+00
5.003240324032402953e+01	-0.000000000000000000e+00
5.003300330033003007e+01	-0.000000000000000000e+00
5.003360336033603062e+01	-0.000000000000000000e+00
5.003420342034203117e+01	-0.000000000000000000e+00
5.003480348034803171e+01	-0.000000000000000000e+00
5.003540354035403226e+01	-0.000000000000000000e+00
5.003600360036003281e+01	-0.000000000000000000e+00
5.003660366036604046e+01	-0.000000000000000000e+00
5.003720372037203390e+01	-0.000000000000000000e+00
5.003780378037804155e+01	-0.000000000000000000e+00
5.003840384038403499e+01	-0.000000000000000000e+00
5.003900390039004265e+01	-0.000000000000000000e+00
5.003960396039603609e+01	-0.000000000000000000e+00
5.004020402040204374e+01	-0.000000000000000000e+00
5.004080408040804429e+01	-0.000000000000000000e+00
5.004140414041404483e+01	-0.000000000000000000e+00
5.004200420042004538e+01	-0.000000000000000000e+00
5.004260426042604593e+01	-0.000000000000000000e+00
5.004320432043204647e+01	-0.000000000000000000e+00
5.004380438043804702e+01	-0.000000000000000000e+00
5.004440444044404757e+01	-0.000000000000000000e+00
5.004500450045004811e+01	-0.000000000000000000e+00
5.004560456045604866e+01	-0.000000000000000000e+00
5.004620462046204921e+01	-0.000000000000000000e+00
5.004680468046804975e+01	-0.000000000000000000e+00
5.004740474047405030e+01	-0.000000000000000000e+00
5.004800480048005085e+01	-0.000000000000000000e+00
5.004860486048605139e+01	-0.000000000000000000e+00
5.004920492049205194e+01	-0.000000000000000000e+00
5.004980498049805249e+01	-0.000000000000000000e+00
5.005040504050405303e+01	-0.000000000000000000e+00
5.005100510051005358e+01	-0.000000000000000000e+00
5.005160516051605413e+01	-0.000000000000000000e+00
5.005220522052205467e+01	-0.000000000000000000e+00
5.005280528052805522e+01	-0.000000000000000000e+00
5.005340534053405577e+01	-0.000000000000000000e+00
5.005400540054005631e+01	-0.000000000000000000e+00
5.005460546054605686e+01	-0.000000000000000000e+00
5.005520552055205741e+01	-0.000000000000000000e+00
5.005580558055805795e+01	-0.000000000000000000e+00
5.005640564056405850e+01	-0.000000000000000000e+00
5.005700570057005905e+01	-0.000000000000000000e+00
5.005760576057605959e+01	-0.000000000000000000e+00
5.005820582058206014e+01	-0.000000000000000000e+00
5.005880588058806069e+01	-0.000000000000000000e+00
5.005940594059406124e+01	-0.000000000000000000e+00
5.006000600060006178e+01	-0.000000000000000000e+00
5.006060606060606233e+01	-0.000000000000000000e+00
5.006120612061206288e+01	-0.000000000000000000e+00
5.006180618061806342e+01	-0.000000000000000000e+00
5.006240624062406397e+01	-0.000000000000000000e+00
5.006300630063006452e+01	-0.000000000000000000e+00
5.006360636063606506e+01	-0.000000000000000000e+00
5.006420642064206561e+01	-0.000000000000000000e+00
5.006480648064806616e+01	-0.000000000000000000e+00
5.006540654065406670e+01	-0.000000000000000000e+00
5.006600660066006725e+01	-0.000000000000000000e+00
5.006660666066606780e+01	-0.000000000000000000e+00
5.006720672067206834e+01	-0.000000000000000000e+00
5.006780678067806889e+01	-0.000000000000000000e+00
5.006840684068406944e+01	-0.000000000000000000e+00
5.006900690069006998e+01	-0.000000000000000000e+00
5.006960696069607053e+01	-0.000000000000000000e+00
5.007020702070207108e+01	-0.000000000000000000e+00
5.007080708070807162e+01	-0.000000000000000000e+00
5.007140714071407217e+01	-0.000000000000000000e+00
5.007200720072007272e+01	-0.000000000000000000e+00
5.007260726072607326e+01	-0.000000000000000000e+00
5.007320732073207381e+01	-0.000000000000000000e+00
5.007380738073807436e+01	-0.000000000000000000e+00
5.007440744074407490e+01	-0.000000000000000000e+00
5.007500750075007545e+01	-0.000000000000000000e+00
5.007560756075607600e+01	-0.000000000000000000e+00
5.007620762076207654e+01	-0.000000000000000000e+00
5.007680768076807709e+01	-0.000000000000000000e+00
5.007740774077407764e+01	-0.000000000000000000e+00
5.007800780078007818e+01	-0.000000000000000000e+00
5.007860786078607873e+01	-0.000000000000000000e+00
5.007920792079207928e+01	-0.000000000000000000e+00
5.007980798079807983e+01	-0.000000000000000000e+00
5.008040804080408037e+01	-0.000000000000000000e+00
5.008100810081008092e+01	-0.000000000000000000e+00
5.008160816081608147e+01	-0.000000000000000000e+00
5.008220822082208201e+01	-0.000000000000000000e+00
5.008280828082808256e+01	-0.000000000000000000e+00
5.008340834083408311e+01	-0.000000000000000000e+00
5.008400840084008365e+01	-0.000000000000000000e+00
5.008460846084608420e+01	-0.000000000000000000e+00
5.008520852085208475e+01	-0.000000000000000000e+00
5.008580858085808529e+01	-0.000000000000000000e+00
5.008640864086408584e+01	-0.000000000000000000e+00
5.008700870087008639e+01	-0.000000000000000000e+00
5.008760876087608693e+01	-0.000000000000000000e+00
5.008820882088208748e+01	-0.000000000000000000e+00
5.008880888088808803e+01	-0.000000000000000000e+00
5.008940894089408857e+01	-0.000000000000000000e+00
5.009000900090008912e+01	-0.000000000000000000e+00
5.009060906090608967e+01	-0.000000000000000000e+00
5.009120912091209021e+01	-0.000000000000000000e+00
5.009180918091809076e+01	-0.000000000000000000e+00
5.009240924092409131e+01	-0.000000000000000000e+00
5.009300930093009185e+01	-0.000000000000000000e+00
5.009360936093609240e+01	-0.000000000000000000e+00
5.009420942094209295e+01	-0.000000000000000000e+00
5.009480948094809349e+01	-0.000000000000000000e+00
5.009540954095409404e+01	-0.000000000000000000e+00
5.009600960096009459e+01	-0.000000000000000000e+00
5.009660966096609513e+01	-0.000000000000000000e+00
5.009720972097209568e+01	-0.000000000000000000e+00
5.009780978097809623e+01	-0.000000000000000000e+00
5.009840984098409677e+01	-0.000000000000000000e+00
5.009900990099009732e+01	-0.000000000000000000e+00
5.009960996099609787e+01	-0.000000000000000000e+00
5.010021002100209842e+01	-0.000000000000000000e+00
5.010081008100809896e+01	-0.000000000000000000e+00
5.010141014101409951e+01	-0.000000000000000000e+00
5.010201020102010006e+01	-0.000000000000000000e+00
5.010261026102610060e+01	-0.000000000000000000e+00
5.010321032103210115e+01	-0.000000000000000000e+00
5.010381038103810170e+01	-0.000000000000000000e+00
5.010441044104410224e+01	-0.000000000000000000e+00
5.010501050105010279e+01	-0.000000000000000000e+00
5.010561056105610334e+01	-0.000000000000000000e+00
5.010621062106210388e+01	-0.000000000000000000e+00
5.010681068106810443e+01	-0.000000000000000000e+00
5.010741074107410498e+01	-0.000000000000000000e+00
5.010801080108010552e+01	-0.000000000000000000e+00
5.010861086108610607e+01	-0.000000000000000000e+00
5.010921092109210662e+01	-0.000000000000000000e+00
5.010981098109810716e+01	-0.000000000000000000e+00
5.011041104110410771e+01	-0.000000000000000000e+00
5.011101110111010826e+01	-0.000000000000000000e+00
5.011161116111610880e+01	-0.000000000000000000e+00
5.011221122112210935e+01	-0.000000000000000000e+00
5.011281128112810990e+01	-0.000000000000000000e+00
5.011341134113411044e+01	-0.000000000000000000e+00
5.011401140114011099e+01	-0.000000000000000000e+00
5.011461146114611154e+01	-0.000000000000000000e+00
5.011521152115211208e+01	-0.000000000000000000e+00
5.011581158115811263e+01	-0.000000000000000000e+00
5.011641164116412028e+01	-0.000000000000000000e+00
5.011701170117011372e+01	-0.000000000000000000e+00
5.011761176117612138e+01	-0.000000000000000000e+00
5.011821182118211482e+01	-0.000000000000000000e+00
5.011881188118812247e+01	-0.000000000000000000e+00
5.011941194119411591e+01	-0.000000000000000000e+00
5.012001200120012356e+01	-0.000000000000000000e+00
5.012061206120611700e+01	-0.000000000000000000e+00
5.012121212121212466e+01	-0.000000000000000000e+00
5.012181218121812520e+01	-0.000000000000000000e+00
5.012241224122412575e+01	-0.000000000000000000e+00
5.012301230123012630e+01	-0.000000000000000000e+00
5.012361236123612684e+01	-0.000000000000000000e+00
5.012421242124212739e+01	-0.000000000000000000e+00
5.012481248124812794e+01	-0.000000000000000000e+00
5.012541254125412848e+01	-0.000000000000000000e+00
5.012601260126012903e+01	-0.000000000000000000e+00
5.012661266126612958e+01	-0.000000000000000000e+00
5.012721272127213012e+01	-0.000000000000000000e+00
5.012781278127813067e+01	-0.000000000000000000e+00
5.012841284128413122e+01	-0.000000000000000000e+00
5.012901290129013177e+01	-0.000000000000000000e+00
5.012961296129613231e+01	-0.000000000000000000e+00
5.013021302130213286e+01	-0.000000000000000000e+00
5.013081308130813341e+01	-0.000000000000000000e+00
5.013141314131413395e+01	-0.000000000000000000e+00
5.013201320132013450e+01	-0.000000000000000000e+00
5.013261326132613505e+01	-0.000000000000000000e+00
5.013321332133213559e+01	-0.000000000000000000e+00
5.013381338133813614e+01	-0.000000000000000000e+00
5.013441344134413669e+01	-0.000000000000000000e+00
5.013501350135013723e+01	-0.000000000000000000e+00
5.013561356135613778e+01	-0.000000000000000000e+00
5.013621362136213833e+01	-0.000000000000000000e+00
5.013681368136813887e+01	-0.000000000000000000e+00
5.013741374137413942e+01	-0.000000000000000000e+00
5.013801380138013997e+01	-0.000000000000000000e+00
5.013861386138614051e+01	-0.000000000000000000e+00
5.013921392139214106e+01	-0.000000000000000000e+00
5.013981398139814161e+01	-0.000000000000000000e+00
5.014041404140414215e+01	-0.000000000000000000e+00
5.014101410141014270e+01	-0.000000000000000000e+00
5.014161416141614325e+01	-0.000000000000000000e+00
5.014221422142214379e+01	-0.000000000000000000e+00
5.014281428142814434e+01	-0.000000000000000000e+00
5.014341434143414489e+01	-0.000000000000000000e+00
5.014401440144014543e+01	-0.000000000000000000e+00
5.014461446144614598e+01	-0.000000000000000000e+00
5.014521452145214653e+01	-0.000000000000000000e+00
5.014581458145814707e+01	-0.000000000000000000e+00
5.014641464146414762e+01	-0.000000000000000000e+00
5.014701470147014817e+01	-0.000000000000000000e+00
5.014761476147614871e+01	-0.000000000000000000e+00
5.014821482148214926e+01	-0.000000000000000000e+00
5.014881488148814981e+01	-0.000000000000000000e+00
5.014941494149415036e+01	-0.000000000000000000e+00
5.015001500150015090e+01	-0.000000000000000000e+00
5.015061506150615145e+01	-0.000000000000000000e+00
5.015121512151215200e+01	-0.000000000000000000e+00
5.015181518151815254e+01	-0.000000000000000000e+00
5.015241524152415309e+01	-0.000000000000000000e+00
5.015301530153015364e+01	-0.000000000000000000e+00
5.015361536153615418e+01	-0.000000000000000000e+00
5.015421542154215473e+01	-0.000000000000000000e+00
5.015481548154815528e+01	-0.000000000000000000e+00
5.015541554155415582e+01	-0.000000000000000000e+00
5.015601560156015637e+01	-0.000000000000000000e+00
5.015661566156615692e+01	-0.000000000000000000e+00
5.015721572157215746e+01	-0.000000000000000000e+00
5.015781578157815801e+01	-0.000000000000000000e+00
5.015841584158415856e+01	-0.000000000000000000e+00
5.015901590159015910e+01	-0.000000000000000000e+00
5.015961596159615965e+01	-0.000000000000000000e+00
5.016021602160216020e+01	-0.000000000000000000e+00
5.016081608160816074e+01	-0.000000000000000000e+00
5.016141614161416129e+01	-0.000000000000000000e+00
5.016201620162016184e+01	-0.000000000000000000e+00
5.016261626162616238e+01	-0.000000000000000000e+00
5.016321632163216293e+01	-0.000000000000000000e+00
5.016381638163816348e+01	-0.000000000000000000e+00
5.016441644164416402e+01	-0.000000000000000000e+00
5.016501650165016457e+01	-0.000000000000000000e+00
5.016561656165616512e+01	-0.000000000000000000e+00
5.016621662166216566e+01	-0.000000000000000000e+00
5.016681668166816621e+01	-0.000000000000000000e+00
5.016741674167416676e+01	-0.000000000000000000e+00
5.016801680168016730e+01	-0.000000000000000000e+00
5.016861686168616785e+01	-0.000000000000000000e+00
5.016921692169216840e+01	-0.000000000000000000e+00
5.016981698169816895e+01	-0.000000000000000000e+00
5.017041704170416949e+01	-0.000000000000000000e+00
5.017101710171017004e+01	-0.000000000000000000e+00
5.017161716171617059e+01	-0.000000000000000000e+00
5.017221722172217113e+01	-0.000000000000000000e+00
5.017281728172817168e+01	-0.000000000000000000e+00
5.017341734173417223e+01	-0.000000000000000000e+00
5.017401740174017277e+01	-0.000000000000000000e+00
5.017461746174617332e+01	-0.000000000000000000e+00
5.017521752175217387e+01	-0.000000000000000000e+00
5.017581758175817441e+01	-0.000000000000000000e+00
5.017641764176417496e+01	-0.000000000000000000e+00
5.017701770177017551e+01	-0.000000000000000000e+00
5.017761776177617605e+01	-0.000000000000000000e+00
5.017821782178217660e+01	-0.000000000000000000e+00
5.017881788178817715e+01	-0.000000000000000000e+00
5.017941794179417769e+01	-0.000000000000000000e+00
5.018001800180017824e+01	-0.000000000000000000e+00
5.018061806180617879e+01	-0.000000000000000000e+00
5.018121812181217933e+01	-0.000000000000000000e+00
5.018181818181817988e+01	-0.000000000000000000e+00
5.018241824182418043e+01	-0.000000000000000000e+00
5.018301830183018097e+01	-0.000000000000000000e+00
5.018361836183618152e+01	-0.000000000000000000e+00
5.018421842184218207e+01	-0.000000000000000000e+00
5.018481848184818261e+01	-0.000000000000000000e+00
5.018541854185418316e+01	-0.000000000000000000e+00
5.018601860186018371e+01	-0.000000000000000000e+00
5.018661866186618425e+01	-0.000000000000000000e+00
5.018721872187218480e+01	-0.000000000000000000e+00
5.018781878187818535e+01	-0.000000000000000000e+00
5.018841884188418589e+01	-0.000000000000000000e+00
5.018901890189018644e+01	-0.000000000000000000e+00
5.018961896189618699e+01	-0.000000000000000000e+00
5.019021902190218754e+01	-0.000000000000000000e+00
5.019081908190818808e+01	-0.000000000000000000e+00
5.019141914191418863e+01	-0.000000000000000000e+00
5.019201920192018918e+01	-0.000000000000000000e+00
5.019261926192618972e+01	-0.000000000000000000e+00
5.019321932193219027e+01	-0.000000000000000000e+00
5.019381938193819082e+01	-0.000000000000000000e+00
5.019441944194419136e+01	-0.000000000000000000e+00
5.019501950195019191e+01	-0.000000000000000000e+00
5.019561956195619246e+01	-0.000000000000000000e+00
5.019621962196220011e+01	-0.000000000000000000e+00
5.019681968196819355e+01	-0.000000000000000000e+00
5.019741974197420120e+01	-0.000000000000000000e+00
5.019801980198019464e+01	-0.000000000000000000e+00
5.019861986198620230e+01	-0.000000000000000000e+00
5.019921992199219574e+01	-0.000000000000000000e+00
5.019981998199820339e+01	-0.000000000000000000e+00
5.020042004200419683e+01	-0.000000000000000000e+00
5.020102010201020448e+01	-0.000000000000000000e+00
5.020162016201620503e+01	-0.000000000000000000e+00
5.020222022202220558e+01	-0.000000000000000000e+00
5.020282028202820612e+01	-0.000000000000000000e+00
5.020342034203420667e+01	-0.000000000000000000e+00
5.020402040204020722e+01	-0.000000000000000000e+00
5.020462046204620776e+01	-0.000000000000000000e+00
5.020522052205220831e+01	-0.000000000000000000e+00
5.020582058205820886e+01	-0.000000000000000000e+00
5.020642064206420940e+01	-0.000000000000000000e+00
5.020702070207020995e+01	-0.000000000000000000e+00
5.020762076207621050e+01	-0.000000000000000000e+00
5.020822082208221104e+01	-0.000000000000000000e+00
5.020882088208821159e+01	-0.000000000000000000e+00
5.020942094209421214e+01	-0.000000000000000000e+00
5.021002100210021268e+01	-0.000000000000000000e+00
5.021062106210621323e+01	-0.000000000000000000e+00
5.021122112211221378e+01	-0.000000000000000000e+00
5.021182118211821432e+01	-0.000000000000000000e+00
5.021242124212421487e+01	-0.000000000000000000e+00
5.021302130213021542e+01	-0.000000000000000000e+00
5.021362136213621596e+01	-0.000000000000000000e+00
5.021422142214221651e+01	-0.000000000000000000e+00
5.021482148214821706e+01	-0.000000000000000000e+00
5.021542154215421760e+01	-0.000000000000000000e+00
5.021602160216021815e+01	-0.000000000000000000e+00
5.021662166216621870e+01	-0.000000000000000000e+00
5.021722172217221924e+01	-0.000000000000000000e+00
5.021782178217821979e+01	-0.000000000000000000e+00
5.021842184218422034e+01	-0.000000000000000000e+00
5.021902190219022089e+01	-0.000000000000000000e+00
5.021962196219622143e+01	-0.000000000000000000e+00
5.022022202220222198e+01	-0.000000000000000000e+00
5.022082208220822253e+01	-0.000000000000000000e+00
5.022142214221422307e+01	-0.000000000000000000e+00
5.022202220222022362e+01	-0.000000000000000000e+00
5.022262226222622417e+01	-0.000000000000000000e+00
5.022322232223222471e+01	-0.000000000000000000e+00
5.022382238223822526e+01	-0.000000000000000000e+00
5.022442244224422581e+01	-0.000000000000000000e+00
5.022502250225022635e+01	-0.000000000000000000e+00
5.022562256225622690e+01	-0.000000000000000000e+00
5.022622262226222745e+01	-0.000000000000000000e+00
5.022682268226822799e+01	-0.000000000000000000e+00
5.022742274227422854e+01	-0.000000000000000000e+00
5.022802280228022909e+01	-0.000000000000000000e+00
5.022862286228622963e+01	-0.000000000000000000e+00
5.022922292229223018e+01	-0.000000000000000000e+00
5.022982298229823073e+01	-0.000000000000000000e+00
5.023042304230423127e+01	-0.000000000000000000e+00
5.023102310231023182e+01	-0.000000000000000000e+00
5.023162316231623237e+01	-0.000000000000000000e+00
5.023222322232223291e+01	-0.000000000000000000e+00
5.023282328232823346e+01	-0.000000000000000000e+00
5.023342334233423401e+01	-0.000000000000000000e+00
5.023402340234023455e+01	-0.000000000000000000e+00
5.023462346234623510e+01	-0.000000000000000000e+00
5.023522352235223565e+01	-0.000000000000000000e+00
5.023582358235823619e+01	-0.000000000000000000e+00
5.023642364236423674e+01	-0.000000000000000000e+00
5.023702370237023729e+01	-0.000000000000000000e+00
5.023762376237623783e+01	-0.000000000000000000e+00
5.023822382238223838e+01	-0.000000000000000000e+00
5.023882388238823893e+01	-0.000000000000000000e+00
5.023942394239423948e+01	-0.000000000000000000e+00
5.024002400240024002e+01	-0.000000000000000000e+00
5.024062406240624057e+01	-0.000000000000000000e+00
5.024122412241224112e+01	-0.000000000000000000e+00
5.024182418241824166e+01	-0.000000000000000000e+00
5.024242424242424221e+01	-0.000000000000000000e+00
5.024302430243024276e+01	-0.000000000000000000e+00
5.024362436243624330e+01	-0.000000000000000000e+00
5.024422442244224385e+01	-0.000000000000000000e+00
5.024482448244824440e+01	-0.000000000000000000e+00
5.024542454245424494e+01	-0.000000000000000000e+00
5.024602460246024549e+01	-0.000000000000000000e+00
5.024662466246624604e+01	-0.000000000000000000e+00
5.024722472247224658e+01	-0.000000000000000000e+00
5.024782478247824713e+01	-0.000000000000000000e+00
5.024842484248424768e+01	-0.000000000000000000e+00
5.024902490249024822e+01	-0.000000000000000000e+00
5.024962496249624877e+01	-0.000000000000000000e+00
5.025022502250224932e+01	-0.000000000000000000e+00
5.025082508250824986e+01	-0.000000000000000000e+00
5.025142514251425041e+01	-0.000000000000000000e+00
5.025202520252025096e+01	-0.000000000000000000e+00
5.025262526252625150e+01	-0.000000000000000000e+00
5.025322532253225205e+01	-0.000000000000000000e+00
5.025382538253825260e+01	-0.000000000000000000e+00
5.025442544254425314e+01	-0.000000000000000000e+00
5.025502550255025369e+01	-0.000000000000000000e+00
5.025562556255625424e+01	-0.000000000000000000e+00
5.025622562256225478e+01	-0.000000000000000000e+00
5.025682568256825533e+01	-0.000000000000000000e+00
5.025742574257425588e+01	-0.000000000000000000e+00
5.025802580258025642e+01	-0.000000000000000000e+00
5.025862586258625697e+01	-0.000000000000000000e+00
5.025922592259225752e+01	-0.000000000000000000e+00
5.025982598259825807e+01	-0.000000000000000000e+00
5.026042604260425861e+01	-0.000000000000000000e+00
5.026102610261025916e+01	-0.000000000000000000e+00
5.026162616261625971e+01	-0.000000000000000000e+00
5.026222622262226025e+01	-0.000000000000000000e+00
5.026282628262826080e+01	-0.000000000000000000e+00
5.026342634263426135e+01	-0.000000000000000000e+00
5.026402640264026189e+01	-0.000000000000000000e+00
5.026462646264626244e+01	-0.000000000000000000e+00
5.026522652265226299e+01	-0.000000000000000000e+00
5.026582658265826353e+01	-0.000000000000000000e+00
5.026642664266426408e+01	-0.000000000000000000e+00
5.026702670267026463e+01	-0.000000000000000000e+00
5.026762676267626517e+01	-0.000000000000000000e+00
5.026822682268226572e+01	-0.000000000000000000e+00
5.026882688268826627e+01	-0.000000000000000000e+00
5.026942694269426681e+01	-0.000000000000000000e+00
5.027002700270026736e+01	-0.000000000000000000e+00
5.027062706270626791e+01	-0.000000000000000000e+00
5.027122712271226845e+01	-0.000000000000000000e+00
5.027182718271826900e+01	-0.000000000000000000e+00
5.027242724272426955e+01	-0.000000000000000000e+00
5.027302730273027009e+01	-0.000000000000000000e+00
5.027362736273627064e+01	-0.000000000000000000e+00
5.027422742274227119e+01	-0.000000000000000000e+00
5.027482748274827173e+01	-0.000000000000000000e+00
5.027542754275427228e+01	-0.000000000000000000e+00
5.027602760276027993e+01	-0.000000000000000000e+00
5.027662766276627337e+01	-0.000000000000000000e+00
5.027722772277228103e+01	-0.000000000000000000e+00
5.027782778277827447e+01	-0.000000000000000000e+00
5.027842784278428212e+01	-0.000000000000000000e+00
5.027902790279027556e+01	-0.000000000000000000e+00
5.027962796279628321e+01	-0.000000000000000000e+00
5.028022802280227666e+01	-0.000000000000000000e+00
5.028082808280828431e+01	-0.000000000000000000e+00
5.028142814281428485e+01	-0.000000000000000000e+00
5.028202820282028540e+01	-0.000000000000000000e+00
5.028262826282628595e+01	-0.000000000000000000e+00
5.028322832283228649e+01	-0.000000000000000000e+00
5.028382838283828704e+01	-0.000000000000000000e+00
5.028442844284428759e+01	-0.000000000000000000e+00
5.028502850285028813e+01	-0.000000000000000000e+00
5.028562856285628868e+01	-0.000000000000000000e+00
5.028622862286228923e+01	-0.000000000000000000e+00
5.028682868286828977e+01	-0.000000000000000000e+00
5.028742874287429032e+01	-0.000000000000000000e+00
5.028802880288029087e+01	-0.000000000000000000e+00
5.028862886288629142e+01	-0.000000000000000000e+00
5.028922892289229196e+01	-0.000000000000000000e+00
5.028982898289829251e+01	-0.000000000000000000e+00
5.029042904290429306e+01	-0.000000000000000000e+00
5.029102910291029360e+01	-0.000000000000000000e+00
5.029162916291629415e+01	-0.000000000000000000e+00
5.029222922292229470e+01	-0.000000000000000000e+00
5.029282928292829524e+01	-0.000000000000000000e+00
5.029342934293429579e+01	-0.000000000000000000e+00
5.029402940294029634e+01	-0.000000000000000000e+00
5.029462946294629688e+01	-0.000000000000000000e+00
5.029522952295229743e+01	-0.000000000000000000e+00
5.029582958295829798e+01	-0.000000000000000000e+00
5.029642964296429852e+01	-0.000000000000000000e+00
5.029702970297029907e+01	-0.000000000000000000e+00
5.029762976297629962e+01	-0.000000000000000000e+00
5.029822982298230016e+01	-0.000000000000000000e+00
5.029882988298830071e+01	-0.000000000000000000e+00
5.029942994299430126e+01	-0.000000000000000000e+00
5.030003000300030180e+01	-0.000000000000000000e+00
5.030063006300630235e+01	-0.000000000000000000e+00
5.030123012301230290e+01	-0.000000000000000000e+00
5.030183018301830344e+01	-0.000000000000000000e+00
5.030243024302430399e+01	-0.000000000000000000e+00
5.030303030303030454e+01	-0.000000000000000000e+00
5.030363036303630508e+01	-0.000000000000000000e+00
5.030423042304230563e+01	-0.000000000000000000e+00
5.030483048304830618e+01	-0.000000000000000000e+00
5.030543054305430672e+01	-0.000000000000000000e+00
5.030603060306030727e+01	-0.000000000000000000e+00
5.030663066306630782e+01	-0.000000000000000000e+00
5.030723072307230836e+01	-0.000000000000000000e+00
5.030783078307830891e+01	-0.000000000000000000e+00
5.030843084308430946e+01	-0.000000000000000000e+00
5.030903090309031001e+01	-0.000000000000000000e+00
5.030963096309631055e+01	-0.000000000000000000e+00
5.031023102310231110e+01	-0.000000000000000000e+00
5.031083108310831165e+01	-0.000000000000000000e+00
5.031143114311431219e+01	-0.000000000000000000e+00
5.031203120312031274e+01	-0.000000000000000000e+00
5.031263126312631329e+01	-0.000000000000000000e+00
5.031323132313231383e+01	-0.000000000000000000e+00
5.031383138313831438e+01	-0.000000000000000000e+00
5.031443144314431493e+01	-0.000000000000000000e+00
5.031503150315031547e+01	-0.000000000000000000e+00
5.031563156315631602e+01	-0.000000000000000000e+00
5.031623162316231657e+01	-0.000000000000000000e+00
5.031683168316831711e+01	-0.000000000000000000e+00
5.031743174317431766e+01	-0.000000000000000000e+00
5.031803180318031821e+01	-0.000000000000000000e+00
5.031863186318631875e+01	-0.000000000000000000e+00
5.031923192319231930e+01	-0.000000000000000000e+00
5.031983198319831985e+01	-0.000000000000000000e+00
5.032043204320432039e+01	-0.000000000000000000e+00
5.032103210321032094e+01	-0.000000000000000000e+00
5.032163216321632149e+01	-0.000000000000000000e+00
5.032223222322232203e+01	-0.000000000000000000e+00
5.032283228322832258e+01	-0.000000000000000000e+00
5.032343234323432313e+01	-0.000000000000000000e+00
5.032403240324032367e+01	-0.000000000000000000e+00
5.032463246324632422e+01	-0.000000000000000000e+00
5.032523252325232477e+01	-0.000000000000000000e+00
5.032583258325832531e+01	-0.000000000000000000e+00
5.032643264326432586e+01	-0.000000000000000000e+00
5.032703270327032641e+01	-0.000000000000000000e+00
5.032763276327632695e+01	-0.000000000000000000e+00
5.032823282328232750e+01	-0.000000000000000000e+00
5.032883288328832805e+01	-0.000000000000000000e+00
5.032943294329432860e+01	-0.000000000000000000e+00
5.033003300330032914e+01	-0.000000000000000000e+00
5.033063306330632969e+01	-0.000000000000000000e+00
5.033123312331233024e+01	-0.000000000000000000e+00
5.033183318331833078e+01	-0.000000000000000000e+00
5.033243324332433133e+01	-0.000000000000000000e+00
5.033303330333033188e+01	-0.000000000000000000e+00
5.033363336333633242e+01	-0.000000000000000000e+00
5.033423342334233297e+01	-0.000000000000000000e+00
5.033483348334833352e+01	-0.000000000000000000e+00
5.033543354335433406e+01	-0.000000000000000000e+00
5.033603360336033461e+01	-0.000000000000000000e+00
5.033663366336633516e+01	-0.000000000000000000e+00
5.033723372337233570e+01	-0.000000000000000000e+00
5.033783378337833625e+01	-0.000000000000000000e+00
5.033843384338433680e+01	-0.000000000000000000e+00
5.033903390339033734e+01	-0.000000000000000000e+00
5.033963396339633789e+01	-0.000000000000000000e+00
5.034023402340233844e+01	-0.000000000000000000e+00
5.034083408340833898e+01	-0.000000000000000000e+00
5.034143414341433953e+01	-0.000000000000000000e+00
5.034203420342034008e+01	-0.000000000000000000e+00
5.034263426342634062e+01	-0.000000000000000000e+00
5.034323432343234117e+01	-0.000000000000000000e+00
5.034383438343834172e+01	-0.000000000000000000e+00
5.034443444344434226e+01	-0.000000000000000000e+00
5.034503450345034281e+01	-0.000000000000000000e+00
5.034563456345634336e+01	-0.000000000000000000e+00
5.034623462346234390e+01	-0.000000000000000000e+00
5.034683468346834445e+01	-0.000000000000000000e+00
5.034743474347434500e+01	-0.000000000000000000e+00
5.034803480348034554e+01	-0.000000000000000000e+00
5.034863486348634609e+01	-0.000000000000000000e+00
5.034923492349234664e+01	-0.000000000000000000e+00
5.034983498349834719e+01	-0.000000000000000000e+00
5.035043504350434773e+01	-0.000000000000000000e+00
5.035103510351034828e+01	-0.000000000000000000e+00
5.035163516351634883e+01	-0.000000000000000000e+00
5.035223522352234937e+01	-0.000000000000000000e+00
5.035283528352834992e+01	-0.000000000000000000e+00
5.035343534353435047e+01	-0.000000000000000000e+00
5.035403540354035101e+01	-0.000000000000000000e+00
5.035463546354635156e+01	-0.000000000000000000e+00
5.035523552355235211e+01	-0.000000000000000000e+00
5.035583558355835976e+01	-0.000000000000000000e+00
5.035643564356435320e+01	-0.000000000000000000e+00
5.035703570357036085e+01	-0.000000000000000000e+00
5.035763576357635429e+01	-0.000000000000000000e+00
5.035823582358236195e+01	-0.000000000000000000e+00
5.035883588358835539e+01	-0.000000000000000000e+00
5.035943594359436304e+01	-0.000000000000000000e+00
5.036003600360035648e+01	-0.000000000000000000e+00
5.036063606360636413e+01	-0.000000000000000000e+00
5.036123612361236468e+01	-0.000000000000000000e+00
5.036183618361836523e+01	-0.000000000000000000e+00
5.036243624362436577e+01	-0.000000000000000000e+00
5.036303630363036632e+01	-0.000000000000000000e+00
5.036363636363636687e+01	-0.000000000000000000e+00
5.036423642364236741e+01	-0.000000000000000000e+00
5.036483648364836796e+01	-0.000000000000000000e+00
5.036543654365436851e+01	-0.000000000000000000e+00
5.036603660366036905e+01	-0.000000000000000000e+00
5.036663666366636960e+01	-0.000000000000000000e+00
5.036723672367237015e+01	-0.000000000000000000e+00
5.036783678367837069e+01	-0.000000000000000000e+00
5.036843684368437124e+01	-0.000000000000000000e+00
5.036903690369037179e+01	-0.000000000000000000e+00
5.036963696369637233e+01	-0.000000000000000000e+00
5.037023702370237288e+01	-0.000000000000000000e+00
5.037083708370837343e+01	-0.000000000000000000e+00
5.037143714371437397e+01	-0.000000000000000000e+00
5.037203720372037452e+01	-0.000000000000000000e+00
5.037263726372637507e+01	-0.000000000000000000e+00
5.037323732373237561e+01	-0.000000000000000000e+00
5.037383738373837616e+01	-0.000000000000000000e+00
5.037443744374437671e+01	-0.000000000000000000e+00
5.037503750375037725e+01	-0.000000000000000000e+00
5.037563756375637780e+01	-0.000000000000000000e+00
5.037623762376237835e+01	-0.000000000000000000e+00
5.037683768376837889e+01	-0.000000000000000000e+00
5.037743774377437944e+01	-0.000000000000000000e+00
5.037803780378037999e+01	-0.000000000000000000e+00
5.037863786378638054e+01	-0.000000000000000000e+00
5.037923792379238108e+01	-0.000000000000000000e+00
5.037983798379838163e+01	-0.000000000000000000e+00
5.038043804380438218e+01	-0.000000000000000000e+00
5.038103810381038272e+01	-0.000000000000000000e+00
5.038163816381638327e+01	-0.000000000000000000e+00
5.038223822382238382e+01	-0.000000000000000000e+00
5.038283828382838436e+01	-0.000000000000000000e+00
5.038343834383438491e+01	-0.000000000000000000e+00
5.038403840384038546e+01	-0.000000000000000000e+00
5.038463846384638600e+01	-0.000000000000000000e+00
5.038523852385238655e+01	-0.000000000000000000e+00
5.038583858385838710e+01	-0.000000000000000000e+00
5.038643864386438764e+01	-0.000000000000000000e+00
5.038703870387038819e+01	-0.000000000000000000e+00
5.038763876387638874e+01	-0.000000000000000000e+00
5.038823882388238928e+01	-0.000000000000000000e+00
5.038883888388838983e+01	-0.000000000000000000e+00
5.038943894389439038e+01	-0.000000000000000000e+00
5.039003900390039092e+01	-0.000000000000000000e+00
5.039063906390639147e+01	-0.000000000000000000e+00
5.039123912391239202e+01	-0.000000000000000000e+00
5.039183918391839256e+01	-0.000000000000000000e+00
5.039243924392439311e+01	-0.000000000000000000e+00
5.039303930393039366e+01	-0.000000000000000000e+00
5.039363936393639420e+01	-0.000000000000000000e+00
5.039423942394239475e+01	-0.000000000000000000e+00
5.039483948394839530e+01	-0.000000000000000000e+00
5.039543954395439584e+01	-0.000000000000000000e+00
5.039603960396039639e+01	-0.000000000000000000e+00
5.039663966396639694e+01	-0.000000000000000000e+00
5.039723972397239748e+01	-0.000000000000000000e+00
5.039783978397839803e+01	-0.000000000000000000e+00
5.039843984398439858e+01	-0.000000000000000000e+00
5.039903990399039913e+01	-0.000000000000000000e+00
5.039963996399639967e+01	-0.000000000000000000e+00
5.040024002400240022e+01	-0.000000000000000000e+00
5.040084008400840077e+01	-0.000000000000000000e+00
5.040144014401440131e+01	-0.000000000000000000e+00
5.040204020402040186e+01	-0.000000000000000000e+00
5.040264026402640241e+01	-0.000000000000000000e+00
5.040324032403240295e+01	-0.000000000000000000e+00
5.040384038403840350e+01	-0.000000000000000000e+00
5.040444044404440405e+01	-0.000000000000000000e+00
5.040504050405040459e+01	-0.000000000000000000e+00
5.040564056405640514e+01	-0.000000000000000000e+00
5.040624062406240569e+01	-0.000000000000000000e+00
5.040684068406840623e+01	-0.000000000000000000e+00
5.040744074407440678e+01	-0.000000000000000000e+00
5.040804080408040733e+01	-0.000000000000000000e+00
5.040864086408640787e+01	-0.000000000000000000e+00
5.040924092409240842e+01	-0.000000000000000000e+00
5.040984098409840897e+01	-0.000000000000000000e+00
5.041044104410440951e+01	-0.000000000000000000e+00
5.041104110411041006e+01	-0.000000000000000000e+00
5.041164116411641061e+01	-0.000000000000000000e+00
5.041224122412241115e+01	-0.000000000000000000e+00
5.041284128412841170e+01	-0.000000000000000000e+00
5.041344134413441225e+01	-0.000000000000000000e+00
5.041404140414041279e+01	-0.000000000000000000e+00
5.041464146414641334e+01	-0.000000000000000000e+00
5.041524152415241389e+01	-0.000000000000000000e+00
5.041584158415841443e+01	-0.000000000000000000e+00
5.041644164416441498e+01	-0.000000000000000000e+00
5.041704170417041553e+01	-0.000000000000000000e+00
5.041764176417641607e+01	-0.000000000000000000e+00
5.041824182418241662e+01	-0.000000000000000000e+00
5.041884188418841717e+01	-0.000000000000000000e+00
5.041944194419441772e+01	-0.000000000000000000e+00
5.042004200420041826e+01	-0.000000000000000000e+00
5.042064206420641881e+01	-0.000000000000000000e+00
5.042124212421241936e+01	-0.000000000000000000e+00
5.042184218421841990e+01	-0.000000000000000000e+00
5.042244224422442045e+01	-0.000000000000000000e+00
5.042304230423042100e+01	-0.000000000000000000e+00
5.042364236423642154e+01	-0.000000000000000000e+00
5.042424242424242209e+01	-0.000000000000000000e+00
5.042484248424842264e+01	-0.000000000000000000e+00
5.042544254425442318e+01	-0.000000000000000000e+00
5.042604260426042373e+01	-0.000000000000000000e+00
5.042664266426642428e+01	-0.000000000000000000e+00
5.042724272427242482e+01	-0.000000000000000000e+00
5.042784278427842537e+01	-0.000000000000000000e+00
5.042844284428442592e+01	-0.000000000000000000e+00
5.042904290429042646e+01	-0.000000000000000000e+00
5.042964296429642701e+01	-0.000000000000000000e+00
5.043024302430242756e+01	-0.000000000000000000e+00
5.043084308430842810e+01	-0.000000000000000000e+00
5.043144314431442865e+01	-0.000000000000000000e+00
5.043204320432042920e+01	-0.000000000000000000e+00
5.043264326432642974e+01	-0.000000000000000000e+00
5.043324332433243029e+01	-0.000000000000000000e+00
5.043384338433843084e+01	-0.000000000000000000e+00
5.043444344434443138e+01	-0.000000000000000000e+00
5.043504350435043193e+01	-0.000000000000000000e+00
5.043564356435643958e+01	-0.000000000000000000e+00
5.043624362436243302e+01	-0.000000000000000000e+00
5.043684368436844068e+01	-0.000000000000000000e+00
5.043744374437443412e+01	-0.000000000000000000e+00
5.043804380438044177e+01	-0.000000000000000000e+00
5.043864386438643521e+01	-0.000000000000000000e+00
5.043924392439244286e+01	-0.000000000000000000e+00
5.043984398439843631e+01	-0.000000000000000000e+00
5.044044404440444396e+01	-0.000000000000000000e+00
5.044104410441044450e+01	-0.000000000000000000e+00
5.044164416441644505e+01	-0.000000000000000000e+00
5.044224422442244560e+01	-0.000000000000000000e+00
5.044284428442844614e+01	-0.000000000000000000e+00
5.044344434443444669e+01	-0.000000000000000000e+00
5.044404440444044724e+01	-0.000000000000000000e+00
5.044464446444644778e+01	-0.000000000000000000e+00
5.044524452445244833e+01	-0.000000000000000000e+00
5.044584458445844888e+01	-0.000000000000000000e+00
5.044644464446444942e+01	-0.000000000000000000e+00
5.044704470447044997e+01	-0.000000000000000000e+00
5.044764476447645052e+01	-0.000000000000000000e+00
5.044824482448245107e+01	-0.000000000000000000e+00
5.044884488448845161e+01	-0.000000000000000000e+00
5.044944494449445216e+01	-0.000000000000000000e+00
5.045004500450045271e+01	-0.000000000000000000e+00
5.045064506450645325e+01	-0.000000000000000000e+00
5.045124512451245380e+01	-0.000000000000000000e+00
5.045184518451845435e+01	-0.000000000000000000e+00
5.045244524452445489e+01	-0.000000000000000000e+00
5.045304530453045544e+01	-0.000000000000000000e+00
5.045364536453645599e+01	-0.000000000000000000e+00
5.045424542454245653e+01	-0.000000000000000000e+00
5.045484548454845708e+01	-0.000000000000000000e+00
5.045544554455445763e+01	-0.000000000000000000e+00
5.045604560456045817e+01	-0.000000000000000000e+00
5.045664566456645872e+01	-0.000000000000000000e+00
5.045724572457245927e+01	-0.000000000000000000e+00
5.045784578457845981e+01	-0.000000000000000000e+00
5.045844584458446036e+01	-0.000000000000000000e+00
5.045904590459046091e+01	-0.000000000000000000e+00
5.045964596459646145e+01	-0.000000000000000000e+00
5.046024602460246200e+01	-0.000000000000000000e+00
5.046084608460846255e+01	-0.000000000000000000e+00
5.046144614461446309e+01	-0.000000000000000000e+00
5.046204620462046364e+01	-0.000000000000000000e+00
5.046264626462646419e+01	-0.000000000000000000e+00
5.046324632463246473e+01	-0.000000000000000000e+00
5.046384638463846528e+01	-0.000000000000000000e+00
5.046444644464446583e+01	-0.000000000000000000e+00
5.046504650465046637e+01	-0.000000000000000000e+00
5.046564656465646692e+01	-0.000000000000000000e+00
5.046624662466246747e+01	-0.000000000000000000e+00
5.046684668466846801e+01	-0.000000000000000000e+00
5.046744674467446856e+01	-0.000000000000000000e+00
5.046804680468046911e+01	-0.000000000000000000e+00
5.046864686468646966e+01	-0.000000000000000000e+00
5.046924692469247020e+01	-0.000000000000000000e+00
5.046984698469847075e+01	-0.000000000000000000e+00
5.047044704470447130e+01	-0.000000000000000000e+00
5.047104710471047184e+01	-0.000000000000000000e+00
5.047164716471647239e+01	-0.000000000000000000e+00
5.047224722472247294e+01	-0.000000000000000000e+00
5.047284728472847348e+01	-0.000000000000000000e+00
5.047344734473447403e+01	-0.000000000000000000e+00
5.047404740474047458e+01	-0.000000000000000000e+00
5.047464746474647512e+01	-0.000000000000000000e+00
5.047524752475247567e+01	-0.000000000000000000e+00
5.047584758475847622e+01	-0.000000000000000000e+00
5.047644764476447676e+01	-0.000000000000000000e+00
5.047704770477047731e+01	-0.000000000000000000e+00
5.047764776477647786e+01	-0.000000000000000000e+00
5.047824782478247840e+01	-0.000000000000000000e+00
5.047884788478847895e+01	-0.000000000000000000e+00
5.047944794479447950e+01	-0.000000000000000000e+00
5.048004800480048004e+01	-0.000000000000000000e+00
5.048064806480648059e+01	-0.000000000000000000e+00
5.048124812481248114e+01	-0.000000000000000000e+00
5.048184818481848168e+01	-0.000000000000000000e+00
5.048244824482448223e+01	-0.000000000000000000e+00
5.048304830483048278e+01	-0.000000000000000000e+00
5.048364836483648332e+01	-0.000000000000000000e+00
5.048424842484248387e+01	-0.000000000000000000e+00
5.048484848484848442e+01	-0.000000000000000000e+00
5.048544854485448496e+01	-0.000000000000000000e+00
5.048604860486048551e+01	-0.000000000000000000e+00
5.048664866486648606e+01	-0.000000000000000000e+00
5.048724872487248660e+01	-0.000000000000000000e+00
5.048784878487848715e+01	-0.000000000000000000e+00
5.048844884488448770e+01	-0.000000000000000000e+00
5.048904890489048825e+01	-0.000000000000000000e+00
5.048964896489648879e+01	-0.000000000000000000e+00
5.049024902490248934e+01	-0.000000000000000000e+00
5.049084908490848989e+01	-0.000000000000000000e+00
5.049144914491449043e+01	-0.000000000000000000e+00
5.049204920492049098e+01	-0.000000000000000000e+00
5.049264926492649153e+01	-0.000000000000000000e+00
5.049324932493249207e+01	-0.000000000000000000e+00
5.049384938493849262e+01	-0.000000000000000000e+00
5.049444944494449317e+01	-0.000000000000000000e+00
5.049504950495049371e+01	-0.000000000000000000e+00
5.049564956495649426e+01	-0.000000000000000000e+00
5.049624962496249481e+01	-0.000000000000000000e+00
5.049684968496849535e+01	-0.000000000000000000e+00
5.049744974497449590e+01	-0.000000000000000000e+00
5.049804980498049645e+01	-0.000000000000000000e+00
5.049864986498649699e+01	-0.000000000000000000e+00
5.049924992499249754e+01	-0.000000000000000000e+00
5.049984998499849809e+01	-0.000000000000000000e+00
5.050045004500449863e+01	-0.000000000000000000e+00
5.050105010501049918e+01	-0.000000000000000000e+00
5.050165016501649973e+01	-0.000000000000000000e+00
5.050225022502250027e+01	-0.000000000000000000e+00
5.050285028502850082e+01	-0.000000000000000000e+00
5.050345034503450137e+01	-0.000000000000000000e+00
5.050405040504050191e+01	-0.000000000000000000e+00
5.050465046504650246e+01	-0.000000000000000000e+00
5.050525052505250301e+01	-0.000000000000000000e+00
5.050585058505850355e+01	-0.000000000000000000e+00
5.050645064506450410e+01	-0.000000000000000000e+00
5.050705070507050465e+01	-0.000000000000000000e+00
5.050765076507650519e+01	-0.000000000000000000e+00
5.050825082508250574e+01	-0.000000000000000000e+00
5.050885088508850629e+01	-0.000000000000000000e+00
5.050945094509450684e+01	-0.000000000000000000e+00
5.051005100510050738e+01	-0.000000000000000000e+00
5.051065106510650793e+01	-0.000000000000000000e+00
5.051125112511250848e+01	-0.000000000000000000e+00
5.051185118511850902e+01	-0.000000000000000000e+00
5.051245124512450957e+01	-0.000000000000000000e+00
5.051305130513051012e+01	-0.000000000000000000e+00
5.051365136513651066e+01	-0.000000000000000000e+00
5.051425142514251121e+01	-0.000000000000000000e+00
5.051485148514851176e+01	-0.000000000000000000e+00
5.051545154515451941e+01	-0.000000000000000000e+00
5.051605160516051285e+01	-0.000000000000000000e+00
5.051665166516652050e+01	-0.000000000000000000e+00
5.051725172517251394e+01	-0.000000000000000000e+00
5.051785178517852160e+01	-0.000000000000000000e+00
5.051845184518451504e+01	-0.000000000000000000e+00
5.051905190519052269e+01	-0.000000000000000000e+00
5.051965196519651613e+01	-0.000000000000000000e+00
5.052025202520252378e+01	-0.000000000000000000e+00
5.052085208520852433e+01	-0.000000000000000000e+00
5.052145214521452488e+01	-0.000000000000000000e+00
5.052205220522052542e+01	-0.000000000000000000e+00
5.052265226522652597e+01	-0.000000000000000000e+00
5.052325232523252652e+01	-0.000000000000000000e+00
5.052385238523852706e+01	-0.000000000000000000e+00
5.052445244524452761e+01	-0.000000000000000000e+00
5.052505250525052816e+01	-0.000000000000000000e+00
5.052565256525652870e+01	-0.000000000000000000e+00
5.052625262526252925e+01	-0.000000000000000000e+00
5.052685268526852980e+01	-0.000000000000000000e+00
5.052745274527453034e+01	-0.000000000000000000e+00
5.052805280528053089e+01	-0.000000000000000000e+00
5.052865286528653144e+01	-0.000000000000000000e+00
5.052925292529253198e+01	-0.000000000000000000e+00
5.052985298529853253e+01	-0.000000000000000000e+00
5.053045304530453308e+01	-0.000000000000000000e+00
5.053105310531053362e+01	-0.000000000000000000e+00
5.053165316531653417e+01	-0.000000000000000000e+00
5.053225322532253472e+01	-0.000000000000000000e+00
5.053285328532853526e+01	-0.000000000000000000e+00
5.053345334533453581e+01	-0.000000000000000000e+00
5.053405340534053636e+01	-0.000000000000000000e+00
5.053465346534653690e+01	-0.000000000000000000e+00
5.053525352535253745e+01	-0.000000000000000000e+00
5.053585358535853800e+01	-0.000000000000000000e+00
5.053645364536453854e+01	-0.000000000000000000e+00
5.053705370537053909e+01	-0.000000000000000000e+00
5.053765376537653964e+01	-0.000000000000000000e+00
5.053825382538254019e+01	-0.000000000000000000e+00
5.053885388538854073e+01	-0.000000000000000000e+00
5.053945394539454128e+01	-0.000000000000000000e+00
5.054005400540054183e+01	-0.000000000000000000e+00
5.054065406540654237e+01	-0.000000000000000000e+00
5.054125412541254292e+01	-0.000000000000000000e+00
5.054185418541854347e+01	-0.000000000000000000e+00
5.054245424542454401e+01	-0.000000000000000000e+00
5.054305430543054456e+01	-0.000000000000000000e+00
5.054365436543654511e+01	-0.000000000000000000e+00
5.054425442544254565e+01	-0.000000000000000000e+00
5.054485448544854620e+01	-0.000000000000000000e+00
5.054545454545454675e+01	-0.000000000000000000e+00
5.054605460546054729e+01	-0.000000000000000000e+00
5.054665466546654784e+01	-0.000000000000000000e+00
5.054725472547254839e+01	-0.000000000000000000e+00
5.054785478547854893e+01	-0.000000000000000000e+00
5.054845484548454948e+01	-0.000000000000000000e+00
5.054905490549055003e+01	-0.000000000000000000e+00
5.054965496549655057e+01	-0.000000000000000000e+00
5.055025502550255112e+01	-0.000000000000000000e+00
5.055085508550855167e+01	-0.000000000000000000e+00
5.055145514551455221e+01	-0.000000000000000000e+00
5.055205520552055276e+01	-0.000000000000000000e+00
5.055265526552655331e+01	-0.000000000000000000e+00
5.055325532553255385e+01	-0.000000000000000000e+00
5.055385538553855440e+01	-0.000000000000000000e+00
5.055445544554455495e+01	-0.000000000000000000e+00
5.055505550555055549e+01	-0.000000000000000000e+00
5.055565556555655604e+01	-0.000000000000000000e+00
5.055625562556255659e+01	-0.000000000000000000e+00
5.055685568556855713e+01	-0.000000000000000000e+00
5.055745574557455768e+01	-0.000000000000000000e+00
5.055805580558055823e+01	-0.000000000000000000e+00
5.055865586558655878e+01	-0.000000000000000000e+00
5.055925592559255932e+01	-0.000000000000000000e+00
5.055985598559855987e+01	-0.000000000000000000e+00
5.056045604560456042e+01	-0.000000000000000000e+00
5.056105610561056096e+01	-0.000000000000000000e+00
5.056165616561656151e+01	-0.000000000000000000e+00
5.056225622562256206e+01	-0.000000000000000000e+00
5.056285628562856260e+01	-0.000000000000000000e+00
5.056345634563456315e+01	-0.000000000000000000e+00
5.056405640564056370e+01	-0.000000000000000000e+00
5.056465646564656424e+01	-0.000000000000000000e+00
5.056525652565256479e+01	-0.000000000000000000e+00
5.056585658565856534e+01	-0.000000000000000000e+00
5.056645664566456588e+01	-0.000000000000000000e+00
5.056705670567056643e+01	-0.000000000000000000e+00
5.056765676567656698e+01	-0.000000000000000000e+00
5.056825682568256752e+01	-0.000000000000000000e+00
5.056885688568856807e+01	-0.000000000000000000e+00
5.056945694569456862e+01	-0.000000000000000000e+00
5.057005700570056916e+01	-0.000000000000000000e+00
5.057065706570656971e+01	-0.000000000000000000e+00
5.057125712571257026e+01	-0.000000000000000000e+00
5.057185718571857080e+01	-0.000000000000000000e+00
5.057245724572457135e+01	-0.000000000000000000e+00
5.057305730573057190e+01	-0.000000000000000000e+00
5.057365736573657244e+01	-0.000000000000000000e+00
5.057425742574257299e+01	-0.000000000000000000e+00
5.057485748574857354e+01	-0.000000000000000000e+00
5.057545754575457408e+01	-0.000000000000000000e+00
5.057605760576057463e+01	-0.000000000000000000e+00
5.057665766576657518e+01	-0.000000000000000000e+00
5.057725772577257572e+01	-0.000000000000000000e+00
5.057785778577857627e+01	-0.000000000000000000e+00
5.057845784578457682e+01	-0.000000000000000000e+00
5.057905790579057737e+01	-0.000000000000000000e+00
5.057965796579657791e+01	-0.000000000000000000e+00
5.058025802580257846e+01	-0.000000000000000000e+00
5.058085808580857901e+01	-0.000000000000000000e+00
5.058145814581457955e+01	-0.000000000000000000e+00
5.058205820582058010e+01	-0.000000000000000000e+00
5.058265826582658065e+01	-0.000000000000000000e+00
5.058325832583258119e+01	-0.000000000000000000e+00
5.058385838583858174e+01	-0.000000000000000000e+00
5.058445844584458229e+01	-0.000000000000000000e+00
5.058505850585058283e+01	-0.000000000000000000e+00
5.058565856585658338e+01	-0.000000000000000000e+00
5.058625862586258393e+01	-0.000000000000000000e+00
5.058685868586858447e+01	-0.000000000000000000e+00
5.058745874587458502e+01	-0.000000000000000000e+00
5.058805880588058557e+01	-0.000000000000000000e+00
5.058865886588658611e+01	-0.000000000000000000e+00
5.058925892589258666e+01	-0.000000000000000000e+00
5.058985898589858721e+01	-0.000000000000000000e+00
5.059045904590458775e+01	-0.000000000000000000e+00
5.059105910591058830e+01	-0.000000000000000000e+00
5.059165916591658885e+01	-0.000000000000000000e+00
5.059225922592258939e+01	-0.000000000000000000e+00
5.059285928592858994e+01	-0.000000000000000000e+00
5.059345934593459049e+01	-0.000000000000000000e+00
5.059405940594059103e+01	-0.000000000000000000e+00
5.059465946594659158e+01	-0.000000000000000000e+00
5.059525952595259923e+01	-0.000000000000000000e+00
5.059585958595859267e+01	-0.000000000000000000e+00
5.059645964596460033e+01	-0.000000000000000000e+00
5.059705970597059377e+01	-0.000000000000000000e+00
5.059765976597660142e+01	-0.000000000000000000e+00
5.059825982598259486e+01	-0.000000000000000000e+00
5.059885988598860251e+01	-0.000000000000000000e+00
5.059945994599459596e+01	-0.000000000000000000e+00
5.060006000600060361e+01	-0.000000000000000000e+00
5.060066006600660415e+01	-0.000000000000000000e+00
5.060126012601260470e+01	-0.000000000000000000e+00
5.060186018601860525e+01	-0.000000000000000000e+00
5.060246024602460579e+01	-0.000000000000000000e+00
5.060306030603060634e+01	-0.000000000000000000e+00
5.060366036603660689e+01	-0.000000000000000000e+00
5.060426042604260743e+01	-0.000000000000000000e+00
5.060486048604860798e+01	-0.000000000000000000e+00
5.060546054605460853e+01	-0.000000000000000000e+00
5.060606060606060908e+01	-0.000000000000000000e+00
5.060666066606660962e+01	-0.000000000000000000e+00
5.060726072607261017e+01	-0.000000000000000000e+00
5.060786078607861072e+01	-0.000000000000000000e+00
5.060846084608461126e+01	-0.000000000000000000e+00
5.060906090609061181e+01	-0.000000000000000000e+00
5.060966096609661236e+01	-0.000000000000000000e+00
5.061026102610261290e+01	-0.000000000000000000e+00
5.061086108610861345e+01	-0.000000000000000000e+00
5.061146114611461400e+01	-0.000000000000000000e+00
5.061206120612061454e+01	-0.000000000000000000e+00
5.061266126612661509e+01	-0.000000000000000000e+00
5.061326132613261564e+01	-0.000000000000000000e+00
5.061386138613861618e+01	-0.000000000000000000e+00
5.061446144614461673e+01	-0.000000000000000000e+00
5.061506150615061728e+01	-0.000000000000000000e+00
5.061566156615661782e+01	-0.000000000000000000e+00
5.061626162616261837e+01	-0.000000000000000000e+00
5.061686168616861892e+01	-0.000000000000000000e+00
5.061746174617461946e+01	-0.000000000000000000e+00
5.061806180618062001e+01	-0.000000000000000000e+00
5.061866186618662056e+01	-0.000000000000000000e+00
5.061926192619262110e+01	-0.000000000000000000e+00
5.061986198619862165e+01	-0.000000000000000000e+00
5.062046204620462220e+01	-0.000000000000000000e+00
5.062106210621062274e+01	-0.000000000000000000e+00
5.062166216621662329e+01	-0.000000000000000000e+00
5.062226222622262384e+01	-0.000000000000000000e+00
5.062286228622862438e+01	-0.000000000000000000e+00
5.062346234623462493e+01	-0.000000000000000000e+00
5.062406240624062548e+01	-0.000000000000000000e+00
5.062466246624662602e+01	-0.000000000000000000e+00
5.062526252625262657e+01	-0.000000000000000000e+00
5.062586258625862712e+01	-0.000000000000000000e+00
5.062646264626462767e+01	-0.000000000000000000e+00
5.062706270627062821e+01	-0.000000000000000000e+00
5.062766276627662876e+01	-0.000000000000000000e+00
5.062826282628262931e+01	-0.000000000000000000e+00
5.062886288628862985e+01	-0.000000000000000000e+00
5.062946294629463040e+01	-0.000000000000000000e+00
5.063006300630063095e+01	-0.000000000000000000e+00
5.063066306630663149e+01	-0.000000000000000000e+00
5.063126312631263204e+01	-0.000000000000000000e+00
5.063186318631863259e+01	-0.000000000000000000e+00
5.063246324632463313e+01	-0.000000000000000000e+00
5.063306330633063368e+01	-0.000000000000000000e+00
5.063366336633663423e+01	-0.000000000000000000e+00
5.063426342634263477e+01	-0.000000000000000000e+00
5.063486348634863532e+01	-0.000000000000000000e+00
5.063546354635463587e+01	-0.000000000000000000e+00
5.063606360636063641e+01	-0.000000000000000000e+00
5.063666366636663696e+01	-0.000000000000000000e+00
5.063726372637263751e+01	-0.000000000000000000e+00
5.063786378637863805e+01	-0.000000000000000000e+00
5.063846384638463860e+01	-0.000000000000000000e+00
5.063906390639063915e+01	-0.000000000000000000e+00
5.063966396639663969e+01	-0.000000000000000000e+00
5.064026402640264024e+01	-0.000000000000000000e+00
5.064086408640864079e+01	-0.000000000000000000e+00
5.064146414641464133e+01	-0.000000000000000000e+00
5.064206420642064188e+01	-0.000000000000000000e+00
5.064266426642664243e+01	-0.000000000000000000e+00
5.064326432643264297e+01	-0.000000000000000000e+00
5.064386438643864352e+01	-0.000000000000000000e+00
5.064446444644464407e+01	-0.000000000000000000e+00
5.064506450645064461e+01	-0.000000000000000000e+00
5.064566456645664516e+01	-0.000000000000000000e+00
5.064626462646264571e+01	-0.000000000000000000e+00
5.064686468646864625e+01	-0.000000000000000000e+00
5.064746474647464680e+01	-0.000000000000000000e+00
5.064806480648064735e+01	-0.000000000000000000e+00
5.064866486648664790e+01	-0.000000000000000000e+00
5.064926492649264844e+01	-0.000000000000000000e+00
5.064986498649864899e+01	-0.000000000000000000e+00
5.065046504650464954e+01	-0.000000000000000000e+00
5.065106510651065008e+01	-0.000000000000000000e+00
5.065166516651665063e+01	-0.000000000000000000e+00
5.065226522652265118e+01	-0.000000000000000000e+00
5.065286528652865172e+01	-0.000000000000000000e+00
5.065346534653465227e+01	-0.000000000000000000e+00
5.065406540654065282e+01	-0.000000000000000000e+00
5.065466546654665336e+01	-0.000000000000000000e+00
5.065526552655265391e+01	-0.000000000000000000e+00
5.065586558655865446e+01	-0.000000000000000000e+00
5.065646564656465500e+01	-0.000000000000000000e+00
5.065706570657065555e+01	-0.000000000000000000e+00
5.065766576657665610e+01	-0.000000000000000000e+00
5.065826582658265664e+01	-0.000000000000000000e+00
5.065886588658865719e+01	-0.000000000000000000e+00
5.065946594659465774e+01	-0.000000000000000000e+00
5.066006600660065828e+01	-0.000000000000000000e+00
5.066066606660665883e+01	-0.000000000000000000e+00
5.066126612661265938e+01	-0.000000000000000000e+00
5.066186618661865992e+01	-0.000000000000000000e+00
5.066246624662466047e+01	-0.000000000000000000e+00
5.066306630663066102e+01	-0.000000000000000000e+00
5.066366636663666156e+01	-0.000000000000000000e+00
5.066426642664266211e+01	-0.000000000000000000e+00
5.066486648664866266e+01	-0.000000000000000000e+00
5.066546654665466320e+01	-0.000000000000000000e+00
5.066606660666066375e+01	-0.000000000000000000e+00
5.066666666666666430e+01	-0.000000000000000000e+00
5.066726672667266484e+01	-0.000000000000000000e+00
5.066786678667866539e+01	-0.000000000000000000e+00
5.066846684668466594e+01	-0.000000000000000000e+00
5.066906690669066649e+01	-0.000000000000000000e+00
5.066966696669666703e+01	-0.000000000000000000e+00
5.067026702670266758e+01	-0.000000000000000000e+00
5.067086708670866813e+01	-0.000000000000000000e+00
5.067146714671466867e+01	-0.000000000000000000e+00
5.067206720672066922e+01	-0.000000000000000000e+00
5.067266726672666977e+01	-0.000000000000000000e+00
5.067326732673267031e+01	-0.000000000000000000e+00
5.067386738673867086e+01	-0.000000000000000000e+00
5.067446744674467141e+01	-0.000000000000000000e+00
5.067506750675067195e+01	-0.000000000000000000e+00
5.067566756675667250e+01	-0.000000000000000000e+00
5.067626762676268015e+01	-0.000000000000000000e+00
5.067686768676867359e+01	-0.000000000000000000e+00
5.067746774677468125e+01	-0.000000000000000000e+00
5.067806780678067469e+01	-0.000000000000000000e+00
5.067866786678668234e+01	-0.000000000000000000e+00
5.067926792679267578e+01	-0.000000000000000000e+00
5.067986798679868343e+01	-0.000000000000000000e+00
5.068046804680468398e+01	-0.000000000000000000e+00
5.068106810681068453e+01	-0.000000000000000000e+00
5.068166816681668507e+01	-0.000000000000000000e+00
5.068226822682268562e+01	-0.000000000000000000e+00
5.068286828682868617e+01	-0.000000000000000000e+00
5.068346834683468671e+01	-0.000000000000000000e+00
5.068406840684068726e+01	-0.000000000000000000e+00
5.068466846684668781e+01	-0.000000000000000000e+00
5.068526852685268835e+01	-0.000000000000000000e+00
5.068586858685868890e+01	-0.000000000000000000e+00
5.068646864686468945e+01	-0.000000000000000000e+00
5.068706870687068999e+01	-0.000000000000000000e+00
5.068766876687669054e+01	-0.000000000000000000e+00
5.068826882688269109e+01	-0.000000000000000000e+00
5.068886888688869163e+01	-0.000000000000000000e+00
5.068946894689469218e+01	-0.000000000000000000e+00
5.069006900690069273e+01	-0.000000000000000000e+00
5.069066906690669327e+01	-0.000000000000000000e+00
5.069126912691269382e+01	-0.000000000000000000e+00
5.069186918691869437e+01	-0.000000000000000000e+00
5.069246924692469491e+01	-0.000000000000000000e+00
5.069306930693069546e+01	-0.000000000000000000e+00
5.069366936693669601e+01	-0.000000000000000000e+00
5.069426942694269655e+01	-0.000000000000000000e+00
5.069486948694869710e+01	-0.000000000000000000e+00
5.069546954695469765e+01	-0.000000000000000000e+00
5.069606960696069820e+01	-0.000000000000000000e+00
5.069666966696669874e+01	-0.000000000000000000e+00
5.069726972697269929e+01	-0.000000000000000000e+00
5.069786978697869984e+01	-0.000000000000000000e+00
5.069846984698470038e+01	-0.000000000000000000e+00
5.069906990699070093e+01	-0.000000000000000000e+00
5.069966996699670148e+01	-0.000000000000000000e+00
5.070027002700270202e+01	-0.000000000000000000e+00
5.070087008700870257e+01	-0.000000000000000000e+00
5.070147014701470312e+01	-0.000000000000000000e+00
5.070207020702070366e+01	-0.000000000000000000e+00
5.070267026702670421e+01	-0.000000000000000000e+00
5.070327032703270476e+01	-0.000000000000000000e+00
5.070387038703870530e+01	-0.000000000000000000e+00
5.070447044704470585e+01	-0.000000000000000000e+00
5.070507050705070640e+01	-0.000000000000000000e+00
5.070567056705670694e+01	-0.000000000000000000e+00
5.070627062706270749e+01	-0.000000000000000000e+00
5.070687068706870804e+01	-0.000000000000000000e+00
5.070747074707470858e+01	-0.000000000000000000e+00
5.070807080708070913e+01	-0.000000000000000000e+00
5.070867086708670968e+01	-0.000000000000000000e+00
5.070927092709271022e+01	-0.000000000000000000e+00
5.070987098709871077e+01	-0.000000000000000000e+00
5.071047104710471132e+01	-0.000000000000000000e+00
5.071107110711071186e+01	-0.000000000000000000e+00
5.071167116711671241e+01	-0.000000000000000000e+00
5.071227122712271296e+01	-0.000000000000000000e+00
5.071287128712871350e+01	-0.000000000000000000e+00
5.071347134713471405e+01	-0.000000000000000000e+00
5.071407140714071460e+01	-0.000000000000000000e+00
5.071467146714671514e+01	-0.000000000000000000e+00
5.071527152715271569e+01	-0.000000000000000000e+00
5.071587158715871624e+01	-0.000000000000000000e+00
5.071647164716471679e+01	-0.000000000000000000e+00
5.071707170717071733e+01	-0.000000000000000000e+00
5.071767176717671788e+01	-0.000000000000000000e+00
5.071827182718271843e+01	-0.000000000000000000e+00
5.071887188718871897e+01	-0.000000000000000000e+00
5.071947194719471952e+01	-0.000000000000000000e+00
5.072007200720072007e+01	-0.000000000000000000e+00
5.072067206720672061e+01	-0.000000000000000000e+00
5.072127212721272116e+01	-0.000000000000000000e+00
5.072187218721872171e+01	-0.000000000000000000e+00
5.072247224722472225e+01	-0.000000000000000000e+00
5.072307230723072280e+01	-0.000000000000000000e+00
5.072367236723672335e+01	-0.000000000000000000e+00
5.072427242724272389e+01	-0.000000000000000000e+00
5.072487248724872444e+01	-0.000000000000000000e+00
5.072547254725472499e+01	-0.000000000000000000e+00
5.072607260726072553e+01	-0.000000000000000000e+00
5.072667266726672608e+01	-0.000000000000000000e+00
5.072727272727272663e+01	-0.000000000000000000e+00
5.072787278727872717e+01	-0.000000000000000000e+00
5.072847284728472772e+01	-0.000000000000000000e+00
5.072907290729072827e+01	-0.000000000000000000e+00
5.072967296729672881e+01	-0.000000000000000000e+00
5.073027302730272936e+01	-0.000000000000000000e+00
5.073087308730872991e+01	-0.000000000000000000e+00
5.073147314731473045e+01	-0.000000000000000000e+00
5.073207320732073100e+01	-0.000000000000000000e+00
5.073267326732673155e+01	-0.000000000000000000e+00
5.073327332733273209e+01	-0.000000000000000000e+00
5.073387338733873264e+01	-0.000000000000000000e+00
5.073447344734473319e+01	-0.000000000000000000e+00
5.073507350735073373e+01	-0.000000000000000000e+00
5.073567356735673428e+01	-0.000000000000000000e+00
5.073627362736273483e+01	-0.000000000000000000e+00
5.073687368736873538e+01	-0.000000000000000000e+00
5.073747374737473592e+01	-0.000000000000000000e+00
5.073807380738073647e+01	-0.000000000000000000e+00
5.073867386738673702e+01	-0.000000000000000000e+00
5.073927392739273756e+01	-0.000000000000000000e+00
5.073987398739873811e+01	-0.000000000000000000e+00
5.074047404740473866e+01	-0.000000000000000000e+00
5.074107410741073920e+01	-0.000000000000000000e+00
5.074167416741673975e+01	-0.000000000000000000e+00
5.074227422742274030e+01	-0.000000000000000000e+00
5.074287428742874084e+01	-0.000000000000000000e+00
5.074347434743474139e+01	-0.000000000000000000e+00
5.074407440744074194e+01	-0.000000000000000000e+00
5.074467446744674248e+01	-0.000000000000000000e+00
5.074527452745274303e+01	-0.000000000000000000e+00
5.074587458745874358e+01	-0.000000000000000000e+00
5.074647464746474412e+01	-0.000000000000000000e+00
5.074707470747074467e+01	-0.000000000000000000e+00
5.074767476747674522e+01	-0.000000000000000000e+00
5.074827482748274576e+01	-2.559371795803715832e-09
5.074887488748874631e+01	-8.290280443473274660e-09
5.074947494749474686e+01	-1.791527192533404500e-08
5.075007500750074740e+01	-3.228458636466607496e-08
5.075067506750674795e+01	-5.239588536458337004e-08
5.075127512751274850e+01	-7.941668785202193675e-08
5.075187518751874904e+01	-1.147098386487399344e-07
5.075247524752474959e+01	-1.598623660255172480e-07
5.075307530753075014e+01	-2.167181187756431046e-07
5.075367536753675068e+01	-2.874146099076554072e-07
5.075427542754275123e+01	-3.744245329273757320e-07
5.075487548754875178e+01	-4.806024578594820233e-07
5.075547554755475232e+01	-6.092372576325618463e-07
5.075607560756075998e+01	-7.641108611794872651e-07
5.075667566756675342e+01	-9.495639775229679499e-07
5.075727572757276107e+01	-1.170569485133436505e-06
5.075787578757875451e+01	-1.432814232843678302e-06
5.075847584758476216e+01	-1.742790052432431900e-06
5.075907590759075561e+01	-2.107894838466931026e-06
5.075967596759676326e+01	-2.536544607909175424e-06
5.076027602760276380e+01	-3.038297510097323936e-06
5.076087608760876435e+01	-3.623990816734040959e-06
5.076147614761476490e+01	-4.305891981138296087e-06
5.076207620762076544e+01	-5.097864915905592389e-06
5.076267626762676599e+01	-6.015552697905090583e-06
5.076327632763276654e+01	-7.076577968825661303e-06
5.076387638763876708e+01	-8.300762357849266504e-06
5.076447644764476763e+01	-9.710366310044019666e-06
5.076507650765076818e+01	-1.133035075928217100e-05
5.076567656765676873e+01	-1.318866213744525538e-05
5.076627662766276927e+01	-1.531398289013187776e-05
5.076687668766876982e+01	-1.774057441007679132e-05
5.076747674767477037e+01	-2.050658390435812251e-05
5.076807680768077091e+01	-2.365442130812608917e-05
5.076867686768677146e+01	-2.723116526350736103e-05
5.076927692769277201e+01	-3.128899960697538240e-05
5.076987698769877255e+01	-3.588568180412245027e-05
5.077047704770477310e+01	-4.108504475906385011e-05
5.077107710771077365e+01	-4.695753340647612487e-05
5.077167716771677419e+01	-5.358077746745204968e-05
5.077227722772277474e+01	-6.104020171599393643e-05
5.077287728772877529e+01	-6.942967506124530879e-05
5.077347734773477583e+01	-7.885219970180027251e-05
5.077407740774077638e+01	-8.942064155310548875e-05
5.077467746774677693e+01	-1.012585030877207186e-04
5.077527752775277747e+01	-1.145007396618380496e-04
5.077587758775877802e+01	-1.292946203309636654e-04
5.077647764776477857e+01	-1.458006340842056537e-04
5.077707770777077911e+01	-1.641934423515351265e-04
5.077767776777677966e+01	-1.846628785632248445e-04
5.077827782778278021e+01	-2.074149954671275151e-04
5.077887788778878075e+01	-2.326731608394072494e-04
5.077947794779478130e+01	-2.606792021598156777e-04
5.078007800780078185e+01	-2.916946007657946448e-04
5.078067806780678239e+01	-3.260017359528803141e-04
5.078127812781278294e+01	-3.639051794545035369e-04
5.078187818781878349e+01	-4.057330407148170698e-04
5.078247824782478403e+01	-4.518383633661669416e-04
5.078307830783078458e+01	-5.026005733408512146e-04
5.078367836783678513e+01	-5.584269790874147633e-04
5.078427842784278567e+01	-6.197517650506996403e-04
5.078487848784878622e+01	-6.870421043855685613e-04
5.078547854785478677e+01	-7.607977615137157066e-04
5.078607860786078732e+01	-8.415527898881689471e-04
5.078667866786678786e+01	-9.298772833692738613e-04
5.078727872787278841e+01	-1.026379182238688339e-03
5.078787878787878896e+01	-1.131706135109708912e-03
5.078847884788478950e+01	-1.246547418259990204e-03
5.078907890789079005e+01	-1.371635914217085236e-03
5.078967896789679060e+01	-1.507750151768551912e-03
5.079027902790279114e+01	-1.655716409946590782e-03
5.079087908790879169e+01	-1.816410888951754295e-03
5.079147914791479224e+01	-1.990761951430354820e-03
5.079207920792079278e+01	-2.179752438004369398e-03
5.079267926792679333e+01	-2.384422061469127288e-03
5.079327932793279388e+01	-2.605869884620660819e-03
5.079387938793879442e+01	-2.845256887248503400e-03
5.079447944794479497e+01	-3.103808628428131582e-03
5.079507950795079552e+01	-3.382818010866299289e-03
5.079567956795679606e+01	-3.683648154688893509e-03
5.079627962796279661e+01	-4.007735388710033028e-03
5.079687968796879716e+01	-4.356592367878984497e-03
5.079747974797479770e+01	-4.731811326263236743e-03
5.079807980798079825e+01	-5.135067475586965746e-03
5.079867986798679880e+01	-5.568122559999676841e-03
5.079927992799279934e+01	-6.032828578394528081e-03
5.079987998799879989e+01	-6.531131686225636994e-03
5.080048004800480044e+01	-7.065076289383101678e-03
5.080108010801080098e+01	-7.636809343269507916e-03
5.080168016801680153e+01	-8.248584870778001565e-03
5.080228022802280208e+01	-8.902771272771781152e-03
5.080288028802880262e+01	-9.601851820434600254e-03
5.080348034803480317e+01	-1.034843197479247585e-02
5.080408040804080372e+01	-1.114524494451180243e-02
5.080468046804680426e+01	-1.199515754058931398e-02
5.080528052805280481e+01	-1.290117634446598556e-02
5.080588058805880536e+01	-1.386645420639406531e-02
5.080648064806480591e+01	-1.489429709113897216e-02
5.080708070807080645e+01	-1.598817128830538198e-02
5.080768076807680700e+01	-1.715171100474006949e-02
5.080828082808280755e+01	-1.838872635658599444e-02
5.080888088808880809e+01	-1.970321177864281861e-02
5.080948094809480864e+01	-2.109935486873277394e-02
5.081008100810080919e+01	-2.258154568478044563e-02
5.081068106810680973e+01	-2.415438651229293715e-02
5.081128112811281028e+01	-2.582270211987916161e-02
5.081188118811881083e+01	-2.759155052037574191e-02
5.081248124812481137e+01	-2.946623425505867644e-02
5.081308130813081192e+01	-3.145231221831735341e-02
5.081368136813681247e+01	-3.355561204005687997e-02
5.081428142814281301e+01	-3.578224304298009001e-02
5.081488148814881356e+01	-3.813860979178632787e-02
5.081548154815481411e+01	-4.063142625121479723e-02
5.081608160816081465e+01	-4.326773056976104120e-02
5.081668166816681520e+01	-4.605490050580643424e-02
5.081728172817281575e+01	-4.900066951283069822e-02
5.081788178817881629e+01	-5.211314350032471981e-02
5.081848184818481684e+01	-5.540081828698847910e-02
5.081908190819081739e+01	-5.887259776279200191e-02
5.081968196819681793e+01	-6.253781277649014814e-02
5.082028202820281848e+01	-6.640624076522219643e-02
5.082088208820881903e+01	-7.048812614288774148e-02
5.082148214821481957e+01	-7.479420146407561587e-02
5.082208220822082012e+01	-7.933570938042722176e-02
5.082268226822682067e+01	-8.412442540643792765e-02
5.082328232823282121e+01	-8.917268151183957436e-02
5.082388238823882176e+01	-9.449339055785360708e-02
5.082448244824482231e+01	-1.001000715947656244e-01
5.082508250825082285e+01	-1.060068760384277331e-01
5.082568256825682340e+01	-1.122286147434544967e-01
5.082628262826282395e+01	-1.187807859910286062e-01
5.082688268826882450e+01	-1.256796044093702325e-01
5.082748274827482504e+01	-1.329420308450419974e-01
5.082808280828082559e+01	-1.405858032033599492e-01
5.082868286828682614e+01	-1.486294682762445696e-01
5.082928292829282668e+01	-1.570924145758798018e-01
5.082988298829882723e+01	-1.659949061925406200e-01
5.083048304830482778e+01	-1.753581176948939557e-01
5.083108310831082832e+01	-1.852041700909825284e-01
5.083168316831682887e+01	-1.955561678679387239e-01
5.083228322832282942e+01	-2.064382371282732775e-01
5.083288328832882996e+01	-2.178755648403002398e-01
5.083348334833483051e+01	-2.298944392199391284e-01
5.083408340834083106e+01	-2.425222912607245540e-01
5.083468346834683160e+01	-2.557877374283908933e-01
5.083528352835283215e+01	-2.697206235358718396e-01
5.083588358835883980e+01	-2.843520698139390124e-01
5.083648364836483324e+01	-2.997145171920495010e-01
5.083708370837084090e+01	-3.158417748032151806e-01
5.083768376837683434e+01	-3.327690687259067248e-01
5.083828382838284199e+01	-3.505330919751314944e-01
5.083888388838883543e+01	-3.691720557538671899e-01
5.083948394839484308e+01	-3.887257419750385634e-01
5.084008400840084363e+01	-4.092355570631322492e-01
5.084068406840684418e+01	-4.307445870434176705e-01
5.084128412841284472e+01	-4.532976539255269555e-01
5.084188418841884527e+01	-4.769413733868775318e-01
5.084248424842484582e+01	-5.017242137600980145e-01
5.084308430843084636e+01	-5.276965563272068005e-01
5.084368436843684691e+01	-5.549107569218436620e-01
5.084428442844284746e+01	-5.834212088393136986e-01
5.084488448844884800e+01	-6.132844070526300984e-01
5.084548454845484855e+01	-6.445590137310458489e-01
5.084608460846084910e+01	-6.773059250558627342e-01
5.084668466846684964e+01	-7.115883393264620382e-01
5.084728472847285019e+01	-7.474718263476400892e-01
5.084788478847885074e+01	-7.850243980873292671e-01
5.084848484848485128e+01	-8.243165805917432865e-01
5.084908490849085183e+01	-8.654214871428201894e-01
5.084968496849685238e+01	-9.084148926405811730e-01
5.085028502850285292e+01	-9.533753091906755905e-01
5.085088508850885347e+01	-1.000384062874893676e+00
5.085148514851485402e+01	-1.049525371679866925e+00
5.085208520852085456e+01	-1.100886424556452248e+00
5.085268526852685511e+01	-1.154557461579468924e+00
5.085328532853285566e+01	-1.210631855174485239e+00
5.085388538853885620e+01	-1.269206192375252451e+00
5.085448544854485675e+01	-1.330380358072109637e+00
5.085508550855085730e+01	-1.394257619208320920e+00
5.085568556855685785e+01	-1.460944709877712855e+00
5.085628562856285839e+01	-1.530551917273296203e+00
5.085688568856885894e+01	-1.603193168432689664e+00
5.085748574857485949e+01	-1.678986117722123028e+00
5.085808580858086003e+01	-1.758052234996612118e+00
5.085868586858686058e+01	-1.840516894369565337e+00
5.085928592859286113e+01	-1.926509463520548193e+00
5.085988598859886167e+01	-2.016163393465294718e+00
5.086048604860486222e+01	-2.109616308707221499e+00
5.086108610861086277e+01	-2.207010097684671823e+00
5.086168616861686331e+01	-2.308491003423156940e+00
5.086228622862286386e+01	-2.414209714296389642e+00
5.086288628862886441e+01	-2.524321454794706376e+00
5.086348634863486495e+01	-2.638986076193830854e+00
5.086408640864086550e+01	-2.758368147011385663e+00
5.086468646864686605e+01	-2.882637043132720844e+00
5.086528652865286659e+01	-3.011967037481911191e+00
5.086588658865886714e+01	-3.146537389107750382e+00
5.086648664866486769e+01	-3.286532431548597977e+00
5.086708670867086823e+01	-3.432141660333915656e+00
5.086768676867686878e+01	-3.583559819474123387e+00
5.086828682868286933e+01	-3.740986986784352375e+00
5.086888688868886987e+01	-3.904628657881399345e+00
5.086948694869487042e+01	-4.074695828687066701e+00
5.087008700870087097e+01	-4.251405073984171779e+00
5.087068706870687151e+01	-4.434978631149307127e+00
5.087128712871287206e+01	-4.625644474616472657e+00
5.087188718871887261e+01	-4.823636390617594749e+00
5.087248724872487315e+01	-5.029194049502102359e+00
5.087308730873087370e+01	-5.242563075432195241e+00
5.087368736873687425e+01	-5.463995113244201285e+00
5.087428742874287479e+01	-5.693747892260898169e+00
5.087488748874887534e+01	-5.932085286833526538e+00
5.087548754875487589e+01	-6.179277373387223271e+00
5.087608760876087644e+01	-6.435600483737485611e+00
5.087668766876687698e+01	-6.701337254440240088e+00
5.087728772877287753e+01	-6.976776671933122564e+00
5.087788778877887808e+01	-7.262214113219947365e+00
5.087848784878487862e+01	-7.557951381846255146e+00
5.087908790879087917e+01	-7.864296738908538309e+00
5.087968796879687972e+01	-8.181564928835692641e+00
5.088028802880288026e+01	-8.510077199676974402e+00
5.088088808880888081e+01	-8.850161317626499269e+00
5.088148814881488136e+01	-9.202151575511036796e+00
5.088208820882088190e+01	-9.566388794963872400e+00
5.088268826882688245e+01	-9.943220322004508560e+00
5.088328832883288300e+01	-1.033300001574151139e+01
5.088388838883888354e+01	-1.073608822991197265e+01
5.088448844884488409e+01	-1.115285178697026325e+01
5.088508850885088464e+01	-1.158366394443552316e+01
5.088568856885688518e+01	-1.202890435320625961e+01
5.088628862886288573e+01	-1.248895900754934019e+01
5.088688868886888628e+01	-1.296422018646898522e+01
5.088748874887488682e+01	-1.345508638616187547e+01
5.088808880888088737e+01	-1.396196224554392451e+01
5.088868886888688792e+01	-1.448525845525166211e+01
5.088928892889288846e+01	-1.502539166408498161e+01
5.088988898889888901e+01	-1.558278437286149476e+01
5.089048904890488956e+01	-1.615786481789215046e+01
5.089108910891089010e+01	-1.675106684378954469e+01
5.089168916891689065e+01	-1.736282976532334033e+01
5.089228922892289120e+01	-1.799359821803986748e+01
5.089288928892889174e+01	-1.864382199736742507e+01
5.089348934893489229e+01	-1.931395588593271384e+01
5.089408940894089284e+01	-2.000445946881833237e+01
5.089468946894689338e+01	-2.071579693649797704e+01
5.089528952895289393e+01	-2.144843687519064446e+01
5.089588958895889448e+01	-2.220285204438264870e+01
5.089648964896489503e+01	-2.297951914127342121e+01
5.089708970897089557e+01	-2.377891855190946657e+01
5.089768976897689612e+01	-2.460153408877819459e+01
5.089828982898289667e+01	-2.544785271464482790e+01
5.089888988898889721e+01	-2.631836425242311961e+01
5.089948994899489776e+01	-2.721356108088404113e+01
5.090009000900089831e+01	-2.813393781601535082e+01
5.090069006900689885e+01	-2.907999097785916476e+01
5.090129012901289940e+01	-3.005221864266679432e+01
5.090189018901889995e+01	-3.105112008022342707e+01
5.090249024902490049e+01	-3.207719537621035499e+01
5.090309030903090104e+01	-3.313094503948717318e+01
5.090369036903690159e+01	-3.421286959419163054e+01
5.090429042904290213e+01	-3.532346915657308983e+01
5.090489048904890268e+01	-3.646324299649182876e+01
5.090549054905490323e+01	-3.763268908353339981e+01
5.090609060906090377e+01	-3.883230361999033420e+01
5.090669066906690432e+01	-4.006258055139491603e+01
5.090729072907290487e+01	-4.132401106887399322e+01
5.090789078907890541e+01	-4.261708309361917912e+01
5.090849084908490596e+01	-4.394228074602423817e+01
5.090909090909090651e+01	-4.530008379956502296e+01
5.090969096909690705e+01	-4.669096711952028045e+01
5.091029102910290760e+01	-4.811540008665541279e+01
5.091089108910890815e+01	-4.957384600601596958e+01
5.091149114911490869e+01	-5.106676150100290812e+01
5.091209120912090924e+01	-5.259459589292774240e+01
5.091269126912690979e+01	-5.415779056627231824e+01
5.091329132913291033e+01	-5.575677831990437028e+01
5.091389138913891088e+01	-5.739198270452880735e+01
5.091449144914491143e+01	-5.906381734668165961e+01
5.091509150915091197e+01	-6.077268525960374745e+01
5.091569156915691963e+01	-6.251897814135858766e+01
5.091629162916291307e+01	-6.430307566059082092e+01
5.091689168916892072e+01	-6.612534473034919813e+01
5.091749174917491416e+01	-6.798613877043047182e+01
5.091809180918092181e+01	-6.988579695873048081e+01
5.091869186918691526e+01	-7.182464347211902123e+01
5.091929192919292291e+01	-7.380298671738867711e+01
5.091989198919891635e+01	-7.582111855285651814e+01
5.092049204920492400e+01	-7.787931350122943286e+01
5.092109210921092455e+01	-7.997782795438139658e+01
5.092169216921692509e+01	-8.211689937071024303e+01
5.092229222922292564e+01	-8.429674546578951322e+01
5.092289228922892619e+01	-8.651756339704820675e+01
5.092349234923492673e+01	-8.877952894325080990e+01
5.092409240924092728e+01	-9.108279567730059512e+01
5.092469246924692783e+01	-9.342749414250137363e+01
5.092529252925292838e+01	-9.581373101888178212e+01
5.092589258925892892e+01	-9.824158829021391170e+01
5.092649264926492947e+01	-1.007111224101539051e+02
5.092709270927093002e+01	-1.032223634684574876e+02
5.092769276927693056e+01	-1.057753143582546187e+02
5.092829282928293111e+01	-1.083699499453989148e+02
5.092889288928893166e+01	-1.110062162409306268e+02
5.092949294929493220e+01	-1.136840295777230097e+02
5.093009300930093275e+01	-1.164032757924060490e+02
5.093069306930693330e+01	-1.191638094136885258e+02
5.093129312931293384e+01	-1.219654528582255608e+02
5.093189318931893439e+01	-1.248079956351969741e+02
5.093249324932493494e+01	-1.276911935607921720e+02
5.093309330933093548e+01	-1.306147679838121292e+02
5.093369336933693603e+01	-1.335784050236222242e+02
5.093429342934293658e+01	-1.365817548217100921e+02
5.093489348934893712e+01	-1.396244308081176939e+02
5.093549354935493767e+01	-1.427060089840339572e+02
5.093609360936093822e+01	-1.458260272218471414e+02
5.093669366936693876e+01	-1.489839845839790939e+02
5.093729372937293931e+01	-1.521793406618156723e+02
5.093789378937893986e+01	-1.554115149360820567e+02
5.093849384938494040e+01	-1.586798861599949646e+02
5.093909390939094095e+01	-1.619837917665543898e+02
5.093969396939694150e+01	-1.653225273013204344e+02
5.094029402940294204e+01	-1.686953458820381684e+02
5.094089408940894259e+01	-1.721014576864691321e+02
5.094149414941494314e+01	-1.755400294697813877e+02
5.094209420942094368e+01	-1.790101841128611966e+02
5.094269426942694423e+01	-1.825110002028835652e+02
5.094329432943294478e+01	-1.860415116474908928e+02
5.094389438943894532e+01	-1.896007073239027534e+02
5.094449444944494587e+01	-1.931875307642810071e+02
5.094509450945094642e+01	-1.968008798786500790e+02
5.094569456945694697e+01	-2.004396067166576927e+02
5.094629462946294751e+01	-2.041025172694467074e+02
5.094689468946894806e+01	-2.077883713128813383e+02
5.094749474947494861e+01	-2.114958822933493821e+02
5.094809480948094915e+01	-2.152237172573348687e+02
5.094869486948694970e+01	-2.189704968259279383e+02
5.094929492949295025e+01	-2.227347952154057680e+02
5.094989498949895079e+01	-2.265151403049831913e+02
5.095049504950495134e+01	-2.303100137528004154e+02
5.095109510951095189e+01	-2.341178511611688293e+02
5.095169516951695243e+01	-2.379370422920607098e+02
5.095229522952295298e+01	-2.417659313337827882e+02
5.095289528952895353e+01	-2.456028172197247272e+02
5.095349534953495407e+01	-2.494459540000287063e+02
5.095409540954095462e+01	-2.532935512669738500e+02
5.095469546954695517e+01	-2.571437746348133828e+02
5.095529552955295571e+01	-2.609947462747514351e+02
5.095589558955895626e+01	-2.648445455056802302e+02
5.095649564956495681e+01	-2.686912094412477927e+02
5.095709570957095735e+01	-2.725327336937600080e+02
5.095769576957695790e+01	-2.763670731353456063e+02
5.095829582958295845e+01	-2.801921427167645788e+02
5.095889588958895899e+01	-2.840058183441591382e+02
5.095949594959495954e+01	-2.878059378139763567e+02
5.096009600960096009e+01	-2.915903018062211913e+02
5.096069606960696063e+01	-2.953566749361260690e+02
5.096129612961296118e+01	-2.991027868642415797e+02
5.096189618961896173e+01	-3.028263334648762566e+02
5.096249624962496227e+01	-3.065249780527466896e+02
5.096309630963096282e+01	-3.101963526675862681e+02
5.096369636963696337e+01	-3.138380594164227659e+02
5.096429642964296391e+01	-3.174476718731092433e+02
5.096489648964896446e+01	-3.210227365346405008e+02
5.096549654965496501e+01	-3.245607743336839803e+02
5.096609660966096556e+01	-3.280592822066664667e+02
5.096669666966696610e+01	-3.315157347166891100e+02
5.096729672967296665e+01	-3.349275857304325541e+02
5.096789678967896720e+01	-3.382922701481456329e+02
5.096849684968496774e+01	-3.416072056856999666e+02
5.096909690969096829e+01	-3.448697947076381070e+02
5.096969696969696884e+01	-3.480774261100150966e+02
5.097029702970296938e+01	-3.512274772517728252e+02
5.097089708970896993e+01	-3.543173159332899331e+02
5.097149714971497048e+01	-3.573443024206574137e+02
5.097209720972097102e+01	-3.603057915141478702e+02
5.097269726972697157e+01	-3.631991346592580499e+02
5.097329732973297212e+01	-3.660216820986236144e+02
5.097389738973897266e+01	-3.687707850630071675e+02
5.097449744974497321e+01	-3.714437979994943362e+02
5.097509750975097376e+01	-3.740380808349368635e+02
5.097569756975697430e+01	-3.765510012726078912e+02
5.097629762976297485e+01	-3.789799371199488291e+02
5.097689768976897540e+01	-3.813222786452290052e+02
5.097749774977497594e+01	-3.835754309608312269e+02
5.097809780978097649e+01	-3.857368164308383598e+02
5.097869786978697704e+01	-3.878038771004976866e+02
5.097929792979297758e+01	-3.897740771450943384e+02
5.097989798979897813e+01	-3.916449053356773788e+02
5.098049804980497868e+01	-3.934138775190364186e+02
5.098109810981097922e+01	-3.950785391092642840e+02
5.098169816981697977e+01	-3.966364675881661697e+02
5.098229822982298032e+01	-3.980852750117576306e+02
5.098289828982898086e+01	-3.994226105200019106e+02
5.098349834983498141e+01	-4.006461628469232892e+02
5.098409840984098196e+01	-4.017536628281750950e+02
5.098469846984698250e+01	-4.027428859030994772e+02
5.098529852985298305e+01	-4.036116546082853915e+02
5.098589858985898360e+01	-4.043578410596098820e+02
5.098649864986498415e+01	-4.049793694196828255e+02
5.098709870987098469e+01	-4.054742183476523110e+02
5.098769876987698524e+01	-4.058404234282435823e+02
5.098829882988298579e+01	-4.060760795769390370e+02
5.098889888988898633e+01	-4.061793434181693669e+02
5.098949894989498688e+01	-4.061484356333903634e+02
5.099009900990098743e+01	-4.059816432759158147e+02
5.099069906990698797e+01	-4.056773220493880103e+02
5.099129912991298852e+01	-4.052338985467508223e+02
5.099189918991898907e+01	-4.046498724466434851e+02
5.099249924992498961e+01	-4.039238186641140942e+02
5.099309930993099016e+01	-4.030543894525870883e+02
5.099369936993699071e+01	-4.020403164540603029e+02
5.099429942994299125e+01	-4.008804126945139501e+02
5.099489948994899180e+01	-3.995735745215711177e+02
5.099549954995499945e+01	-3.981187834814833764e+02
5.099609960996099289e+01	-3.965151081325581117e+02
5.099669966996700055e+01	-3.947617057922075219e+02
5.099729972997299399e+01	-3.928578242148477671e+02
5.099789978997900164e+01	-3.908028031979256980e+02
5.099849984998499508e+01	-3.885960761134513177e+02
5.099909990999100273e+01	-3.862371713624474410e+02
5.099969996999699617e+01	-3.837257137498203861e+02
5.100030003000300383e+01	-3.810614257772435849e+02
5.100090009000900437e+01	-3.782441288516976101e+02
5.100150015001500492e+01	-3.752737444074601854e+02
5.100210021002100547e+01	-3.721502949393469066e+02
5.100270027002700601e+01	-3.688739049451795040e+02
5.100330033003300656e+01	-3.654448017755170781e+02
5.100390039003900711e+01	-3.618633163887919295e+02
5.100450045004500765e+01	-3.581298840101184737e+02
5.100510051005100820e+01	-3.542450446921410503e+02
5.100570057005700875e+01	-3.502094437764027361e+02
5.100630063006300929e+01	-3.460238322538434090e+02
5.100690069006900984e+01	-3.416890670231456397e+02
5.100750075007501039e+01	-3.372061110457932500e+02
5.100810081008101093e+01	-3.325760333967981524e+02
5.100870087008701148e+01	-3.278000092102254257e+02
5.100930093009301203e+01	-3.228793195187397487e+02
5.100990099009901257e+01	-3.178153509865612136e+02
5.101050105010501312e+01	-3.126095955353259797e+02
5.101110111011101367e+01	-3.072636498625177524e+02
5.101170117011701421e+01	-3.017792148522516982e+02
5.101230123012301476e+01	-2.961580948783324629e+02
5.101290129012901531e+01	-2.904021969996744588e+02
5.101350135013501585e+01	-2.845135300482928074e+02
5.101410141014101640e+01	-2.784942036102166298e+02
5.101470147014701695e+01	-2.723464268998402531e+02
5.101530153015301750e+01	-2.660725075283543219e+02
5.101590159015901804e+01	-2.596748501670414271e+02
5.101650165016501859e+01	-2.531559551063884612e+02
5.101710171017101914e+01	-2.465184167120725363e+02
5.101770177017701968e+01	-2.397649217790626892e+02
5.101830183018302023e+01	-2.328982477851821784e+02
5.101890189018902078e+01	-2.259212610456484356e+02
5.101950195019502132e+01	-2.188369147702208295e+02
5.102010201020102187e+01	-2.116482470247427727e+02
5.102070207020702242e+01	-2.043583785989834496e+02
5.102130213021302296e+01	-1.969705107828324913e+02
5.102190219021902351e+01	-1.894879230530219445e+02
5.102250225022502406e+01	-1.819139706726739689e+02
5.102310231023102460e+01	-1.742520822061082697e+02
5.102370237023702515e+01	-1.665057569514621321e+02
5.102430243024302570e+01	-1.586785622937793789e+02
5.102490249024902624e+01	-1.507741309813650616e+02
5.102550255025502679e+01	-1.427961583282928757e+02
5.102610261026102734e+01	-1.347483993460662077e+02
5.102670267026702788e+01	-1.266346658075405145e+02
5.102730273027302843e+01	-1.184588232463042345e+02
5.102790279027902898e+01	-1.102247878948289923e+02
5.102850285028502952e+01	-1.019365235647475885e+02
5.102910291029103007e+01	-9.359803847276971567e+01
5.102970297029703062e+01	-8.521338201575284188e+01
5.103030303030303116e+01	-7.678664149857124244e+01
5.103090309030903171e+01	-6.832193881847290129e+01
5.103150315031503226e+01	-5.982342710969192723e+01
5.103210321032103280e+01	-5.129528735211901846e+01
5.103270327032703335e+01	-4.274172494791625354e+01
5.103330333033303390e+01	-3.416696626998650288e+01
5.103390339033903444e+01	-2.557525518626302841e+01
5.103450345034503499e+01	-1.697084956380595244e+01
5.103510351035103554e+01	-8.358017756742786020e+00
5.103570357035703609e+01	2.589649179030938941e-01
5.103630363036303663e+01	8.875819712430081054e+00
5.103690369036903718e+01	1.748826798463757370e+01
5.103750375037503773e+01	2.609203473388170025e+01
5.103810381038103827e+01	3.468285213293155778e+01
5.103870387038703882e+01	4.325646305152606885e+01
5.103930393039303937e+01	5.180862456759223988e+01
5.103990399039903991e+01	6.033511146204985209e+01
5.104050405040504046e+01	6.883171969319766959e+01
5.104110411041104101e+01	7.729426984667500733e+01
5.104170417041704155e+01	8.571861055704785315e+01
5.104230423042304210e+01	9.410062189710018288e+01
5.104290429042904265e+01	1.024362187309644980e+02
5.104350435043504319e+01	1.107213540272727812e+02
5.104410441044104374e+01	1.189520221285799693e+02
5.104470447044704429e+01	1.271242619733576902e+02
5.104530453045304483e+01	1.352341602669475265e+02
5.104590459045904538e+01	1.432778545979201681e+02
5.104650465046504593e+01	1.512515364963764455e+02
5.104710471047104647e+01	1.591514544308078314e+02
5.104770477047704702e+01	1.669739167402291002e+02
5.104830483048304757e+01	1.747152944983756129e+02
5.104890489048904811e+01	1.823720243068825084e+02
5.104950495049504866e+01	1.899406110144350066e+02
5.105010501050104921e+01	1.974176303590143675e+02
5.105070507050704975e+01	2.047997315304551762e+02
5.105130513051305030e+01	2.120836396506578581e+02
5.105190519051905085e+01	2.192661581689073387e+02
5.105250525052505139e+01	2.263441711698881420e+02
5.105310531053105194e+01	2.333146455920834796e+02
5.105370537053705249e+01	2.401746333544031131e+02
5.105430543054305303e+01	2.469212733889984577e+02
5.105490549054905358e+01	2.535517935783538235e+02
5.105550555055505413e+01	2.600635125948932682e+02
5.105610561056105468e+01	2.664538416414634980e+02
5.105670567056705522e+01	2.727202860911968969e+02
5.105730573057305577e+01	2.788604470254090302e+02
5.105790579057905632e+01	2.848720226683087731e+02
5.105850585058505686e+01	2.907528097174560457e+02
5.105910591059105741e+01	2.965007045690397831e+02
5.105970597059705796e+01	3.021137044371919842e+02
5.106030603060305850e+01	3.075899083666998877e+02
5.106090609060905905e+01	3.129275181386228724e+02
5.106150615061505960e+01	3.181248390684614265e+02
5.106210621062106014e+01	3.231802806966716162e+02
5.106270627062706069e+01	3.280923573714645158e+02
5.106330633063306124e+01	3.328596887239625630e+02
5.106390639063906178e+01	3.374810000359411220e+02
5.106450645064506233e+01	3.419551225005026254e+02
5.106510651065106288e+01	3.462809933761934076e+02
5.106570657065706342e+01	3.504576560351835042e+02
5.106630663066306397e+01	3.544842599062906174e+02
5.106690669066906452e+01	3.583600603137363123e+02
5.106750675067506506e+01	3.620844182126710393e+02
5.106810681068106561e+01	3.656567998226294094e+02
5.106870687068706616e+01	3.690767761601811117e+02
5.106930693069306670e+01	3.723440224722056087e+02
5.106990699069906725e+01	3.754583175712888305e+02
5.107050705070506780e+01	3.784195430748918056e+02
5.107110711071106834e+01	3.812276825500415498e+02
5.107170717071706889e+01	3.838828205653900341e+02
5.107230723072306944e+01	3.863851416526168236e+02
5.107290729072906998e+01	3.887349291792245936e+02
5.107350735073507053e+01	3.909325641348958698e+02
5.107410741074107108e+01	3.929785238336565953e+02
5.107470747074707162e+01	3.948733805341836387e+02
5.107530753075307928e+01	3.966177999806903927e+02
5.107590759075907272e+01	3.982125398668763978e+02
5.107650765076508037e+01	3.996584482255330499e+02
5.107710771077107381e+01	4.009564617464424714e+02
5.107770777077708146e+01	4.021076040252912662e+02
5.107830783078307491e+01	4.031129837463673198e+02
5.107890789078908256e+01	4.039737928018690241e+02
5.107950795079507600e+01	4.046913043507193493e+02
5.108010801080108365e+01	4.052668708197966225e+02
5.108070807080708420e+01	4.057019218505643607e+02
5.108130813081308474e+01	4.059979621941068899e+02
5.108190819081908529e+01	4.061565695575959580e+02
5.108250825082508584e+01	4.061793924052741431e+02
5.108310831083108638e+01	4.060681477170255675e+02
5.108370837083708693e+01	4.058246187076483693e+02
5.108430843084308748e+01	4.054506525099454848e+02
5.108490849084908803e+01	4.049481578247573452e+02
5.108550855085508857e+01	4.043191025410679913e+02
5.108610861086108912e+01	4.035655113293075260e+02
5.108670867086708967e+01	4.026894632109812733e+02
5.108730873087309021e+01	4.016930891077223578e+02
5.108790879087909076e+01	4.005785693728780075e+02
5.108850885088509131e+01	3.993481313086942350e+02
5.108910891089109185e+01	3.980040466721563917e+02
5.108970897089709240e+01	3.965486291725092087e+02
5.109030903090309295e+01	3.949842319634493606e+02
5.109090909090909349e+01	3.933132451329460082e+02
5.109150915091509404e+01	3.915380931936033448e+02
5.109210921092109459e+01	3.896612325764483558e+02
5.109270927092709513e+01	3.876851491309544144e+02
5.109330933093309568e+01	3.856123556340913865e+02
5.109390939093909623e+01	3.834453893111171965e+02
5.109450945094509677e+01	3.811868093707710159e+02
5.109510951095109732e+01	3.788391945574841202e+02
5.109570957095709787e+01	3.764051407231397661e+02
5.109630963096309841e+01	3.738872584208627927e+02
5.109690969096909896e+01	3.712881705232448439e+02
5.109750975097509951e+01	3.686105098673446037e+02
5.109810981098110005e+01	3.658569169287202953e+02
5.109870987098710060e+01	3.630300375266899664e+02
5.109930993099310115e+01	3.601325205629260608e+02
5.109990999099910169e+01	3.571670157954174556e+02
5.110051005100510224e+01	3.541361716497488032e+02
5.110111011101110279e+01	3.510426330695692059e+02
5.110171017101710333e+01	3.478890394080313513e+02
5.110231023102310388e+01	3.446780223619055619e+02
5.110291029102910443e+01	3.414122039499810057e+02
5.110351035103510497e+01	3.380941945372833288e+02
5.110411041104110552e+01	3.347265909065482674e+02
5.110471047104710607e+01	3.313119743783061040e+02
5.110531053105310662e+01	3.278529089808404819e+02
5.110591059105910716e+01	3.243519396711934064e+02
5.110651065106510771e+01	3.208115906083165783e+02
5.110711071107110826e+01	3.172343634793467686e+02
5.110771077107710880e+01	3.136227358799383182e+02
5.110831083108310935e+01	3.099791597494564712e+02
5.110891089108910990e+01	3.063060598617794881e+02
5.110951095109511044e+01	3.026058323723474928e+02
5.111011101110111099e+01	2.988808434220243271e+02
5.111071107110711154e+01	2.951334277982473395e+02
5.111131113111311208e+01	2.913658876538546565e+02
5.111191119111911263e+01	2.875804912839041094e+02
5.111251125112511318e+01	2.837794719606982312e+02
5.111311131113111372e+01	2.799650268271747109e+02
5.111371137113711427e+01	2.761393158487154551e+02
5.111431143114311482e+01	2.723044608233708459e+02
5.111491149114911536e+01	2.684625444504082452e+02
5.111551155115511591e+01	2.646156094570183654e+02
5.111611161116111646e+01	2.607656577829534967e+02
5.111671167116711700e+01	2.569146498227790971e+02
5.111731173117311755e+01	2.530645037253763121e+02
5.111791179117911810e+01	2.492170947502444562e+02
5.111851185118511864e+01	2.453742546801010178e+02
5.111911191119111919e+01	2.415377712892106672e+02
5.111971197119711974e+01	2.377093878668133300e+02
5.112031203120312028e+01	2.338908027949616439e+02
5.112091209120912083e+01	2.300836691800300002e+02
5.112151215121512138e+01	2.262895945370931656e+02
5.112211221122112192e+01	2.225101405263312415e+02
5.112271227122712247e+01	2.187468227405616119e+02
5.112331233123312302e+01	2.150011105429587133e+02
5.112391239123912356e+01	2.112744269539718118e+02
5.112451245124512411e+01	2.075681485864182889e+02
5.112511251125112466e+01	2.038836056276819306e+02
5.112571257125712521e+01	2.002220818679151932e+02
5.112631263126312575e+01	1.965848147731113045e+02
5.112691269126912630e+01	1.929729956018766188e+02
5.112751275127512685e+01	1.893877695647059625e+02
5.112811281128112739e+01	1.858302360245410512e+02
5.112871287128712794e+01	1.823014487373615964e+02
5.112931293129312849e+01	1.788024161315459253e+02
5.112991299129912903e+01	1.753341016247055109e+02
5.113051305130512958e+01	1.718974239766990593e+02
5.113111311131113013e+01	1.684932576774990309e+02
5.113171317131713067e+01	1.651224333685830743e+02
5.113231323132313122e+01	1.617857382965123065e+02
5.113291329132913177e+01	1.584839167973420331e+02
5.113351335133513231e+01	1.552176708105160401e+02
5.113411341134113286e+01	1.519876604208848505e+02
5.113471347134713341e+01	1.487945044274900113e+02
5.113531353135313395e+01	1.456387809377572466e+02
5.113591359135913450e+01	1.425210279857413127e+02
5.113651365136513505e+01	1.394417441730753353e+02
5.113711371137113559e+01	1.364013893312791197e+02
5.113771377137713614e+01	1.334003852040885079e+02
5.113831383138313669e+01	1.304391161484859367e+02
5.113891389138913723e+01	1.275179298531126051e+02
5.113951395139513778e+01	1.246371380727662910e+02
5.114011401140113833e+01	1.217970173776951412e+02
5.114071407140713887e+01	1.189978099164226535e+02
5.114131413141313942e+01	1.162397241908485199e+02
5.114191419141913997e+01	1.135229358423949861e+02
5.114251425142514051e+01	1.108475884479864959e+02
5.114311431143114106e+01	1.082137943246719232e+02
5.114371437143714161e+01	1.056216353417217988e+02
5.114431443144314215e+01	1.030711637390564874e+02
5.114491449144914270e+01	1.005624029508865220e+02
5.114551455145514325e+01	9.809534843347105948e+01
5.114611461146114380e+01	9.566996849592869978e+01
5.114671467146714434e+01	9.328620513305943973e+01
5.114731473147314489e+01	9.094397485916778123e+01
5.114791479147914544e+01	8.864316954190314846e+01
5.114851485148514598e+01	8.638365723766919757e+01
5.114911491149114653e+01	8.416528301792732236e+01
5.114971497149714708e+01	8.198786979977874978e+01
5.115031503150314762e+01	7.985121917064877550e+01
5.115091509150914817e+01	7.775511220852580152e+01
5.115151515151514872e+01	7.569931029695369773e+01
5.115211521152114926e+01	7.368355593400937664e+01
5.115271527152714981e+01	7.170757353452873417e+01
5.115331533153315036e+01	6.977107022487490440e+01
5.115391539153915090e+01	6.787373662957629961e+01
5.115451545154515145e+01	6.601524764919230392e+01
5.115511551155115910e+01	6.419526322879626434e+01
5.115571557155715254e+01	6.241342911649851288e+01
5.115631563156316020e+01	6.066937761146209596e+01
5.115691569156915364e+01	5.896272830089547057e+01
5.115751575157516129e+01	5.729308878553794671e+01
5.115811581158115473e+01	5.566005539318442885e+01
5.115871587158716238e+01	5.406321387982509208e+01
5.115931593159315582e+01	5.250214011800769498e+01
5.115991599159916348e+01	5.097640077205871023e+01
5.116051605160516402e+01	4.948555395982726424e+01
5.116111611161116457e+01	4.802914990064827805e+01
5.116171617161716512e+01	4.660673154924521810e+01
5.116231623162316566e+01	4.521783521532356076e+01
5.116291629162916621e+01	4.386199116863132019e+01
5.116351635163516676e+01	4.253872422929038066e+01
5.116411641164116730e+01	4.124755434322874947e+01
5.116471647164716785e+01	3.998799714256686855e+01
5.116531653165316840e+01	3.875956449083854949e+01
5.116591659165916894e+01	3.756176501294959280e+01
5.116651665166516949e+01	3.639410460729596508e+01
5.116711671167117004e+01	3.525608694973997359e+01
5.116771677167717058e+01	3.414721397514006895e+01
5.116831683168317113e+01	3.306698634573743334e+01
5.116891689168917168e+01	3.201490390412904929e+01
5.116951695169517222e+01	3.099046611085859837e+01
5.117011701170117277e+01	2.999317246667634862e+01
5.117071707170717332e+01	2.902252291953591978e+01
5.117131713171317386e+01	2.807801825641447735e+01
5.117191719171917441e+01	2.715916048005880157e+01
5.117251725172517496e+01	2.626545317077517083e+01
5.117311731173117550e+01	2.539640183339717794e+01
5.117371737173717605e+01	2.455151422957893104e+01
5.117431743174317660e+01	2.373030069557520960e+01
5.117491749174917715e+01	2.293227444568281825e+01
5.117551755175517769e+01	2.215695186152939655e+01
5.117611761176117824e+01	2.140385276740790488e+01
5.117671767176717879e+01	2.067250069186495764e+01
5.117731773177317933e+01	1.996242311576160589e+01
5.117791779177917988e+01	1.927315170703457881e+01
5.117851785178518043e+01	1.860422254239406570e+01
5.117911791179118097e+01	1.795517631620314702e+01
5.117971797179718152e+01	1.732555853678963942e+01
5.118031803180318207e+01	1.671491971044979863e+01
5.118091809180918261e+01	1.612281551340757346e+01
5.118151815181518316e+01	1.554880695199985752e+01
5.118211821182118371e+01	1.499246051136223734e+01
5.118271827182718425e+01	1.445334829289449274e+01
5.118331833183318480e+01	1.393104814078860265e+01
5.118391839183918535e+01	1.342514375790530856e+01
5.118451845184518589e+01	1.293522480878469771e+01
5.118511851185118644e+01	1.246088701982924363e+01
5.118571857185718699e+01	1.200173226267855320e+01
5.118631863186318753e+01	1.155736863037969719e+01
5.118691869186918808e+01	1.112741050436567036e+01
5.118751875187518863e+01	1.071147861253657574e+01
5.118811881188118917e+01	1.030920007873806021e+01
5.118871887188718972e+01	9.920208463931235343e+00
5.118931893189319027e+01	9.544143799347029500e+00
5.118991899189919081e+01	9.180652611916993777e+00
5.119051905190519136e+01	8.829387942270667367e+00
5.119111911191119191e+01	8.490009355587682549e+00
5.119171917191719245e+01	8.162182945590611638e+00
5.119231923192319300e+01	7.845581331961663629e+00
5.119291929192919355e+01	7.539883651463567205e+00
5.119351935193519409e+01	7.244775543041761523e+00
5.119411941194119464e+01	6.959949127181342732e+00
5.119471947194719519e+01	6.685102979788703159e+00
5.119531953195319574e+01	6.419942100863540446e+00
5.119591959195919628e+01	6.164177878222850460e+00
5.119651965196519683e+01	5.917528046533937491e+00
5.119711971197119738e+01	5.679716641908940211e+00
5.119771977197719792e+01	5.450473952308278136e+00
5.119831983198319847e+01	5.229536463995693829e+00
5.119891989198919902e+01	5.016646804281954530e+00
5.119951995199519956e+01	4.811553680789322662e+00
5.120012001200120011e+01	4.614011817463003595e+00
5.120072007200720066e+01	4.423781887550385150e+00
5.120132013201320120e+01	4.240630443762982260e+00
5.120192019201920175e+01	4.064329845830186194e+00
5.120252025202520230e+01	3.894658188151093992e+00
5.120312031203120284e+01	3.731399217993936812e+00
5.120372037203720339e+01	3.574342258707400966e+00
5.120432043204320394e+01	3.423282128818276870e+00
5.120492049204920448e+01	3.278019059476194652e+00
5.120552055205520503e+01	3.138358610417900874e+00
5.120612061206120558e+01	3.004111584617251030e+00
5.120672067206720612e+01	2.875093941780934692e+00
5.120732073207320667e+01	2.751126710843704082e+00
5.120792079207920722e+01	2.632035901610681350e+00
5.120852085208520776e+01	2.517652415688266920e+00
5.120912091209120831e+01	2.407811956838947776e+00
5.120972097209720886e+01	2.302354940889482560e+00
5.121032103210320940e+01	2.201126405315823487e+00
5.121092109210920995e+01	2.103975918622450703e+00
5.121152115211521050e+01	2.010757489627970074e+00
5.121212121212121104e+01	1.921329476763222521e+00
5.121272127212721159e+01	1.835554497482682512e+00
5.121332133213321214e+01	1.753299337884521414e+00
5.121392139213921268e+01	1.674434862629485821e+00
5.121452145214521323e+01	1.598835925243669021e+00
5.121512151215121378e+01	1.526381278885291515e+00
5.121572157215721433e+01	1.456953487650840096e+00
5.121632163216321487e+01	1.390438838491285800e+00
5.121692169216921542e+01	1.326727253804614870e+00
5.121752175217521597e+01	1.265712204766661353e+00
5.121812181218121651e+01	1.207290625457980271e+00
5.121872187218721706e+01	1.151362827840646030e+00
5.121932193219321761e+01	1.097832417634943880e+00
5.121992199219921815e+01	1.046606211142307341e+00
5.122052205220521870e+01	9.975941530573292360e-01
5.122112211221121925e+01	9.507092353083204106e-01
5.122172217221721979e+01	9.058674169626972361e-01
5.122232223222322034e+01	8.629875452303682470e-01
5.122292229222922089e+01	8.219912775954143491e-01
5.122352235223522143e+01	7.828030051035057557e-01
5.122412241224122198e+01	7.453497768298588122e-01
5.122472247224722253e+01	7.095612255499448295e-01
5.122532253225322307e+01	6.753694946327614135e-01
5.122592259225922362e+01	6.427091661740789164e-01
5.122652265226522417e+01	6.115171903848942714e-01
5.122712271227122471e+01	5.817328162481456566e-01
5.122772277227722526e+01	5.532975234546873011e-01
5.122832283228322581e+01	5.261549556275815220e-01
5.122892289228922635e+01	5.002508548418409529e-01
5.122952295229522690e+01	4.755329974449737929e-01
5.123012301230122745e+01	4.519511311819169319e-01
5.123072307230722799e+01	4.294569136263013398e-01
5.123132313231322854e+01	4.080038519183654122e-01
5.123192319231922909e+01	3.875472438083234494e-01
5.123252325232522963e+01	3.680441200025048043e-01
5.123312331233123018e+01	3.494531878081936771e-01
5.123372337233723073e+01	3.317347760717430649e-01
5.123432343234323127e+01	3.148507814032717178e-01
5.123492349234923893e+01	2.987646156800353725e-01
5.123552355235523237e+01	2.834411548194235020e-01
5.123612361236124002e+01	2.688466888114430797e-01
5.123672367236723346e+01	2.549488729995553760e-01
5.123732373237324111e+01	2.417166805977692956e-01
5.123792379237923456e+01	2.291203564310406171e-01
5.123852385238524221e+01	2.171313718852053709e-01
5.123912391239123565e+01	2.057223810519518969e-01
5.123972397239724330e+01	1.948671780536749831e-01
5.124032403240324385e+01	1.845406555324553000e-01
5.124092409240924439e+01	1.747187642868943680e-01
5.124152415241524494e+01	1.653784740400783548e-01
5.124212421242124549e+01	1.564977353215624700e-01
5.124272427242724604e+01	1.480554424459420426e-01
5.124332433243324658e+01	1.400313975703278979e-01
5.124392439243924713e+01	1.324062758128427553e-01
5.124452445244524768e+01	1.251615914141127606e-01
5.124512451245124822e+01	1.182796649236454722e-01
5.124572457245724877e+01	1.117435913929390595e-01
5.124632463246324932e+01	1.055372095571728147e-01
5.124692469246924986e+01	9.964507198736624605e-02
5.124752475247525041e+01	9.405241619496480798e-02
5.124812481248125096e+01	8.874513667090798419e-02
5.124872487248725150e+01	8.370975784135235853e-02
5.124932493249325205e+01	7.893340792235409298e-02
5.124992499249925260e+01	7.440379365595654881e-02
5.125052505250525314e+01	7.010917591027425455e-02
5.125112511251125369e+01	6.603834612630567202e-02
5.125172517251725424e+01	6.218060359434614964e-02
5.125232523252325478e+01	5.852573354299604735e-02
5.125292529252925533e+01	5.506398602387251734e-02
5.125352535253525588e+01	5.178605557522420605e-02
5.125412541254125642e+01	4.868306164772377015e-02
5.125472547254725697e+01	4.574652977575879853e-02
5.125532553255325752e+01	4.296837347757188202e-02
5.125592559255925806e+01	4.034087686759938590e-02
5.125652565256525861e+01	3.785667796433492965e-02
5.125712571257125916e+01	3.550875267699798304e-02
5.125772577257725970e+01	3.329039945421808505e-02
5.125832583258326025e+01	3.119522457785547584e-02
5.125892589258926080e+01	2.921712808497342606e-02
5.125952595259526134e+01	2.735029030085526017e-02
5.126012601260126189e+01	2.558915896583003821e-02
5.126072607260726244e+01	2.392843693853248868e-02
5.126132613261326298e+01	2.236307045808471478e-02
5.126192619261926353e+01	2.088823794755163138e-02
5.126252625262526408e+01	1.949933934089504578e-02
5.126312631263126462e+01	1.819198591553632116e-02
5.126372637263726517e+01	1.696199061254152068e-02
5.126432643264326572e+01	1.580535882636866993e-02
5.126492649264926627e+01	1.471827964607051037e-02
5.126552655265526681e+01	1.369711752983020572e-02
5.126612661266126736e+01	1.273840439472842014e-02
5.126672667266726791e+01	1.183883210369825363e-02
5.126732673267326845e+01	1.099524533172569103e-02
5.126792679267926900e+01	1.020463479349744025e-02
5.126852685268526955e+01	9.464130814888994242e-03
5.126912691269127009e+01	8.770997230922911864e-03
5.126972697269727064e+01	8.122625593112940343e-03
5.127032703270327119e+01	7.516527438864993235e-03
5.127092709270927173e+01	6.950334002844428538e-03
5.127152715271527228e+01	6.421788472477573881e-03
5.127212721272127283e+01	5.928741280254280245e-03
5.127272727272727337e+01	5.469145624467036150e-03
5.127332733273327392e+01	5.041053204130070686e-03
5.127392739273927447e+01	4.642610154384128884e-03
5.127452745274527501e+01	4.272053169287082230e-03
5.127512751275127556e+01	3.927705799511614117e-03
5.127572757275727611e+01	3.607974913115714020e-03
5.127632763276327665e+01	3.311347308213307382e-03
5.127692769276927720e+01	3.036386467047020275e-03
5.127752775277527775e+01	2.781729441647239759e-03
5.127812781278127829e+01	2.546083861946284513e-03
5.127872787278727884e+01	2.328225057898722448e-03
5.127932793279327939e+01	2.126993287833767003e-03
5.127992799279927993e+01	1.941291065928503479e-03
5.128052805280528048e+01	1.770080582337178743e-03
5.128112811281128103e+01	1.612381210137826598e-03
5.128172817281728157e+01	1.467267093859163027e-03
5.128232823282328212e+01	1.333864814925072662e-03
5.128292829282928267e+01	1.211351129897646293e-03
5.128352835283528321e+01	1.098950777910641949e-03
5.128412841284128376e+01	9.959343541610700141e-04
5.128472847284728431e+01	9.016162467659668677e-04
5.128532853285328486e+01	8.153526346931572796e-04
5.128592859285928540e+01	7.365395448382635116e-04
5.128652865286528595e+01	6.646109666452166111e-04
5.128712871287128650e+01	5.990370229542864387e-04
5.128772877287728704e+01	5.393221960107387383e-04
5.128832883288328759e+01	4.850058383561410688e-04
5.128892889288928814e+01	4.356555716432172071e-04
5.128952895289528868e+01	3.908684547234971907e-04
5.129012901290128923e+01	3.502694124381892904e-04
5.129072907290728978e+01	3.135097181637833889e-04
5.129132913291329032e+01	2.802655296564428647e-04
5.129192919291929087e+01	2.502364777860937640e-04
5.129252925292529142e+01	2.231443077737251153e-04
5.129312931293129196e+01	1.987315725464545340e-04
5.129372937293729251e+01	1.767603778070579181e-04
5.129432943294329306e+01	1.570111783805849392e-04
5.129492949294929360e+01	1.392816253529961356e-04
5.129552955295529415e+01	1.233854634580082703e-04
5.129612961296129470e+01	1.091514781009668558e-04
5.129672967296729524e+01	9.642249133486705827e-05
5.129732973297329579e+01	8.505440602581919708e-05
5.129792979297929634e+01	7.491529736527066901e-05
5.129852985298529688e+01	6.588455080600702767e-05
5.129912991299129743e+01	5.785204541999854674e-05
5.129972997299729798e+01	5.071738159999582680e-05
5.130033003300329852e+01	4.438915195468143391e-05
5.130093009300929907e+01	3.878425418023205828e-05
5.130153015301529962e+01	3.382724463023127365e-05
5.130213021302130016e+01	2.944973125171327738e-05
5.130273027302730071e+01	2.558980450825102841e-05
5.130333033303330126e+01	2.219150487180841379e-05
5.130393039303930180e+01	1.920432543378279431e-05
5.130453045304530235e+01	1.658274816235498015e-05
5.130513051305130290e+01	1.428581231790335321e-05
5.130573057305730345e+01	1.227671353066966454e-05
5.130633063306330399e+01	1.052466262562343960e-05
5.130693069306930454e+01	8.999606405963539397e-06
5.130753075307530509e+01	7.674690832624449805e-06
5.130813081308130563e+01	6.525956978108163006e-06
5.130873087308730618e+01	5.532061724225210397e-06
5.130933093309330673e+01	4.674021637770988112e-06
5.130993099309930727e+01	3.934978512131358290e-06
5.131053105310530782e+01	3.299985119312221930e-06
5.131113111311130837e+01	2.755809775442536952e-06
5.131173117311730891e+01	2.290758382936038918e-06
5.131233123312330946e+01	1.894512673752304750e-06
5.131293129312931001e+01	1.557983440128996993e-06
5.131353135313531055e+01	1.273177601342755378e-06
5.131413141314131110e+01	1.033078017101031433e-06
5.131473147314731875e+01	8.315350197051517295e-07
5.131533153315331219e+01	6.631686978217842848e-07
5.131593159315931985e+01	5.232810242541839136e-07
5.131653165316531329e+01	4.077769782488046112e-07
5.131713171317132094e+01	3.130938693735944815e-07
5.131773177317731438e+01	2.361381246620904962e-07
5.131833183318332203e+01	1.742288533657461142e-07
5.131893189318931547e+01	1.250475541611565871e-07
5.131953195319532313e+01	8.659337791466494571e-08
5.132013201320132367e+01	5.714340503848551531e-08
5.132073207320732422e+01	3.521744003074867069e-08
5.132133213321332477e+01	1.954686695192171199e-08
5.132193219321932531e+01	9.047148349221211129e-09
5.132253225322532586e+01	2.793586516061941452e-09
5.132313231323132641e+01	-0.000000000000000000e+00
5.132373237323732695e+01	-0.000000000000000000e+00
5.132433243324332750e+01	-0.000000000000000000e+00
5.132493249324932805e+01	-0.000000000000000000e+00
5.132553255325532859e+01	-0.000000000000000000e+00
5.132613261326132914e+01	-0.000000000000000000e+00
5.132673267326732969e+01	-0.000000000000000000e+00
5.132733273327333023e+01	-0.000000000000000000e+00
5.132793279327933078e+01	-0.000000000000000000e+00
5.132853285328533133e+01	-0.000000000000000000e+00
5.132913291329133187e+01	-0.000000000000000000e+00
5.132973297329733242e+01	-0.000000000000000000e+00
5.133033303330333297e+01	-0.000000000000000000e+00
5.133093309330933351e+01	-0.000000000000000000e+00
5.133153315331533406e+01	-0.000000000000000000e+00
5.133213321332133461e+01	-0.000000000000000000e+00
5.133273327332733516e+01	-0.000000000000000000e+00
5.133333333333333570e+01	-0.000000000000000000e+00
5.133393339333933625e+01	-0.000000000000000000e+00
5.133453345334533680e+01	-0.000000000000000000e+00
5.133513351335133734e+01	-0.000000000000000000e+00
5.133573357335733789e+01	-0.000000000000000000e+00
5.133633363336333844e+01	-0.000000000000000000e+00
5.133693369336933898e+01	-0.000000000000000000e+00
5.133753375337533953e+01	-0.000000000000000000e+00
5.133813381338134008e+01	-0.000000000000000000e+00
5.133873387338734062e+01	-0.000000000000000000e+00
5.133933393339334117e+01	-0.000000000000000000e+00
5.133993399339934172e+01	-0.000000000000000000e+00
5.134053405340534226e+01	-0.000000000000000000e+00
5.134113411341134281e+01	-0.000000000000000000e+00
5.134173417341734336e+01	-0.000000000000000000e+00
5.134233423342334390e+01	-0.000000000000000000e+00
5.134293429342934445e+01	-0.000000000000000000e+00
5.134353435343534500e+01	-0.000000000000000000e+00
5.134413441344134554e+01	-0.000000000000000000e+00
5.134473447344734609e+01	-0.000000000000000000e+00
5.134533453345334664e+01	-0.000000000000000000e+00
5.134593459345934718e+01	-0.000000000000000000e+00
5.134653465346534773e+01	-0.000000000000000000e+00
5.134713471347134828e+01	-0.000000000000000000e+00
5.134773477347734882e+01	-0.000000000000000000e+00
5.134833483348334937e+01	-0.000000000000000000e+00
5.134893489348934992e+01	-0.000000000000000000e+00
5.134953495349535046e+01	-0.000000000000000000e+00
5.135013501350135101e+01	-0.000000000000000000e+00
5.135073507350735156e+01	-0.000000000000000000e+00
5.135133513351335210e+01	-0.000000000000000000e+00
5.135193519351935265e+01	-0.000000000000000000e+00
5.135253525352535320e+01	-0.000000000000000000e+00
5.135313531353135375e+01	-0.000000000000000000e+00
5.135373537353735429e+01	-0.000000000000000000e+00
5.135433543354335484e+01	-0.000000000000000000e+00
5.135493549354935539e+01	-0.000000000000000000e+00
5.135553555355535593e+01	-0.000000000000000000e+00
5.135613561356135648e+01	-0.000000000000000000e+00
5.135673567356735703e+01	-0.000000000000000000e+00
5.135733573357335757e+01	-0.000000000000000000e+00
5.135793579357935812e+01	-0.000000000000000000e+00
5.135853585358535867e+01	-0.000000000000000000e+00
5.135913591359135921e+01	-0.000000000000000000e+00
5.135973597359735976e+01	-0.000000000000000000e+00
5.136033603360336031e+01	-0.000000000000000000e+00
5.136093609360936085e+01	-0.000000000000000000e+00
5.136153615361536140e+01	-0.000000000000000000e+00
5.136213621362136195e+01	-0.000000000000000000e+00
5.136273627362736249e+01	-0.000000000000000000e+00
5.136333633363336304e+01	-0.000000000000000000e+00
5.136393639363936359e+01	-0.000000000000000000e+00
5.136453645364536413e+01	-0.000000000000000000e+00
5.136513651365136468e+01	-0.000000000000000000e+00
5.136573657365736523e+01	-0.000000000000000000e+00
5.136633663366336577e+01	-0.000000000000000000e+00
5.136693669366936632e+01	-0.000000000000000000e+00
5.136753675367536687e+01	-0.000000000000000000e+00
5.136813681368136741e+01	-0.000000000000000000e+00
5.136873687368736796e+01	-0.000000000000000000e+00
5.136933693369336851e+01	-0.000000000000000000e+00
5.136993699369936905e+01	-0.000000000000000000e+00
5.137053705370536960e+01	-0.000000000000000000e+00
5.137113711371137015e+01	-0.000000000000000000e+00
5.137173717371737069e+01	-0.000000000000000000e+00
5.137233723372337124e+01	-0.000000000000000000e+00
5.137293729372937179e+01	-0.000000000000000000e+00
5.137353735373537233e+01	-0.000000000000000000e+00
5.137413741374137288e+01	-0.000000000000000000e+00
5.137473747374737343e+01	-0.000000000000000000e+00
5.137533753375337398e+01	-0.000000000000000000e+00
5.137593759375937452e+01	-0.000000000000000000e+00
5.137653765376537507e+01	-0.000000000000000000e+00
5.137713771377137562e+01	-0.000000000000000000e+00
5.137773777377737616e+01	-0.000000000000000000e+00
5.137833783378337671e+01	-0.000000000000000000e+00
5.137893789378937726e+01	-0.000000000000000000e+00
5.137953795379537780e+01	-0.000000000000000000e+00
5.138013801380137835e+01	-0.000000000000000000e+00
5.138073807380737890e+01	-0.000000000000000000e+00
5.138133813381337944e+01	-0.000000000000000000e+00
5.138193819381937999e+01	-0.000000000000000000e+00
5.138253825382538054e+01	-0.000000000000000000e+00
5.138313831383138108e+01	-0.000000000000000000e+00
5.138373837383738163e+01	-0.000000000000000000e+00
5.138433843384338218e+01	-0.000000000000000000e+00
5.138493849384938272e+01	-0.000000000000000000e+00
5.138553855385538327e+01	-0.000000000000000000e+00
5.138613861386138382e+01	-0.000000000000000000e+00
5.138673867386738436e+01	-0.000000000000000000e+00
5.138733873387338491e+01	-0.000000000000000000e+00
5.138793879387938546e+01	-0.000000000000000000e+00
5.138853885388538600e+01	-0.000000000000000000e+00
5.138913891389138655e+01	-0.000000000000000000e+00
5.138973897389738710e+01	-0.000000000000000000e+00
5.139033903390338764e+01	-0.000000000000000000e+00
5.139093909390938819e+01	-0.000000000000000000e+00
5.139153915391538874e+01	-0.000000000000000000e+00
5.139213921392138928e+01	-0.000000000000000000e+00
5.139273927392738983e+01	-0.000000000000000000e+00
5.139333933393339038e+01	-0.000000000000000000e+00
5.139393939393939092e+01	-0.000000000000000000e+00
5.139453945394539858e+01	-0.000000000000000000e+00
5.139513951395139202e+01	-0.000000000000000000e+00
5.139573957395739967e+01	-0.000000000000000000e+00
5.139633963396339311e+01	-0.000000000000000000e+00
5.139693969396940076e+01	-0.000000000000000000e+00
5.139753975397539421e+01	-0.000000000000000000e+00
5.139813981398140186e+01	-0.000000000000000000e+00
5.139873987398739530e+01	-0.000000000000000000e+00
5.139933993399340295e+01	-0.000000000000000000e+00
5.139993999399940350e+01	-0.000000000000000000e+00
5.140054005400540404e+01	-0.000000000000000000e+00
5.140114011401140459e+01	-0.000000000000000000e+00
5.140174017401740514e+01	-0.000000000000000000e+00
5.140234023402340569e+01	-0.000000000000000000e+00
5.140294029402940623e+01	-0.000000000000000000e+00
5.140354035403540678e+01	-0.000000000000000000e+00
5.140414041404140733e+01	-0.000000000000000000e+00
5.140474047404740787e+01	-0.000000000000000000e+00
5.140534053405340842e+01	-0.000000000000000000e+00
5.140594059405940897e+01	-0.000000000000000000e+00
5.140654065406540951e+01	-0.000000000000000000e+00
5.140714071407141006e+01	-0.000000000000000000e+00
5.140774077407741061e+01	-0.000000000000000000e+00
5.140834083408341115e+01	-0.000000000000000000e+00
5.140894089408941170e+01	-0.000000000000000000e+00
5.140954095409541225e+01	-0.000000000000000000e+00
5.141014101410141279e+01	-0.000000000000000000e+00
5.141074107410741334e+01	-0.000000000000000000e+00
5.141134113411341389e+01	-0.000000000000000000e+00
5.141194119411941443e+01	-0.000000000000000000e+00
5.141254125412541498e+01	-0.000000000000000000e+00
5.141314131413141553e+01	-0.000000000000000000e+00
5.141374137413741607e+01	-0.000000000000000000e+00
5.141434143414341662e+01	-0.000000000000000000e+00
5.141494149414941717e+01	-0.000000000000000000e+00
5.141554155415541771e+01	-0.000000000000000000e+00
5.141614161416141826e+01	-0.000000000000000000e+00
5.141674167416741881e+01	-0.000000000000000000e+00
5.141734173417341935e+01	-0.000000000000000000e+00
5.141794179417941990e+01	-0.000000000000000000e+00
5.141854185418542045e+01	-0.000000000000000000e+00
5.141914191419142099e+01	-0.000000000000000000e+00
5.141974197419742154e+01	-0.000000000000000000e+00
5.142034203420342209e+01	-0.000000000000000000e+00
5.142094209420942263e+01	-0.000000000000000000e+00
5.142154215421542318e+01	-0.000000000000000000e+00
5.142214221422142373e+01	-0.000000000000000000e+00
5.142274227422742428e+01	-0.000000000000000000e+00
5.142334233423342482e+01	-0.000000000000000000e+00
5.142394239423942537e+01	-0.000000000000000000e+00
5.142454245424542592e+01	-0.000000000000000000e+00
5.142514251425142646e+01	-0.000000000000000000e+00
5.142574257425742701e+01	-0.000000000000000000e+00
5.142634263426342756e+01	-0.000000000000000000e+00
5.142694269426942810e+01	-0.000000000000000000e+00
5.142754275427542865e+01	-0.000000000000000000e+00
5.142814281428142920e+01	-0.000000000000000000e+00
5.142874287428742974e+01	-0.000000000000000000e+00
5.142934293429343029e+01	-0.000000000000000000e+00
5.142994299429943084e+01	-0.000000000000000000e+00
5.143054305430543138e+01	-0.000000000000000000e+00
5.143114311431143193e+01	-0.000000000000000000e+00
5.143174317431743248e+01	-0.000000000000000000e+00
5.143234323432343302e+01	-0.000000000000000000e+00
5.143294329432943357e+01	-0.000000000000000000e+00
5.143354335433543412e+01	-0.000000000000000000e+00
5.143414341434143466e+01	-0.000000000000000000e+00
5.143474347434743521e+01	-0.000000000000000000e+00
5.143534353435343576e+01	-0.000000000000000000e+00
5.143594359435943630e+01	-0.000000000000000000e+00
5.143654365436543685e+01	-0.000000000000000000e+00
5.143714371437143740e+01	-0.000000000000000000e+00
5.143774377437743794e+01	-0.000000000000000000e+00
5.143834383438343849e+01	-0.000000000000000000e+00
5.143894389438943904e+01	-0.000000000000000000e+00
5.143954395439543958e+01	-0.000000000000000000e+00
5.144014401440144013e+01	-0.000000000000000000e+00
5.144074407440744068e+01	-0.000000000000000000e+00
5.144134413441344122e+01	-0.000000000000000000e+00
5.144194419441944177e+01	-0.000000000000000000e+00
5.144254425442544232e+01	-0.000000000000000000e+00
5.144314431443144287e+01	-0.000000000000000000e+00
5.144374437443744341e+01	-0.000000000000000000e+00
5.144434443444344396e+01	-0.000000000000000000e+00
5.144494449444944451e+01	-0.000000000000000000e+00
5.144554455445544505e+01	-0.000000000000000000e+00
5.144614461446144560e+01	-0.000000000000000000e+00
5.144674467446744615e+01	-0.000000000000000000e+00
5.144734473447344669e+01	-0.000000000000000000e+00
5.144794479447944724e+01	-0.000000000000000000e+00
5.144854485448544779e+01	-0.000000000000000000e+00
5.144914491449144833e+01	-0.000000000000000000e+00
5.144974497449744888e+01	-0.000000000000000000e+00
5.145034503450344943e+01	-0.000000000000000000e+00
5.145094509450944997e+01	-0.000000000000000000e+00
5.145154515451545052e+01	-0.000000000000000000e+00
5.145214521452145107e+01	-0.000000000000000000e+00
5.145274527452745161e+01	-0.000000000000000000e+00
5.145334533453345216e+01	-0.000000000000000000e+00
5.145394539453945271e+01	-0.000000000000000000e+00
5.145454545454545325e+01	-0.000000000000000000e+00
5.145514551455145380e+01	-0.000000000000000000e+00
5.145574557455745435e+01	-0.000000000000000000e+00
5.145634563456345489e+01	-0.000000000000000000e+00
5.145694569456945544e+01	-0.000000000000000000e+00
5.145754575457545599e+01	-0.000000000000000000e+00
5.145814581458145653e+01	-0.000000000000000000e+00
5.145874587458745708e+01	-0.000000000000000000e+00
5.145934593459345763e+01	-0.000000000000000000e+00
5.145994599459945817e+01	-0.000000000000000000e+00
5.146054605460545872e+01	-0.000000000000000000e+00
5.146114611461145927e+01	-0.000000000000000000e+00
5.146174617461745981e+01	-0.000000000000000000e+00
5.146234623462346036e+01	-0.000000000000000000e+00
5.146294629462946091e+01	-0.000000000000000000e+00
5.146354635463546146e+01	-0.000000000000000000e+00
5.146414641464146200e+01	-0.000000000000000000e+00
5.146474647464746255e+01	-0.000000000000000000e+00
5.146534653465346310e+01	-0.000000000000000000e+00
5.146594659465946364e+01	-0.000000000000000000e+00
5.146654665466546419e+01	-0.000000000000000000e+00
5.146714671467146474e+01	-0.000000000000000000e+00
5.146774677467746528e+01	-0.000000000000000000e+00
5.146834683468346583e+01	-0.000000000000000000e+00
5.146894689468946638e+01	-0.000000000000000000e+00
5.146954695469546692e+01	-0.000000000000000000e+00
5.147014701470146747e+01	-0.000000000000000000e+00
5.147074707470746802e+01	-0.000000000000000000e+00
5.147134713471346856e+01	-0.000000000000000000e+00
5.147194719471946911e+01	-0.000000000000000000e+00
5.147254725472546966e+01	-0.000000000000000000e+00
5.147314731473147020e+01	-0.000000000000000000e+00
5.147374737473747075e+01	-0.000000000000000000e+00
5.147434743474347130e+01	-0.000000000000000000e+00
5.147494749474947184e+01	-0.000000000000000000e+00
5.147554755475547950e+01	-0.000000000000000000e+00
5.147614761476147294e+01	-0.000000000000000000e+00
5.147674767476748059e+01	-0.000000000000000000e+00
5.147734773477347403e+01	-0.000000000000000000e+00
5.147794779477948168e+01	-0.000000000000000000e+00
5.147854785478547512e+01	-0.000000000000000000e+00
5.147914791479148278e+01	-0.000000000000000000e+00
5.147974797479748332e+01	-0.000000000000000000e+00
5.148034803480348387e+01	-0.000000000000000000e+00
5.148094809480948442e+01	-0.000000000000000000e+00
5.148154815481548496e+01	-0.000000000000000000e+00
5.148214821482148551e+01	-0.000000000000000000e+00
5.148274827482748606e+01	-0.000000000000000000e+00
5.148334833483348660e+01	-0.000000000000000000e+00
5.148394839483948715e+01	-0.000000000000000000e+00
5.148454845484548770e+01	-0.000000000000000000e+00
5.148514851485148824e+01	-0.000000000000000000e+00
5.148574857485748879e+01	-0.000000000000000000e+00
5.148634863486348934e+01	-0.000000000000000000e+00
5.148694869486948988e+01	-0.000000000000000000e+00
5.148754875487549043e+01	-0.000000000000000000e+00
5.148814881488149098e+01	-0.000000000000000000e+00
5.148874887488749152e+01	-0.000000000000000000e+00
5.148934893489349207e+01	-0.000000000000000000e+00
5.148994899489949262e+01	-0.000000000000000000e+00
5.149054905490549316e+01	-0.000000000000000000e+00
5.149114911491149371e+01	-0.000000000000000000e+00
5.149174917491749426e+01	-0.000000000000000000e+00
5.149234923492349481e+01	-0.000000000000000000e+00
5.149294929492949535e+01	-0.000000000000000000e+00
5.149354935493549590e+01	-0.000000000000000000e+00
5.149414941494149645e+01	-0.000000000000000000e+00
5.149474947494749699e+01	-0.000000000000000000e+00
5.149534953495349754e+01	-0.000000000000000000e+00
5.149594959495949809e+01	-0.000000000000000000e+00
5.149654965496549863e+01	-0.000000000000000000e+00
5.149714971497149918e+01	-0.000000000000000000e+00
5.149774977497749973e+01	-0.000000000000000000e+00
5.149834983498350027e+01	-0.000000000000000000e+00
5.149894989498950082e+01	-0.000000000000000000e+00
5.149954995499550137e+01	-0.000000000000000000e+00
5.150015001500150191e+01	-0.000000000000000000e+00
5.150075007500750246e+01	-0.000000000000000000e+00
5.150135013501350301e+01	-0.000000000000000000e+00
5.150195019501950355e+01	-0.000000000000000000e+00
5.150255025502550410e+01	-0.000000000000000000e+00
5.150315031503150465e+01	-0.000000000000000000e+00
5.150375037503750519e+01	-0.000000000000000000e+00
5.150435043504350574e+01	-0.000000000000000000e+00
5.150495049504950629e+01	-0.000000000000000000e+00
5.150555055505550683e+01	-0.000000000000000000e+00
5.150615061506150738e+01	-0.000000000000000000e+00
5.150675067506750793e+01	-0.000000000000000000e+00
5.150735073507350847e+01	-0.000000000000000000e+00
5.150795079507950902e+01	-0.000000000000000000e+00
5.150855085508550957e+01	-0.000000000000000000e+00
5.150915091509151011e+01	-0.000000000000000000e+00
5.150975097509751066e+01	-0.000000000000000000e+00
5.151035103510351121e+01	-0.000000000000000000e+00
5.151095109510951175e+01	-0.000000000000000000e+00
5.151155115511551230e+01	-0.000000000000000000e+00
5.151215121512151285e+01	-0.000000000000000000e+00
5.151275127512751340e+01	-0.000000000000000000e+00
5.151335133513351394e+01	-0.000000000000000000e+00
5.151395139513951449e+01	-0.000000000000000000e+00
5.151455145514551504e+01	-0.000000000000000000e+00
5.151515151515151558e+01	-0.000000000000000000e+00
5.151575157515751613e+01	-0.000000000000000000e+00
5.151635163516351668e+01	-0.000000000000000000e+00
5.151695169516951722e+01	-0.000000000000000000e+00
5.151755175517551777e+01	-0.000000000000000000e+00
5.151815181518151832e+01	-0.000000000000000000e+00
5.151875187518751886e+01	-0.000000000000000000e+00
5.151935193519351941e+01	-0.000000000000000000e+00
5.151995199519951996e+01	-0.000000000000000000e+00
5.152055205520552050e+01	-0.000000000000000000e+00
5.152115211521152105e+01	-0.000000000000000000e+00
5.152175217521752160e+01	-0.000000000000000000e+00
5.152235223522352214e+01	-0.000000000000000000e+00
5.152295229522952269e+01	-0.000000000000000000e+00
5.152355235523552324e+01	-0.000000000000000000e+00
5.152415241524152378e+01	-0.000000000000000000e+00
5.152475247524752433e+01	-0.000000000000000000e+00
5.152535253525352488e+01	-0.000000000000000000e+00
5.152595259525952542e+01	-0.000000000000000000e+00
5.152655265526552597e+01	-0.000000000000000000e+00
5.152715271527152652e+01	-0.000000000000000000e+00
5.152775277527752706e+01	-0.000000000000000000e+00
5.152835283528352761e+01	-0.000000000000000000e+00
5.152895289528952816e+01	-0.000000000000000000e+00
5.152955295529552870e+01	-0.000000000000000000e+00
5.153015301530152925e+01	-0.000000000000000000e+00
5.153075307530752980e+01	-0.000000000000000000e+00
5.153135313531353034e+01	-0.000000000000000000e+00
5.153195319531953089e+01	-0.000000000000000000e+00
5.153255325532553144e+01	-0.000000000000000000e+00
5.153315331533153199e+01	-0.000000000000000000e+00
5.153375337533753253e+01	-0.000000000000000000e+00
5.153435343534353308e+01	-0.000000000000000000e+00
5.153495349534953363e+01	-0.000000000000000000e+00
5.153555355535553417e+01	-0.000000000000000000e+00
5.153615361536153472e+01	-0.000000000000000000e+00
5.153675367536753527e+01	-0.000000000000000000e+00
5.153735373537353581e+01	-0.000000000000000000e+00
5.153795379537953636e+01	-0.000000000000000000e+00
5.153855385538553691e+01	-0.000000000000000000e+00
5.153915391539153745e+01	-0.000000000000000000e+00
5.153975397539753800e+01	-0.000000000000000000e+00
5.154035403540353855e+01	-0.000000000000000000e+00
5.154095409540953909e+01	-0.000000000000000000e+00
5.154155415541553964e+01	-0.000000000000000000e+00
5.154215421542154019e+01	-0.000000000000000000e+00
5.154275427542754073e+01	-0.000000000000000000e+00
5.154335433543354128e+01	-0.000000000000000000e+00
5.154395439543954183e+01	-0.000000000000000000e+00
5.154455445544554237e+01	-0.000000000000000000e+00
5.154515451545154292e+01	-0.000000000000000000e+00
5.154575457545754347e+01	-0.000000000000000000e+00
5.154635463546354401e+01	-0.000000000000000000e+00
5.154695469546954456e+01	-0.000000000000000000e+00
5.154755475547554511e+01	-0.000000000000000000e+00
5.154815481548154565e+01	-0.000000000000000000e+00
5.154875487548754620e+01	-0.000000000000000000e+00
5.154935493549354675e+01	-0.000000000000000000e+00
5.154995499549954729e+01	-0.000000000000000000e+00
5.155055505550554784e+01	-0.000000000000000000e+00
5.155115511551154839e+01	-0.000000000000000000e+00
5.155175517551754893e+01	-0.000000000000000000e+00
5.155235523552354948e+01	-0.000000000000000000e+00
5.155295529552955003e+01	-0.000000000000000000e+00
5.155355535553555058e+01	-0.000000000000000000e+00
5.155415541554155112e+01	-0.000000000000000000e+00
5.155475547554755167e+01	-0.000000000000000000e+00
5.155535553555355932e+01	-0.000000000000000000e+00
5.155595559555955276e+01	-0.000000000000000000e+00
5.155655565556556041e+01	-0.000000000000000000e+00
5.155715571557155386e+01	-0.000000000000000000e+00
5.155775577557756151e+01	-0.000000000000000000e+00
5.155835583558355495e+01	-0.000000000000000000e+00
5.155895589558956260e+01	-0.000000000000000000e+00
5.155955595559556315e+01	-0.000000000000000000e+00
5.156015601560156369e+01	-0.000000000000000000e+00
5.156075607560756424e+01	-0.000000000000000000e+00
5.156135613561356479e+01	-0.000000000000000000e+00
5.156195619561956534e+01	-0.000000000000000000e+00
5.156255625562556588e+01	-0.000000000000000000e+00
5.156315631563156643e+01	-0.000000000000000000e+00
5.156375637563756698e+01	-0.000000000000000000e+00
5.156435643564356752e+01	-0.000000000000000000e+00
5.156495649564956807e+01	-0.000000000000000000e+00
5.156555655565556862e+01	-0.000000000000000000e+00
5.156615661566156916e+01	-0.000000000000000000e+00
5.156675667566756971e+01	-0.000000000000000000e+00
5.156735673567357026e+01	-0.000000000000000000e+00
5.156795679567957080e+01	-0.000000000000000000e+00
5.156855685568557135e+01	-0.000000000000000000e+00
5.156915691569157190e+01	-0.000000000000000000e+00
5.156975697569757244e+01	-0.000000000000000000e+00
5.157035703570357299e+01	-0.000000000000000000e+00
5.157095709570957354e+01	-0.000000000000000000e+00
5.157155715571557408e+01	-0.000000000000000000e+00
5.157215721572157463e+01	-0.000000000000000000e+00
5.157275727572757518e+01	-0.000000000000000000e+00
5.157335733573357572e+01	-0.000000000000000000e+00
5.157395739573957627e+01	-0.000000000000000000e+00
5.157455745574557682e+01	-0.000000000000000000e+00
5.157515751575157736e+01	-0.000000000000000000e+00
5.157575757575757791e+01	-0.000000000000000000e+00
5.157635763576357846e+01	-0.000000000000000000e+00
5.157695769576957900e+01	-0.000000000000000000e+00
5.157755775577557955e+01	-0.000000000000000000e+00
5.157815781578158010e+01	-0.000000000000000000e+00
5.157875787578758064e+01	-0.000000000000000000e+00
5.157935793579358119e+01	-0.000000000000000000e+00
5.157995799579958174e+01	-0.000000000000000000e+00
5.158055805580558228e+01	-0.000000000000000000e+00
5.158115811581158283e+01	-0.000000000000000000e+00
5.158175817581758338e+01	-0.000000000000000000e+00
5.158235823582358393e+01	-0.000000000000000000e+00
5.158295829582958447e+01	-0.000000000000000000e+00
5.158355835583558502e+01	-0.000000000000000000e+00
5.158415841584158557e+01	-0.000000000000000000e+00
5.158475847584758611e+01	-0.000000000000000000e+00
5.158535853585358666e+01	-0.000000000000000000e+00
5.158595859585958721e+01	-0.000000000000000000e+00
5.158655865586558775e+01	-0.000000000000000000e+00
5.158715871587158830e+01	-0.000000000000000000e+00
5.158775877587758885e+01	-0.000000000000000000e+00
5.158835883588358939e+01	-0.000000000000000000e+00
5.158895889588958994e+01	-0.000000000000000000e+00
5.158955895589559049e+01	-0.000000000000000000e+00
5.159015901590159103e+01	-0.000000000000000000e+00
5.159075907590759158e+01	-0.000000000000000000e+00
5.159135913591359213e+01	-0.000000000000000000e+00
5.159195919591959267e+01	-0.000000000000000000e+00
5.159255925592559322e+01	-0.000000000000000000e+00
5.159315931593159377e+01	-0.000000000000000000e+00
5.159375937593759431e+01	-0.000000000000000000e+00
5.159435943594359486e+01	-0.000000000000000000e+00
5.159495949594959541e+01	-0.000000000000000000e+00
5.159555955595559595e+01	-0.000000000000000000e+00
5.159615961596159650e+01	-0.000000000000000000e+00
5.159675967596759705e+01	-0.000000000000000000e+00
5.159735973597359759e+01	-0.000000000000000000e+00
5.159795979597959814e+01	-0.000000000000000000e+00
5.159855985598559869e+01	-0.000000000000000000e+00
5.159915991599159923e+01	-0.000000000000000000e+00
5.159975997599759978e+01	-0.000000000000000000e+00
5.160036003600360033e+01	-0.000000000000000000e+00
5.160096009600960087e+01	-0.000000000000000000e+00
5.160156015601560142e+01	-0.000000000000000000e+00
5.160216021602160197e+01	-0.000000000000000000e+00
5.160276027602760252e+01	-0.000000000000000000e+00
5.160336033603360306e+01	-0.000000000000000000e+00
5.160396039603960361e+01	-0.000000000000000000e+00
5.160456045604560416e+01	-0.000000000000000000e+00
5.160516051605160470e+01	-0.000000000000000000e+00
5.160576057605760525e+01	-0.000000000000000000e+00
5.160636063606360580e+01	-0.000000000000000000e+00
5.160696069606960634e+01	-0.000000000000000000e+00
5.160756075607560689e+01	-0.000000000000000000e+00
5.160816081608160744e+01	-0.000000000000000000e+00
5.160876087608760798e+01	-0.000000000000000000e+00
5.160936093609360853e+01	-0.000000000000000000e+00
5.160996099609960908e+01	-0.000000000000000000e+00
5.161056105610560962e+01	-0.000000000000000000e+00
5.161116111611161017e+01	-0.000000000000000000e+00
5.161176117611761072e+01	-0.000000000000000000e+00
5.161236123612361126e+01	-0.000000000000000000e+00
5.161296129612961181e+01	-0.000000000000000000e+00
5.161356135613561236e+01	-0.000000000000000000e+00
5.161416141614161290e+01	-0.000000000000000000e+00
5.161476147614761345e+01	-0.000000000000000000e+00
5.161536153615361400e+01	-0.000000000000000000e+00
5.161596159615961454e+01	-0.000000000000000000e+00
5.161656165616561509e+01	-0.000000000000000000e+00
5.161716171617161564e+01	-0.000000000000000000e+00
5.161776177617761618e+01	-0.000000000000000000e+00
5.161836183618361673e+01	-0.000000000000000000e+00
5.161896189618961728e+01	-0.000000000000000000e+00
5.161956195619561782e+01	-0.000000000000000000e+00
5.162016201620161837e+01	-0.000000000000000000e+00
5.162076207620761892e+01	-0.000000000000000000e+00
5.162136213621361946e+01	-0.000000000000000000e+00
5.162196219621962001e+01	-0.000000000000000000e+00
5.162256225622562056e+01	-0.000000000000000000e+00
5.162316231623162111e+01	-0.000000000000000000e+00
5.162376237623762165e+01	-0.000000000000000000e+00
5.162436243624362220e+01	-0.000000000000000000e+00
5.162496249624962275e+01	-0.000000000000000000e+00
5.162556255625562329e+01	-0.000000000000000000e+00
5.162616261626162384e+01	-0.000000000000000000e+00
5.162676267626762439e+01	-0.000000000000000000e+00
5.162736273627362493e+01	-0.000000000000000000e+00
5.162796279627962548e+01	-0.000000000000000000e+00
5.162856285628562603e+01	-0.000000000000000000e+00
5.162916291629162657e+01	-0.000000000000000000e+00
5.162976297629762712e+01	-0.000000000000000000e+00
5.163036303630362767e+01	-0.000000000000000000e+00
5.163096309630962821e+01	-0.000000000000000000e+00
5.163156315631562876e+01	-0.000000000000000000e+00
5.163216321632162931e+01	-0.000000000000000000e+00
5.163276327632762985e+01	-0.000000000000000000e+00
5.163336333633363040e+01	-0.000000000000000000e+00
5.163396339633963095e+01	-0.000000000000000000e+00
5.163456345634563149e+01	-0.000000000000000000e+00
5.163516351635163915e+01	-0.000000000000000000e+00
5.163576357635763259e+01	-0.000000000000000000e+00
5.163636363636364024e+01	-0.000000000000000000e+00
5.163696369636963368e+01	-0.000000000000000000e+00
5.163756375637564133e+01	-0.000000000000000000e+00
5.163816381638163477e+01	-0.000000000000000000e+00
5.163876387638764243e+01	-0.000000000000000000e+00
5.163936393639364297e+01	-0.000000000000000000e+00
5.163996399639964352e+01	-0.000000000000000000e+00
5.164056405640564407e+01	-0.000000000000000000e+00
5.164116411641164461e+01	-0.000000000000000000e+00
5.164176417641764516e+01	-0.000000000000000000e+00
5.164236423642364571e+01	-0.000000000000000000e+00
5.164296429642964625e+01	-0.000000000000000000e+00
5.164356435643564680e+01	-0.000000000000000000e+00
5.164416441644164735e+01	-0.000000000000000000e+00
5.164476447644764789e+01	-0.000000000000000000e+00
5.164536453645364844e+01	-0.000000000000000000e+00
5.164596459645964899e+01	-0.000000000000000000e+00
5.164656465646564953e+01	-0.000000000000000000e+00
5.164716471647165008e+01	-0.000000000000000000e+00
5.164776477647765063e+01	-0.000000000000000000e+00
5.164836483648365117e+01	-0.000000000000000000e+00
5.164896489648965172e+01	-0.000000000000000000e+00
5.164956495649565227e+01	-0.000000000000000000e+00
5.165016501650165281e+01	-0.000000000000000000e+00
5.165076507650765336e+01	-0.000000000000000000e+00
5.165136513651365391e+01	-0.000000000000000000e+00
5.165196519651965446e+01	-0.000000000000000000e+00
5.165256525652565500e+01	-0.000000000000000000e+00
5.165316531653165555e+01	-0.000000000000000000e+00
5.165376537653765610e+01	-0.000000000000000000e+00
5.165436543654365664e+01	-0.000000000000000000e+00
5.165496549654965719e+01	-0.000000000000000000e+00
5.165556555655565774e+01	-0.000000000000000000e+00
5.165616561656165828e+01	-0.000000000000000000e+00
5.165676567656765883e+01	-0.000000000000000000e+00
5.165736573657365938e+01	-0.000000000000000000e+00
5.165796579657965992e+01	-0.000000000000000000e+00
5.165856585658566047e+01	-0.000000000000000000e+00
5.165916591659166102e+01	-0.000000000000000000e+00
5.165976597659766156e+01	-0.000000000000000000e+00
5.166036603660366211e+01	-0.000000000000000000e+00
5.166096609660966266e+01	-0.000000000000000000e+00
5.166156615661566320e+01	-0.000000000000000000e+00
5.166216621662166375e+01	-0.000000000000000000e+00
5.166276627662766430e+01	-0.000000000000000000e+00
5.166336633663366484e+01	-0.000000000000000000e+00
5.166396639663966539e+01	-0.000000000000000000e+00
5.166456645664566594e+01	-0.000000000000000000e+00
5.166516651665166648e+01	-0.000000000000000000e+00
5.166576657665766703e+01	-0.000000000000000000e+00
5.166636663666366758e+01	-0.000000000000000000e+00
5.166696669666966812e+01	-0.000000000000000000e+00
5.166756675667566867e+01	-0.000000000000000000e+00
5.166816681668166922e+01	-0.000000000000000000e+00
5.166876687668766976e+01	-0.000000000000000000e+00
5.166936693669367031e+01	-0.000000000000000000e+00
5.166996699669967086e+01	-0.000000000000000000e+00
5.167056705670567140e+01	-0.000000000000000000e+00
5.167116711671167195e+01	-0.000000000000000000e+00
5.167176717671767250e+01	-0.000000000000000000e+00
5.167236723672367305e+01	-0.000000000000000000e+00
5.167296729672967359e+01	-0.000000000000000000e+00
5.167356735673567414e+01	-0.000000000000000000e+00
5.167416741674167469e+01	-0.000000000000000000e+00
5.167476747674767523e+01	-0.000000000000000000e+00
5.167536753675367578e+01	-0.000000000000000000e+00
5.167596759675967633e+01	-0.000000000000000000e+00
5.167656765676567687e+01	-0.000000000000000000e+00
5.167716771677167742e+01	-0.000000000000000000e+00
5.167776777677767797e+01	-0.000000000000000000e+00
5.167836783678367851e+01	-0.000000000000000000e+00
5.167896789678967906e+01	-0.000000000000000000e+00
5.167956795679567961e+01	-0.000000000000000000e+00
5.168016801680168015e+01	-0.000000000000000000e+00
5.168076807680768070e+01	-0.000000000000000000e+00
5.168136813681368125e+01	-0.000000000000000000e+00
5.168196819681968179e+01	-0.000000000000000000e+00
5.168256825682568234e+01	-0.000000000000000000e+00
5.168316831683168289e+01	-0.000000000000000000e+00
5.168376837683768343e+01	-0.000000000000000000e+00
5.168436843684368398e+01	-0.000000000000000000e+00
5.168496849684968453e+01	-0.000000000000000000e+00
5.168556855685568507e+01	-0.000000000000000000e+00
5.168616861686168562e+01	-0.000000000000000000e+00
5.168676867686768617e+01	-0.000000000000000000e+00
5.168736873687368671e+01	-0.000000000000000000e+00
5.168796879687968726e+01	-0.000000000000000000e+00
5.168856885688568781e+01	-0.000000000000000000e+00
5.168916891689168835e+01	-0.000000000000000000e+00
5.168976897689768890e+01	-0.000000000000000000e+00
5.169036903690368945e+01	-0.000000000000000000e+00
5.169096909690968999e+01	-0.000000000000000000e+00
5.169156915691569054e+01	-0.000000000000000000e+00
5.169216921692169109e+01	-0.000000000000000000e+00
5.169276927692769164e+01	-0.000000000000000000e+00
5.169336933693369218e+01	-0.000000000000000000e+00
5.169396939693969273e+01	-0.000000000000000000e+00
5.169456945694569328e+01	-0.000000000000000000e+00
5.169516951695169382e+01	-0.000000000000000000e+00
5.169576957695769437e+01	-0.000000000000000000e+00
5.169636963696369492e+01	-0.000000000000000000e+00
5.169696969696969546e+01	-0.000000000000000000e+00
5.169756975697569601e+01	-0.000000000000000000e+00
5.169816981698169656e+01	-0.000000000000000000e+00
5.169876987698769710e+01	-0.000000000000000000e+00
5.169936993699369765e+01	-0.000000000000000000e+00
5.169996999699969820e+01	-0.000000000000000000e+00
5.170057005700569874e+01	-0.000000000000000000e+00
5.170117011701169929e+01	-0.000000000000000000e+00
5.170177017701769984e+01	-0.000000000000000000e+00
5.170237023702370038e+01	-0.000000000000000000e+00
5.170297029702970093e+01	-0.000000000000000000e+00
5.170357035703570148e+01	-0.000000000000000000e+00
5.170417041704170202e+01	-0.000000000000000000e+00
5.170477047704770257e+01	-0.000000000000000000e+00
5.170537053705370312e+01	-0.000000000000000000e+00
5.170597059705970366e+01	-0.000000000000000000e+00
5.170657065706570421e+01	-0.000000000000000000e+00
5.170717071707170476e+01	-0.000000000000000000e+00
5.170777077707770530e+01	-0.000000000000000000e+00
5.170837083708370585e+01	-0.000000000000000000e+00
5.170897089708970640e+01	-0.000000000000000000e+00
5.170957095709570694e+01	-0.000000000000000000e+00
5.171017101710170749e+01	-0.000000000000000000e+00
5.171077107710770804e+01	-0.000000000000000000e+00
5.171137113711370858e+01	-0.000000000000000000e+00
5.171197119711970913e+01	-0.000000000000000000e+00
5.171257125712570968e+01	-0.000000000000000000e+00
5.171317131713171023e+01	-0.000000000000000000e+00
5.171377137713771077e+01	-0.000000000000000000e+00
5.171437143714371132e+01	-0.000000000000000000e+00
5.171497149714971897e+01	-0.000000000000000000e+00
5.171557155715571241e+01	-0.000000000000000000e+00
5.171617161716172006e+01	-0.000000000000000000e+00
5.171677167716771351e+01	-0.000000000000000000e+00
5.171737173717372116e+01	-0.000000000000000000e+00
5.171797179717971460e+01	-0.000000000000000000e+00
5.171857185718572225e+01	-0.000000000000000000e+00
5.171917191719171569e+01	-0.000000000000000000e+00
5.171977197719772334e+01	-0.000000000000000000e+00
5.172037203720372389e+01	-0.000000000000000000e+00
5.172097209720972444e+01	-0.000000000000000000e+00
5.172157215721572499e+01	-0.000000000000000000e+00
5.172217221722172553e+01	-0.000000000000000000e+00
5.172277227722772608e+01	-0.000000000000000000e+00
5.172337233723372663e+01	-0.000000000000000000e+00
5.172397239723972717e+01	-0.000000000000000000e+00
5.172457245724572772e+01	-0.000000000000000000e+00
5.172517251725172827e+01	-0.000000000000000000e+00
5.172577257725772881e+01	-0.000000000000000000e+00
5.172637263726372936e+01	-0.000000000000000000e+00
5.172697269726972991e+01	-0.000000000000000000e+00
5.172757275727573045e+01	-0.000000000000000000e+00
5.172817281728173100e+01	-0.000000000000000000e+00
5.172877287728773155e+01	-0.000000000000000000e+00
5.172937293729373209e+01	-0.000000000000000000e+00
5.172997299729973264e+01	-0.000000000000000000e+00
5.173057305730573319e+01	-0.000000000000000000e+00
5.173117311731173373e+01	-0.000000000000000000e+00
5.173177317731773428e+01	-0.000000000000000000e+00
5.173237323732373483e+01	-0.000000000000000000e+00
5.173297329732973537e+01	-0.000000000000000000e+00
5.173357335733573592e+01	-0.000000000000000000e+00
5.173417341734173647e+01	-0.000000000000000000e+00
5.173477347734773701e+01	-0.000000000000000000e+00
5.173537353735373756e+01	-0.000000000000000000e+00
5.173597359735973811e+01	-0.000000000000000000e+00
5.173657365736573865e+01	-0.000000000000000000e+00
5.173717371737173920e+01	-0.000000000000000000e+00
5.173777377737773975e+01	-0.000000000000000000e+00
5.173837383738374029e+01	-0.000000000000000000e+00
5.173897389738974084e+01	-0.000000000000000000e+00
5.173957395739574139e+01	-0.000000000000000000e+00
5.174017401740174193e+01	-0.000000000000000000e+00
5.174077407740774248e+01	-0.000000000000000000e+00
5.174137413741374303e+01	-0.000000000000000000e+00
5.174197419741974358e+01	-0.000000000000000000e+00
5.174257425742574412e+01	-0.000000000000000000e+00
5.174317431743174467e+01	-0.000000000000000000e+00
5.174377437743774522e+01	-0.000000000000000000e+00
5.174437443744374576e+01	-0.000000000000000000e+00
5.174497449744974631e+01	-0.000000000000000000e+00
5.174557455745574686e+01	-0.000000000000000000e+00
5.174617461746174740e+01	-0.000000000000000000e+00
5.174677467746774795e+01	-0.000000000000000000e+00
5.174737473747374850e+01	-0.000000000000000000e+00
5.174797479747974904e+01	-0.000000000000000000e+00
5.174857485748574959e+01	-0.000000000000000000e+00
5.174917491749175014e+01	-0.000000000000000000e+00
5.174977497749775068e+01	-0.000000000000000000e+00
5.175037503750375123e+01	-0.000000000000000000e+00
5.175097509750975178e+01	-0.000000000000000000e+00
5.175157515751575232e+01	-0.000000000000000000e+00
5.175217521752175287e+01	-0.000000000000000000e+00
5.175277527752775342e+01	-0.000000000000000000e+00
5.175337533753375396e+01	-0.000000000000000000e+00
5.175397539753975451e+01	-0.000000000000000000e+00
5.175457545754575506e+01	-0.000000000000000000e+00
5.175517551755175560e+01	-0.000000000000000000e+00
5.175577557755775615e+01	-0.000000000000000000e+00
5.175637563756375670e+01	-0.000000000000000000e+00
5.175697569756975724e+01	-0.000000000000000000e+00
5.175757575757575779e+01	-0.000000000000000000e+00
5.175817581758175834e+01	-0.000000000000000000e+00
5.175877587758775888e+01	-0.000000000000000000e+00
5.175937593759375943e+01	-0.000000000000000000e+00
5.175997599759975998e+01	-0.000000000000000000e+00
5.176057605760576052e+01	-0.000000000000000000e+00
5.176117611761176107e+01	-0.000000000000000000e+00
5.176177617761776162e+01	-0.000000000000000000e+00
5.176237623762376217e+01	-0.000000000000000000e+00
5.176297629762976271e+01	-0.000000000000000000e+00
5.176357635763576326e+01	-0.000000000000000000e+00
5.176417641764176381e+01	-0.000000000000000000e+00
5.176477647764776435e+01	-0.000000000000000000e+00
5.176537653765376490e+01	-0.000000000000000000e+00
5.176597659765976545e+01	-0.000000000000000000e+00
5.176657665766576599e+01	-0.000000000000000000e+00
5.176717671767176654e+01	-0.000000000000000000e+00
5.176777677767776709e+01	-0.000000000000000000e+00
5.176837683768376763e+01	-0.000000000000000000e+00
5.176897689768976818e+01	-0.000000000000000000e+00
5.176957695769576873e+01	-0.000000000000000000e+00
5.177017701770176927e+01	-0.000000000000000000e+00
5.177077707770776982e+01	-0.000000000000000000e+00
5.177137713771377037e+01	-0.000000000000000000e+00
5.177197719771977091e+01	-0.000000000000000000e+00
5.177257725772577146e+01	-0.000000000000000000e+00
5.177317731773177201e+01	-0.000000000000000000e+00
5.177377737773777255e+01	-0.000000000000000000e+00
5.177437743774377310e+01	-0.000000000000000000e+00
5.177497749774977365e+01	-0.000000000000000000e+00
5.177557755775577419e+01	-0.000000000000000000e+00
5.177617761776177474e+01	-0.000000000000000000e+00
5.177677767776777529e+01	-0.000000000000000000e+00
5.177737773777377583e+01	-0.000000000000000000e+00
5.177797779777977638e+01	-0.000000000000000000e+00
5.177857785778577693e+01	-0.000000000000000000e+00
5.177917791779177747e+01	-0.000000000000000000e+00
5.177977797779777802e+01	-0.000000000000000000e+00
5.178037803780377857e+01	-0.000000000000000000e+00
5.178097809780977911e+01	-0.000000000000000000e+00
5.178157815781577966e+01	-0.000000000000000000e+00
5.178217821782178021e+01	-0.000000000000000000e+00
5.178277827782778076e+01	-0.000000000000000000e+00
5.178337833783378130e+01	-0.000000000000000000e+00
5.178397839783978185e+01	-0.000000000000000000e+00
5.178457845784578240e+01	-0.000000000000000000e+00
5.178517851785178294e+01	-0.000000000000000000e+00
5.178577857785778349e+01	-0.000000000000000000e+00
5.178637863786378404e+01	-0.000000000000000000e+00
5.178697869786978458e+01	-0.000000000000000000e+00
5.178757875787578513e+01	-0.000000000000000000e+00
5.178817881788178568e+01	-0.000000000000000000e+00
5.178877887788778622e+01	-0.000000000000000000e+00
5.178937893789378677e+01	-0.000000000000000000e+00
5.178997899789978732e+01	-0.000000000000000000e+00
5.179057905790578786e+01	-0.000000000000000000e+00
5.179117911791178841e+01	-0.000000000000000000e+00
5.179177917791778896e+01	-0.000000000000000000e+00
5.179237923792378950e+01	-0.000000000000000000e+00
5.179297929792979005e+01	-0.000000000000000000e+00
5.179357935793579060e+01	-0.000000000000000000e+00
5.179417941794179114e+01	-0.000000000000000000e+00
5.179477947794779880e+01	-0.000000000000000000e+00
5.179537953795379224e+01	-0.000000000000000000e+00
5.179597959795979989e+01	-0.000000000000000000e+00
5.179657965796579333e+01	-0.000000000000000000e+00
5.179717971797180098e+01	-0.000000000000000000e+00
5.179777977797779442e+01	-0.000000000000000000e+00
5.179837983798380208e+01	-0.000000000000000000e+00
5.179897989798979552e+01	-0.000000000000000000e+00
5.179957995799580317e+01	-0.000000000000000000e+00
5.180018001800180372e+01	-0.000000000000000000e+00
5.180078007800780426e+01	-0.000000000000000000e+00
5.180138013801380481e+01	-0.000000000000000000e+00
5.180198019801980536e+01	-0.000000000000000000e+00
5.180258025802580590e+01	-0.000000000000000000e+00
5.180318031803180645e+01	-0.000000000000000000e+00
5.180378037803780700e+01	-0.000000000000000000e+00
5.180438043804380754e+01	-0.000000000000000000e+00
5.180498049804980809e+01	-0.000000000000000000e+00
5.180558055805580864e+01	-0.000000000000000000e+00
5.180618061806180918e+01	-0.000000000000000000e+00
5.180678067806780973e+01	-0.000000000000000000e+00
5.180738073807381028e+01	-0.000000000000000000e+00
5.180798079807981082e+01	-0.000000000000000000e+00
5.180858085808581137e+01	-0.000000000000000000e+00
5.180918091809181192e+01	-0.000000000000000000e+00
5.180978097809781246e+01	-0.000000000000000000e+00
5.181038103810381301e+01	-0.000000000000000000e+00
5.181098109810981356e+01	-0.000000000000000000e+00
5.181158115811581411e+01	-0.000000000000000000e+00
5.181218121812181465e+01	-0.000000000000000000e+00
5.181278127812781520e+01	-0.000000000000000000e+00
5.181338133813381575e+01	-0.000000000000000000e+00
5.181398139813981629e+01	-0.000000000000000000e+00
5.181458145814581684e+01	-0.000000000000000000e+00
5.181518151815181739e+01	-0.000000000000000000e+00
5.181578157815781793e+01	-0.000000000000000000e+00
5.181638163816381848e+01	-0.000000000000000000e+00
5.181698169816981903e+01	-0.000000000000000000e+00
5.181758175817581957e+01	-0.000000000000000000e+00
5.181818181818182012e+01	-0.000000000000000000e+00
5.181878187818782067e+01	-0.000000000000000000e+00
5.181938193819382121e+01	-0.000000000000000000e+00
5.181998199819982176e+01	-0.000000000000000000e+00
5.182058205820582231e+01	-0.000000000000000000e+00
5.182118211821182285e+01	-0.000000000000000000e+00
5.182178217821782340e+01	-0.000000000000000000e+00
5.182238223822382395e+01	-0.000000000000000000e+00
5.182298229822982449e+01	-0.000000000000000000e+00
5.182358235823582504e+01	-0.000000000000000000e+00
5.182418241824182559e+01	-0.000000000000000000e+00
5.182478247824782613e+01	-0.000000000000000000e+00
5.182538253825382668e+01	-0.000000000000000000e+00
5.182598259825982723e+01	-0.000000000000000000e+00
5.182658265826582777e+01	-0.000000000000000000e+00
5.182718271827182832e+01	-0.000000000000000000e+00
5.182778277827782887e+01	-0.000000000000000000e+00
5.182838283828382941e+01	-0.000000000000000000e+00
5.182898289828982996e+01	-0.000000000000000000e+00
5.182958295829583051e+01	-0.000000000000000000e+00
5.183018301830183105e+01	-0.000000000000000000e+00
5.183078307830783160e+01	-0.000000000000000000e+00
5.183138313831383215e+01	-0.000000000000000000e+00
5.183198319831983270e+01	-0.000000000000000000e+00
5.183258325832583324e+01	-0.000000000000000000e+00
5.183318331833183379e+01	-0.000000000000000000e+00
5.183378337833783434e+01	-0.000000000000000000e+00
5.183438343834383488e+01	-0.000000000000000000e+00
5.183498349834983543e+01	-0.000000000000000000e+00
5.183558355835583598e+01	-0.000000000000000000e+00
5.183618361836183652e+01	-0.000000000000000000e+00
5.183678367836783707e+01	-0.000000000000000000e+00
5.183738373837383762e+01	-0.000000000000000000e+00
5.183798379837983816e+01	-0.000000000000000000e+00
5.183858385838583871e+01	-0.000000000000000000e+00
5.183918391839183926e+01	-0.000000000000000000e+00
5.183978397839783980e+01	-0.000000000000000000e+00
5.184038403840384035e+01	-0.000000000000000000e+00
5.184098409840984090e+01	-0.000000000000000000e+00
5.184158415841584144e+01	-0.000000000000000000e+00
5.184218421842184199e+01	-0.000000000000000000e+00
5.184278427842784254e+01	-0.000000000000000000e+00
5.184338433843384308e+01	-0.000000000000000000e+00
5.184398439843984363e+01	-0.000000000000000000e+00
5.184458445844584418e+01	-0.000000000000000000e+00
5.184518451845184472e+01	-0.000000000000000000e+00
5.184578457845784527e+01	-0.000000000000000000e+00
5.184638463846384582e+01	-0.000000000000000000e+00
5.184698469846984636e+01	-0.000000000000000000e+00
5.184758475847584691e+01	-0.000000000000000000e+00
5.184818481848184746e+01	-0.000000000000000000e+00
5.184878487848784800e+01	-0.000000000000000000e+00
5.184938493849384855e+01	-0.000000000000000000e+00
5.184998499849984910e+01	-0.000000000000000000e+00
5.185058505850584964e+01	-0.000000000000000000e+00
5.185118511851185019e+01	-0.000000000000000000e+00
5.185178517851785074e+01	-0.000000000000000000e+00
5.185238523852385129e+01	-0.000000000000000000e+00
5.185298529852985183e+01	-0.000000000000000000e+00
5.185358535853585238e+01	-0.000000000000000000e+00
5.185418541854185293e+01	-0.000000000000000000e+00
5.185478547854785347e+01	-0.000000000000000000e+00
5.185538553855385402e+01	-0.000000000000000000e+00
5.185598559855985457e+01	-0.000000000000000000e+00
5.185658565856585511e+01	-0.000000000000000000e+00
5.185718571857185566e+01	-0.000000000000000000e+00
5.185778577857785621e+01	-0.000000000000000000e+00
5.185838583858385675e+01	-0.000000000000000000e+00
5.185898589858985730e+01	-0.000000000000000000e+00
5.185958595859585785e+01	-0.000000000000000000e+00
5.186018601860185839e+01	-0.000000000000000000e+00
5.186078607860785894e+01	-0.000000000000000000e+00
5.186138613861385949e+01	-0.000000000000000000e+00
5.186198619861986003e+01	-0.000000000000000000e+00
5.186258625862586058e+01	-0.000000000000000000e+00
5.186318631863186113e+01	-0.000000000000000000e+00
5.186378637863786167e+01	-0.000000000000000000e+00
5.186438643864386222e+01	-0.000000000000000000e+00
5.186498649864986277e+01	-0.000000000000000000e+00
5.186558655865586331e+01	-0.000000000000000000e+00
5.186618661866186386e+01	-0.000000000000000000e+00
5.186678667866786441e+01	-0.000000000000000000e+00
5.186738673867386495e+01	-0.000000000000000000e+00
5.186798679867986550e+01	-0.000000000000000000e+00
5.186858685868586605e+01	-0.000000000000000000e+00
5.186918691869186659e+01	-0.000000000000000000e+00
5.186978697869786714e+01	-0.000000000000000000e+00
5.187038703870386769e+01	-0.000000000000000000e+00
5.187098709870986823e+01	-0.000000000000000000e+00
5.187158715871586878e+01	-0.000000000000000000e+00
5.187218721872186933e+01	-0.000000000000000000e+00
5.187278727872786988e+01	-0.000000000000000000e+00
5.187338733873387042e+01	-0.000000000000000000e+00
5.187398739873987097e+01	-0.000000000000000000e+00
5.187458745874587862e+01	-0.000000000000000000e+00
5.187518751875187206e+01	-0.000000000000000000e+00
5.187578757875787971e+01	-0.000000000000000000e+00
5.187638763876387316e+01	-0.000000000000000000e+00
5.187698769876988081e+01	-0.000000000000000000e+00
5.187758775877587425e+01	-0.000000000000000000e+00
5.187818781878188190e+01	-0.000000000000000000e+00
5.187878787878787534e+01	-0.000000000000000000e+00
5.187938793879388300e+01	-0.000000000000000000e+00
5.187998799879988354e+01	-0.000000000000000000e+00
5.188058805880588409e+01	-0.000000000000000000e+00
5.188118811881188464e+01	-0.000000000000000000e+00
5.188178817881788518e+01	-0.000000000000000000e+00
5.188238823882388573e+01	-0.000000000000000000e+00
5.188298829882988628e+01	-0.000000000000000000e+00
5.188358835883588682e+01	-0.000000000000000000e+00
5.188418841884188737e+01	-0.000000000000000000e+00
5.188478847884788792e+01	-0.000000000000000000e+00
5.188538853885388846e+01	-0.000000000000000000e+00
5.188598859885988901e+01	-0.000000000000000000e+00
5.188658865886588956e+01	-0.000000000000000000e+00
5.188718871887189010e+01	-0.000000000000000000e+00
5.188778877887789065e+01	-0.000000000000000000e+00
5.188838883888389120e+01	-0.000000000000000000e+00
5.188898889888989174e+01	-0.000000000000000000e+00
5.188958895889589229e+01	-0.000000000000000000e+00
5.189018901890189284e+01	-0.000000000000000000e+00
5.189078907890789338e+01	-0.000000000000000000e+00
5.189138913891389393e+01	-0.000000000000000000e+00
5.189198919891989448e+01	-0.000000000000000000e+00
5.189258925892589502e+01	-0.000000000000000000e+00
5.189318931893189557e+01	-0.000000000000000000e+00
5.189378937893789612e+01	-0.000000000000000000e+00
5.189438943894389666e+01	-0.000000000000000000e+00
5.189498949894989721e+01	-0.000000000000000000e+00
5.189558955895589776e+01	-0.000000000000000000e+00
5.189618961896189830e+01	-0.000000000000000000e+00
5.189678967896789885e+01	-0.000000000000000000e+00
5.189738973897389940e+01	-0.000000000000000000e+00
5.189798979897989994e+01	-0.000000000000000000e+00
5.189858985898590049e+01	-0.000000000000000000e+00
5.189918991899190104e+01	-0.000000000000000000e+00
5.189978997899790158e+01	-0.000000000000000000e+00
5.190039003900390213e+01	-0.000000000000000000e+00
5.190099009900990268e+01	-0.000000000000000000e+00
5.190159015901590323e+01	-0.000000000000000000e+00
5.190219021902190377e+01	-0.000000000000000000e+00
5.190279027902790432e+01	-0.000000000000000000e+00
5.190339033903390487e+01	-0.000000000000000000e+00
5.190399039903990541e+01	-0.000000000000000000e+00
5.190459045904590596e+01	-0.000000000000000000e+00
5.190519051905190651e+01	-0.000000000000000000e+00
5.190579057905790705e+01	-0.000000000000000000e+00
5.190639063906390760e+01	-0.000000000000000000e+00
5.190699069906990815e+01	-0.000000000000000000e+00
5.190759075907590869e+01	-0.000000000000000000e+00
5.190819081908190924e+01	-0.000000000000000000e+00
5.190879087908790979e+01	-0.000000000000000000e+00
5.190939093909391033e+01	-0.000000000000000000e+00
5.190999099909991088e+01	-0.000000000000000000e+00
5.191059105910591143e+01	-0.000000000000000000e+00
5.191119111911191197e+01	-0.000000000000000000e+00
5.191179117911791252e+01	-0.000000000000000000e+00
5.191239123912391307e+01	-0.000000000000000000e+00
5.191299129912991361e+01	-0.000000000000000000e+00
5.191359135913591416e+01	-0.000000000000000000e+00
5.191419141914191471e+01	-0.000000000000000000e+00
5.191479147914791525e+01	-0.000000000000000000e+00
5.191539153915391580e+01	-0.000000000000000000e+00
5.191599159915991635e+01	-0.000000000000000000e+00
5.191659165916591689e+01	-0.000000000000000000e+00
5.191719171917191744e+01	-0.000000000000000000e+00
5.191779177917791799e+01	-0.000000000000000000e+00
5.191839183918391853e+01	-0.000000000000000000e+00
5.191899189918991908e+01	-0.000000000000000000e+00
5.191959195919591963e+01	-0.000000000000000000e+00
5.192019201920192017e+01	-0.000000000000000000e+00
5.192079207920792072e+01	-0.000000000000000000e+00
5.192139213921392127e+01	-0.000000000000000000e+00
5.192199219921992182e+01	-0.000000000000000000e+00
5.192259225922592236e+01	-0.000000000000000000e+00
5.192319231923192291e+01	-0.000000000000000000e+00
5.192379237923792346e+01	-0.000000000000000000e+00
5.192439243924392400e+01	-0.000000000000000000e+00
5.192499249924992455e+01	-0.000000000000000000e+00
5.192559255925592510e+01	-0.000000000000000000e+00
5.192619261926192564e+01	-0.000000000000000000e+00
5.192679267926792619e+01	-0.000000000000000000e+00
5.192739273927392674e+01	-0.000000000000000000e+00
5.192799279927992728e+01	-0.000000000000000000e+00
5.192859285928592783e+01	-0.000000000000000000e+00
5.192919291929192838e+01	-0.000000000000000000e+00
5.192979297929792892e+01	-0.000000000000000000e+00
5.193039303930392947e+01	-0.000000000000000000e+00
5.193099309930993002e+01	-0.000000000000000000e+00
5.193159315931593056e+01	-0.000000000000000000e+00
5.193219321932193111e+01	-0.000000000000000000e+00
5.193279327932793166e+01	-0.000000000000000000e+00
5.193339333933393220e+01	-0.000000000000000000e+00
5.193399339933993275e+01	-0.000000000000000000e+00
5.193459345934593330e+01	-0.000000000000000000e+00
5.193519351935193384e+01	-0.000000000000000000e+00
5.193579357935793439e+01	-0.000000000000000000e+00
5.193639363936393494e+01	-0.000000000000000000e+00
5.193699369936993548e+01	-0.000000000000000000e+00
5.193759375937593603e+01	-0.000000000000000000e+00
5.193819381938193658e+01	-0.000000000000000000e+00
5.193879387938793712e+01	-0.000000000000000000e+00
5.193939393939393767e+01	-0.000000000000000000e+00
5.193999399939993822e+01	-0.000000000000000000e+00
5.194059405940593876e+01	-0.000000000000000000e+00
5.194119411941193931e+01	-0.000000000000000000e+00
5.194179417941793986e+01	-0.000000000000000000e+00
5.194239423942394041e+01	-0.000000000000000000e+00
5.194299429942994095e+01	-0.000000000000000000e+00
5.194359435943594150e+01	-0.000000000000000000e+00
5.194419441944194205e+01	-0.000000000000000000e+00
5.194479447944794259e+01	-0.000000000000000000e+00
5.194539453945394314e+01	-0.000000000000000000e+00
5.194599459945994369e+01	-0.000000000000000000e+00
5.194659465946594423e+01	-0.000000000000000000e+00
5.194719471947194478e+01	-0.000000000000000000e+00
5.194779477947794533e+01	-0.000000000000000000e+00
5.194839483948394587e+01	-0.000000000000000000e+00
5.194899489948994642e+01	-0.000000000000000000e+00
5.194959495949594697e+01	-0.000000000000000000e+00
5.195019501950194751e+01	-0.000000000000000000e+00
5.195079507950794806e+01	-0.000000000000000000e+00
5.195139513951394861e+01	-0.000000000000000000e+00
5.195199519951994915e+01	-0.000000000000000000e+00
5.195259525952594970e+01	-0.000000000000000000e+00
5.195319531953195025e+01	-0.000000000000000000e+00
5.195379537953795079e+01	-0.000000000000000000e+00
5.195439543954395845e+01	-0.000000000000000000e+00
5.195499549954995189e+01	-0.000000000000000000e+00
5.195559555955595954e+01	-0.000000000000000000e+00
5.195619561956195298e+01	-0.000000000000000000e+00
5.195679567956796063e+01	-0.000000000000000000e+00
5.195739573957395407e+01	-0.000000000000000000e+00
5.195799579957996173e+01	-0.000000000000000000e+00
5.195859585958595517e+01	-0.000000000000000000e+00
5.195919591959196282e+01	-0.000000000000000000e+00
5.195979597959796337e+01	-0.000000000000000000e+00
5.196039603960396391e+01	-0.000000000000000000e+00
5.196099609960996446e+01	-0.000000000000000000e+00
5.196159615961596501e+01	-0.000000000000000000e+00
5.196219621962196555e+01	-0.000000000000000000e+00
5.196279627962796610e+01	-0.000000000000000000e+00
5.196339633963396665e+01	-0.000000000000000000e+00
5.196399639963996719e+01	-0.000000000000000000e+00
5.196459645964596774e+01	-0.000000000000000000e+00
5.196519651965196829e+01	-0.000000000000000000e+00
5.196579657965796883e+01	-0.000000000000000000e+00
5.196639663966396938e+01	-0.000000000000000000e+00
5.196699669966996993e+01	-0.000000000000000000e+00
5.196759675967597047e+01	-0.000000000000000000e+00
5.196819681968197102e+01	-0.000000000000000000e+00
5.196879687968797157e+01	-0.000000000000000000e+00
5.196939693969397212e+01	-0.000000000000000000e+00
5.196999699969997266e+01	-0.000000000000000000e+00
5.197059705970597321e+01	-0.000000000000000000e+00
5.197119711971197376e+01	-0.000000000000000000e+00
5.197179717971797430e+01	-0.000000000000000000e+00
5.197239723972397485e+01	-0.000000000000000000e+00
5.197299729972997540e+01	-0.000000000000000000e+00
5.197359735973597594e+01	-0.000000000000000000e+00
5.197419741974197649e+01	-0.000000000000000000e+00
5.197479747974797704e+01	-0.000000000000000000e+00
5.197539753975397758e+01	-0.000000000000000000e+00
5.197599759975997813e+01	-0.000000000000000000e+00
5.197659765976597868e+01	-0.000000000000000000e+00
5.197719771977197922e+01	-0.000000000000000000e+00
5.197779777977797977e+01	-0.000000000000000000e+00
5.197839783978398032e+01	-0.000000000000000000e+00
5.197899789978998086e+01	-0.000000000000000000e+00
5.197959795979598141e+01	-0.000000000000000000e+00
5.198019801980198196e+01	-0.000000000000000000e+00
5.198079807980798250e+01	-0.000000000000000000e+00
5.198139813981398305e+01	-0.000000000000000000e+00
5.198199819981998360e+01	-0.000000000000000000e+00
5.198259825982598414e+01	-0.000000000000000000e+00
5.198319831983198469e+01	-0.000000000000000000e+00
5.198379837983798524e+01	-0.000000000000000000e+00
5.198439843984398578e+01	-0.000000000000000000e+00
5.198499849984998633e+01	-0.000000000000000000e+00
5.198559855985598688e+01	-0.000000000000000000e+00
5.198619861986198742e+01	-0.000000000000000000e+00
5.198679867986798797e+01	-0.000000000000000000e+00
5.198739873987398852e+01	-0.000000000000000000e+00
5.198799879987998906e+01	-0.000000000000000000e+00
5.198859885988598961e+01	-0.000000000000000000e+00
5.198919891989199016e+01	-0.000000000000000000e+00
5.198979897989799071e+01	-0.000000000000000000e+00
5.199039903990399125e+01	-0.000000000000000000e+00
5.199099909990999180e+01	-0.000000000000000000e+00
5.199159915991599235e+01	-0.000000000000000000e+00
5.199219921992199289e+01	-0.000000000000000000e+00
5.199279927992799344e+01	-0.000000000000000000e+00
5.199339933993399399e+01	-0.000000000000000000e+00
5.199399939993999453e+01	-0.000000000000000000e+00
5.199459945994599508e+01	-0.000000000000000000e+00
5.199519951995199563e+01	-0.000000000000000000e+00
5.199579957995799617e+01	-0.000000000000000000e+00
5.199639963996399672e+01	-0.000000000000000000e+00
5.199699969996999727e+01	-0.000000000000000000e+00
5.199759975997599781e+01	-0.000000000000000000e+00
5.199819981998199836e+01	-0.000000000000000000e+00
5.199879987998799891e+01	-0.000000000000000000e+00
5.199939993999399945e+01	-0.000000000000000000e+00
5.200000000000000000e+01	-0.000000000000000000e+00
5.200060006000600055e+01	-0.000000000000000000e+00
5.200120012001200109e+01	-0.000000000000000000e+00
5.200180018001800164e+01	-0.000000000000000000e+00
5.200240024002400219e+01	-0.000000000000000000e+00
5.200300030003000273e+01	-0.000000000000000000e+00
5.200360036003600328e+01	-0.000000000000000000e+00
5.200420042004200383e+01	-0.000000000000000000e+00
5.200480048004800437e+01	-0.000000000000000000e+00
5.200540054005400492e+01	-0.000000000000000000e+00
5.200600060006000547e+01	-0.000000000000000000e+00
5.200660066006600601e+01	-0.000000000000000000e+00
5.200720072007200656e+01	-0.000000000000000000e+00
5.200780078007800711e+01	-0.000000000000000000e+00
5.200840084008400765e+01	-0.000000000000000000e+00
5.200900090009000820e+01	-0.000000000000000000e+00
5.200960096009600875e+01	-0.000000000000000000e+00
5.201020102010200929e+01	-0.000000000000000000e+00
5.201080108010800984e+01	-0.000000000000000000e+00
5.201140114011401039e+01	-0.000000000000000000e+00
5.201200120012001094e+01	-0.000000000000000000e+00
5.201260126012601148e+01	-0.000000000000000000e+00
5.201320132013201203e+01	-0.000000000000000000e+00
5.201380138013801258e+01	-0.000000000000000000e+00
5.201440144014401312e+01	-0.000000000000000000e+00
5.201500150015001367e+01	-0.000000000000000000e+00
5.201560156015601422e+01	-0.000000000000000000e+00
5.201620162016201476e+01	-0.000000000000000000e+00
5.201680168016801531e+01	-0.000000000000000000e+00
5.201740174017401586e+01	-0.000000000000000000e+00
5.201800180018001640e+01	-0.000000000000000000e+00
5.201860186018601695e+01	-0.000000000000000000e+00
5.201920192019201750e+01	-0.000000000000000000e+00
5.201980198019801804e+01	-0.000000000000000000e+00
5.202040204020401859e+01	-0.000000000000000000e+00
5.202100210021001914e+01	-0.000000000000000000e+00
5.202160216021601968e+01	-0.000000000000000000e+00
5.202220222022202023e+01	-0.000000000000000000e+00
5.202280228022802078e+01	-0.000000000000000000e+00
5.202340234023402132e+01	-0.000000000000000000e+00
5.202400240024002187e+01	-0.000000000000000000e+00
5.202460246024602242e+01	-0.000000000000000000e+00
5.202520252025202296e+01	-0.000000000000000000e+00
5.202580258025802351e+01	-0.000000000000000000e+00
5.202640264026402406e+01	-0.000000000000000000e+00
5.202700270027002460e+01	-0.000000000000000000e+00
5.202760276027602515e+01	-0.000000000000000000e+00
5.202820282028202570e+01	-0.000000000000000000e+00
5.202880288028802624e+01	-0.000000000000000000e+00
5.202940294029402679e+01	-0.000000000000000000e+00
5.203000300030002734e+01	-0.000000000000000000e+00
5.203060306030602788e+01	-0.000000000000000000e+00
5.203120312031202843e+01	-0.000000000000000000e+00
5.203180318031803608e+01	-0.000000000000000000e+00
5.203240324032402953e+01	-0.000000000000000000e+00
5.203300330033003718e+01	-0.000000000000000000e+00
5.203360336033603062e+01	-0.000000000000000000e+00
5.203420342034203827e+01	-0.000000000000000000e+00
5.203480348034803171e+01	-0.000000000000000000e+00
5.203540354035403936e+01	-0.000000000000000000e+00
5.203600360036003281e+01	-0.000000000000000000e+00
5.203660366036604046e+01	-0.000000000000000000e+00
5.203720372037203390e+01	-0.000000000000000000e+00
5.203780378037804155e+01	-0.000000000000000000e+00
5.203840384038403499e+01	-0.000000000000000000e+00
5.203900390039004265e+01	-0.000000000000000000e+00
5.203960396039603609e+01	-0.000000000000000000e+00
5.204020402040204374e+01	-0.000000000000000000e+00
5.204080408040803718e+01	-0.000000000000000000e+00
5.204140414041404483e+01	-0.000000000000000000e+00
5.204200420042004538e+01	-0.000000000000000000e+00
5.204260426042604593e+01	-0.000000000000000000e+00
5.204320432043204647e+01	-0.000000000000000000e+00
5.204380438043804702e+01	-0.000000000000000000e+00
5.204440444044404757e+01	-0.000000000000000000e+00
5.204500450045004811e+01	-0.000000000000000000e+00
5.204560456045604866e+01	-0.000000000000000000e+00
5.204620462046204921e+01	-0.000000000000000000e+00
5.204680468046804975e+01	-0.000000000000000000e+00
5.204740474047405030e+01	-0.000000000000000000e+00
5.204800480048005085e+01	-0.000000000000000000e+00
5.204860486048605139e+01	-0.000000000000000000e+00
5.204920492049205194e+01	-0.000000000000000000e+00
5.204980498049805249e+01	-0.000000000000000000e+00
5.205040504050405303e+01	-0.000000000000000000e+00
5.205100510051005358e+01	-0.000000000000000000e+00
5.205160516051605413e+01	-0.000000000000000000e+00
5.205220522052205467e+01	-0.000000000000000000e+00
5.205280528052805522e+01	-0.000000000000000000e+00
5.205340534053405577e+01	-0.000000000000000000e+00
5.205400540054005631e+01	-0.000000000000000000e+00
5.205460546054605686e+01	-0.000000000000000000e+00
5.205520552055205741e+01	-0.000000000000000000e+00
5.205580558055805795e+01	-0.000000000000000000e+00
5.205640564056405850e+01	-0.000000000000000000e+00
5.205700570057005905e+01	-0.000000000000000000e+00
5.205760576057605959e+01	-0.000000000000000000e+00
5.205820582058206014e+01	-0.000000000000000000e+00
5.205880588058806069e+01	-0.000000000000000000e+00
5.205940594059406124e+01	-0.000000000000000000e+00
5.206000600060006178e+01	-0.000000000000000000e+00
5.206060606060606233e+01	-0.000000000000000000e+00
5.206120612061206288e+01	-0.000000000000000000e+00
5.206180618061806342e+01	-0.000000000000000000e+00
5.206240624062406397e+01	-0.000000000000000000e+00
5.206300630063006452e+01	-0.000000000000000000e+00
5.206360636063606506e+01	-0.000000000000000000e+00
5.206420642064206561e+01	-0.000000000000000000e+00
5.206480648064806616e+01	-0.000000000000000000e+00
5.206540654065406670e+01	-0.000000000000000000e+00
5.206600660066006725e+01	-0.000000000000000000e+00
5.206660666066606780e+01	-0.000000000000000000e+00
5.206720672067206834e+01	-0.000000000000000000e+00
5.206780678067806889e+01	-0.000000000000000000e+00
5.206840684068406944e+01	-0.000000000000000000e+00
5.206900690069006998e+01	-0.000000000000000000e+00
5.206960696069607053e+01	-0.000000000000000000e+00
5.207020702070207108e+01	-0.000000000000000000e+00
5.207080708070807162e+01	-0.000000000000000000e+00
5.207140714071407217e+01	-0.000000000000000000e+00
5.207200720072007272e+01	-0.000000000000000000e+00
5.207260726072607326e+01	-0.000000000000000000e+00
5.207320732073207381e+01	-0.000000000000000000e+00
5.207380738073807436e+01	-0.000000000000000000e+00
5.207440744074407490e+01	-0.000000000000000000e+00
5.207500750075007545e+01	-0.000000000000000000e+00
5.207560756075607600e+01	-0.000000000000000000e+00
5.207620762076207654e+01	-0.000000000000000000e+00
5.207680768076807709e+01	-0.000000000000000000e+00
5.207740774077407764e+01	-0.000000000000000000e+00
5.207800780078007818e+01	-0.000000000000000000e+00
5.207860786078607873e+01	-0.000000000000000000e+00
5.207920792079207928e+01	-0.000000000000000000e+00
5.207980798079807983e+01	-0.000000000000000000e+00
5.208040804080408037e+01	-0.000000000000000000e+00
5.208100810081008092e+01	-0.000000000000000000e+00
5.208160816081608147e+01	-0.000000000000000000e+00
5.208220822082208201e+01	-0.000000000000000000e+00
5.208280828082808256e+01	-0.000000000000000000e+00
5.208340834083408311e+01	-0.000000000000000000e+00
5.208400840084008365e+01	-0.000000000000000000e+00
5.208460846084608420e+01	-0.000000000000000000e+00
5.208520852085208475e+01	-0.000000000000000000e+00
5.208580858085808529e+01	-0.000000000000000000e+00
5.208640864086408584e+01	-0.000000000000000000e+00
5.208700870087008639e+01	-0.000000000000000000e+00
5.208760876087608693e+01	-0.000000000000000000e+00
5.208820882088208748e+01	-0.000000000000000000e+00
5.208880888088808803e+01	-0.000000000000000000e+00
5.208940894089408857e+01	-0.000000000000000000e+00
5.209000900090008912e+01	-0.000000000000000000e+00
5.209060906090608967e+01	-0.000000000000000000e+00
5.209120912091209021e+01	-0.000000000000000000e+00
5.209180918091809076e+01	-0.000000000000000000e+00
5.209240924092409131e+01	-0.000000000000000000e+00
5.209300930093009185e+01	-0.000000000000000000e+00
5.209360936093609240e+01	-0.000000000000000000e+00
5.209420942094209295e+01	-0.000000000000000000e+00
5.209480948094809349e+01	-0.000000000000000000e+00
5.209540954095409404e+01	-0.000000000000000000e+00
5.209600960096009459e+01	-0.000000000000000000e+00
5.209660966096609513e+01	-0.000000000000000000e+00
5.209720972097209568e+01	-0.000000000000000000e+00
5.209780978097809623e+01	-0.000000000000000000e+00
5.209840984098409677e+01	-0.000000000000000000e+00
5.209900990099009732e+01	-0.000000000000000000e+00
5.209960996099609787e+01	-0.000000000000000000e+00
5.210021002100209842e+01	-0.000000000000000000e+00
5.210081008100809896e+01	-0.000000000000000000e+00
5.210141014101409951e+01	-0.000000000000000000e+00
5.210201020102010006e+01	-0.000000000000000000e+00
5.210261026102610060e+01	-0.000000000000000000e+00
5.210321032103210115e+01	-0.000000000000000000e+00
5.210381038103810170e+01	-0.000000000000000000e+00
5.210441044104410224e+01	-0.000000000000000000e+00
5.210501050105010279e+01	-0.000000000000000000e+00
5.210561056105610334e+01	-0.000000000000000000e+00
5.210621062106210388e+01	-0.000000000000000000e+00
5.210681068106810443e+01	-0.000000000000000000e+00
5.210741074107410498e+01	-0.000000000000000000e+00
5.210801080108010552e+01	-0.000000000000000000e+00
5.210861086108610607e+01	-0.000000000000000000e+00
5.210921092109210662e+01	-0.000000000000000000e+00
5.210981098109810716e+01	-0.000000000000000000e+00
5.211041104110410771e+01	-0.000000000000000000e+00
5.211101110111010826e+01	-0.000000000000000000e+00
5.211161116111611591e+01	-0.000000000000000000e+00
5.211221122112210935e+01	-0.000000000000000000e+00
5.211281128112811700e+01	-0.000000000000000000e+00
5.211341134113411044e+01	-0.000000000000000000e+00
5.211401140114011810e+01	-0.000000000000000000e+00
5.211461146114611154e+01	-0.000000000000000000e+00
5.211521152115211919e+01	-0.000000000000000000e+00
5.211581158115811263e+01	-0.000000000000000000e+00
5.211641164116412028e+01	-0.000000000000000000e+00
5.211701170117011372e+01	-0.000000000000000000e+00
5.211761176117612138e+01	-0.000000000000000000e+00
5.211821182118211482e+01	-0.000000000000000000e+00
5.211881188118812247e+01	-0.000000000000000000e+00
5.211941194119411591e+01	-0.000000000000000000e+00
5.212001200120012356e+01	-0.000000000000000000e+00
5.212061206120611700e+01	-0.000000000000000000e+00
5.212121212121212466e+01	-0.000000000000000000e+00
5.212181218121812520e+01	-0.000000000000000000e+00
5.212241224122412575e+01	-0.000000000000000000e+00
5.212301230123012630e+01	-0.000000000000000000e+00
5.212361236123612684e+01	-0.000000000000000000e+00
5.212421242124212739e+01	-0.000000000000000000e+00
5.212481248124812794e+01	-0.000000000000000000e+00
5.212541254125412848e+01	-0.000000000000000000e+00
5.212601260126012903e+01	-0.000000000000000000e+00
5.212661266126612958e+01	-0.000000000000000000e+00
5.212721272127213012e+01	-0.000000000000000000e+00
5.212781278127813067e+01	-0.000000000000000000e+00
5.212841284128413122e+01	-0.000000000000000000e+00
5.212901290129013177e+01	-0.000000000000000000e+00
5.212961296129613231e+01	-0.000000000000000000e+00
5.213021302130213286e+01	-0.000000000000000000e+00
5.213081308130813341e+01	-0.000000000000000000e+00
5.213141314131413395e+01	-0.000000000000000000e+00
5.213201320132013450e+01	-0.000000000000000000e+00
5.213261326132613505e+01	-0.000000000000000000e+00
5.213321332133213559e+01	-0.000000000000000000e+00
5.213381338133813614e+01	-0.000000000000000000e+00
5.213441344134413669e+01	-0.000000000000000000e+00
5.213501350135013723e+01	-0.000000000000000000e+00
5.213561356135613778e+01	-0.000000000000000000e+00
5.213621362136213833e+01	-0.000000000000000000e+00
5.213681368136813887e+01	-0.000000000000000000e+00
5.213741374137413942e+01	-0.000000000000000000e+00
5.213801380138013997e+01	-0.000000000000000000e+00
5.213861386138614051e+01	-0.000000000000000000e+00
5.213921392139214106e+01	-0.000000000000000000e+00
5.213981398139814161e+01	-0.000000000000000000e+00
5.214041404140414215e+01	-0.000000000000000000e+00
5.214101410141014270e+01	-0.000000000000000000e+00
5.214161416141614325e+01	-0.000000000000000000e+00
5.214221422142214379e+01	-0.000000000000000000e+00
5.214281428142814434e+01	-0.000000000000000000e+00
5.214341434143414489e+01	-0.000000000000000000e+00
5.214401440144014543e+01	-0.000000000000000000e+00
5.214461446144614598e+01	-0.000000000000000000e+00
5.214521452145214653e+01	-0.000000000000000000e+00
5.214581458145814707e+01	-0.000000000000000000e+00
5.214641464146414762e+01	-0.000000000000000000e+00
5.214701470147014817e+01	-0.000000000000000000e+00
5.214761476147614871e+01	-0.000000000000000000e+00
5.214821482148214926e+01	-0.000000000000000000e+00
5.214881488148814981e+01	-0.000000000000000000e+00
5.214941494149415036e+01	-0.000000000000000000e+00
5.215001500150015090e+01	-0.000000000000000000e+00
5.215061506150615145e+01	-0.000000000000000000e+00
5.215121512151215200e+01	-0.000000000000000000e+00
5.215181518151815254e+01	-0.000000000000000000e+00
5.215241524152415309e+01	-0.000000000000000000e+00
5.215301530153015364e+01	-0.000000000000000000e+00
5.215361536153615418e+01	-0.000000000000000000e+00
5.215421542154215473e+01	-0.000000000000000000e+00
5.215481548154815528e+01	-0.000000000000000000e+00
5.215541554155415582e+01	-0.000000000000000000e+00
5.215601560156015637e+01	-0.000000000000000000e+00
5.215661566156615692e+01	-0.000000000000000000e+00
5.215721572157215746e+01	-0.000000000000000000e+00
5.215781578157815801e+01	-0.000000000000000000e+00
5.215841584158415856e+01	-0.000000000000000000e+00
5.215901590159015910e+01	-0.000000000000000000e+00
5.215961596159615965e+01	-0.000000000000000000e+00
5.216021602160216020e+01	-0.000000000000000000e+00
5.216081608160816074e+01	-0.000000000000000000e+00
5.216141614161416129e+01	-0.000000000000000000e+00
5.216201620162016184e+01	-0.000000000000000000e+00
5.216261626162616238e+01	-0.000000000000000000e+00
5.216321632163216293e+01	-0.000000000000000000e+00
5.216381638163816348e+01	-0.000000000000000000e+00
5.216441644164416402e+01	-0.000000000000000000e+00
5.216501650165016457e+01	-0.000000000000000000e+00
5.216561656165616512e+01	-0.000000000000000000e+00
5.216621662166216566e+01	-0.000000000000000000e+00
5.216681668166816621e+01	-0.000000000000000000e+00
5.216741674167416676e+01	-0.000000000000000000e+00
5.216801680168016730e+01	-0.000000000000000000e+00
5.216861686168616785e+01	-0.000000000000000000e+00
5.216921692169216840e+01	-0.000000000000000000e+00
5.216981698169816895e+01	-0.000000000000000000e+00
5.217041704170416949e+01	-0.000000000000000000e+00
5.217101710171017004e+01	-0.000000000000000000e+00
5.217161716171617059e+01	-0.000000000000000000e+00
5.217221722172217113e+01	-0.000000000000000000e+00
5.217281728172817168e+01	-0.000000000000000000e+00
5.217341734173417223e+01	-0.000000000000000000e+00
5.217401740174017277e+01	-0.000000000000000000e+00
5.217461746174617332e+01	-0.000000000000000000e+00
5.217521752175217387e+01	-0.000000000000000000e+00
5.217581758175817441e+01	-0.000000000000000000e+00
5.217641764176417496e+01	-0.000000000000000000e+00
5.217701770177017551e+01	-0.000000000000000000e+00
5.217761776177617605e+01	-0.000000000000000000e+00
5.217821782178217660e+01	-0.000000000000000000e+00
5.217881788178817715e+01	-0.000000000000000000e+00
5.217941794179417769e+01	-0.000000000000000000e+00
5.218001800180017824e+01	-0.000000000000000000e+00
5.218061806180617879e+01	-0.000000000000000000e+00
5.218121812181217933e+01	-0.000000000000000000e+00
5.218181818181817988e+01	-0.000000000000000000e+00
5.218241824182418043e+01	-0.000000000000000000e+00
5.218301830183018097e+01	-0.000000000000000000e+00
5.218361836183618152e+01	-0.000000000000000000e+00
5.218421842184218207e+01	-0.000000000000000000e+00
5.218481848184818261e+01	-0.000000000000000000e+00
5.218541854185418316e+01	-0.000000000000000000e+00
5.218601860186018371e+01	-0.000000000000000000e+00
5.218661866186618425e+01	-0.000000000000000000e+00
5.218721872187218480e+01	-0.000000000000000000e+00
5.218781878187818535e+01	-0.000000000000000000e+00
5.218841884188418589e+01	-0.000000000000000000e+00
5.218901890189018644e+01	-0.000000000000000000e+00
5.218961896189618699e+01	-0.000000000000000000e+00
5.219021902190218754e+01	-0.000000000000000000e+00
5.219081908190818808e+01	-0.000000000000000000e+00
5.219141914191419573e+01	-0.000000000000000000e+00
5.219201920192018918e+01	-0.000000000000000000e+00
5.219261926192619683e+01	-0.000000000000000000e+00
5.219321932193219027e+01	-0.000000000000000000e+00
5.219381938193819792e+01	-0.000000000000000000e+00
5.219441944194419136e+01	-0.000000000000000000e+00
5.219501950195019901e+01	-0.000000000000000000e+00
5.219561956195619246e+01	-0.000000000000000000e+00
5.219621962196220011e+01	-0.000000000000000000e+00
5.219681968196819355e+01	-0.000000000000000000e+00
5.219741974197420120e+01	-0.000000000000000000e+00
5.219801980198019464e+01	-0.000000000000000000e+00
5.219861986198620230e+01	-0.000000000000000000e+00
5.219921992199219574e+01	-0.000000000000000000e+00
5.219981998199820339e+01	-0.000000000000000000e+00
5.220042004200419683e+01	-0.000000000000000000e+00
5.220102010201020448e+01	-0.000000000000000000e+00
5.220162016201620503e+01	-0.000000000000000000e+00
5.220222022202220558e+01	-0.000000000000000000e+00
5.220282028202820612e+01	-0.000000000000000000e+00
5.220342034203420667e+01	-0.000000000000000000e+00
5.220402040204020722e+01	-0.000000000000000000e+00
5.220462046204620776e+01	-0.000000000000000000e+00
5.220522052205220831e+01	-0.000000000000000000e+00
5.220582058205820886e+01	-0.000000000000000000e+00
5.220642064206420940e+01	-0.000000000000000000e+00
5.220702070207020995e+01	-0.000000000000000000e+00
5.220762076207621050e+01	-0.000000000000000000e+00
5.220822082208221104e+01	-0.000000000000000000e+00
5.220882088208821159e+01	-0.000000000000000000e+00
5.220942094209421214e+01	-0.000000000000000000e+00
5.221002100210021268e+01	-0.000000000000000000e+00
5.221062106210621323e+01	-0.000000000000000000e+00
5.221122112211221378e+01	-0.000000000000000000e+00
5.221182118211821432e+01	-0.000000000000000000e+00
5.221242124212421487e+01	-0.000000000000000000e+00
5.221302130213021542e+01	-0.000000000000000000e+00
5.221362136213621596e+01	-0.000000000000000000e+00
5.221422142214221651e+01	-0.000000000000000000e+00
5.221482148214821706e+01	-0.000000000000000000e+00
5.221542154215421760e+01	-0.000000000000000000e+00
5.221602160216021815e+01	-0.000000000000000000e+00
5.221662166216621870e+01	-0.000000000000000000e+00
5.221722172217221924e+01	-0.000000000000000000e+00
5.221782178217821979e+01	-0.000000000000000000e+00
5.221842184218422034e+01	-0.000000000000000000e+00
5.221902190219022089e+01	-0.000000000000000000e+00
5.221962196219622143e+01	-0.000000000000000000e+00
5.222022202220222198e+01	-0.000000000000000000e+00
5.222082208220822253e+01	-0.000000000000000000e+00
5.222142214221422307e+01	-0.000000000000000000e+00
5.222202220222022362e+01	-0.000000000000000000e+00
5.222262226222622417e+01	-0.000000000000000000e+00
5.222322232223222471e+01	-0.000000000000000000e+00
5.222382238223822526e+01	-0.000000000000000000e+00
5.222442244224422581e+01	-0.000000000000000000e+00
5.222502250225022635e+01	-0.000000000000000000e+00
5.222562256225622690e+01	-0.000000000000000000e+00
5.222622262226222745e+01	-0.000000000000000000e+00
5.222682268226822799e+01	-0.000000000000000000e+00
5.222742274227422854e+01	-0.000000000000000000e+00
5.222802280228022909e+01	-0.000000000000000000e+00
5.222862286228622963e+01	-0.000000000000000000e+00
5.222922292229223018e+01	-0.000000000000000000e+00
5.222982298229823073e+01	-0.000000000000000000e+00
5.223042304230423127e+01	-0.000000000000000000e+00
5.223102310231023182e+01	-0.000000000000000000e+00
5.223162316231623237e+01	-0.000000000000000000e+00
5.223222322232223291e+01	-0.000000000000000000e+00
5.223282328232823346e+01	-0.000000000000000000e+00
5.223342334233423401e+01	-0.000000000000000000e+00
5.223402340234023455e+01	-0.000000000000000000e+00
5.223462346234623510e+01	-0.000000000000000000e+00
5.223522352235223565e+01	-0.000000000000000000e+00
5.223582358235823619e+01	-0.000000000000000000e+00
5.223642364236423674e+01	-0.000000000000000000e+00
5.223702370237023729e+01	-0.000000000000000000e+00
5.223762376237623783e+01	-0.000000000000000000e+00
5.223822382238223838e+01	-0.000000000000000000e+00
5.223882388238823893e+01	-0.000000000000000000e+00
5.223942394239423948e+01	-0.000000000000000000e+00
5.224002400240024002e+01	-0.000000000000000000e+00
5.224062406240624057e+01	-0.000000000000000000e+00
5.224122412241224112e+01	-0.000000000000000000e+00
5.224182418241824166e+01	-0.000000000000000000e+00
5.224242424242424221e+01	-0.000000000000000000e+00
5.224302430243024276e+01	-0.000000000000000000e+00
5.224362436243624330e+01	-0.000000000000000000e+00
5.224422442244224385e+01	-0.000000000000000000e+00
5.224482448244824440e+01	-0.000000000000000000e+00
5.224542454245424494e+01	-0.000000000000000000e+00
5.224602460246024549e+01	-0.000000000000000000e+00
5.224662466246624604e+01	-0.000000000000000000e+00
5.224722472247224658e+01	-0.000000000000000000e+00
5.224782478247824713e+01	-0.000000000000000000e+00
5.224842484248424768e+01	-0.000000000000000000e+00
5.224902490249024822e+01	-0.000000000000000000e+00
5.224962496249624877e+01	-0.000000000000000000e+00
5.225022502250224932e+01	-0.000000000000000000e+00
5.225082508250824986e+01	-0.000000000000000000e+00
5.225142514251425041e+01	-0.000000000000000000e+00
5.225202520252025096e+01	-0.000000000000000000e+00
5.225262526252625150e+01	-0.000000000000000000e+00
5.225322532253225205e+01	-0.000000000000000000e+00
5.225382538253825260e+01	-0.000000000000000000e+00
5.225442544254425314e+01	-0.000000000000000000e+00
5.225502550255025369e+01	-0.000000000000000000e+00
5.225562556255625424e+01	-0.000000000000000000e+00
5.225622562256225478e+01	-0.000000000000000000e+00
5.225682568256825533e+01	-0.000000000000000000e+00
5.225742574257425588e+01	-0.000000000000000000e+00
5.225802580258025642e+01	-0.000000000000000000e+00
5.225862586258625697e+01	-0.000000000000000000e+00
5.225922592259225752e+01	-0.000000000000000000e+00
5.225982598259825807e+01	-0.000000000000000000e+00
5.226042604260425861e+01	-0.000000000000000000e+00
5.226102610261025916e+01	-0.000000000000000000e+00
5.226162616261625971e+01	-0.000000000000000000e+00
5.226222622262226025e+01	-0.000000000000000000e+00
5.226282628262826080e+01	-0.000000000000000000e+00
5.226342634263426135e+01	-0.000000000000000000e+00
5.226402640264026189e+01	-0.000000000000000000e+00
5.226462646264626244e+01	-0.000000000000000000e+00
5.226522652265226299e+01	-0.000000000000000000e+00
5.226582658265826353e+01	-0.000000000000000000e+00
5.226642664266426408e+01	-0.000000000000000000e+00
5.226702670267026463e+01	-0.000000000000000000e+00
5.226762676267626517e+01	-0.000000000000000000e+00
5.226822682268226572e+01	-0.000000000000000000e+00
5.226882688268826627e+01	-0.000000000000000000e+00
5.226942694269426681e+01	-0.000000000000000000e+00
5.227002700270026736e+01	-0.000000000000000000e+00
5.227062706270626791e+01	-0.000000000000000000e+00
5.227122712271226845e+01	-0.000000000000000000e+00
5.227182718271826900e+01	-0.000000000000000000e+00
5.227242724272427665e+01	-0.000000000000000000e+00
5.227302730273027009e+01	-0.000000000000000000e+00
5.227362736273627775e+01	-0.000000000000000000e+00
5.227422742274227119e+01	-0.000000000000000000e+00
5.227482748274827884e+01	-0.000000000000000000e+00
5.227542754275427228e+01	-0.000000000000000000e+00
5.227602760276027993e+01	-0.000000000000000000e+00
5.227662766276627337e+01	-0.000000000000000000e+00
5.227722772277228103e+01	-0.000000000000000000e+00
5.227782778277827447e+01	-0.000000000000000000e+00
5.227842784278428212e+01	-0.000000000000000000e+00
5.227902790279027556e+01	-0.000000000000000000e+00
5.227962796279628321e+01	-0.000000000000000000e+00
5.228022802280227666e+01	-0.000000000000000000e+00
5.228082808280828431e+01	-0.000000000000000000e+00
5.228142814281428485e+01	-0.000000000000000000e+00
5.228202820282028540e+01	-0.000000000000000000e+00
5.228262826282628595e+01	-0.000000000000000000e+00
5.228322832283228649e+01	-0.000000000000000000e+00
5.228382838283828704e+01	-0.000000000000000000e+00
5.228442844284428759e+01	-0.000000000000000000e+00
5.228502850285028813e+01	-0.000000000000000000e+00
5.228562856285628868e+01	-0.000000000000000000e+00
5.228622862286228923e+01	-0.000000000000000000e+00
5.228682868286828977e+01	-0.000000000000000000e+00
5.228742874287429032e+01	-0.000000000000000000e+00
5.228802880288029087e+01	-0.000000000000000000e+00
5.228862886288629142e+01	-0.000000000000000000e+00
5.228922892289229196e+01	-0.000000000000000000e+00
5.228982898289829251e+01	-0.000000000000000000e+00
5.229042904290429306e+01	-0.000000000000000000e+00
5.229102910291029360e+01	-0.000000000000000000e+00
5.229162916291629415e+01	-0.000000000000000000e+00
5.229222922292229470e+01	-0.000000000000000000e+00
5.229282928292829524e+01	-0.000000000000000000e+00
5.229342934293429579e+01	-0.000000000000000000e+00
5.229402940294029634e+01	-0.000000000000000000e+00
5.229462946294629688e+01	-0.000000000000000000e+00
5.229522952295229743e+01	-0.000000000000000000e+00
5.229582958295829798e+01	-0.000000000000000000e+00
5.229642964296429852e+01	-0.000000000000000000e+00
5.229702970297029907e+01	-0.000000000000000000e+00
5.229762976297629962e+01	-0.000000000000000000e+00
5.229822982298230016e+01	-0.000000000000000000e+00
5.229882988298830071e+01	-0.000000000000000000e+00
5.229942994299430126e+01	-0.000000000000000000e+00
5.230003000300030180e+01	-0.000000000000000000e+00
5.230063006300630235e+01	-0.000000000000000000e+00
5.230123012301230290e+01	-0.000000000000000000e+00
5.230183018301830344e+01	-0.000000000000000000e+00
5.230243024302430399e+01	-0.000000000000000000e+00
5.230303030303030454e+01	-0.000000000000000000e+00
5.230363036303630508e+01	-0.000000000000000000e+00
5.230423042304230563e+01	-0.000000000000000000e+00
5.230483048304830618e+01	-0.000000000000000000e+00
5.230543054305430672e+01	-0.000000000000000000e+00
5.230603060306030727e+01	-0.000000000000000000e+00
5.230663066306630782e+01	-0.000000000000000000e+00
5.230723072307230836e+01	-0.000000000000000000e+00
5.230783078307830891e+01	-0.000000000000000000e+00
5.230843084308430946e+01	-0.000000000000000000e+00
5.230903090309031001e+01	-0.000000000000000000e+00
5.230963096309631055e+01	-0.000000000000000000e+00
5.231023102310231110e+01	-0.000000000000000000e+00
5.231083108310831165e+01	-0.000000000000000000e+00
5.231143114311431219e+01	-0.000000000000000000e+00
5.231203120312031274e+01	-0.000000000000000000e+00
5.231263126312631329e+01	-0.000000000000000000e+00
5.231323132313231383e+01	-0.000000000000000000e+00
5.231383138313831438e+01	-0.000000000000000000e+00
5.231443144314431493e+01	-0.000000000000000000e+00
5.231503150315031547e+01	-0.000000000000000000e+00
5.231563156315631602e+01	-0.000000000000000000e+00
5.231623162316231657e+01	-0.000000000000000000e+00
5.231683168316831711e+01	-0.000000000000000000e+00
5.231743174317431766e+01	-0.000000000000000000e+00
5.231803180318031821e+01	-0.000000000000000000e+00
5.231863186318631875e+01	-0.000000000000000000e+00
5.231923192319231930e+01	-0.000000000000000000e+00
5.231983198319831985e+01	-0.000000000000000000e+00
5.232043204320432039e+01	-0.000000000000000000e+00
5.232103210321032094e+01	-0.000000000000000000e+00
5.232163216321632149e+01	-0.000000000000000000e+00
5.232223222322232203e+01	-0.000000000000000000e+00
5.232283228322832258e+01	-0.000000000000000000e+00
5.232343234323432313e+01	-0.000000000000000000e+00
5.232403240324032367e+01	-0.000000000000000000e+00
5.232463246324632422e+01	-0.000000000000000000e+00
5.232523252325232477e+01	-0.000000000000000000e+00
5.232583258325832531e+01	-0.000000000000000000e+00
5.232643264326432586e+01	-0.000000000000000000e+00
5.232703270327032641e+01	-0.000000000000000000e+00
5.232763276327632695e+01	-0.000000000000000000e+00
5.232823282328232750e+01	-0.000000000000000000e+00
5.232883288328832805e+01	-0.000000000000000000e+00
5.232943294329432860e+01	-0.000000000000000000e+00
5.233003300330032914e+01	-0.000000000000000000e+00
5.233063306330632969e+01	-0.000000000000000000e+00
5.233123312331233024e+01	-0.000000000000000000e+00
5.233183318331833078e+01	-0.000000000000000000e+00
5.233243324332433133e+01	-0.000000000000000000e+00
5.233303330333033188e+01	-0.000000000000000000e+00
5.233363336333633242e+01	-0.000000000000000000e+00
5.233423342334233297e+01	-0.000000000000000000e+00
5.233483348334833352e+01	-0.000000000000000000e+00
5.233543354335433406e+01	-0.000000000000000000e+00
5.233603360336033461e+01	-0.000000000000000000e+00
5.233663366336633516e+01	-0.000000000000000000e+00
5.233723372337233570e+01	-0.000000000000000000e+00
5.233783378337833625e+01	-0.000000000000000000e+00
5.233843384338433680e+01	-0.000000000000000000e+00
5.233903390339033734e+01	-0.000000000000000000e+00
5.233963396339633789e+01	-0.000000000000000000e+00
5.234023402340233844e+01	-0.000000000000000000e+00
5.234083408340833898e+01	-0.000000000000000000e+00
5.234143414341433953e+01	-0.000000000000000000e+00
5.234203420342034008e+01	-0.000000000000000000e+00
5.234263426342634062e+01	-0.000000000000000000e+00
5.234323432343234117e+01	-0.000000000000000000e+00
5.234383438343834172e+01	-0.000000000000000000e+00
5.234443444344434226e+01	-0.000000000000000000e+00
5.234503450345034281e+01	-0.000000000000000000e+00
5.234563456345634336e+01	-0.000000000000000000e+00
5.234623462346234390e+01	-0.000000000000000000e+00
5.234683468346834445e+01	-0.000000000000000000e+00
5.234743474347434500e+01	-0.000000000000000000e+00
5.234803480348034554e+01	-0.000000000000000000e+00
5.234863486348634609e+01	-0.000000000000000000e+00
5.234923492349234664e+01	-0.000000000000000000e+00
5.234983498349834719e+01	-0.000000000000000000e+00
5.235043504350434773e+01	-0.000000000000000000e+00
5.235103510351034828e+01	-0.000000000000000000e+00
5.235163516351634883e+01	-0.000000000000000000e+00
5.235223522352235648e+01	-0.000000000000000000e+00
5.235283528352834992e+01	-0.000000000000000000e+00
5.235343534353435757e+01	-0.000000000000000000e+00
5.235403540354035101e+01	-0.000000000000000000e+00
5.235463546354635866e+01	-0.000000000000000000e+00
5.235523552355235211e+01	-0.000000000000000000e+00
5.235583558355835976e+01	-0.000000000000000000e+00
5.235643564356435320e+01	-0.000000000000000000e+00
5.235703570357036085e+01	-0.000000000000000000e+00
5.235763576357635429e+01	-0.000000000000000000e+00
5.235823582358236195e+01	-0.000000000000000000e+00
5.235883588358835539e+01	-0.000000000000000000e+00
5.235943594359436304e+01	-0.000000000000000000e+00
5.236003600360035648e+01	-0.000000000000000000e+00
5.236063606360636413e+01	-0.000000000000000000e+00
5.236123612361236468e+01	-0.000000000000000000e+00
5.236183618361836523e+01	-0.000000000000000000e+00
5.236243624362436577e+01	-0.000000000000000000e+00
5.236303630363036632e+01	-0.000000000000000000e+00
5.236363636363636687e+01	-0.000000000000000000e+00
5.236423642364236741e+01	-0.000000000000000000e+00
5.236483648364836796e+01	-0.000000000000000000e+00
5.236543654365436851e+01	-0.000000000000000000e+00
5.236603660366036905e+01	-0.000000000000000000e+00
5.236663666366636960e+01	-0.000000000000000000e+00
5.236723672367237015e+01	-0.000000000000000000e+00
5.236783678367837069e+01	-0.000000000000000000e+00
5.236843684368437124e+01	-0.000000000000000000e+00
5.236903690369037179e+01	-0.000000000000000000e+00
5.236963696369637233e+01	-0.000000000000000000e+00
5.237023702370237288e+01	-0.000000000000000000e+00
5.237083708370837343e+01	-0.000000000000000000e+00
5.237143714371437397e+01	-0.000000000000000000e+00
5.237203720372037452e+01	-0.000000000000000000e+00
5.237263726372637507e+01	-0.000000000000000000e+00
5.237323732373237561e+01	-0.000000000000000000e+00
5.237383738373837616e+01	-0.000000000000000000e+00
5.237443744374437671e+01	-0.000000000000000000e+00
5.237503750375037725e+01	-0.000000000000000000e+00
5.237563756375637780e+01	-0.000000000000000000e+00
5.237623762376237835e+01	-0.000000000000000000e+00
5.237683768376837889e+01	-0.000000000000000000e+00
5.237743774377437944e+01	-0.000000000000000000e+00
5.237803780378037999e+01	-0.000000000000000000e+00
5.237863786378638054e+01	-0.000000000000000000e+00
5.237923792379238108e+01	-0.000000000000000000e+00
5.237983798379838163e+01	-0.000000000000000000e+00
5.238043804380438218e+01	-0.000000000000000000e+00
5.238103810381038272e+01	-0.000000000000000000e+00
5.238163816381638327e+01	-0.000000000000000000e+00
5.238223822382238382e+01	-0.000000000000000000e+00
5.238283828382838436e+01	-0.000000000000000000e+00
5.238343834383438491e+01	-0.000000000000000000e+00
5.238403840384038546e+01	-0.000000000000000000e+00
5.238463846384638600e+01	-0.000000000000000000e+00
5.238523852385238655e+01	-0.000000000000000000e+00
5.238583858385838710e+01	-0.000000000000000000e+00
5.238643864386438764e+01	-0.000000000000000000e+00
5.238703870387038819e+01	-0.000000000000000000e+00
5.238763876387638874e+01	-0.000000000000000000e+00
5.238823882388238928e+01	-0.000000000000000000e+00
5.238883888388838983e+01	-0.000000000000000000e+00
5.238943894389439038e+01	-0.000000000000000000e+00
5.239003900390039092e+01	-0.000000000000000000e+00
5.239063906390639147e+01	-0.000000000000000000e+00
5.239123912391239202e+01	-0.000000000000000000e+00
5.239183918391839256e+01	-0.000000000000000000e+00
5.239243924392439311e+01	-0.000000000000000000e+00
5.239303930393039366e+01	-0.000000000000000000e+00
5.239363936393639420e+01	-0.000000000000000000e+00
5.239423942394239475e+01	-0.000000000000000000e+00
5.239483948394839530e+01	-0.000000000000000000e+00
5.239543954395439584e+01	-0.000000000000000000e+00
5.239603960396039639e+01	-0.000000000000000000e+00
5.239663966396639694e+01	-0.000000000000000000e+00
5.239723972397239748e+01	-0.000000000000000000e+00
5.239783978397839803e+01	-0.000000000000000000e+00
5.239843984398439858e+01	-0.000000000000000000e+00
5.239903990399039913e+01	-0.000000000000000000e+00
5.239963996399639967e+01	-0.000000000000000000e+00
5.240024002400240022e+01	-0.000000000000000000e+00
5.240084008400840077e+01	-0.000000000000000000e+00
5.240144014401440131e+01	-0.000000000000000000e+00
5.240204020402040186e+01	-0.000000000000000000e+00
5.240264026402640241e+01	-0.000000000000000000e+00
5.240324032403240295e+01	-0.000000000000000000e+00
5.240384038403840350e+01	-0.000000000000000000e+00
5.240444044404440405e+01	-0.000000000000000000e+00
5.240504050405040459e+01	-0.000000000000000000e+00
5.240564056405640514e+01	-0.000000000000000000e+00
5.240624062406240569e+01	-0.000000000000000000e+00
5.240684068406840623e+01	-0.000000000000000000e+00
5.240744074407440678e+01	-0.000000000000000000e+00
5.240804080408040733e+01	-0.000000000000000000e+00
5.240864086408640787e+01	-0.000000000000000000e+00
5.240924092409240842e+01	-0.000000000000000000e+00
5.240984098409840897e+01	-0.000000000000000000e+00
5.241044104410440951e+01	-0.000000000000000000e+00
5.241104110411041006e+01	-0.000000000000000000e+00
5.241164116411641061e+01	-0.000000000000000000e+00
5.241224122412241115e+01	-0.000000000000000000e+00
5.241284128412841170e+01	-0.000000000000000000e+00
5.241344134413441225e+01	-0.000000000000000000e+00
5.241404140414041279e+01	-0.000000000000000000e+00
5.241464146414641334e+01	-0.000000000000000000e+00
5.241524152415241389e+01	-0.000000000000000000e+00
5.241584158415841443e+01	-0.000000000000000000e+00
5.241644164416441498e+01	-0.000000000000000000e+00
5.241704170417041553e+01	-0.000000000000000000e+00
5.241764176417641607e+01	-0.000000000000000000e+00
5.241824182418241662e+01	-0.000000000000000000e+00
5.241884188418841717e+01	-0.000000000000000000e+00
5.241944194419441772e+01	-0.000000000000000000e+00
5.242004200420041826e+01	-0.000000000000000000e+00
5.242064206420641881e+01	-0.000000000000000000e+00
5.242124212421241936e+01	-0.000000000000000000e+00
5.242184218421841990e+01	-0.000000000000000000e+00
5.242244224422442045e+01	-0.000000000000000000e+00
5.242304230423042100e+01	-0.000000000000000000e+00
5.242364236423642154e+01	-0.000000000000000000e+00
5.242424242424242209e+01	-0.000000000000000000e+00
5.242484248424842264e+01	-0.000000000000000000e+00
5.242544254425442318e+01	-0.000000000000000000e+00
5.242604260426042373e+01	-0.000000000000000000e+00
5.242664266426642428e+01	-0.000000000000000000e+00
5.242724272427242482e+01	-0.000000000000000000e+00
5.242784278427842537e+01	-0.000000000000000000e+00
5.242844284428442592e+01	-0.000000000000000000e+00
5.242904290429042646e+01	-0.000000000000000000e+00
5.242964296429642701e+01	-0.000000000000000000e+00
5.243024302430242756e+01	-0.000000000000000000e+00
5.243084308430842810e+01	-0.000000000000000000e+00
5.243144314431442865e+01	-0.000000000000000000e+00
5.243204320432043630e+01	-0.000000000000000000e+00
5.243264326432642974e+01	-0.000000000000000000e+00
5.243324332433243740e+01	-0.000000000000000000e+00
5.243384338433843084e+01	-0.000000000000000000e+00
5.243444344434443849e+01	-0.000000000000000000e+00
5.243504350435043193e+01	-0.000000000000000000e+00
5.243564356435643958e+01	-0.000000000000000000e+00
5.243624362436243302e+01	-0.000000000000000000e+00
5.243684368436844068e+01	-0.000000000000000000e+00
5.243744374437443412e+01	-0.000000000000000000e+00
5.243804380438044177e+01	-0.000000000000000000e+00
5.243864386438643521e+01	-0.000000000000000000e+00
5.243924392439244286e+01	-0.000000000000000000e+00
5.243984398439843631e+01	-0.000000000000000000e+00
5.244044404440444396e+01	-0.000000000000000000e+00
5.244104410441043740e+01	-0.000000000000000000e+00
5.244164416441644505e+01	-0.000000000000000000e+00
5.244224422442244560e+01	-0.000000000000000000e+00
5.244284428442844614e+01	-0.000000000000000000e+00
5.244344434443444669e+01	-0.000000000000000000e+00
5.244404440444044724e+01	-0.000000000000000000e+00
5.244464446444644778e+01	-0.000000000000000000e+00
5.244524452445244833e+01	-0.000000000000000000e+00
5.244584458445844888e+01	-0.000000000000000000e+00
5.244644464446444942e+01	-0.000000000000000000e+00
5.244704470447044997e+01	-0.000000000000000000e+00
5.244764476447645052e+01	-0.000000000000000000e+00
5.244824482448245107e+01	-0.000000000000000000e+00
5.244884488448845161e+01	-0.000000000000000000e+00
5.244944494449445216e+01	-0.000000000000000000e+00
5.245004500450045271e+01	-0.000000000000000000e+00
5.245064506450645325e+01	-0.000000000000000000e+00
5.245124512451245380e+01	-0.000000000000000000e+00
5.245184518451845435e+01	-0.000000000000000000e+00
5.245244524452445489e+01	-0.000000000000000000e+00
5.245304530453045544e+01	-0.000000000000000000e+00
5.245364536453645599e+01	-0.000000000000000000e+00
5.245424542454245653e+01	-0.000000000000000000e+00
5.245484548454845708e+01	-0.000000000000000000e+00
5.245544554455445763e+01	-0.000000000000000000e+00
5.245604560456045817e+01	-0.000000000000000000e+00
5.245664566456645872e+01	-0.000000000000000000e+00
5.245724572457245927e+01	-0.000000000000000000e+00
5.245784578457845981e+01	-0.000000000000000000e+00
5.245844584458446036e+01	-0.000000000000000000e+00
5.245904590459046091e+01	-0.000000000000000000e+00
5.245964596459646145e+01	-0.000000000000000000e+00
5.246024602460246200e+01	-0.000000000000000000e+00
5.246084608460846255e+01	-0.000000000000000000e+00
5.246144614461446309e+01	-0.000000000000000000e+00
5.246204620462046364e+01	-0.000000000000000000e+00
5.246264626462646419e+01	-0.000000000000000000e+00
5.246324632463246473e+01	-0.000000000000000000e+00
5.246384638463846528e+01	-0.000000000000000000e+00
5.246444644464446583e+01	-0.000000000000000000e+00
5.246504650465046637e+01	-0.000000000000000000e+00
5.246564656465646692e+01	-0.000000000000000000e+00
5.246624662466246747e+01	-0.000000000000000000e+00
5.246684668466846801e+01	-0.000000000000000000e+00
5.246744674467446856e+01	-0.000000000000000000e+00
5.246804680468046911e+01	-0.000000000000000000e+00
5.246864686468646966e+01	-0.000000000000000000e+00
5.246924692469247020e+01	-0.000000000000000000e+00
5.246984698469847075e+01	-0.000000000000000000e+00
5.247044704470447130e+01	-0.000000000000000000e+00
5.247104710471047184e+01	-0.000000000000000000e+00
5.247164716471647239e+01	-0.000000000000000000e+00
5.247224722472247294e+01	-0.000000000000000000e+00
5.247284728472847348e+01	-0.000000000000000000e+00
5.247344734473447403e+01	-0.000000000000000000e+00
5.247404740474047458e+01	-0.000000000000000000e+00
5.247464746474647512e+01	-0.000000000000000000e+00
5.247524752475247567e+01	-0.000000000000000000e+00
5.247584758475847622e+01	-0.000000000000000000e+00
5.247644764476447676e+01	-0.000000000000000000e+00
5.247704770477047731e+01	-0.000000000000000000e+00
5.247764776477647786e+01	-0.000000000000000000e+00
5.247824782478247840e+01	-0.000000000000000000e+00
5.247884788478847895e+01	-0.000000000000000000e+00
5.247944794479447950e+01	-0.000000000000000000e+00
5.248004800480048004e+01	-0.000000000000000000e+00
5.248064806480648059e+01	-0.000000000000000000e+00
5.248124812481248114e+01	-0.000000000000000000e+00
5.248184818481848168e+01	-0.000000000000000000e+00
5.248244824482448223e+01	-0.000000000000000000e+00
5.248304830483048278e+01	-0.000000000000000000e+00
5.248364836483648332e+01	-0.000000000000000000e+00
5.248424842484248387e+01	-0.000000000000000000e+00
5.248484848484848442e+01	-0.000000000000000000e+00
5.248544854485448496e+01	-0.000000000000000000e+00
5.248604860486048551e+01	-0.000000000000000000e+00
5.248664866486648606e+01	-0.000000000000000000e+00
5.248724872487248660e+01	-0.000000000000000000e+00
5.248784878487848715e+01	-0.000000000000000000e+00
5.248844884488448770e+01	-0.000000000000000000e+00
5.248904890489048825e+01	-0.000000000000000000e+00
5.248964896489648879e+01	-0.000000000000000000e+00
5.249024902490248934e+01	-0.000000000000000000e+00
5.249084908490848989e+01	-0.000000000000000000e+00
5.249144914491449043e+01	-0.000000000000000000e+00
5.249204920492049098e+01	-0.000000000000000000e+00
5.249264926492649153e+01	-0.000000000000000000e+00
5.249324932493249207e+01	-0.000000000000000000e+00
5.249384938493849262e+01	-0.000000000000000000e+00
5.249444944494449317e+01	-0.000000000000000000e+00
5.249504950495049371e+01	-0.000000000000000000e+00
5.249564956495649426e+01	-0.000000000000000000e+00
5.249624962496249481e+01	-0.000000000000000000e+00
5.249684968496849535e+01	-0.000000000000000000e+00
5.249744974497449590e+01	-0.000000000000000000e+00
5.249804980498049645e+01	-0.000000000000000000e+00
5.249864986498649699e+01	-0.000000000000000000e+00
5.249924992499249754e+01	-0.000000000000000000e+00
5.249984998499849809e+01	-0.000000000000000000e+00
5.250045004500449863e+01	-0.000000000000000000e+00
5.250105010501049918e+01	-0.000000000000000000e+00
5.250165016501649973e+01	-0.000000000000000000e+00
5.250225022502250027e+01	-0.000000000000000000e+00
5.250285028502850082e+01	-0.000000000000000000e+00
5.250345034503450137e+01	-0.000000000000000000e+00
5.250405040504050191e+01	-0.000000000000000000e+00
5.250465046504650246e+01	-0.000000000000000000e+00
5.250525052505250301e+01	-0.000000000000000000e+00
5.250585058505850355e+01	-0.000000000000000000e+00
5.250645064506450410e+01	-0.000000000000000000e+00
5.250705070507050465e+01	-0.000000000000000000e+00
5.250765076507650519e+01	-0.000000000000000000e+00
5.250825082508250574e+01	-0.000000000000000000e+00
5.250885088508850629e+01	-0.000000000000000000e+00
5.250945094509450684e+01	-0.000000000000000000e+00
5.251005100510050738e+01	-0.000000000000000000e+00
5.251065106510650793e+01	-0.000000000000000000e+00
5.251125112511250848e+01	-0.000000000000000000e+00
5.251185118511851613e+01	-0.000000000000000000e+00
5.251245124512450957e+01	-0.000000000000000000e+00
5.251305130513051722e+01	-0.000000000000000000e+00
5.251365136513651066e+01	-0.000000000000000000e+00
5.251425142514251831e+01	-0.000000000000000000e+00
5.251485148514851176e+01	-0.000000000000000000e+00
5.251545154515451941e+01	-0.000000000000000000e+00
5.251605160516051285e+01	-0.000000000000000000e+00
5.251665166516652050e+01	-0.000000000000000000e+00
5.251725172517251394e+01	-0.000000000000000000e+00
5.251785178517852160e+01	-0.000000000000000000e+00
5.251845184518451504e+01	-0.000000000000000000e+00
5.251905190519052269e+01	-0.000000000000000000e+00
5.251965196519651613e+01	-0.000000000000000000e+00
5.252025202520252378e+01	-0.000000000000000000e+00
5.252085208520851722e+01	-0.000000000000000000e+00
5.252145214521452488e+01	-0.000000000000000000e+00
5.252205220522052542e+01	-0.000000000000000000e+00
5.252265226522652597e+01	-0.000000000000000000e+00
5.252325232523252652e+01	-0.000000000000000000e+00
5.252385238523852706e+01	-0.000000000000000000e+00
5.252445244524452761e+01	-0.000000000000000000e+00
5.252505250525052816e+01	-0.000000000000000000e+00
5.252565256525652870e+01	-0.000000000000000000e+00
5.252625262526252925e+01	-0.000000000000000000e+00
5.252685268526852980e+01	-0.000000000000000000e+00
5.252745274527453034e+01	-0.000000000000000000e+00
5.252805280528053089e+01	-0.000000000000000000e+00
5.252865286528653144e+01	-0.000000000000000000e+00
5.252925292529253198e+01	-0.000000000000000000e+00
5.252985298529853253e+01	-0.000000000000000000e+00
5.253045304530453308e+01	-0.000000000000000000e+00
5.253105310531053362e+01	-0.000000000000000000e+00
5.253165316531653417e+01	-0.000000000000000000e+00
5.253225322532253472e+01	-0.000000000000000000e+00
5.253285328532853526e+01	-0.000000000000000000e+00
5.253345334533453581e+01	-0.000000000000000000e+00
5.253405340534053636e+01	-0.000000000000000000e+00
5.253465346534653690e+01	-0.000000000000000000e+00
5.253525352535253745e+01	-0.000000000000000000e+00
5.253585358535853800e+01	-0.000000000000000000e+00
5.253645364536453854e+01	-0.000000000000000000e+00
5.253705370537053909e+01	-0.000000000000000000e+00
5.253765376537653964e+01	-0.000000000000000000e+00
5.253825382538254019e+01	-0.000000000000000000e+00
5.253885388538854073e+01	-0.000000000000000000e+00
5.253945394539454128e+01	-0.000000000000000000e+00
5.254005400540054183e+01	-0.000000000000000000e+00
5.254065406540654237e+01	-0.000000000000000000e+00
5.254125412541254292e+01	-0.000000000000000000e+00
5.254185418541854347e+01	-0.000000000000000000e+00
5.254245424542454401e+01	-0.000000000000000000e+00
5.254305430543054456e+01	-0.000000000000000000e+00
5.254365436543654511e+01	-0.000000000000000000e+00
5.254425442544254565e+01	-0.000000000000000000e+00
5.254485448544854620e+01	-0.000000000000000000e+00
5.254545454545454675e+01	-0.000000000000000000e+00
5.254605460546054729e+01	-0.000000000000000000e+00
5.254665466546654784e+01	-0.000000000000000000e+00
5.254725472547254839e+01	-0.000000000000000000e+00
5.254785478547854893e+01	-0.000000000000000000e+00
5.254845484548454948e+01	-0.000000000000000000e+00
5.254905490549055003e+01	-0.000000000000000000e+00
5.254965496549655057e+01	-0.000000000000000000e+00
5.255025502550255112e+01	-0.000000000000000000e+00
5.255085508550855167e+01	-0.000000000000000000e+00
5.255145514551455221e+01	-0.000000000000000000e+00
5.255205520552055276e+01	-0.000000000000000000e+00
5.255265526552655331e+01	-0.000000000000000000e+00
5.255325532553255385e+01	-0.000000000000000000e+00
5.255385538553855440e+01	-0.000000000000000000e+00
5.255445544554455495e+01	-0.000000000000000000e+00
5.255505550555055549e+01	-0.000000000000000000e+00
5.255565556555655604e+01	-0.000000000000000000e+00
5.255625562556255659e+01	-0.000000000000000000e+00
5.255685568556855713e+01	-0.000000000000000000e+00
5.255745574557455768e+01	-0.000000000000000000e+00
5.255805580558055823e+01	-0.000000000000000000e+00
5.255865586558655878e+01	-0.000000000000000000e+00
5.255925592559255932e+01	-0.000000000000000000e+00
5.255985598559855987e+01	-0.000000000000000000e+00
5.256045604560456042e+01	-0.000000000000000000e+00
5.256105610561056096e+01	-0.000000000000000000e+00
5.256165616561656151e+01	-0.000000000000000000e+00
5.256225622562256206e+01	-0.000000000000000000e+00
5.256285628562856260e+01	-0.000000000000000000e+00
5.256345634563456315e+01	-0.000000000000000000e+00
5.256405640564056370e+01	-0.000000000000000000e+00
5.256465646564656424e+01	-0.000000000000000000e+00
5.256525652565256479e+01	-0.000000000000000000e+00
5.256585658565856534e+01	-0.000000000000000000e+00
5.256645664566456588e+01	-0.000000000000000000e+00
5.256705670567056643e+01	-0.000000000000000000e+00
5.256765676567656698e+01	-0.000000000000000000e+00
5.256825682568256752e+01	-0.000000000000000000e+00
5.256885688568856807e+01	-0.000000000000000000e+00
5.256945694569456862e+01	-0.000000000000000000e+00
5.257005700570056916e+01	-0.000000000000000000e+00
5.257065706570656971e+01	-0.000000000000000000e+00
5.257125712571257026e+01	-0.000000000000000000e+00
5.257185718571857080e+01	-0.000000000000000000e+00
5.257245724572457135e+01	-0.000000000000000000e+00
5.257305730573057190e+01	-0.000000000000000000e+00
5.257365736573657244e+01	-0.000000000000000000e+00
5.257425742574257299e+01	-0.000000000000000000e+00
5.257485748574857354e+01	-0.000000000000000000e+00
5.257545754575457408e+01	-0.000000000000000000e+00
5.257605760576057463e+01	-0.000000000000000000e+00
5.257665766576657518e+01	-0.000000000000000000e+00
5.257725772577257572e+01	-0.000000000000000000e+00
5.257785778577857627e+01	-0.000000000000000000e+00
5.257845784578457682e+01	-0.000000000000000000e+00
5.257905790579057737e+01	-0.000000000000000000e+00
5.257965796579657791e+01	-0.000000000000000000e+00
5.258025802580257846e+01	-0.000000000000000000e+00
5.258085808580857901e+01	-0.000000000000000000e+00
5.258145814581457955e+01	-0.000000000000000000e+00
5.258205820582058010e+01	-0.000000000000000000e+00
5.258265826582658065e+01	-0.000000000000000000e+00
5.258325832583258119e+01	-0.000000000000000000e+00
5.258385838583858174e+01	-0.000000000000000000e+00
5.258445844584458229e+01	-0.000000000000000000e+00
5.258505850585058283e+01	-0.000000000000000000e+00
5.258565856585658338e+01	-0.000000000000000000e+00
5.258625862586258393e+01	-0.000000000000000000e+00
5.258685868586858447e+01	-0.000000000000000000e+00
5.258745874587458502e+01	-0.000000000000000000e+00
5.258805880588058557e+01	-0.000000000000000000e+00
5.258865886588658611e+01	-0.000000000000000000e+00
5.258925892589258666e+01	-0.000000000000000000e+00
5.258985898589858721e+01	-0.000000000000000000e+00
5.259045904590458775e+01	-0.000000000000000000e+00
5.259105910591058830e+01	-0.000000000000000000e+00
5.259165916591659595e+01	-0.000000000000000000e+00
5.259225922592258939e+01	-0.000000000000000000e+00
5.259285928592859705e+01	-0.000000000000000000e+00
5.259345934593459049e+01	-0.000000000000000000e+00
5.259405940594059814e+01	-0.000000000000000000e+00
5.259465946594659158e+01	-0.000000000000000000e+00
5.259525952595259923e+01	-0.000000000000000000e+00
5.259585958595859267e+01	-0.000000000000000000e+00
5.259645964596460033e+01	-0.000000000000000000e+00
5.259705970597059377e+01	-0.000000000000000000e+00
5.259765976597660142e+01	-0.000000000000000000e+00
5.259825982598259486e+01	-0.000000000000000000e+00
5.259885988598860251e+01	-0.000000000000000000e+00
5.259945994599459596e+01	-0.000000000000000000e+00
5.260006000600060361e+01	-0.000000000000000000e+00
5.260066006600659705e+01	-0.000000000000000000e+00
5.260126012601260470e+01	-0.000000000000000000e+00
5.260186018601860525e+01	-0.000000000000000000e+00
5.260246024602460579e+01	-0.000000000000000000e+00
5.260306030603060634e+01	-0.000000000000000000e+00
5.260366036603660689e+01	-0.000000000000000000e+00
5.260426042604260743e+01	-0.000000000000000000e+00
5.260486048604860798e+01	-0.000000000000000000e+00
5.260546054605460853e+01	-0.000000000000000000e+00
5.260606060606060908e+01	-0.000000000000000000e+00
5.260666066606660962e+01	-0.000000000000000000e+00
5.260726072607261017e+01	-0.000000000000000000e+00
5.260786078607861072e+01	-0.000000000000000000e+00
5.260846084608461126e+01	-0.000000000000000000e+00
5.260906090609061181e+01	-0.000000000000000000e+00
5.260966096609661236e+01	-0.000000000000000000e+00
5.261026102610261290e+01	-0.000000000000000000e+00
5.261086108610861345e+01	-0.000000000000000000e+00
5.261146114611461400e+01	-0.000000000000000000e+00
5.261206120612061454e+01	-0.000000000000000000e+00
5.261266126612661509e+01	-0.000000000000000000e+00
5.261326132613261564e+01	-0.000000000000000000e+00
5.261386138613861618e+01	-0.000000000000000000e+00
5.261446144614461673e+01	-0.000000000000000000e+00
5.261506150615061728e+01	-0.000000000000000000e+00
5.261566156615661782e+01	-0.000000000000000000e+00
5.261626162616261837e+01	-0.000000000000000000e+00
5.261686168616861892e+01	-0.000000000000000000e+00
5.261746174617461946e+01	-0.000000000000000000e+00
5.261806180618062001e+01	-0.000000000000000000e+00
5.261866186618662056e+01	-0.000000000000000000e+00
5.261926192619262110e+01	-0.000000000000000000e+00
5.261986198619862165e+01	-0.000000000000000000e+00
5.262046204620462220e+01	-0.000000000000000000e+00
5.262106210621062274e+01	-0.000000000000000000e+00
5.262166216621662329e+01	-0.000000000000000000e+00
5.262226222622262384e+01	-0.000000000000000000e+00
5.262286228622862438e+01	-0.000000000000000000e+00
5.262346234623462493e+01	-0.000000000000000000e+00
5.262406240624062548e+01	-0.000000000000000000e+00
5.262466246624662602e+01	-0.000000000000000000e+00
5.262526252625262657e+01	-0.000000000000000000e+00
5.262586258625862712e+01	-0.000000000000000000e+00
5.262646264626462767e+01	-0.000000000000000000e+00
5.262706270627062821e+01	-0.000000000000000000e+00
5.262766276627662876e+01	-0.000000000000000000e+00
5.262826282628262931e+01	-0.000000000000000000e+00
5.262886288628862985e+01	-0.000000000000000000e+00
5.262946294629463040e+01	-0.000000000000000000e+00
5.263006300630063095e+01	-0.000000000000000000e+00
5.263066306630663149e+01	-0.000000000000000000e+00
5.263126312631263204e+01	-0.000000000000000000e+00
5.263186318631863259e+01	-0.000000000000000000e+00
5.263246324632463313e+01	-0.000000000000000000e+00
5.263306330633063368e+01	-0.000000000000000000e+00
5.263366336633663423e+01	-0.000000000000000000e+00
5.263426342634263477e+01	-0.000000000000000000e+00
5.263486348634863532e+01	-0.000000000000000000e+00
5.263546354635463587e+01	-0.000000000000000000e+00
5.263606360636063641e+01	-0.000000000000000000e+00
5.263666366636663696e+01	-0.000000000000000000e+00
5.263726372637263751e+01	-0.000000000000000000e+00
5.263786378637863805e+01	-0.000000000000000000e+00
5.263846384638463860e+01	-0.000000000000000000e+00
5.263906390639063915e+01	-0.000000000000000000e+00
5.263966396639663969e+01	-0.000000000000000000e+00
5.264026402640264024e+01	-0.000000000000000000e+00
5.264086408640864079e+01	-0.000000000000000000e+00
5.264146414641464133e+01	-0.000000000000000000e+00
5.264206420642064188e+01	-0.000000000000000000e+00
5.264266426642664243e+01	-0.000000000000000000e+00
5.264326432643264297e+01	-0.000000000000000000e+00
5.264386438643864352e+01	-0.000000000000000000e+00
5.264446444644464407e+01	-0.000000000000000000e+00
5.264506450645064461e+01	-0.000000000000000000e+00
5.264566456645664516e+01	-0.000000000000000000e+00
5.264626462646264571e+01	-0.000000000000000000e+00
5.264686468646864625e+01	-0.000000000000000000e+00
5.264746474647464680e+01	-0.000000000000000000e+00
5.264806480648064735e+01	-0.000000000000000000e+00
5.264866486648664790e+01	-0.000000000000000000e+00
5.264926492649264844e+01	-0.000000000000000000e+00
5.264986498649864899e+01	-0.000000000000000000e+00
5.265046504650464954e+01	-0.000000000000000000e+00
5.265106510651065008e+01	-0.000000000000000000e+00
5.265166516651665063e+01	-0.000000000000000000e+00
5.265226522652265118e+01	-0.000000000000000000e+00
5.265286528652865172e+01	-0.000000000000000000e+00
5.265346534653465227e+01	-0.000000000000000000e+00
5.265406540654065282e+01	-0.000000000000000000e+00
5.265466546654665336e+01	-0.000000000000000000e+00
5.265526552655265391e+01	-0.000000000000000000e+00
5.265586558655865446e+01	-0.000000000000000000e+00
5.265646564656465500e+01	-0.000000000000000000e+00
5.265706570657065555e+01	-0.000000000000000000e+00
5.265766576657665610e+01	-0.000000000000000000e+00
5.265826582658265664e+01	-0.000000000000000000e+00
5.265886588658865719e+01	-0.000000000000000000e+00
5.265946594659465774e+01	-0.000000000000000000e+00
5.266006600660065828e+01	-0.000000000000000000e+00
5.266066606660665883e+01	-0.000000000000000000e+00
5.266126612661265938e+01	-0.000000000000000000e+00
5.266186618661865992e+01	-0.000000000000000000e+00
5.266246624662466047e+01	-0.000000000000000000e+00
5.266306630663066102e+01	-0.000000000000000000e+00
5.266366636663666156e+01	-0.000000000000000000e+00
5.266426642664266211e+01	-0.000000000000000000e+00
5.266486648664866266e+01	-0.000000000000000000e+00
5.266546654665466320e+01	-0.000000000000000000e+00
5.266606660666066375e+01	-0.000000000000000000e+00
5.266666666666666430e+01	-0.000000000000000000e+00
5.266726672667266484e+01	-0.000000000000000000e+00
5.266786678667866539e+01	-0.000000000000000000e+00
5.266846684668466594e+01	-0.000000000000000000e+00
5.266906690669066649e+01	-0.000000000000000000e+00
5.266966696669666703e+01	-0.000000000000000000e+00
5.267026702670266758e+01	-0.000000000000000000e+00
5.267086708670866813e+01	-0.000000000000000000e+00
5.267146714671467578e+01	-0.000000000000000000e+00
5.267206720672066922e+01	-0.000000000000000000e+00
5.267266726672667687e+01	-0.000000000000000000e+00
5.267326732673267031e+01	-0.000000000000000000e+00
5.267386738673867796e+01	-0.000000000000000000e+00
5.267446744674467141e+01	-0.000000000000000000e+00
5.267506750675067906e+01	-0.000000000000000000e+00
5.267566756675667250e+01	-0.000000000000000000e+00
5.267626762676268015e+01	-0.000000000000000000e+00
5.267686768676867359e+01	-0.000000000000000000e+00
5.267746774677468125e+01	-0.000000000000000000e+00
5.267806780678067469e+01	-0.000000000000000000e+00
5.267866786678668234e+01	-0.000000000000000000e+00
5.267926792679267578e+01	-0.000000000000000000e+00
5.267986798679868343e+01	-0.000000000000000000e+00
5.268046804680467687e+01	-0.000000000000000000e+00
5.268106810681068453e+01	-0.000000000000000000e+00
5.268166816681668507e+01	-0.000000000000000000e+00
5.268226822682268562e+01	-0.000000000000000000e+00
5.268286828682868617e+01	-0.000000000000000000e+00
5.268346834683468671e+01	-0.000000000000000000e+00
5.268406840684068726e+01	-0.000000000000000000e+00
5.268466846684668781e+01	-0.000000000000000000e+00
5.268526852685268835e+01	-0.000000000000000000e+00
5.268586858685868890e+01	-0.000000000000000000e+00
5.268646864686468945e+01	-0.000000000000000000e+00
5.268706870687068999e+01	-0.000000000000000000e+00
5.268766876687669054e+01	-0.000000000000000000e+00
5.268826882688269109e+01	-0.000000000000000000e+00
5.268886888688869163e+01	-0.000000000000000000e+00
5.268946894689469218e+01	-0.000000000000000000e+00
5.269006900690069273e+01	-0.000000000000000000e+00
5.269066906690669327e+01	-0.000000000000000000e+00
5.269126912691269382e+01	-0.000000000000000000e+00
5.269186918691869437e+01	-0.000000000000000000e+00
5.269246924692469491e+01	-0.000000000000000000e+00
5.269306930693069546e+01	-0.000000000000000000e+00
5.269366936693669601e+01	-0.000000000000000000e+00
5.269426942694269655e+01	-0.000000000000000000e+00
5.269486948694869710e+01	-0.000000000000000000e+00
5.269546954695469765e+01	-0.000000000000000000e+00
5.269606960696069820e+01	-0.000000000000000000e+00
5.269666966696669874e+01	-0.000000000000000000e+00
5.269726972697269929e+01	-0.000000000000000000e+00
5.269786978697869984e+01	-0.000000000000000000e+00
5.269846984698470038e+01	-0.000000000000000000e+00
5.269906990699070093e+01	-0.000000000000000000e+00
5.269966996699670148e+01	-0.000000000000000000e+00
5.270027002700270202e+01	-0.000000000000000000e+00
5.270087008700870257e+01	-0.000000000000000000e+00
5.270147014701470312e+01	-0.000000000000000000e+00
5.270207020702070366e+01	-0.000000000000000000e+00
5.270267026702670421e+01	-0.000000000000000000e+00
5.270327032703270476e+01	-0.000000000000000000e+00
5.270387038703870530e+01	-0.000000000000000000e+00
5.270447044704470585e+01	-0.000000000000000000e+00
5.270507050705070640e+01	-0.000000000000000000e+00
5.270567056705670694e+01	-0.000000000000000000e+00
5.270627062706270749e+01	-0.000000000000000000e+00
5.270687068706870804e+01	-0.000000000000000000e+00
5.270747074707470858e+01	-0.000000000000000000e+00
5.270807080708070913e+01	-0.000000000000000000e+00
5.270867086708670968e+01	-0.000000000000000000e+00
5.270927092709271022e+01	-0.000000000000000000e+00
5.270987098709871077e+01	-0.000000000000000000e+00
5.271047104710471132e+01	-0.000000000000000000e+00
5.271107110711071186e+01	-0.000000000000000000e+00
5.271167116711671241e+01	-0.000000000000000000e+00
5.271227122712271296e+01	-0.000000000000000000e+00
5.271287128712871350e+01	-0.000000000000000000e+00
5.271347134713471405e+01	-0.000000000000000000e+00
5.271407140714071460e+01	-0.000000000000000000e+00
5.271467146714671514e+01	-0.000000000000000000e+00
5.271527152715271569e+01	-0.000000000000000000e+00
5.271587158715871624e+01	-0.000000000000000000e+00
5.271647164716471679e+01	-0.000000000000000000e+00
5.271707170717071733e+01	-0.000000000000000000e+00
5.271767176717671788e+01	-0.000000000000000000e+00
5.271827182718271843e+01	-0.000000000000000000e+00
5.271887188718871897e+01	-0.000000000000000000e+00
5.271947194719471952e+01	-0.000000000000000000e+00
5.272007200720072007e+01	-0.000000000000000000e+00
5.272067206720672061e+01	-0.000000000000000000e+00
5.272127212721272116e+01	-0.000000000000000000e+00
5.272187218721872171e+01	-0.000000000000000000e+00
5.272247224722472225e+01	-0.000000000000000000e+00
5.272307230723072280e+01	-0.000000000000000000e+00
5.272367236723672335e+01	-0.000000000000000000e+00
5.272427242724272389e+01	-0.000000000000000000e+00
5.272487248724872444e+01	-0.000000000000000000e+00
5.272547254725472499e+01	-0.000000000000000000e+00
5.272607260726072553e+01	-0.000000000000000000e+00
5.272667266726672608e+01	-0.000000000000000000e+00
5.272727272727272663e+01	-0.000000000000000000e+00
5.272787278727872717e+01	-0.000000000000000000e+00
5.272847284728472772e+01	-0.000000000000000000e+00
5.272907290729072827e+01	-0.000000000000000000e+00
5.272967296729672881e+01	-0.000000000000000000e+00
5.273027302730272936e+01	-0.000000000000000000e+00
5.273087308730872991e+01	-0.000000000000000000e+00
5.273147314731473045e+01	-0.000000000000000000e+00
5.273207320732073100e+01	-0.000000000000000000e+00
5.273267326732673155e+01	-0.000000000000000000e+00
5.273327332733273209e+01	-0.000000000000000000e+00
5.273387338733873264e+01	-0.000000000000000000e+00
5.273447344734473319e+01	-0.000000000000000000e+00
5.273507350735073373e+01	-0.000000000000000000e+00
5.273567356735673428e+01	-0.000000000000000000e+00
5.273627362736273483e+01	-0.000000000000000000e+00
5.273687368736873538e+01	-0.000000000000000000e+00
5.273747374737473592e+01	-0.000000000000000000e+00
5.273807380738073647e+01	-0.000000000000000000e+00
5.273867386738673702e+01	-0.000000000000000000e+00
5.273927392739273756e+01	-0.000000000000000000e+00
5.273987398739873811e+01	-0.000000000000000000e+00
5.274047404740473866e+01	-0.000000000000000000e+00
5.274107410741073920e+01	-0.000000000000000000e+00
5.274167416741673975e+01	-0.000000000000000000e+00
5.274227422742274030e+01	-0.000000000000000000e+00
5.274287428742874084e+01	-0.000000000000000000e+00
5.274347434743474139e+01	-0.000000000000000000e+00
5.274407440744074194e+01	-0.000000000000000000e+00
5.274467446744674248e+01	-0.000000000000000000e+00
5.274527452745274303e+01	-0.000000000000000000e+00
5.274587458745874358e+01	-0.000000000000000000e+00
5.274647464746474412e+01	-0.000000000000000000e+00
5.274707470747074467e+01	-0.000000000000000000e+00
5.274767476747674522e+01	-0.000000000000000000e+00
5.274827482748274576e+01	-0.000000000000000000e+00
5.274887488748874631e+01	-0.000000000000000000e+00
5.274947494749474686e+01	-0.000000000000000000e+00
5.275007500750074740e+01	-0.000000000000000000e+00
5.275067506750674795e+01	-0.000000000000000000e+00
5.275127512751275560e+01	-0.000000000000000000e+00
5.275187518751874904e+01	-0.000000000000000000e+00
5.275247524752475670e+01	-0.000000000000000000e+00
5.275307530753075014e+01	-0.000000000000000000e+00
5.275367536753675779e+01	-0.000000000000000000e+00
5.275427542754275123e+01	-0.000000000000000000e+00
5.275487548754875888e+01	-0.000000000000000000e+00
5.275547554755475232e+01	-0.000000000000000000e+00
5.275607560756075998e+01	-0.000000000000000000e+00
5.275667566756675342e+01	-0.000000000000000000e+00
5.275727572757276107e+01	-0.000000000000000000e+00
5.275787578757875451e+01	-0.000000000000000000e+00
5.275847584758476216e+01	-0.000000000000000000e+00
5.275907590759075561e+01	-0.000000000000000000e+00
5.275967596759676326e+01	-0.000000000000000000e+00
5.276027602760275670e+01	-0.000000000000000000e+00
5.276087608760876435e+01	-0.000000000000000000e+00
5.276147614761476490e+01	-0.000000000000000000e+00
5.276207620762076544e+01	-0.000000000000000000e+00
5.276267626762676599e+01	-0.000000000000000000e+00
5.276327632763276654e+01	-0.000000000000000000e+00
5.276387638763876708e+01	-0.000000000000000000e+00
5.276447644764476763e+01	-0.000000000000000000e+00
5.276507650765076818e+01	-0.000000000000000000e+00
5.276567656765676873e+01	-0.000000000000000000e+00
5.276627662766276927e+01	-0.000000000000000000e+00
5.276687668766876982e+01	-0.000000000000000000e+00
5.276747674767477037e+01	-0.000000000000000000e+00
5.276807680768077091e+01	-0.000000000000000000e+00
5.276867686768677146e+01	-0.000000000000000000e+00
5.276927692769277201e+01	-0.000000000000000000e+00
5.276987698769877255e+01	-0.000000000000000000e+00
5.277047704770477310e+01	-0.000000000000000000e+00
5.277107710771077365e+01	-0.000000000000000000e+00
5.277167716771677419e+01	-0.000000000000000000e+00
5.277227722772277474e+01	-0.000000000000000000e+00
5.277287728772877529e+01	-0.000000000000000000e+00
5.277347734773477583e+01	-0.000000000000000000e+00
5.277407740774077638e+01	-0.000000000000000000e+00
5.277467746774677693e+01	-0.000000000000000000e+00
5.277527752775277747e+01	-0.000000000000000000e+00
5.277587758775877802e+01	-0.000000000000000000e+00
5.277647764776477857e+01	-0.000000000000000000e+00
5.277707770777077911e+01	-0.000000000000000000e+00
5.277767776777677966e+01	-0.000000000000000000e+00
5.277827782778278021e+01	-0.000000000000000000e+00
5.277887788778878075e+01	-0.000000000000000000e+00
5.277947794779478130e+01	-0.000000000000000000e+00
5.278007800780078185e+01	-0.000000000000000000e+00
5.278067806780678239e+01	-0.000000000000000000e+00
5.278127812781278294e+01	-0.000000000000000000e+00
5.278187818781878349e+01	-0.000000000000000000e+00
5.278247824782478403e+01	-0.000000000000000000e+00
5.278307830783078458e+01	-0.000000000000000000e+00
5.278367836783678513e+01	-0.000000000000000000e+00
5.278427842784278567e+01	-0.000000000000000000e+00
5.278487848784878622e+01	-0.000000000000000000e+00
5.278547854785478677e+01	-0.000000000000000000e+00
5.278607860786078732e+01	-0.000000000000000000e+00
5.278667866786678786e+01	-0.000000000000000000e+00
5.278727872787278841e+01	-0.000000000000000000e+00
5.278787878787878896e+01	-0.000000000000000000e+00
5.278847884788478950e+01	-0.000000000000000000e+00
5.278907890789079005e+01	-0.000000000000000000e+00
5.278967896789679060e+01	-0.000000000000000000e+00
5.279027902790279114e+01	-0.000000000000000000e+00
5.279087908790879169e+01	-0.000000000000000000e+00
5.279147914791479224e+01	-0.000000000000000000e+00
5.279207920792079278e+01	-0.000000000000000000e+00
5.279267926792679333e+01	-0.000000000000000000e+00
5.279327932793279388e+01	-0.000000000000000000e+00
5.279387938793879442e+01	-0.000000000000000000e+00
5.279447944794479497e+01	-0.000000000000000000e+00
5.279507950795079552e+01	-0.000000000000000000e+00
5.279567956795679606e+01	-0.000000000000000000e+00
5.279627962796279661e+01	-0.000000000000000000e+00
5.279687968796879716e+01	-0.000000000000000000e+00
5.279747974797479770e+01	-0.000000000000000000e+00
5.279807980798079825e+01	-0.000000000000000000e+00
5.279867986798679880e+01	-0.000000000000000000e+00
5.279927992799279934e+01	-0.000000000000000000e+00
5.279987998799879989e+01	-0.000000000000000000e+00
5.280048004800480044e+01	-0.000000000000000000e+00
5.280108010801080098e+01	-0.000000000000000000e+00
5.280168016801680153e+01	-0.000000000000000000e+00
5.280228022802280208e+01	-0.000000000000000000e+00
5.280288028802880262e+01	-0.000000000000000000e+00
5.280348034803480317e+01	-0.000000000000000000e+00
5.280408040804080372e+01	-0.000000000000000000e+00
5.280468046804680426e+01	-0.000000000000000000e+00
5.280528052805280481e+01	-0.000000000000000000e+00
5.280588058805880536e+01	-0.000000000000000000e+00
5.280648064806480591e+01	-0.000000000000000000e+00
5.280708070807080645e+01	-0.000000000000000000e+00
5.280768076807680700e+01	-0.000000000000000000e+00
5.280828082808280755e+01	-0.000000000000000000e+00
5.280888088808880809e+01	-0.000000000000000000e+00
5.280948094809480864e+01	-0.000000000000000000e+00
5.281008100810080919e+01	-0.000000000000000000e+00
5.281068106810680973e+01	-0.000000000000000000e+00
5.281128112811281028e+01	-0.000000000000000000e+00
5.281188118811881083e+01	-0.000000000000000000e+00
5.281248124812481137e+01	-0.000000000000000000e+00
5.281308130813081192e+01	-0.000000000000000000e+00
5.281368136813681247e+01	-0.000000000000000000e+00
5.281428142814281301e+01	-0.000000000000000000e+00
5.281488148814881356e+01	-0.000000000000000000e+00
5.281548154815481411e+01	-0.000000000000000000e+00
5.281608160816081465e+01	-0.000000000000000000e+00
5.281668166816681520e+01	-0.000000000000000000e+00
5.281728172817281575e+01	-0.000000000000000000e+00
5.281788178817881629e+01	-0.000000000000000000e+00
5.281848184818481684e+01	-0.000000000000000000e+00
5.281908190819081739e+01	-0.000000000000000000e+00
5.281968196819681793e+01	-0.000000000000000000e+00
5.282028202820281848e+01	-0.000000000000000000e+00
5.282088208820881903e+01	-0.000000000000000000e+00
5.282148214821481957e+01	-0.000000000000000000e+00
5.282208220822082012e+01	-0.000000000000000000e+00
5.282268226822682067e+01	-0.000000000000000000e+00
5.282328232823282121e+01	-0.000000000000000000e+00
5.282388238823882176e+01	-0.000000000000000000e+00
5.282448244824482231e+01	-0.000000000000000000e+00
5.282508250825082285e+01	-0.000000000000000000e+00
5.282568256825682340e+01	-0.000000000000000000e+00
5.282628262826282395e+01	-0.000000000000000000e+00
5.282688268826882450e+01	-0.000000000000000000e+00
5.282748274827482504e+01	-0.000000000000000000e+00
5.282808280828082559e+01	-0.000000000000000000e+00
5.282868286828682614e+01	-0.000000000000000000e+00
5.282928292829282668e+01	-0.000000000000000000e+00
5.282988298829882723e+01	-0.000000000000000000e+00
5.283048304830482778e+01	-0.000000000000000000e+00
5.283108310831083543e+01	-0.000000000000000000e+00
5.283168316831682887e+01	-0.000000000000000000e+00
5.283228322832283652e+01	-0.000000000000000000e+00
5.283288328832882996e+01	-0.000000000000000000e+00
5.283348334833483761e+01	-0.000000000000000000e+00
5.283408340834083106e+01	-0.000000000000000000e+00
5.283468346834683871e+01	-0.000000000000000000e+00
5.283528352835283215e+01	-0.000000000000000000e+00
5.283588358835883980e+01	-0.000000000000000000e+00
5.283648364836483324e+01	-0.000000000000000000e+00
5.283708370837084090e+01	-0.000000000000000000e+00
5.283768376837683434e+01	-0.000000000000000000e+00
5.283828382838284199e+01	-0.000000000000000000e+00
5.283888388838883543e+01	-0.000000000000000000e+00
5.283948394839484308e+01	-0.000000000000000000e+00
5.284008400840083652e+01	-0.000000000000000000e+00
5.284068406840684418e+01	-0.000000000000000000e+00
5.284128412841284472e+01	-0.000000000000000000e+00
5.284188418841884527e+01	-0.000000000000000000e+00
5.284248424842484582e+01	-0.000000000000000000e+00
5.284308430843084636e+01	-0.000000000000000000e+00
5.284368436843684691e+01	-0.000000000000000000e+00
5.284428442844284746e+01	-0.000000000000000000e+00
5.284488448844884800e+01	-0.000000000000000000e+00
5.284548454845484855e+01	-0.000000000000000000e+00
5.284608460846084910e+01	-0.000000000000000000e+00
5.284668466846684964e+01	-0.000000000000000000e+00
5.284728472847285019e+01	-0.000000000000000000e+00
5.284788478847885074e+01	-0.000000000000000000e+00
5.284848484848485128e+01	-0.000000000000000000e+00
5.284908490849085183e+01	-0.000000000000000000e+00
5.284968496849685238e+01	-0.000000000000000000e+00
5.285028502850285292e+01	-0.000000000000000000e+00
5.285088508850885347e+01	-0.000000000000000000e+00
5.285148514851485402e+01	-0.000000000000000000e+00
5.285208520852085456e+01	-0.000000000000000000e+00
5.285268526852685511e+01	-0.000000000000000000e+00
5.285328532853285566e+01	-0.000000000000000000e+00
5.285388538853885620e+01	-0.000000000000000000e+00
5.285448544854485675e+01	-0.000000000000000000e+00
5.285508550855085730e+01	-0.000000000000000000e+00
5.285568556855685785e+01	-0.000000000000000000e+00
5.285628562856285839e+01	-0.000000000000000000e+00
5.285688568856885894e+01	-0.000000000000000000e+00
5.285748574857485949e+01	-0.000000000000000000e+00
5.285808580858086003e+01	-0.000000000000000000e+00
5.285868586858686058e+01	-0.000000000000000000e+00
5.285928592859286113e+01	-0.000000000000000000e+00
5.285988598859886167e+01	-0.000000000000000000e+00
5.286048604860486222e+01	-0.000000000000000000e+00
5.286108610861086277e+01	-0.000000000000000000e+00
5.286168616861686331e+01	-0.000000000000000000e+00
5.286228622862286386e+01	-0.000000000000000000e+00
5.286288628862886441e+01	-0.000000000000000000e+00
5.286348634863486495e+01	-2.559371361874183111e-09
5.286408640864086550e+01	-8.290279037879407419e-09
5.286468646864686605e+01	-1.791526888781747912e-08
5.286528652865286659e+01	-3.228458089079054957e-08
5.286588658865886714e+01	-5.239587648073494051e-08
5.286648664866486769e+01	-7.941667438660441660e-08
5.286708670867086823e+01	-1.147098191990511591e-07
5.286768676867686878e+01	-1.598623389197316023e-07
5.286828682868286933e+01	-2.167180820292590873e-07
5.286888688868886987e+01	-2.874145611736951492e-07
5.286948694869487042e+01	-3.744244694395435005e-07
5.287008700870087097e+01	-4.806023763674042915e-07
5.287068706870687151e+01	-6.092371543281351845e-07
5.287128712871287206e+01	-7.641107316132636949e-07
5.287188718871887261e+01	-9.495638165093929218e-07
5.287248724872487315e+01	-1.170569286643642162e-06
5.287308730873087370e+01	-1.432813989884400753e-06
5.287368736873687425e+01	-1.742789756909497781e-06
5.287428742874287479e+01	-2.107894481031598524e-06
5.287488748874887534e+01	-2.536544177785471690e-06
5.287548754875487589e+01	-3.038296994888349616e-06
5.287608760876087644e+01	-3.623990202205045692e-06
5.287668766876687698e+01	-4.305891250974126807e-06
5.287728772877287753e+01	-5.097864051439952374e-06
5.287788778877887808e+01	-6.015551677818806837e-06
5.287848784878487862e+01	-7.076576768810953305e-06
5.287908790879087917e+01	-8.300760950236821321e-06
5.287968796879687972e+01	-9.710364663389381529e-06
5.288028802880288026e+01	-1.133034883790774127e-05
5.288088808880888081e+01	-1.318610052957590740e-05
5.288148814881488136e+01	-1.530824938553512082e-05
5.288208820882088190e+01	-1.773094641180234586e-05
5.288268826882688245e+01	-2.049221111486718169e-05
5.288328832883288300e+01	-2.363430600123288502e-05
5.288388838883888354e+01	-2.720413984774719185e-05
5.288448844884488409e+01	-3.125370115617217876e-05
5.288508850885088464e+01	-3.584052319889420487e-05
5.288568856885688518e+01	-4.102818204872433572e-05
5.288628862886288573e+01	-4.688682896422708719e-05
5.288688868886888628e+01	-5.349375847288975083e-05
5.288748874887488682e+01	-6.093401345777345259e-05
5.288808880888088737e+01	-6.930102850927238227e-05
5.288868886888688792e+01	-7.869731275259194054e-05
5.288928892889288846e+01	-8.923517330404287810e-05
5.288988898889888901e+01	-1.010374804458997409e-04
5.289048904890488956e+01	-1.142384755412262560e-04
5.289108910891089010e+01	-1.289846226377438371e-04
5.289168916891689065e+01	-1.454355046347083076e-04
5.289228922892289120e+01	-1.637647648102477660e-04
5.289288928892889174e+01	-1.841610944302583591e-04
5.289348934893489229e+01	-2.068292670855006966e-04
5.289408940894089284e+01	-2.319912203328836336e-04
5.289468946894689338e+01	-2.598871851521411102e-04
5.289528952895289393e+01	-2.907768636723980535e-04
5.289588958895889448e+01	-3.249406555768168613e-04
5.289648964896489503e+01	-3.626809335600554769e-04
5.289708970897089557e+01	-4.043233681951486844e-04
5.289768976897689612e+01	-4.502183025662231117e-04
5.289828982898289667e+01	-5.007421770437253672e-04
5.289888988898889721e+01	-5.562964452454337988e-04
5.289948994899489776e+01	-6.173136070128390582e-04
5.290009000900089831e+01	-6.842567288457382683e-04
5.290069006900689885e+01	-7.576210569650905112e-04
5.290129012901289940e+01	-8.379356811838020117e-04
5.290189018901889995e+01	-9.257652503569375980e-04
5.290249024902490049e+01	-1.021711740382545437e-03
5.290309030903090104e+01	-1.126416275959067539e-03
5.290369036903690159e+01	-1.240561007576053767e-03
5.290429042904290213e+01	-1.364871045522304815e-03
5.290489048904890268e+01	-1.500116453039809783e-03
5.290549054905490323e+01	-1.647114301132795002e-03
5.290609060906090377e+01	-1.806730787958255166e-03
5.290669066906690432e+01	-1.979883426176440482e-03
5.290729072907290487e+01	-2.167543302125527361e-03
5.290789078907890541e+01	-2.370737411202078829e-03
5.290849084908490596e+01	-2.590551074375674421e-03
5.290909090909090651e+01	-2.828130441339320872e-03
5.290969096909690705e+01	-3.084685086393903087e-03
5.291029102910290760e+01	-3.361490703781340027e-03
5.291089108910891525e+01	-3.659891909813316885e-03
5.291149114911490869e+01	-3.981305159786369119e-03
5.291209120912091635e+01	-4.327221788325185531e-03
5.291269126912690979e+01	-4.699211182449401954e-03
5.291329132913291744e+01	-5.098924097310508080e-03
5.291389138913891088e+01	-5.528096125189298736e-03
5.291449144914491853e+01	-5.988551328976268046e-03
5.291509150915091197e+01	-6.482206051972073252e-03
5.291569156915691963e+01	-7.011072916438457377e-03
5.291629162916291307e+01	-7.577265023896865084e-03
5.291689168916892072e+01	-8.183002930085290019e-03
5.291749174917491416e+01	-8.830614783268441945e-03
5.291809180918092181e+01	-9.522543270544234217e-03
5.291869186918691526e+01	-1.026135078261268888e-02
5.291929192919292291e+01	-1.104972485500285186e-02
5.291989198919891635e+01	-1.189048390168979778e-02
5.292049204920492400e+01	-1.278658325735066402e-02
5.292109210921092455e+01	-1.374112154478087169e-02
5.292169216921692509e+01	-1.475734738421762525e-02
5.292229222922292564e+01	-1.583866646149909019e-02
5.292289228922892619e+01	-1.698864897212492078e-02
5.292349234923492673e+01	-1.821103745837870935e-02
5.292409240924092728e+01	-1.950975505672830970e-02
5.292469246924692783e+01	-2.088891417273800594e-02
5.292529252925292838e+01	-2.235282560071092869e-02
5.292589258925892892e+01	-2.390600810523474049e-02
5.292649264926492947e+01	-2.555319848173197642e-02
5.292709270927093002e+01	-2.729936211302378540e-02
5.292769276927693056e+01	-2.914970403880610961e-02
5.292829282928293111e+01	-3.110968055481495853e-02
5.292889288928893166e+01	-3.318501135832871429e-02
5.292949294929493220e+01	-3.538169225652306599e-02
5.293009300930093275e+01	-3.770600845406332086e-02
5.293069306930693330e+01	-4.016454843619532422e-02
5.293129312931293384e+01	-4.276421846348152367e-02
5.293189318931893439e+01	-4.551225769422807821e-02
5.293249324932493494e+01	-4.841625395056518150e-02
5.293309330933093548e+01	-5.148416014407794505e-02
5.293369336933693603e+01	-5.472431137684219404e-02
5.293429342934293658e+01	-5.814544273369872535e-02
5.293489348934893712e+01	-6.175670778160234631e-02
5.293549354935493767e+01	-6.556769779190836644e-02
5.293609360936093822e+01	-6.958846170150875809e-02
5.293669366936693876e+01	-7.382952682879943829e-02
5.293729372937293931e+01	-7.830192036055183546e-02
5.293789378937893986e+01	-8.301719162586786160e-02
5.293849384938494040e+01	-8.798743517351884091e-02
5.293909390939094095e+01	-9.322531466909868281e-02
5.293969396939694150e+01	-9.874408762855962918e-02
5.294029402940294204e+01	-1.045576310048366708e-01
5.294089408940894259e+01	-1.106804676443984975e-01
5.294149414941494314e+01	-1.171277936306936301e-01
5.294209420942094368e+01	-1.239155065315649673e-01
5.294269426942694423e+01	-1.310602345678054670e-01
5.294329432943294478e+01	-1.385793667200873880e-01
5.294389438943894532e+01	-1.464910837915414377e-01
5.294449444944494587e+01	-1.548143904432582596e-01
5.294509450945094642e+01	-1.635691482199535252e-01
5.294569456945694697e+01	-1.727761095829449811e-01
5.294629462946294751e+01	-1.824569529674735791e-01
5.294689468946894806e+01	-1.926343188812008611e-01
5.294749474947494861e+01	-2.033318470604908446e-01
5.294809480948094915e+01	-2.145742147007744793e-01
5.294869486948694970e+01	-2.263871757769465032e-01
5.294929492949295025e+01	-2.387976014693192484e-01
5.294989498949895079e+01	-2.518335217101717594e-01
5.295049504950495134e+01	-2.655241678653890713e-01
5.295109510951095189e+01	-2.799000165650673000e-01
5.295169516951695243e+01	-2.949928346962808479e-01
5.295229522952295298e+01	-3.108357255704691791e-01
5.295289528952895353e+01	-3.274631762770828791e-01
5.295349534953495407e+01	-3.449111062342605227e-01
5.295409540954095462e+01	-3.632169169463726477e-01
5.295469546954695517e+01	-3.824195429772694332e-01
5.295529552955295571e+01	-4.025595041469999802e-01
5.295589558955895626e+01	-4.236789589586700266e-01
5.295649564956495681e+01	-4.458217592608955671e-01
5.295709570957095735e+01	-4.690335061500904845e-01
5.295769576957695790e+01	-4.933616071155127458e-01
5.295829582958295845e+01	-5.188553344286195301e-01
5.295889588958895899e+01	-5.455658847768765085e-01
5.295949594959495954e+01	-5.735464401406517032e-01
5.296009600960096009e+01	-6.028522299102767601e-01
5.296069606960696063e+01	-6.335405942387331013e-01
5.296129612961296118e+01	-6.656710486237122915e-01
5.296189618961896173e+01	-6.993053497110404138e-01
5.296249624962496227e+01	-7.345075623095771444e-01
5.296309630963096282e+01	-7.713441276057870777e-01
5.296369636963696337e+01	-8.098839325641419284e-01
5.296429642964296391e+01	-8.501983804973718417e-01
5.296489648964896446e+01	-8.923614627883931227e-01
5.296549654965496501e+01	-9.364498317433848085e-01
5.296609660966096556e+01	-9.825428745530492280e-01
5.296669666966696610e+01	-1.030722788336539075e+00
5.296729672967296665e+01	-1.081074656239837228e+00
5.296789678967896720e+01	-1.133686524557573350e+00
5.296849684968496774e+01	-1.188649480844310435e+00
5.296909690969096829e+01	-1.246057732978230748e+00
5.296969696969696884e+01	-1.306008689136938239e+00
5.297029702970296938e+01	-1.368603038641705405e+00
5.297089708970896993e+01	-1.433944833622940784e+00
5.297149714971497048e+01	-1.502141571456008018e+00
5.297209720972097102e+01	-1.573304277912622284e+00
5.297269726972697157e+01	-1.647547590969111519e+00
5.297329732973297212e+01	-1.724989845208622308e+00
5.297389738973897266e+01	-1.805753156750059318e+00
5.297449744974497321e+01	-1.889963508632080291e+00
5.297509750975097376e+01	-1.977750836575823845e+00
5.297569756975697430e+01	-2.069249115045298293e+00
5.297629762976297485e+01	-2.164596443519455793e+00
5.297689768976897540e+01	-2.263935132884892454e+00
5.297749774977497594e+01	-2.367411791852966463e+00
5.297809780978097649e+01	-2.475177413299805451e+00
5.297869786978697704e+01	-2.587387460422264862e+00
5.297929792979297758e+01	-2.704201952597361736e+00
5.297989798979897813e+01	-2.825785550827095705e+00
5.298049804980497868e+01	-2.952307642644866892e+00
5.298109810981097922e+01	-3.083942426353895261e+00
5.298169816981697977e+01	-3.220868994462220414e+00
5.298229822982298032e+01	-3.363271416172961548e+00
5.298289828982898086e+01	-3.511338818782558935e+00
5.298349834983498141e+01	-3.665265467833755064e+00
5.298409840984098196e+01	-3.825250845864158755e+00
5.298469846984698250e+01	-3.991499729585107570e+00
5.298529852985298305e+01	-4.164222263039092375e+00
5.298589858985898360e+01	-4.343634035861859921e+00
5.298649864986498415e+01	-4.529956152205787845e+00
5.298709870987098469e+01	-4.723415299872926632e+00
5.298769876987698524e+01	-4.924243816963038256e+00
5.298829882988298579e+01	-5.132679755836131008e+00
5.298889888988898633e+01	-5.348966944183542793e+00
5.298949894989498688e+01	-5.573355042995907560e+00
5.299009900990098743e+01	-5.806099601211053063e+00
5.299069906990699508e+01	-6.047462106819437189e+00
5.299129912991298852e+01	-6.297710034199669238e+00
5.299189918991899617e+01	-6.557116887451506670e+00
5.299249924992498961e+01	-6.825962239488998939e+00
5.299309930993099726e+01	-7.104531766651536628e+00
5.299369936993699071e+01	-7.393117278586320396e+00
5.299429942994299836e+01	-7.692016743151119051e+00
5.299489948994899180e+01	-8.001534306082520587e+00
5.299549954995499945e+01	-8.321980305170290748e+00
5.299609960996099289e+01	-8.653671278675751921e+00
5.299669966996700055e+01	-8.996929967727540500e+00
5.299729972997299399e+01	-9.352085312426188679e+00
5.299789978997900164e+01	-9.719472441384921169e+00
5.299849984998499508e+01	-1.009943265443210869e+01
5.299909990999100273e+01	-1.049231339819877640e+01
5.299969996999699617e+01	-1.089846823431150291e+01
5.300030003000300383e+01	-1.131825679991072242e+01
5.300090009000900437e+01	-1.175204476021211519e+01
5.300150015001500492e+01	-1.220020375282813418e+01
5.300210021002100547e+01	-1.266311132356644187e+01
5.300270027002700601e+01	-1.314115085570183616e+01
5.300330033003300656e+01	-1.363471148313523962e+01
5.300390039003900711e+01	-1.414418800141691435e+01
5.300450045004500765e+01	-1.466998076661487360e+01
5.300510051005100820e+01	-1.521249558424835691e+01
5.300570057005700875e+01	-1.577214358800777028e+01
5.300630063006300929e+01	-1.634934110798545248e+01
5.300690069006900984e+01	-1.694450952814402811e+01
5.300750075007501039e+01	-1.755807513275310683e+01
5.300810081008101093e+01	-1.819046894152903349e+01
5.300870087008701148e+01	-1.884212653321668896e+01
5.300930093009301203e+01	-1.951348785735767422e+01
5.300990099009901257e+01	-2.020499703399518054e+01
5.301050105010501312e+01	-2.091710214107155608e+01
5.301110111011101367e+01	-2.165025498928268277e+01
5.301170117011701421e+01	-2.240491088415904386e+01
5.301230123012301476e+01	-2.318152837515369669e+01
5.301290129012901531e+01	-2.398056899152457078e+01
5.301350135013501585e+01	-2.480249696480888133e+01
5.301410141014101640e+01	-2.564777893769745631e+01
5.301470147014701695e+01	-2.651688365912783141e+01
5.301530153015301750e+01	-2.741028166542607636e+01
5.301590159015901804e+01	-2.832844494734050755e+01
5.301650165016501859e+01	-2.927184660282256701e+01
5.301710171017101914e+01	-3.024096047542458976e+01
5.301770177017701968e+01	-3.123626077819796620e+01
5.301830183018302023e+01	-3.225822170299140623e+01
5.301890189018902078e+01	-3.330731701506364573e+01
5.301950195019502132e+01	-3.438401963294298014e+01
5.302010201020102187e+01	-3.548880119348235951e+01
5.302070207020702242e+01	-3.662213160435752712e+01
5.302130213021302296e+01	-3.778447857469218008e+01
5.302190219021902351e+01	-3.897630713807486558e+01
5.302250225022502406e+01	-4.019807915825703049e+01
5.302310231023102460e+01	-4.145025282007916445e+01
5.302370237023702515e+01	-4.273328210569294328e+01
5.302430243024302570e+01	-4.404761625617194198e+01
5.302490249024902624e+01	-4.539369921862223123e+01
5.302550255025502679e+01	-4.677196907893400635e+01
5.302610261026102734e+01	-4.818285748033282090e+01
5.302670267026702788e+01	-4.962678902792061564e+01
5.302730273027302843e+01	-5.110418067941655806e+01
5.302790279027902898e+01	-5.261544112233818282e+01
5.302850285028502952e+01	-5.416097013788742487e+01
5.302910291029103007e+01	-5.574115795183416822e+01
5.302970297029703062e+01	-5.735638457271849688e+01
5.303030303030303116e+01	-5.900701911771928820e+01
5.303090309030903171e+01	-6.069341912656655325e+01
5.303150315031503226e+01	-6.241592986390455877e+01
5.303210321032103280e+01	-6.417488361054009260e+01
5.303270327032703335e+01	-6.597059894404270608e+01
5.303330333033303390e+01	-6.780338000919059027e+01
5.303390339033903444e+01	-6.967351577878909552e+01
5.303450345034503499e+01	-7.158127930541861872e+01
5.303510351035103554e+01	-7.352692696469577527e+01
5.303570357035703609e+01	-7.551069769066960191e+01
5.303630363036303663e+01	-7.753281220399681217e+01
5.303690369036903718e+01	-7.959347223357869439e+01
5.303750375037503773e+01	-8.169285973236910081e+01
5.303810381038103827e+01	-8.383113608809173911e+01
5.303870387038703882e+01	-8.600844132736115455e+01
5.303930393039303937e+01	-8.822489332330968637e+01
5.303990399039903991e+01	-9.048058699329476440e+01
5.304050405040504046e+01	-9.277559349728070970e+01
5.304110411041104101e+01	-9.510995943529223950e+01
5.304170417041704155e+01	-9.748370604485546664e+01
5.304230423042304210e+01	-9.989682839937634640e+01
5.304290429042904265e+01	-1.023492946084348745e+02
5.304350435043504319e+01	-1.048410450209959350e+02
5.304410441044104374e+01	-1.073719914325705389e+02
5.304470447044704429e+01	-1.099420162973819970e+02
5.304530453045304483e+01	-1.125509719466191854e+02
5.304590459045904538e+01	-1.151986798138839987e+02
5.304650465046504593e+01	-1.178849296689590460e+02
5.304710471047104647e+01	-1.206094788610495101e+02
5.304770477047704702e+01	-1.233720515726705571e+02
5.304830483048304757e+01	-1.261723380853722460e+02
5.304890489048904811e+01	-1.290099940585124045e+02
5.304950495049504866e+01	-1.318846398223078893e+02
5.305010501050104921e+01	-1.347958596864062883e+02
5.305070507050704975e+01	-1.377432012652382696e+02
5.305130513051305030e+01	-1.407261748214228589e+02
5.305190519051905085e+01	-1.437442526285097131e+02
5.305250525052505139e+01	-1.467968683543512896e+02
5.305310531053105194e+01	-1.498834164664070272e+02
5.305370537053705249e+01	-1.530032516602903740e+02
5.305430543054305303e+01	-1.561556883128691879e+02
5.305490549054905358e+01	-1.593399999612367139e+02
5.305550555055505413e+01	-1.625554188088725027e+02
5.305610561056105468e+01	-1.658011352603054149e+02
5.305670567056705522e+01	-1.690762974855981611e+02
5.305730573057305577e+01	-1.723800110159540395e+02
5.305790579057905632e+01	-1.757113383717544366e+02
5.305850585058505686e+01	-1.790692987243128584e+02
5.305910591059105741e+01	-1.824528675926306676e+02
5.305970597059705796e+01	-1.858609765764170447e+02
5.306030603060305850e+01	-1.892925131266256926e+02
5.306090609060905905e+01	-1.927463203547421529e+02
5.306150615061505960e+01	-1.962211968820270727e+02
5.306210621062106014e+01	-1.997158967299109520e+02
5.306270627062706069e+01	-2.032291292527010853e+02
5.306330633063306124e+01	-2.067595591137317399e+02
5.306390639063906178e+01	-2.103058063060698260e+02
5.306450645064506233e+01	-2.138664462188436914e+02
5.306510651065106288e+01	-2.174400097502334006e+02
5.306570657065706342e+01	-2.210249834681229686e+02
5.306630663066306397e+01	-2.246198098193744386e+02
5.306690669066906452e+01	-2.282228873886442955e+02
5.306750675067506506e+01	-2.318325712076080265e+02
5.306810681068106561e+01	-2.354471731154307861e+02
5.306870687068706616e+01	-2.390649621712479416e+02
5.306930693069306670e+01	-2.426841651193906273e+02
5.306990699069906725e+01	-2.463029669080243593e+02
5.307050705070506780e+01	-2.499195112618116070e+02
5.307110711071106834e+01	-2.535319013091613840e+02
5.307170717071707600e+01	-2.571382002645581792e+02
5.307230723072306944e+01	-2.607364321664005615e+02
5.307290729072907709e+01	-2.643245826707245101e+02
5.307350735073507053e+01	-2.679005999011056929e+02
5.307410741074107818e+01	-2.714623953549825615e+02
5.307470747074707162e+01	-2.750078448665470319e+02
5.307530753075307928e+01	-2.785347896263149323e+02
5.307590759075907272e+01	-2.820410372573658151e+02
5.307650765076508037e+01	-2.855243629482189931e+02
5.307710771077107381e+01	-2.889825106421898226e+02
5.307770777077708146e+01	-2.924131942830133539e+02
5.307830783078307491e+01	-2.958140991164548836e+02
5.307890789078908256e+01	-2.991828830475075165e+02
5.307950795079507600e+01	-3.025171780527405758e+02
5.308010801080108365e+01	-3.058145916472445265e+02
5.308070807080708420e+01	-3.090727084055450860e+02
5.308130813081308474e+01	-3.122890915357916128e+02
5.308190819081908529e+01	-3.154612845064031603e+02
5.308250825082508584e+01	-3.185868127243077197e+02
5.308310831083108638e+01	-3.216631852638006990e+02
5.308370837083708693e+01	-3.246878966449647237e+02
5.308430843084308748e+01	-3.276584286605216221e+02
5.308490849084908803e+01	-3.305722522498737135e+02
5.308550855085508857e+01	-3.334268294190424626e+02
5.308610861086108912e+01	-3.362196152050840965e+02
5.308670867086708967e+01	-3.389480596835171013e+02
5.308730873087309021e+01	-3.416096100171784542e+02
5.308790879087909076e+01	-3.442017125448709862e+02
5.308850885088509131e+01	-3.467218149080514422e+02
5.308910891089109185e+01	-3.491673682137571859e+02
5.308970897089709240e+01	-3.515358292318683766e+02
5.309030903090309295e+01	-3.538246626247251356e+02
5.309090909090909349e+01	-3.560313432070573185e+02
5.309150915091509404e+01	-3.581533582340934458e+02
5.309210921092109459e+01	-3.601882097156415057e+02
5.309270927092709513e+01	-3.621334167538811357e+02
5.309330933093309568e+01	-3.639865179025111388e+02
5.309390939093909623e+01	-3.657450735448475712e+02
5.309450945094509677e+01	-3.674066682884036936e+02
5.309510951095109732e+01	-3.689689133734096345e+02
5.309570957095709787e+01	-3.704294490926748722e+02
5.309630963096309841e+01	-3.717859472201491826e+02
5.309690969096909896e+01	-3.730361134454818739e+02
5.309750975097509951e+01	-3.741776898118068857e+02
5.309810981098110005e+01	-3.752084571539818967e+02
5.309870987098710060e+01	-3.761262375344168163e+02
5.309930993099310115e+01	-3.769288966736215230e+02
5.309990999099910169e+01	-3.776143463725549054e+02
5.310051005100510224e+01	-3.781805469238257160e+02
5.310111011101110279e+01	-3.786255095087687437e+02
5.310171017101710333e+01	-3.789472985773998630e+02
5.310231023102310388e+01	-3.791440342082306074e+02
5.310291029102910443e+01	-3.792138944449105225e+02
5.310351035103510497e+01	-3.791551176066482185e+02
5.310411041104110552e+01	-3.789660045693619850e+02
5.310471047104710607e+01	-3.786449210145190705e+02
5.310531053105310662e+01	-3.781902996425907304e+02
5.310591059105910716e+01	-3.776006423481108527e+02
5.310651065106510771e+01	-3.768745223532740170e+02
5.310711071107110826e+01	-3.760105862970935391e+02
5.310771077107710880e+01	-3.750075562771004343e+02
5.310831083108310935e+01	-3.738642318406307936e+02
5.310891089108910990e+01	-3.725794919227636228e+02
5.310951095109511044e+01	-3.711522967280109810e+02
5.311011101110111099e+01	-3.695816895528934651e+02
5.311071107110711154e+01	-3.678667985466050823e+02
5.311131113111311208e+01	-3.660068384069751914e+02
5.311191119111911263e+01	-3.640011120090504733e+02
5.311251125112511318e+01	-3.618490119636209101e+02
5.311311131113111372e+01	-3.595500221031176125e+02
5.311371137113711427e+01	-3.571037188923597796e+02
5.311431143114311482e+01	-3.545097727617066994e+02
5.311491149114911536e+01	-3.517679493602454386e+02
5.311551155115511591e+01	-3.488781107267338371e+02
5.311611161116111646e+01	-3.458402163760968619e+02
5.311671167116711700e+01	-3.426543242993604963e+02
5.311731173117311755e+01	-3.393205918750159640e+02
5.311791179117911810e+01	-3.358392766898973036e+02
5.311851185118511864e+01	-3.322107372677463673e+02
5.311911191119111919e+01	-3.284354337037748337e+02
5.311971197119711974e+01	-3.245139282035985389e+02
5.312031203120312028e+01	-3.204468855250766524e+02
5.312091209120912083e+01	-3.162350733216738945e+02
5.312151215121512138e+01	-3.118793623860945559e+02
5.312211221122112192e+01	-3.073807267930567377e+02
5.312271227122712247e+01	-3.027402439401973879e+02
5.312331233123312302e+01	-2.979590944862307538e+02
5.312391239123912356e+01	-2.930385621856123635e+02
5.312451245124512411e+01	-2.879800336190766075e+02
5.312511251125112466e+01	-2.827849978195845324e+02
5.312571257125712521e+01	-2.774550457933005418e+02
5.312631263126312575e+01	-2.719918699354140585e+02
5.312691269126912630e+01	-2.663972633407104240e+02
5.312751275127512685e+01	-2.606731190089624874e+02
5.312811281128112739e+01	-2.548214289453426034e+02
5.312871287128712794e+01	-2.488442831561985429e+02
5.312931293129312849e+01	-2.427438685406840477e+02
5.312991299129912903e+01	-2.365224676788597833e+02
5.313051305130512958e+01	-2.301824575170428488e+02
5.313111311131113013e+01	-2.237263079513000150e+02
5.313171317131713067e+01	-2.171565803101527194e+02
5.313231323132313122e+01	-2.104759257376551034e+02
5.313291329132913177e+01	-2.036870834782005204e+02
5.313351335133513231e+01	-1.967928790644971286e+02
5.313411341134113286e+01	-1.897962224103319215e+02
5.313471347134713341e+01	-1.827001058098404940e+02
5.313531353135313395e+01	-1.755076018451657944e+02
5.313591359135913450e+01	-1.682218612044918586e+02
5.313651365136513505e+01	-1.608461104125803161e+02
5.313711371137113559e+01	-1.533836494760681717e+02
5.313771377137713614e+01	-1.458378494458869170e+02
5.313831383138313669e+01	-1.382121498993070645e+02
5.313891389138913723e+01	-1.305100563442082944e+02
5.313951395139513778e+01	-1.227351375483082734e+02
5.314011401140113833e+01	-1.148910227961630142e+02
5.314071407140713887e+01	-1.069813990768985263e+02
5.314131413141313942e+01	-9.901000820568710026e+01
5.314191419141913997e+01	-9.098064388212259246e+01
5.314251425142514051e+01	-8.289714868871126896e+01
5.314311431143114106e+01	-7.476341103279816025e+01
5.314371437143714161e+01	-6.658336203532304864e+01
5.314431443144314215e+01	-5.836097236989350989e+01
5.314491449144914270e+01	-5.010024905571890486e+01
5.314551455145514325e+01	-4.180523220802511020e+01
5.314611461146114380e+01	-3.347999174963779723e+01
5.314671467146714434e+01	-2.512862408747889376e+01
5.314731473147314489e+01	-1.675524875775382938e+01
5.314791479147914544e+01	-8.364005043696510100e+00
5.314851485148514598e+01	4.095143027316416884e-02
5.314911491149114653e+01	8.455452124039982920e+00
5.314971497149714708e+01	1.687531902299589603e+01
5.315031503150314762e+01	2.529636809098122896e+01
5.315091509150914817e+01	3.371441273097259028e+01
5.315151515151515582e+01	4.212526724951388957e+01
5.315211521152114926e+01	5.052475032089091656e+01
5.315271527152715691e+01	5.890868844703126683e+01
5.315331533153315036e+01	6.727291940913413271e+01
5.315391539153915801e+01	7.561329570703267677e+01
5.315451545154515145e+01	8.392568798232525751e+01
5.315511551155115910e+01	9.220598842131289530e+01
5.315571557155715254e+01	1.004501141338353847e+02
5.315631563156316020e+01	1.086540105041094080e+02
5.315691569156915364e+01	1.168136545097319043e+02
5.315751575157516129e+01	1.249250580050473758e+02
5.315811581158115473e+01	1.329842709651317989e+02
5.315871587158716238e+01	1.409873846867092482e+02
5.315931593159315582e+01	1.489305349423692064e+02
5.315991599159916348e+01	1.568099050845339946e+02
5.316051605160516402e+01	1.646217290956883517e+02
5.316111611161116457e+01	1.723622945814647380e+02
5.316171617161716512e+01	1.800279457032696371e+02
5.316231623162316566e+01	1.876150860472029365e+02
5.316291629162916621e+01	1.951201814261453080e+02
5.316351635163516676e+01	2.025397626119546715e+02
5.316411641164116730e+01	2.098704279948364899e+02
5.316471647164716785e+01	2.171088461670487106e+02
5.316531653165316840e+01	2.242517584282077507e+02
5.316591659165916894e+01	2.312959812095867562e+02
5.316651665166516949e+01	2.382384084148980037e+02
5.316711671167117004e+01	2.450760136751867151e+02
5.316771677167717058e+01	2.518058525155739744e+02
5.316831683168317113e+01	2.584250644317165211e+02
5.316891689168917168e+01	2.649308748739827593e+02
5.316951695169517222e+01	2.713205971374675300e+02
5.317011701170117277e+01	2.775916341561087393e+02
5.317071707170717332e+01	2.837414801992952675e+02
5.317131713171317386e+01	2.897677224695005407e+02
5.317191719171917441e+01	2.956680425996084978e+02
5.317251725172517496e+01	3.014402180487358578e+02
5.317311731173117550e+01	3.070821233955090861e+02
5.317371737173717605e+01	3.125917315278663295e+02
5.317431743174317660e+01	3.179671147286360338e+02
5.317491749174917715e+01	3.232064456562448527e+02
5.317551755175517769e+01	3.283079982200816289e+02
5.317611761176117824e+01	3.332701483501691655e+02
5.317671767176717879e+01	3.380913746609344912e+02
5.317731773177317933e+01	3.427702590090282229e+02
5.317791779177917988e+01	3.473054869452585081e+02
5.317851785178518043e+01	3.516958480608646482e+02
5.317911791179118097e+01	3.559402362284764081e+02
5.317971797179718152e+01	3.600376497382594607e+02
5.318031803180318207e+01	3.639871913298619575e+02
5.318091809180918261e+01	3.677880681209241516e+02
5.318151815181518316e+01	3.714395914330380037e+02
5.318211821182118371e+01	3.749411765161706285e+02
5.318271827182718425e+01	3.782923421726937363e+02
5.318331833183318480e+01	3.814927102822796314e+02
5.318391839183918535e+01	3.845420052290531885e+02
5.318451845184518589e+01	3.874400532324929713e+02
5.318511851185118644e+01	3.901867815836972682e+02
5.318571857185718699e+01	3.927822177887438784e+02
5.318631863186318753e+01	3.952264886209651991e+02
5.318691869186918808e+01	3.975198190840835650e+02
5.318751875187518863e+01	3.996625312882239882e+02
5.318811881188118917e+01	4.016550432409529776e+02
5.318871887188718972e+01	4.034978675555405516e+02
5.318931893189319027e+01	4.051916100787688038e+02
5.318991899189919081e+01	4.067369684406684769e+02
5.319051905190519136e+01	4.081347305286492428e+02
5.319111911191119191e+01	4.093857728885706138e+02
5.319171917191719245e+01	4.104910590553586758e+02
5.319231923192319300e+01	4.114516378158506882e+02
5.319291929192919355e+01	4.122686414065935310e+02
5.319351935193519409e+01	4.129432836493974150e+02
5.319411941194119464e+01	4.134768580274824217e+02
5.319471947194719519e+01	4.138707357051025610e+02
5.319531953195319574e+01	4.141263634935820619e+02
5.319591959195919628e+01	4.142452617667269124e+02
5.319651965196519683e+01	4.142290223286075843e+02
5.319711971197119738e+01	4.140793062367401944e+02
5.319771977197719792e+01	4.137978415837075090e+02
5.319831983198319847e+01	4.133864212402871203e+02
5.319891989198919902e+01	4.128469005631602613e+02
5.319951995199519956e+01	4.121811950702843887e+02
5.320012001200120011e+01	4.113912780870180086e+02
5.320072007200720066e+01	4.104791783660797364e+02
5.320132013201320120e+01	4.094469776844265425e+02
5.320192019201920175e+01	4.082968084201095849e+02
5.320252025202520230e+01	4.070308511121761512e+02
5.320312031203120284e+01	4.056513320066376878e+02
5.320372037203720339e+01	4.041605205915238912e+02
5.320432043204320394e+01	4.025607271240058935e+02
5.320492049204920448e+01	4.008543001525389400e+02
5.320552055205520503e+01	3.990436240369422762e+02
5.320612061206120558e+01	3.971311164692926923e+02
5.320672067206720612e+01	3.951192259984727002e+02
5.320732073207320667e+01	3.930104295611487260e+02
5.320792079207920722e+01	3.908072300219347994e+02
5.320852085208520776e+01	3.885121537254144641e+02
5.320912091209120831e+01	3.861277480626519036e+02
5.320972097209720886e+01	3.836565790547680876e+02
5.321032103210320940e+01	3.811012289560832187e+02
5.321092109210920995e+01	3.784642938792700875e+02
5.321152115211521050e+01	3.757483814448928570e+02
5.321212121212121104e+01	3.729561084576399708e+02
5.321272127212721159e+01	3.700900986114754687e+02
5.321332133213321214e+01	3.671529802258783661e+02
5.321392139213921268e+01	3.641473840152410730e+02
5.321452145214521323e+01	3.610759408934405315e+02
5.321512151215121378e+01	3.579412798154992288e+02
5.321572157215721433e+01	3.547460256581825320e+02
5.321632163216321487e+01	3.514927971412932379e+02
5.321692169216921542e+01	3.481842047913360716e+02
5.321752175217521597e+01	3.448228489491488631e+02
5.321812181218121651e+01	3.414113178230048220e+02
5.321872187218721706e+01	3.379521855886018784e+02
5.321932193219321761e+01	3.344480105372791172e+02
5.321992199219921815e+01	3.309013332737017663e+02
5.322052205220521870e+01	3.273146749641690576e+02
5.322112211221121925e+01	3.236905356366274304e+02
5.322172217221721979e+01	3.200313925333559268e+02
5.322232223222322034e+01	3.163396985172325344e+02
5.322292229222922089e+01	3.126178805323836514e+02
5.322352235223522143e+01	3.088683381199383575e+02
5.322412241224122198e+01	3.050934419895251608e+02
5.322472247224722253e+01	3.012955326470597015e+02
5.322532253225322307e+01	2.974769190792902123e+02
5.322592259225922362e+01	2.936398774954827218e+02
5.322652265226522417e+01	2.897866501265492047e+02
5.322712271227122471e+01	2.859194440818278622e+02
5.322772277227722526e+01	2.820404302636680427e+02
5.322832283228322581e+01	2.781517423398696565e+02
5.322892289228922635e+01	2.742554757739623028e+02
5.322952295229522690e+01	2.703536869132392439e+02
5.323012301230122745e+01	2.664483921343682482e+02
5.323072307230722799e+01	2.625415670463561923e+02
5.323132313231323565e+01	2.586351457505457461e+02
5.323192319231922909e+01	2.547310201572815345e+02
5.323252325232523674e+01	2.508310393587933902e+02
5.323312331233123018e+01	2.469370090577986332e+02
5.323372337233723783e+01	2.430506910512517607e+02
5.323432343234323127e+01	2.391738027686185148e+02
5.323492349234923893e+01	2.353080168639823171e+02
5.323552355235523237e+01	2.314549608612536815e+02
5.323612361236124002e+01	2.276162168516809174e+02
5.323672367236723346e+01	2.237933212428252432e+02
5.323732373237324111e+01	2.199877645581053685e+02
5.323792379237923456e+01	2.162009912859787164e+02
5.323852385238524221e+01	2.124343997777743027e+02
5.323912391239123565e+01	2.086893421931625312e+02
5.323972397239724330e+01	2.049671244921968594e+02
5.324032403240323674e+01	2.012690064728378445e+02
5.324092409240924439e+01	1.975962018528254589e+02
5.324152415241524494e+01	1.939498783947469462e+02
5.324212421242124549e+01	1.903311580731059394e+02
5.324272427242724604e+01	1.867411172821828131e+02
5.324332433243324658e+01	1.831807870834467451e+02
5.324392439243924713e+01	1.796511534912631305e+02
5.324452445244524768e+01	1.761531577956135663e+02
5.324512451245124822e+01	1.726876969205396506e+02
5.324572457245724877e+01	1.692556238169985363e+02
5.324632463246324932e+01	1.658577478888092003e+02
5.324692469246924986e+01	1.624948354503632402e+02
5.324752475247525041e+01	1.591676102147567917e+02
5.324812481248125096e+01	1.558767538110041642e+02
5.324872487248725150e+01	1.526229063289861472e+02
5.324932493249325205e+01	1.494066668907845212e+02
5.324992499249925260e+01	1.462285942470565772e+02
5.325052505250525314e+01	1.430892073971052696e+02
5.325112511251125369e+01	1.399889862313062849e+02
5.325172517251725424e+01	1.369283721945600405e+02
5.325232523252325478e+01	1.339077689694402409e+02
5.325292529252925533e+01	1.309275431777304277e+02
5.325352535253525588e+01	1.279880250990406694e+02
5.325412541254125642e+01	1.250895094052187488e+02
5.325472547254725697e+01	1.222322559092779244e+02
5.325532553255325752e+01	1.194164903275857341e+02
5.325592559255925806e+01	1.166424050540715740e+02
5.325652565256525861e+01	1.139101599452315412e+02
5.325712571257125916e+01	1.112198831147299529e+02
5.325772577257725970e+01	1.085716717364170165e+02
5.325832583258326025e+01	1.059655928546048642e+02
5.325892589258926080e+01	1.034016842004695036e+02
5.325952595259526134e+01	1.008799550134683187e+02
5.326012601260126189e+01	9.840038686669097956e+01
5.326072607260726244e+01	9.596293449508488038e+01
5.326132613261326298e+01	9.356752662552673883e+01
5.326192619261926353e+01	9.121406680773789333e+01
5.326252625262526408e+01	8.890243424506860492e+01
5.326312631263126462e+01	8.663248462420951057e+01
5.326372637263726517e+01	8.440405094541524988e+01
5.326432643264326572e+01	8.221694434261178230e+01
5.326492649264926627e+01	8.007095490680315208e+01
5.326552655265526681e+01	7.796585250264685385e+01
5.326612661266126736e+01	7.590138757968571781e+01
5.326672667266726791e+01	7.387729197747620447e+01
5.326732673267326845e+01	7.189327972388412036e+01
5.326792679267926900e+01	6.994904782584896452e+01
5.326852685268526955e+01	6.804427705195149656e+01
5.326912691269127009e+01	6.617863270614921589e+01
5.326972697269727064e+01	6.435176539207708402e+01
5.327032703270327119e+01	6.256331176734119026e+01
5.327092709270927173e+01	6.081289528726603777e+01
5.327152715271527228e+01	5.910012693758434210e+01
5.327212721272127283e+01	5.742460595559214198e+01
5.327272727272727337e+01	5.578592053932082706e+01
5.327332733273327392e+01	5.418364854430745936e+01
5.327392739273927447e+01	5.261735816757610706e+01
5.327452745274527501e+01	5.108660861847160106e+01
5.327512751275127556e+01	4.959095077601461554e+01
5.327572757275727611e+01	4.812992783247882755e+01
5.327632763276327665e+01	4.670307592291513288e+01
5.327692769276927720e+01	4.530992474037839912e+01
5.327752775277527775e+01	4.394999813663681465e+01
5.327812781278127829e+01	4.262281470817188023e+01
5.327872787278727884e+01	4.132788836730219373e+01
5.327932793279327939e+01	4.006472889828808803e+01
5.327992799279927993e+01	3.883284249830111889e+01
5.328052805280528048e+01	3.763173230316397877e+01
5.328112811281128103e+01	3.646089889528600025e+01
5.328172817281728157e+01	3.531984080349567279e+01
5.328232823282328212e+01	3.420805498046789950e+01
5.328292829282928267e+01	3.312503726705188711e+01
5.328352835283528321e+01	3.207028284123173023e+01
5.328412841284128376e+01	3.104328665175290780e+01
5.328472847284728431e+01	3.004354383646771964e+01
5.328532853285328486e+01	2.907055012547008133e+01
5.328592859285928540e+01	2.812380222910697469e+01
5.328652865286528595e+01	2.720279821097108908e+01
5.328712871287128650e+01	2.630703784599403861e+01
5.328772877287728704e+01	2.543602296377528660e+01
5.328832883288328759e+01	2.458925777729542261e+01
5.328892889288928814e+01	2.376624919717663431e+01
5.328952895289528868e+01	2.296650713166519964e+01
5.329012901290128923e+01	2.218954477252331259e+01
5.329072907290728978e+01	2.143487886702888900e+01
5.329132913291329032e+01	2.070202997629230879e+01
5.329192919291929087e+01	1.999052272010912290e+01
5.329252925292529142e+01	1.929988600857679870e+01
5.329312931293129196e+01	1.862965326071239858e+01
5.329372937293729251e+01	1.797936261031581395e+01
5.329432943294329306e+01	1.734855709932992340e+01
5.329492949294929360e+01	1.673678485895674584e+01
5.329552955295529415e+01	1.614359927879338485e+01
5.329612961296129470e+01	1.556855916425774922e+01
5.329672967296729524e+01	1.501122888257862797e+01
5.329732973297329579e+01	1.447117849762868147e+01
5.329792979297929634e+01	1.394798389388281734e+01
5.329852985298529688e+01	1.344122688978750269e+01
5.329912991299129743e+01	1.295049533832587940e+01
5.329972997299729798e+01	1.247538322481646844e+01
5.330033003300329852e+01	1.201549074796395900e+01
5.330093009300929907e+01	1.157042439376535903e+01
5.330153015301529962e+01	1.113979700028304975e+01
5.330213021302130016e+01	1.072322781357861743e+01
5.330273027302730071e+01	1.032034253510106048e+01
5.330333033303330126e+01	9.930773360822550799e+00
5.330393039303930180e+01	9.554159012413879992e+00
5.330453045304530235e+01	9.190144760750499131e+00
5.330513051305130290e+01	8.838382442038238196e+00
5.330573057305730345e+01	8.498530466845787501e+00
5.330633063306330399e+01	8.170253822329009097e+00
5.330693069306930454e+01	7.853224067928849195e+00
5.330753075307530509e+01	7.547119324822376463e+00
5.330813081308130563e+01	7.251624259402720263e+00
5.330873087308730618e+01	6.966430061060428613e+00
5.330933093309330673e+01	6.691234414534971364e+00
5.330993099309930727e+01	6.425741467101099502e+00
5.331053105310530782e+01	6.169661790850483385e+00
5.331113111311131547e+01	5.922712340324747693e+00
5.331173117311730891e+01	5.684616405751238943e+00
5.331233123312331657e+01	5.455103562128059025e+00
5.331293129312931001e+01	5.233909614399975929e+00
5.331353135313531766e+01	5.020776538961367663e+00
5.331413141314131110e+01	4.815452421717417053e+00
5.331473147314731875e+01	4.617691392928857219e+00
5.331533153315331219e+01	4.427253559060284616e+00
5.331593159315931985e+01	4.243904931846095074e+00
5.331653165316531329e+01	4.067417354782456584e+00
5.331713171317132094e+01	3.897568429750765340e+00
5.331773177317731438e+01	3.734141434221521116e+00
5.331833183318332203e+01	3.576925243502157237e+00
5.331893189318931547e+01	3.425714248902692383e+00
5.331953195319532313e+01	3.280308274279349234e+00
5.332013201320131657e+01	3.140512491128027772e+00
5.332073207320732422e+01	3.006137332393258976e+00
5.332133213321332477e+01	2.876998405152145999e+00
5.332193219321932531e+01	2.752916402326547551e+00
5.332253225322532586e+01	2.633717013570614718e+00
5.332313231323132641e+01	2.519230835474683516e+00
5.332373237323732695e+01	2.409293281220429517e+00
5.332433243324332750e+01	2.303744489816212937e+00
5.332493249324932805e+01	2.202429235035586519e+00
5.332553255325532859e+01	2.105196834176130238e+00
5.332613261326132914e+01	2.011901056750009076e+00
5.332673267326732969e+01	1.922400033212032566e+00
5.332733273327333023e+01	1.836556163825489918e+00
5.332793279327933078e+01	1.754236027760628591e+00
5.332853285328533133e+01	1.675310292515406196e+00
5.332913291329133187e+01	1.599653623743065189e+00
5.332973297329733242e+01	1.527144595566059637e+00
5.333033303330333297e+01	1.457665601451121118e+00
5.333093309330933351e+01	1.391102765715577672e+00
5.333153315331533406e+01	1.327345855730520441e+00
5.333213321332133461e+01	1.266288194882179585e+00
5.333273327332733516e+01	1.207826576348563608e+00
5.333333333333333570e+01	1.151861177744583076e+00
5.333393339333933625e+01	1.098295476684897354e+00
5.333453345334533680e+01	1.047036167310148480e+00
5.333513351335133734e+01	9.979930778186572038e-01
5.333573357335733789e+01	9.510790890423266308e-01
5.333633363336333844e+01	9.062100541022873879e-01
5.333693369336933898e+01	8.633047191767040385e-01
5.333753375337533953e+01	8.222846454102844538e-01
5.333813381338134008e+01	7.830741319921845633e-01
5.333873387338734062e+01	7.456001404263813415e-01
5.333933393339334117e+01	7.097922200159839656e-01
5.333993399339934172e+01	6.755824345805750974e-01
5.334053405340534226e+01	6.429052904233055754e-01
5.334113411341134281e+01	6.116976655622724524e-01
5.334173417341734336e+01	5.818987402385924490e-01
5.334233423342334390e+01	5.534499287115247634e-01
5.334293429342934445e+01	5.262948123490952534e-01
5.334353435343534500e+01	5.003790740207759713e-01
5.334413441344134554e+01	4.756504337970316465e-01
5.334473447344734609e+01	4.520585859587958333e-01
5.334533453345334664e+01	4.295551373183508770e-01
5.334593459345934718e+01	4.080935468514736431e-01
5.334653465346534773e+01	3.876290666392513962e-01
5.334713471347134828e+01	3.681186841165058343e-01
5.334773477347734882e+01	3.495210656224153611e-01
5.334833483348334937e+01	3.317965012476058462e-01
5.334893489348934992e+01	3.149068509707461661e-01
5.334953495349535046e+01	2.988154920765006550e-01
5.335013501350135101e+01	2.834872678455834794e-01
5.335073507350735156e+01	2.688884375065965227e-01
5.335133513351335210e+01	2.549866274383663645e-01
5.335193519351935265e+01	2.417507836105611541e-01
5.335253525352535320e+01	2.291511252495324891e-01
5.335313531353135375e+01	2.171590997155356251e-01
5.335373537353735429e+01	2.057473385767694674e-01
5.335433543354335484e+01	1.948896148650389737e-01
5.335493549354935539e+01	1.845608014972559829e-01
5.335553555355535593e+01	1.747368308464943565e-01
5.335613561356135648e+01	1.653946554458692597e-01
5.335673567356735703e+01	1.565122098081367652e-01
5.335733573357335757e+01	1.480683733435948224e-01
5.335793579357935812e+01	1.400429343586160336e-01
5.335853585358535867e+01	1.324165551169538546e-01
5.335913591359135921e+01	1.251707379458149028e-01
5.335973597359735976e+01	1.182877923686134758e-01
5.336033603360336031e+01	1.117508032462733447e-01
5.336093609360936085e+01	1.055435999089468641e-01
5.336153615361536140e+01	9.965072626005472278e-02
5.336213621362136195e+01	9.405741183461778510e-02
5.336273627362736249e+01	8.874954379394391080e-02
5.336333633363336304e+01	8.371363983884659576e-02
5.336393639363936359e+01	7.893682202369767253e-02
5.336453645364536413e+01	7.440679145375170278e-02
5.336513651365136468e+01	7.011180384832139956e-02
5.336573657365736523e+01	6.604064595251661618e-02
5.336633663366336577e+01	6.218261278039502460e-02
5.336693669366936632e+01	5.852748567248951261e-02
5.336753675367536687e+01	5.506551115078656827e-02
5.336813681368136741e+01	5.178738055431553189e-02
5.336873687368736796e+01	4.868421043857985159e-02
5.336933693369336851e+01	4.574752372210422885e-02
5.336993699369936905e+01	4.296923156339630540e-02
5.337053705370536960e+01	4.034161595161935010e-02
5.337113711371137015e+01	3.785731299424516250e-02
5.337173717371737069e+01	3.550929688490907232e-02
5.337233723372337124e+01	3.329086453461715944e-02
5.337293729372937179e+01	3.119562084936582103e-02
5.337353735373537233e+01	2.921746463712627043e-02
5.337413741374137288e+01	2.735057512702552748e-02
5.337473747374737343e+01	2.558939908342521344e-02
5.337533753375337398e+01	2.392863849746263913e-02
5.337593759375937452e+01	2.236323883848071598e-02
5.337653765376537507e+01	2.088837784763926744e-02
5.337713771377137562e+01	1.949945485587448873e-02
5.337773777377737616e+01	1.819208060825983075e-02
5.337833783378337671e+01	1.696206757672786419e-02
5.337893789378937726e+01	1.580542074303975530e-02
5.337953795379537780e+01	1.471832883384548672e-02
5.338013801380137835e+01	1.369715598966390196e-02
5.338073807380737890e+01	1.273843384963510399e-02
5.338133813381337944e+01	1.183885403395811518e-02
5.338193819381937999e+01	1.099526100603030569e-02
5.338253825382538054e+01	1.020464529645172432e-02
5.338313831383138108e+01	9.464137071250726743e-03
5.338373837383738163e+01	8.771000026926959944e-03
5.338433843384338218e+01	8.122625595195533121e-03
5.338493849384938272e+01	7.516527440650377576e-03
5.338553855385538327e+01	6.950334004371112699e-03
5.338613861386138382e+01	6.421788473779506401e-03
5.338673867386738436e+01	5.928741281361346073e-03
5.338733873387338491e+01	5.469145625405501601e-03
5.338793879387938546e+01	5.041053204922981562e-03
5.338853885388538600e+01	4.642610155051670427e-03
5.338913891389138655e+01	4.272053169846904384e-03
5.338973897389738710e+01	3.927705799979122094e-03
5.339033903390338764e+01	3.607974913504330677e-03
5.339093909390939530e+01	3.311347308534705238e-03
5.339153915391538874e+01	3.036386467311327948e-03
5.339213921392139639e+01	2.781729441863232781e-03
5.339273927392738983e+01	2.546083862121545360e-03
5.339333933393339748e+01	2.328225058039793197e-03
5.339393939393939092e+01	2.126993287946274663e-03
5.339453945394539858e+01	1.941291066017279254e-03
5.339513951395139202e+01	1.770080582406359732e-03
5.339573957395739967e+01	1.612381210190944698e-03
5.339633963396339311e+01	1.467267093899225381e-03
5.339693969396940076e+01	1.333864814954632133e-03
5.339753975397539421e+01	1.211351129918861744e-03
5.339813981398140186e+01	1.098950777925333539e-03
5.339873987398739530e+01	9.959343541707651667e-04
5.339933993399340295e+01	9.016162467719421227e-04
5.339993999399939639e+01	8.153526346964737456e-04
5.340054005400540404e+01	7.365395448397985250e-04
5.340114011401140459e+01	6.646109666456905159e-04
5.340174017401740514e+01	5.990370229542864387e-04
5.340234023402340569e+01	5.393221960107387383e-04
5.340294029402940623e+01	4.850058383561410688e-04
5.340354035403540678e+01	4.356555716432172071e-04
5.340414041404140733e+01	3.908684547234971907e-04
5.340474047404740787e+01	3.502694124381892904e-04
5.340534053405340842e+01	3.135097181637833889e-04
5.340594059405940897e+01	2.802655296564428647e-04
5.340654065406540951e+01	2.502364777860937640e-04
5.340714071407141006e+01	2.231443077737251153e-04
5.340774077407741061e+01	1.987315725464545340e-04
5.340834083408341115e+01	1.767603778070579181e-04
5.340894089408941170e+01	1.570111783805849392e-04
5.340954095409541225e+01	1.392816253529961356e-04
5.341014101410141279e+01	1.233854634580082703e-04
5.341074107410741334e+01	1.091514781009668558e-04
5.341134113411341389e+01	9.642249133486705827e-05
5.341194119411941443e+01	8.505440602581919708e-05
5.341254125412541498e+01	7.491529736527066901e-05
5.341314131413141553e+01	6.588455080600702767e-05
5.341374137413741607e+01	5.785204541999854674e-05
5.341434143414341662e+01	5.071738159999582680e-05
5.341494149414941717e+01	4.438915195468143391e-05
5.341554155415541771e+01	3.878425418023205828e-05
5.341614161416141826e+01	3.382724463023127365e-05
5.341674167416741881e+01	2.944973125171327738e-05
5.341734173417341935e+01	2.558980450825102841e-05
5.341794179417941990e+01	2.219150487180841379e-05
5.341854185418542045e+01	1.920432543378279431e-05
5.341914191419142099e+01	1.658274816235498015e-05
5.341974197419742154e+01	1.428581231790335321e-05
5.342034203420342209e+01	1.227671353066966454e-05
5.342094209420942263e+01	1.052466262562343960e-05
5.342154215421542318e+01	8.999606405963539397e-06
5.342214221422142373e+01	7.674690832624449805e-06
5.342274227422742428e+01	6.525956978108163006e-06
5.342334233423342482e+01	5.532061724225210397e-06
5.342394239423942537e+01	4.674021637770988112e-06
5.342454245424542592e+01	3.934978512131358290e-06
5.342514251425142646e+01	3.299985119312221930e-06
5.342574257425742701e+01	2.755809775442536952e-06
5.342634263426342756e+01	2.290758382936038918e-06
5.342694269426942810e+01	1.894512673752304750e-06
5.342754275427542865e+01	1.557983440128996993e-06
5.342814281428142920e+01	1.273177601342755378e-06
5.342874287428742974e+01	1.033078017101031433e-06
5.342934293429343029e+01	8.315350197051517295e-07
5.342994299429943084e+01	6.631686978217842848e-07
5.343054305430543138e+01	5.232810242541839136e-07
5.343114311431143193e+01	4.077769782488046112e-07
5.343174317431743248e+01	3.130938693735944815e-07
5.343234323432343302e+01	2.361381246620904962e-07
5.343294329432943357e+01	1.742288533657461142e-07
5.343354335433543412e+01	1.250475541611565871e-07
5.343414341434143466e+01	8.659337791466494571e-08
5.343474347434743521e+01	5.714340503848551531e-08
5.343534353435343576e+01	3.521744003074867069e-08
5.343594359435943630e+01	1.954686695192171199e-08
5.343654365436543685e+01	9.047148349221211129e-09
5.343714371437143740e+01	2.793586516061941452e-09
5.343774377437743794e+01	-0.000000000000000000e+00
5.343834383438343849e+01	-0.000000000000000000e+00
5.343894389438943904e+01	-0.000000000000000000e+00
5.343954395439543958e+01	-0.000000000000000000e+00
5.344014401440144013e+01	-0.000000000000000000e+00
5.344074407440744068e+01	-0.000000000000000000e+00
5.344134413441344122e+01	-0.000000000000000000e+00
5.344194419441944177e+01	-0.000000000000000000e+00
5.344254425442544232e+01	-0.000000000000000000e+00
5.344314431443144287e+01	-0.000000000000000000e+00
5.344374437443744341e+01	-0.000000000000000000e+00
5.344434443444344396e+01	-0.000000000000000000e+00
5.344494449444944451e+01	-0.000000000000000000e+00
5.344554455445544505e+01	-0.000000000000000000e+00
5.344614461446144560e+01	-0.000000000000000000e+00
5.344674467446744615e+01	-0.000000000000000000e+00
5.344734473447344669e+01	-0.000000000000000000e+00
5.344794479447944724e+01	-0.000000000000000000e+00
5.344854485448544779e+01	-0.000000000000000000e+00
5.344914491449144833e+01	-0.000000000000000000e+00
5.344974497449744888e+01	-0.000000000000000000e+00
5.345034503450344943e+01	-0.000000000000000000e+00
5.345094509450944997e+01	-0.000000000000000000e+00
5.345154515451545052e+01	-0.000000000000000000e+00
5.345214521452145107e+01	-0.000000000000000000e+00
5.345274527452745161e+01	-0.000000000000000000e+00
5.345334533453345216e+01	-0.000000000000000000e+00
5.345394539453945271e+01	-0.000000000000000000e+00
5.345454545454545325e+01	-0.000000000000000000e+00
5.345514551455145380e+01	-0.000000000000000000e+00
5.345574557455745435e+01	-0.000000000000000000e+00
5.345634563456345489e+01	-0.000000000000000000e+00
5.345694569456945544e+01	-0.000000000000000000e+00
5.345754575457545599e+01	-0.000000000000000000e+00
5.345814581458145653e+01	-0.000000000000000000e+00
5.345874587458745708e+01	-0.000000000000000000e+00
5.345934593459345763e+01	-0.000000000000000000e+00
5.345994599459945817e+01	-0.000000000000000000e+00
5.346054605460545872e+01	-0.000000000000000000e+00
5.346114611461145927e+01	-0.000000000000000000e+00
5.346174617461745981e+01	-0.000000000000000000e+00
5.346234623462346036e+01	-0.000000000000000000e+00
5.346294629462946091e+01	-0.000000000000000000e+00
5.346354635463546146e+01	-0.000000000000000000e+00
5.346414641464146200e+01	-0.000000000000000000e+00
5.346474647464746255e+01	-0.000000000000000000e+00
5.346534653465346310e+01	-0.000000000000000000e+00
5.346594659465946364e+01	-0.000000000000000000e+00
5.346654665466546419e+01	-0.000000000000000000e+00
5.346714671467146474e+01	-0.000000000000000000e+00
5.346774677467746528e+01	-0.000000000000000000e+00
5.346834683468346583e+01	-0.000000000000000000e+00
5.346894689468946638e+01	-0.000000000000000000e+00
5.346954695469546692e+01	-0.000000000000000000e+00
5.347014701470146747e+01	-0.000000000000000000e+00
5.347074707470747512e+01	-0.000000000000000000e+00
5.347134713471346856e+01	-0.000000000000000000e+00
5.347194719471947622e+01	-0.000000000000000000e+00
5.347254725472546966e+01	-0.000000000000000000e+00
5.347314731473147731e+01	-0.000000000000000000e+00
5.347374737473747075e+01	-0.000000000000000000e+00
5.347434743474347840e+01	-0.000000000000000000e+00
5.347494749474947184e+01	-0.000000000000000000e+00
5.347554755475547950e+01	-0.000000000000000000e+00
5.347614761476147294e+01	-0.000000000000000000e+00
5.347674767476748059e+01	-0.000000000000000000e+00
5.347734773477347403e+01	-0.000000000000000000e+00
5.347794779477948168e+01	-0.000000000000000000e+00
5.347854785478547512e+01	-0.000000000000000000e+00
5.347914791479148278e+01	-0.000000000000000000e+00
5.347974797479747622e+01	-0.000000000000000000e+00
5.348034803480348387e+01	-0.000000000000000000e+00
5.348094809480948442e+01	-0.000000000000000000e+00
5.348154815481548496e+01	-0.000000000000000000e+00
5.348214821482148551e+01	-0.000000000000000000e+00
5.348274827482748606e+01	-0.000000000000000000e+00
5.348334833483348660e+01	-0.000000000000000000e+00
5.348394839483948715e+01	-0.000000000000000000e+00
5.348454845484548770e+01	-0.000000000000000000e+00
5.348514851485148824e+01	-0.000000000000000000e+00
5.348574857485748879e+01	-0.000000000000000000e+00
5.348634863486348934e+01	-0.000000000000000000e+00
5.348694869486948988e+01	-0.000000000000000000e+00
5.348754875487549043e+01	-0.000000000000000000e+00
5.348814881488149098e+01	-0.000000000000000000e+00
5.348874887488749152e+01	-0.000000000000000000e+00
5.348934893489349207e+01	-0.000000000000000000e+00
5.348994899489949262e+01	-0.000000000000000000e+00
5.349054905490549316e+01	-0.000000000000000000e+00
5.349114911491149371e+01	-0.000000000000000000e+00
5.349174917491749426e+01	-0.000000000000000000e+00
5.349234923492349481e+01	-0.000000000000000000e+00
5.349294929492949535e+01	-0.000000000000000000e+00
5.349354935493549590e+01	-0.000000000000000000e+00
5.349414941494149645e+01	-0.000000000000000000e+00
5.349474947494749699e+01	-0.000000000000000000e+00
5.349534953495349754e+01	-0.000000000000000000e+00
5.349594959495949809e+01	-0.000000000000000000e+00
5.349654965496549863e+01	-0.000000000000000000e+00
5.349714971497149918e+01	-0.000000000000000000e+00
5.349774977497749973e+01	-0.000000000000000000e+00
5.349834983498350027e+01	-0.000000000000000000e+00
5.349894989498950082e+01	-0.000000000000000000e+00
5.349954995499550137e+01	-0.000000000000000000e+00
5.350015001500150191e+01	-0.000000000000000000e+00
5.350075007500750246e+01	-0.000000000000000000e+00
5.350135013501350301e+01	-0.000000000000000000e+00
5.350195019501950355e+01	-0.000000000000000000e+00
5.350255025502550410e+01	-0.000000000000000000e+00
5.350315031503150465e+01	-0.000000000000000000e+00
5.350375037503750519e+01	-0.000000000000000000e+00
5.350435043504350574e+01	-0.000000000000000000e+00
5.350495049504950629e+01	-0.000000000000000000e+00
5.350555055505550683e+01	-0.000000000000000000e+00
5.350615061506150738e+01	-0.000000000000000000e+00
5.350675067506750793e+01	-0.000000000000000000e+00
5.350735073507350847e+01	-0.000000000000000000e+00
5.350795079507950902e+01	-0.000000000000000000e+00
5.350855085508550957e+01	-0.000000000000000000e+00
5.350915091509151011e+01	-0.000000000000000000e+00
5.350975097509751066e+01	-0.000000000000000000e+00
5.351035103510351121e+01	-0.000000000000000000e+00
5.351095109510951175e+01	-0.000000000000000000e+00
5.351155115511551230e+01	-0.000000000000000000e+00
5.351215121512151285e+01	-0.000000000000000000e+00
5.351275127512751340e+01	-0.000000000000000000e+00
5.351335133513351394e+01	-0.000000000000000000e+00
5.351395139513951449e+01	-0.000000000000000000e+00
5.351455145514551504e+01	-0.000000000000000000e+00
5.351515151515151558e+01	-0.000000000000000000e+00
5.351575157515751613e+01	-0.000000000000000000e+00
5.351635163516351668e+01	-0.000000000000000000e+00
5.351695169516951722e+01	-0.000000000000000000e+00
5.351755175517551777e+01	-0.000000000000000000e+00
5.351815181518151832e+01	-0.000000000000000000e+00
5.351875187518751886e+01	-0.000000000000000000e+00
5.351935193519351941e+01	-0.000000000000000000e+00
5.351995199519951996e+01	-0.000000000000000000e+00
5.352055205520552050e+01	-0.000000000000000000e+00
5.352115211521152105e+01	-0.000000000000000000e+00
5.352175217521752160e+01	-0.000000000000000000e+00
5.352235223522352214e+01	-0.000000000000000000e+00
5.352295229522952269e+01	-0.000000000000000000e+00
5.352355235523552324e+01	-0.000000000000000000e+00
5.352415241524152378e+01	-0.000000000000000000e+00
5.352475247524752433e+01	-0.000000000000000000e+00
5.352535253525352488e+01	-0.000000000000000000e+00
5.352595259525952542e+01	-0.000000000000000000e+00
5.352655265526552597e+01	-0.000000000000000000e+00
5.352715271527152652e+01	-0.000000000000000000e+00
5.352775277527752706e+01	-0.000000000000000000e+00
5.352835283528352761e+01	-0.000000000000000000e+00
5.352895289528952816e+01	-0.000000000000000000e+00
5.352955295529552870e+01	-0.000000000000000000e+00
5.353015301530152925e+01	-0.000000000000000000e+00
5.353075307530752980e+01	-0.000000000000000000e+00
5.353135313531353034e+01	-0.000000000000000000e+00
5.353195319531953089e+01	-0.000000000000000000e+00
5.353255325532553144e+01	-0.000000000000000000e+00
5.353315331533153199e+01	-0.000000000000000000e+00
5.353375337533753253e+01	-0.000000000000000000e+00
5.353435343534353308e+01	-0.000000000000000000e+00
5.353495349534953363e+01	-0.000000000000000000e+00
5.353555355535553417e+01	-0.000000000000000000e+00
5.353615361536153472e+01	-0.000000000000000000e+00
5.353675367536753527e+01	-0.000000000000000000e+00
5.353735373537353581e+01	-0.000000000000000000e+00
5.353795379537953636e+01	-0.000000000000000000e+00
5.353855385538553691e+01	-0.000000000000000000e+00
5.353915391539153745e+01	-0.000000000000000000e+00
5.353975397539753800e+01	-0.000000000000000000e+00
5.354035403540353855e+01	-0.000000000000000000e+00
5.354095409540953909e+01	-0.000000000000000000e+00
5.354155415541553964e+01	-0.000000000000000000e+00
5.354215421542154019e+01	-0.000000000000000000e+00
5.354275427542754073e+01	-0.000000000000000000e+00
5.354335433543354128e+01	-0.000000000000000000e+00
5.354395439543954183e+01	-0.000000000000000000e+00
5.354455445544554237e+01	-0.000000000000000000e+00
5.354515451545154292e+01	-0.000000000000000000e+00
5.354575457545754347e+01	-0.000000000000000000e+00
5.354635463546354401e+01	-0.000000000000000000e+00
5.354695469546954456e+01	-0.000000000000000000e+00
5.354755475547554511e+01	-0.000000000000000000e+00
5.354815481548154565e+01	-0.000000000000000000e+00
5.354875487548754620e+01	-0.000000000000000000e+00
5.354935493549354675e+01	-0.000000000000000000e+00
5.354995499549954729e+01	-0.000000000000000000e+00
5.355055505550555495e+01	-0.000000000000000000e+00
5.355115511551154839e+01	-0.000000000000000000e+00
5.355175517551755604e+01	-0.000000000000000000e+00
5.355235523552354948e+01	-0.000000000000000000e+00
5.355295529552955713e+01	-0.000000000000000000e+00
5.355355535553555058e+01	-0.000000000000000000e+00
5.355415541554155823e+01	-0.000000000000000000e+00
5.355475547554755167e+01	-0.000000000000000000e+00
5.355535553555355932e+01	-0.000000000000000000e+00
5.355595559555955276e+01	-0.000000000000000000e+00
5.355655565556556041e+01	-0.000000000000000000e+00
5.355715571557155386e+01	-0.000000000000000000e+00
5.355775577557756151e+01	-0.000000000000000000e+00
5.355835583558355495e+01	-0.000000000000000000e+00
5.355895589558956260e+01	-0.000000000000000000e+00
5.355955595559555604e+01	-0.000000000000000000e+00
5.356015601560156369e+01	-0.000000000000000000e+00
5.356075607560756424e+01	-0.000000000000000000e+00
5.356135613561356479e+01	-0.000000000000000000e+00
5.356195619561956534e+01	-0.000000000000000000e+00
5.356255625562556588e+01	-0.000000000000000000e+00
5.356315631563156643e+01	-0.000000000000000000e+00
5.356375637563756698e+01	-0.000000000000000000e+00
5.356435643564356752e+01	-0.000000000000000000e+00
5.356495649564956807e+01	-0.000000000000000000e+00
5.356555655565556862e+01	-0.000000000000000000e+00
5.356615661566156916e+01	-0.000000000000000000e+00
5.356675667566756971e+01	-0.000000000000000000e+00
5.356735673567357026e+01	-0.000000000000000000e+00
5.356795679567957080e+01	-0.000000000000000000e+00
5.356855685568557135e+01	-0.000000000000000000e+00
5.356915691569157190e+01	-0.000000000000000000e+00
5.356975697569757244e+01	-0.000000000000000000e+00
5.357035703570357299e+01	-0.000000000000000000e+00
5.357095709570957354e+01	-0.000000000000000000e+00
5.357155715571557408e+01	-0.000000000000000000e+00
5.357215721572157463e+01	-0.000000000000000000e+00
5.357275727572757518e+01	-0.000000000000000000e+00
5.357335733573357572e+01	-0.000000000000000000e+00
5.357395739573957627e+01	-0.000000000000000000e+00
5.357455745574557682e+01	-0.000000000000000000e+00
5.357515751575157736e+01	-0.000000000000000000e+00
5.357575757575757791e+01	-0.000000000000000000e+00
5.357635763576357846e+01	-0.000000000000000000e+00
5.357695769576957900e+01	-0.000000000000000000e+00
5.357755775577557955e+01	-0.000000000000000000e+00
5.357815781578158010e+01	-0.000000000000000000e+00
5.357875787578758064e+01	-0.000000000000000000e+00
5.357935793579358119e+01	-0.000000000000000000e+00
5.357995799579958174e+01	-0.000000000000000000e+00
5.358055805580558228e+01	-0.000000000000000000e+00
5.358115811581158283e+01	-0.000000000000000000e+00
5.358175817581758338e+01	-0.000000000000000000e+00
5.358235823582358393e+01	-0.000000000000000000e+00
5.358295829582958447e+01	-0.000000000000000000e+00
5.358355835583558502e+01	-0.000000000000000000e+00
5.358415841584158557e+01	-0.000000000000000000e+00
5.358475847584758611e+01	-0.000000000000000000e+00
5.358535853585358666e+01	-0.000000000000000000e+00
5.358595859585958721e+01	-0.000000000000000000e+00
5.358655865586558775e+01	-0.000000000000000000e+00
5.358715871587158830e+01	-0.000000000000000000e+00
5.358775877587758885e+01	-0.000000000000000000e+00
5.358835883588358939e+01	-0.000000000000000000e+00
5.358895889588958994e+01	-0.000000000000000000e+00
5.358955895589559049e+01	-0.000000000000000000e+00
5.359015901590159103e+01	-0.000000000000000000e+00
5.359075907590759158e+01	-0.000000000000000000e+00
5.359135913591359213e+01	-0.000000000000000000e+00
5.359195919591959267e+01	-0.000000000000000000e+00
5.359255925592559322e+01	-0.000000000000000000e+00
5.359315931593159377e+01	-0.000000000000000000e+00
5.359375937593759431e+01	-0.000000000000000000e+00
5.359435943594359486e+01	-0.000000000000000000e+00
5.359495949594959541e+01	-0.000000000000000000e+00
5.359555955595559595e+01	-0.000000000000000000e+00
5.359615961596159650e+01	-0.000000000000000000e+00
5.359675967596759705e+01	-0.000000000000000000e+00
5.359735973597359759e+01	-0.000000000000000000e+00
5.359795979597959814e+01	-0.000000000000000000e+00
5.359855985598559869e+01	-0.000000000000000000e+00
5.359915991599159923e+01	-0.000000000000000000e+00
5.359975997599759978e+01	-0.000000000000000000e+00
5.360036003600360033e+01	-0.000000000000000000e+00
5.360096009600960087e+01	-0.000000000000000000e+00
5.360156015601560142e+01	-0.000000000000000000e+00
5.360216021602160197e+01	-0.000000000000000000e+00
5.360276027602760252e+01	-0.000000000000000000e+00
5.360336033603360306e+01	-0.000000000000000000e+00
5.360396039603960361e+01	-0.000000000000000000e+00
5.360456045604560416e+01	-0.000000000000000000e+00
5.360516051605160470e+01	-0.000000000000000000e+00
5.360576057605760525e+01	-0.000000000000000000e+00
5.360636063606360580e+01	-0.000000000000000000e+00
5.360696069606960634e+01	-0.000000000000000000e+00
5.360756075607560689e+01	-0.000000000000000000e+00
5.360816081608160744e+01	-0.000000000000000000e+00
5.360876087608760798e+01	-0.000000000000000000e+00
5.360936093609360853e+01	-0.000000000000000000e+00
5.360996099609960908e+01	-0.000000000000000000e+00
5.361056105610560962e+01	-0.000000000000000000e+00
5.361116111611161017e+01	-0.000000000000000000e+00
5.361176117611761072e+01	-0.000000000000000000e+00
5.361236123612361126e+01	-0.000000000000000000e+00
5.361296129612961181e+01	-0.000000000000000000e+00
5.361356135613561236e+01	-0.000000000000000000e+00
5.361416141614161290e+01	-0.000000000000000000e+00
5.361476147614761345e+01	-0.000000000000000000e+00
5.361536153615361400e+01	-0.000000000000000000e+00
5.361596159615961454e+01	-0.000000000000000000e+00
5.361656165616561509e+01	-0.000000000000000000e+00
5.361716171617161564e+01	-0.000000000000000000e+00
5.361776177617761618e+01	-0.000000000000000000e+00
5.361836183618361673e+01	-0.000000000000000000e+00
5.361896189618961728e+01	-0.000000000000000000e+00
5.361956195619561782e+01	-0.000000000000000000e+00
5.362016201620161837e+01	-0.000000000000000000e+00
5.362076207620761892e+01	-0.000000000000000000e+00
5.362136213621361946e+01	-0.000000000000000000e+00
5.362196219621962001e+01	-0.000000000000000000e+00
5.362256225622562056e+01	-0.000000000000000000e+00
5.362316231623162111e+01	-0.000000000000000000e+00
5.362376237623762165e+01	-0.000000000000000000e+00
5.362436243624362220e+01	-0.000000000000000000e+00
5.362496249624962275e+01	-0.000000000000000000e+00
5.362556255625562329e+01	-0.000000000000000000e+00
5.362616261626162384e+01	-0.000000000000000000e+00
5.362676267626762439e+01	-0.000000000000000000e+00
5.362736273627362493e+01	-0.000000000000000000e+00
5.362796279627962548e+01	-0.000000000000000000e+00
5.362856285628562603e+01	-0.000000000000000000e+00
5.362916291629162657e+01	-0.000000000000000000e+00
5.362976297629762712e+01	-0.000000000000000000e+00
5.363036303630363477e+01	-0.000000000000000000e+00
5.363096309630962821e+01	-0.000000000000000000e+00
5.363156315631563587e+01	-0.000000000000000000e+00
5.363216321632162931e+01	-0.000000000000000000e+00
5.363276327632763696e+01	-0.000000000000000000e+00
5.363336333633363040e+01	-0.000000000000000000e+00
5.363396339633963805e+01	-0.000000000000000000e+00
5.363456345634563149e+01	-0.000000000000000000e+00
5.363516351635163915e+01	-0.000000000000000000e+00
5.363576357635763259e+01	-0.000000000000000000e+00
5.363636363636364024e+01	-0.000000000000000000e+00
5.363696369636963368e+01	-0.000000000000000000e+00
5.363756375637564133e+01	-0.000000000000000000e+00
5.363816381638163477e+01	-0.000000000000000000e+00
5.363876387638764243e+01	-0.000000000000000000e+00
5.363936393639363587e+01	-0.000000000000000000e+00
5.363996399639964352e+01	-0.000000000000000000e+00
5.364056405640564407e+01	-0.000000000000000000e+00
5.364116411641164461e+01	-0.000000000000000000e+00
5.364176417641764516e+01	-0.000000000000000000e+00
5.364236423642364571e+01	-0.000000000000000000e+00
5.364296429642964625e+01	-0.000000000000000000e+00
5.364356435643564680e+01	-0.000000000000000000e+00
5.364416441644164735e+01	-0.000000000000000000e+00
5.364476447644764789e+01	-0.000000000000000000e+00
5.364536453645364844e+01	-0.000000000000000000e+00
5.364596459645964899e+01	-0.000000000000000000e+00
5.364656465646564953e+01	-0.000000000000000000e+00
5.364716471647165008e+01	-0.000000000000000000e+00
5.364776477647765063e+01	-0.000000000000000000e+00
5.364836483648365117e+01	-0.000000000000000000e+00
5.364896489648965172e+01	-0.000000000000000000e+00
5.364956495649565227e+01	-0.000000000000000000e+00
5.365016501650165281e+01	-0.000000000000000000e+00
5.365076507650765336e+01	-0.000000000000000000e+00
5.365136513651365391e+01	-0.000000000000000000e+00
5.365196519651965446e+01	-0.000000000000000000e+00
5.365256525652565500e+01	-0.000000000000000000e+00
5.365316531653165555e+01	-0.000000000000000000e+00
5.365376537653765610e+01	-0.000000000000000000e+00
5.365436543654365664e+01	-0.000000000000000000e+00
5.365496549654965719e+01	-0.000000000000000000e+00
5.365556555655565774e+01	-0.000000000000000000e+00
5.365616561656165828e+01	-0.000000000000000000e+00
5.365676567656765883e+01	-0.000000000000000000e+00
5.365736573657365938e+01	-0.000000000000000000e+00
5.365796579657965992e+01	-0.000000000000000000e+00
5.365856585658566047e+01	-0.000000000000000000e+00
5.365916591659166102e+01	-0.000000000000000000e+00
5.365976597659766156e+01	-0.000000000000000000e+00
5.366036603660366211e+01	-0.000000000000000000e+00
5.366096609660966266e+01	-0.000000000000000000e+00
5.366156615661566320e+01	-0.000000000000000000e+00
5.366216621662166375e+01	-0.000000000000000000e+00
5.366276627662766430e+01	-0.000000000000000000e+00
5.366336633663366484e+01	-0.000000000000000000e+00
5.366396639663966539e+01	-0.000000000000000000e+00
5.366456645664566594e+01	-0.000000000000000000e+00
5.366516651665166648e+01	-0.000000000000000000e+00
5.366576657665766703e+01	-0.000000000000000000e+00
5.366636663666366758e+01	-0.000000000000000000e+00
5.366696669666966812e+01	-0.000000000000000000e+00
5.366756675667566867e+01	-0.000000000000000000e+00
5.366816681668166922e+01	-0.000000000000000000e+00
5.366876687668766976e+01	-0.000000000000000000e+00
5.366936693669367031e+01	-0.000000000000000000e+00
5.366996699669967086e+01	-0.000000000000000000e+00
5.367056705670567140e+01	-0.000000000000000000e+00
5.367116711671167195e+01	-0.000000000000000000e+00
5.367176717671767250e+01	-0.000000000000000000e+00
5.367236723672367305e+01	-0.000000000000000000e+00
5.367296729672967359e+01	-0.000000000000000000e+00
5.367356735673567414e+01	-0.000000000000000000e+00
5.367416741674167469e+01	-0.000000000000000000e+00
5.367476747674767523e+01	-0.000000000000000000e+00
5.367536753675367578e+01	-0.000000000000000000e+00
5.367596759675967633e+01	-0.000000000000000000e+00
5.367656765676567687e+01	-0.000000000000000000e+00
5.367716771677167742e+01	-0.000000000000000000e+00
5.367776777677767797e+01	-0.000000000000000000e+00
5.367836783678367851e+01	-0.000000000000000000e+00
5.367896789678967906e+01	-0.000000000000000000e+00
5.367956795679567961e+01	-0.000000000000000000e+00
5.368016801680168015e+01	-0.000000000000000000e+00
5.368076807680768070e+01	-0.000000000000000000e+00
5.368136813681368125e+01	-0.000000000000000000e+00
5.368196819681968179e+01	-0.000000000000000000e+00
5.368256825682568234e+01	-0.000000000000000000e+00
5.368316831683168289e+01	-0.000000000000000000e+00
5.368376837683768343e+01	-0.000000000000000000e+00
5.368436843684368398e+01	-0.000000000000000000e+00
5.368496849684968453e+01	-0.000000000000000000e+00
5.368556855685568507e+01	-0.000000000000000000e+00
5.368616861686168562e+01	-0.000000000000000000e+00
5.368676867686768617e+01	-0.000000000000000000e+00
5.368736873687368671e+01	-0.000000000000000000e+00
5.368796879687968726e+01	-0.000000000000000000e+00
5.368856885688568781e+01	-0.000000000000000000e+00
5.368916891689168835e+01	-0.000000000000000000e+00
5.368976897689768890e+01	-0.000000000000000000e+00
5.369036903690368945e+01	-0.000000000000000000e+00
5.369096909690968999e+01	-0.000000000000000000e+00
5.369156915691569054e+01	-0.000000000000000000e+00
5.369216921692169109e+01	-0.000000000000000000e+00
5.369276927692769164e+01	-0.000000000000000000e+00
5.369336933693369218e+01	-0.000000000000000000e+00
5.369396939693969273e+01	-0.000000000000000000e+00
5.369456945694569328e+01	-0.000000000000000000e+00
5.369516951695169382e+01	-0.000000000000000000e+00
5.369576957695769437e+01	-0.000000000000000000e+00
5.369636963696369492e+01	-0.000000000000000000e+00
5.369696969696969546e+01	-0.000000000000000000e+00
5.369756975697569601e+01	-0.000000000000000000e+00
5.369816981698169656e+01	-0.000000000000000000e+00
5.369876987698769710e+01	-0.000000000000000000e+00
5.369936993699369765e+01	-0.000000000000000000e+00
5.369996999699969820e+01	-0.000000000000000000e+00
5.370057005700569874e+01	-0.000000000000000000e+00
5.370117011701169929e+01	-0.000000000000000000e+00
5.370177017701769984e+01	-0.000000000000000000e+00
5.370237023702370038e+01	-0.000000000000000000e+00
5.370297029702970093e+01	-0.000000000000000000e+00
5.370357035703570148e+01	-0.000000000000000000e+00
5.370417041704170202e+01	-0.000000000000000000e+00
5.370477047704770257e+01	-0.000000000000000000e+00
5.370537053705370312e+01	-0.000000000000000000e+00
5.370597059705970366e+01	-0.000000000000000000e+00
5.370657065706570421e+01	-0.000000000000000000e+00
5.370717071707170476e+01	-0.000000000000000000e+00
5.370777077707770530e+01	-0.000000000000000000e+00
5.370837083708370585e+01	-0.000000000000000000e+00
5.370897089708970640e+01	-0.000000000000000000e+00
5.370957095709570694e+01	-0.000000000000000000e+00
5.371017101710171460e+01	-0.000000000000000000e+00
5.371077107710770804e+01	-0.000000000000000000e+00
5.371137113711371569e+01	-0.000000000000000000e+00
5.371197119711970913e+01	-0.000000000000000000e+00
5.371257125712571678e+01	-0.000000000000000000e+00
5.371317131713171023e+01	-0.000000000000000000e+00
5.371377137713771788e+01	-0.000000000000000000e+00
5.371437143714371132e+01	-0.000000000000000000e+00
5.371497149714971897e+01	-0.000000000000000000e+00
5.371557155715571241e+01	-0.000000000000000000e+00
5.371617161716172006e+01	-0.000000000000000000e+00
5.371677167716771351e+01	-0.000000000000000000e+00
5.371737173717372116e+01	-0.000000000000000000e+00
5.371797179717971460e+01	-0.000000000000000000e+00
5.371857185718572225e+01	-0.000000000000000000e+00
5.371917191719171569e+01	-0.000000000000000000e+00
5.371977197719772334e+01	-0.000000000000000000e+00
5.372037203720372389e+01	-0.000000000000000000e+00
5.372097209720972444e+01	-0.000000000000000000e+00
5.372157215721572499e+01	-0.000000000000000000e+00
5.372217221722172553e+01	-0.000000000000000000e+00
5.372277227722772608e+01	-0.000000000000000000e+00
5.372337233723372663e+01	-0.000000000000000000e+00
5.372397239723972717e+01	-0.000000000000000000e+00
5.372457245724572772e+01	-0.000000000000000000e+00
5.372517251725172827e+01	-0.000000000000000000e+00
5.372577257725772881e+01	-0.000000000000000000e+00
5.372637263726372936e+01	-0.000000000000000000e+00
5.372697269726972991e+01	-0.000000000000000000e+00
5.372757275727573045e+01	-0.000000000000000000e+00
5.372817281728173100e+01	-0.000000000000000000e+00
5.372877287728773155e+01	-0.000000000000000000e+00
5.372937293729373209e+01	-0.000000000000000000e+00
5.372997299729973264e+01	-0.000000000000000000e+00
5.373057305730573319e+01	-0.000000000000000000e+00
5.373117311731173373e+01	-0.000000000000000000e+00
5.373177317731773428e+01	-0.000000000000000000e+00
5.373237323732373483e+01	-0.000000000000000000e+00
5.373297329732973537e+01	-0.000000000000000000e+00
5.373357335733573592e+01	-0.000000000000000000e+00
5.373417341734173647e+01	-0.000000000000000000e+00
5.373477347734773701e+01	-0.000000000000000000e+00
5.373537353735373756e+01	-0.000000000000000000e+00
5.373597359735973811e+01	-0.000000000000000000e+00
5.373657365736573865e+01	-0.000000000000000000e+00
5.373717371737173920e+01	-0.000000000000000000e+00
5.373777377737773975e+01	-0.000000000000000000e+00
5.373837383738374029e+01	-0.000000000000000000e+00
5.373897389738974084e+01	-0.000000000000000000e+00
5.373957395739574139e+01	-0.000000000000000000e+00
5.374017401740174193e+01	-0.000000000000000000e+00
5.374077407740774248e+01	-0.000000000000000000e+00
5.374137413741374303e+01	-0.000000000000000000e+00
5.374197419741974358e+01	-0.000000000000000000e+00
5.374257425742574412e+01	-0.000000000000000000e+00
5.374317431743174467e+01	-0.000000000000000000e+00
5.374377437743774522e+01	-0.000000000000000000e+00
5.374437443744374576e+01	-0.000000000000000000e+00
5.374497449744974631e+01	-0.000000000000000000e+00
5.374557455745574686e+01	-0.000000000000000000e+00
5.374617461746174740e+01	-0.000000000000000000e+00
5.374677467746774795e+01	-0.000000000000000000e+00
5.374737473747374850e+01	-0.000000000000000000e+00
5.374797479747974904e+01	-0.000000000000000000e+00
5.374857485748574959e+01	-0.000000000000000000e+00
5.374917491749175014e+01	-0.000000000000000000e+00
5.374977497749775068e+01	-0.000000000000000000e+00
5.375037503750375123e+01	-0.000000000000000000e+00
5.375097509750975178e+01	-0.000000000000000000e+00
5.375157515751575232e+01	-0.000000000000000000e+00
5.375217521752175287e+01	-0.000000000000000000e+00
5.375277527752775342e+01	-0.000000000000000000e+00
5.375337533753375396e+01	-0.000000000000000000e+00
5.375397539753975451e+01	-0.000000000000000000e+00
5.375457545754575506e+01	-0.000000000000000000e+00
5.375517551755175560e+01	-0.000000000000000000e+00
5.375577557755775615e+01	-0.000000000000000000e+00
5.375637563756375670e+01	-0.000000000000000000e+00
5.375697569756975724e+01	-0.000000000000000000e+00
5.375757575757575779e+01	-0.000000000000000000e+00
5.375817581758175834e+01	-0.000000000000000000e+00
5.375877587758775888e+01	-0.000000000000000000e+00
5.375937593759375943e+01	-0.000000000000000000e+00
5.375997599759975998e+01	-0.000000000000000000e+00
5.376057605760576052e+01	-0.000000000000000000e+00
5.376117611761176107e+01	-0.000000000000000000e+00
5.376177617761776162e+01	-0.000000000000000000e+00
5.376237623762376217e+01	-0.000000000000000000e+00
5.376297629762976271e+01	-0.000000000000000000e+00
5.376357635763576326e+01	-0.000000000000000000e+00
5.376417641764176381e+01	-0.000000000000000000e+00
5.376477647764776435e+01	-0.000000000000000000e+00
5.376537653765376490e+01	-0.000000000000000000e+00
5.376597659765976545e+01	-0.000000000000000000e+00
5.376657665766576599e+01	-0.000000000000000000e+00
5.376717671767176654e+01	-0.000000000000000000e+00
5.376777677767776709e+01	-0.000000000000000000e+00
5.376837683768376763e+01	-0.000000000000000000e+00
5.376897689768976818e+01	-0.000000000000000000e+00
5.376957695769576873e+01	-0.000000000000000000e+00
5.377017701770176927e+01	-0.000000000000000000e+00
5.377077707770776982e+01	-0.000000000000000000e+00
5.377137713771377037e+01	-0.000000000000000000e+00
5.377197719771977091e+01	-0.000000000000000000e+00
5.377257725772577146e+01	-0.000000000000000000e+00
5.377317731773177201e+01	-0.000000000000000000e+00
5.377377737773777255e+01	-0.000000000000000000e+00
5.377437743774377310e+01	-0.000000000000000000e+00
5.377497749774977365e+01	-0.000000000000000000e+00
5.377557755775577419e+01	-0.000000000000000000e+00
5.377617761776177474e+01	-0.000000000000000000e+00
5.377677767776777529e+01	-0.000000000000000000e+00
5.377737773777377583e+01	-0.000000000000000000e+00
5.377797779777977638e+01	-0.000000000000000000e+00
5.377857785778577693e+01	-0.000000000000000000e+00
5.377917791779177747e+01	-0.000000000000000000e+00
5.377977797779777802e+01	-0.000000000000000000e+00
5.378037803780377857e+01	-0.000000000000000000e+00
5.378097809780977911e+01	-0.000000000000000000e+00
5.378157815781577966e+01	-0.000000000000000000e+00
5.378217821782178021e+01	-0.000000000000000000e+00
5.378277827782778076e+01	-0.000000000000000000e+00
5.378337833783378130e+01	-0.000000000000000000e+00
5.378397839783978185e+01	-0.000000000000000000e+00
5.378457845784578240e+01	-0.000000000000000000e+00
5.378517851785178294e+01	-0.000000000000000000e+00
5.378577857785778349e+01	-0.000000000000000000e+00
5.378637863786378404e+01	-0.000000000000000000e+00
5.378697869786978458e+01	-0.000000000000000000e+00
5.378757875787578513e+01	-0.000000000000000000e+00
5.378817881788178568e+01	-0.000000000000000000e+00
5.378877887788778622e+01	-0.000000000000000000e+00
5.378937893789378677e+01	-0.000000000000000000e+00
5.378997899789979442e+01	-0.000000000000000000e+00
5.379057905790578786e+01	-0.000000000000000000e+00
5.379117911791179552e+01	-0.000000000000000000e+00
5.379177917791778896e+01	-0.000000000000000000e+00
5.379237923792379661e+01	-0.000000000000000000e+00
5.379297929792979005e+01	-0.000000000000000000e+00
5.379357935793579770e+01	-0.000000000000000000e+00
5.379417941794179114e+01	-0.000000000000000000e+00
5.379477947794779880e+01	-0.000000000000000000e+00
5.379537953795379224e+01	-0.000000000000000000e+00
5.379597959795979989e+01	-0.000000000000000000e+00
5.379657965796579333e+01	-0.000000000000000000e+00
5.379717971797180098e+01	-0.000000000000000000e+00
5.379777977797779442e+01	-0.000000000000000000e+00
5.379837983798380208e+01	-0.000000000000000000e+00
5.379897989798979552e+01	-0.000000000000000000e+00
5.379957995799580317e+01	-0.000000000000000000e+00
5.380018001800180372e+01	-0.000000000000000000e+00
5.380078007800780426e+01	-0.000000000000000000e+00
5.380138013801380481e+01	-0.000000000000000000e+00
5.380198019801980536e+01	-0.000000000000000000e+00
5.380258025802580590e+01	-0.000000000000000000e+00
5.380318031803180645e+01	-0.000000000000000000e+00
5.380378037803780700e+01	-0.000000000000000000e+00
5.380438043804380754e+01	-0.000000000000000000e+00
5.380498049804980809e+01	-0.000000000000000000e+00
5.380558055805580864e+01	-0.000000000000000000e+00
5.380618061806180918e+01	-0.000000000000000000e+00
5.380678067806780973e+01	-0.000000000000000000e+00
5.380738073807381028e+01	-0.000000000000000000e+00
5.380798079807981082e+01	-0.000000000000000000e+00
5.380858085808581137e+01	-0.000000000000000000e+00
5.380918091809181192e+01	-0.000000000000000000e+00
5.380978097809781246e+01	-0.000000000000000000e+00
5.381038103810381301e+01	-0.000000000000000000e+00
5.381098109810981356e+01	-0.000000000000000000e+00
5.381158115811581411e+01	-0.000000000000000000e+00
5.381218121812181465e+01	-0.000000000000000000e+00
5.381278127812781520e+01	-0.000000000000000000e+00
5.381338133813381575e+01	-0.000000000000000000e+00
5.381398139813981629e+01	-0.000000000000000000e+00
5.381458145814581684e+01	-0.000000000000000000e+00
5.381518151815181739e+01	-0.000000000000000000e+00
5.381578157815781793e+01	-0.000000000000000000e+00
5.381638163816381848e+01	-0.000000000000000000e+00
5.381698169816981903e+01	-0.000000000000000000e+00
5.381758175817581957e+01	-0.000000000000000000e+00
5.381818181818182012e+01	-0.000000000000000000e+00
5.381878187818782067e+01	-0.000000000000000000e+00
5.381938193819382121e+01	-0.000000000000000000e+00
5.381998199819982176e+01	-0.000000000000000000e+00
5.382058205820582231e+01	-0.000000000000000000e+00
5.382118211821182285e+01	-0.000000000000000000e+00
5.382178217821782340e+01	-0.000000000000000000e+00
5.382238223822382395e+01	-0.000000000000000000e+00
5.382298229822982449e+01	-0.000000000000000000e+00
5.382358235823582504e+01	-0.000000000000000000e+00
5.382418241824182559e+01	-0.000000000000000000e+00
5.382478247824782613e+01	-0.000000000000000000e+00
5.382538253825382668e+01	-0.000000000000000000e+00
5.382598259825982723e+01	-0.000000000000000000e+00
5.382658265826582777e+01	-0.000000000000000000e+00
5.382718271827182832e+01	-0.000000000000000000e+00
5.382778277827782887e+01	-0.000000000000000000e+00
5.382838283828382941e+01	-0.000000000000000000e+00
5.382898289828982996e+01	-0.000000000000000000e+00
5.382958295829583051e+01	-0.000000000000000000e+00
5.383018301830183105e+01	-0.000000000000000000e+00
5.383078307830783160e+01	-0.000000000000000000e+00
5.383138313831383215e+01	-0.000000000000000000e+00
5.383198319831983270e+01	-0.000000000000000000e+00
5.383258325832583324e+01	-0.000000000000000000e+00
5.383318331833183379e+01	-0.000000000000000000e+00
5.383378337833783434e+01	-0.000000000000000000e+00
5.383438343834383488e+01	-0.000000000000000000e+00
5.383498349834983543e+01	-0.000000000000000000e+00
5.383558355835583598e+01	-0.000000000000000000e+00
5.383618361836183652e+01	-0.000000000000000000e+00
5.383678367836783707e+01	-0.000000000000000000e+00
5.383738373837383762e+01	-0.000000000000000000e+00
5.383798379837983816e+01	-0.000000000000000000e+00
5.383858385838583871e+01	-0.000000000000000000e+00
5.383918391839183926e+01	-0.000000000000000000e+00
5.383978397839783980e+01	-0.000000000000000000e+00
5.384038403840384035e+01	-0.000000000000000000e+00
5.384098409840984090e+01	-0.000000000000000000e+00
5.384158415841584144e+01	-0.000000000000000000e+00
5.384218421842184199e+01	-0.000000000000000000e+00
5.384278427842784254e+01	-0.000000000000000000e+00
5.384338433843384308e+01	-0.000000000000000000e+00
5.384398439843984363e+01	-0.000000000000000000e+00
5.384458445844584418e+01	-0.000000000000000000e+00
5.384518451845184472e+01	-0.000000000000000000e+00
5.384578457845784527e+01	-0.000000000000000000e+00
5.384638463846384582e+01	-0.000000000000000000e+00
5.384698469846984636e+01	-0.000000000000000000e+00
5.384758475847584691e+01	-0.000000000000000000e+00
5.384818481848184746e+01	-0.000000000000000000e+00
5.384878487848784800e+01	-0.000000000000000000e+00
5.384938493849384855e+01	-0.000000000000000000e+00
5.384998499849984910e+01	-0.000000000000000000e+00
5.385058505850584964e+01	-0.000000000000000000e+00
5.385118511851185019e+01	-0.000000000000000000e+00
5.385178517851785074e+01	-0.000000000000000000e+00
5.385238523852385129e+01	-0.000000000000000000e+00
5.385298529852985183e+01	-0.000000000000000000e+00
5.385358535853585238e+01	-0.000000000000000000e+00
5.385418541854185293e+01	-0.000000000000000000e+00
5.385478547854785347e+01	-0.000000000000000000e+00
5.385538553855385402e+01	-0.000000000000000000e+00
5.385598559855985457e+01	-0.000000000000000000e+00
5.385658565856585511e+01	-0.000000000000000000e+00
5.385718571857185566e+01	-0.000000000000000000e+00
5.385778577857785621e+01	-0.000000000000000000e+00
5.385838583858385675e+01	-0.000000000000000000e+00
5.385898589858985730e+01	-0.000000000000000000e+00
5.385958595859585785e+01	-0.000000000000000000e+00
5.386018601860185839e+01	-0.000000000000000000e+00
5.386078607860785894e+01	-0.000000000000000000e+00
5.386138613861385949e+01	-0.000000000000000000e+00
5.386198619861986003e+01	-0.000000000000000000e+00
5.386258625862586058e+01	-0.000000000000000000e+00
5.386318631863186113e+01	-0.000000000000000000e+00
5.386378637863786167e+01	-0.000000000000000000e+00
5.386438643864386222e+01	-0.000000000000000000e+00
5.386498649864986277e+01	-0.000000000000000000e+00
5.386558655865586331e+01	-0.000000000000000000e+00
5.386618661866186386e+01	-0.000000000000000000e+00
5.386678667866786441e+01	-0.000000000000000000e+00
5.386738673867386495e+01	-0.000000000000000000e+00
5.386798679867986550e+01	-0.000000000000000000e+00
5.386858685868586605e+01	-0.000000000000000000e+00
5.386918691869186659e+01	-0.000000000000000000e+00
5.386978697869786714e+01	-0.000000000000000000e+00
5.387038703870386769e+01	-0.000000000000000000e+00
5.387098709870987534e+01	-0.000000000000000000e+00
5.387158715871586878e+01	-0.000000000000000000e+00
5.387218721872187643e+01	-0.000000000000000000e+00
5.387278727872786988e+01	-0.000000000000000000e+00
5.387338733873387753e+01	-0.000000000000000000e+00
5.387398739873987097e+01	-0.000000000000000000e+00
5.387458745874587862e+01	-0.000000000000000000e+00
5.387518751875187206e+01	-0.000000000000000000e+00
5.387578757875787971e+01	-0.000000000000000000e+00
5.387638763876387316e+01	-0.000000000000000000e+00
5.387698769876988081e+01	-0.000000000000000000e+00
5.387758775877587425e+01	-0.000000000000000000e+00
5.387818781878188190e+01	-0.000000000000000000e+00
5.387878787878787534e+01	-0.000000000000000000e+00
5.387938793879388300e+01	-0.000000000000000000e+00
5.387998799879988354e+01	-0.000000000000000000e+00
5.388058805880588409e+01	-0.000000000000000000e+00
5.388118811881188464e+01	-0.000000000000000000e+00
5.388178817881788518e+01	-0.000000000000000000e+00
5.388238823882388573e+01	-0.000000000000000000e+00
5.388298829882988628e+01	-0.000000000000000000e+00
5.388358835883588682e+01	-0.000000000000000000e+00
5.388418841884188737e+01	-0.000000000000000000e+00
5.388478847884788792e+01	-0.000000000000000000e+00
5.388538853885388846e+01	-0.000000000000000000e+00
5.388598859885988901e+01	-0.000000000000000000e+00
5.388658865886588956e+01	-0.000000000000000000e+00
5.388718871887189010e+01	-0.000000000000000000e+00
5.388778877887789065e+01	-0.000000000000000000e+00
5.388838883888389120e+01	-0.000000000000000000e+00
5.388898889888989174e+01	-0.000000000000000000e+00
5.388958895889589229e+01	-0.000000000000000000e+00
5.389018901890189284e+01	-0.000000000000000000e+00
5.389078907890789338e+01	-0.000000000000000000e+00
5.389138913891389393e+01	-0.000000000000000000e+00
5.389198919891989448e+01	-0.000000000000000000e+00
5.389258925892589502e+01	-0.000000000000000000e+00
5.389318931893189557e+01	-0.000000000000000000e+00
5.389378937893789612e+01	-0.000000000000000000e+00
5.389438943894389666e+01	-0.000000000000000000e+00
5.389498949894989721e+01	-0.000000000000000000e+00
5.389558955895589776e+01	-0.000000000000000000e+00
5.389618961896189830e+01	-0.000000000000000000e+00
5.389678967896789885e+01	-0.000000000000000000e+00
5.389738973897389940e+01	-0.000000000000000000e+00
5.389798979897989994e+01	-0.000000000000000000e+00
5.389858985898590049e+01	-0.000000000000000000e+00
5.389918991899190104e+01	-0.000000000000000000e+00
5.389978997899790158e+01	-0.000000000000000000e+00
5.390039003900390213e+01	-0.000000000000000000e+00
5.390099009900990268e+01	-0.000000000000000000e+00
5.390159015901590323e+01	-0.000000000000000000e+00
5.390219021902190377e+01	-0.000000000000000000e+00
5.390279027902790432e+01	-0.000000000000000000e+00
5.390339033903390487e+01	-0.000000000000000000e+00
5.390399039903990541e+01	-0.000000000000000000e+00
5.390459045904590596e+01	-0.000000000000000000e+00
5.390519051905190651e+01	-0.000000000000000000e+00
5.390579057905790705e+01	-0.000000000000000000e+00
5.390639063906390760e+01	-0.000000000000000000e+00
5.390699069906990815e+01	-0.000000000000000000e+00
5.390759075907590869e+01	-0.000000000000000000e+00
5.390819081908190924e+01	-0.000000000000000000e+00
5.390879087908790979e+01	-0.000000000000000000e+00
5.390939093909391033e+01	-0.000000000000000000e+00
5.390999099909991088e+01	-0.000000000000000000e+00
5.391059105910591143e+01	-0.000000000000000000e+00
5.391119111911191197e+01	-0.000000000000000000e+00
5.391179117911791252e+01	-0.000000000000000000e+00
5.391239123912391307e+01	-0.000000000000000000e+00
5.391299129912991361e+01	-0.000000000000000000e+00
5.391359135913591416e+01	-0.000000000000000000e+00
5.391419141914191471e+01	-0.000000000000000000e+00
5.391479147914791525e+01	-0.000000000000000000e+00
5.391539153915391580e+01	-0.000000000000000000e+00
5.391599159915991635e+01	-0.000000000000000000e+00
5.391659165916591689e+01	-0.000000000000000000e+00
5.391719171917191744e+01	-0.000000000000000000e+00
5.391779177917791799e+01	-0.000000000000000000e+00
5.391839183918391853e+01	-0.000000000000000000e+00
5.391899189918991908e+01	-0.000000000000000000e+00
5.391959195919591963e+01	-0.000000000000000000e+00
5.392019201920192017e+01	-0.000000000000000000e+00
5.392079207920792072e+01	-0.000000000000000000e+00
5.392139213921392127e+01	-0.000000000000000000e+00
5.392199219921992182e+01	-0.000000000000000000e+00
5.392259225922592236e+01	-0.000000000000000000e+00
5.392319231923192291e+01	-0.000000000000000000e+00
5.392379237923792346e+01	-0.000000000000000000e+00
5.392439243924392400e+01	-0.000000000000000000e+00
5.392499249924992455e+01	-0.000000000000000000e+00
5.392559255925592510e+01	-0.000000000000000000e+00
5.392619261926192564e+01	-0.000000000000000000e+00
5.392679267926792619e+01	-0.000000000000000000e+00
5.392739273927392674e+01	-0.000000000000000000e+00
5.392799279927992728e+01	-0.000000000000000000e+00
5.392859285928592783e+01	-0.000000000000000000e+00
5.392919291929192838e+01	-0.000000000000000000e+00
5.392979297929792892e+01	-0.000000000000000000e+00
5.393039303930392947e+01	-0.000000000000000000e+00
5.393099309930993002e+01	-0.000000000000000000e+00
5.393159315931593056e+01	-0.000000000000000000e+00
5.393219321932193111e+01	-0.000000000000000000e+00
5.393279327932793166e+01	-0.000000000000000000e+00
5.393339333933393220e+01	-0.000000000000000000e+00
5.393399339933993275e+01	-0.000000000000000000e+00
5.393459345934593330e+01	-0.000000000000000000e+00
5.393519351935193384e+01	-0.000000000000000000e+00
5.393579357935793439e+01	-0.000000000000000000e+00
5.393639363936393494e+01	-0.000000000000000000e+00
5.393699369936993548e+01	-0.000000000000000000e+00
5.393759375937593603e+01	-0.000000000000000000e+00
5.393819381938193658e+01	-0.000000000000000000e+00
5.393879387938793712e+01	-0.000000000000000000e+00
5.393939393939393767e+01	-0.000000000000000000e+00
5.393999399939993822e+01	-0.000000000000000000e+00
5.394059405940593876e+01	-0.000000000000000000e+00
5.394119411941193931e+01	-0.000000000000000000e+00
5.394179417941793986e+01	-0.000000000000000000e+00
5.394239423942394041e+01	-0.000000000000000000e+00
5.394299429942994095e+01	-0.000000000000000000e+00
5.394359435943594150e+01	-0.000000000000000000e+00
5.394419441944194205e+01	-0.000000000000000000e+00
5.394479447944794259e+01	-0.000000000000000000e+00
5.394539453945394314e+01	-0.000000000000000000e+00
5.394599459945994369e+01	-0.000000000000000000e+00
5.394659465946594423e+01	-0.000000000000000000e+00
5.394719471947194478e+01	-0.000000000000000000e+00
5.394779477947794533e+01	-0.000000000000000000e+00
5.394839483948394587e+01	-0.000000000000000000e+00
5.394899489948994642e+01	-0.000000000000000000e+00
5.394959495949594697e+01	-0.000000000000000000e+00
5.395019501950194751e+01	-0.000000000000000000e+00
5.395079507950795517e+01	-0.000000000000000000e+00
5.395139513951394861e+01	-0.000000000000000000e+00
5.395199519951995626e+01	-0.000000000000000000e+00
5.395259525952594970e+01	-0.000000000000000000e+00
5.395319531953195735e+01	-0.000000000000000000e+00
5.395379537953795079e+01	-0.000000000000000000e+00
5.395439543954395845e+01	-0.000000000000000000e+00
5.395499549954995189e+01	-0.000000000000000000e+00
5.395559555955595954e+01	-0.000000000000000000e+00
5.395619561956195298e+01	-0.000000000000000000e+00
5.395679567956796063e+01	-0.000000000000000000e+00
5.395739573957395407e+01	-0.000000000000000000e+00
5.395799579957996173e+01	-0.000000000000000000e+00
5.395859585958595517e+01	-0.000000000000000000e+00
5.395919591959196282e+01	-0.000000000000000000e+00
5.395979597959796337e+01	-0.000000000000000000e+00
5.396039603960396391e+01	-0.000000000000000000e+00
5.396099609960996446e+01	-0.000000000000000000e+00
5.396159615961596501e+01	-0.000000000000000000e+00
5.396219621962196555e+01	-0.000000000000000000e+00
5.396279627962796610e+01	-0.000000000000000000e+00
5.396339633963396665e+01	-0.000000000000000000e+00
5.396399639963996719e+01	-0.000000000000000000e+00
5.396459645964596774e+01	-0.000000000000000000e+00
5.396519651965196829e+01	-0.000000000000000000e+00
5.396579657965796883e+01	-0.000000000000000000e+00
5.396639663966396938e+01	-0.000000000000000000e+00
5.396699669966996993e+01	-0.000000000000000000e+00
5.396759675967597047e+01	-0.000000000000000000e+00
5.396819681968197102e+01	-0.000000000000000000e+00
5.396879687968797157e+01	-0.000000000000000000e+00
5.396939693969397212e+01	-0.000000000000000000e+00
5.396999699969997266e+01	-0.000000000000000000e+00
5.397059705970597321e+01	-0.000000000000000000e+00
5.397119711971197376e+01	-0.000000000000000000e+00
5.397179717971797430e+01	-0.000000000000000000e+00
5.397239723972397485e+01	-0.000000000000000000e+00
5.397299729972997540e+01	-0.000000000000000000e+00
5.397359735973597594e+01	-0.000000000000000000e+00
5.397419741974197649e+01	-0.000000000000000000e+00
5.397479747974797704e+01	-0.000000000000000000e+00
5.397539753975397758e+01	-0.000000000000000000e+00
5.397599759975997813e+01	-0.000000000000000000e+00
5.397659765976597868e+01	-0.000000000000000000e+00
5.397719771977197922e+01	-0.000000000000000000e+00
5.397779777977797977e+01	-0.000000000000000000e+00
5.397839783978398032e+01	-0.000000000000000000e+00
5.397899789978998086e+01	-0.000000000000000000e+00
5.397959795979598141e+01	-0.000000000000000000e+00
5.398019801980198196e+01	-0.000000000000000000e+00
5.398079807980798250e+01	-0.000000000000000000e+00
5.398139813981398305e+01	-0.000000000000000000e+00
5.398199819981998360e+01	-0.000000000000000000e+00
5.398259825982598414e+01	-0.000000000000000000e+00
5.398319831983198469e+01	-0.000000000000000000e+00
5.398379837983798524e+01	-0.000000000000000000e+00
5.398439843984398578e+01	-0.000000000000000000e+00
5.398499849984998633e+01	-0.000000000000000000e+00
5.398559855985598688e+01	-0.000000000000000000e+00
5.398619861986198742e+01	-0.000000000000000000e+00
5.398679867986798797e+01	-0.000000000000000000e+00
5.398739873987398852e+01	-0.000000000000000000e+00
5.398799879987998906e+01	-0.000000000000000000e+00
5.398859885988598961e+01	-0.000000000000000000e+00
5.398919891989199016e+01	-0.000000000000000000e+00
5.398979897989799071e+01	-0.000000000000000000e+00
5.399039903990399125e+01	-0.000000000000000000e+00
5.399099909990999180e+01	-0.000000000000000000e+00
5.399159915991599235e+01	-0.000000000000000000e+00
5.399219921992199289e+01	-0.000000000000000000e+00
5.399279927992799344e+01	-0.000000000000000000e+00
5.399339933993399399e+01	-0.000000000000000000e+00
5.399399939993999453e+01	-0.000000000000000000e+00
5.399459945994599508e+01	-0.000000000000000000e+00
5.399519951995199563e+01	-0.000000000000000000e+00
5.399579957995799617e+01	-0.000000000000000000e+00
5.399639963996399672e+01	-0.000000000000000000e+00
5.399699969996999727e+01	-0.000000000000000000e+00
5.399759975997599781e+01	-0.000000000000000000e+00
5.399819981998199836e+01	-0.000000000000000000e+00
5.399879987998799891e+01	-0.000000000000000000e+00
5.399939993999399945e+01	-0.000000000000000000e+00
5.400000000000000000e+01	-0.000000000000000000e+00


==> data/20170620simAnisotopGtensorCrossrelax/crossRelaxNVC13P1N14simpleP2_deu2_0MHz.dat <==
4.800000000000000000e+01	-0.000000000000000000e+00
4.800060006000600055e+01	-0.000000000000000000e+00
4.800120012001200109e+01	-0.000000000000000000e+00
4.800180018001800164e+01	-0.000000000000000000e+00
4.800240024002400219e+01	-0.000000000000000000e+00
4.800300030003000273e+01	-0.000000000000000000e+00
4.800360036003600328e+01	-0.000000000000000000e+00
4.800420042004200383e+01	-0.000000000000000000e+00
4.800480048004800437e+01	-0.000000000000000000e+00
4.800540054005400492e+01	-0.000000000000000000e+00
4.800600060006000547e+01	-0.000000000000000000e+00
4.800660066006600601e+01	-0.000000000000000000e+00
4.800720072007200656e+01	-0.000000000000000000e+00
4.800780078007800711e+01	-0.000000000000000000e+00
4.800840084008400765e+01	-0.000000000000000000e+00
4.800900090009000820e+01	-0.000000000000000000e+00
4.800960096009600875e+01	-0.000000000000000000e+00
4.801020102010200929e+01	-0.000000000000000000e+00
4.801080108010800984e+01	-0.000000000000000000e+00
4.801140114011401039e+01	-0.000000000000000000e+00
4.801200120012001094e+01	-0.000000000000000000e+00
4.801260126012601148e+01	-0.000000000000000000e+00
4.801320132013201203e+01	-0.000000000000000000e+00
4.801380138013801258e+01	-0.000000000000000000e+00
4.801440144014401312e+01	-0.000000000000000000e+00
4.801500150015001367e+01	-0.000000000000000000e+00
4.801560156015601422e+01	-0.000000000000000000e+00
4.801620162016201476e+01	-0.000000000000000000e+00
4.801680168016801531e+01	-0.000000000000000000e+00
4.801740174017401586e+01	-0.000000000000000000e+00
4.801800180018001640e+01	-0.000000000000000000e+00
4.801860186018601695e+01	-0.000000000000000000e+00
4.801920192019201750e+01	-0.000000000000000000e+00
4.801980198019801804e+01	-0.000000000000000000e+00
4.802040204020401859e+01	-0.000000000000000000e+00
4.802100210021001914e+01	-0.000000000000000000e+00
4.802160216021601968e+01	-0.000000000000000000e+00
4.802220222022202023e+01	-0.000000000000000000e+00
4.802280228022802078e+01	-0.000000000000000000e+00
4.802340234023402132e+01	-0.000000000000000000e+00
4.802400240024002187e+01	-0.000000000000000000e+00
4.802460246024602242e+01	-0.000000000000000000e+00
4.802520252025202296e+01	-0.000000000000000000e+00
4.802580258025802351e+01	-0.000000000000000000e+00
4.802640264026402406e+01	-0.000000000000000000e+00
4.802700270027002460e+01	-0.000000000000000000e+00
4.802760276027602515e+01	-0.000000000000000000e+00
4.802820282028202570e+01	-0.000000000000000000e+00
4.802880288028802624e+01	-0.000000000000000000e+00
4.802940294029402679e+01	-0.000000000000000000e+00
4.803000300030002734e+01	-0.000000000000000000e+00
4.803060306030602788e+01	-0.000000000000000000e+00
4.803120312031202843e+01	-0.000000000000000000e+00
4.803180318031802898e+01	-0.000000000000000000e+00
4.803240324032402953e+01	-0.000000000000000000e+00
4.803300330033003007e+01	-0.000000000000000000e+00
4.803360336033603062e+01	-0.000000000000000000e+00
4.803420342034203117e+01	-0.000000000000000000e+00
4.803480348034803171e+01	-0.000000000000000000e+00
4.803540354035403226e+01	-0.000000000000000000e+00
4.803600360036003281e+01	-0.000000000000000000e+00
4.803660366036603335e+01	-0.000000000000000000e+00
4.803720372037203390e+01	-0.000000000000000000e+00
4.803780378037803445e+01	-0.000000000000000000e+00
4.803840384038403499e+01	-0.000000000000000000e+00
4.803900390039003554e+01	-0.000000000000000000e+00
4.803960396039603609e+01	-0.000000000000000000e+00
4.804020402040204374e+01	-0.000000000000000000e+00
4.804080408040804429e+01	-0.000000000000000000e+00
4.804140414041404483e+01	-0.000000000000000000e+00
4.804200420042004538e+01	-0.000000000000000000e+00
4.804260426042604593e+01	-0.000000000000000000e+00
4.804320432043204647e+01	-0.000000000000000000e+00
4.804380438043804702e+01	-0.000000000000000000e+00
4.804440444044404757e+01	-0.000000000000000000e+00
4.804500450045004811e+01	-0.000000000000000000e+00
4.804560456045604866e+01	-0.000000000000000000e+00
4.804620462046204921e+01	-0.000000000000000000e+00
4.804680468046804975e+01	-0.000000000000000000e+00
4.804740474047405030e+01	-0.000000000000000000e+00
4.804800480048005085e+01	-0.000000000000000000e+00
4.804860486048605139e+01	-0.000000000000000000e+00
4.804920492049205194e+01	-0.000000000000000000e+00
4.804980498049805249e+01	-0.000000000000000000e+00
4.805040504050405303e+01	-0.000000000000000000e+00
4.805100510051005358e+01	-0.000000000000000000e+00
4.805160516051605413e+01	-0.000000000000000000e+00
4.805220522052205467e+01	-0.000000000000000000e+00
4.805280528052805522e+01	-0.000000000000000000e+00
4.805340534053405577e+01	-0.000000000000000000e+00
4.805400540054005631e+01	-0.000000000000000000e+00
4.805460546054605686e+01	-0.000000000000000000e+00
4.805520552055205741e+01	-0.000000000000000000e+00
4.805580558055805795e+01	-0.000000000000000000e+00
4.805640564056405850e+01	-0.000000000000000000e+00
4.805700570057005905e+01	-0.000000000000000000e+00
4.805760576057605959e+01	-0.000000000000000000e+00
4.805820582058206014e+01	-0.000000000000000000e+00
4.805880588058806069e+01	-0.000000000000000000e+00
4.805940594059406124e+01	-0.000000000000000000e+00
4.806000600060006178e+01	-0.000000000000000000e+00
4.806060606060606233e+01	-0.000000000000000000e+00
4.806120612061206288e+01	-0.000000000000000000e+00
4.806180618061806342e+01	-0.000000000000000000e+00
4.806240624062406397e+01	-0.000000000000000000e+00
4.806300630063006452e+01	-0.000000000000000000e+00
4.806360636063606506e+01	-0.000000000000000000e+00
4.806420642064206561e+01	-0.000000000000000000e+00
4.806480648064806616e+01	-0.000000000000000000e+00
4.806540654065406670e+01	-0.000000000000000000e+00
4.806600660066006725e+01	-0.000000000000000000e+00
4.806660666066606780e+01	-0.000000000000000000e+00
4.806720672067206834e+01	-0.000000000000000000e+00
4.806780678067806889e+01	-0.000000000000000000e+00
4.806840684068406944e+01	-0.000000000000000000e+00
4.806900690069006998e+01	-0.000000000000000000e+00
4.806960696069607053e+01	-0.000000000000000000e+00
4.807020702070207108e+01	-0.000000000000000000e+00
4.807080708070807162e+01	-0.000000000000000000e+00
4.807140714071407217e+01	-0.000000000000000000e+00
4.807200720072007272e+01	-0.000000000000000000e+00
4.807260726072607326e+01	-0.000000000000000000e+00
4.807320732073207381e+01	-0.000000000000000000e+00
4.807380738073807436e+01	-0.000000000000000000e+00
4.807440744074407490e+01	-0.000000000000000000e+00
4.807500750075007545e+01	-0.000000000000000000e+00
4.807560756075607600e+01	-0.000000000000000000e+00
4.807620762076207654e+01	-0.000000000000000000e+00
4.807680768076807709e+01	-0.000000000000000000e+00
4.807740774077407764e+01	-0.000000000000000000e+00
4.807800780078007818e+01	-0.000000000000000000e+00
4.807860786078607873e+01	-0.000000000000000000e+00
4.807920792079207928e+01	-0.000000000000000000e+00
4.807980798079807983e+01	-0.000000000000000000e+00
4.808040804080408037e+01	-0.000000000000000000e+00
4.808100810081008092e+01	-0.000000000000000000e+00
4.808160816081608147e+01	-0.000000000000000000e+00
4.808220822082208201e+01	-0.000000000000000000e+00
4.808280828082808256e+01	-0.000000000000000000e+00
4.808340834083408311e+01	-0.000000000000000000e+00
4.808400840084008365e+01	-0.000000000000000000e+00
4.808460846084608420e+01	-0.000000000000000000e+00
4.808520852085208475e+01	-0.000000000000000000e+00
4.808580858085808529e+01	-0.000000000000000000e+00
4.808640864086408584e+01	-0.000000000000000000e+00
4.808700870087008639e+01	-0.000000000000000000e+00
4.808760876087608693e+01	-0.000000000000000000e+00
4.808820882088208748e+01	-0.000000000000000000e+00
4.808880888088808803e+01	-0.000000000000000000e+00
4.808940894089408857e+01	-0.000000000000000000e+00
4.809000900090008912e+01	-0.000000000000000000e+00
4.809060906090608967e+01	-0.000000000000000000e+00
4.809120912091209021e+01	-0.000000000000000000e+00
4.809180918091809076e+01	-0.000000000000000000e+00
4.809240924092409131e+01	-0.000000000000000000e+00
4.809300930093009185e+01	-0.000000000000000000e+00
4.809360936093609240e+01	-0.000000000000000000e+00
4.809420942094209295e+01	-0.000000000000000000e+00
4.809480948094809349e+01	-0.000000000000000000e+00
4.809540954095409404e+01	-0.000000000000000000e+00
4.809600960096009459e+01	-0.000000000000000000e+00
4.809660966096609513e+01	-0.000000000000000000e+00
4.809720972097209568e+01	-0.000000000000000000e+00
4.809780978097809623e+01	-0.000000000000000000e+00
4.809840984098409677e+01	-0.000000000000000000e+00
4.809900990099009732e+01	-0.000000000000000000e+00
4.809960996099609787e+01	-0.000000000000000000e+00
4.810021002100209842e+01	-0.000000000000000000e+00
4.810081008100809896e+01	-0.000000000000000000e+00
4.810141014101409951e+01	-0.000000000000000000e+00
4.810201020102010006e+01	-0.000000000000000000e+00
4.810261026102610060e+01	-0.000000000000000000e+00
4.810321032103210115e+01	-0.000000000000000000e+00
4.810381038103810170e+01	-0.000000000000000000e+00
4.810441044104410224e+01	-0.000000000000000000e+00
4.810501050105010279e+01	-0.000000000000000000e+00
4.810561056105610334e+01	-0.000000000000000000e+00
4.810621062106210388e+01	-0.000000000000000000e+00
4.810681068106810443e+01	-0.000000000000000000e+00
4.810741074107410498e+01	-0.000000000000000000e+00
4.810801080108010552e+01	-0.000000000000000000e+00
4.810861086108610607e+01	-0.000000000000000000e+00
4.810921092109210662e+01	-0.000000000000000000e+00
4.810981098109810716e+01	-0.000000000000000000e+00
4.811041104110410771e+01	-0.000000000000000000e+00
4.811101110111010826e+01	-0.000000000000000000e+00
4.811161116111610880e+01	-0.000000000000000000e+00
4.811221122112210935e+01	-0.000000000000000000e+00
4.811281128112810990e+01	-0.000000000000000000e+00
4.811341134113411044e+01	-0.000000000000000000e+00
4.811401140114011099e+01	-0.000000000000000000e+00
4.811461146114611154e+01	-0.000000000000000000e+00
4.811521152115211208e+01	-0.000000000000000000e+00
4.811581158115811263e+01	-0.000000000000000000e+00
4.811641164116411318e+01	-0.000000000000000000e+00
4.811701170117011372e+01	-0.000000000000000000e+00
4.811761176117611427e+01	-0.000000000000000000e+00
4.811821182118211482e+01	-0.000000000000000000e+00
4.811881188118811536e+01	-0.000000000000000000e+00
4.811941194119411591e+01	-0.000000000000000000e+00
4.812001200120012356e+01	-0.000000000000000000e+00
4.812061206120612411e+01	-0.000000000000000000e+00
4.812121212121212466e+01	-0.000000000000000000e+00
4.812181218121812520e+01	-0.000000000000000000e+00
4.812241224122412575e+01	-0.000000000000000000e+00
4.812301230123012630e+01	-0.000000000000000000e+00
4.812361236123612684e+01	-0.000000000000000000e+00
4.812421242124212739e+01	-0.000000000000000000e+00
4.812481248124812794e+01	-0.000000000000000000e+00
4.812541254125412848e+01	-0.000000000000000000e+00
4.812601260126012903e+01	-0.000000000000000000e+00
4.812661266126612958e+01	-0.000000000000000000e+00
4.812721272127213012e+01	-0.000000000000000000e+00
4.812781278127813067e+01	-0.000000000000000000e+00
4.812841284128413122e+01	-0.000000000000000000e+00
4.812901290129013177e+01	-0.000000000000000000e+00
4.812961296129613231e+01	-0.000000000000000000e+00
4.813021302130213286e+01	-0.000000000000000000e+00
4.813081308130813341e+01	-0.000000000000000000e+00
4.813141314131413395e+01	-0.000000000000000000e+00
4.813201320132013450e+01	-0.000000000000000000e+00
4.813261326132613505e+01	-0.000000000000000000e+00
4.813321332133213559e+01	-0.000000000000000000e+00
4.813381338133813614e+01	-0.000000000000000000e+00
4.813441344134413669e+01	-0.000000000000000000e+00
4.813501350135013723e+01	-0.000000000000000000e+00
4.813561356135613778e+01	-0.000000000000000000e+00
4.813621362136213833e+01	-0.000000000000000000e+00
4.813681368136813887e+01	-0.000000000000000000e+00
4.813741374137413942e+01	-0.000000000000000000e+00
4.813801380138013997e+01	-0.000000000000000000e+00
4.813861386138614051e+01	-0.000000000000000000e+00
4.813921392139214106e+01	-0.000000000000000000e+00
4.813981398139814161e+01	-0.000000000000000000e+00
4.814041404140414215e+01	-0.000000000000000000e+00
4.814101410141014270e+01	-0.000000000000000000e+00
4.814161416141614325e+01	-0.000000000000000000e+00
4.814221422142214379e+01	-0.000000000000000000e+00
4.814281428142814434e+01	-0.000000000000000000e+00
4.814341434143414489e+01	-0.000000000000000000e+00
4.814401440144014543e+01	-0.000000000000000000e+00
4.814461446144614598e+01	-0.000000000000000000e+00
4.814521452145214653e+01	-0.000000000000000000e+00
4.814581458145814707e+01	-0.000000000000000000e+00
4.814641464146414762e+01	-0.000000000000000000e+00
4.814701470147014817e+01	-0.000000000000000000e+00
4.814761476147614871e+01	-0.000000000000000000e+00
4.814821482148214926e+01	-0.000000000000000000e+00
4.814881488148814981e+01	-0.000000000000000000e+00
4.814941494149415036e+01	-0.000000000000000000e+00
4.815001500150015090e+01	-0.000000000000000000e+00
4.815061506150615145e+01	-0.000000000000000000e+00
4.815121512151215200e+01	-0.000000000000000000e+00
4.815181518151815254e+01	-0.000000000000000000e+00
4.815241524152415309e+01	-0.000000000000000000e+00
4.815301530153015364e+01	-0.000000000000000000e+00
4.815361536153615418e+01	-0.000000000000000000e+00
4.815421542154215473e+01	-0.000000000000000000e+00
4.815481548154815528e+01	-0.000000000000000000e+00
4.815541554155415582e+01	-0.000000000000000000e+00
4.815601560156015637e+01	-0.000000000000000000e+00
4.815661566156615692e+01	-0.000000000000000000e+00
4.815721572157215746e+01	-0.000000000000000000e+00
4.815781578157815801e+01	-0.000000000000000000e+00
4.815841584158415856e+01	-0.000000000000000000e+00
4.815901590159015910e+01	-0.000000000000000000e+00
4.815961596159615965e+01	-0.000000000000000000e+00
4.816021602160216020e+01	-0.000000000000000000e+00
4.816081608160816074e+01	-0.000000000000000000e+00
4.816141614161416129e+01	-0.000000000000000000e+00
4.816201620162016184e+01	-0.000000000000000000e+00
4.816261626162616238e+01	-0.000000000000000000e+00
4.816321632163216293e+01	-0.000000000000000000e+00
4.816381638163816348e+01	-0.000000000000000000e+00
4.816441644164416402e+01	-0.000000000000000000e+00
4.816501650165016457e+01	-0.000000000000000000e+00
4.816561656165616512e+01	-0.000000000000000000e+00
4.816621662166216566e+01	-0.000000000000000000e+00
4.816681668166816621e+01	-0.000000000000000000e+00
4.816741674167416676e+01	-0.000000000000000000e+00
4.816801680168016730e+01	-0.000000000000000000e+00
4.816861686168616785e+01	-0.000000000000000000e+00
4.816921692169216840e+01	-0.000000000000000000e+00
4.816981698169816895e+01	-0.000000000000000000e+00
4.817041704170416949e+01	-0.000000000000000000e+00
4.817101710171017004e+01	-0.000000000000000000e+00
4.817161716171617059e+01	-0.000000000000000000e+00
4.817221722172217113e+01	-0.000000000000000000e+00
4.817281728172817168e+01	-0.000000000000000000e+00
4.817341734173417223e+01	-0.000000000000000000e+00
4.817401740174017277e+01	-0.000000000000000000e+00
4.817461746174617332e+01	-0.000000000000000000e+00
4.817521752175217387e+01	-0.000000000000000000e+00
4.817581758175817441e+01	-0.000000000000000000e+00
4.817641764176417496e+01	-0.000000000000000000e+00
4.817701770177017551e+01	-0.000000000000000000e+00
4.817761776177617605e+01	-0.000000000000000000e+00
4.817821782178217660e+01	-0.000000000000000000e+00
4.817881788178817715e+01	-0.000000000000000000e+00
4.817941794179417769e+01	-0.000000000000000000e+00
4.818001800180017824e+01	-0.000000000000000000e+00
4.818061806180617879e+01	-0.000000000000000000e+00
4.818121812181217933e+01	-0.000000000000000000e+00
4.818181818181817988e+01	-0.000000000000000000e+00
4.818241824182418043e+01	-0.000000000000000000e+00
4.818301830183018097e+01	-0.000000000000000000e+00
4.818361836183618152e+01	-0.000000000000000000e+00
4.818421842184218207e+01	-0.000000000000000000e+00
4.818481848184818261e+01	-0.000000000000000000e+00
4.818541854185418316e+01	-0.000000000000000000e+00
4.818601860186018371e+01	-0.000000000000000000e+00
4.818661866186618425e+01	-0.000000000000000000e+00
4.818721872187218480e+01	-0.000000000000000000e+00
4.818781878187818535e+01	-0.000000000000000000e+00
4.818841884188418589e+01	-0.000000000000000000e+00
4.818901890189018644e+01	-0.000000000000000000e+00
4.818961896189618699e+01	-0.000000000000000000e+00
4.819021902190218754e+01	-0.000000000000000000e+00
4.819081908190818808e+01	-0.000000000000000000e+00
4.819141914191418863e+01	-0.000000000000000000e+00
4.819201920192018918e+01	-0.000000000000000000e+00
4.819261926192618972e+01	-0.000000000000000000e+00
4.819321932193219027e+01	-0.000000000000000000e+00
4.819381938193819082e+01	-0.000000000000000000e+00
4.819441944194419136e+01	-0.000000000000000000e+00
4.819501950195019191e+01	-0.000000000000000000e+00
4.819561956195619246e+01	-0.000000000000000000e+00
4.819621962196219300e+01	-0.000000000000000000e+00
4.819681968196819355e+01	-0.000000000000000000e+00
4.819741974197419410e+01	-0.000000000000000000e+00
4.819801980198019464e+01	-0.000000000000000000e+00
4.819861986198619519e+01	-0.000000000000000000e+00
4.819921992199219574e+01	-0.000000000000000000e+00
4.819981998199820339e+01	-0.000000000000000000e+00
4.820042004200420394e+01	-0.000000000000000000e+00
4.820102010201020448e+01	-0.000000000000000000e+00
4.820162016201620503e+01	-0.000000000000000000e+00
4.820222022202220558e+01	-0.000000000000000000e+00
4.820282028202820612e+01	-0.000000000000000000e+00
4.820342034203420667e+01	-0.000000000000000000e+00
4.820402040204020722e+01	-0.000000000000000000e+00
4.820462046204620776e+01	-0.000000000000000000e+00
4.820522052205220831e+01	-0.000000000000000000e+00
4.820582058205820886e+01	-0.000000000000000000e+00
4.820642064206420940e+01	-0.000000000000000000e+00
4.820702070207020995e+01	-0.000000000000000000e+00
4.820762076207621050e+01	-0.000000000000000000e+00
4.820822082208221104e+01	-0.000000000000000000e+00
4.820882088208821159e+01	-0.000000000000000000e+00
4.820942094209421214e+01	-0.000000000000000000e+00
4.821002100210021268e+01	-0.000000000000000000e+00
4.821062106210621323e+01	-0.000000000000000000e+00
4.821122112211221378e+01	-0.000000000000000000e+00
4.821182118211821432e+01	-0.000000000000000000e+00
4.821242124212421487e+01	-0.000000000000000000e+00
4.821302130213021542e+01	-0.000000000000000000e+00
4.821362136213621596e+01	-0.000000000000000000e+00
4.821422142214221651e+01	-0.000000000000000000e+00
4.821482148214821706e+01	-0.000000000000000000e+00
4.821542154215421760e+01	-0.000000000000000000e+00
4.821602160216021815e+01	-0.000000000000000000e+00
4.821662166216621870e+01	-0.000000000000000000e+00
4.821722172217221924e+01	-0.000000000000000000e+00
4.821782178217821979e+01	-0.000000000000000000e+00
4.821842184218422034e+01	-0.000000000000000000e+00
4.821902190219022089e+01	-0.000000000000000000e+00
4.821962196219622143e+01	-0.000000000000000000e+00
4.822022202220222198e+01	-0.000000000000000000e+00
4.822082208220822253e+01	-0.000000000000000000e+00
4.822142214221422307e+01	-0.000000000000000000e+00
4.822202220222022362e+01	-0.000000000000000000e+00
4.822262226222622417e+01	-0.000000000000000000e+00
4.822322232223222471e+01	-0.000000000000000000e+00
4.822382238223822526e+01	-0.000000000000000000e+00
4.822442244224422581e+01	-0.000000000000000000e+00
4.822502250225022635e+01	-0.000000000000000000e+00
4.822562256225622690e+01	-0.000000000000000000e+00
4.822622262226222745e+01	-0.000000000000000000e+00
4.822682268226822799e+01	-0.000000000000000000e+00
4.822742274227422854e+01	-0.000000000000000000e+00
4.822802280228022909e+01	-0.000000000000000000e+00
4.822862286228622963e+01	-0.000000000000000000e+00
4.822922292229223018e+01	-0.000000000000000000e+00
4.822982298229823073e+01	-0.000000000000000000e+00
4.823042304230423127e+01	-0.000000000000000000e+00
4.823102310231023182e+01	-0.000000000000000000e+00
4.823162316231623237e+01	-0.000000000000000000e+00
4.823222322232223291e+01	-0.000000000000000000e+00
4.823282328232823346e+01	-0.000000000000000000e+00
4.823342334233423401e+01	-0.000000000000000000e+00
4.823402340234023455e+01	-0.000000000000000000e+00
4.823462346234623510e+01	-0.000000000000000000e+00
4.823522352235223565e+01	-0.000000000000000000e+00
4.823582358235823619e+01	-0.000000000000000000e+00
4.823642364236423674e+01	-0.000000000000000000e+00
4.823702370237023729e+01	-0.000000000000000000e+00
4.823762376237623783e+01	-0.000000000000000000e+00
4.823822382238223838e+01	-0.000000000000000000e+00
4.823882388238823893e+01	-0.000000000000000000e+00
4.823942394239423948e+01	-0.000000000000000000e+00
4.824002400240024002e+01	-0.000000000000000000e+00
4.824062406240624057e+01	-0.000000000000000000e+00
4.824122412241224112e+01	-0.000000000000000000e+00
4.824182418241824166e+01	-0.000000000000000000e+00
4.824242424242424221e+01	-0.000000000000000000e+00
4.824302430243024276e+01	-0.000000000000000000e+00
4.824362436243624330e+01	-0.000000000000000000e+00
4.824422442244224385e+01	-0.000000000000000000e+00
4.824482448244824440e+01	-0.000000000000000000e+00
4.824542454245424494e+01	-0.000000000000000000e+00
4.824602460246024549e+01	-0.000000000000000000e+00
4.824662466246624604e+01	-0.000000000000000000e+00
4.824722472247224658e+01	-0.000000000000000000e+00
4.824782478247824713e+01	-0.000000000000000000e+00
4.824842484248424768e+01	-0.000000000000000000e+00
4.824902490249024822e+01	-0.000000000000000000e+00
4.824962496249624877e+01	-0.000000000000000000e+00
4.825022502250224932e+01	-0.000000000000000000e+00
4.825082508250824986e+01	-0.000000000000000000e+00
4.825142514251425041e+01	-0.000000000000000000e+00
4.825202520252025096e+01	-0.000000000000000000e+00
4.825262526252625150e+01	-0.000000000000000000e+00
4.825322532253225205e+01	-0.000000000000000000e+00
4.825382538253825260e+01	-0.000000000000000000e+00
4.825442544254425314e+01	-0.000000000000000000e+00
4.825502550255025369e+01	-0.000000000000000000e+00
4.825562556255625424e+01	-0.000000000000000000e+00
4.825622562256225478e+01	-0.000000000000000000e+00
4.825682568256825533e+01	-0.000000000000000000e+00
4.825742574257425588e+01	-0.000000000000000000e+00
4.825802580258025642e+01	-0.000000000000000000e+00
4.825862586258625697e+01	-0.000000000000000000e+00
4.825922592259225752e+01	-0.000000000000000000e+00
4.825982598259825807e+01	-0.000000000000000000e+00
4.826042604260425861e+01	-0.000000000000000000e+00
4.826102610261025916e+01	-0.000000000000000000e+00
4.826162616261625971e+01	-0.000000000000000000e+00
4.826222622262226025e+01	-0.000000000000000000e+00
4.826282628262826080e+01	-0.000000000000000000e+00
4.826342634263426135e+01	-0.000000000000000000e+00
4.826402640264026189e+01	-0.000000000000000000e+00
4.826462646264626244e+01	-0.000000000000000000e+00
4.826522652265226299e+01	-0.000000000000000000e+00
4.826582658265826353e+01	-0.000000000000000000e+00
4.826642664266426408e+01	-0.000000000000000000e+00
4.826702670267026463e+01	-0.000000000000000000e+00
4.826762676267626517e+01	-0.000000000000000000e+00
4.826822682268226572e+01	-0.000000000000000000e+00
4.826882688268826627e+01	-0.000000000000000000e+00
4.826942694269426681e+01	-0.000000000000000000e+00
4.827002700270026736e+01	-0.000000000000000000e+00
4.827062706270626791e+01	-0.000000000000000000e+00
4.827122712271226845e+01	-0.000000000000000000e+00
4.827182718271826900e+01	-0.000000000000000000e+00
4.827242724272426955e+01	-0.000000000000000000e+00
4.827302730273027009e+01	-0.000000000000000000e+00
4.827362736273627064e+01	-0.000000000000000000e+00
4.827422742274227119e+01	-0.000000000000000000e+00
4.827482748274827173e+01	-0.000000000000000000e+00
4.827542754275427228e+01	-0.000000000000000000e+00
4.827602760276027283e+01	-0.000000000000000000e+00
4.827662766276627337e+01	-0.000000000000000000e+00
4.827722772277227392e+01	-0.000000000000000000e+00
4.827782778277827447e+01	-0.000000000000000000e+00
4.827842784278427501e+01	-0.000000000000000000e+00
4.827902790279027556e+01	-0.000000000000000000e+00
4.827962796279628321e+01	-0.000000000000000000e+00
4.828022802280228376e+01	-0.000000000000000000e+00
4.828082808280828431e+01	-0.000000000000000000e+00
4.828142814281428485e+01	-0.000000000000000000e+00
4.828202820282028540e+01	-0.000000000000000000e+00
4.828262826282628595e+01	-0.000000000000000000e+00
4.828322832283228649e+01	-0.000000000000000000e+00
4.828382838283828704e+01	-0.000000000000000000e+00
4.828442844284428759e+01	-0.000000000000000000e+00
4.828502850285028813e+01	-0.000000000000000000e+00
4.828562856285628868e+01	-0.000000000000000000e+00
4.828622862286228923e+01	-0.000000000000000000e+00
4.828682868286828977e+01	-0.000000000000000000e+00
4.828742874287429032e+01	-0.000000000000000000e+00
4.828802880288029087e+01	-0.000000000000000000e+00
4.828862886288629142e+01	-0.000000000000000000e+00
4.828922892289229196e+01	-0.000000000000000000e+00
4.828982898289829251e+01	-0.000000000000000000e+00
4.829042904290429306e+01	-0.000000000000000000e+00
4.829102910291029360e+01	-0.000000000000000000e+00
4.829162916291629415e+01	-0.000000000000000000e+00
4.829222922292229470e+01	-0.000000000000000000e+00
4.829282928292829524e+01	-0.000000000000000000e+00
4.829342934293429579e+01	-0.000000000000000000e+00
4.829402940294029634e+01	-0.000000000000000000e+00
4.829462946294629688e+01	-0.000000000000000000e+00
4.829522952295229743e+01	-0.000000000000000000e+00
4.829582958295829798e+01	-0.000000000000000000e+00
4.829642964296429852e+01	-0.000000000000000000e+00
4.829702970297029907e+01	-0.000000000000000000e+00
4.829762976297629962e+01	-0.000000000000000000e+00
4.829822982298230016e+01	-0.000000000000000000e+00
4.829882988298830071e+01	-0.000000000000000000e+00
4.829942994299430126e+01	-0.000000000000000000e+00
4.830003000300030180e+01	-0.000000000000000000e+00
4.830063006300630235e+01	-0.000000000000000000e+00
4.830123012301230290e+01	-0.000000000000000000e+00
4.830183018301830344e+01	-0.000000000000000000e+00
4.830243024302430399e+01	-0.000000000000000000e+00
4.830303030303030454e+01	-0.000000000000000000e+00
4.830363036303630508e+01	-0.000000000000000000e+00
4.830423042304230563e+01	-0.000000000000000000e+00
4.830483048304830618e+01	-0.000000000000000000e+00
4.830543054305430672e+01	-0.000000000000000000e+00
4.830603060306030727e+01	-0.000000000000000000e+00
4.830663066306630782e+01	-0.000000000000000000e+00
4.830723072307230836e+01	-0.000000000000000000e+00
4.830783078307830891e+01	-0.000000000000000000e+00
4.830843084308430946e+01	-0.000000000000000000e+00
4.830903090309031001e+01	-0.000000000000000000e+00
4.830963096309631055e+01	-0.000000000000000000e+00
4.831023102310231110e+01	-0.000000000000000000e+00
4.831083108310831165e+01	-0.000000000000000000e+00
4.831143114311431219e+01	-0.000000000000000000e+00
4.831203120312031274e+01	-0.000000000000000000e+00
4.831263126312631329e+01	-0.000000000000000000e+00
4.831323132313231383e+01	-0.000000000000000000e+00
4.831383138313831438e+01	-0.000000000000000000e+00
4.831443144314431493e+01	-0.000000000000000000e+00
4.831503150315031547e+01	-0.000000000000000000e+00
4.831563156315631602e+01	-0.000000000000000000e+00
4.831623162316231657e+01	-0.000000000000000000e+00
4.831683168316831711e+01	-0.000000000000000000e+00
4.831743174317431766e+01	-0.000000000000000000e+00
4.831803180318031821e+01	-0.000000000000000000e+00
4.831863186318631875e+01	-0.000000000000000000e+00
4.831923192319231930e+01	-0.000000000000000000e+00
4.831983198319831985e+01	-0.000000000000000000e+00
4.832043204320432039e+01	-0.000000000000000000e+00
4.832103210321032094e+01	-0.000000000000000000e+00
4.832163216321632149e+01	-0.000000000000000000e+00
4.832223222322232203e+01	-0.000000000000000000e+00
4.832283228322832258e+01	-0.000000000000000000e+00
4.832343234323432313e+01	-0.000000000000000000e+00
4.832403240324032367e+01	-0.000000000000000000e+00
4.832463246324632422e+01	-0.000000000000000000e+00
4.832523252325232477e+01	-0.000000000000000000e+00
4.832583258325832531e+01	-0.000000000000000000e+00
4.832643264326432586e+01	-0.000000000000000000e+00
4.832703270327032641e+01	-0.000000000000000000e+00
4.832763276327632695e+01	-0.000000000000000000e+00
4.832823282328232750e+01	-0.000000000000000000e+00
4.832883288328832805e+01	-0.000000000000000000e+00
4.832943294329432860e+01	-0.000000000000000000e+00
4.833003300330032914e+01	-0.000000000000000000e+00
4.833063306330632969e+01	-0.000000000000000000e+00
4.833123312331233024e+01	-0.000000000000000000e+00
4.833183318331833078e+01	-0.000000000000000000e+00
4.833243324332433133e+01	-0.000000000000000000e+00
4.833303330333033188e+01	-0.000000000000000000e+00
4.833363336333633242e+01	-0.000000000000000000e+00
4.833423342334233297e+01	-0.000000000000000000e+00
4.833483348334833352e+01	-0.000000000000000000e+00
4.833543354335433406e+01	-0.000000000000000000e+00
4.833603360336033461e+01	-0.000000000000000000e+00
4.833663366336633516e+01	-0.000000000000000000e+00
4.833723372337233570e+01	-0.000000000000000000e+00
4.833783378337833625e+01	-0.000000000000000000e+00
4.833843384338433680e+01	-0.000000000000000000e+00
4.833903390339033734e+01	-0.000000000000000000e+00
4.833963396339633789e+01	-0.000000000000000000e+00
4.834023402340233844e+01	-0.000000000000000000e+00
4.834083408340833898e+01	-0.000000000000000000e+00
4.834143414341433953e+01	-0.000000000000000000e+00
4.834203420342034008e+01	-0.000000000000000000e+00
4.834263426342634062e+01	-0.000000000000000000e+00
4.834323432343234117e+01	-0.000000000000000000e+00
4.834383438343834172e+01	-0.000000000000000000e+00
4.834443444344434226e+01	-0.000000000000000000e+00
4.834503450345034281e+01	-0.000000000000000000e+00
4.834563456345634336e+01	-0.000000000000000000e+00
4.834623462346234390e+01	-0.000000000000000000e+00
4.834683468346834445e+01	-0.000000000000000000e+00
4.834743474347434500e+01	-0.000000000000000000e+00
4.834803480348034554e+01	-0.000000000000000000e+00
4.834863486348634609e+01	-0.000000000000000000e+00
4.834923492349234664e+01	-0.000000000000000000e+00
4.834983498349834719e+01	-0.000000000000000000e+00
4.835043504350434773e+01	-0.000000000000000000e+00
4.835103510351034828e+01	-0.000000000000000000e+00
4.835163516351634883e+01	-0.000000000000000000e+00
4.835223522352234937e+01	-0.000000000000000000e+00
4.835283528352834992e+01	-0.000000000000000000e+00
4.835343534353435047e+01	-0.000000000000000000e+00
4.835403540354035101e+01	-0.000000000000000000e+00
4.835463546354635156e+01	-0.000000000000000000e+00
4.835523552355235211e+01	-0.000000000000000000e+00
4.835583558355835265e+01	-0.000000000000000000e+00
4.835643564356435320e+01	-0.000000000000000000e+00
4.835703570357035375e+01	-0.000000000000000000e+00
4.835763576357635429e+01	-0.000000000000000000e+00
4.835823582358235484e+01	-0.000000000000000000e+00
4.835883588358835539e+01	-0.000000000000000000e+00
4.835943594359436304e+01	-0.000000000000000000e+00
4.836003600360036359e+01	-0.000000000000000000e+00
4.836063606360636413e+01	-0.000000000000000000e+00
4.836123612361236468e+01	-0.000000000000000000e+00
4.836183618361836523e+01	-0.000000000000000000e+00
4.836243624362436577e+01	-0.000000000000000000e+00
4.836303630363036632e+01	-0.000000000000000000e+00
4.836363636363636687e+01	-0.000000000000000000e+00
4.836423642364236741e+01	-0.000000000000000000e+00
4.836483648364836796e+01	-0.000000000000000000e+00
4.836543654365436851e+01	-0.000000000000000000e+00
4.836603660366036905e+01	-0.000000000000000000e+00
4.836663666366636960e+01	-0.000000000000000000e+00
4.836723672367237015e+01	-0.000000000000000000e+00
4.836783678367837069e+01	-0.000000000000000000e+00
4.836843684368437124e+01	-0.000000000000000000e+00
4.836903690369037179e+01	-0.000000000000000000e+00
4.836963696369637233e+01	-0.000000000000000000e+00
4.837023702370237288e+01	-0.000000000000000000e+00
4.837083708370837343e+01	-0.000000000000000000e+00
4.837143714371437397e+01	-0.000000000000000000e+00
4.837203720372037452e+01	-0.000000000000000000e+00
4.837263726372637507e+01	-0.000000000000000000e+00
4.837323732373237561e+01	-0.000000000000000000e+00
4.837383738373837616e+01	-0.000000000000000000e+00
4.837443744374437671e+01	-0.000000000000000000e+00
4.837503750375037725e+01	-0.000000000000000000e+00
4.837563756375637780e+01	-0.000000000000000000e+00
4.837623762376237835e+01	-0.000000000000000000e+00
4.837683768376837889e+01	-0.000000000000000000e+00
4.837743774377437944e+01	-0.000000000000000000e+00
4.837803780378037999e+01	-0.000000000000000000e+00
4.837863786378638054e+01	-0.000000000000000000e+00
4.837923792379238108e+01	-0.000000000000000000e+00
4.837983798379838163e+01	-0.000000000000000000e+00
4.838043804380438218e+01	-0.000000000000000000e+00
4.838103810381038272e+01	-0.000000000000000000e+00
4.838163816381638327e+01	-0.000000000000000000e+00
4.838223822382238382e+01	-0.000000000000000000e+00
4.838283828382838436e+01	-0.000000000000000000e+00
4.838343834383438491e+01	-0.000000000000000000e+00
4.838403840384038546e+01	-0.000000000000000000e+00
4.838463846384638600e+01	-0.000000000000000000e+00
4.838523852385238655e+01	-0.000000000000000000e+00
4.838583858385838710e+01	-0.000000000000000000e+00
4.838643864386438764e+01	-0.000000000000000000e+00
4.838703870387038819e+01	-0.000000000000000000e+00
4.838763876387638874e+01	-0.000000000000000000e+00
4.838823882388238928e+01	-0.000000000000000000e+00
4.838883888388838983e+01	-0.000000000000000000e+00
4.838943894389439038e+01	-0.000000000000000000e+00
4.839003900390039092e+01	-0.000000000000000000e+00
4.839063906390639147e+01	-0.000000000000000000e+00
4.839123912391239202e+01	-0.000000000000000000e+00
4.839183918391839256e+01	-0.000000000000000000e+00
4.839243924392439311e+01	-0.000000000000000000e+00
4.839303930393039366e+01	-0.000000000000000000e+00
4.839363936393639420e+01	-0.000000000000000000e+00
4.839423942394239475e+01	-0.000000000000000000e+00
4.839483948394839530e+01	-0.000000000000000000e+00
4.839543954395439584e+01	-0.000000000000000000e+00
4.839603960396039639e+01	-0.000000000000000000e+00
4.839663966396639694e+01	-0.000000000000000000e+00
4.839723972397239748e+01	-0.000000000000000000e+00
4.839783978397839803e+01	-0.000000000000000000e+00
4.839843984398439858e+01	-0.000000000000000000e+00
4.839903990399039913e+01	-0.000000000000000000e+00
4.839963996399639967e+01	-0.000000000000000000e+00
4.840024002400240022e+01	-0.000000000000000000e+00
4.840084008400840077e+01	-0.000000000000000000e+00
4.840144014401440131e+01	-0.000000000000000000e+00
4.840204020402040186e+01	-0.000000000000000000e+00
4.840264026402640241e+01	-0.000000000000000000e+00
4.840324032403240295e+01	-0.000000000000000000e+00
4.840384038403840350e+01	-0.000000000000000000e+00
4.840444044404440405e+01	-0.000000000000000000e+00
4.840504050405040459e+01	-0.000000000000000000e+00
4.840564056405640514e+01	-0.000000000000000000e+00
4.840624062406240569e+01	-0.000000000000000000e+00
4.840684068406840623e+01	-0.000000000000000000e+00
4.840744074407440678e+01	-0.000000000000000000e+00
4.840804080408040733e+01	-0.000000000000000000e+00
4.840864086408640787e+01	-0.000000000000000000e+00
4.840924092409240842e+01	-0.000000000000000000e+00
4.840984098409840897e+01	-0.000000000000000000e+00
4.841044104410440951e+01	-0.000000000000000000e+00
4.841104110411041006e+01	-0.000000000000000000e+00
4.841164116411641061e+01	-0.000000000000000000e+00
4.841224122412241115e+01	-0.000000000000000000e+00
4.841284128412841170e+01	-0.000000000000000000e+00
4.841344134413441225e+01	-0.000000000000000000e+00
4.841404140414041279e+01	-0.000000000000000000e+00
4.841464146414641334e+01	-0.000000000000000000e+00
4.841524152415241389e+01	-0.000000000000000000e+00
4.841584158415841443e+01	-0.000000000000000000e+00
4.841644164416441498e+01	-0.000000000000000000e+00
4.841704170417041553e+01	-0.000000000000000000e+00
4.841764176417641607e+01	-0.000000000000000000e+00
4.841824182418241662e+01	-0.000000000000000000e+00
4.841884188418841717e+01	-0.000000000000000000e+00
4.841944194419441772e+01	-0.000000000000000000e+00
4.842004200420041826e+01	-0.000000000000000000e+00
4.842064206420641881e+01	-0.000000000000000000e+00
4.842124212421241936e+01	-0.000000000000000000e+00
4.842184218421841990e+01	-0.000000000000000000e+00
4.842244224422442045e+01	-0.000000000000000000e+00
4.842304230423042100e+01	-0.000000000000000000e+00
4.842364236423642154e+01	-0.000000000000000000e+00
4.842424242424242209e+01	-0.000000000000000000e+00
4.842484248424842264e+01	-0.000000000000000000e+00
4.842544254425442318e+01	-0.000000000000000000e+00
4.842604260426042373e+01	-0.000000000000000000e+00
4.842664266426642428e+01	-0.000000000000000000e+00
4.842724272427242482e+01	-0.000000000000000000e+00
4.842784278427842537e+01	-0.000000000000000000e+00
4.842844284428442592e+01	-0.000000000000000000e+00
4.842904290429042646e+01	-0.000000000000000000e+00
4.842964296429642701e+01	-0.000000000000000000e+00
4.843024302430242756e+01	-0.000000000000000000e+00
4.843084308430842810e+01	-0.000000000000000000e+00
4.843144314431442865e+01	-0.000000000000000000e+00
4.843204320432042920e+01	-0.000000000000000000e+00
4.843264326432642974e+01	-0.000000000000000000e+00
4.843324332433243029e+01	-0.000000000000000000e+00
4.843384338433843084e+01	-0.000000000000000000e+00
4.843444344434443138e+01	-0.000000000000000000e+00
4.843504350435043193e+01	-0.000000000000000000e+00
4.843564356435643248e+01	-0.000000000000000000e+00
4.843624362436243302e+01	-0.000000000000000000e+00
4.843684368436843357e+01	-0.000000000000000000e+00
4.843744374437443412e+01	-0.000000000000000000e+00
4.843804380438043466e+01	-0.000000000000000000e+00
4.843864386438643521e+01	-0.000000000000000000e+00
4.843924392439243576e+01	-0.000000000000000000e+00
4.843984398439843631e+01	-0.000000000000000000e+00
4.844044404440444396e+01	-0.000000000000000000e+00
4.844104410441044450e+01	-0.000000000000000000e+00
4.844164416441644505e+01	-0.000000000000000000e+00
4.844224422442244560e+01	-0.000000000000000000e+00
4.844284428442844614e+01	-0.000000000000000000e+00
4.844344434443444669e+01	-0.000000000000000000e+00
4.844404440444044724e+01	-0.000000000000000000e+00
4.844464446444644778e+01	-0.000000000000000000e+00
4.844524452445244833e+01	-0.000000000000000000e+00
4.844584458445844888e+01	-0.000000000000000000e+00
4.844644464446444942e+01	-0.000000000000000000e+00
4.844704470447044997e+01	-0.000000000000000000e+00
4.844764476447645052e+01	-0.000000000000000000e+00
4.844824482448245107e+01	-0.000000000000000000e+00
4.844884488448845161e+01	-0.000000000000000000e+00
4.844944494449445216e+01	-0.000000000000000000e+00
4.845004500450045271e+01	-0.000000000000000000e+00
4.845064506450645325e+01	-0.000000000000000000e+00
4.845124512451245380e+01	-0.000000000000000000e+00
4.845184518451845435e+01	-0.000000000000000000e+00
4.845244524452445489e+01	-0.000000000000000000e+00
4.845304530453045544e+01	-0.000000000000000000e+00
4.845364536453645599e+01	-0.000000000000000000e+00
4.845424542454245653e+01	-0.000000000000000000e+00
4.845484548454845708e+01	-0.000000000000000000e+00
4.845544554455445763e+01	-0.000000000000000000e+00
4.845604560456045817e+01	-0.000000000000000000e+00
4.845664566456645872e+01	-0.000000000000000000e+00
4.845724572457245927e+01	-0.000000000000000000e+00
4.845784578457845981e+01	-0.000000000000000000e+00
4.845844584458446036e+01	-0.000000000000000000e+00
4.845904590459046091e+01	-0.000000000000000000e+00
4.845964596459646145e+01	-0.000000000000000000e+00
4.846024602460246200e+01	-0.000000000000000000e+00
4.846084608460846255e+01	-0.000000000000000000e+00
4.846144614461446309e+01	-0.000000000000000000e+00
4.846204620462046364e+01	-0.000000000000000000e+00
4.846264626462646419e+01	-0.000000000000000000e+00
4.846324632463246473e+01	-0.000000000000000000e+00
4.846384638463846528e+01	-0.000000000000000000e+00
4.846444644464446583e+01	-0.000000000000000000e+00
4.846504650465046637e+01	-0.000000000000000000e+00
4.846564656465646692e+01	-0.000000000000000000e+00
4.846624662466246747e+01	-0.000000000000000000e+00
4.846684668466846801e+01	-0.000000000000000000e+00
4.846744674467446856e+01	-0.000000000000000000e+00
4.846804680468046911e+01	-0.000000000000000000e+00
4.846864686468646966e+01	-0.000000000000000000e+00
4.846924692469247020e+01	-0.000000000000000000e+00
4.846984698469847075e+01	-0.000000000000000000e+00
4.847044704470447130e+01	-0.000000000000000000e+00
4.847104710471047184e+01	-0.000000000000000000e+00
4.847164716471647239e+01	-0.000000000000000000e+00
4.847224722472247294e+01	-0.000000000000000000e+00
4.847284728472847348e+01	-0.000000000000000000e+00
4.847344734473447403e+01	-0.000000000000000000e+00
4.847404740474047458e+01	-0.000000000000000000e+00
4.847464746474647512e+01	-0.000000000000000000e+00
4.847524752475247567e+01	-0.000000000000000000e+00
4.847584758475847622e+01	-0.000000000000000000e+00
4.847644764476447676e+01	-0.000000000000000000e+00
4.847704770477047731e+01	-0.000000000000000000e+00
4.847764776477647786e+01	-0.000000000000000000e+00
4.847824782478247840e+01	-0.000000000000000000e+00
4.847884788478847895e+01	-0.000000000000000000e+00
4.847944794479447950e+01	-0.000000000000000000e+00
4.848004800480048004e+01	-0.000000000000000000e+00
4.848064806480648059e+01	-0.000000000000000000e+00
4.848124812481248114e+01	-0.000000000000000000e+00
4.848184818481848168e+01	-0.000000000000000000e+00
4.848244824482448223e+01	-0.000000000000000000e+00
4.848304830483048278e+01	-0.000000000000000000e+00
4.848364836483648332e+01	-0.000000000000000000e+00
4.848424842484248387e+01	-0.000000000000000000e+00
4.848484848484848442e+01	-0.000000000000000000e+00
4.848544854485448496e+01	-0.000000000000000000e+00
4.848604860486048551e+01	-0.000000000000000000e+00
4.848664866486648606e+01	-0.000000000000000000e+00
4.848724872487248660e+01	-0.000000000000000000e+00
4.848784878487848715e+01	-0.000000000000000000e+00
4.848844884488448770e+01	-0.000000000000000000e+00
4.848904890489048825e+01	-0.000000000000000000e+00
4.848964896489648879e+01	-0.000000000000000000e+00
4.849024902490248934e+01	-0.000000000000000000e+00
4.849084908490848989e+01	-0.000000000000000000e+00
4.849144914491449043e+01	-0.000000000000000000e+00
4.849204920492049098e+01	-0.000000000000000000e+00
4.849264926492649153e+01	-0.000000000000000000e+00
4.849324932493249207e+01	-0.000000000000000000e+00
4.849384938493849262e+01	-0.000000000000000000e+00
4.849444944494449317e+01	-0.000000000000000000e+00
4.849504950495049371e+01	-0.000000000000000000e+00
4.849564956495649426e+01	-0.000000000000000000e+00
4.849624962496249481e+01	-0.000000000000000000e+00
4.849684968496849535e+01	-0.000000000000000000e+00
4.849744974497449590e+01	-0.000000000000000000e+00
4.849804980498049645e+01	-0.000000000000000000e+00
4.849864986498649699e+01	-0.000000000000000000e+00
4.849924992499249754e+01	-0.000000000000000000e+00
4.849984998499849809e+01	-0.000000000000000000e+00
4.850045004500449863e+01	-0.000000000000000000e+00
4.850105010501049918e+01	-0.000000000000000000e+00
4.850165016501649973e+01	-0.000000000000000000e+00
4.850225022502250027e+01	-0.000000000000000000e+00
4.850285028502850082e+01	-0.000000000000000000e+00
4.850345034503450137e+01	-0.000000000000000000e+00
4.850405040504050191e+01	-0.000000000000000000e+00
4.850465046504650246e+01	-0.000000000000000000e+00
4.850525052505250301e+01	-0.000000000000000000e+00
4.850585058505850355e+01	-0.000000000000000000e+00
4.850645064506450410e+01	-0.000000000000000000e+00
4.850705070507050465e+01	-0.000000000000000000e+00
4.850765076507650519e+01	-0.000000000000000000e+00
4.850825082508250574e+01	-0.000000000000000000e+00
4.850885088508850629e+01	-0.000000000000000000e+00
4.850945094509450684e+01	-0.000000000000000000e+00
4.851005100510050738e+01	-0.000000000000000000e+00
4.851065106510650793e+01	-0.000000000000000000e+00
4.851125112511250848e+01	-0.000000000000000000e+00
4.851185118511850902e+01	-0.000000000000000000e+00
4.851245124512450957e+01	-0.000000000000000000e+00
4.851305130513051012e+01	-0.000000000000000000e+00
4.851365136513651066e+01	-0.000000000000000000e+00
4.851425142514251121e+01	-0.000000000000000000e+00
4.851485148514851176e+01	-0.000000000000000000e+00
4.851545154515451230e+01	-0.000000000000000000e+00
4.851605160516051285e+01	-0.000000000000000000e+00
4.851665166516651340e+01	-0.000000000000000000e+00
4.851725172517251394e+01	-0.000000000000000000e+00
4.851785178517851449e+01	-0.000000000000000000e+00
4.851845184518451504e+01	-0.000000000000000000e+00
4.851905190519052269e+01	-0.000000000000000000e+00
4.851965196519651613e+01	-0.000000000000000000e+00
4.852025202520252378e+01	-0.000000000000000000e+00
4.852085208520852433e+01	-0.000000000000000000e+00
4.852145214521452488e+01	-0.000000000000000000e+00
4.852205220522052542e+01	-0.000000000000000000e+00
4.852265226522652597e+01	-0.000000000000000000e+00
4.852325232523252652e+01	-0.000000000000000000e+00
4.852385238523852706e+01	-0.000000000000000000e+00
4.852445244524452761e+01	-0.000000000000000000e+00
4.852505250525052816e+01	-0.000000000000000000e+00
4.852565256525652870e+01	-0.000000000000000000e+00
4.852625262526252925e+01	-0.000000000000000000e+00
4.852685268526852980e+01	-0.000000000000000000e+00
4.852745274527453034e+01	-0.000000000000000000e+00
4.852805280528053089e+01	-0.000000000000000000e+00
4.852865286528653144e+01	-0.000000000000000000e+00
4.852925292529253198e+01	-0.000000000000000000e+00
4.852985298529853253e+01	-0.000000000000000000e+00
4.853045304530453308e+01	-0.000000000000000000e+00
4.853105310531053362e+01	-0.000000000000000000e+00
4.853165316531653417e+01	-0.000000000000000000e+00
4.853225322532253472e+01	-0.000000000000000000e+00
4.853285328532853526e+01	-0.000000000000000000e+00
4.853345334533453581e+01	-0.000000000000000000e+00
4.853405340534053636e+01	-0.000000000000000000e+00
4.853465346534653690e+01	-0.000000000000000000e+00
4.853525352535253745e+01	-0.000000000000000000e+00
4.853585358535853800e+01	-0.000000000000000000e+00
4.853645364536453854e+01	-0.000000000000000000e+00
4.853705370537053909e+01	-0.000000000000000000e+00
4.853765376537653964e+01	-0.000000000000000000e+00
4.853825382538254019e+01	-0.000000000000000000e+00
4.853885388538854073e+01	-0.000000000000000000e+00
4.853945394539454128e+01	-0.000000000000000000e+00
4.854005400540054183e+01	-0.000000000000000000e+00
4.854065406540654237e+01	-0.000000000000000000e+00
4.854125412541254292e+01	-0.000000000000000000e+00
4.854185418541854347e+01	-0.000000000000000000e+00
4.854245424542454401e+01	-0.000000000000000000e+00
4.854305430543054456e+01	-0.000000000000000000e+00
4.854365436543654511e+01	-0.000000000000000000e+00
4.854425442544254565e+01	-0.000000000000000000e+00
4.854485448544854620e+01	-0.000000000000000000e+00
4.854545454545454675e+01	-0.000000000000000000e+00
4.854605460546054729e+01	-0.000000000000000000e+00
4.854665466546654784e+01	-0.000000000000000000e+00
4.854725472547254839e+01	-0.000000000000000000e+00
4.854785478547854893e+01	-0.000000000000000000e+00
4.854845484548454948e+01	-0.000000000000000000e+00
4.854905490549055003e+01	-0.000000000000000000e+00
4.854965496549655057e+01	-0.000000000000000000e+00
4.855025502550255112e+01	-0.000000000000000000e+00
4.855085508550855167e+01	-0.000000000000000000e+00
4.855145514551455221e+01	-0.000000000000000000e+00
4.855205520552055276e+01	-0.000000000000000000e+00
4.855265526552655331e+01	-0.000000000000000000e+00
4.855325532553255385e+01	-0.000000000000000000e+00
4.855385538553855440e+01	-0.000000000000000000e+00
4.855445544554455495e+01	-0.000000000000000000e+00
4.855505550555055549e+01	-0.000000000000000000e+00
4.855565556555655604e+01	-0.000000000000000000e+00
4.855625562556255659e+01	-0.000000000000000000e+00
4.855685568556855713e+01	-0.000000000000000000e+00
4.855745574557455768e+01	-0.000000000000000000e+00
4.855805580558055823e+01	-0.000000000000000000e+00
4.855865586558655878e+01	-0.000000000000000000e+00
4.855925592559255932e+01	-0.000000000000000000e+00
4.855985598559855987e+01	-0.000000000000000000e+00
4.856045604560456042e+01	-0.000000000000000000e+00
4.856105610561056096e+01	-0.000000000000000000e+00
4.856165616561656151e+01	-0.000000000000000000e+00
4.856225622562256206e+01	-0.000000000000000000e+00
4.856285628562856260e+01	-0.000000000000000000e+00
4.856345634563456315e+01	-0.000000000000000000e+00
4.856405640564056370e+01	-0.000000000000000000e+00
4.856465646564656424e+01	-0.000000000000000000e+00
4.856525652565256479e+01	-0.000000000000000000e+00
4.856585658565856534e+01	-0.000000000000000000e+00
4.856645664566456588e+01	-0.000000000000000000e+00
4.856705670567056643e+01	-0.000000000000000000e+00
4.856765676567656698e+01	-0.000000000000000000e+00
4.856825682568256752e+01	-0.000000000000000000e+00
4.856885688568856807e+01	-0.000000000000000000e+00
4.856945694569456862e+01	-0.000000000000000000e+00
4.857005700570056916e+01	-0.000000000000000000e+00
4.857065706570656971e+01	-0.000000000000000000e+00
4.857125712571257026e+01	-0.000000000000000000e+00
4.857185718571857080e+01	-0.000000000000000000e+00
4.857245724572457135e+01	-0.000000000000000000e+00
4.857305730573057190e+01	-0.000000000000000000e+00
4.857365736573657244e+01	-0.000000000000000000e+00
4.857425742574257299e+01	-0.000000000000000000e+00
4.857485748574857354e+01	-0.000000000000000000e+00
4.857545754575457408e+01	-0.000000000000000000e+00
4.857605760576057463e+01	-0.000000000000000000e+00
4.857665766576657518e+01	-0.000000000000000000e+00
4.857725772577257572e+01	-0.000000000000000000e+00
4.857785778577857627e+01	-0.000000000000000000e+00
4.857845784578457682e+01	-0.000000000000000000e+00
4.857905790579057737e+01	-0.000000000000000000e+00
4.857965796579657791e+01	-0.000000000000000000e+00
4.858025802580257846e+01	-0.000000000000000000e+00
4.858085808580857901e+01	-0.000000000000000000e+00
4.858145814581457955e+01	-0.000000000000000000e+00
4.858205820582058010e+01	-0.000000000000000000e+00
4.858265826582658065e+01	-0.000000000000000000e+00
4.858325832583258119e+01	-0.000000000000000000e+00
4.858385838583858174e+01	-0.000000000000000000e+00
4.858445844584458229e+01	-0.000000000000000000e+00
4.858505850585058283e+01	-0.000000000000000000e+00
4.858565856585658338e+01	-0.000000000000000000e+00
4.858625862586258393e+01	-0.000000000000000000e+00
4.858685868586858447e+01	-0.000000000000000000e+00
4.858745874587458502e+01	-0.000000000000000000e+00
4.858805880588058557e+01	-0.000000000000000000e+00
4.858865886588658611e+01	-0.000000000000000000e+00
4.858925892589258666e+01	-0.000000000000000000e+00
4.858985898589858721e+01	-0.000000000000000000e+00
4.859045904590458775e+01	-0.000000000000000000e+00
4.859105910591058830e+01	-0.000000000000000000e+00
4.859165916591658885e+01	-0.000000000000000000e+00
4.859225922592258939e+01	-0.000000000000000000e+00
4.859285928592858994e+01	-0.000000000000000000e+00
4.859345934593459049e+01	-0.000000000000000000e+00
4.859405940594059103e+01	-0.000000000000000000e+00
4.859465946594659158e+01	-0.000000000000000000e+00
4.859525952595259213e+01	-0.000000000000000000e+00
4.859585958595859267e+01	-0.000000000000000000e+00
4.859645964596459322e+01	-0.000000000000000000e+00
4.859705970597059377e+01	-0.000000000000000000e+00
4.859765976597659431e+01	-0.000000000000000000e+00
4.859825982598259486e+01	-0.000000000000000000e+00
4.859885988598860251e+01	-0.000000000000000000e+00
4.859945994599459596e+01	-0.000000000000000000e+00
4.860006000600060361e+01	-0.000000000000000000e+00
4.860066006600660415e+01	-0.000000000000000000e+00
4.860126012601260470e+01	-0.000000000000000000e+00
4.860186018601860525e+01	-0.000000000000000000e+00
4.860246024602460579e+01	-0.000000000000000000e+00
4.860306030603060634e+01	-0.000000000000000000e+00
4.860366036603660689e+01	-0.000000000000000000e+00
4.860426042604260743e+01	-0.000000000000000000e+00
4.860486048604860798e+01	-0.000000000000000000e+00
4.860546054605460853e+01	-0.000000000000000000e+00
4.860606060606060908e+01	-0.000000000000000000e+00
4.860666066606660962e+01	-0.000000000000000000e+00
4.860726072607261017e+01	-0.000000000000000000e+00
4.860786078607861072e+01	-0.000000000000000000e+00
4.860846084608461126e+01	-0.000000000000000000e+00
4.860906090609061181e+01	-0.000000000000000000e+00
4.860966096609661236e+01	-0.000000000000000000e+00
4.861026102610261290e+01	-0.000000000000000000e+00
4.861086108610861345e+01	-0.000000000000000000e+00
4.861146114611461400e+01	-0.000000000000000000e+00
4.861206120612061454e+01	-0.000000000000000000e+00
4.861266126612661509e+01	-0.000000000000000000e+00
4.861326132613261564e+01	-0.000000000000000000e+00
4.861386138613861618e+01	-0.000000000000000000e+00
4.861446144614461673e+01	-0.000000000000000000e+00
4.861506150615061728e+01	-0.000000000000000000e+00
4.861566156615661782e+01	-0.000000000000000000e+00
4.861626162616261837e+01	-0.000000000000000000e+00
4.861686168616861892e+01	-0.000000000000000000e+00
4.861746174617461946e+01	-0.000000000000000000e+00
4.861806180618062001e+01	-0.000000000000000000e+00
4.861866186618662056e+01	-0.000000000000000000e+00
4.861926192619262110e+01	-0.000000000000000000e+00
4.861986198619862165e+01	-0.000000000000000000e+00
4.862046204620462220e+01	-0.000000000000000000e+00
4.862106210621062274e+01	-0.000000000000000000e+00
4.862166216621662329e+01	-0.000000000000000000e+00
4.862226222622262384e+01	-0.000000000000000000e+00
4.862286228622862438e+01	-0.000000000000000000e+00
4.862346234623462493e+01	-0.000000000000000000e+00
4.862406240624062548e+01	-0.000000000000000000e+00
4.862466246624662602e+01	-0.000000000000000000e+00
4.862526252625262657e+01	-0.000000000000000000e+00
4.862586258625862712e+01	-0.000000000000000000e+00
4.862646264626462767e+01	-0.000000000000000000e+00
4.862706270627062821e+01	-0.000000000000000000e+00
4.862766276627662876e+01	-0.000000000000000000e+00
4.862826282628262931e+01	-0.000000000000000000e+00
4.862886288628862985e+01	-0.000000000000000000e+00
4.862946294629463040e+01	-0.000000000000000000e+00
4.863006300630063095e+01	-0.000000000000000000e+00
4.863066306630663149e+01	-0.000000000000000000e+00
4.863126312631263204e+01	-0.000000000000000000e+00
4.863186318631863259e+01	-0.000000000000000000e+00
4.863246324632463313e+01	-0.000000000000000000e+00
4.863306330633063368e+01	-0.000000000000000000e+00
4.863366336633663423e+01	-0.000000000000000000e+00
4.863426342634263477e+01	-0.000000000000000000e+00
4.863486348634863532e+01	-0.000000000000000000e+00
4.863546354635463587e+01	-0.000000000000000000e+00
4.863606360636063641e+01	-0.000000000000000000e+00
4.863666366636663696e+01	-0.000000000000000000e+00
4.863726372637263751e+01	-0.000000000000000000e+00
4.863786378637863805e+01	-0.000000000000000000e+00
4.863846384638463860e+01	-0.000000000000000000e+00
4.863906390639063915e+01	-0.000000000000000000e+00
4.863966396639663969e+01	-0.000000000000000000e+00
4.864026402640264024e+01	-0.000000000000000000e+00
4.864086408640864079e+01	-0.000000000000000000e+00
4.864146414641464133e+01	-0.000000000000000000e+00
4.864206420642064188e+01	-0.000000000000000000e+00
4.864266426642664243e+01	-0.000000000000000000e+00
4.864326432643264297e+01	-0.000000000000000000e+00
4.864386438643864352e+01	-0.000000000000000000e+00
4.864446444644464407e+01	-0.000000000000000000e+00
4.864506450645064461e+01	-0.000000000000000000e+00
4.864566456645664516e+01	-0.000000000000000000e+00
4.864626462646264571e+01	-0.000000000000000000e+00
4.864686468646864625e+01	-0.000000000000000000e+00
4.864746474647464680e+01	-0.000000000000000000e+00
4.864806480648064735e+01	-0.000000000000000000e+00
4.864866486648664790e+01	-0.000000000000000000e+00
4.864926492649264844e+01	-0.000000000000000000e+00
4.864986498649864899e+01	-0.000000000000000000e+00
4.865046504650464954e+01	-0.000000000000000000e+00
4.865106510651065008e+01	-0.000000000000000000e+00
4.865166516651665063e+01	-0.000000000000000000e+00
4.865226522652265118e+01	-0.000000000000000000e+00
4.865286528652865172e+01	-0.000000000000000000e+00
4.865346534653465227e+01	-0.000000000000000000e+00
4.865406540654065282e+01	-0.000000000000000000e+00
4.865466546654665336e+01	-0.000000000000000000e+00
4.865526552655265391e+01	-0.000000000000000000e+00
4.865586558655865446e+01	-0.000000000000000000e+00
4.865646564656465500e+01	-0.000000000000000000e+00
4.865706570657065555e+01	-0.000000000000000000e+00
4.865766576657665610e+01	-0.000000000000000000e+00
4.865826582658265664e+01	-0.000000000000000000e+00
4.865886588658865719e+01	-0.000000000000000000e+00
4.865946594659465774e+01	-0.000000000000000000e+00
4.866006600660065828e+01	-0.000000000000000000e+00
4.866066606660665883e+01	-0.000000000000000000e+00
4.866126612661265938e+01	-0.000000000000000000e+00
4.866186618661865992e+01	-0.000000000000000000e+00
4.866246624662466047e+01	-0.000000000000000000e+00
4.866306630663066102e+01	-0.000000000000000000e+00
4.866366636663666156e+01	-0.000000000000000000e+00
4.866426642664266211e+01	-0.000000000000000000e+00
4.866486648664866266e+01	-0.000000000000000000e+00
4.866546654665466320e+01	-0.000000000000000000e+00
4.866606660666066375e+01	-0.000000000000000000e+00
4.866666666666666430e+01	-0.000000000000000000e+00
4.866726672667266484e+01	-0.000000000000000000e+00
4.866786678667866539e+01	-0.000000000000000000e+00
4.866846684668466594e+01	-0.000000000000000000e+00
4.866906690669066649e+01	-0.000000000000000000e+00
4.866966696669666703e+01	-0.000000000000000000e+00
4.867026702670266758e+01	-0.000000000000000000e+00
4.867086708670866813e+01	-0.000000000000000000e+00
4.867146714671466867e+01	-0.000000000000000000e+00
4.867206720672066922e+01	-0.000000000000000000e+00
4.867266726672666977e+01	-0.000000000000000000e+00
4.867326732673267031e+01	-0.000000000000000000e+00
4.867386738673867086e+01	-0.000000000000000000e+00
4.867446744674467141e+01	-0.000000000000000000e+00
4.867506750675067195e+01	-0.000000000000000000e+00
4.867566756675667250e+01	-0.000000000000000000e+00
4.867626762676267305e+01	-0.000000000000000000e+00
4.867686768676867359e+01	-0.000000000000000000e+00
4.867746774677467414e+01	-0.000000000000000000e+00
4.867806780678067469e+01	-0.000000000000000000e+00
4.867866786678667523e+01	-0.000000000000000000e+00
4.867926792679267578e+01	-0.000000000000000000e+00
4.867986798679868343e+01	-0.000000000000000000e+00
4.868046804680468398e+01	-0.000000000000000000e+00
4.868106810681068453e+01	-0.000000000000000000e+00
4.868166816681668507e+01	-0.000000000000000000e+00
4.868226822682268562e+01	-0.000000000000000000e+00
4.868286828682868617e+01	-0.000000000000000000e+00
4.868346834683468671e+01	-0.000000000000000000e+00
4.868406840684068726e+01	-0.000000000000000000e+00
4.868466846684668781e+01	-0.000000000000000000e+00
4.868526852685268835e+01	-0.000000000000000000e+00
4.868586858685868890e+01	-0.000000000000000000e+00
4.868646864686468945e+01	-0.000000000000000000e+00
4.868706870687068999e+01	-0.000000000000000000e+00
4.868766876687669054e+01	-0.000000000000000000e+00
4.868826882688269109e+01	-0.000000000000000000e+00
4.868886888688869163e+01	-0.000000000000000000e+00
4.868946894689469218e+01	-0.000000000000000000e+00
4.869006900690069273e+01	-0.000000000000000000e+00
4.869066906690669327e+01	-0.000000000000000000e+00
4.869126912691269382e+01	-0.000000000000000000e+00
4.869186918691869437e+01	-0.000000000000000000e+00
4.869246924692469491e+01	-0.000000000000000000e+00
4.869306930693069546e+01	-0.000000000000000000e+00
4.869366936693669601e+01	-0.000000000000000000e+00
4.869426942694269655e+01	-0.000000000000000000e+00
4.869486948694869710e+01	-0.000000000000000000e+00
4.869546954695469765e+01	-0.000000000000000000e+00
4.869606960696069820e+01	-0.000000000000000000e+00
4.869666966696669874e+01	-0.000000000000000000e+00
4.869726972697269929e+01	-0.000000000000000000e+00
4.869786978697869984e+01	-0.000000000000000000e+00
4.869846984698470038e+01	-0.000000000000000000e+00
4.869906990699070093e+01	-0.000000000000000000e+00
4.869966996699670148e+01	-0.000000000000000000e+00
4.870027002700270202e+01	-0.000000000000000000e+00
4.870087008700870257e+01	-0.000000000000000000e+00
4.870147014701470312e+01	-0.000000000000000000e+00
4.870207020702070366e+01	-0.000000000000000000e+00
4.870267026702670421e+01	-0.000000000000000000e+00
4.870327032703270476e+01	-0.000000000000000000e+00
4.870387038703870530e+01	-0.000000000000000000e+00
4.870447044704470585e+01	-0.000000000000000000e+00
4.870507050705070640e+01	-0.000000000000000000e+00
4.870567056705670694e+01	-0.000000000000000000e+00
4.870627062706270749e+01	-0.000000000000000000e+00
4.870687068706870804e+01	-0.000000000000000000e+00
4.870747074707470858e+01	-0.000000000000000000e+00
4.870807080708070913e+01	-0.000000000000000000e+00
4.870867086708670968e+01	-0.000000000000000000e+00
4.870927092709271022e+01	-0.000000000000000000e+00
4.870987098709871077e+01	-0.000000000000000000e+00
4.871047104710471132e+01	-0.000000000000000000e+00
4.871107110711071186e+01	-0.000000000000000000e+00
4.871167116711671241e+01	-0.000000000000000000e+00
4.871227122712271296e+01	-0.000000000000000000e+00
4.871287128712871350e+01	-0.000000000000000000e+00
4.871347134713471405e+01	-0.000000000000000000e+00
4.871407140714071460e+01	-0.000000000000000000e+00
4.871467146714671514e+01	-0.000000000000000000e+00
4.871527152715271569e+01	-0.000000000000000000e+00
4.871587158715871624e+01	-0.000000000000000000e+00
4.871647164716471679e+01	-0.000000000000000000e+00
4.871707170717071733e+01	-0.000000000000000000e+00
4.871767176717671788e+01	-0.000000000000000000e+00
4.871827182718271843e+01	-0.000000000000000000e+00
4.871887188718871897e+01	-0.000000000000000000e+00
4.871947194719471952e+01	-0.000000000000000000e+00
4.872007200720072007e+01	-0.000000000000000000e+00
4.872067206720672061e+01	-0.000000000000000000e+00
4.872127212721272116e+01	-0.000000000000000000e+00
4.872187218721872171e+01	-0.000000000000000000e+00
4.872247224722472225e+01	-0.000000000000000000e+00
4.872307230723072280e+01	-0.000000000000000000e+00
4.872367236723672335e+01	-0.000000000000000000e+00
4.872427242724272389e+01	-0.000000000000000000e+00
4.872487248724872444e+01	-0.000000000000000000e+00
4.872547254725472499e+01	-0.000000000000000000e+00
4.872607260726072553e+01	-0.000000000000000000e+00
4.872667266726672608e+01	-0.000000000000000000e+00
4.872727272727272663e+01	-0.000000000000000000e+00
4.872787278727872717e+01	-0.000000000000000000e+00
4.872847284728472772e+01	-0.000000000000000000e+00
4.872907290729072827e+01	-0.000000000000000000e+00
4.872967296729672881e+01	-0.000000000000000000e+00
4.873027302730272936e+01	-0.000000000000000000e+00
4.873087308730872991e+01	-0.000000000000000000e+00
4.873147314731473045e+01	-0.000000000000000000e+00
4.873207320732073100e+01	-0.000000000000000000e+00
4.873267326732673155e+01	-0.000000000000000000e+00
4.873327332733273209e+01	-0.000000000000000000e+00
4.873387338733873264e+01	-0.000000000000000000e+00
4.873447344734473319e+01	-0.000000000000000000e+00
4.873507350735073373e+01	-0.000000000000000000e+00
4.873567356735673428e+01	-0.000000000000000000e+00
4.873627362736273483e+01	-0.000000000000000000e+00
4.873687368736873538e+01	-0.000000000000000000e+00
4.873747374737473592e+01	-0.000000000000000000e+00
4.873807380738073647e+01	-0.000000000000000000e+00
4.873867386738673702e+01	-0.000000000000000000e+00
4.873927392739273756e+01	-0.000000000000000000e+00
4.873987398739873811e+01	-0.000000000000000000e+00
4.874047404740473866e+01	-0.000000000000000000e+00
4.874107410741073920e+01	-0.000000000000000000e+00
4.874167416741673975e+01	-0.000000000000000000e+00
4.874227422742274030e+01	-0.000000000000000000e+00
4.874287428742874084e+01	-0.000000000000000000e+00
4.874347434743474139e+01	-0.000000000000000000e+00
4.874407440744074194e+01	-0.000000000000000000e+00
4.874467446744674248e+01	-0.000000000000000000e+00
4.874527452745274303e+01	-0.000000000000000000e+00
4.874587458745874358e+01	-0.000000000000000000e+00
4.874647464746474412e+01	-0.000000000000000000e+00
4.874707470747074467e+01	-0.000000000000000000e+00
4.874767476747674522e+01	-0.000000000000000000e+00
4.874827482748274576e+01	-0.000000000000000000e+00
4.874887488748874631e+01	-0.000000000000000000e+00
4.874947494749474686e+01	-0.000000000000000000e+00
4.875007500750074740e+01	-0.000000000000000000e+00
4.875067506750674795e+01	-0.000000000000000000e+00
4.875127512751274850e+01	-0.000000000000000000e+00
4.875187518751874904e+01	-0.000000000000000000e+00
4.875247524752474959e+01	-0.000000000000000000e+00
4.875307530753075014e+01	-0.000000000000000000e+00
4.875367536753675068e+01	-0.000000000000000000e+00
4.875427542754275123e+01	-0.000000000000000000e+00
4.875487548754875178e+01	-0.000000000000000000e+00
4.875547554755475232e+01	-0.000000000000000000e+00
4.875607560756075287e+01	-0.000000000000000000e+00
4.875667566756675342e+01	-0.000000000000000000e+00
4.875727572757275396e+01	-0.000000000000000000e+00
4.875787578757875451e+01	-0.000000000000000000e+00
4.875847584758475506e+01	-0.000000000000000000e+00
4.875907590759075561e+01	-0.000000000000000000e+00
4.875967596759676326e+01	-0.000000000000000000e+00
4.876027602760276380e+01	-0.000000000000000000e+00
4.876087608760876435e+01	-0.000000000000000000e+00
4.876147614761476490e+01	-0.000000000000000000e+00
4.876207620762076544e+01	-0.000000000000000000e+00
4.876267626762676599e+01	-0.000000000000000000e+00
4.876327632763276654e+01	-0.000000000000000000e+00
4.876387638763876708e+01	-0.000000000000000000e+00
4.876447644764476763e+01	-0.000000000000000000e+00
4.876507650765076818e+01	-0.000000000000000000e+00
4.876567656765676873e+01	-0.000000000000000000e+00
4.876627662766276927e+01	-0.000000000000000000e+00
4.876687668766876982e+01	-0.000000000000000000e+00
4.876747674767477037e+01	-0.000000000000000000e+00
4.876807680768077091e+01	-0.000000000000000000e+00
4.876867686768677146e+01	-0.000000000000000000e+00
4.876927692769277201e+01	-0.000000000000000000e+00
4.876987698769877255e+01	-0.000000000000000000e+00
4.877047704770477310e+01	-0.000000000000000000e+00
4.877107710771077365e+01	-0.000000000000000000e+00
4.877167716771677419e+01	-0.000000000000000000e+00
4.877227722772277474e+01	-0.000000000000000000e+00
4.877287728772877529e+01	-0.000000000000000000e+00
4.877347734773477583e+01	-0.000000000000000000e+00
4.877407740774077638e+01	-0.000000000000000000e+00
4.877467746774677693e+01	-0.000000000000000000e+00
4.877527752775277747e+01	-0.000000000000000000e+00
4.877587758775877802e+01	-0.000000000000000000e+00
4.877647764776477857e+01	-0.000000000000000000e+00
4.877707770777077911e+01	-0.000000000000000000e+00
4.877767776777677966e+01	-0.000000000000000000e+00
4.877827782778278021e+01	-0.000000000000000000e+00
4.877887788778878075e+01	-0.000000000000000000e+00
4.877947794779478130e+01	-0.000000000000000000e+00
4.878007800780078185e+01	-0.000000000000000000e+00
4.878067806780678239e+01	-0.000000000000000000e+00
4.878127812781278294e+01	-0.000000000000000000e+00
4.878187818781878349e+01	-0.000000000000000000e+00
4.878247824782478403e+01	-0.000000000000000000e+00
4.878307830783078458e+01	-0.000000000000000000e+00
4.878367836783678513e+01	-0.000000000000000000e+00
4.878427842784278567e+01	-0.000000000000000000e+00
4.878487848784878622e+01	-0.000000000000000000e+00
4.878547854785478677e+01	-0.000000000000000000e+00
4.878607860786078732e+01	-0.000000000000000000e+00
4.878667866786678786e+01	-0.000000000000000000e+00
4.878727872787278841e+01	-0.000000000000000000e+00
4.878787878787878896e+01	-0.000000000000000000e+00
4.878847884788478950e+01	-0.000000000000000000e+00
4.878907890789079005e+01	-0.000000000000000000e+00
4.878967896789679060e+01	-0.000000000000000000e+00
4.879027902790279114e+01	-0.000000000000000000e+00
4.879087908790879169e+01	-0.000000000000000000e+00
4.879147914791479224e+01	-0.000000000000000000e+00
4.879207920792079278e+01	-0.000000000000000000e+00
4.879267926792679333e+01	-0.000000000000000000e+00
4.879327932793279388e+01	-0.000000000000000000e+00
4.879387938793879442e+01	-0.000000000000000000e+00
4.879447944794479497e+01	-0.000000000000000000e+00
4.879507950795079552e+01	-0.000000000000000000e+00
4.879567956795679606e+01	-0.000000000000000000e+00
4.879627962796279661e+01	-0.000000000000000000e+00
4.879687968796879716e+01	-0.000000000000000000e+00
4.879747974797479770e+01	-0.000000000000000000e+00
4.879807980798079825e+01	-0.000000000000000000e+00
4.879867986798679880e+01	-0.000000000000000000e+00
4.879927992799279934e+01	-0.000000000000000000e+00
4.879987998799879989e+01	-0.000000000000000000e+00
4.880048004800480044e+01	-0.000000000000000000e+00
4.880108010801080098e+01	-0.000000000000000000e+00
4.880168016801680153e+01	-0.000000000000000000e+00
4.880228022802280208e+01	-0.000000000000000000e+00
4.880288028802880262e+01	-0.000000000000000000e+00
4.880348034803480317e+01	-0.000000000000000000e+00
4.880408040804080372e+01	-0.000000000000000000e+00
4.880468046804680426e+01	-0.000000000000000000e+00
4.880528052805280481e+01	-0.000000000000000000e+00
4.880588058805880536e+01	-0.000000000000000000e+00
4.880648064806480591e+01	-0.000000000000000000e+00
4.880708070807080645e+01	-0.000000000000000000e+00
4.880768076807680700e+01	-0.000000000000000000e+00
4.880828082808280755e+01	-0.000000000000000000e+00
4.880888088808880809e+01	-0.000000000000000000e+00
4.880948094809480864e+01	-0.000000000000000000e+00
4.881008100810080919e+01	-0.000000000000000000e+00
4.881068106810680973e+01	-0.000000000000000000e+00
4.881128112811281028e+01	-0.000000000000000000e+00
4.881188118811881083e+01	-0.000000000000000000e+00
4.881248124812481137e+01	-0.000000000000000000e+00
4.881308130813081192e+01	-0.000000000000000000e+00
4.881368136813681247e+01	-0.000000000000000000e+00
4.881428142814281301e+01	-0.000000000000000000e+00
4.881488148814881356e+01	-0.000000000000000000e+00
4.881548154815481411e+01	-0.000000000000000000e+00
4.881608160816081465e+01	-0.000000000000000000e+00
4.881668166816681520e+01	-0.000000000000000000e+00
4.881728172817281575e+01	-0.000000000000000000e+00
4.881788178817881629e+01	-0.000000000000000000e+00
4.881848184818481684e+01	-0.000000000000000000e+00
4.881908190819081739e+01	-0.000000000000000000e+00
4.881968196819681793e+01	-0.000000000000000000e+00
4.882028202820281848e+01	-0.000000000000000000e+00
4.882088208820881903e+01	-0.000000000000000000e+00
4.882148214821481957e+01	-0.000000000000000000e+00
4.882208220822082012e+01	-0.000000000000000000e+00
4.882268226822682067e+01	-0.000000000000000000e+00
4.882328232823282121e+01	-0.000000000000000000e+00
4.882388238823882176e+01	-0.000000000000000000e+00
4.882448244824482231e+01	-0.000000000000000000e+00
4.882508250825082285e+01	-0.000000000000000000e+00
4.882568256825682340e+01	-0.000000000000000000e+00
4.882628262826282395e+01	-0.000000000000000000e+00
4.882688268826882450e+01	-0.000000000000000000e+00
4.882748274827482504e+01	-0.000000000000000000e+00
4.882808280828082559e+01	-0.000000000000000000e+00
4.882868286828682614e+01	-0.000000000000000000e+00
4.882928292829282668e+01	-0.000000000000000000e+00
4.882988298829882723e+01	-0.000000000000000000e+00
4.883048304830482778e+01	-0.000000000000000000e+00
4.883108310831082832e+01	-0.000000000000000000e+00
4.883168316831682887e+01	-0.000000000000000000e+00
4.883228322832282942e+01	-0.000000000000000000e+00
4.883288328832882996e+01	-0.000000000000000000e+00
4.883348334833483051e+01	-0.000000000000000000e+00
4.883408340834083106e+01	-0.000000000000000000e+00
4.883468346834683160e+01	-0.000000000000000000e+00
4.883528352835283215e+01	-0.000000000000000000e+00
4.883588358835883270e+01	-0.000000000000000000e+00
4.883648364836483324e+01	-0.000000000000000000e+00
4.883708370837083379e+01	-0.000000000000000000e+00
4.883768376837683434e+01	-0.000000000000000000e+00
4.883828382838283488e+01	-0.000000000000000000e+00
4.883888388838883543e+01	-0.000000000000000000e+00
4.883948394839484308e+01	-0.000000000000000000e+00
4.884008400840084363e+01	-0.000000000000000000e+00
4.884068406840684418e+01	-0.000000000000000000e+00
4.884128412841284472e+01	-0.000000000000000000e+00
4.884188418841884527e+01	-0.000000000000000000e+00
4.884248424842484582e+01	-0.000000000000000000e+00
4.884308430843084636e+01	-0.000000000000000000e+00
4.884368436843684691e+01	-0.000000000000000000e+00
4.884428442844284746e+01	-0.000000000000000000e+00
4.884488448844884800e+01	-0.000000000000000000e+00
4.884548454845484855e+01	-0.000000000000000000e+00
4.884608460846084910e+01	-0.000000000000000000e+00
4.884668466846684964e+01	-0.000000000000000000e+00
4.884728472847285019e+01	-0.000000000000000000e+00
4.884788478847885074e+01	-0.000000000000000000e+00
4.884848484848485128e+01	-0.000000000000000000e+00
4.884908490849085183e+01	-0.000000000000000000e+00
4.884968496849685238e+01	-0.000000000000000000e+00
4.885028502850285292e+01	-0.000000000000000000e+00
4.885088508850885347e+01	-0.000000000000000000e+00
4.885148514851485402e+01	-0.000000000000000000e+00
4.885208520852085456e+01	-0.000000000000000000e+00
4.885268526852685511e+01	-0.000000000000000000e+00
4.885328532853285566e+01	-0.000000000000000000e+00
4.885388538853885620e+01	-0.000000000000000000e+00
4.885448544854485675e+01	-0.000000000000000000e+00
4.885508550855085730e+01	-0.000000000000000000e+00
4.885568556855685785e+01	-0.000000000000000000e+00
4.885628562856285839e+01	-0.000000000000000000e+00
4.885688568856885894e+01	-0.000000000000000000e+00
4.885748574857485949e+01	-0.000000000000000000e+00
4.885808580858086003e+01	-0.000000000000000000e+00
4.885868586858686058e+01	-0.000000000000000000e+00
4.885928592859286113e+01	-0.000000000000000000e+00
4.885988598859886167e+01	-0.000000000000000000e+00
4.886048604860486222e+01	-0.000000000000000000e+00
4.886108610861086277e+01	-0.000000000000000000e+00
4.886168616861686331e+01	-0.000000000000000000e+00
4.886228622862286386e+01	-0.000000000000000000e+00
4.886288628862886441e+01	-0.000000000000000000e+00
4.886348634863486495e+01	-0.000000000000000000e+00
4.886408640864086550e+01	-0.000000000000000000e+00
4.886468646864686605e+01	-0.000000000000000000e+00
4.886528652865286659e+01	-0.000000000000000000e+00
4.886588658865886714e+01	-0.000000000000000000e+00
4.886648664866486769e+01	-0.000000000000000000e+00
4.886708670867086823e+01	-0.000000000000000000e+00
4.886768676867686878e+01	-0.000000000000000000e+00
4.886828682868286933e+01	-0.000000000000000000e+00
4.886888688868886987e+01	-0.000000000000000000e+00
4.886948694869487042e+01	-0.000000000000000000e+00
4.887008700870087097e+01	-0.000000000000000000e+00
4.887068706870687151e+01	-0.000000000000000000e+00
4.887128712871287206e+01	-0.000000000000000000e+00
4.887188718871887261e+01	-0.000000000000000000e+00
4.887248724872487315e+01	-0.000000000000000000e+00
4.887308730873087370e+01	-0.000000000000000000e+00
4.887368736873687425e+01	-0.000000000000000000e+00
4.887428742874287479e+01	-0.000000000000000000e+00
4.887488748874887534e+01	-0.000000000000000000e+00
4.887548754875487589e+01	-0.000000000000000000e+00
4.887608760876087644e+01	-0.000000000000000000e+00
4.887668766876687698e+01	-0.000000000000000000e+00
4.887728772877287753e+01	-0.000000000000000000e+00
4.887788778877887808e+01	-0.000000000000000000e+00
4.887848784878487862e+01	-0.000000000000000000e+00
4.887908790879087917e+01	-0.000000000000000000e+00
4.887968796879687972e+01	-0.000000000000000000e+00
4.888028802880288026e+01	-0.000000000000000000e+00
4.888088808880888081e+01	-0.000000000000000000e+00
4.888148814881488136e+01	-0.000000000000000000e+00
4.888208820882088190e+01	-0.000000000000000000e+00
4.888268826882688245e+01	-0.000000000000000000e+00
4.888328832883288300e+01	-0.000000000000000000e+00
4.888388838883888354e+01	-0.000000000000000000e+00
4.888448844884488409e+01	-0.000000000000000000e+00
4.888508850885088464e+01	-0.000000000000000000e+00
4.888568856885688518e+01	-0.000000000000000000e+00
4.888628862886288573e+01	-0.000000000000000000e+00
4.888688868886888628e+01	-0.000000000000000000e+00
4.888748874887488682e+01	-0.000000000000000000e+00
4.888808880888088737e+01	-0.000000000000000000e+00
4.888868886888688792e+01	-0.000000000000000000e+00
4.888928892889288846e+01	-0.000000000000000000e+00
4.888988898889888901e+01	-0.000000000000000000e+00
4.889048904890488956e+01	-0.000000000000000000e+00
4.889108910891089010e+01	-0.000000000000000000e+00
4.889168916891689065e+01	-0.000000000000000000e+00
4.889228922892289120e+01	-0.000000000000000000e+00
4.889288928892889174e+01	-0.000000000000000000e+00
4.889348934893489229e+01	-0.000000000000000000e+00
4.889408940894089284e+01	-0.000000000000000000e+00
4.889468946894689338e+01	-0.000000000000000000e+00
4.889528952895289393e+01	-0.000000000000000000e+00
4.889588958895889448e+01	-0.000000000000000000e+00
4.889648964896489503e+01	-0.000000000000000000e+00
4.889708970897089557e+01	-0.000000000000000000e+00
4.889768976897689612e+01	-0.000000000000000000e+00
4.889828982898289667e+01	-0.000000000000000000e+00
4.889888988898889721e+01	-0.000000000000000000e+00
4.889948994899489776e+01	-0.000000000000000000e+00
4.890009000900089831e+01	-0.000000000000000000e+00
4.890069006900689885e+01	-0.000000000000000000e+00
4.890129012901289940e+01	-0.000000000000000000e+00
4.890189018901889995e+01	-0.000000000000000000e+00
4.890249024902490049e+01	-0.000000000000000000e+00
4.890309030903090104e+01	-0.000000000000000000e+00
4.890369036903690159e+01	-0.000000000000000000e+00
4.890429042904290213e+01	-0.000000000000000000e+00
4.890489048904890268e+01	-0.000000000000000000e+00
4.890549054905490323e+01	-0.000000000000000000e+00
4.890609060906090377e+01	-0.000000000000000000e+00
4.890669066906690432e+01	-0.000000000000000000e+00
4.890729072907290487e+01	-0.000000000000000000e+00
4.890789078907890541e+01	-0.000000000000000000e+00
4.890849084908490596e+01	-0.000000000000000000e+00
4.890909090909090651e+01	-0.000000000000000000e+00
4.890969096909690705e+01	-0.000000000000000000e+00
4.891029102910290760e+01	-0.000000000000000000e+00
4.891089108910890815e+01	-0.000000000000000000e+00
4.891149114911490869e+01	-0.000000000000000000e+00
4.891209120912090924e+01	-0.000000000000000000e+00
4.891269126912690979e+01	-0.000000000000000000e+00
4.891329132913291033e+01	-0.000000000000000000e+00
4.891389138913891088e+01	-0.000000000000000000e+00
4.891449144914491143e+01	-0.000000000000000000e+00
4.891509150915091197e+01	-0.000000000000000000e+00
4.891569156915691252e+01	-0.000000000000000000e+00
4.891629162916291307e+01	-0.000000000000000000e+00
4.891689168916891362e+01	-0.000000000000000000e+00
4.891749174917491416e+01	-0.000000000000000000e+00
4.891809180918091471e+01	-0.000000000000000000e+00
4.891869186918691526e+01	-0.000000000000000000e+00
4.891929192919292291e+01	-0.000000000000000000e+00
4.891989198919892345e+01	-0.000000000000000000e+00
4.892049204920492400e+01	-0.000000000000000000e+00
4.892109210921092455e+01	-0.000000000000000000e+00
4.892169216921692509e+01	-0.000000000000000000e+00
4.892229222922292564e+01	-0.000000000000000000e+00
4.892289228922892619e+01	-0.000000000000000000e+00
4.892349234923492673e+01	-0.000000000000000000e+00
4.892409240924092728e+01	-0.000000000000000000e+00
4.892469246924692783e+01	-0.000000000000000000e+00
4.892529252925292838e+01	-0.000000000000000000e+00
4.892589258925892892e+01	-0.000000000000000000e+00
4.892649264926492947e+01	-0.000000000000000000e+00
4.892709270927093002e+01	-0.000000000000000000e+00
4.892769276927693056e+01	-0.000000000000000000e+00
4.892829282928293111e+01	-0.000000000000000000e+00
4.892889288928893166e+01	-0.000000000000000000e+00
4.892949294929493220e+01	-0.000000000000000000e+00
4.893009300930093275e+01	-0.000000000000000000e+00
4.893069306930693330e+01	-0.000000000000000000e+00
4.893129312931293384e+01	-0.000000000000000000e+00
4.893189318931893439e+01	-0.000000000000000000e+00
4.893249324932493494e+01	-0.000000000000000000e+00
4.893309330933093548e+01	-0.000000000000000000e+00
4.893369336933693603e+01	-0.000000000000000000e+00
4.893429342934293658e+01	-0.000000000000000000e+00
4.893489348934893712e+01	-0.000000000000000000e+00
4.893549354935493767e+01	-0.000000000000000000e+00
4.893609360936093822e+01	-0.000000000000000000e+00
4.893669366936693876e+01	-0.000000000000000000e+00
4.893729372937293931e+01	-0.000000000000000000e+00
4.893789378937893986e+01	-0.000000000000000000e+00
4.893849384938494040e+01	-0.000000000000000000e+00
4.893909390939094095e+01	-0.000000000000000000e+00
4.893969396939694150e+01	-0.000000000000000000e+00
4.894029402940294204e+01	-0.000000000000000000e+00
4.894089408940894259e+01	-0.000000000000000000e+00
4.894149414941494314e+01	-0.000000000000000000e+00
4.894209420942094368e+01	-0.000000000000000000e+00
4.894269426942694423e+01	-0.000000000000000000e+00
4.894329432943294478e+01	-0.000000000000000000e+00
4.894389438943894532e+01	-0.000000000000000000e+00
4.894449444944494587e+01	-0.000000000000000000e+00
4.894509450945094642e+01	-0.000000000000000000e+00
4.894569456945694697e+01	-0.000000000000000000e+00
4.894629462946294751e+01	-0.000000000000000000e+00
4.894689468946894806e+01	-0.000000000000000000e+00
4.894749474947494861e+01	-0.000000000000000000e+00
4.894809480948094915e+01	-0.000000000000000000e+00
4.894869486948694970e+01	-0.000000000000000000e+00
4.894929492949295025e+01	-0.000000000000000000e+00
4.894989498949895079e+01	-0.000000000000000000e+00
4.895049504950495134e+01	-0.000000000000000000e+00
4.895109510951095189e+01	-0.000000000000000000e+00
4.895169516951695243e+01	-0.000000000000000000e+00
4.895229522952295298e+01	-0.000000000000000000e+00
4.895289528952895353e+01	-0.000000000000000000e+00
4.895349534953495407e+01	-0.000000000000000000e+00
4.895409540954095462e+01	-0.000000000000000000e+00
4.895469546954695517e+01	-0.000000000000000000e+00
4.895529552955295571e+01	-0.000000000000000000e+00
4.895589558955895626e+01	-0.000000000000000000e+00
4.895649564956495681e+01	-0.000000000000000000e+00
4.895709570957095735e+01	-0.000000000000000000e+00
4.895769576957695790e+01	-0.000000000000000000e+00
4.895829582958295845e+01	-0.000000000000000000e+00
4.895889588958895899e+01	-0.000000000000000000e+00
4.895949594959495954e+01	-0.000000000000000000e+00
4.896009600960096009e+01	-0.000000000000000000e+00
4.896069606960696063e+01	-0.000000000000000000e+00
4.896129612961296118e+01	-0.000000000000000000e+00
4.896189618961896173e+01	-0.000000000000000000e+00
4.896249624962496227e+01	-0.000000000000000000e+00
4.896309630963096282e+01	-0.000000000000000000e+00
4.896369636963696337e+01	-0.000000000000000000e+00
4.896429642964296391e+01	-0.000000000000000000e+00
4.896489648964896446e+01	-0.000000000000000000e+00
4.896549654965496501e+01	-0.000000000000000000e+00
4.896609660966096556e+01	-0.000000000000000000e+00
4.896669666966696610e+01	-0.000000000000000000e+00
4.896729672967296665e+01	-0.000000000000000000e+00
4.896789678967896720e+01	-0.000000000000000000e+00
4.896849684968496774e+01	-0.000000000000000000e+00
4.896909690969096829e+01	-0.000000000000000000e+00
4.896969696969696884e+01	-0.000000000000000000e+00
4.897029702970296938e+01	-0.000000000000000000e+00
4.897089708970896993e+01	-0.000000000000000000e+00
4.897149714971497048e+01	-0.000000000000000000e+00
4.897209720972097102e+01	-0.000000000000000000e+00
4.897269726972697157e+01	-0.000000000000000000e+00
4.897329732973297212e+01	-0.000000000000000000e+00
4.897389738973897266e+01	-0.000000000000000000e+00
4.897449744974497321e+01	-0.000000000000000000e+00
4.897509750975097376e+01	-0.000000000000000000e+00
4.897569756975697430e+01	-0.000000000000000000e+00
4.897629762976297485e+01	-0.000000000000000000e+00
4.897689768976897540e+01	-0.000000000000000000e+00
4.897749774977497594e+01	-0.000000000000000000e+00
4.897809780978097649e+01	-0.000000000000000000e+00
4.897869786978697704e+01	-0.000000000000000000e+00
4.897929792979297758e+01	-0.000000000000000000e+00
4.897989798979897813e+01	-0.000000000000000000e+00
4.898049804980497868e+01	-0.000000000000000000e+00
4.898109810981097922e+01	-0.000000000000000000e+00
4.898169816981697977e+01	-0.000000000000000000e+00
4.898229822982298032e+01	-0.000000000000000000e+00
4.898289828982898086e+01	-0.000000000000000000e+00
4.898349834983498141e+01	-0.000000000000000000e+00
4.898409840984098196e+01	-0.000000000000000000e+00
4.898469846984698250e+01	-0.000000000000000000e+00
4.898529852985298305e+01	-0.000000000000000000e+00
4.898589858985898360e+01	-0.000000000000000000e+00
4.898649864986498415e+01	-0.000000000000000000e+00
4.898709870987098469e+01	-0.000000000000000000e+00
4.898769876987698524e+01	-0.000000000000000000e+00
4.898829882988298579e+01	-0.000000000000000000e+00
4.898889888988898633e+01	-0.000000000000000000e+00
4.898949894989498688e+01	-0.000000000000000000e+00
4.899009900990098743e+01	-0.000000000000000000e+00
4.899069906990698797e+01	-0.000000000000000000e+00
4.899129912991298852e+01	-0.000000000000000000e+00
4.899189918991898907e+01	-0.000000000000000000e+00
4.899249924992498961e+01	-0.000000000000000000e+00
4.899309930993099016e+01	-0.000000000000000000e+00
4.899369936993699071e+01	-0.000000000000000000e+00
4.899429942994299125e+01	-0.000000000000000000e+00
4.899489948994899180e+01	-0.000000000000000000e+00
4.899549954995499235e+01	-0.000000000000000000e+00
4.899609960996099289e+01	-0.000000000000000000e+00
4.899669966996699344e+01	-0.000000000000000000e+00
4.899729972997299399e+01	-0.000000000000000000e+00
4.899789978997899453e+01	-0.000000000000000000e+00
4.899849984998499508e+01	-0.000000000000000000e+00
4.899909990999100273e+01	-0.000000000000000000e+00
4.899969996999699617e+01	-0.000000000000000000e+00
4.900030003000300383e+01	-0.000000000000000000e+00
4.900090009000900437e+01	-0.000000000000000000e+00
4.900150015001500492e+01	-0.000000000000000000e+00
4.900210021002100547e+01	-0.000000000000000000e+00
4.900270027002700601e+01	-0.000000000000000000e+00
4.900330033003300656e+01	-0.000000000000000000e+00
4.900390039003900711e+01	-0.000000000000000000e+00
4.900450045004500765e+01	-0.000000000000000000e+00
4.900510051005100820e+01	-0.000000000000000000e+00
4.900570057005700875e+01	-0.000000000000000000e+00
4.900630063006300929e+01	-0.000000000000000000e+00
4.900690069006900984e+01	-0.000000000000000000e+00
4.900750075007501039e+01	-0.000000000000000000e+00
4.900810081008101093e+01	-0.000000000000000000e+00
4.900870087008701148e+01	-0.000000000000000000e+00
4.900930093009301203e+01	-0.000000000000000000e+00
4.900990099009901257e+01	-0.000000000000000000e+00
4.901050105010501312e+01	-0.000000000000000000e+00
4.901110111011101367e+01	-0.000000000000000000e+00
4.901170117011701421e+01	-0.000000000000000000e+00
4.901230123012301476e+01	-0.000000000000000000e+00
4.901290129012901531e+01	-0.000000000000000000e+00
4.901350135013501585e+01	-0.000000000000000000e+00
4.901410141014101640e+01	-0.000000000000000000e+00
4.901470147014701695e+01	-0.000000000000000000e+00
4.901530153015301750e+01	-0.000000000000000000e+00
4.901590159015901804e+01	-0.000000000000000000e+00
4.901650165016501859e+01	-0.000000000000000000e+00
4.901710171017101914e+01	-0.000000000000000000e+00
4.901770177017701968e+01	-0.000000000000000000e+00
4.901830183018302023e+01	-0.000000000000000000e+00
4.901890189018902078e+01	-0.000000000000000000e+00
4.901950195019502132e+01	-0.000000000000000000e+00
4.902010201020102187e+01	-0.000000000000000000e+00
4.902070207020702242e+01	-0.000000000000000000e+00
4.902130213021302296e+01	-0.000000000000000000e+00
4.902190219021902351e+01	-0.000000000000000000e+00
4.902250225022502406e+01	-0.000000000000000000e+00
4.902310231023102460e+01	-0.000000000000000000e+00
4.902370237023702515e+01	-0.000000000000000000e+00
4.902430243024302570e+01	-0.000000000000000000e+00
4.902490249024902624e+01	-0.000000000000000000e+00
4.902550255025502679e+01	-0.000000000000000000e+00
4.902610261026102734e+01	-0.000000000000000000e+00
4.902670267026702788e+01	-0.000000000000000000e+00
4.902730273027302843e+01	-0.000000000000000000e+00
4.902790279027902898e+01	-0.000000000000000000e+00
4.902850285028502952e+01	-0.000000000000000000e+00
4.902910291029103007e+01	-0.000000000000000000e+00
4.902970297029703062e+01	-0.000000000000000000e+00
4.903030303030303116e+01	-0.000000000000000000e+00
4.903090309030903171e+01	-0.000000000000000000e+00
4.903150315031503226e+01	-0.000000000000000000e+00
4.903210321032103280e+01	-0.000000000000000000e+00
4.903270327032703335e+01	-0.000000000000000000e+00
4.903330333033303390e+01	-0.000000000000000000e+00
4.903390339033903444e+01	-0.000000000000000000e+00
4.903450345034503499e+01	-0.000000000000000000e+00
4.903510351035103554e+01	-0.000000000000000000e+00
4.903570357035703609e+01	-0.000000000000000000e+00
4.903630363036303663e+01	-0.000000000000000000e+00
4.903690369036903718e+01	-0.000000000000000000e+00
4.903750375037503773e+01	-0.000000000000000000e+00
4.903810381038103827e+01	-0.000000000000000000e+00
4.903870387038703882e+01	-0.000000000000000000e+00
4.903930393039303937e+01	-0.000000000000000000e+00
4.903990399039903991e+01	-0.000000000000000000e+00
4.904050405040504046e+01	-0.000000000000000000e+00
4.904110411041104101e+01	-0.000000000000000000e+00
4.904170417041704155e+01	-0.000000000000000000e+00
4.904230423042304210e+01	-0.000000000000000000e+00
4.904290429042904265e+01	-0.000000000000000000e+00
4.904350435043504319e+01	-0.000000000000000000e+00
4.904410441044104374e+01	-0.000000000000000000e+00
4.904470447044704429e+01	-0.000000000000000000e+00
4.904530453045304483e+01	-0.000000000000000000e+00
4.904590459045904538e+01	-0.000000000000000000e+00
4.904650465046504593e+01	-0.000000000000000000e+00
4.904710471047104647e+01	-0.000000000000000000e+00
4.904770477047704702e+01	-0.000000000000000000e+00
4.904830483048304757e+01	-0.000000000000000000e+00
4.904890489048904811e+01	-0.000000000000000000e+00
4.904950495049504866e+01	-0.000000000000000000e+00
4.905010501050104921e+01	-0.000000000000000000e+00
4.905070507050704975e+01	-0.000000000000000000e+00
4.905130513051305030e+01	-0.000000000000000000e+00
4.905190519051905085e+01	-0.000000000000000000e+00
4.905250525052505139e+01	-0.000000000000000000e+00
4.905310531053105194e+01	-0.000000000000000000e+00
4.905370537053705249e+01	-0.000000000000000000e+00
4.905430543054305303e+01	-0.000000000000000000e+00
4.905490549054905358e+01	-0.000000000000000000e+00
4.905550555055505413e+01	-0.000000000000000000e+00
4.905610561056105468e+01	-0.000000000000000000e+00
4.905670567056705522e+01	-0.000000000000000000e+00
4.905730573057305577e+01	-0.000000000000000000e+00
4.905790579057905632e+01	-0.000000000000000000e+00
4.905850585058505686e+01	-0.000000000000000000e+00
4.905910591059105741e+01	-0.000000000000000000e+00
4.905970597059705796e+01	-0.000000000000000000e+00
4.906030603060305850e+01	-0.000000000000000000e+00
4.906090609060905905e+01	-0.000000000000000000e+00
4.906150615061505960e+01	-0.000000000000000000e+00
4.906210621062106014e+01	-0.000000000000000000e+00
4.906270627062706069e+01	-0.000000000000000000e+00
4.906330633063306124e+01	-0.000000000000000000e+00
4.906390639063906178e+01	-0.000000000000000000e+00
4.906450645064506233e+01	-0.000000000000000000e+00
4.906510651065106288e+01	-0.000000000000000000e+00
4.906570657065706342e+01	-0.000000000000000000e+00
4.906630663066306397e+01	-0.000000000000000000e+00
4.906690669066906452e+01	-0.000000000000000000e+00
4.906750675067506506e+01	-0.000000000000000000e+00
4.906810681068106561e+01	-0.000000000000000000e+00
4.906870687068706616e+01	-0.000000000000000000e+00
4.906930693069306670e+01	-0.000000000000000000e+00
4.906990699069906725e+01	-0.000000000000000000e+00
4.907050705070506780e+01	-0.000000000000000000e+00
4.907110711071106834e+01	-0.000000000000000000e+00
4.907170717071706889e+01	-0.000000000000000000e+00
4.907230723072306944e+01	-0.000000000000000000e+00
4.907290729072906998e+01	-0.000000000000000000e+00
4.907350735073507053e+01	-0.000000000000000000e+00
4.907410741074107108e+01	-0.000000000000000000e+00
4.907470747074707162e+01	-0.000000000000000000e+00
4.907530753075307217e+01	-0.000000000000000000e+00
4.907590759075907272e+01	-0.000000000000000000e+00
4.907650765076507327e+01	-0.000000000000000000e+00
4.907710771077107381e+01	-0.000000000000000000e+00
4.907770777077707436e+01	-0.000000000000000000e+00
4.907830783078307491e+01	-0.000000000000000000e+00
4.907890789078908256e+01	-0.000000000000000000e+00
4.907950795079507600e+01	-0.000000000000000000e+00
4.908010801080108365e+01	-0.000000000000000000e+00
4.908070807080708420e+01	-0.000000000000000000e+00
4.908130813081308474e+01	-0.000000000000000000e+00
4.908190819081908529e+01	-0.000000000000000000e+00
4.908250825082508584e+01	-0.000000000000000000e+00
4.908310831083108638e+01	-0.000000000000000000e+00
4.908370837083708693e+01	-0.000000000000000000e+00
4.908430843084308748e+01	-0.000000000000000000e+00
4.908490849084908803e+01	-0.000000000000000000e+00
4.908550855085508857e+01	-0.000000000000000000e+00
4.908610861086108912e+01	-0.000000000000000000e+00
4.908670867086708967e+01	-0.000000000000000000e+00
4.908730873087309021e+01	-0.000000000000000000e+00
4.908790879087909076e+01	-0.000000000000000000e+00
4.908850885088509131e+01	-0.000000000000000000e+00
4.908910891089109185e+01	-0.000000000000000000e+00
4.908970897089709240e+01	-0.000000000000000000e+00
4.909030903090309295e+01	-0.000000000000000000e+00
4.909090909090909349e+01	-0.000000000000000000e+00
4.909150915091509404e+01	-0.000000000000000000e+00
4.909210921092109459e+01	-0.000000000000000000e+00
4.909270927092709513e+01	-0.000000000000000000e+00
4.909330933093309568e+01	-0.000000000000000000e+00
4.909390939093909623e+01	-0.000000000000000000e+00
4.909450945094509677e+01	-0.000000000000000000e+00
4.909510951095109732e+01	-0.000000000000000000e+00
4.909570957095709787e+01	-0.000000000000000000e+00
4.909630963096309841e+01	-0.000000000000000000e+00
4.909690969096909896e+01	-0.000000000000000000e+00
4.909750975097509951e+01	-0.000000000000000000e+00
4.909810981098110005e+01	-0.000000000000000000e+00
4.909870987098710060e+01	-0.000000000000000000e+00
4.909930993099310115e+01	-0.000000000000000000e+00
4.909990999099910169e+01	-0.000000000000000000e+00
4.910051005100510224e+01	-0.000000000000000000e+00
4.910111011101110279e+01	-0.000000000000000000e+00
4.910171017101710333e+01	-0.000000000000000000e+00
4.910231023102310388e+01	-0.000000000000000000e+00
4.910291029102910443e+01	-0.000000000000000000e+00
4.910351035103510497e+01	-0.000000000000000000e+00
4.910411041104110552e+01	-0.000000000000000000e+00
4.910471047104710607e+01	-0.000000000000000000e+00
4.910531053105310662e+01	-0.000000000000000000e+00
4.910591059105910716e+01	-0.000000000000000000e+00
4.910651065106510771e+01	-0.000000000000000000e+00
4.910711071107110826e+01	-0.000000000000000000e+00
4.910771077107710880e+01	-0.000000000000000000e+00
4.910831083108310935e+01	-0.000000000000000000e+00
4.910891089108910990e+01	-0.000000000000000000e+00
4.910951095109511044e+01	-0.000000000000000000e+00
4.911011101110111099e+01	-0.000000000000000000e+00
4.911071107110711154e+01	-0.000000000000000000e+00
4.911131113111311208e+01	-0.000000000000000000e+00
4.911191119111911263e+01	-0.000000000000000000e+00
4.911251125112511318e+01	-0.000000000000000000e+00
4.911311131113111372e+01	-0.000000000000000000e+00
4.911371137113711427e+01	-0.000000000000000000e+00
4.911431143114311482e+01	-0.000000000000000000e+00
4.911491149114911536e+01	-0.000000000000000000e+00
4.911551155115511591e+01	-0.000000000000000000e+00
4.911611161116111646e+01	-0.000000000000000000e+00
4.911671167116711700e+01	-0.000000000000000000e+00
4.911731173117311755e+01	-0.000000000000000000e+00
4.911791179117911810e+01	-0.000000000000000000e+00
4.911851185118511864e+01	-0.000000000000000000e+00
4.911911191119111919e+01	-0.000000000000000000e+00
4.911971197119711974e+01	-0.000000000000000000e+00
4.912031203120312028e+01	-0.000000000000000000e+00
4.912091209120912083e+01	-0.000000000000000000e+00
4.912151215121512138e+01	-0.000000000000000000e+00
4.912211221122112192e+01	-0.000000000000000000e+00
4.912271227122712247e+01	-0.000000000000000000e+00
4.912331233123312302e+01	-0.000000000000000000e+00
4.912391239123912356e+01	-0.000000000000000000e+00
4.912451245124512411e+01	-0.000000000000000000e+00
4.912511251125112466e+01	-0.000000000000000000e+00
4.912571257125712521e+01	-0.000000000000000000e+00
4.912631263126312575e+01	-0.000000000000000000e+00
4.912691269126912630e+01	-0.000000000000000000e+00
4.912751275127512685e+01	-0.000000000000000000e+00
4.912811281128112739e+01	-0.000000000000000000e+00
4.912871287128712794e+01	-0.000000000000000000e+00
4.912931293129312849e+01	-0.000000000000000000e+00
4.912991299129912903e+01	-0.000000000000000000e+00
4.913051305130512958e+01	-0.000000000000000000e+00
4.913111311131113013e+01	-0.000000000000000000e+00
4.913171317131713067e+01	-0.000000000000000000e+00
4.913231323132313122e+01	-0.000000000000000000e+00
4.913291329132913177e+01	-0.000000000000000000e+00
4.913351335133513231e+01	-0.000000000000000000e+00
4.913411341134113286e+01	-0.000000000000000000e+00
4.913471347134713341e+01	-0.000000000000000000e+00
4.913531353135313395e+01	-0.000000000000000000e+00
4.913591359135913450e+01	-0.000000000000000000e+00
4.913651365136513505e+01	-0.000000000000000000e+00
4.913711371137113559e+01	-0.000000000000000000e+00
4.913771377137713614e+01	-0.000000000000000000e+00
4.913831383138313669e+01	-0.000000000000000000e+00
4.913891389138913723e+01	-0.000000000000000000e+00
4.913951395139513778e+01	-0.000000000000000000e+00
4.914011401140113833e+01	-0.000000000000000000e+00
4.914071407140713887e+01	-0.000000000000000000e+00
4.914131413141313942e+01	-0.000000000000000000e+00
4.914191419141913997e+01	-0.000000000000000000e+00
4.914251425142514051e+01	-0.000000000000000000e+00
4.914311431143114106e+01	-0.000000000000000000e+00
4.914371437143714161e+01	-0.000000000000000000e+00
4.914431443144314215e+01	-0.000000000000000000e+00
4.914491449144914270e+01	-0.000000000000000000e+00
4.914551455145514325e+01	-0.000000000000000000e+00
4.914611461146114380e+01	-0.000000000000000000e+00
4.914671467146714434e+01	-0.000000000000000000e+00
4.914731473147314489e+01	-0.000000000000000000e+00
4.914791479147914544e+01	-0.000000000000000000e+00
4.914851485148514598e+01	-0.000000000000000000e+00
4.914911491149114653e+01	-0.000000000000000000e+00
4.914971497149714708e+01	-0.000000000000000000e+00
4.915031503150314762e+01	-0.000000000000000000e+00
4.915091509150914817e+01	-0.000000000000000000e+00
4.915151515151514872e+01	-0.000000000000000000e+00
4.915211521152114926e+01	-0.000000000000000000e+00
4.915271527152714981e+01	-0.000000000000000000e+00
4.915331533153315036e+01	-0.000000000000000000e+00
4.915391539153915090e+01	-0.000000000000000000e+00
4.915451545154515145e+01	-0.000000000000000000e+00
4.915511551155115200e+01	-0.000000000000000000e+00
4.915571557155715254e+01	-0.000000000000000000e+00
4.915631563156315309e+01	-0.000000000000000000e+00
4.915691569156915364e+01	-0.000000000000000000e+00
4.915751575157515418e+01	-0.000000000000000000e+00
4.915811581158115473e+01	-0.000000000000000000e+00
4.915871587158716238e+01	-0.000000000000000000e+00
4.915931593159315582e+01	-0.000000000000000000e+00
4.915991599159916348e+01	-0.000000000000000000e+00
4.916051605160516402e+01	-0.000000000000000000e+00
4.916111611161116457e+01	-0.000000000000000000e+00
4.916171617161716512e+01	-0.000000000000000000e+00
4.916231623162316566e+01	-0.000000000000000000e+00
4.916291629162916621e+01	-0.000000000000000000e+00
4.916351635163516676e+01	-0.000000000000000000e+00
4.916411641164116730e+01	-0.000000000000000000e+00
4.916471647164716785e+01	-0.000000000000000000e+00
4.916531653165316840e+01	-0.000000000000000000e+00
4.916591659165916894e+01	-0.000000000000000000e+00
4.916651665166516949e+01	-0.000000000000000000e+00
4.916711671167117004e+01	-0.000000000000000000e+00
4.916771677167717058e+01	-0.000000000000000000e+00
4.916831683168317113e+01	-0.000000000000000000e+00
4.916891689168917168e+01	-0.000000000000000000e+00
4.916951695169517222e+01	-0.000000000000000000e+00
4.917011701170117277e+01	-0.000000000000000000e+00
4.917071707170717332e+01	-0.000000000000000000e+00
4.917131713171317386e+01	-0.000000000000000000e+00
4.917191719171917441e+01	-0.000000000000000000e+00
4.917251725172517496e+01	-0.000000000000000000e+00
4.917311731173117550e+01	-0.000000000000000000e+00
4.917371737173717605e+01	-0.000000000000000000e+00
4.917431743174317660e+01	-0.000000000000000000e+00
4.917491749174917715e+01	-0.000000000000000000e+00
4.917551755175517769e+01	-0.000000000000000000e+00
4.917611761176117824e+01	-0.000000000000000000e+00
4.917671767176717879e+01	-0.000000000000000000e+00
4.917731773177317933e+01	-0.000000000000000000e+00
4.917791779177917988e+01	-0.000000000000000000e+00
4.917851785178518043e+01	-0.000000000000000000e+00
4.917911791179118097e+01	-0.000000000000000000e+00
4.917971797179718152e+01	-0.000000000000000000e+00
4.918031803180318207e+01	-0.000000000000000000e+00
4.918091809180918261e+01	-0.000000000000000000e+00
4.918151815181518316e+01	-0.000000000000000000e+00
4.918211821182118371e+01	-0.000000000000000000e+00
4.918271827182718425e+01	-0.000000000000000000e+00
4.918331833183318480e+01	-0.000000000000000000e+00
4.918391839183918535e+01	-0.000000000000000000e+00
4.918451845184518589e+01	-0.000000000000000000e+00
4.918511851185118644e+01	-0.000000000000000000e+00
4.918571857185718699e+01	-0.000000000000000000e+00
4.918631863186318753e+01	-0.000000000000000000e+00
4.918691869186918808e+01	-0.000000000000000000e+00
4.918751875187518863e+01	-0.000000000000000000e+00
4.918811881188118917e+01	-0.000000000000000000e+00
4.918871887188718972e+01	-0.000000000000000000e+00
4.918931893189319027e+01	-0.000000000000000000e+00
4.918991899189919081e+01	-0.000000000000000000e+00
4.919051905190519136e+01	-0.000000000000000000e+00
4.919111911191119191e+01	-0.000000000000000000e+00
4.919171917191719245e+01	-0.000000000000000000e+00
4.919231923192319300e+01	-0.000000000000000000e+00
4.919291929192919355e+01	-0.000000000000000000e+00
4.919351935193519409e+01	-0.000000000000000000e+00
4.919411941194119464e+01	-0.000000000000000000e+00
4.919471947194719519e+01	-0.000000000000000000e+00
4.919531953195319574e+01	-0.000000000000000000e+00
4.919591959195919628e+01	-0.000000000000000000e+00
4.919651965196519683e+01	-0.000000000000000000e+00
4.919711971197119738e+01	-0.000000000000000000e+00
4.919771977197719792e+01	-0.000000000000000000e+00
4.919831983198319847e+01	-0.000000000000000000e+00
4.919891989198919902e+01	-0.000000000000000000e+00
4.919951995199519956e+01	-0.000000000000000000e+00
4.920012001200120011e+01	-0.000000000000000000e+00
4.920072007200720066e+01	-0.000000000000000000e+00
4.920132013201320120e+01	-0.000000000000000000e+00
4.920192019201920175e+01	-0.000000000000000000e+00
4.920252025202520230e+01	-0.000000000000000000e+00
4.920312031203120284e+01	-0.000000000000000000e+00
4.920372037203720339e+01	-0.000000000000000000e+00
4.920432043204320394e+01	-0.000000000000000000e+00
4.920492049204920448e+01	-0.000000000000000000e+00
4.920552055205520503e+01	-0.000000000000000000e+00
4.920612061206120558e+01	-0.000000000000000000e+00
4.920672067206720612e+01	-0.000000000000000000e+00
4.920732073207320667e+01	-0.000000000000000000e+00
4.920792079207920722e+01	-0.000000000000000000e+00
4.920852085208520776e+01	-0.000000000000000000e+00
4.920912091209120831e+01	-0.000000000000000000e+00
4.920972097209720886e+01	-0.000000000000000000e+00
4.921032103210320940e+01	-0.000000000000000000e+00
4.921092109210920995e+01	-0.000000000000000000e+00
4.921152115211521050e+01	-0.000000000000000000e+00
4.921212121212121104e+01	-0.000000000000000000e+00
4.921272127212721159e+01	-0.000000000000000000e+00
4.921332133213321214e+01	-7.678116235875661908e-09
4.921392139213921268e+01	-2.487084407878325050e-08
4.921452145214521323e+01	-5.374582171526844523e-08
4.921512151215121378e+01	-9.685376979708146626e-08
4.921572157215721433e+01	-1.571876734643563486e-07
4.921632163216321487e+01	-2.382500898850143128e-07
4.921692169216921542e+01	-3.441295539762095661e-07
4.921752175217521597e+01	-4.795871510764966143e-07
4.921812181218121651e+01	-6.501544281771157577e-07
4.921872187218721706e+01	-8.622439250124275292e-07
4.921932193219321761e+01	-1.123273722919785111e-06
4.921992199219921815e+01	-1.441807532919735597e-06
4.922052205220521870e+01	-1.827711974888564574e-06
4.922112211221121925e+01	-2.292332836878903572e-06
4.922172217221721979e+01	-2.848692247398183278e-06
4.922232223222322034e+01	-3.511708843506625417e-06
4.922292229222922089e+01	-4.298443173588254235e-06
4.922352235223522143e+01	-5.228370735131885602e-06
4.922412241224122198e+01	-6.323685214292262000e-06
4.922472247224722253e+01	-7.609634664746037310e-06
4.922532253225322307e+01	-9.114893537677059191e-06
4.922592259225922362e+01	-1.087197365178685515e-05
4.922652265226522417e+01	-1.291767737110011016e-05
4.922712271227122471e+01	-1.529359643800051117e-05
4.922772277227722526e+01	-1.804666008828267480e-05
4.922832283228322581e+01	-2.122973625285677976e-05
4.922892289228922635e+01	-2.490228982584148768e-05
4.922952295229522690e+01	-2.913110214982262032e-05
4.923012301230122745e+01	-3.399105603469392760e-05
4.923072307230722799e+01	-3.956599078536702385e-05
4.923132313231322854e+01	-4.594195374814820647e-05
4.923192319231922909e+01	-5.322172911260260000e-05
4.923252325232522963e+01	-6.151975851261413312e-05
4.923312331233123018e+01	-7.096327176769651364e-05
4.923372337233723073e+01	-8.169350481984085591e-05
4.923432343234323127e+01	-9.386700919577174924e-05
4.923492349234923182e+01	-1.076570573114183905e-04
4.923552355235523237e+01	-1.232551479002936135e-04
4.923612361236123292e+01	-1.408726157897868944e-04
4.923672367236723346e+01	-1.607423501689186961e-04
4.923732373237323401e+01	-1.831206253880231553e-04
4.923792379237923456e+01	-2.082890482056580094e-04
4.923852385238524221e+01	-2.365566252517618947e-04
4.923912391239123565e+01	-2.682619543101016977e-04
4.923972397239724330e+01	-3.037755428393110429e-04
4.924032403240324385e+01	-3.435022569527183584e-04
4.924092409240924439e+01	-3.878839038656780496e-04
4.924152415241524494e+01	-4.374019505987341910e-04
4.924212421242124549e+01	-4.925803814997190260e-04
4.924272427242724604e+01	-5.539886969224027584e-04
4.924332433243324658e+01	-6.222450551786726149e-04
4.924392439243924713e+01	-6.980195596710923748e-04
4.924452445244524768e+01	-7.820376929191107281e-04
4.924512451245124822e+01	-8.750838990217646093e-04
4.924572457245724877e+01	-9.780053159593035325e-04
4.924632463246324932e+01	-1.091715659033020910e-03
4.924692469246924986e+01	-1.217199256684182562e-03
4.924752475247525041e+01	-1.355515239926901759e-03
4.924812481248125096e+01	-1.507801886683898633e-03
4.924872487248725150e+01	-1.675273444305661833e-03
4.924932493249325205e+01	-1.859238307903052917e-03
4.924992499249925260e+01	-2.061097665952369221e-03
4.925052505250525314e+01	-2.282350428801502816e-03
4.925112511251125369e+01	-2.524598314721631862e-03
4.925172517251725424e+01	-2.789551095910223696e-03
4.925232523252325478e+01	-3.079032007435430519e-03
4.925292529252925533e+01	-3.394983322800727409e-03
4.925352535253525588e+01	-3.739472100605130758e-03
4.925412541254125642e+01	-4.114696107680602434e-03
4.925472547254725697e+01	-4.522989925105281271e-03
4.925532553255325752e+01	-4.966831244618831812e-03
4.925592559255925806e+01	-5.448847364203205507e-03
4.925652565256525861e+01	-5.971821892935432613e-03
4.925712571257125916e+01	-6.538701676665131107e-03
4.925772577257725970e+01	-7.152603957612531371e-03
4.925832583258326025e+01	-7.816823782616623070e-03
4.925892589258926080e+01	-8.534841676479427638e-03
4.925952595259526134e+01	-9.310331598642331702e-03
4.926012601260126189e+01	-1.014716920328375023e-02
4.926072607260726244e+01	-1.104944042483243377e-02
4.926132613261326298e+01	-1.202145041283574425e-02
4.926192619261926353e+01	-1.306773284209360002e-02
4.926252625262526408e+01	-1.419305962595347401e-02
4.926312631263126462e+01	-1.540245106264494582e-02
4.926372637263726517e+01	-1.670118644650002079e-02
4.926432643264326572e+01	-1.809481517784301136e-02
4.926492649264926627e+01	-1.958916840722647185e-02
4.926552655265526681e+01	-2.119037125152397824e-02
4.926612661266126736e+01	-2.290485562115230495e-02
4.926672667266726791e+01	-2.473938137750221825e-02
4.926732673267326845e+01	-2.670103698708456430e-02
4.926792679267926900e+01	-2.879726060681996047e-02
4.926852685268526955e+01	-3.103585583245426979e-02
4.926912691269127009e+01	-3.342500828475915980e-02
4.926972697269727064e+01	-3.597330308207861982e-02
4.927032703270327119e+01	-3.868974324883027449e-02
4.927092709270927173e+01	-4.158376911048486391e-02
4.927152715271527228e+01	-4.466527872632622409e-02
4.927212721272127283e+01	-4.794464941194037655e-02
4.927272727272727337e+01	-5.143276040389480053e-02
4.927332733273327392e+01	-5.514101671945589866e-02
4.927392739273927447e+01	-5.908137426445712881e-02
4.927452745274527501e+01	-6.326636624258054342e-02
4.927512751275127556e+01	-6.770913091936014983e-02
4.927572757275727611e+01	-7.242344079416736247e-02
4.927632763276327665e+01	-7.742373323330431489e-02
4.927692769276927720e+01	-8.272514261712984873e-02
4.927752775277527775e+01	-8.834353405387893043e-02
4.927812781278127829e+01	-9.429553871253240627e-02
4.927872787278727884e+01	-1.005985908267544027e-01
4.927932793279327939e+01	-1.072709664215626413e-01
4.927992799279927993e+01	-1.143318238140354354e-01
4.928052805280528048e+01	-1.218012459390103719e-01
4.928112811281128103e+01	-1.297002845503993917e-01
4.928172817281728157e+01	-1.380510063484446659e-01
4.928232823282328212e+01	-1.468765410829828422e-01
4.928292829282928267e+01	-1.562011316825741569e-01
4.928352835283528321e+01	-1.660501864592006660e-01
4.928412841284128376e+01	-1.764503334381405664e-01
4.928472847284728431e+01	-1.874294768625985874e-01
4.928532853285328486e+01	-1.990168559227014633e-01
4.928592859285928540e+01	-2.112431057585669181e-01
4.928652865286528595e+01	-2.241403207873104431e-01
4.928712871287128650e+01	-2.377421204040651159e-01
4.928772877287728704e+01	-2.520837171073543326e-01
4.928832883288328759e+01	-2.672019870994603585e-01
4.928892889288928814e+01	-2.831355434127577064e-01
4.928952895289528868e+01	-2.999248116133494957e-01
4.929012901290128923e+01	-3.176121081336877872e-01
4.929072907290728978e+01	-3.362417212862309213e-01
4.929132913291329032e+01	-3.558599950105137966e-01
4.929192919291929087e+01	-3.765154154063120595e-01
4.929252925292529142e+01	-3.982587001058311982e-01
4.929312931293129196e+01	-4.211428905380324439e-01
4.929372937293729251e+01	-4.452234471383133552e-01
4.929432943294329306e+01	-4.705583475567628460e-01
4.929492949294929360e+01	-4.972081879181224906e-01
4.929552955295529415e+01	-5.252362871863416327e-01
4.929612961296129470e+01	-5.547087946862724328e-01
4.929672967296729524e+01	-5.856948008345307377e-01
4.929732973297329579e+01	-6.182664511308977318e-01
4.929792979297929634e+01	-6.524990634607982232e-01
4.929852985298529688e+01	-6.884712487583937168e-01
4.929912991299129743e+01	-7.262650350786539200e-01
4.929972997299729798e+01	-7.659659951253916521e-01
4.930033003300329852e+01	-8.076633772807075839e-01
4.930093009300929907e+01	-8.514502401795385200e-01
4.930153015301529962e+01	-8.974235908710703757e-01
4.930213021302130016e+01	-9.456845266066484790e-01
4.930273027302730071e+01	-9.963383802915035670e-01
4.930333033303330126e+01	-1.049494869635086536e+00
4.930393039303930180e+01	-1.105268250032116484e+00
4.930453045304530235e+01	-1.163777471203542468e+00
4.930513051305130290e+01	-1.225146337623534309e+00
4.930573057305730345e+01	-1.289503672755376362e+00
4.930633063306330399e+01	-1.356983487115606790e+00
4.930693069306930454e+01	-1.427725150182189706e+00
4.930753075307530509e+01	-1.501873566158589357e+00
4.930813081308130563e+01	-1.579579353601598513e+00
4.930873087308730618e+01	-1.660999028916576581e+00
4.930933093309330673e+01	-1.746295193719227479e+00
4.930993099309930727e+01	-1.835636726058520685e+00
4.931053105310530782e+01	-1.929198975490350687e+00
4.931113111311130837e+01	-2.027163961986533813e+00
4.931173117311730891e+01	-2.129720578658368613e+00
4.931233123312330946e+01	-2.237064798268357801e+00
4.931293129312931001e+01	-2.349399883497892194e+00
4.931353135313531055e+01	-2.466936600932498447e+00
4.931413141314131110e+01	-2.589893438719861329e+00
4.931473147314731165e+01	-2.718496827849005371e+00
4.931533153315331219e+01	-2.852981366992021872e+00
4.931593159315931274e+01	-2.993590050842218631e+00
4.931653165316531329e+01	-3.140574501874771052e+00
4.931713171317131383e+01	-3.294195205447854491e+00
4.931773177317731438e+01	-3.454721748153463334e+00
4.931833183318332203e+01	-3.622433059318339588e+00
4.931893189318931547e+01	-3.797617655545818760e+00
4.931953195319532313e+01	-3.980573888179609554e+00
4.932013201320132367e+01	-4.171610193560127300e+00
4.932073207320732422e+01	-4.371045345933275428e+00
4.932133213321332477e+01	-4.579208712860202368e+00
4.932193219321932531e+01	-4.796440512964896818e+00
4.932253225322532586e+01	-5.023092075844084903e+00
4.932313231323132641e+01	-5.259526103951460030e+00
4.932373237323732695e+01	-5.506116936254702665e+00
4.932433243324332750e+01	-5.763250813450436993e+00
4.932493249324932805e+01	-6.031326144507900722e+00
4.932553255325532859e+01	-6.310753774297587881e+00
4.932613261326132914e+01	-6.601957252046128488e+00
4.932673267326732969e+01	-6.905373100343197734e+00
4.932733273327333023e+01	-7.221451084410338339e+00
4.932793279327933078e+01	-7.550654481325501877e+00
4.932853285328533133e+01	-7.893460348880320332e+00
4.932913291329133187e+01	-8.250359793730396518e+00
4.932973297329733242e+01	-8.621858238481603820e+00
4.933033303330333297e+01	-9.008475687337764271e+00
4.933093309330933351e+01	-9.410746989917818439e+00
4.933153315331533406e+01	-9.829222102831909780e+00
4.933213321332133461e+01	-1.026446634858860207e+01
4.933273327332733516e+01	-1.071706067138649132e+01
4.933333333333333570e+01	-1.118760188932558108e+01
4.933393339333933625e+01	-1.167670294255519892e+01
4.933453345334533680e+01	-1.218499313685718732e+01
4.933513351335133734e+01	-1.271311837530223521e+01
4.933573357335733789e+01	-1.326174140535112933e+01
4.933633363336333844e+01	-1.383154203806338245e+01
4.933693369336933898e+01	-1.442321736805053334e+01
4.933753375337533953e+01	-1.503748198608211517e+01
4.933813381338134008e+01	-1.567506818373317046e+01
4.933873387338734062e+01	-1.633672614944723733e+01
4.933933393339334117e+01	-1.702322415536906064e+01
4.933993399339934172e+01	-1.773534873428609160e+01
4.934053405340534226e+01	-1.847390484600058969e+01
4.934113411341134281e+01	-1.923971603243847284e+01
4.934173417341734336e+01	-2.003362456078481557e+01
4.934233423342334390e+01	-2.085649155392135867e+01
4.934293429342934445e+01	-2.170919710742592201e+01
4.934353435343534500e+01	-2.259264039238056654e+01
4.934413441344134554e+01	-2.350773974322041937e+01
4.934473447344734609e+01	-2.445543272984315308e+01
4.934533453345334664e+01	-2.543667621318642347e+01
4.934593459345934718e+01	-2.645244638346885679e+01
4.934653465346534773e+01	-2.750373878027929919e+01
4.934713471347134828e+01	-2.859156829368975394e+01
4.934773477347734882e+01	-2.971696914555572988e+01
4.934833483348334937e+01	-3.088099485016340040e+01
4.934893489348934992e+01	-3.208471815337034627e+01
4.934953495349535046e+01	-3.332923094938437458e+01
4.935013501350135101e+01	-3.461564417431726071e+01
4.935073507350735156e+01	-3.594508767564495599e+01
4.935133513351335210e+01	-3.731871005670469543e+01
4.935193519351935265e+01	-3.873767849535404650e+01
4.935253525352535320e+01	-4.020317853591843971e+01
4.935313531353135375e+01	-4.171641386039392074e+01
4.935373537353735429e+01	-4.327860601012126551e+01
4.935433543354335484e+01	-4.489099409984279276e+01
4.935493549354935539e+01	-4.655483449406227692e+01
4.935553555355535593e+01	-4.827140045234641264e+01
4.935613561356135648e+01	-5.004198174271317612e+01
4.935673567356735703e+01	-5.186788422226053541e+01
4.935733573357335757e+01	-5.375042938419962013e+01
4.935793579357935812e+01	-5.569095387046496626e+01
4.935853585358535867e+01	-5.769080894909398438e+01
4.935913591359135921e+01	-5.975135995557425872e+01
4.935973597359735976e+01	-6.187398569738356002e+01
4.936033603360336031e+01	-6.406007782095625203e+01
4.936093609360936085e+01	-6.631104014033900285e+01
4.936153615361536140e+01	-6.862828792681531809e+01
4.936213621362136195e+01	-7.101324715880467409e+01
4.936273627362736249e+01	-7.346735373136836245e+01
4.936333633363336304e+01	-7.599205262468305477e+01
4.936393639363936359e+01	-7.858879703087229984e+01
4.936453645364536413e+01	-8.125904743861862300e+01
4.936513651365136468e+01	-8.400427067501603062e+01
4.936573657365736523e+01	-8.682593890415573412e+01
4.936633663366336577e+01	-8.972552858197974501e+01
4.936693669366936632e+01	-9.270451936697821793e+01
4.936753675367536687e+01	-9.576439298634689123e+01
4.936813681368136741e+01	-9.890663205727111063e+01
4.936873687368736796e+01	-1.021327188630460228e+02
4.936933693369336851e+01	-1.054441340837975645e+02
4.936993699369936905e+01	-1.088423554816170338e+02
4.937053705370536960e+01	-1.123288565468205036e+02
4.937113711371137015e+01	-1.159051050773506120e+02
4.937173717371737069e+01	-1.195725617340859230e+02
4.937233723372337124e+01	-1.233326785428922534e+02
4.937293729372937179e+01	-1.271868973510270564e+02
4.937353735373537233e+01	-1.311366482380717571e+02
4.937413741374137288e+01	-1.351833478816355978e+02
4.937473747374737343e+01	-1.393283978781435053e+02
4.937533753375337398e+01	-1.435731830190928235e+02
4.937593759375937452e+01	-1.479190695232403243e+02
4.937653765376537507e+01	-1.523674032252494044e+02
4.937713771377137562e+01	-1.569195077214149308e+02
4.937773777377737616e+01	-1.615766824731534257e+02
4.937833783378337671e+01	-1.663402008690334242e+02
4.937893789378937726e+01	-1.712113082462025204e+02
4.937953795379537780e+01	-1.761912198721490483e+02
4.938013801380137835e+01	-1.812811188878276880e+02
4.938073807380737890e+01	-1.864821542132579566e+02
4.938133813381337944e+01	-1.917954384168042452e+02
4.938193819381937999e+01	-1.972220455494207840e+02
4.938253825382538054e+01	-2.027630089452531479e+02
4.938313831383138108e+01	-2.084193189900609013e+02
4.938373837383738163e+01	-2.141919208590391577e+02
4.938433843384338218e+01	-2.200817122256902394e+02
4.938493849384938272e+01	-2.260895409434999124e+02
4.938553855385538327e+01	-2.322162027022804409e+02
4.938613861386138382e+01	-2.384624386610973090e+02
4.938673867386738436e+01	-2.448289330598469746e+02
4.938733873387338491e+01	-2.513163108115906255e+02
4.938793879387938546e+01	-2.579251350778936853e+02
4.938853885388538600e+01	-2.646559048226304185e+02
4.938913891389138655e+01	-2.715090523745941482e+02
4.938973897389738710e+01	-2.784849409586256002e+02
4.939033903390338764e+01	-2.855838622270802034e+02
4.939093909390938819e+01	-2.928060337868181477e+02
4.939153915391538874e+01	-3.001515967245006209e+02
4.939213921392138928e+01	-3.076206131330590665e+02
4.939273927392738983e+01	-3.152130636422894554e+02
4.939333933393339038e+01	-3.229288449566166719e+02
4.939393939393939092e+01	-3.307677674031451147e+02
4.939453945394539147e+01	-3.387295524932026183e+02
4.939513951395139202e+01	-3.468138305006547739e+02
4.939573957395739257e+01	-3.550201380603489270e+02
4.939633963396339311e+01	-3.633479157901151098e+02
4.939693969396939366e+01	-3.717965059398212020e+02
4.939753975397539421e+01	-3.803651500710495839e+02
4.939813981398140186e+01	-3.890529867710160374e+02
4.939873987398739530e+01	-3.978590494044315165e+02
4.939933993399340295e+01	-4.067822639070318473e+02
4.939993999399939639e+01	-4.158214466245777885e+02
4.940054005400540404e+01	-4.249753022011686880e+02
4.940114011401140459e+01	-4.342424215207429370e+02
4.940174017401740514e+01	-4.436212797056920181e+02
4.940234023402340569e+01	-4.531102341765416668e+02
4.940294029402940623e+01	-4.627075227766786725e+02
4.940354035403540678e+01	-4.724112619661266876e+02
4.940414041404140733e+01	-4.822194450884027788e+02
4.940474047404740787e+01	-4.921299407144647375e+02
4.940534053405340842e+01	-5.021404910678136275e+02
4.940594059405940897e+01	-5.122487105347715897e+02
4.940654065406540951e+01	-5.224520842639808507e+02
4.940714071407141006e+01	-5.327479668591244035e+02
4.940774077407741061e+01	-5.431335811688976491e+02
4.940834083408341115e+01	-5.536060171781722374e+02
4.940894089408941170e+01	-5.641622310043294419e+02
4.940954095409541225e+01	-5.747990440026408123e+02
4.941014101410141279e+01	-5.855131419845710070e+02
4.941074107410741334e+01	-5.963010745527981271e+02
4.941134113411341389e+01	-6.071592545567075376e+02
4.941194119411941443e+01	-6.180839576720244395e+02
4.941254125412541498e+01	-6.290713221082123709e+02
4.941314131413141553e+01	-6.401173484471287338e+02
4.941374137413741607e+01	-6.512178996164037699e+02
4.941434143414341662e+01	-6.623687010008516154e+02
4.941494149414941717e+01	-6.735653406951796569e+02
4.941554155415541771e+01	-6.848032699010826718e+02
4.941614161416141826e+01	-6.960778034717536684e+02
4.941674167416741881e+01	-7.073841206066819041e+02
4.941734173417341935e+01	-7.187172656994795261e+02
4.941794179417941990e+01	-7.300721493413406051e+02
4.941854185418542045e+01	-7.414435494826021795e+02
4.941914191419142099e+01	-7.528261127546918487e+02
4.941974197419742154e+01	-7.642143559546182132e+02
4.942034203420342209e+01	-7.756026676939632125e+02
4.942094209420942263e+01	-7.869853102141771615e+02
4.942154215421542318e+01	-7.983564213697995910e+02
4.942214221422142373e+01	-8.097100167810060611e+02
4.942274227422742428e+01	-8.210399921567420733e+02
4.942334233423342482e+01	-8.323401257894348646e+02
4.942394239423942537e+01	-8.436040812221494889e+02
4.942454245424542592e+01	-8.548254100887461391e+02
4.942514251425142646e+01	-8.659975551274701502e+02
4.942574257425742701e+01	-8.771138533681190665e+02
4.942634263426342756e+01	-8.881675394927124216e+02
4.942694269426942810e+01	-8.991517493694054792e+02
4.942754275427542865e+01	-9.100595237590582656e+02
4.942814281428142920e+01	-9.208838121937344567e+02
4.942874287428742974e+01	-9.316174770260620335e+02
4.942934293429343029e+01	-9.422532976482137883e+02
4.942994299429943084e+01	-9.527839748789681380e+02
4.943054305430543138e+01	-9.632021355170602419e+02
4.943114311431143193e+01	-9.735003370588116240e+02
4.943174317431743248e+01	-9.836710725777045354e+02
4.943234323432343302e+01	-9.937067757633658402e+02
4.943294329432943357e+01	-1.003599826117130419e+03
4.943354335433543412e+01	-1.013342554301094310e+03
4.943414341434143466e+01	-1.022927247637292567e+03
4.943474347434743521e+01	-1.032346155753431503e+03
4.943534353435343576e+01	-1.041591496371246649e+03
4.943594359435943630e+01	-1.050655461233367987e+03
4.943654365436543685e+01	-1.059530222164295992e+03
4.943714371437143740e+01	-1.068207937260829340e+03
4.943774377437743794e+01	-1.076680757206996077e+03
4.943834383438343849e+01	-1.084940831708369842e+03
4.943894389438943904e+01	-1.092980316040290290e+03
4.943954395439543958e+01	-1.100791377704366369e+03
4.944014401440144013e+01	-1.108366203187317296e+03
4.944074407440744068e+01	-1.115697004816016715e+03
4.944134413441344122e+01	-1.122776027702361716e+03
4.944194419441944177e+01	-1.129595556771327210e+03
4.944254425442544232e+01	-1.136147923865412395e+03
4.944314431443144287e+01	-1.142425514918394811e+03
4.944374437443744341e+01	-1.148420777191173784e+03
4.944434443444344396e+01	-1.154126226562212196e+03
4.944494449444944451e+01	-1.159534454864964573e+03
4.944554455445544505e+01	-1.164638137264421403e+03
4.944614461446144560e+01	-1.169430039664814103e+03
4.944674467446744615e+01	-1.173903026140263137e+03
4.944734473447344669e+01	-1.178050066380070575e+03
4.944794479447944724e+01	-1.181864243140173357e+03
4.944854485448544779e+01	-1.185338759692151825e+03
4.944914491449144833e+01	-1.188466947261066707e+03
4.944974497449744888e+01	-1.191242272443278125e+03
4.945034503450344943e+01	-1.193658344595280823e+03
4.945094509450944997e+01	-1.195708923184547302e+03
4.945154515451545052e+01	-1.197387925093272088e+03
4.945214521452145107e+01	-1.198689431865778943e+03
4.945274527452745161e+01	-1.199607696890449915e+03
4.945334533453345216e+01	-1.200137152506826169e+03
4.945394539453945271e+01	-1.200272417028642394e+03
4.945454545454545325e+01	-1.200008301673459755e+03
4.945514551455145380e+01	-1.199339817389618247e+03
4.945574557455745435e+01	-1.198262181571175006e+03
4.945634563456345489e+01	-1.196770824651644489e+03
4.945694569456945544e+01	-1.194861396567238671e+03
4.945754575457545599e+01	-1.192529773080546647e+03
4.945814581458145653e+01	-1.189772061955474328e+03
4.945874587458745708e+01	-1.186584608974551657e+03
4.945934593459345763e+01	-1.182964003789616527e+03
4.945994599459945817e+01	-1.178907085597185414e+03
4.946054605460545872e+01	-1.174410948629809809e+03
4.946114611461145927e+01	-1.169472947454939231e+03
4.946174617461745981e+01	-1.164090702072966224e+03
4.946234623462346036e+01	-1.158262102806259009e+03
4.946294629462946091e+01	-1.151985314971231446e+03
4.946354635463546146e+01	-1.145258783325670038e+03
4.946414641464146200e+01	-1.138081236283735734e+03
4.946474647464746255e+01	-1.130451689891370279e+03
4.946534653465346310e+01	-1.122369451554950956e+03
4.946594659465946364e+01	-1.113834123516414820e+03
4.946654665466546419e+01	-1.104845606068283359e+03
4.946714671467146474e+01	-1.095404100502281835e+03
4.946774677467746528e+01	-1.085510111785617710e+03
4.946834683468346583e+01	-1.075164450959172427e+03
4.946894689468946638e+01	-1.064368237252311928e+03
4.946954695469546692e+01	-1.053122899909232501e+03
4.947014701470146747e+01	-1.041430179722155117e+03
4.947074707470746802e+01	-1.029292130267026778e+03
4.947134713471346856e+01	-1.016711118837729373e+03
4.947194719471946911e+01	-1.003689827075176254e+03
4.947254725472546966e+01	-9.902312512880266695e+02
4.947314731473147020e+01	-9.763387024621706587e+02
4.947374737473747075e+01	-9.620158059565214899e+02
4.947434743474347130e+01	-9.472665008829628732e+02
4.947494749474947184e+01	-9.320950391688681975e+02
4.947554755475547239e+01	-9.165059843008735925e+02
4.947614761476147294e+01	-9.005042097490204469e+02
4.947674767476747348e+01	-8.840948970709140440e+02
4.947734773477347403e+01	-8.672835336958025891e+02
4.947794779477948168e+01	-8.500759103890236474e+02
4.947854785478547512e+01	-8.324781183976635930e+02
4.947914791479148278e+01	-8.144965462786572061e+02
4.947974797479747622e+01	-7.961378764110761495e+02
4.948034803480348387e+01	-7.774090811946670101e+02
4.948094809480948442e+01	-7.583174189372417686e+02
4.948154815481548496e+01	-7.388704294338850787e+02
4.948214821482148551e+01	-7.190759292413648609e+02
4.948274827482748606e+01	-6.989420066516078123e+02
4.948334833483348660e+01	-6.784770163684577255e+02
4.948394839483948715e+01	-6.576895738924146144e+02
4.948454845484548770e+01	-6.365885496183810801e+02
4.948514851485148824e+01	-6.151830626519383713e+02
4.948574857485748879e+01	-5.934824743500111026e+02
4.948634863486348934e+01	-5.714963815921905734e+02
4.948694869486948988e+01	-5.492346097893790784e+02
4.948754875487549043e+01	-5.267072056367575215e+02
4.948814881488149098e+01	-5.039244296185344183e+02
4.948874887488749152e+01	-4.808967482721499778e+02
4.948934893489349207e+01	-4.576348262200939416e+02
4.948994899489949262e+01	-4.341495179777745648e+02
4.949054905490549316e+01	-4.104518595461585164e+02
4.949114911491149371e+01	-3.865530597983051848e+02
4.949174917491749426e+01	-3.624644916691518119e+02
4.949234923492349481e+01	-3.381976831582105092e+02
4.949294929492949535e+01	-3.137643081551169075e+02
4.949354935493549590e+01	-2.891761770982436701e+02
4.949414941494149645e+01	-2.644452274767962194e+02
4.949474947494749699e+01	-2.395835141870933001e+02
4.949534953495349754e+01	-2.146031997538916016e+02
4.949594959495949809e+01	-1.895165444278648863e+02
4.949654965496549863e+01	-1.643358961705034744e+02
4.949714971497149918e+01	-1.390736805378508052e+02
4.949774977497749973e+01	-1.137423904746975154e+02
4.949834983498350027e+01	-8.835457603093416878e+01
4.949894989498950082e+01	-6.292283401188440450e+01
4.949954995499550137e+01	-3.745979757458743364e+01
4.950015001500150191e+01	-1.197812578200799294e+01
4.950075007500750246e+01	1.350950687273536488e+01
4.950135013501350301e+01	3.899042095999398327e+01
4.950195019501950355e+01	6.445194261295138460e+01
4.950255025502550410e+01	8.988141402050857209e+01
4.950315031503150465e+01	1.152662039016263265e+02
4.950375037503750519e+01	1.405937179489272069e+02
4.950435043504350574e+01	1.658514092295445437e+02
4.950495049504950629e+01	1.910267885311776297e+02
4.950555055505550683e+01	2.161074346414343665e+02
4.950615061506150738e+01	2.410810045486336435e+02
4.950675067506750793e+01	2.659352435523486520e+02
4.950735073507350847e+01	2.906579952721276072e+02
4.950795079507950902e+01	3.152372115429503197e+02
4.950855085508550957e+01	3.396609621861590540e+02
4.950915091509151011e+01	3.639174446447970013e+02
4.950975097509751066e+01	3.879949934724813829e+02
4.951035103510351121e+01	4.118820896651332077e+02
4.951095109510951175e+01	4.355673698251493988e+02
4.951155115511551230e+01	4.590396351478337920e+02
4.951215121512151285e+01	4.822878602201505487e+02
4.951275127512751340e+01	5.053012016221783824e+02
4.951335133513351394e+01	5.280690063218730756e+02
4.951395139513951449e+01	5.505808198541128604e+02
4.951455145514551504e+01	5.728263942752589628e+02
4.951515151515151558e+01	5.947956958848277509e+02
4.951575157515751613e+01	6.164789127061752652e+02
4.951635163516351668e+01	6.378664617184872441e+02
4.951695169516951722e+01	6.589489958326753367e+02
4.951755175517551777e+01	6.797174106041748018e+02
4.951815181518151832e+01	7.001628506760383743e+02
4.951875187518751886e+01	7.202767159460360062e+02
4.951935193519351941e+01	7.400506674519455146e+02
4.951995199519951996e+01	7.594766329695582954e+02
4.952055205520552050e+01	7.785468123183536591e+02
4.952115211521152105e+01	7.972536823702052970e+02
4.952175217521752160e+01	8.155900017569013016e+02
4.952235223522352214e+01	8.335488152726595672e+02
4.952295229522952269e+01	8.511234579682773074e+02
4.952355235523552324e+01	8.683075589339373437e+02
4.952415241524152378e+01	8.850950447681731248e+02
4.952475247524752433e+01	9.014801427308636903e+02
4.952535253525352488e+01	9.174573835786143263e+02
4.952595259525952542e+01	9.330216040812708798e+02
4.952655265526552597e+01	9.481679492187563483e+02
4.952715271527152652e+01	9.628918740578535562e+02
4.952775277527752706e+01	9.771891453089654078e+02
4.952835283528352761e+01	9.910558425633294064e+02
4.952895289528952816e+01	1.004488359211531815e+03
4.952955295529552870e+01	1.017483403044667966e+03
4.953015301530152925e+01	1.030037996539790583e+03
4.953075307530752980e+01	1.042149476831797529e+03
4.953135313531353034e+01	1.053815495374244392e+03
4.953195319531953089e+01	1.065034017291952750e+03
4.953255325532553144e+01	1.075803320428733969e+03
4.953315331533153199e+01	1.086121994093812646e+03
4.953375337533753253e+01	1.095988937511044014e+03
4.953435343534353308e+01	1.105403357975214249e+03
4.953495349534953363e+01	1.114364768720202164e+03
4.953555355535553417e+01	1.122872986504031815e+03
4.953615361536153472e+01	1.130928128916202013e+03
4.953675367536753527e+01	1.138530611413000315e+03
4.953735373537353581e+01	1.145681144086782751e+03
4.953795379537953636e+01	1.152380728175549848e+03
4.953855385538553691e+01	1.158630652319364344e+03
4.953915391539153745e+01	1.164432488570462965e+03
4.953975397539753800e+01	1.169788088164175178e+03
4.954035403540353855e+01	1.174699577057983333e+03
4.954095409540953909e+01	1.179169351246279348e+03
4.954155415541553964e+01	1.183200071858630054e+03
4.954215421542154019e+01	1.186794660049531103e+03
4.954275427542754073e+01	1.189956291687807607e+03
4.954335433543354128e+01	1.192688391854029533e+03
4.954395439543954183e+01	1.194994629154452468e+03
4.954455445544554237e+01	1.196878909860111889e+03
4.954515451545154292e+01	1.198345371879874165e+03
4.954575457545754347e+01	1.199398378576346659e+03
4.954635463546354401e+01	1.200042512433612728e+03
4.954695469546954456e+01	1.200282568585934087e+03
4.954755475547554511e+01	1.200123548216513655e+03
4.954815481548154565e+01	1.199570651835598937e+03
4.954875487548754620e+01	1.198629272447122275e+03
4.954935493549354675e+01	1.197304988613232126e+03
4.954995499549954729e+01	1.195603557425966301e+03
4.955055505550554784e+01	1.193530907395391750e+03
4.955115511551154839e+01	1.191093131263522309e+03
4.955175517551754893e+01	1.188296478753240990e+03
4.955235523552354948e+01	1.185147349261496856e+03
4.955295529552955003e+01	1.181652284505913485e+03
4.955355535553555058e+01	1.177817961133949211e+03
4.955415541554155112e+01	1.173651183303607013e+03
4.955475547554755167e+01	1.169158875244678256e+03
4.955535553555355222e+01	1.164348073809313291e+03
4.955595559555955276e+01	1.159225921020670967e+03
4.955655565556555331e+01	1.153799656628252023e+03
4.955715571557155386e+01	1.148076610678344650e+03
4.955775577557756151e+01	1.142064196107950238e+03
4.955835583558355495e+01	1.135769901370312482e+03
4.955895589558956260e+01	1.129201283100049750e+03
4.955955595559555604e+01	1.122365958825732832e+03
4.956015601560156369e+01	1.115271599737521683e+03
4.956075607560756424e+01	1.107925923517310139e+03
4.956135613561356479e+01	1.100336687238620470e+03
4.956195619561956534e+01	1.092511680343290436e+03
4.956255625562556588e+01	1.084458717701759269e+03
4.956315631563156643e+01	1.076185632763560307e+03
4.956375637563756698e+01	1.067700270804382626e+03
4.956435643564356752e+01	1.059010482275846698e+03
4.956495649564956807e+01	1.050124116263883934e+03
4.956555655565556862e+01	1.041049014061381968e+03
4.956615661566156916e+01	1.031793002860497381e+03
4.956675667566756971e+01	1.022363889569799881e+03
4.956735673567357026e+01	1.012769454761136785e+03
4.956795679567957080e+01	1.003017446750891850e+03
4.956855685568557135e+01	9.931155758199793127e+02
4.956915691569157190e+01	9.830715085767462824e+02
4.956975697569757244e+01	9.728928624666120868e+02
4.957035703570357299e+01	9.625872004320540327e+02
4.957095709570957354e+01	9.521620257262886753e+02
4.957155715571557408e+01	9.416247768836886962e+02
4.957215721572157463e+01	9.309828228497779037e+02
4.957275727572757518e+01	9.202434582733162642e+02
4.957335733573357572e+01	9.094138989627963383e+02
4.957395739573957627e+01	8.985012775093355231e+02
4.957455745574557682e+01	8.875126390777568304e+02
4.957515751575157736e+01	8.764549373673611399e+02
4.957575757575757791e+01	8.653350307436429603e+02
4.957635763576357846e+01	8.541596785419815205e+02
4.957695769576957900e+01	8.429355375440321723e+02
4.957755775577557955e+01	8.316691586273778967e+02
4.957815781578158010e+01	8.203669835887048976e+02
4.957875787578758064e+01	8.090353421405479821e+02
4.957935793579358119e+01	7.976804490814467954e+02
4.957995799579958174e+01	7.863084016390877196e+02
4.958055805580558228e+01	7.749251769858320813e+02
4.958115811581158283e+01	7.635366299257797209e+02
4.958175817581758338e+01	7.521484907523446282e+02
4.958235823582358393e+01	7.407663632750837905e+02
4.958295829582958447e+01	7.293957230143566903e+02
4.958355835583558502e+01	7.180419155621896152e+02
4.958415841584158557e+01	7.067101551075301131e+02
4.958475847584758611e+01	6.954055231239154864e+02
4.958535853585358666e+01	6.841329672174098278e+02
4.958595859585958721e+01	6.728973001324851566e+02
4.958655865586558775e+01	6.617031989133954539e+02
4.958715871587158830e+01	6.505552042184181119e+02
4.958775877587758885e+01	6.394577197842156693e+02
4.958835883588358939e+01	6.284150120374306425e+02
4.958895889588958994e+01	6.174312098505008635e+02
4.958955895589559049e+01	6.065103044385670046e+02
4.959015901590159103e+01	5.956561493942270999e+02
4.959075907590759158e+01	5.848724608568018084e+02
4.959135913591359213e+01	5.741628178126698003e+02
4.959195919591959267e+01	5.635306625231355611e+02
4.959255925592559322e+01	5.529793010762336962e+02
4.959315931593159377e+01	5.425119040587746895e+02
4.959375937593759431e+01	5.321315073448997737e+02
4.959435943594359486e+01	5.218410129973057110e+02
4.959495949594959541e+01	5.116431902773171032e+02
4.959555955595559595e+01	5.015406767598623219e+02
4.959615961596159650e+01	4.915359795494319428e+02
4.959675967596759705e+01	4.816314765930354156e+02
4.959735973597359759e+01	4.718294180861475979e+02
4.959795979597959814e+01	4.621319279676346810e+02
4.959855985598559869e+01	4.525410054996181088e+02
4.959915991599159923e+01	4.430585269282457830e+02
4.959975997599759978e+01	4.336862472213248338e+02
4.960036003600360033e+01	4.244258018787861602e+02
4.960096009600960087e+01	4.152787088119634973e+02
4.960156015601560142e+01	4.062463702876843854e+02
4.960216021602160197e+01	3.973300749331804127e+02
4.960276027602760252e+01	3.885309997978878869e+02
4.960336033603360306e+01	3.798502124681986061e+02
4.960396039603960361e+01	3.712886732312966274e+02
4.960456045604560416e+01	3.628472372842310278e+02
4.960516051605160470e+01	3.545266569844446849e+02
4.960576057605760525e+01	3.463275841380141173e+02
4.960636063606360580e+01	3.382505723219171045e+02
4.960696069606960634e+01	3.302960792367091472e+02
4.960756075607560689e+01	3.224644690860438914e+02
4.960816081608160744e+01	3.147560149795419875e+02
4.960876087608760798e+01	3.071709013555898196e+02
4.960936093609360853e+01	2.997092264207092853e+02
4.960996099609960908e+01	2.923710046022290499e+02
4.961056105610560962e+01	2.851561690110544873e+02
4.961116111611161017e+01	2.780645739114207231e+02
4.961176117611761072e+01	2.710959971945966345e+02
4.961236123612361126e+01	2.642501428535853734e+02
4.961296129612961181e+01	2.575266434559637219e+02
4.961356135613561236e+01	2.509250626195918699e+02
4.961416141614161290e+01	2.444448974592679633e+02
4.961476147614761345e+01	2.380855810445514749e+02
4.961536153615361400e+01	2.318464848383271715e+02
4.961596159615961454e+01	2.257269211205405668e+02
4.961656165616561509e+01	2.197261453947947416e+02
4.961716171617161564e+01	2.138433587755871486e+02
4.961776177617761618e+01	2.080777103540565918e+02
4.961836183618361673e+01	2.024282995402129472e+02
4.961896189618961728e+01	1.968941783797085634e+02
4.961956195619561782e+01	1.914743538433098138e+02
4.962016201620161837e+01	1.861677900873229135e+02
4.962076207620761892e+01	1.809734106833139435e+02
4.962136213621361946e+01	1.758901008155680472e+02
4.962196219621962001e+01	1.709167094448133355e+02
4.962256225622562056e+01	1.660520514368365639e+02
4.962316231623162111e+01	1.612949096547008310e+02
4.962376237623762165e+01	1.566440370133712179e+02
4.962436243624362220e+01	1.520981584956393817e+02
4.962496249624962275e+01	1.476559731283247174e+02
4.962556255625562329e+01	1.433161559178187758e+02
4.962616261626162384e+01	1.390773597441218499e+02
4.962676267626762439e+01	1.349382172126017849e+02
4.962736273627362493e+01	1.308973424627903057e+02
4.962796279627962548e+01	1.269533329336080953e+02
4.962856285628562603e+01	1.231047710844887035e+02
4.962916291629162657e+01	1.193502260719463948e+02
4.962976297629762712e+01	1.156882553812076111e+02
4.963036303630362767e+01	1.121174064125984557e+02
4.963096309630962821e+01	1.086362180224452914e+02
4.963156315631562876e+01	1.052432220108119907e+02
4.963216321632162931e+01	1.019369445852067031e+02
4.963276327632762985e+01	9.871590775739718993e+01
4.963336333633363040e+01	9.557863070128377103e+01
4.963396339633963095e+01	9.252363106506095392e+01
4.963456345634563149e+01	8.954942623780115696e+01
4.963516351635163204e+01	8.665453457065001430e+01
4.963576357635763259e+01	8.383747655287248790e+01
4.963636363636363313e+01	8.109677594304258719e+01
4.963696369636963368e+01	7.843096085571278309e+01
4.963756375637564133e+01	7.583856480394901212e+01
4.963816381638163477e+01	7.331812769815743991e+01
4.963876387638764243e+01	7.086819680167234026e+01
4.963936393639363587e+01	6.848732764361135139e+01
4.963996399639964352e+01	6.617408488954256995e+01
4.964056405640564407e+01	6.392704317054200658e+01
4.964116411641164461e+01	6.174478787125207191e+01
4.964176417641764516e+01	5.962591587758243605e+01
4.964236423642364571e+01	5.756903628472261403e+01
4.964296429642964625e+01	5.557277106616142248e+01
4.964356435643564680e+01	5.363575570443519780e+01
4.964416441644164735e+01	5.175663978434310764e+01
4.964476447644764789e+01	4.993408754939653704e+01
4.964536453645364844e+01	4.816677842227980477e+01
4.964596459645964899e+01	4.645340749012216719e+01
4.964656465646564953e+01	4.479268595539294751e+01
4.964716471647165008e+01	4.318334155324531309e+01
4.964776477647765063e+01	4.162411893614647340e+01
4.964836483648365117e+01	4.011378002664148568e+01
4.964896489648965172e+01	3.865110433159624392e+01
4.964956495649565227e+01	3.723488924802512656e+01
4.965016501650165281e+01	3.586395031855078486e+01
4.965076507650765336e+01	3.453712146529853300e+01
4.965136513651365391e+01	3.325325519625340576e+01
4.965196519651965446e+01	3.201122278495476081e+01
4.965256525652565500e+01	3.080991442440362249e+01
4.965316531653165555e+01	2.964823935605690153e+01
4.965376537653765610e+01	2.852512597477940659e+01
4.965436543654365664e+01	2.743952191062208357e+01
4.965496549654965719e+01	2.639039408828959665e+01
4.965556555655565774e+01	2.537672876515438247e+01
4.965616561656165828e+01	2.439753154866905405e+01
4.965676567656765883e+01	2.345182739401955629e+01
4.965736573657365938e+01	2.253866058285459317e+01
4.965796579657965992e+01	2.165709468391667514e+01
4.965856585658566047e+01	2.080621249638990378e+01
4.965916591659166102e+01	1.998511597676944618e+01
4.965976597659766156e+01	1.919292615004498614e+01
4.966036603660366211e+01	1.842878300597867280e+01
4.966096609660966266e+01	1.769184538124510198e+01
4.966156615661566320e+01	1.698129082818672941e+01
4.966216621662166375e+01	1.629631547092425237e+01
4.966276627662766430e+01	1.563613384954693863e+01
4.966336633663366484e+01	1.499997875309148476e+01
4.966396639663966539e+01	1.438710104200395179e+01
4.966456645664566594e+01	1.379676946076123301e+01
4.966516651665166648e+01	1.322827044131344287e+01
4.966576657665766703e+01	1.268090789799059515e+01
4.966636663666366758e+01	1.215400301450019427e+01
4.966696669666966812e+01	1.164689403113416688e+01
4.966756675667566867e+01	1.115893600353338933e+01
4.966816681668166922e+01	1.068950057640299889e+01
4.966876687668766976e+01	1.023797574480198236e+01
4.966936693669367031e+01	9.803765610390149376e+00
4.966996699669967086e+01	9.386290133150611226e+00
4.967056705670567140e+01	8.984984879087456022e+00
4.967116711671167195e+01	8.599300764379821160e+00
4.967176717671767250e+01	8.228703796455288710e+00
4.967236723672367305e+01	7.872674812426752489e+00
4.967296729672967359e+01	7.530709215319077110e+00
4.967356735673567414e+01	7.202316708493266439e+00
4.967416741674167469e+01	6.887021028658335098e+00
4.967476747674767523e+01	6.584359677842897440e+00
4.967536753675367578e+01	6.293883654681430073e+00
4.967596759675967633e+01	6.015157185352562053e+00
4.967656765676567687e+01	5.747757454490086459e+00
4.967716771677167742e+01	5.491274336370769227e+00
4.967776777677767797e+01	5.245310126666829831e+00
4.967836783678367851e+01	5.009479275035147339e+00
4.967896789678967906e+01	4.783408118800005049e+00
4.967956795679567961e+01	4.566734617971040855e+00
4.968016801680168015e+01	4.359108091823749476e+00
4.968076807680768070e+01	4.160188957255780196e+00
4.968136813681368125e+01	3.969648469118709500e+00
4.968196819681968179e+01	3.787168462711994366e+00
4.968256825682568234e+01	3.612441098612967139e+00
4.968316831683168289e+01	3.445168610005022281e+00
4.968376837683768343e+01	3.285063052654101590e+00
4.968436843684368398e+01	3.131846057672798445e+00
4.968496849684968453e+01	2.985248587200472148e+00
4.968556855685568507e+01	2.845010693117683953e+00
4.968616861686168562e+01	2.710881278903557678e+00
4.968676867686768617e+01	2.582617864735182955e+00
4.968736873687368671e+01	2.459986355919487000e+00
4.968796879687968726e+01	2.342760814739363262e+00
4.968856885688568781e+01	2.230723235787881009e+00
4.968916891689168835e+01	2.123663324856570611e+00
4.968976897689768890e+01	2.021378281436571722e+00
4.969036903690368945e+01	1.923672584884240422e+00
4.969096909690968999e+01	1.830357784296268608e+00
4.969156915691569054e+01	1.741252292132926538e+00
4.969216921692169109e+01	1.656181181621882104e+00
4.969276927692769164e+01	1.574975987969351898e+00
4.969336933693369218e+01	1.497474513399612572e+00
4.969396939693969273e+01	1.423520636038738907e+00
4.969456945694569328e+01	1.352964122653193657e+00
4.969516951695169382e+01	1.285660445249147132e+00
4.969576957695769437e+01	1.221470601533661160e+00
4.969636963696369492e+01	1.160260939234495137e+00
4.969696969696969546e+01	1.101902984270981323e+00
4.969756975697569601e+01	1.046273272764431050e+00
4.969816981698169656e+01	9.932531868726183211e-01
4.969876987698769710e+01	9.427287944292733757e-01
4.969936993699369765e+01	8.945906923660094101e-01
4.969996999699969820e+01	8.487338538908597574e-01
4.970057005700569874e+01	8.050574793944746954e-01
4.970117011701169929e+01	7.634648510521672149e-01
4.970177017701769984e+01	7.238631910872734831e-01
4.970237023702370038e+01	6.861635236587992903e-01
4.970297029702970093e+01	6.502805403340142787e-01
4.970357035703570148e+01	6.161324691045264590e-01
4.970417041704170202e+01	5.836409469024954610e-01
4.970477047704770257e+01	5.527308955718717165e-01
4.970537053705370312e+01	5.233304012480739509e-01
4.970597059705970366e+01	4.953705970981459594e-01
4.970657065706570421e+01	4.687855493723138700e-01
4.970717071707170476e+01	4.435121467168775533e-01
4.970777077707770530e+01	4.194899926975849125e-01
4.970837083708370585e+01	3.966613014820181693e-01
4.970897089708970640e+01	3.749707966290196648e-01
4.970957095709570694e+01	3.543656129328816018e-01
4.971017101710170749e+01	3.347952012698071078e-01
4.971077107710770804e+01	3.162112363940654536e-01
4.971137113711370858e+01	2.985675276312936832e-01
4.971197119711970913e+01	2.818199324164918917e-01
4.971257125712570968e+01	2.659262726244455699e-01
4.971317131713171023e+01	2.508462536405428045e-01
4.971377137713771077e+01	2.365413861202262102e-01
4.971437143714371132e+01	2.229749103856257519e-01
4.971497149714971187e+01	2.101117234082281182e-01
4.971557155715571241e+01	1.979183083267432586e-01
4.971617161716171296e+01	1.863626664496257357e-01
4.971677167716771351e+01	1.754142516919594552e-01
4.971737173717372116e+01	1.650439073966466219e-01
4.971797179717971460e+01	1.552238054900022535e-01
4.971857185718572225e+01	1.459273879219853964e-01
4.971917191719171569e+01	1.371293103413364078e-01
4.971977197719772334e+01	1.288053879558936354e-01
4.972037203720372389e+01	1.209325435282788130e-01
4.972097209720972444e+01	1.134887574569973245e-01
4.972157215721572499e+01	1.064530198927978039e-01
4.972217221722172553e+01	9.980528483986776667e-02
4.972277227722772608e+01	9.352642619112744304e-02
4.972337233723372663e+01	8.759819564652247814e-02
4.972397239723972717e+01	8.200318246281995682e-02
4.972457245724572772e+01	7.672477498299654086e-02
4.972517251725172827e+01	7.174712389287481173e-02
4.972577257725772881e+01	6.705510715223672591e-02
4.972637263726372936e+01	6.263429654723032258e-02
4.972697269726972991e+01	5.847092581050321314e-02
4.972757275727573045e+01	5.455186025515622317e-02
4.972817281728173100e+01	5.086456786833008781e-02
4.972877287728773155e+01	4.739709181002783878e-02
4.972937293729373209e+01	4.413802426265239082e-02
4.972997299729973264e+01	4.107648157670860944e-02
4.973057305730573319e+01	3.820208065820299148e-02
4.973117311731173373e+01	3.550491654346958625e-02
4.973177317731773428e+01	3.297554110747755174e-02
4.973237323732373483e+01	3.060494285213227750e-02
4.973297329732973537e+01	2.838452772167841462e-02
4.973357335733573592e+01	2.630610089304893928e-02
4.973417341734173647e+01	2.436184948988415894e-02
4.973477347734773701e+01	2.254432616996335931e-02
4.973537353735373756e+01	2.084642684522323638e-02
4.973597359735973811e+01	1.926139067540739991e-02
4.973657365736573865e+01	1.778277764331224337e-02
4.973717371737173920e+01	1.640445519123594209e-02
4.973777377737773975e+01	1.512058549526953087e-02
4.973837383738374029e+01	1.392561333650900457e-02
4.973897389738974084e+01	1.281425453005834852e-02
4.973957395739574139e+01	1.178148487456299673e-02
4.974017401740174193e+01	1.082252958695124889e-02
4.974077407740774248e+01	9.932853189049425588e-03
4.974137413741374303e+01	9.108149814762531160e-03
4.974197419741974358e+01	8.344333908559512999e-03
4.974257425742574412e+01	7.637531288055606632e-03
4.974317431743174467e+01	6.984070545529606072e-03
4.974377437743774522e+01	6.380474765235816248e-03
4.974437443744374576e+01	5.823453535355739910e-03
4.974497449744974631e+01	5.309895235369510580e-03
4.974557455745574686e+01	4.836859581500464744e-03
4.974617461746174740e+01	4.401570414685610985e-03
4.974677467746774795e+01	4.001408717241891448e-03
4.974737473747374850e+01	3.633905846022641908e-03
4.974797479747974904e+01	3.296736971384632217e-03
4.974857485748574959e+01	2.987714712706587145e-03
4.974917491749175014e+01	2.704782962511034609e-03
4.974977497749775068e+01	2.446010892439402090e-03
4.975037503750375123e+01	2.209587135413370457e-03
4.975097509750975178e+01	1.993814139283405125e-03
4.975157515751575232e+01	1.797102688118581071e-03
4.975217521752175287e+01	1.617966588032216215e-03
4.975277527752775342e+01	1.455017515068423098e-03
4.975337533753375396e+01	1.306966714929651621e-03
4.975397539753975451e+01	1.172605364170491681e-03
4.975457545754575506e+01	1.050808237314567817e-03
4.975517551755175560e+01	9.405291544913501126e-04
4.975577557755775615e+01	8.407965889693285941e-04
4.975637563756375670e+01	7.507094333582813462e-04
4.975697569756975724e+01	6.694329233211753459e-04
4.975757575757575779e+01	5.961947176393636019e-04
4.975817581758175834e+01	5.302811334211737001e-04
4.975877587758775888e+01	4.710335351417548446e-04
4.975937593759375943e+01	4.178448760589883798e-04
4.975997599759975998e+01	3.701563903740248381e-04
4.976057605760576052e+01	3.274544343029005809e-04
4.976117611761176107e+01	2.892674740046011477e-04
4.976177617761776162e+01	2.551632180774576048e-04
4.976237623762376217e+01	2.247458920958120070e-04
4.976297629762976271e+01	1.976536524180210830e-04
4.976357635763576326e+01	1.735561362599956402e-04
4.976417641764176381e+01	1.521521447999874736e-04
4.976477647764776435e+01	1.331674558640443017e-04
4.976537653765376490e+01	1.163527625406961816e-04
4.976597659765976545e+01	1.014817338906938210e-04
4.976657665766576599e+01	8.834919375513982536e-05
4.976717671767176654e+01	7.676941352475309200e-05
4.976777677767776709e+01	6.657451461542524137e-05
4.976837683768376763e+01	5.761297630134838292e-05
4.976897689768976818e+01	4.974824448706493705e-05
4.976957695769576873e+01	4.285743695371005792e-05
4.977017701770176927e+01	3.683014059200899362e-05
4.977077707770776982e+01	3.157398787687031711e-05
4.977137713771377037e+01	2.699881921789061819e-05
4.977197719771977091e+01	2.302407249787334772e-05
4.977257725772577146e+01	1.957787093432448902e-05
4.977317731773177201e+01	1.659618517267562950e-05
4.977377737773777255e+01	1.402206491331296434e-05
4.977437743774377310e+01	1.180493553639407487e-05
4.977497749774977365e+01	9.899955357936665790e-06
4.977557755775577419e+01	8.267429326327610856e-06
4.977617761776177474e+01	6.872275148808117178e-06
4.977677767776777529e+01	5.683538021256914038e-06
4.977737773777377583e+01	4.673950320386991404e-06
4.977797779777977638e+01	3.819532804028265924e-06
4.977857785778577693e+01	3.099234051303094511e-06
4.977917791779177747e+01	2.494605059115455294e-06
4.977977797779777802e+01	1.989506093465352854e-06
4.978037803780377857e+01	1.569843072762551741e-06
4.978097809780977911e+01	1.223330934746413887e-06
4.978157815781577966e+01	9.392816081207834444e-07
4.978217821782178021e+01	7.084143739862715149e-07
4.978277827782778076e+01	5.226865600972383690e-07
4.978337833783378130e+01	3.751426624834697612e-07
4.978397839783978185e+01	2.597801337439948504e-07
4.978457845784578240e+01	1.714302151154565526e-07
4.978517851785178294e+01	1.056523200922460121e-07
4.978577857785778349e+01	5.864060085576513598e-08
4.978637863786378404e+01	2.714144504766363339e-08
4.978697869786978458e+01	8.380759548185823530e-09
4.978757875787578513e+01	-0.000000000000000000e+00
4.978817881788178568e+01	-0.000000000000000000e+00
4.978877887788778622e+01	-0.000000000000000000e+00
4.978937893789378677e+01	-0.000000000000000000e+00
4.978997899789978732e+01	-0.000000000000000000e+00
4.979057905790578786e+01	-0.000000000000000000e+00
4.979117911791178841e+01	-0.000000000000000000e+00
4.979177917791778896e+01	-0.000000000000000000e+00
4.979237923792378950e+01	-0.000000000000000000e+00
4.979297929792979005e+01	-0.000000000000000000e+00
4.979357935793579060e+01	-0.000000000000000000e+00
4.979417941794179114e+01	-0.000000000000000000e+00
4.979477947794779169e+01	-0.000000000000000000e+00
4.979537953795379224e+01	-0.000000000000000000e+00
4.979597959795979278e+01	-0.000000000000000000e+00
4.979657965796579333e+01	-0.000000000000000000e+00
4.979717971797180098e+01	-0.000000000000000000e+00
4.979777977797779442e+01	-0.000000000000000000e+00
4.979837983798380208e+01	-0.000000000000000000e+00
4.979897989798979552e+01	-0.000000000000000000e+00
4.979957995799580317e+01	-0.000000000000000000e+00
4.980018001800180372e+01	-0.000000000000000000e+00
4.980078007800780426e+01	-0.000000000000000000e+00
4.980138013801380481e+01	-0.000000000000000000e+00
4.980198019801980536e+01	-0.000000000000000000e+00
4.980258025802580590e+01	-0.000000000000000000e+00
4.980318031803180645e+01	-0.000000000000000000e+00
4.980378037803780700e+01	-0.000000000000000000e+00
4.980438043804380754e+01	-0.000000000000000000e+00
4.980498049804980809e+01	-0.000000000000000000e+00
4.980558055805580864e+01	-0.000000000000000000e+00
4.980618061806180918e+01	-0.000000000000000000e+00
4.980678067806780973e+01	-0.000000000000000000e+00
4.980738073807381028e+01	-0.000000000000000000e+00
4.980798079807981082e+01	-0.000000000000000000e+00
4.980858085808581137e+01	-0.000000000000000000e+00
4.980918091809181192e+01	-0.000000000000000000e+00
4.980978097809781246e+01	-0.000000000000000000e+00
4.981038103810381301e+01	-0.000000000000000000e+00
4.981098109810981356e+01	-0.000000000000000000e+00
4.981158115811581411e+01	-0.000000000000000000e+00
4.981218121812181465e+01	-0.000000000000000000e+00
4.981278127812781520e+01	-0.000000000000000000e+00
4.981338133813381575e+01	-0.000000000000000000e+00
4.981398139813981629e+01	-0.000000000000000000e+00
4.981458145814581684e+01	-0.000000000000000000e+00
4.981518151815181739e+01	-0.000000000000000000e+00
4.981578157815781793e+01	-0.000000000000000000e+00
4.981638163816381848e+01	-0.000000000000000000e+00
4.981698169816981903e+01	-0.000000000000000000e+00
4.981758175817581957e+01	-0.000000000000000000e+00
4.981818181818182012e+01	-0.000000000000000000e+00
4.981878187818782067e+01	-0.000000000000000000e+00
4.981938193819382121e+01	-0.000000000000000000e+00
4.981998199819982176e+01	-0.000000000000000000e+00
4.982058205820582231e+01	-0.000000000000000000e+00
4.982118211821182285e+01	-0.000000000000000000e+00
4.982178217821782340e+01	-0.000000000000000000e+00
4.982238223822382395e+01	-0.000000000000000000e+00
4.982298229822982449e+01	-0.000000000000000000e+00
4.982358235823582504e+01	-0.000000000000000000e+00
4.982418241824182559e+01	-0.000000000000000000e+00
4.982478247824782613e+01	-0.000000000000000000e+00
4.982538253825382668e+01	-0.000000000000000000e+00
4.982598259825982723e+01	-0.000000000000000000e+00
4.982658265826582777e+01	-0.000000000000000000e+00
4.982718271827182832e+01	-0.000000000000000000e+00
4.982778277827782887e+01	-0.000000000000000000e+00
4.982838283828382941e+01	-0.000000000000000000e+00
4.982898289828982996e+01	-0.000000000000000000e+00
4.982958295829583051e+01	-0.000000000000000000e+00
4.983018301830183105e+01	-0.000000000000000000e+00
4.983078307830783160e+01	-0.000000000000000000e+00
4.983138313831383215e+01	-0.000000000000000000e+00
4.983198319831983270e+01	-0.000000000000000000e+00
4.983258325832583324e+01	-0.000000000000000000e+00
4.983318331833183379e+01	-0.000000000000000000e+00
4.983378337833783434e+01	-0.000000000000000000e+00
4.983438343834383488e+01	-0.000000000000000000e+00
4.983498349834983543e+01	-0.000000000000000000e+00
4.983558355835583598e+01	-0.000000000000000000e+00
4.983618361836183652e+01	-0.000000000000000000e+00
4.983678367836783707e+01	-0.000000000000000000e+00
4.983738373837383762e+01	-0.000000000000000000e+00
4.983798379837983816e+01	-0.000000000000000000e+00
4.983858385838583871e+01	-0.000000000000000000e+00
4.983918391839183926e+01	-0.000000000000000000e+00
4.983978397839783980e+01	-0.000000000000000000e+00
4.984038403840384035e+01	-0.000000000000000000e+00
4.984098409840984090e+01	-0.000000000000000000e+00
4.984158415841584144e+01	-0.000000000000000000e+00
4.984218421842184199e+01	-0.000000000000000000e+00
4.984278427842784254e+01	-0.000000000000000000e+00
4.984338433843384308e+01	-0.000000000000000000e+00
4.984398439843984363e+01	-0.000000000000000000e+00
4.984458445844584418e+01	-0.000000000000000000e+00
4.984518451845184472e+01	-0.000000000000000000e+00
4.984578457845784527e+01	-0.000000000000000000e+00
4.984638463846384582e+01	-0.000000000000000000e+00
4.984698469846984636e+01	-0.000000000000000000e+00
4.984758475847584691e+01	-0.000000000000000000e+00
4.984818481848184746e+01	-0.000000000000000000e+00
4.984878487848784800e+01	-0.000000000000000000e+00
4.984938493849384855e+01	-0.000000000000000000e+00
4.984998499849984910e+01	-0.000000000000000000e+00
4.985058505850584964e+01	-0.000000000000000000e+00
4.985118511851185019e+01	-0.000000000000000000e+00
4.985178517851785074e+01	-0.000000000000000000e+00
4.985238523852385129e+01	-0.000000000000000000e+00
4.985298529852985183e+01	-0.000000000000000000e+00
4.985358535853585238e+01	-0.000000000000000000e+00
4.985418541854185293e+01	-0.000000000000000000e+00
4.985478547854785347e+01	-0.000000000000000000e+00
4.985538553855385402e+01	-0.000000000000000000e+00
4.985598559855985457e+01	-0.000000000000000000e+00
4.985658565856585511e+01	-0.000000000000000000e+00
4.985718571857185566e+01	-0.000000000000000000e+00
4.985778577857785621e+01	-0.000000000000000000e+00
4.985838583858385675e+01	-0.000000000000000000e+00
4.985898589858985730e+01	-0.000000000000000000e+00
4.985958595859585785e+01	-0.000000000000000000e+00
4.986018601860185839e+01	-0.000000000000000000e+00
4.986078607860785894e+01	-0.000000000000000000e+00
4.986138613861385949e+01	-0.000000000000000000e+00
4.986198619861986003e+01	-0.000000000000000000e+00
4.986258625862586058e+01	-0.000000000000000000e+00
4.986318631863186113e+01	-0.000000000000000000e+00
4.986378637863786167e+01	-0.000000000000000000e+00
4.986438643864386222e+01	-0.000000000000000000e+00
4.986498649864986277e+01	-0.000000000000000000e+00
4.986558655865586331e+01	-0.000000000000000000e+00
4.986618661866186386e+01	-0.000000000000000000e+00
4.986678667866786441e+01	-0.000000000000000000e+00
4.986738673867386495e+01	-0.000000000000000000e+00
4.986798679867986550e+01	-0.000000000000000000e+00
4.986858685868586605e+01	-0.000000000000000000e+00
4.986918691869186659e+01	-0.000000000000000000e+00
4.986978697869786714e+01	-0.000000000000000000e+00
4.987038703870386769e+01	-0.000000000000000000e+00
4.987098709870986823e+01	-0.000000000000000000e+00
4.987158715871586878e+01	-0.000000000000000000e+00
4.987218721872186933e+01	-0.000000000000000000e+00
4.987278727872786988e+01	-0.000000000000000000e+00
4.987338733873387042e+01	-0.000000000000000000e+00
4.987398739873987097e+01	-0.000000000000000000e+00
4.987458745874587152e+01	-0.000000000000000000e+00
4.987518751875187206e+01	-0.000000000000000000e+00
4.987578757875787261e+01	-0.000000000000000000e+00
4.987638763876387316e+01	-0.000000000000000000e+00
4.987698769876987370e+01	-0.000000000000000000e+00
4.987758775877587425e+01	-0.000000000000000000e+00
4.987818781878188190e+01	-0.000000000000000000e+00
4.987878787878787534e+01	-0.000000000000000000e+00
4.987938793879388300e+01	-0.000000000000000000e+00
4.987998799879988354e+01	-0.000000000000000000e+00
4.988058805880588409e+01	-0.000000000000000000e+00
4.988118811881188464e+01	-0.000000000000000000e+00
4.988178817881788518e+01	-0.000000000000000000e+00
4.988238823882388573e+01	-0.000000000000000000e+00
4.988298829882988628e+01	-0.000000000000000000e+00
4.988358835883588682e+01	-0.000000000000000000e+00
4.988418841884188737e+01	-0.000000000000000000e+00
4.988478847884788792e+01	-0.000000000000000000e+00
4.988538853885388846e+01	-0.000000000000000000e+00
4.988598859885988901e+01	-0.000000000000000000e+00
4.988658865886588956e+01	-0.000000000000000000e+00
4.988718871887189010e+01	-0.000000000000000000e+00
4.988778877887789065e+01	-0.000000000000000000e+00
4.988838883888389120e+01	-0.000000000000000000e+00
4.988898889888989174e+01	-0.000000000000000000e+00
4.988958895889589229e+01	-0.000000000000000000e+00
4.989018901890189284e+01	-0.000000000000000000e+00
4.989078907890789338e+01	-0.000000000000000000e+00
4.989138913891389393e+01	-0.000000000000000000e+00
4.989198919891989448e+01	-0.000000000000000000e+00
4.989258925892589502e+01	-0.000000000000000000e+00
4.989318931893189557e+01	-0.000000000000000000e+00
4.989378937893789612e+01	-0.000000000000000000e+00
4.989438943894389666e+01	-0.000000000000000000e+00
4.989498949894989721e+01	-0.000000000000000000e+00
4.989558955895589776e+01	-0.000000000000000000e+00
4.989618961896189830e+01	-0.000000000000000000e+00
4.989678967896789885e+01	-0.000000000000000000e+00
4.989738973897389940e+01	-0.000000000000000000e+00
4.989798979897989994e+01	-0.000000000000000000e+00
4.989858985898590049e+01	-0.000000000000000000e+00
4.989918991899190104e+01	-0.000000000000000000e+00
4.989978997899790158e+01	-0.000000000000000000e+00
4.990039003900390213e+01	-0.000000000000000000e+00
4.990099009900990268e+01	-0.000000000000000000e+00
4.990159015901590323e+01	-0.000000000000000000e+00
4.990219021902190377e+01	-0.000000000000000000e+00
4.990279027902790432e+01	-0.000000000000000000e+00
4.990339033903390487e+01	-0.000000000000000000e+00
4.990399039903990541e+01	-0.000000000000000000e+00
4.990459045904590596e+01	-0.000000000000000000e+00
4.990519051905190651e+01	-0.000000000000000000e+00
4.990579057905790705e+01	-0.000000000000000000e+00
4.990639063906390760e+01	-0.000000000000000000e+00
4.990699069906990815e+01	-0.000000000000000000e+00
4.990759075907590869e+01	-0.000000000000000000e+00
4.990819081908190924e+01	-0.000000000000000000e+00
4.990879087908790979e+01	-0.000000000000000000e+00
4.990939093909391033e+01	-0.000000000000000000e+00
4.990999099909991088e+01	-0.000000000000000000e+00
4.991059105910591143e+01	-0.000000000000000000e+00
4.991119111911191197e+01	-0.000000000000000000e+00
4.991179117911791252e+01	-0.000000000000000000e+00
4.991239123912391307e+01	-0.000000000000000000e+00
4.991299129912991361e+01	-0.000000000000000000e+00
4.991359135913591416e+01	-0.000000000000000000e+00
4.991419141914191471e+01	-0.000000000000000000e+00
4.991479147914791525e+01	-0.000000000000000000e+00
4.991539153915391580e+01	-0.000000000000000000e+00
4.991599159915991635e+01	-0.000000000000000000e+00
4.991659165916591689e+01	-0.000000000000000000e+00
4.991719171917191744e+01	-0.000000000000000000e+00
4.991779177917791799e+01	-0.000000000000000000e+00
4.991839183918391853e+01	-0.000000000000000000e+00
4.991899189918991908e+01	-0.000000000000000000e+00
4.991959195919591963e+01	-0.000000000000000000e+00
4.992019201920192017e+01	-0.000000000000000000e+00
4.992079207920792072e+01	-0.000000000000000000e+00
4.992139213921392127e+01	-0.000000000000000000e+00
4.992199219921992182e+01	-0.000000000000000000e+00
4.992259225922592236e+01	-0.000000000000000000e+00
4.992319231923192291e+01	-0.000000000000000000e+00
4.992379237923792346e+01	-0.000000000000000000e+00
4.992439243924392400e+01	-0.000000000000000000e+00
4.992499249924992455e+01	-0.000000000000000000e+00
4.992559255925592510e+01	-0.000000000000000000e+00
4.992619261926192564e+01	-0.000000000000000000e+00
4.992679267926792619e+01	-0.000000000000000000e+00
4.992739273927392674e+01	-0.000000000000000000e+00
4.992799279927992728e+01	-0.000000000000000000e+00
4.992859285928592783e+01	-0.000000000000000000e+00
4.992919291929192838e+01	-0.000000000000000000e+00
4.992979297929792892e+01	-0.000000000000000000e+00
4.993039303930392947e+01	-0.000000000000000000e+00
4.993099309930993002e+01	-0.000000000000000000e+00
4.993159315931593056e+01	-0.000000000000000000e+00
4.993219321932193111e+01	-0.000000000000000000e+00
4.993279327932793166e+01	-0.000000000000000000e+00
4.993339333933393220e+01	-0.000000000000000000e+00
4.993399339933993275e+01	-0.000000000000000000e+00
4.993459345934593330e+01	-0.000000000000000000e+00
4.993519351935193384e+01	-0.000000000000000000e+00
4.993579357935793439e+01	-0.000000000000000000e+00
4.993639363936393494e+01	-0.000000000000000000e+00
4.993699369936993548e+01	-0.000000000000000000e+00
4.993759375937593603e+01	-0.000000000000000000e+00
4.993819381938193658e+01	-0.000000000000000000e+00
4.993879387938793712e+01	-0.000000000000000000e+00
4.993939393939393767e+01	-0.000000000000000000e+00
4.993999399939993822e+01	-0.000000000000000000e+00
4.994059405940593876e+01	-0.000000000000000000e+00
4.994119411941193931e+01	-0.000000000000000000e+00
4.994179417941793986e+01	-0.000000000000000000e+00
4.994239423942394041e+01	-0.000000000000000000e+00
4.994299429942994095e+01	-0.000000000000000000e+00
4.994359435943594150e+01	-0.000000000000000000e+00
4.994419441944194205e+01	-0.000000000000000000e+00
4.994479447944794259e+01	-0.000000000000000000e+00
4.994539453945394314e+01	-0.000000000000000000e+00
4.994599459945994369e+01	-0.000000000000000000e+00
4.994659465946594423e+01	-0.000000000000000000e+00
4.994719471947194478e+01	-0.000000000000000000e+00
4.994779477947794533e+01	-0.000000000000000000e+00
4.994839483948394587e+01	-0.000000000000000000e+00
4.994899489948994642e+01	-0.000000000000000000e+00
4.994959495949594697e+01	-0.000000000000000000e+00
4.995019501950194751e+01	-0.000000000000000000e+00
4.995079507950794806e+01	-0.000000000000000000e+00
4.995139513951394861e+01	-0.000000000000000000e+00
4.995199519951994915e+01	-0.000000000000000000e+00
4.995259525952594970e+01	-0.000000000000000000e+00
4.995319531953195025e+01	-0.000000000000000000e+00
4.995379537953795079e+01	-0.000000000000000000e+00
4.995439543954395134e+01	-0.000000000000000000e+00
4.995499549954995189e+01	-0.000000000000000000e+00
4.995559555955595243e+01	-0.000000000000000000e+00
4.995619561956195298e+01	-0.000000000000000000e+00
4.995679567956795353e+01	-0.000000000000000000e+00
4.995739573957395407e+01	-0.000000000000000000e+00
4.995799579957996173e+01	-0.000000000000000000e+00
4.995859585958595517e+01	-0.000000000000000000e+00
4.995919591959196282e+01	-0.000000000000000000e+00
4.995979597959796337e+01	-0.000000000000000000e+00
4.996039603960396391e+01	-0.000000000000000000e+00
4.996099609960996446e+01	-0.000000000000000000e+00
4.996159615961596501e+01	-0.000000000000000000e+00
4.996219621962196555e+01	-0.000000000000000000e+00
4.996279627962796610e+01	-0.000000000000000000e+00
4.996339633963396665e+01	-0.000000000000000000e+00
4.996399639963996719e+01	-0.000000000000000000e+00
4.996459645964596774e+01	-0.000000000000000000e+00
4.996519651965196829e+01	-0.000000000000000000e+00
4.996579657965796883e+01	-0.000000000000000000e+00
4.996639663966396938e+01	-0.000000000000000000e+00
4.996699669966996993e+01	-0.000000000000000000e+00
4.996759675967597047e+01	-0.000000000000000000e+00
4.996819681968197102e+01	-0.000000000000000000e+00
4.996879687968797157e+01	-0.000000000000000000e+00
4.996939693969397212e+01	-0.000000000000000000e+00
4.996999699969997266e+01	-0.000000000000000000e+00
4.997059705970597321e+01	-0.000000000000000000e+00
4.997119711971197376e+01	-0.000000000000000000e+00
4.997179717971797430e+01	-0.000000000000000000e+00
4.997239723972397485e+01	-0.000000000000000000e+00
4.997299729972997540e+01	-0.000000000000000000e+00
4.997359735973597594e+01	-0.000000000000000000e+00
4.997419741974197649e+01	-0.000000000000000000e+00
4.997479747974797704e+01	-0.000000000000000000e+00
4.997539753975397758e+01	-0.000000000000000000e+00
4.997599759975997813e+01	-0.000000000000000000e+00
4.997659765976597868e+01	-0.000000000000000000e+00
4.997719771977197922e+01	-0.000000000000000000e+00
4.997779777977797977e+01	-0.000000000000000000e+00
4.997839783978398032e+01	-0.000000000000000000e+00
4.997899789978998086e+01	-0.000000000000000000e+00
4.997959795979598141e+01	-0.000000000000000000e+00
4.998019801980198196e+01	-0.000000000000000000e+00
4.998079807980798250e+01	-0.000000000000000000e+00
4.998139813981398305e+01	-0.000000000000000000e+00
4.998199819981998360e+01	-0.000000000000000000e+00
4.998259825982598414e+01	-0.000000000000000000e+00
4.998319831983198469e+01	-0.000000000000000000e+00
4.998379837983798524e+01	-0.000000000000000000e+00
4.998439843984398578e+01	-0.000000000000000000e+00
4.998499849984998633e+01	-0.000000000000000000e+00
4.998559855985598688e+01	-0.000000000000000000e+00
4.998619861986198742e+01	-0.000000000000000000e+00
4.998679867986798797e+01	-0.000000000000000000e+00
4.998739873987398852e+01	-0.000000000000000000e+00
4.998799879987998906e+01	-0.000000000000000000e+00
4.998859885988598961e+01	-0.000000000000000000e+00
4.998919891989199016e+01	-0.000000000000000000e+00
4.998979897989799071e+01	-0.000000000000000000e+00
4.999039903990399125e+01	-0.000000000000000000e+00
4.999099909990999180e+01	-0.000000000000000000e+00
4.999159915991599235e+01	-0.000000000000000000e+00
4.999219921992199289e+01	-0.000000000000000000e+00
4.999279927992799344e+01	-0.000000000000000000e+00
4.999339933993399399e+01	-0.000000000000000000e+00
4.999399939993999453e+01	-0.000000000000000000e+00
4.999459945994599508e+01	-0.000000000000000000e+00
4.999519951995199563e+01	-0.000000000000000000e+00
4.999579957995799617e+01	-0.000000000000000000e+00
4.999639963996399672e+01	-0.000000000000000000e+00
4.999699969996999727e+01	-0.000000000000000000e+00
4.999759975997599781e+01	-0.000000000000000000e+00
4.999819981998199836e+01	-0.000000000000000000e+00
4.999879987998799891e+01	-0.000000000000000000e+00
4.999939993999399945e+01	-0.000000000000000000e+00
5.000000000000000000e+01	-0.000000000000000000e+00
5.000060006000600055e+01	-0.000000000000000000e+00
5.000120012001200109e+01	-0.000000000000000000e+00
5.000180018001800164e+01	-0.000000000000000000e+00
5.000240024002400219e+01	-0.000000000000000000e+00
5.000300030003000273e+01	-0.000000000000000000e+00
5.000360036003600328e+01	-0.000000000000000000e+00
5.000420042004200383e+01	-0.000000000000000000e+00
5.000480048004800437e+01	-0.000000000000000000e+00
5.000540054005400492e+01	-0.000000000000000000e+00
5.000600060006000547e+01	-0.000000000000000000e+00
5.000660066006600601e+01	-0.000000000000000000e+00
5.000720072007200656e+01	-0.000000000000000000e+00
5.000780078007800711e+01	-0.000000000000000000e+00
5.000840084008400765e+01	-0.000000000000000000e+00
5.000900090009000820e+01	-0.000000000000000000e+00
5.000960096009600875e+01	-0.000000000000000000e+00
5.001020102010200929e+01	-0.000000000000000000e+00
5.001080108010800984e+01	-0.000000000000000000e+00
5.001140114011401039e+01	-0.000000000000000000e+00
5.001200120012001094e+01	-0.000000000000000000e+00
5.001260126012601148e+01	-0.000000000000000000e+00
5.001320132013201203e+01	-0.000000000000000000e+00
5.001380138013801258e+01	-0.000000000000000000e+00
5.001440144014401312e+01	-0.000000000000000000e+00
5.001500150015001367e+01	-0.000000000000000000e+00
5.001560156015601422e+01	-0.000000000000000000e+00
5.001620162016201476e+01	-0.000000000000000000e+00
5.001680168016801531e+01	-0.000000000000000000e+00
5.001740174017401586e+01	-0.000000000000000000e+00
5.001800180018001640e+01	-0.000000000000000000e+00
5.001860186018601695e+01	-0.000000000000000000e+00
5.001920192019201750e+01	-0.000000000000000000e+00
5.001980198019801804e+01	-0.000000000000000000e+00
5.002040204020401859e+01	-0.000000000000000000e+00
5.002100210021001914e+01	-0.000000000000000000e+00
5.002160216021601968e+01	-0.000000000000000000e+00
5.002220222022202023e+01	-0.000000000000000000e+00
5.002280228022802078e+01	-0.000000000000000000e+00
5.002340234023402132e+01	-0.000000000000000000e+00
5.002400240024002187e+01	-0.000000000000000000e+00
5.002460246024602242e+01	-0.000000000000000000e+00
5.002520252025202296e+01	-0.000000000000000000e+00
5.002580258025802351e+01	-0.000000000000000000e+00
5.002640264026402406e+01	-0.000000000000000000e+00
5.002700270027002460e+01	-0.000000000000000000e+00
5.002760276027602515e+01	-0.000000000000000000e+00
5.002820282028202570e+01	-0.000000000000000000e+00
5.002880288028802624e+01	-0.000000000000000000e+00
5.002940294029402679e+01	-0.000000000000000000e+00
5.003000300030002734e+01	-0.000000000000000000e+00
5.003060306030602788e+01	-0.000000000000000000e+00
5.003120312031202843e+01	-0.000000000000000000e+00
5.003180318031802898e+01	-0.000000000000000000e+00
5.003240324032402953e+01	-0.000000000000000000e+00
5.003300330033003007e+01	-0.000000000000000000e+00
5.003360336033603062e+01	-0.000000000000000000e+00
5.003420342034203117e+01	-0.000000000000000000e+00
5.003480348034803171e+01	-0.000000000000000000e+00
5.003540354035403226e+01	-0.000000000000000000e+00
5.003600360036003281e+01	-0.000000000000000000e+00
5.003660366036604046e+01	-0.000000000000000000e+00
5.003720372037203390e+01	-0.000000000000000000e+00
5.003780378037804155e+01	-0.000000000000000000e+00
5.003840384038403499e+01	-0.000000000000000000e+00
5.003900390039004265e+01	-0.000000000000000000e+00
5.003960396039603609e+01	-0.000000000000000000e+00
5.004020402040204374e+01	-0.000000000000000000e+00
5.004080408040804429e+01	-0.000000000000000000e+00
5.004140414041404483e+01	-0.000000000000000000e+00
5.004200420042004538e+01	-0.000000000000000000e+00
5.004260426042604593e+01	-0.000000000000000000e+00
5.004320432043204647e+01	-0.000000000000000000e+00
5.004380438043804702e+01	-0.000000000000000000e+00
5.004440444044404757e+01	-0.000000000000000000e+00
5.004500450045004811e+01	-0.000000000000000000e+00
5.004560456045604866e+01	-0.000000000000000000e+00
5.004620462046204921e+01	-0.000000000000000000e+00
5.004680468046804975e+01	-0.000000000000000000e+00
5.004740474047405030e+01	-0.000000000000000000e+00
5.004800480048005085e+01	-0.000000000000000000e+00
5.004860486048605139e+01	-0.000000000000000000e+00
5.004920492049205194e+01	-0.000000000000000000e+00
5.004980498049805249e+01	-0.000000000000000000e+00
5.005040504050405303e+01	-0.000000000000000000e+00
5.005100510051005358e+01	-0.000000000000000000e+00
5.005160516051605413e+01	-0.000000000000000000e+00
5.005220522052205467e+01	-0.000000000000000000e+00
5.005280528052805522e+01	-0.000000000000000000e+00
5.005340534053405577e+01	-0.000000000000000000e+00
5.005400540054005631e+01	-0.000000000000000000e+00
5.005460546054605686e+01	-0.000000000000000000e+00
5.005520552055205741e+01	-0.000000000000000000e+00
5.005580558055805795e+01	-0.000000000000000000e+00
5.005640564056405850e+01	-0.000000000000000000e+00
5.005700570057005905e+01	-0.000000000000000000e+00
5.005760576057605959e+01	-0.000000000000000000e+00
5.005820582058206014e+01	-0.000000000000000000e+00
5.005880588058806069e+01	-0.000000000000000000e+00
5.005940594059406124e+01	-0.000000000000000000e+00
5.006000600060006178e+01	-0.000000000000000000e+00
5.006060606060606233e+01	-0.000000000000000000e+00
5.006120612061206288e+01	-0.000000000000000000e+00
5.006180618061806342e+01	-0.000000000000000000e+00
5.006240624062406397e+01	-0.000000000000000000e+00
5.006300630063006452e+01	-0.000000000000000000e+00
5.006360636063606506e+01	-0.000000000000000000e+00
5.006420642064206561e+01	-0.000000000000000000e+00
5.006480648064806616e+01	-0.000000000000000000e+00
5.006540654065406670e+01	-0.000000000000000000e+00
5.006600660066006725e+01	-0.000000000000000000e+00
5.006660666066606780e+01	-0.000000000000000000e+00
5.006720672067206834e+01	-0.000000000000000000e+00
5.006780678067806889e+01	-0.000000000000000000e+00
5.006840684068406944e+01	-0.000000000000000000e+00
5.006900690069006998e+01	-0.000000000000000000e+00
5.006960696069607053e+01	-0.000000000000000000e+00
5.007020702070207108e+01	-0.000000000000000000e+00
5.007080708070807162e+01	-0.000000000000000000e+00
5.007140714071407217e+01	-0.000000000000000000e+00
5.007200720072007272e+01	-0.000000000000000000e+00
5.007260726072607326e+01	-0.000000000000000000e+00
5.007320732073207381e+01	-0.000000000000000000e+00
5.007380738073807436e+01	-0.000000000000000000e+00
5.007440744074407490e+01	-0.000000000000000000e+00
5.007500750075007545e+01	-0.000000000000000000e+00
5.007560756075607600e+01	-0.000000000000000000e+00
5.007620762076207654e+01	-0.000000000000000000e+00
5.007680768076807709e+01	-0.000000000000000000e+00
5.007740774077407764e+01	-0.000000000000000000e+00
5.007800780078007818e+01	-0.000000000000000000e+00
5.007860786078607873e+01	-0.000000000000000000e+00
5.007920792079207928e+01	-0.000000000000000000e+00
5.007980798079807983e+01	-0.000000000000000000e+00
5.008040804080408037e+01	-0.000000000000000000e+00
5.008100810081008092e+01	-0.000000000000000000e+00
5.008160816081608147e+01	-0.000000000000000000e+00
5.008220822082208201e+01	-0.000000000000000000e+00
5.008280828082808256e+01	-0.000000000000000000e+00
5.008340834083408311e+01	-0.000000000000000000e+00
5.008400840084008365e+01	-0.000000000000000000e+00
5.008460846084608420e+01	-0.000000000000000000e+00
5.008520852085208475e+01	-0.000000000000000000e+00
5.008580858085808529e+01	-0.000000000000000000e+00
5.008640864086408584e+01	-0.000000000000000000e+00
5.008700870087008639e+01	-0.000000000000000000e+00
5.008760876087608693e+01	-0.000000000000000000e+00
5.008820882088208748e+01	-0.000000000000000000e+00
5.008880888088808803e+01	-0.000000000000000000e+00
5.008940894089408857e+01	-0.000000000000000000e+00
5.009000900090008912e+01	-0.000000000000000000e+00
5.009060906090608967e+01	-0.000000000000000000e+00
5.009120912091209021e+01	-0.000000000000000000e+00
5.009180918091809076e+01	-0.000000000000000000e+00
5.009240924092409131e+01	-0.000000000000000000e+00
5.009300930093009185e+01	-0.000000000000000000e+00
5.009360936093609240e+01	-0.000000000000000000e+00
5.009420942094209295e+01	-0.000000000000000000e+00
5.009480948094809349e+01	-0.000000000000000000e+00
5.009540954095409404e+01	-0.000000000000000000e+00
5.009600960096009459e+01	-0.000000000000000000e+00
5.009660966096609513e+01	-0.000000000000000000e+00
5.009720972097209568e+01	-0.000000000000000000e+00
5.009780978097809623e+01	-0.000000000000000000e+00
5.009840984098409677e+01	-0.000000000000000000e+00
5.009900990099009732e+01	-0.000000000000000000e+00
5.009960996099609787e+01	-0.000000000000000000e+00
5.010021002100209842e+01	-0.000000000000000000e+00
5.010081008100809896e+01	-0.000000000000000000e+00
5.010141014101409951e+01	-0.000000000000000000e+00
5.010201020102010006e+01	-0.000000000000000000e+00
5.010261026102610060e+01	-0.000000000000000000e+00
5.010321032103210115e+01	-0.000000000000000000e+00
5.010381038103810170e+01	-0.000000000000000000e+00
5.010441044104410224e+01	-0.000000000000000000e+00
5.010501050105010279e+01	-0.000000000000000000e+00
5.010561056105610334e+01	-0.000000000000000000e+00
5.010621062106210388e+01	-0.000000000000000000e+00
5.010681068106810443e+01	-0.000000000000000000e+00
5.010741074107410498e+01	-0.000000000000000000e+00
5.010801080108010552e+01	-0.000000000000000000e+00
5.010861086108610607e+01	-0.000000000000000000e+00
5.010921092109210662e+01	-0.000000000000000000e+00
5.010981098109810716e+01	-0.000000000000000000e+00
5.011041104110410771e+01	-0.000000000000000000e+00
5.011101110111010826e+01	-0.000000000000000000e+00
5.011161116111610880e+01	-0.000000000000000000e+00
5.011221122112210935e+01	-0.000000000000000000e+00
5.011281128112810990e+01	-0.000000000000000000e+00
5.011341134113411044e+01	-0.000000000000000000e+00
5.011401140114011099e+01	-0.000000000000000000e+00
5.011461146114611154e+01	-0.000000000000000000e+00
5.011521152115211208e+01	-0.000000000000000000e+00
5.011581158115811263e+01	-0.000000000000000000e+00
5.011641164116412028e+01	-0.000000000000000000e+00
5.011701170117011372e+01	-0.000000000000000000e+00
5.011761176117612138e+01	-0.000000000000000000e+00
5.011821182118211482e+01	-0.000000000000000000e+00
5.011881188118812247e+01	-0.000000000000000000e+00
5.011941194119411591e+01	-0.000000000000000000e+00
5.012001200120012356e+01	-0.000000000000000000e+00
5.012061206120611700e+01	-0.000000000000000000e+00
5.012121212121212466e+01	-0.000000000000000000e+00
5.012181218121812520e+01	-0.000000000000000000e+00
5.012241224122412575e+01	-0.000000000000000000e+00
5.012301230123012630e+01	-0.000000000000000000e+00
5.012361236123612684e+01	-0.000000000000000000e+00
5.012421242124212739e+01	-0.000000000000000000e+00
5.012481248124812794e+01	-0.000000000000000000e+00
5.012541254125412848e+01	-0.000000000000000000e+00
5.012601260126012903e+01	-0.000000000000000000e+00
5.012661266126612958e+01	-0.000000000000000000e+00
5.012721272127213012e+01	-0.000000000000000000e+00
5.012781278127813067e+01	-0.000000000000000000e+00
5.012841284128413122e+01	-0.000000000000000000e+00
5.012901290129013177e+01	-0.000000000000000000e+00
5.012961296129613231e+01	-0.000000000000000000e+00
5.013021302130213286e+01	-0.000000000000000000e+00
5.013081308130813341e+01	-0.000000000000000000e+00
5.013141314131413395e+01	-0.000000000000000000e+00
5.013201320132013450e+01	-0.000000000000000000e+00
5.013261326132613505e+01	-0.000000000000000000e+00
5.013321332133213559e+01	-0.000000000000000000e+00
5.013381338133813614e+01	-0.000000000000000000e+00
5.013441344134413669e+01	-0.000000000000000000e+00
5.013501350135013723e+01	-0.000000000000000000e+00
5.013561356135613778e+01	-0.000000000000000000e+00
5.013621362136213833e+01	-0.000000000000000000e+00
5.013681368136813887e+01	-0.000000000000000000e+00
5.013741374137413942e+01	-0.000000000000000000e+00
5.013801380138013997e+01	-0.000000000000000000e+00
5.013861386138614051e+01	-0.000000000000000000e+00
5.013921392139214106e+01	-0.000000000000000000e+00
5.013981398139814161e+01	-0.000000000000000000e+00
5.014041404140414215e+01	-0.000000000000000000e+00
5.014101410141014270e+01	-0.000000000000000000e+00
5.014161416141614325e+01	-0.000000000000000000e+00
5.014221422142214379e+01	-0.000000000000000000e+00
5.014281428142814434e+01	-0.000000000000000000e+00
5.014341434143414489e+01	-0.000000000000000000e+00
5.014401440144014543e+01	-0.000000000000000000e+00
5.014461446144614598e+01	-0.000000000000000000e+00
5.014521452145214653e+01	-0.000000000000000000e+00
5.014581458145814707e+01	-0.000000000000000000e+00
5.014641464146414762e+01	-0.000000000000000000e+00
5.014701470147014817e+01	-0.000000000000000000e+00
5.014761476147614871e+01	-0.000000000000000000e+00
5.014821482148214926e+01	-0.000000000000000000e+00
5.014881488148814981e+01	-0.000000000000000000e+00
5.014941494149415036e+01	-0.000000000000000000e+00
5.015001500150015090e+01	-0.000000000000000000e+00
5.015061506150615145e+01	-0.000000000000000000e+00
5.015121512151215200e+01	-0.000000000000000000e+00
5.015181518151815254e+01	-0.000000000000000000e+00
5.015241524152415309e+01	-0.000000000000000000e+00
5.015301530153015364e+01	-0.000000000000000000e+00
5.015361536153615418e+01	-0.000000000000000000e+00
5.015421542154215473e+01	-0.000000000000000000e+00
5.015481548154815528e+01	-0.000000000000000000e+00
5.015541554155415582e+01	-0.000000000000000000e+00
5.015601560156015637e+01	-0.000000000000000000e+00
5.015661566156615692e+01	-0.000000000000000000e+00
5.015721572157215746e+01	-0.000000000000000000e+00
5.015781578157815801e+01	-0.000000000000000000e+00
5.015841584158415856e+01	-0.000000000000000000e+00
5.015901590159015910e+01	-0.000000000000000000e+00
5.015961596159615965e+01	-0.000000000000000000e+00
5.016021602160216020e+01	-0.000000000000000000e+00
5.016081608160816074e+01	-0.000000000000000000e+00
5.016141614161416129e+01	-0.000000000000000000e+00
5.016201620162016184e+01	-0.000000000000000000e+00
5.016261626162616238e+01	-0.000000000000000000e+00
5.016321632163216293e+01	-0.000000000000000000e+00
5.016381638163816348e+01	-0.000000000000000000e+00
5.016441644164416402e+01	-0.000000000000000000e+00
5.016501650165016457e+01	-0.000000000000000000e+00
5.016561656165616512e+01	-0.000000000000000000e+00
5.016621662166216566e+01	-0.000000000000000000e+00
5.016681668166816621e+01	-0.000000000000000000e+00
5.016741674167416676e+01	-0.000000000000000000e+00
5.016801680168016730e+01	-0.000000000000000000e+00
5.016861686168616785e+01	-0.000000000000000000e+00
5.016921692169216840e+01	-0.000000000000000000e+00
5.016981698169816895e+01	-0.000000000000000000e+00
5.017041704170416949e+01	-0.000000000000000000e+00
5.017101710171017004e+01	-0.000000000000000000e+00
5.017161716171617059e+01	-0.000000000000000000e+00
5.017221722172217113e+01	-0.000000000000000000e+00
5.017281728172817168e+01	-0.000000000000000000e+00
5.017341734173417223e+01	-0.000000000000000000e+00
5.017401740174017277e+01	-0.000000000000000000e+00
5.017461746174617332e+01	-0.000000000000000000e+00
5.017521752175217387e+01	-0.000000000000000000e+00
5.017581758175817441e+01	-0.000000000000000000e+00
5.017641764176417496e+01	-0.000000000000000000e+00
5.017701770177017551e+01	-0.000000000000000000e+00
5.017761776177617605e+01	-0.000000000000000000e+00
5.017821782178217660e+01	-0.000000000000000000e+00
5.017881788178817715e+01	-0.000000000000000000e+00
5.017941794179417769e+01	-0.000000000000000000e+00
5.018001800180017824e+01	-0.000000000000000000e+00
5.018061806180617879e+01	-0.000000000000000000e+00
5.018121812181217933e+01	-0.000000000000000000e+00
5.018181818181817988e+01	-0.000000000000000000e+00
5.018241824182418043e+01	-0.000000000000000000e+00
5.018301830183018097e+01	-0.000000000000000000e+00
5.018361836183618152e+01	-0.000000000000000000e+00
5.018421842184218207e+01	-0.000000000000000000e+00
5.018481848184818261e+01	-0.000000000000000000e+00
5.018541854185418316e+01	-0.000000000000000000e+00
5.018601860186018371e+01	-0.000000000000000000e+00
5.018661866186618425e+01	-0.000000000000000000e+00
5.018721872187218480e+01	-0.000000000000000000e+00
5.018781878187818535e+01	-0.000000000000000000e+00
5.018841884188418589e+01	-0.000000000000000000e+00
5.018901890189018644e+01	-0.000000000000000000e+00
5.018961896189618699e+01	-0.000000000000000000e+00
5.019021902190218754e+01	-0.000000000000000000e+00
5.019081908190818808e+01	-0.000000000000000000e+00
5.019141914191418863e+01	-0.000000000000000000e+00
5.019201920192018918e+01	-0.000000000000000000e+00
5.019261926192618972e+01	-0.000000000000000000e+00
5.019321932193219027e+01	-0.000000000000000000e+00
5.019381938193819082e+01	-0.000000000000000000e+00
5.019441944194419136e+01	-0.000000000000000000e+00
5.019501950195019191e+01	-0.000000000000000000e+00
5.019561956195619246e+01	-0.000000000000000000e+00
5.019621962196220011e+01	-0.000000000000000000e+00
5.019681968196819355e+01	-0.000000000000000000e+00
5.019741974197420120e+01	-0.000000000000000000e+00
5.019801980198019464e+01	-0.000000000000000000e+00
5.019861986198620230e+01	-0.000000000000000000e+00
5.019921992199219574e+01	-0.000000000000000000e+00
5.019981998199820339e+01	-0.000000000000000000e+00
5.020042004200419683e+01	-0.000000000000000000e+00
5.020102010201020448e+01	-0.000000000000000000e+00
5.020162016201620503e+01	-0.000000000000000000e+00
5.020222022202220558e+01	-0.000000000000000000e+00
5.020282028202820612e+01	-0.000000000000000000e+00
5.020342034203420667e+01	-0.000000000000000000e+00
5.020402040204020722e+01	-0.000000000000000000e+00
5.020462046204620776e+01	-0.000000000000000000e+00
5.020522052205220831e+01	-0.000000000000000000e+00
5.020582058205820886e+01	-0.000000000000000000e+00
5.020642064206420940e+01	-0.000000000000000000e+00
5.020702070207020995e+01	-0.000000000000000000e+00
5.020762076207621050e+01	-0.000000000000000000e+00
5.020822082208221104e+01	-0.000000000000000000e+00
5.020882088208821159e+01	-0.000000000000000000e+00
5.020942094209421214e+01	-0.000000000000000000e+00
5.021002100210021268e+01	-0.000000000000000000e+00
5.021062106210621323e+01	-0.000000000000000000e+00
5.021122112211221378e+01	-0.000000000000000000e+00
5.021182118211821432e+01	-0.000000000000000000e+00
5.021242124212421487e+01	-0.000000000000000000e+00
5.021302130213021542e+01	-0.000000000000000000e+00
5.021362136213621596e+01	-0.000000000000000000e+00
5.021422142214221651e+01	-0.000000000000000000e+00
5.021482148214821706e+01	-0.000000000000000000e+00
5.021542154215421760e+01	-0.000000000000000000e+00
5.021602160216021815e+01	-0.000000000000000000e+00
5.021662166216621870e+01	-0.000000000000000000e+00
5.021722172217221924e+01	-0.000000000000000000e+00
5.021782178217821979e+01	-0.000000000000000000e+00
5.021842184218422034e+01	-0.000000000000000000e+00
5.021902190219022089e+01	-0.000000000000000000e+00
5.021962196219622143e+01	-0.000000000000000000e+00
5.022022202220222198e+01	-0.000000000000000000e+00
5.022082208220822253e+01	-0.000000000000000000e+00
5.022142214221422307e+01	-0.000000000000000000e+00
5.022202220222022362e+01	-0.000000000000000000e+00
5.022262226222622417e+01	-0.000000000000000000e+00
5.022322232223222471e+01	-0.000000000000000000e+00
5.022382238223822526e+01	-0.000000000000000000e+00
5.022442244224422581e+01	-0.000000000000000000e+00
5.022502250225022635e+01	-0.000000000000000000e+00
5.022562256225622690e+01	-0.000000000000000000e+00
5.022622262226222745e+01	-0.000000000000000000e+00
5.022682268226822799e+01	-0.000000000000000000e+00
5.022742274227422854e+01	-0.000000000000000000e+00
5.022802280228022909e+01	-0.000000000000000000e+00
5.022862286228622963e+01	-0.000000000000000000e+00
5.022922292229223018e+01	-0.000000000000000000e+00
5.022982298229823073e+01	-0.000000000000000000e+00
5.023042304230423127e+01	-0.000000000000000000e+00
5.023102310231023182e+01	-0.000000000000000000e+00
5.023162316231623237e+01	-0.000000000000000000e+00
5.023222322232223291e+01	-0.000000000000000000e+00
5.023282328232823346e+01	-0.000000000000000000e+00
5.023342334233423401e+01	-0.000000000000000000e+00
5.023402340234023455e+01	-0.000000000000000000e+00
5.023462346234623510e+01	-0.000000000000000000e+00
5.023522352235223565e+01	-0.000000000000000000e+00
5.023582358235823619e+01	-0.000000000000000000e+00
5.023642364236423674e+01	-0.000000000000000000e+00
5.023702370237023729e+01	-0.000000000000000000e+00
5.023762376237623783e+01	-0.000000000000000000e+00
5.023822382238223838e+01	-0.000000000000000000e+00
5.023882388238823893e+01	-0.000000000000000000e+00
5.023942394239423948e+01	-0.000000000000000000e+00
5.024002400240024002e+01	-0.000000000000000000e+00
5.024062406240624057e+01	-0.000000000000000000e+00
5.024122412241224112e+01	-0.000000000000000000e+00
5.024182418241824166e+01	-0.000000000000000000e+00
5.024242424242424221e+01	-0.000000000000000000e+00
5.024302430243024276e+01	-0.000000000000000000e+00
5.024362436243624330e+01	-0.000000000000000000e+00
5.024422442244224385e+01	-0.000000000000000000e+00
5.024482448244824440e+01	-0.000000000000000000e+00
5.024542454245424494e+01	-0.000000000000000000e+00
5.024602460246024549e+01	-0.000000000000000000e+00
5.024662466246624604e+01	-0.000000000000000000e+00
5.024722472247224658e+01	-0.000000000000000000e+00
5.024782478247824713e+01	-0.000000000000000000e+00
5.024842484248424768e+01	-0.000000000000000000e+00
5.024902490249024822e+01	-0.000000000000000000e+00
5.024962496249624877e+01	-0.000000000000000000e+00
5.025022502250224932e+01	-0.000000000000000000e+00
5.025082508250824986e+01	-0.000000000000000000e+00
5.025142514251425041e+01	-0.000000000000000000e+00
5.025202520252025096e+01	-0.000000000000000000e+00
5.025262526252625150e+01	-0.000000000000000000e+00
5.025322532253225205e+01	-0.000000000000000000e+00
5.025382538253825260e+01	-0.000000000000000000e+00
5.025442544254425314e+01	-0.000000000000000000e+00
5.025502550255025369e+01	-0.000000000000000000e+00
5.025562556255625424e+01	-0.000000000000000000e+00
5.025622562256225478e+01	-0.000000000000000000e+00
5.025682568256825533e+01	-0.000000000000000000e+00
5.025742574257425588e+01	-0.000000000000000000e+00
5.025802580258025642e+01	-0.000000000000000000e+00
5.025862586258625697e+01	-0.000000000000000000e+00
5.025922592259225752e+01	-0.000000000000000000e+00
5.025982598259825807e+01	-0.000000000000000000e+00
5.026042604260425861e+01	-0.000000000000000000e+00
5.026102610261025916e+01	-0.000000000000000000e+00
5.026162616261625971e+01	-0.000000000000000000e+00
5.026222622262226025e+01	-0.000000000000000000e+00
5.026282628262826080e+01	-0.000000000000000000e+00
5.026342634263426135e+01	-0.000000000000000000e+00
5.026402640264026189e+01	-0.000000000000000000e+00
5.026462646264626244e+01	-0.000000000000000000e+00
5.026522652265226299e+01	-0.000000000000000000e+00
5.026582658265826353e+01	-0.000000000000000000e+00
5.026642664266426408e+01	-0.000000000000000000e+00
5.026702670267026463e+01	-0.000000000000000000e+00
5.026762676267626517e+01	-0.000000000000000000e+00
5.026822682268226572e+01	-0.000000000000000000e+00
5.026882688268826627e+01	-0.000000000000000000e+00
5.026942694269426681e+01	-0.000000000000000000e+00
5.027002700270026736e+01	-0.000000000000000000e+00
5.027062706270626791e+01	-0.000000000000000000e+00
5.027122712271226845e+01	-0.000000000000000000e+00
5.027182718271826900e+01	-0.000000000000000000e+00
5.027242724272426955e+01	-0.000000000000000000e+00
5.027302730273027009e+01	-0.000000000000000000e+00
5.027362736273627064e+01	-0.000000000000000000e+00
5.027422742274227119e+01	-0.000000000000000000e+00
5.027482748274827173e+01	-0.000000000000000000e+00
5.027542754275427228e+01	-0.000000000000000000e+00
5.027602760276027993e+01	-0.000000000000000000e+00
5.027662766276627337e+01	-0.000000000000000000e+00
5.027722772277228103e+01	-0.000000000000000000e+00
5.027782778277827447e+01	-0.000000000000000000e+00
5.027842784278428212e+01	-0.000000000000000000e+00
5.027902790279027556e+01	-0.000000000000000000e+00
5.027962796279628321e+01	-0.000000000000000000e+00
5.028022802280227666e+01	-0.000000000000000000e+00
5.028082808280828431e+01	-0.000000000000000000e+00
5.028142814281428485e+01	-0.000000000000000000e+00
5.028202820282028540e+01	-0.000000000000000000e+00
5.028262826282628595e+01	-0.000000000000000000e+00
5.028322832283228649e+01	-0.000000000000000000e+00
5.028382838283828704e+01	-0.000000000000000000e+00
5.028442844284428759e+01	-0.000000000000000000e+00
5.028502850285028813e+01	-0.000000000000000000e+00
5.028562856285628868e+01	-0.000000000000000000e+00
5.028622862286228923e+01	-0.000000000000000000e+00
5.028682868286828977e+01	-0.000000000000000000e+00
5.028742874287429032e+01	-0.000000000000000000e+00
5.028802880288029087e+01	-0.000000000000000000e+00
5.028862886288629142e+01	-0.000000000000000000e+00
5.028922892289229196e+01	-0.000000000000000000e+00
5.028982898289829251e+01	-0.000000000000000000e+00
5.029042904290429306e+01	-0.000000000000000000e+00
5.029102910291029360e+01	-0.000000000000000000e+00
5.029162916291629415e+01	-0.000000000000000000e+00
5.029222922292229470e+01	-0.000000000000000000e+00
5.029282928292829524e+01	-0.000000000000000000e+00
5.029342934293429579e+01	-0.000000000000000000e+00
5.029402940294029634e+01	-0.000000000000000000e+00
5.029462946294629688e+01	-0.000000000000000000e+00
5.029522952295229743e+01	-0.000000000000000000e+00
5.029582958295829798e+01	-0.000000000000000000e+00
5.029642964296429852e+01	-0.000000000000000000e+00
5.029702970297029907e+01	-0.000000000000000000e+00
5.029762976297629962e+01	-0.000000000000000000e+00
5.029822982298230016e+01	-0.000000000000000000e+00
5.029882988298830071e+01	-0.000000000000000000e+00
5.029942994299430126e+01	-0.000000000000000000e+00
5.030003000300030180e+01	-0.000000000000000000e+00
5.030063006300630235e+01	-0.000000000000000000e+00
5.030123012301230290e+01	-0.000000000000000000e+00
5.030183018301830344e+01	-0.000000000000000000e+00
5.030243024302430399e+01	-0.000000000000000000e+00
5.030303030303030454e+01	-0.000000000000000000e+00
5.030363036303630508e+01	-0.000000000000000000e+00
5.030423042304230563e+01	-0.000000000000000000e+00
5.030483048304830618e+01	-0.000000000000000000e+00
5.030543054305430672e+01	-0.000000000000000000e+00
5.030603060306030727e+01	-0.000000000000000000e+00
5.030663066306630782e+01	-0.000000000000000000e+00
5.030723072307230836e+01	-0.000000000000000000e+00
5.030783078307830891e+01	-0.000000000000000000e+00
5.030843084308430946e+01	-0.000000000000000000e+00
5.030903090309031001e+01	-0.000000000000000000e+00
5.030963096309631055e+01	-0.000000000000000000e+00
5.031023102310231110e+01	-0.000000000000000000e+00
5.031083108310831165e+01	-0.000000000000000000e+00
5.031143114311431219e+01	-0.000000000000000000e+00
5.031203120312031274e+01	-0.000000000000000000e+00
5.031263126312631329e+01	-0.000000000000000000e+00
5.031323132313231383e+01	-0.000000000000000000e+00
5.031383138313831438e+01	-0.000000000000000000e+00
5.031443144314431493e+01	-0.000000000000000000e+00
5.031503150315031547e+01	-0.000000000000000000e+00
5.031563156315631602e+01	-0.000000000000000000e+00
5.031623162316231657e+01	-0.000000000000000000e+00
5.031683168316831711e+01	-0.000000000000000000e+00
5.031743174317431766e+01	-0.000000000000000000e+00
5.031803180318031821e+01	-0.000000000000000000e+00
5.031863186318631875e+01	-0.000000000000000000e+00
5.031923192319231930e+01	-0.000000000000000000e+00
5.031983198319831985e+01	-0.000000000000000000e+00
5.032043204320432039e+01	-0.000000000000000000e+00
5.032103210321032094e+01	-0.000000000000000000e+00
5.032163216321632149e+01	-0.000000000000000000e+00
5.032223222322232203e+01	-0.000000000000000000e+00
5.032283228322832258e+01	-0.000000000000000000e+00
5.032343234323432313e+01	-0.000000000000000000e+00
5.032403240324032367e+01	-0.000000000000000000e+00
5.032463246324632422e+01	-0.000000000000000000e+00
5.032523252325232477e+01	-0.000000000000000000e+00
5.032583258325832531e+01	-0.000000000000000000e+00
5.032643264326432586e+01	-0.000000000000000000e+00
5.032703270327032641e+01	-0.000000000000000000e+00
5.032763276327632695e+01	-0.000000000000000000e+00
5.032823282328232750e+01	-0.000000000000000000e+00
5.032883288328832805e+01	-0.000000000000000000e+00
5.032943294329432860e+01	-0.000000000000000000e+00
5.033003300330032914e+01	-0.000000000000000000e+00
5.033063306330632969e+01	-0.000000000000000000e+00
5.033123312331233024e+01	-0.000000000000000000e+00
5.033183318331833078e+01	-0.000000000000000000e+00
5.033243324332433133e+01	-0.000000000000000000e+00
5.033303330333033188e+01	-0.000000000000000000e+00
5.033363336333633242e+01	-0.000000000000000000e+00
5.033423342334233297e+01	-0.000000000000000000e+00
5.033483348334833352e+01	-0.000000000000000000e+00
5.033543354335433406e+01	-0.000000000000000000e+00
5.033603360336033461e+01	-0.000000000000000000e+00
5.033663366336633516e+01	-0.000000000000000000e+00
5.033723372337233570e+01	-0.000000000000000000e+00
5.033783378337833625e+01	-0.000000000000000000e+00
5.033843384338433680e+01	-0.000000000000000000e+00
5.033903390339033734e+01	-0.000000000000000000e+00
5.033963396339633789e+01	-0.000000000000000000e+00
5.034023402340233844e+01	-0.000000000000000000e+00
5.034083408340833898e+01	-0.000000000000000000e+00
5.034143414341433953e+01	-0.000000000000000000e+00
5.034203420342034008e+01	-0.000000000000000000e+00
5.034263426342634062e+01	-0.000000000000000000e+00
5.034323432343234117e+01	-0.000000000000000000e+00
5.034383438343834172e+01	-0.000000000000000000e+00
5.034443444344434226e+01	-0.000000000000000000e+00
5.034503450345034281e+01	-0.000000000000000000e+00
5.034563456345634336e+01	-0.000000000000000000e+00
5.034623462346234390e+01	-0.000000000000000000e+00
5.034683468346834445e+01	-0.000000000000000000e+00
5.034743474347434500e+01	-0.000000000000000000e+00
5.034803480348034554e+01	-0.000000000000000000e+00
5.034863486348634609e+01	-0.000000000000000000e+00
5.034923492349234664e+01	-0.000000000000000000e+00
5.034983498349834719e+01	-0.000000000000000000e+00
5.035043504350434773e+01	-0.000000000000000000e+00
5.035103510351034828e+01	-0.000000000000000000e+00
5.035163516351634883e+01	-0.000000000000000000e+00
5.035223522352234937e+01	-0.000000000000000000e+00
5.035283528352834992e+01	-0.000000000000000000e+00
5.035343534353435047e+01	-0.000000000000000000e+00
5.035403540354035101e+01	-0.000000000000000000e+00
5.035463546354635156e+01	-0.000000000000000000e+00
5.035523552355235211e+01	-0.000000000000000000e+00
5.035583558355835976e+01	-0.000000000000000000e+00
5.035643564356435320e+01	-0.000000000000000000e+00
5.035703570357036085e+01	-0.000000000000000000e+00
5.035763576357635429e+01	-0.000000000000000000e+00
5.035823582358236195e+01	-0.000000000000000000e+00
5.035883588358835539e+01	-0.000000000000000000e+00
5.035943594359436304e+01	-0.000000000000000000e+00
5.036003600360035648e+01	-0.000000000000000000e+00
5.036063606360636413e+01	-0.000000000000000000e+00
5.036123612361236468e+01	-0.000000000000000000e+00
5.036183618361836523e+01	-0.000000000000000000e+00
5.036243624362436577e+01	-0.000000000000000000e+00
5.036303630363036632e+01	-0.000000000000000000e+00
5.036363636363636687e+01	-0.000000000000000000e+00
5.036423642364236741e+01	-0.000000000000000000e+00
5.036483648364836796e+01	-0.000000000000000000e+00
5.036543654365436851e+01	-0.000000000000000000e+00
5.036603660366036905e+01	-0.000000000000000000e+00
5.036663666366636960e+01	-0.000000000000000000e+00
5.036723672367237015e+01	-0.000000000000000000e+00
5.036783678367837069e+01	-0.000000000000000000e+00
5.036843684368437124e+01	-0.000000000000000000e+00
5.036903690369037179e+01	-0.000000000000000000e+00
5.036963696369637233e+01	-0.000000000000000000e+00
5.037023702370237288e+01	-0.000000000000000000e+00
5.037083708370837343e+01	-0.000000000000000000e+00
5.037143714371437397e+01	-0.000000000000000000e+00
5.037203720372037452e+01	-0.000000000000000000e+00
5.037263726372637507e+01	-0.000000000000000000e+00
5.037323732373237561e+01	-0.000000000000000000e+00
5.037383738373837616e+01	-0.000000000000000000e+00
5.037443744374437671e+01	-0.000000000000000000e+00
5.037503750375037725e+01	-0.000000000000000000e+00
5.037563756375637780e+01	-0.000000000000000000e+00
5.037623762376237835e+01	-0.000000000000000000e+00
5.037683768376837889e+01	-0.000000000000000000e+00
5.037743774377437944e+01	-0.000000000000000000e+00
5.037803780378037999e+01	-0.000000000000000000e+00
5.037863786378638054e+01	-0.000000000000000000e+00
5.037923792379238108e+01	-0.000000000000000000e+00
5.037983798379838163e+01	-0.000000000000000000e+00
5.038043804380438218e+01	-0.000000000000000000e+00
5.038103810381038272e+01	-0.000000000000000000e+00
5.038163816381638327e+01	-0.000000000000000000e+00
5.038223822382238382e+01	-0.000000000000000000e+00
5.038283828382838436e+01	-0.000000000000000000e+00
5.038343834383438491e+01	-0.000000000000000000e+00
5.038403840384038546e+01	-0.000000000000000000e+00
5.038463846384638600e+01	-0.000000000000000000e+00
5.038523852385238655e+01	-0.000000000000000000e+00
5.038583858385838710e+01	-0.000000000000000000e+00
5.038643864386438764e+01	-0.000000000000000000e+00
5.038703870387038819e+01	-0.000000000000000000e+00
5.038763876387638874e+01	-0.000000000000000000e+00
5.038823882388238928e+01	-0.000000000000000000e+00
5.038883888388838983e+01	-0.000000000000000000e+00
5.038943894389439038e+01	-0.000000000000000000e+00
5.039003900390039092e+01	-0.000000000000000000e+00
5.039063906390639147e+01	-0.000000000000000000e+00
5.039123912391239202e+01	-0.000000000000000000e+00
5.039183918391839256e+01	-0.000000000000000000e+00
5.039243924392439311e+01	-0.000000000000000000e+00
5.039303930393039366e+01	-0.000000000000000000e+00
5.039363936393639420e+01	-0.000000000000000000e+00
5.039423942394239475e+01	-0.000000000000000000e+00
5.039483948394839530e+01	-0.000000000000000000e+00
5.039543954395439584e+01	-0.000000000000000000e+00
5.039603960396039639e+01	-0.000000000000000000e+00
5.039663966396639694e+01	-0.000000000000000000e+00
5.039723972397239748e+01	-0.000000000000000000e+00
5.039783978397839803e+01	-0.000000000000000000e+00
5.039843984398439858e+01	-0.000000000000000000e+00
5.039903990399039913e+01	-0.000000000000000000e+00
5.039963996399639967e+01	-0.000000000000000000e+00
5.040024002400240022e+01	-0.000000000000000000e+00
5.040084008400840077e+01	-0.000000000000000000e+00
5.040144014401440131e+01	-0.000000000000000000e+00
5.040204020402040186e+01	-0.000000000000000000e+00
5.040264026402640241e+01	-0.000000000000000000e+00
5.040324032403240295e+01	-0.000000000000000000e+00
5.040384038403840350e+01	-0.000000000000000000e+00
5.040444044404440405e+01	-0.000000000000000000e+00
5.040504050405040459e+01	-0.000000000000000000e+00
5.040564056405640514e+01	-0.000000000000000000e+00
5.040624062406240569e+01	-0.000000000000000000e+00
5.040684068406840623e+01	-0.000000000000000000e+00
5.040744074407440678e+01	-0.000000000000000000e+00
5.040804080408040733e+01	-0.000000000000000000e+00
5.040864086408640787e+01	-0.000000000000000000e+00
5.040924092409240842e+01	-0.000000000000000000e+00
5.040984098409840897e+01	-0.000000000000000000e+00
5.041044104410440951e+01	-0.000000000000000000e+00
5.041104110411041006e+01	-0.000000000000000000e+00
5.041164116411641061e+01	-0.000000000000000000e+00
5.041224122412241115e+01	-0.000000000000000000e+00
5.041284128412841170e+01	-0.000000000000000000e+00
5.041344134413441225e+01	-0.000000000000000000e+00
5.041404140414041279e+01	-0.000000000000000000e+00
5.041464146414641334e+01	-0.000000000000000000e+00
5.041524152415241389e+01	-0.000000000000000000e+00
5.041584158415841443e+01	-0.000000000000000000e+00
5.041644164416441498e+01	-0.000000000000000000e+00
5.041704170417041553e+01	-0.000000000000000000e+00
5.041764176417641607e+01	-0.000000000000000000e+00
5.041824182418241662e+01	-0.000000000000000000e+00
5.041884188418841717e+01	-0.000000000000000000e+00
5.041944194419441772e+01	-0.000000000000000000e+00
5.042004200420041826e+01	-0.000000000000000000e+00
5.042064206420641881e+01	-0.000000000000000000e+00
5.042124212421241936e+01	-0.000000000000000000e+00
5.042184218421841990e+01	-0.000000000000000000e+00
5.042244224422442045e+01	-0.000000000000000000e+00
5.042304230423042100e+01	-0.000000000000000000e+00
5.042364236423642154e+01	-0.000000000000000000e+00
5.042424242424242209e+01	-0.000000000000000000e+00
5.042484248424842264e+01	-0.000000000000000000e+00
5.042544254425442318e+01	-0.000000000000000000e+00
5.042604260426042373e+01	-0.000000000000000000e+00
5.042664266426642428e+01	-0.000000000000000000e+00
5.042724272427242482e+01	-0.000000000000000000e+00
5.042784278427842537e+01	-0.000000000000000000e+00
5.042844284428442592e+01	-0.000000000000000000e+00
5.042904290429042646e+01	-0.000000000000000000e+00
5.042964296429642701e+01	-0.000000000000000000e+00
5.043024302430242756e+01	-0.000000000000000000e+00
5.043084308430842810e+01	-0.000000000000000000e+00
5.043144314431442865e+01	-0.000000000000000000e+00
5.043204320432042920e+01	-0.000000000000000000e+00
5.043264326432642974e+01	-0.000000000000000000e+00
5.043324332433243029e+01	-0.000000000000000000e+00
5.043384338433843084e+01	-0.000000000000000000e+00
5.043444344434443138e+01	-0.000000000000000000e+00
5.043504350435043193e+01	-0.000000000000000000e+00
5.043564356435643958e+01	-0.000000000000000000e+00
5.043624362436243302e+01	-0.000000000000000000e+00
5.043684368436844068e+01	-0.000000000000000000e+00
5.043744374437443412e+01	-0.000000000000000000e+00
5.043804380438044177e+01	-0.000000000000000000e+00
5.043864386438643521e+01	-0.000000000000000000e+00
5.043924392439244286e+01	-0.000000000000000000e+00
5.043984398439843631e+01	-0.000000000000000000e+00
5.044044404440444396e+01	-0.000000000000000000e+00
5.044104410441044450e+01	-0.000000000000000000e+00
5.044164416441644505e+01	-0.000000000000000000e+00
5.044224422442244560e+01	-0.000000000000000000e+00
5.044284428442844614e+01	-0.000000000000000000e+00
5.044344434443444669e+01	-0.000000000000000000e+00
5.044404440444044724e+01	-0.000000000000000000e+00
5.044464446444644778e+01	-0.000000000000000000e+00
5.044524452445244833e+01	-0.000000000000000000e+00
5.044584458445844888e+01	-0.000000000000000000e+00
5.044644464446444942e+01	-0.000000000000000000e+00
5.044704470447044997e+01	-0.000000000000000000e+00
5.044764476447645052e+01	-0.000000000000000000e+00
5.044824482448245107e+01	-0.000000000000000000e+00
5.044884488448845161e+01	-0.000000000000000000e+00
5.044944494449445216e+01	-0.000000000000000000e+00
5.045004500450045271e+01	-0.000000000000000000e+00
5.045064506450645325e+01	-0.000000000000000000e+00
5.045124512451245380e+01	-0.000000000000000000e+00
5.045184518451845435e+01	-0.000000000000000000e+00
5.045244524452445489e+01	-0.000000000000000000e+00
5.045304530453045544e+01	-0.000000000000000000e+00
5.045364536453645599e+01	-0.000000000000000000e+00
5.045424542454245653e+01	-0.000000000000000000e+00
5.045484548454845708e+01	-0.000000000000000000e+00
5.045544554455445763e+01	-0.000000000000000000e+00
5.045604560456045817e+01	-0.000000000000000000e+00
5.045664566456645872e+01	-0.000000000000000000e+00
5.045724572457245927e+01	-0.000000000000000000e+00
5.045784578457845981e+01	-0.000000000000000000e+00
5.045844584458446036e+01	-0.000000000000000000e+00
5.045904590459046091e+01	-0.000000000000000000e+00
5.045964596459646145e+01	-0.000000000000000000e+00
5.046024602460246200e+01	-0.000000000000000000e+00
5.046084608460846255e+01	-0.000000000000000000e+00
5.046144614461446309e+01	-0.000000000000000000e+00
5.046204620462046364e+01	-0.000000000000000000e+00
5.046264626462646419e+01	-0.000000000000000000e+00
5.046324632463246473e+01	-0.000000000000000000e+00
5.046384638463846528e+01	-0.000000000000000000e+00
5.046444644464446583e+01	-0.000000000000000000e+00
5.046504650465046637e+01	-0.000000000000000000e+00
5.046564656465646692e+01	-0.000000000000000000e+00
5.046624662466246747e+01	-0.000000000000000000e+00
5.046684668466846801e+01	-0.000000000000000000e+00
5.046744674467446856e+01	-0.000000000000000000e+00
5.046804680468046911e+01	-0.000000000000000000e+00
5.046864686468646966e+01	-0.000000000000000000e+00
5.046924692469247020e+01	-0.000000000000000000e+00
5.046984698469847075e+01	-0.000000000000000000e+00
5.047044704470447130e+01	-0.000000000000000000e+00
5.047104710471047184e+01	-0.000000000000000000e+00
5.047164716471647239e+01	-0.000000000000000000e+00
5.047224722472247294e+01	-0.000000000000000000e+00
5.047284728472847348e+01	-0.000000000000000000e+00
5.047344734473447403e+01	-0.000000000000000000e+00
5.047404740474047458e+01	-0.000000000000000000e+00
5.047464746474647512e+01	-0.000000000000000000e+00
5.047524752475247567e+01	-0.000000000000000000e+00
5.047584758475847622e+01	-0.000000000000000000e+00
5.047644764476447676e+01	-0.000000000000000000e+00
5.047704770477047731e+01	-0.000000000000000000e+00
5.047764776477647786e+01	-0.000000000000000000e+00
5.047824782478247840e+01	-0.000000000000000000e+00
5.047884788478847895e+01	-0.000000000000000000e+00
5.047944794479447950e+01	-0.000000000000000000e+00
5.048004800480048004e+01	-0.000000000000000000e+00
5.048064806480648059e+01	-0.000000000000000000e+00
5.048124812481248114e+01	-0.000000000000000000e+00
5.048184818481848168e+01	-0.000000000000000000e+00
5.048244824482448223e+01	-0.000000000000000000e+00
5.048304830483048278e+01	-0.000000000000000000e+00
5.048364836483648332e+01	-0.000000000000000000e+00
5.048424842484248387e+01	-0.000000000000000000e+00
5.048484848484848442e+01	-0.000000000000000000e+00
5.048544854485448496e+01	-0.000000000000000000e+00
5.048604860486048551e+01	-0.000000000000000000e+00
5.048664866486648606e+01	-0.000000000000000000e+00
5.048724872487248660e+01	-0.000000000000000000e+00
5.048784878487848715e+01	-0.000000000000000000e+00
5.048844884488448770e+01	-0.000000000000000000e+00
5.048904890489048825e+01	-0.000000000000000000e+00
5.048964896489648879e+01	-0.000000000000000000e+00
5.049024902490248934e+01	-0.000000000000000000e+00
5.049084908490848989e+01	-0.000000000000000000e+00
5.049144914491449043e+01	-0.000000000000000000e+00
5.049204920492049098e+01	-0.000000000000000000e+00
5.049264926492649153e+01	-0.000000000000000000e+00
5.049324932493249207e+01	-0.000000000000000000e+00
5.049384938493849262e+01	-0.000000000000000000e+00
5.049444944494449317e+01	-0.000000000000000000e+00
5.049504950495049371e+01	-0.000000000000000000e+00
5.049564956495649426e+01	-0.000000000000000000e+00
5.049624962496249481e+01	-0.000000000000000000e+00
5.049684968496849535e+01	-0.000000000000000000e+00
5.049744974497449590e+01	-0.000000000000000000e+00
5.049804980498049645e+01	-0.000000000000000000e+00
5.049864986498649699e+01	-0.000000000000000000e+00
5.049924992499249754e+01	-0.000000000000000000e+00
5.049984998499849809e+01	-0.000000000000000000e+00
5.050045004500449863e+01	-0.000000000000000000e+00
5.050105010501049918e+01	-0.000000000000000000e+00
5.050165016501649973e+01	-0.000000000000000000e+00
5.050225022502250027e+01	-0.000000000000000000e+00
5.050285028502850082e+01	-0.000000000000000000e+00
5.050345034503450137e+01	-0.000000000000000000e+00
5.050405040504050191e+01	-0.000000000000000000e+00
5.050465046504650246e+01	-0.000000000000000000e+00
5.050525052505250301e+01	-0.000000000000000000e+00
5.050585058505850355e+01	-0.000000000000000000e+00
5.050645064506450410e+01	-0.000000000000000000e+00
5.050705070507050465e+01	-0.000000000000000000e+00
5.050765076507650519e+01	-0.000000000000000000e+00
5.050825082508250574e+01	-0.000000000000000000e+00
5.050885088508850629e+01	-0.000000000000000000e+00
5.050945094509450684e+01	-0.000000000000000000e+00
5.051005100510050738e+01	-0.000000000000000000e+00
5.051065106510650793e+01	-0.000000000000000000e+00
5.051125112511250848e+01	-0.000000000000000000e+00
5.051185118511850902e+01	-0.000000000000000000e+00
5.051245124512450957e+01	-0.000000000000000000e+00
5.051305130513051012e+01	-0.000000000000000000e+00
5.051365136513651066e+01	-0.000000000000000000e+00
5.051425142514251121e+01	-0.000000000000000000e+00
5.051485148514851176e+01	-0.000000000000000000e+00
5.051545154515451941e+01	-0.000000000000000000e+00
5.051605160516051285e+01	-0.000000000000000000e+00
5.051665166516652050e+01	-0.000000000000000000e+00
5.051725172517251394e+01	-0.000000000000000000e+00
5.051785178517852160e+01	-0.000000000000000000e+00
5.051845184518451504e+01	-0.000000000000000000e+00
5.051905190519052269e+01	-0.000000000000000000e+00
5.051965196519651613e+01	-0.000000000000000000e+00
5.052025202520252378e+01	-0.000000000000000000e+00
5.052085208520852433e+01	-0.000000000000000000e+00
5.052145214521452488e+01	-0.000000000000000000e+00
5.052205220522052542e+01	-0.000000000000000000e+00
5.052265226522652597e+01	-0.000000000000000000e+00
5.052325232523252652e+01	-0.000000000000000000e+00
5.052385238523852706e+01	-0.000000000000000000e+00
5.052445244524452761e+01	-0.000000000000000000e+00
5.052505250525052816e+01	-0.000000000000000000e+00
5.052565256525652870e+01	-0.000000000000000000e+00
5.052625262526252925e+01	-0.000000000000000000e+00
5.052685268526852980e+01	-0.000000000000000000e+00
5.052745274527453034e+01	-0.000000000000000000e+00
5.052805280528053089e+01	-0.000000000000000000e+00
5.052865286528653144e+01	-0.000000000000000000e+00
5.052925292529253198e+01	-0.000000000000000000e+00
5.052985298529853253e+01	-0.000000000000000000e+00
5.053045304530453308e+01	-0.000000000000000000e+00
5.053105310531053362e+01	-0.000000000000000000e+00
5.053165316531653417e+01	-0.000000000000000000e+00
5.053225322532253472e+01	-0.000000000000000000e+00
5.053285328532853526e+01	-0.000000000000000000e+00
5.053345334533453581e+01	-0.000000000000000000e+00
5.053405340534053636e+01	-0.000000000000000000e+00
5.053465346534653690e+01	-0.000000000000000000e+00
5.053525352535253745e+01	-0.000000000000000000e+00
5.053585358535853800e+01	-0.000000000000000000e+00
5.053645364536453854e+01	-0.000000000000000000e+00
5.053705370537053909e+01	-0.000000000000000000e+00
5.053765376537653964e+01	-0.000000000000000000e+00
5.053825382538254019e+01	-0.000000000000000000e+00
5.053885388538854073e+01	-0.000000000000000000e+00
5.053945394539454128e+01	-0.000000000000000000e+00
5.054005400540054183e+01	-0.000000000000000000e+00
5.054065406540654237e+01	-0.000000000000000000e+00
5.054125412541254292e+01	-0.000000000000000000e+00
5.054185418541854347e+01	-0.000000000000000000e+00
5.054245424542454401e+01	-0.000000000000000000e+00
5.054305430543054456e+01	-0.000000000000000000e+00
5.054365436543654511e+01	-0.000000000000000000e+00
5.054425442544254565e+01	-0.000000000000000000e+00
5.054485448544854620e+01	-0.000000000000000000e+00
5.054545454545454675e+01	-0.000000000000000000e+00
5.054605460546054729e+01	-0.000000000000000000e+00
5.054665466546654784e+01	-0.000000000000000000e+00
5.054725472547254839e+01	-0.000000000000000000e+00
5.054785478547854893e+01	-0.000000000000000000e+00
5.054845484548454948e+01	-0.000000000000000000e+00
5.054905490549055003e+01	-0.000000000000000000e+00
5.054965496549655057e+01	-0.000000000000000000e+00
5.055025502550255112e+01	-0.000000000000000000e+00
5.055085508550855167e+01	-0.000000000000000000e+00
5.055145514551455221e+01	-0.000000000000000000e+00
5.055205520552055276e+01	-0.000000000000000000e+00
5.055265526552655331e+01	-0.000000000000000000e+00
5.055325532553255385e+01	-0.000000000000000000e+00
5.055385538553855440e+01	-0.000000000000000000e+00
5.055445544554455495e+01	-0.000000000000000000e+00
5.055505550555055549e+01	-0.000000000000000000e+00
5.055565556555655604e+01	-0.000000000000000000e+00
5.055625562556255659e+01	-0.000000000000000000e+00
5.055685568556855713e+01	-0.000000000000000000e+00
5.055745574557455768e+01	-0.000000000000000000e+00
5.055805580558055823e+01	-0.000000000000000000e+00
5.055865586558655878e+01	-0.000000000000000000e+00
5.055925592559255932e+01	-0.000000000000000000e+00
5.055985598559855987e+01	-0.000000000000000000e+00
5.056045604560456042e+01	-0.000000000000000000e+00
5.056105610561056096e+01	-0.000000000000000000e+00
5.056165616561656151e+01	-0.000000000000000000e+00
5.056225622562256206e+01	-0.000000000000000000e+00
5.056285628562856260e+01	-0.000000000000000000e+00
5.056345634563456315e+01	-0.000000000000000000e+00
5.056405640564056370e+01	-0.000000000000000000e+00
5.056465646564656424e+01	-0.000000000000000000e+00
5.056525652565256479e+01	-0.000000000000000000e+00
5.056585658565856534e+01	-0.000000000000000000e+00
5.056645664566456588e+01	-0.000000000000000000e+00
5.056705670567056643e+01	-0.000000000000000000e+00
5.056765676567656698e+01	-0.000000000000000000e+00
5.056825682568256752e+01	-0.000000000000000000e+00
5.056885688568856807e+01	-0.000000000000000000e+00
5.056945694569456862e+01	-0.000000000000000000e+00
5.057005700570056916e+01	-0.000000000000000000e+00
5.057065706570656971e+01	-0.000000000000000000e+00
5.057125712571257026e+01	-0.000000000000000000e+00
5.057185718571857080e+01	-0.000000000000000000e+00
5.057245724572457135e+01	-0.000000000000000000e+00
5.057305730573057190e+01	-0.000000000000000000e+00
5.057365736573657244e+01	-0.000000000000000000e+00
5.057425742574257299e+01	-0.000000000000000000e+00
5.057485748574857354e+01	-0.000000000000000000e+00
5.057545754575457408e+01	-0.000000000000000000e+00
5.057605760576057463e+01	-0.000000000000000000e+00
5.057665766576657518e+01	-0.000000000000000000e+00
5.057725772577257572e+01	-0.000000000000000000e+00
5.057785778577857627e+01	-0.000000000000000000e+00
5.057845784578457682e+01	-0.000000000000000000e+00
5.057905790579057737e+01	-0.000000000000000000e+00
5.057965796579657791e+01	-0.000000000000000000e+00
5.058025802580257846e+01	-0.000000000000000000e+00
5.058085808580857901e+01	-0.000000000000000000e+00
5.058145814581457955e+01	-0.000000000000000000e+00
5.058205820582058010e+01	-0.000000000000000000e+00
5.058265826582658065e+01	-0.000000000000000000e+00
5.058325832583258119e+01	-0.000000000000000000e+00
5.058385838583858174e+01	-0.000000000000000000e+00
5.058445844584458229e+01	-0.000000000000000000e+00
5.058505850585058283e+01	-0.000000000000000000e+00
5.058565856585658338e+01	-0.000000000000000000e+00
5.058625862586258393e+01	-0.000000000000000000e+00
5.058685868586858447e+01	-0.000000000000000000e+00
5.058745874587458502e+01	-0.000000000000000000e+00
5.058805880588058557e+01	-0.000000000000000000e+00
5.058865886588658611e+01	-0.000000000000000000e+00
5.058925892589258666e+01	-0.000000000000000000e+00
5.058985898589858721e+01	-0.000000000000000000e+00
5.059045904590458775e+01	-0.000000000000000000e+00
5.059105910591058830e+01	-0.000000000000000000e+00
5.059165916591658885e+01	-0.000000000000000000e+00
5.059225922592258939e+01	-0.000000000000000000e+00
5.059285928592858994e+01	-0.000000000000000000e+00
5.059345934593459049e+01	-0.000000000000000000e+00
5.059405940594059103e+01	-0.000000000000000000e+00
5.059465946594659158e+01	-0.000000000000000000e+00
5.059525952595259923e+01	-0.000000000000000000e+00
5.059585958595859267e+01	-0.000000000000000000e+00
5.059645964596460033e+01	-0.000000000000000000e+00
5.059705970597059377e+01	-0.000000000000000000e+00
5.059765976597660142e+01	-0.000000000000000000e+00
5.059825982598259486e+01	-0.000000000000000000e+00
5.059885988598860251e+01	-0.000000000000000000e+00
5.059945994599459596e+01	-0.000000000000000000e+00
5.060006000600060361e+01	-0.000000000000000000e+00
5.060066006600660415e+01	-0.000000000000000000e+00
5.060126012601260470e+01	-0.000000000000000000e+00
5.060186018601860525e+01	-0.000000000000000000e+00
5.060246024602460579e+01	-0.000000000000000000e+00
5.060306030603060634e+01	-0.000000000000000000e+00
5.060366036603660689e+01	-0.000000000000000000e+00
5.060426042604260743e+01	-0.000000000000000000e+00
5.060486048604860798e+01	-0.000000000000000000e+00
5.060546054605460853e+01	-0.000000000000000000e+00
5.060606060606060908e+01	-0.000000000000000000e+00
5.060666066606660962e+01	-0.000000000000000000e+00
5.060726072607261017e+01	-0.000000000000000000e+00
5.060786078607861072e+01	-0.000000000000000000e+00
5.060846084608461126e+01	-0.000000000000000000e+00
5.060906090609061181e+01	-0.000000000000000000e+00
5.060966096609661236e+01	-0.000000000000000000e+00
5.061026102610261290e+01	-0.000000000000000000e+00
5.061086108610861345e+01	-0.000000000000000000e+00
5.061146114611461400e+01	-0.000000000000000000e+00
5.061206120612061454e+01	-0.000000000000000000e+00
5.061266126612661509e+01	-0.000000000000000000e+00
5.061326132613261564e+01	-0.000000000000000000e+00
5.061386138613861618e+01	-0.000000000000000000e+00
5.061446144614461673e+01	-0.000000000000000000e+00
5.061506150615061728e+01	-0.000000000000000000e+00
5.061566156615661782e+01	-0.000000000000000000e+00
5.061626162616261837e+01	-0.000000000000000000e+00
5.061686168616861892e+01	-0.000000000000000000e+00
5.061746174617461946e+01	-0.000000000000000000e+00
5.061806180618062001e+01	-0.000000000000000000e+00
5.061866186618662056e+01	-0.000000000000000000e+00
5.061926192619262110e+01	-0.000000000000000000e+00
5.061986198619862165e+01	-0.000000000000000000e+00
5.062046204620462220e+01	-0.000000000000000000e+00
5.062106210621062274e+01	-0.000000000000000000e+00
5.062166216621662329e+01	-0.000000000000000000e+00
5.062226222622262384e+01	-0.000000000000000000e+00
5.062286228622862438e+01	-0.000000000000000000e+00
5.062346234623462493e+01	-0.000000000000000000e+00
5.062406240624062548e+01	-0.000000000000000000e+00
5.062466246624662602e+01	-0.000000000000000000e+00
5.062526252625262657e+01	-0.000000000000000000e+00
5.062586258625862712e+01	-0.000000000000000000e+00
5.062646264626462767e+01	-0.000000000000000000e+00
5.062706270627062821e+01	-0.000000000000000000e+00
5.062766276627662876e+01	-0.000000000000000000e+00
5.062826282628262931e+01	-0.000000000000000000e+00
5.062886288628862985e+01	-0.000000000000000000e+00
5.062946294629463040e+01	-0.000000000000000000e+00
5.063006300630063095e+01	-0.000000000000000000e+00
5.063066306630663149e+01	-0.000000000000000000e+00
5.063126312631263204e+01	-0.000000000000000000e+00
5.063186318631863259e+01	-0.000000000000000000e+00
5.063246324632463313e+01	-0.000000000000000000e+00
5.063306330633063368e+01	-0.000000000000000000e+00
5.063366336633663423e+01	-0.000000000000000000e+00
5.063426342634263477e+01	-0.000000000000000000e+00
5.063486348634863532e+01	-0.000000000000000000e+00
5.063546354635463587e+01	-0.000000000000000000e+00
5.063606360636063641e+01	-0.000000000000000000e+00
5.063666366636663696e+01	-0.000000000000000000e+00
5.063726372637263751e+01	-0.000000000000000000e+00
5.063786378637863805e+01	-0.000000000000000000e+00
5.063846384638463860e+01	-0.000000000000000000e+00
5.063906390639063915e+01	-0.000000000000000000e+00
5.063966396639663969e+01	-0.000000000000000000e+00
5.064026402640264024e+01	-0.000000000000000000e+00
5.064086408640864079e+01	-0.000000000000000000e+00
5.064146414641464133e+01	-0.000000000000000000e+00
5.064206420642064188e+01	-0.000000000000000000e+00
5.064266426642664243e+01	-0.000000000000000000e+00
5.064326432643264297e+01	-0.000000000000000000e+00
5.064386438643864352e+01	-0.000000000000000000e+00
5.064446444644464407e+01	-0.000000000000000000e+00
5.064506450645064461e+01	-0.000000000000000000e+00
5.064566456645664516e+01	-0.000000000000000000e+00
5.064626462646264571e+01	-0.000000000000000000e+00
5.064686468646864625e+01	-0.000000000000000000e+00
5.064746474647464680e+01	-0.000000000000000000e+00
5.064806480648064735e+01	-0.000000000000000000e+00
5.064866486648664790e+01	-0.000000000000000000e+00
5.064926492649264844e+01	-0.000000000000000000e+00
5.064986498649864899e+01	-0.000000000000000000e+00
5.065046504650464954e+01	-0.000000000000000000e+00
5.065106510651065008e+01	-0.000000000000000000e+00
5.065166516651665063e+01	-0.000000000000000000e+00
5.065226522652265118e+01	-0.000000000000000000e+00
5.065286528652865172e+01	-0.000000000000000000e+00
5.065346534653465227e+01	-0.000000000000000000e+00
5.065406540654065282e+01	-0.000000000000000000e+00
5.065466546654665336e+01	-0.000000000000000000e+00
5.065526552655265391e+01	-0.000000000000000000e+00
5.065586558655865446e+01	-0.000000000000000000e+00
5.065646564656465500e+01	-0.000000000000000000e+00
5.065706570657065555e+01	-0.000000000000000000e+00
5.065766576657665610e+01	-0.000000000000000000e+00
5.065826582658265664e+01	-0.000000000000000000e+00
5.065886588658865719e+01	-0.000000000000000000e+00
5.065946594659465774e+01	-0.000000000000000000e+00
5.066006600660065828e+01	-0.000000000000000000e+00
5.066066606660665883e+01	-0.000000000000000000e+00
5.066126612661265938e+01	-0.000000000000000000e+00
5.066186618661865992e+01	-0.000000000000000000e+00
5.066246624662466047e+01	-0.000000000000000000e+00
5.066306630663066102e+01	-0.000000000000000000e+00
5.066366636663666156e+01	-0.000000000000000000e+00
5.066426642664266211e+01	-0.000000000000000000e+00
5.066486648664866266e+01	-0.000000000000000000e+00
5.066546654665466320e+01	-0.000000000000000000e+00
5.066606660666066375e+01	-0.000000000000000000e+00
5.066666666666666430e+01	-0.000000000000000000e+00
5.066726672667266484e+01	-0.000000000000000000e+00
5.066786678667866539e+01	-0.000000000000000000e+00
5.066846684668466594e+01	-0.000000000000000000e+00
5.066906690669066649e+01	-0.000000000000000000e+00
5.066966696669666703e+01	-0.000000000000000000e+00
5.067026702670266758e+01	-0.000000000000000000e+00
5.067086708670866813e+01	-0.000000000000000000e+00
5.067146714671466867e+01	-0.000000000000000000e+00
5.067206720672066922e+01	-0.000000000000000000e+00
5.067266726672666977e+01	-0.000000000000000000e+00
5.067326732673267031e+01	-0.000000000000000000e+00
5.067386738673867086e+01	-0.000000000000000000e+00
5.067446744674467141e+01	-0.000000000000000000e+00
5.067506750675067195e+01	-0.000000000000000000e+00
5.067566756675667250e+01	-0.000000000000000000e+00
5.067626762676268015e+01	-0.000000000000000000e+00
5.067686768676867359e+01	-0.000000000000000000e+00
5.067746774677468125e+01	-0.000000000000000000e+00
5.067806780678067469e+01	-0.000000000000000000e+00
5.067866786678668234e+01	-0.000000000000000000e+00
5.067926792679267578e+01	-0.000000000000000000e+00
5.067986798679868343e+01	-0.000000000000000000e+00
5.068046804680468398e+01	-7.678115426503872404e-09
5.068106810681068453e+01	-2.487084145704979707e-08
5.068166816681668507e+01	-5.374581604965199725e-08
5.068226822682268562e+01	-9.685375958713952297e-08
5.068286828682868617e+01	-1.571876568940956204e-07
5.068346834683468671e+01	-2.382500647691644406e-07
5.068406840684068726e+01	-3.441295176984407035e-07
5.068466846684668781e+01	-4.795871005185093497e-07
5.068526852685268835e+01	-6.501543596374068693e-07
5.068586858685868890e+01	-8.622438341134022085e-07
5.068646864686468945e+01	-1.123273604501736866e-06
5.068706870687068999e+01	-1.441807380920054377e-06
5.068766876687669054e+01	-1.827711782204363485e-06
5.068826882688269109e+01	-2.292332595211058829e-06
5.068886888688869163e+01	-2.848691947074584688e-06
5.068946894689469218e+01	-3.511708473282213071e-06
5.069006900690069273e+01	-4.298442720419182380e-06
5.069066906690669327e+01	-5.228370183920887166e-06
5.069126912691269382e+01	-6.323684547602053305e-06
5.069186918691869437e+01	-7.609633862477260894e-06
5.069246924692469491e+01	-9.114892576707009860e-06
5.069306930693069546e+01	-1.087197250556487266e-05
5.069366936693669601e+01	-1.291767600919517048e-05
5.069426942694269655e+01	-1.529359482559623302e-05
5.069486948694869710e+01	-1.804665818561453742e-05
5.069546954695469765e+01	-2.122973401458593180e-05
5.069606960696069820e+01	-2.490228720035915695e-05
5.069666966696669874e+01	-2.913109907847863958e-05
5.069726972697269929e+01	-3.399105245094248827e-05
5.069786978697869984e+01	-3.956598661382229528e-05
5.069846984698470038e+01	-4.594194890435206592e-05
5.069906990699070093e+01	-5.322172350125949731e-05
5.069966996699670148e+01	-6.151975202636181554e-05
5.070027002700270202e+01	-7.096326428575761708e-05
5.070087008700870257e+01	-8.169349620654620808e-05
5.070147014701470312e+01	-9.386699929894519977e-05
5.070207020702070366e+01	-1.076570459606138576e-04
5.070267026702670421e+01	-1.232551349048734168e-04
5.070327032703270476e+01	-1.408726009368297327e-04
5.070387038703870530e+01	-1.607423332209472681e-04
5.070447044704470585e+01	-1.831206060805380469e-04
5.070507050705070640e+01	-2.082890262444668159e-04
5.070567056705670694e+01	-2.365566003100896320e-04
5.070627062706270749e+01	-2.682619260254710922e-04
5.070687068706870804e+01	-3.037755108101773032e-04
5.070747074707470858e+01	-3.435022207348464494e-04
5.070807080708070913e+01	-3.878838629682471542e-04
5.070867086708670968e+01	-4.374019044801559964e-04
5.070927092709271022e+01	-4.925803295631546019e-04
5.070987098709871077e+01	-5.539886385109619267e-04
5.071047104710471132e+01	-6.222449895702846434e-04
5.071107110711071186e+01	-6.980194860730271240e-04
5.071167116711671241e+01	-7.820376104621400062e-04
5.071227122712271296e+01	-8.750838067539440553e-04
5.071287128712871350e+01	-9.780052128393610430e-04
5.071347134713471405e+01	-1.091715543923338708e-03
5.071407140714071460e+01	-1.217199128343347207e-03
5.071467146714671514e+01	-1.355515097001820700e-03
5.071527152715271569e+01	-1.507801727701449032e-03
5.071587158715871624e+01	-1.675280945794090093e-03
5.071647164716471679e+01	-1.859255304620944984e-03
5.071707170717071733e+01	-2.061126323653748264e-03
5.071767176717671788e+01	-2.282393296165228808e-03
5.071827182718271843e+01	-2.524658382522644139e-03
5.071887188718871897e+01	-2.789631864315758603e-03
5.071947194719471952e+01	-3.079137562398850166e-03
5.072007200720072007e+01	-3.395118422621725730e-03
5.072067206720672061e+01	-3.739642273827908318e-03
5.072127212721272116e+01	-4.114907763611276754e-03
5.072187218721872171e+01	-4.523250478346440076e-03
5.072247224722472225e+01	-4.967149255142658433e-03
5.072307230723072280e+01	-5.449232694615022653e-03
5.072367236723672335e+01	-5.972285884716708668e-03
5.072427242724272389e+01	-6.539257347328714109e-03
5.072487248724872444e+01	-7.153266220852995752e-03
5.072547254725472499e+01	-7.817609693694499082e-03
5.072607260726072553e+01	-8.535770705239666828e-03
5.072667266726672608e+01	-9.311425932733746053e-03
5.072727272727272663e+01	-1.014845408431687933e-02
5.072787278727872717e+01	-1.105094452038766703e-02
5.072847284728472772e+01	-1.202320622741056763e-02
5.072907290729072827e+01	-1.306977717025666411e-02
5.072967296729672881e+01	-1.419543405115293588e-02
5.073027302730272936e+01	-1.540520250529772012e-02
5.073087308730872991e+01	-1.670436776516667082e-02
5.073147314731473045e+01	-1.809848582746787990e-02
5.073207320732073100e+01	-1.959339515859371411e-02
5.073267326732673155e+01	-2.119522897624602498e-02
5.073327332733273209e+01	-2.291042814666577679e-02
5.073387338733873264e+01	-2.474576241669749349e-02
5.073447344734473319e+01	-2.670833114733590571e-02
5.073507350735073373e+01	-2.880558448331414084e-02
5.073567356735673428e+01	-3.104533919083382956e-02
5.073627362736273483e+01	-3.343579533820184579e-02
5.073687368736873538e+01	-3.598555386802586298e-02
5.073747374737473592e+01	-3.870363511065439549e-02
5.073807380738073647e+01	-4.159949828944484174e-02
5.073867386738673702e+01	-4.468306206920809320e-02
5.073927392739273756e+01	-4.796472619980643448e-02
5.073987398739873811e+01	-5.145539430738045594e-02
5.074047404740473866e+01	-5.516649788605029747e-02
5.074107410741073920e+01	-5.911002154318863860e-02
5.074167416741673975e+01	-6.329852955149856131e-02
5.074227422742274030e+01	-6.774519376116623637e-02
5.074287428742874084e+01	-7.246382292529711389e-02
5.074347434743474139e+01	-7.746889349170890671e-02
5.074407440744074194e+01	-8.277558191394468468e-02
5.074467446744674248e+01	-8.839979853410939725e-02
5.074527452745274303e+01	-9.435822308983188300e-02
5.074587458745874358e+01	-1.006683418973232658e-01
5.074647464746474412e+01	-1.073484867621630201e-01
5.074707470747074467e+01	-1.144178756691034415e-01
5.074767476747674522e+01	-1.218966553018558108e-01
5.074827482748274576e+01	-1.298059454435211424e-01
5.074887488748874631e+01	-1.381678853080666736e-01
5.074947494749474686e+01	-1.470056818530297571e-01
5.075007500750074740e+01	-1.563436601234734213e-01
5.075067506750674795e+01	-1.662073156771149973e-01
5.075127512751274850e+01	-1.766233691405176554e-01
5.075187518751874904e+01	-1.876198229462706091e-01
5.075247524752474959e+01	-1.992260203011900765e-01
5.075307530753075014e+01	-2.114727064357471709e-01
5.075367536753675068e+01	-2.243920921851723094e-01
5.075427542754275123e+01	-2.380179199529828538e-01
5.075487548754875178e+01	-2.523855321080395453e-01
5.075547554755475232e+01	-2.675319418666332605e-01
5.075607560756075998e+01	-2.834959067115386810e-01
5.075667566756675342e+01	-3.003180044004225557e-01
5.075727572757276107e+01	-3.180407116164641335e-01
5.075787578757875451e+01	-3.367084853144922119e-01
5.075847584758476216e+01	-3.563678468163915536e-01
5.075907590759075561e+01	-3.770674687099150324e-01
5.075967596759676326e+01	-3.988582646054029124e-01
5.076027602760276380e+01	-4.217934818051664037e-01
5.076087608760876435e+01	-4.459287969404949203e-01
5.076147614761476490e+01	-4.713224146313387264e-01
5.076207620762076544e+01	-4.980351692236804073e-01
5.076267626762676599e+01	-5.261306296594617793e-01
5.076327632763276654e+01	-5.556752075336305330e-01
5.076387638763876708e+01	-5.867382683924101672e-01
5.076447644764476763e+01	-6.193922463262802047e-01
5.076507650765076818e+01	-6.537127619103640930e-01
5.076567656765676873e+01	-6.897787435439197701e-01
5.076627662766276927e+01	-7.276725522394948964e-01
5.076687668766876982e+01	-7.674801099109053171e-01
5.076747674767477037e+01	-8.092910312076788681e-01
5.076807680768077091e+01	-8.531987589418104090e-01
5.076867686768677146e+01	-8.993007031507314064e-01
5.076927692769277201e+01	-9.476983838382484482e-01
5.076987698769877255e+01	-9.984975774328117559e-01
5.077047704770477310e+01	-1.051808466999962555e+00
5.077107710771077365e+01	-1.107745796242997960e+00
5.077167716771677419e+01	-1.166429027323008905e+00
5.077227722772277474e+01	-1.227982502526241415e+00
5.077287728772877529e+01	-1.292535609803449947e+00
5.077347734773477583e+01	-1.360222952202364555e+00
5.077407740774077638e+01	-1.431184521210689953e+00
5.077467746774677693e+01	-1.505565874023164330e+00
5.077527752775277747e+01	-1.583518314742100364e+00
5.077587758775877802e+01	-1.665199079516579639e+00
5.077647764776477857e+01	-1.750771525620919977e+00
5.077707770777077911e+01	-1.840405324468475268e+00
5.077767776777677966e+01	-1.934276658551765227e+00
5.077827782778278021e+01	-2.032568422294955823e+00
5.077887788778878075e+01	-2.135470426799330745e+00
5.077947794779478130e+01	-2.243179608456697061e+00
5.078007800780078185e+01	-2.355900241399988548e+00
5.078067806780678239e+01	-2.473844153754091391e+00
5.078127812781278294e+01	-2.597230947643530907e+00
5.078187818781878349e+01	-2.726288222906967373e+00
5.078247824782478403e+01	-2.861251804461439008e+00
5.078307830783078458e+01	-3.002365973251803766e+00
5.078367836783678513e+01	-3.149883700713274504e+00
5.078427842784278567e+01	-3.304066886666647385e+00
5.078487848784878622e+01	-3.465186600557506935e+00
5.078547854785478677e+01	-3.633523325941568238e+00
5.078607860786078732e+01	-3.809367208109203595e+00
5.078667866786678786e+01	-3.993018304732260049e+00
5.078727872787278841e+01	-4.184786839406095638e+00
5.078787878787878896e+01	-4.384993457949052598e+00
5.078847884788478950e+01	-4.593969487310467059e+00
5.078907890789079005e+01	-4.812057196926557978e+00
5.078967896789679060e+01	-5.039610062351554731e+00
5.079027902790279114e+01	-5.276993030978580634e+00
5.079087908790879169e+01	-5.524582789651997672e+00
5.079147914791479224e+01	-5.782768033959017728e+00
5.079207920792079278e+01	-6.051949738974599313e+00
5.079267926792679333e+01	-6.332541431218960959e+00
5.079327932793279388e+01	-6.624969461572137952e+00
5.079387938793879442e+01	-6.929673278874576070e+00
5.079447944794479497e+01	-7.247105703927032572e+00
5.079507950795079552e+01	-7.577733203586683786e+00
5.079567956795679606e+01	-7.922036164639971290e+00
5.079627962796279661e+01	-8.280509167115607028e+00
5.079687968796879716e+01	-8.653661256683990999e+00
5.079747974797479770e+01	-9.042016215771957022e+00
5.079807980798079825e+01	-9.446112833003631692e+00
5.079867986798679880e+01	-9.866505170560692761e+00
5.079927992799279934e+01	-1.030376282903652196e+01
5.079987998799879989e+01	-1.075847120934126799e+01
5.080048004800480044e+01	-1.123123177119555294e+01
5.080108010801080098e+01	-1.172266228773269070e+01
5.080168016801680153e+01	-1.223339709571060752e+01
5.080228022802280208e+01	-1.276408733397406436e+01
5.080288028802880262e+01	-1.331540119754117768e+01
5.080348034803480317e+01	-1.388802416397906825e+01
5.080408040804080372e+01	-1.448265922070777734e+01
5.080468046804680426e+01	-1.510002708514240588e+01
5.080528052805280481e+01	-1.574086641706430711e+01
5.080588058805880536e+01	-1.640593402259627709e+01
5.080648064806480591e+01	-1.709600504913737495e+01
5.080708070807080645e+01	-1.781187317059771402e+01
5.080768076807680700e+01	-1.855435076225578328e+01
5.080828082808280755e+01	-1.932426906454448456e+01
5.080888088808880809e+01	-2.012247833505693961e+01
5.080948094809480864e+01	-2.094984798804676984e+01
5.081008100810080919e+01	-2.180726672068293936e+01
5.081068106810680973e+01	-2.269564262530521148e+01
5.081128112811281028e+01	-2.361590328691165652e+01
5.081188118811881083e+01	-2.456899586509653943e+01
5.081248124812481137e+01	-2.555588715964548285e+01
5.081308130813081192e+01	-2.657756365898067941e+01
5.081368136813681247e+01	-2.763503157063927773e+01
5.081428142814281301e+01	-2.872931683295854555e+01
5.081488148814881356e+01	-2.986146510712777058e+01
5.081548154815481411e+01	-3.103254174876352778e+01
5.081608160816081465e+01	-3.224363175815270210e+01
5.081668166816681520e+01	-3.349583970830186530e+01
5.081728172817281575e+01	-3.479028964992757267e+01
5.081788178817881629e+01	-3.612812499251339204e+01
5.081848184818481684e+01	-3.751050836055905791e+01
5.081908190819081739e+01	-3.893862142414205607e+01
5.081968196819681793e+01	-4.041366470291148971e+01
5.082028202820281848e+01	-4.193685734947464283e+01
5.082088208820881903e+01	-4.350943688338612958e+01
5.082148214821481957e+01	-4.513265891764325488e+01
5.082208220822082012e+01	-4.680779684759981762e+01
5.082268226822682067e+01	-4.853614150892919099e+01
5.082328232823282121e+01	-5.031900080377310047e+01
5.082388238823882176e+01	-5.215769929421945506e+01
5.082448244824482231e+01	-5.405357776226434652e+01
5.082508250825082285e+01	-5.600799273542052958e+01
5.082568256825682340e+01	-5.802231597715178424e+01
5.082628262826282395e+01	-6.009793394132356070e+01
5.082688268826882450e+01	-6.223624718987831983e+01
5.082748274827482504e+01	-6.443866977296066523e+01
5.082808280828082559e+01	-6.670662857073925522e+01
5.082868286828682614e+01	-6.904156259619192326e+01
5.082928292829282668e+01	-7.144492225814516928e+01
5.082988298829882723e+01	-7.391816858388507683e+01
5.083048304830482778e+01	-7.646277240068513947e+01
5.083108310831082832e+01	-7.908021347562345227e+01
5.083168316831682887e+01	-8.177197961309730090e+01
5.083228322832282942e+01	-8.453956570947384819e+01
5.083288328832882996e+01	-8.738447276435489641e+01
5.083348334833483051e+01	-9.030820684797001263e+01
5.083408340834083106e+01	-9.331227802425166828e+01
5.083468346834683160e+01	-9.639819922919366491e+01
5.083528352835283215e+01	-9.956748510413322606e+01
5.083588358835883980e+01	-1.028216507836480389e+02
5.083648364836483324e+01	-1.061622106378094657e+02
5.083708370837084090e+01	-1.095906769685806808e+02
5.083768376837683434e+01	-1.131085586602086437e+02
5.083828382838284199e+01	-1.167173597903512245e+02
5.083888388838883543e+01	-1.204185781739914773e+02
5.083948394839484308e+01	-1.242137038829400524e+02
5.084008400840084363e+01	-1.281042177118007146e+02
5.084068406840684418e+01	-1.320915895980425034e+02
5.084128412841284472e+01	-1.361772769964012753e+02
5.084188418841884527e+01	-1.403627232078910083e+02
5.084248424842484582e+01	-1.446493556637835241e+02
5.084308430843084636e+01	-1.490385841649865029e+02
5.084368436843684691e+01	-1.535317990773261272e+02
5.084428442844284746e+01	-1.581303694833139275e+02
5.084488448844884800e+01	-1.628356412910625011e+02
5.084548454845484855e+01	-1.676489353010901482e+02
5.084608460846084910e+01	-1.725715452318415259e+02
5.084668466846684964e+01	-1.776047357048294657e+02
5.084728472847285019e+01	-1.827497401903968921e+02
5.084788478847885074e+01	-1.880077589151752306e+02
5.084848484848485128e+01	-1.933799567324133477e+02
5.084908490849085183e+01	-1.988674609564333196e+02
5.084968496849685238e+01	-2.044713591625641129e+02
5.085028502850285292e+01	-2.101926969539908328e+02
5.085088508850885347e+01	-2.160324756970633473e+02
5.085148514851485402e+01	-2.219916502266771090e+02
5.085208520852085456e+01	-2.280711265234561722e+02
5.085268526852685511e+01	-2.342717593645565444e+02
5.085328532853285566e+01	-2.405943499499866221e+02
5.085388538853885620e+01	-2.470396435064620277e+02
5.085448544854485675e+01	-2.536083268708885896e+02
5.085508550855085730e+01	-2.603010260556671369e+02
5.085568556855685785e+01	-2.671183037912647933e+02
5.085628562856285839e+01	-2.740606570763517311e+02
5.085688568856885894e+01	-2.811285146951903471e+02
5.085748574857485949e+01	-2.883222347340570195e+02
5.085808580858086003e+01	-2.956421020918638760e+02
5.085868586858686058e+01	-3.030883259877161890e+02
5.085928592859286113e+01	-3.106610374682554720e+02
5.085988598859886167e+01	-3.183602869177127559e+02
5.086048604860486222e+01	-3.261860415736726964e+02
5.086108610861086277e+01	-3.341381830516596665e+02
5.086168616861686331e+01	-3.422165048817060438e+02
5.086228622862286386e+01	-3.504207100601683464e+02
5.086288628862886441e+01	-3.587504086201216182e+02
5.086348634863486495e+01	-3.672051152237296492e+02
5.086408640864086550e+01	-3.757842467800802524e+02
5.086468646864686605e+01	-3.844871200920129013e+02
5.086528652865286659e+01	-3.933129495355668723e+02
5.086588658865886714e+01	-4.022608447756959436e+02
5.086648664866486769e+01	-4.113298085219943232e+02
5.086708670867086823e+01	-4.205187343281977519e+02
5.086768676867686878e+01	-4.298264044392956293e+02
5.086828682868286933e+01	-4.392514876901212801e+02
5.086888688868886987e+01	-4.487925374593290258e+02
5.086948694869487042e+01	-4.584479896827065772e+02
5.087008700870087097e+01	-4.682161609297942277e+02
5.087068706870687151e+01	-4.780952465478193290e+02
5.087128712871287206e+01	-4.880833188769461799e+02
5.087188718871887261e+01	-4.981783255408978448e+02
5.087248724872487315e+01	-5.083780878169715152e+02
5.087308730873087370e+01	-5.186802990894971117e+02
5.087368736873687425e+01	-5.290825233907856955e+02
5.087428742874287479e+01	-5.395821940335752060e+02
5.087488748874887534e+01	-5.501766123390118537e+02
5.087548754875487589e+01	-5.608629464641385312e+02
5.087608760876087644e+01	-5.716382303328534817e+02
5.087668766876687698e+01	-5.824993626742721062e+02
5.087728772877287753e+01	-5.934431061723535095e+02
5.087788778877887808e+01	-6.044660867306456566e+02
5.087848784878487862e+01	-6.155647928559035336e+02
5.087908790879087917e+01	-6.267355751642962787e+02
5.087968796879687972e+01	-6.379746460138404700e+02
5.088028802880288026e+01	-6.492780792666262641e+02
5.088088808880888081e+01	-6.606418101842826900e+02
5.088148814881488136e+01	-6.720616354601027069e+02
5.088208820882088190e+01	-6.835332133910699213e+02
5.088268826882688245e+01	-6.950520641929745125e+02
5.088328832883288300e+01	-7.066135704616718840e+02
5.088388838883888354e+01	-7.182129777834162496e+02
5.088448844884488409e+01	-7.298453954970701716e+02
5.088508850885088464e+01	-7.415057976108448656e+02
5.088568856885688518e+01	-7.531890238761237697e+02
5.088628862886288573e+01	-7.648897810206916574e+02
5.088688868886888628e+01	-7.766026441436124514e+02
5.088748874887488682e+01	-7.883220582737868654e+02
5.088808880888088737e+01	-8.000423400940708234e+02
5.088868886888688792e+01	-8.117576798326174412e+02
5.088928892889288846e+01	-8.234621433229867762e+02
5.088988898889888901e+01	-8.351496742343182405e+02
5.089048904890488956e+01	-8.468140964726562743e+02
5.089108910891089010e+01	-8.584491167543952770e+02
5.089168916891689065e+01	-8.700483273524939705e+02
5.089228922892289120e+01	-8.816052090159562340e+02
5.089288928892889174e+01	-8.931131340628464841e+02
5.089348934893489229e+01	-9.045653696468959879e+02
5.089408940894089284e+01	-9.159550811974463613e+02
5.089468946894689338e+01	-9.272753360323590641e+02
5.089528952895289393e+01	-9.385191071432025183e+02
5.089588958895889448e+01	-9.496792771517759775e+02
5.089648964896489503e+01	-9.607486424368463531e+02
5.089708970897089557e+01	-9.717199174296638375e+02
5.089768976897689612e+01	-9.825857390765886521e+02
5.089828982898289667e+01	-9.933386714669197772e+02
5.089888988898889721e+01	-1.003971210623745492e+03
5.089948994899489776e+01	-1.014475789455340418e+03
5.090009000900089831e+01	-1.024844782864470289e+03
5.090069006900689885e+01	-1.035070513012577067e+03
5.090129012901289940e+01	-1.045145254735664366e+03
5.090189018901889995e+01	-1.055061241108356171e+03
5.090249024902490049e+01	-1.064810669152409901e+03
5.090309030903090104e+01	-1.074385705685647281e+03
5.090369036903690159e+01	-1.083778493307036115e+03
5.090429042904290213e+01	-1.092981156513377073e+03
5.090489048904890268e+01	-1.101985807942835663e+03
5.090549054905490323e+01	-1.110784554740242129e+03
5.090609060906090377e+01	-1.119369505038862371e+03
5.090669066906690432e+01	-1.127732774553144964e+03
5.090729072907290487e+01	-1.135866493276574602e+03
5.090789078907890541e+01	-1.143762812278695719e+03
5.090849084908490596e+01	-1.151413910594972322e+03
5.090909090909090651e+01	-1.158812002203044131e+03
5.090969096909690705e+01	-1.165949343078639686e+03
5.091029102910290760e+01	-1.172818238324233334e+03
5.091089108910890815e+01	-1.179411049363298162e+03
5.091149114911490869e+01	-1.185720201192824561e+03
5.091209120912090924e+01	-1.191738189686575424e+03
5.091269126912690979e+01	-1.197457588941328368e+03
5.091329132913291033e+01	-1.202871058658250149e+03
5.091389138913891088e+01	-1.207971351551311272e+03
5.091449144914491143e+01	-1.212751320774506667e+03
5.091509150915091197e+01	-1.217203927359543741e+03
5.091569156915691963e+01	-1.221322247655451520e+03
5.091629162916291307e+01	-1.225099480761490668e+03
5.091689168916892072e+01	-1.228528955944582322e+03
5.091749174917491416e+01	-1.231604140032441364e+03
5.091809180918092181e+01	-1.234318644773394681e+03
5.091869186918691526e+01	-1.236666234153889945e+03
5.091929192919292291e+01	-1.238640831664577490e+03
5.091989198919891635e+01	-1.240236527505792310e+03
5.092049204920492400e+01	-1.241447585723230077e+03
5.092109210921092455e+01	-1.242268451264584201e+03
5.092169216921692509e+01	-1.242693756947882775e+03
5.092229222922292564e+01	-1.242718330332268579e+03
5.092289228922892619e+01	-1.242337200481979835e+03
5.092349234923492673e+01	-1.241545604614268541e+03
5.092409240924092728e+01	-1.240338994622147766e+03
5.092469246924692783e+01	-1.238713043462740188e+03
5.092529252925292838e+01	-1.236663651402232745e+03
5.092589258925892892e+01	-1.234186952108417245e+03
5.092649264926492947e+01	-1.231279318581928692e+03
5.092709270927093002e+01	-1.227937368917414005e+03
5.092769276927693056e+01	-1.224157971885970937e+03
5.092829282928293111e+01	-1.219938252330318392e+03
5.092889288928893166e+01	-1.215275596364370358e+03
5.092949294929493220e+01	-1.210167656368987991e+03
5.093009300930093275e+01	-1.204612355775915830e+03
5.093069306930693330e+01	-1.198607893632054584e+03
5.093129312931293384e+01	-1.192152748936487114e+03
5.093189318931893439e+01	-1.185245684742864796e+03
5.093249324932493494e+01	-1.177885752019961274e+03
5.093309330933093548e+01	-1.170072293263584243e+03
5.093369336933693603e+01	-1.161804945853079744e+03
5.093429342934293658e+01	-1.153083645146160052e+03
5.093489348934893712e+01	-1.143908627305940172e+03
5.093549354935493767e+01	-1.134280431854384460e+03
5.093609360936093822e+01	-1.124199903946715040e+03
5.093669366936693876e+01	-1.113668196361614264e+03
5.093729372937293931e+01	-1.102686771202425462e+03
5.093789378937893986e+01	-1.091257401304811765e+03
5.093849384938494040e+01	-1.079382171346834184e+03
5.093909390939094095e+01	-1.067063478657599489e+03
5.093969396939694150e+01	-1.054304033721119595e+03
5.094029402940294204e+01	-1.041106860372352230e+03
5.094089408940894259e+01	-1.027475295682768774e+03
5.094149414941494314e+01	-1.013412989533244627e+03
5.094209420942094368e+01	-9.989239038723486601e+02
5.094269426942694423e+01	-9.840123116586734113e+02
5.094329432943294478e+01	-9.686827954860996215e+02
5.094389438943894532e+01	-9.529402458913892815e+02
5.094449444944494587e+01	-9.367898593439199431e+02
5.094509450945094642e+01	-9.202371359177609520e+02
5.094569456945694697e+01	-9.032878766466842535e+02
5.094629462946294751e+01	-8.859481805632544820e+02
5.094689468946894806e+01	-8.682244414234050964e+02
5.094749474947494861e+01	-8.501233441184292587e+02
5.094809480948094915e+01	-8.316518607767534377e+02
5.094869486948694970e+01	-8.128172465582201767e+02
5.094929492949295025e+01	-7.936270351440630293e+02
5.094989498949895079e+01	-7.740890339261900408e+02
5.095049504950495134e+01	-7.542113188997935822e+02
5.095109510951095189e+01	-7.340022292637202099e+02
5.095169516951695243e+01	-7.134703617334295132e+02
5.095229522952295298e+01	-6.926245645718033757e+02
5.095289528952895353e+01	-6.714739313434483847e+02
5.095349534953495407e+01	-6.500277943985292950e+02
5.095409540954095462e+01	-6.282957180925175180e+02
5.095469546954695517e+01	-6.062874917487251878e+02
5.095529552955295571e+01	-5.840131223707015806e+02
5.095589558955895626e+01	-5.614828271120675254e+02
5.095649564956495681e+01	-5.387070255116504995e+02
5.095709570957095735e+01	-5.156963315020996106e+02
5.095769576957695790e+01	-4.924615452005496081e+02
5.095829582958295845e+01	-4.690136444901535242e+02
5.095889588958895899e+01	-4.453637764016561960e+02
5.095949594959495954e+01	-4.215232483044480887e+02
5.096009600960096009e+01	-3.975035189167824683e+02
5.096069606960696063e+01	-3.733161891452124337e+02
5.096129612961296118e+01	-3.489729927634045339e+02
5.096189618961896173e+01	-3.244857869408190822e+02
5.096249624962496227e+01	-2.998665426319715834e+02
5.096309630963096282e+01	-2.751273348371134944e+02
5.096369636963696337e+01	-2.502803327454473674e+02
5.096429642964296391e+01	-2.253377897721076977e+02
5.096489648964896446e+01	-2.003120335003030448e+02
5.096549654965496501e+01	-1.752154555401798177e+02
5.096609660966096556e+01	-1.500605013160644603e+02
5.096669666966696610e+01	-1.248596597938340551e+02
5.096729672967296665e+01	-9.962545316030556819e+01
5.096789678967896720e+01	-7.437042646652452049e+01
5.096849684968496774e+01	-4.910713724696050519e+01
5.096909690969096829e+01	-2.384814512661218799e+01
5.096969696969696884e+01	1.393998571961878152e+00
5.097029702970296938e+01	2.660676120966336455e+01
5.097089708970896993e+01	5.177763918790297737e+01
5.097149714971497048e+01	7.689416826973921104e+01
5.097209720972097102e+01	1.019439338531773842e+02
5.097269726972697157e+01	1.269145811847876359e+02
5.097329732973297212e+01	1.517938255019089127e+02
5.097389738973897266e+01	1.765694620918015403e+02
5.097449744974497321e+01	2.012293762562080701e+02
5.097509750975097376e+01	2.257615531699689768e+02
5.097569756975697430e+01	2.501540876224872818e+02
5.097629762976297485e+01	2.743951936309766779e+02
5.097689768976897540e+01	2.984732139146628356e+02
5.097749774977497594e+01	3.223766292192909759e+02
5.097809780978097649e+01	3.460940674815233251e+02
5.097869786978697704e+01	3.696143128230303319e+02
5.097929792979297758e+01	3.929263143643597687e+02
5.097989798979897813e+01	4.160191948489098763e+02
5.098049804980497868e+01	4.388822590676148820e+02
5.098109810981097922e+01	4.615050020752620981e+02
5.098169816981697977e+01	4.838771171896277110e+02
5.098229822982298032e+01	5.059885037649883088e+02
5.098289828982898086e+01	5.278292747318273541e+02
5.098349834983498141e+01	5.493897638949622433e+02
5.098409840984098196e+01	5.706605329826136312e+02
5.098469846984698250e+01	5.916323784393314327e+02
5.098529852985298305e+01	6.122963379560364956e+02
5.098589858985898360e+01	6.326436967308405883e+02
5.098649864986498415e+01	6.526659934546544264e+02
5.098709870987098469e+01	6.723550260160290009e+02
5.098769876987698524e+01	6.917028569200285801e+02
5.098829882988298579e+01	7.107018184163761134e+02
5.098889888988898633e+01	7.293445173324836333e+02
5.098949894989498688e+01	7.476238396074339789e+02
5.099009900990098743e+01	7.655329545233566932e+02
5.099069906990698797e+01	7.830653186310778437e+02
5.099129912991298852e+01	8.002146793673678076e+02
5.099189918991898907e+01	8.169750783614613283e+02
5.099249924992498961e+01	8.333408544290684858e+02
5.099309930993099016e+01	8.493066462523747759e+02
5.099369936993699071e+01	8.648673947450729429e+02
5.099429942994299125e+01	8.800183451018217511e+02
5.099489948994899180e+01	8.947550485319791278e+02
5.099549954995499945e+01	9.090733636778484197e+02
5.099609960996099289e+01	9.229694577181164732e+02
5.099669966996700055e+01	9.364398071575591302e+02
5.099729972997299399e+01	9.494811983044830868e+02
5.099789978997900164e+01	9.620907274378075726e+02
5.099849984998499508e+01	9.742658006660446972e+02
5.099909990999100273e+01	9.860041334808422562e+02
5.099969996999699617e+01	9.973037500081479720e+02
5.100030003000300383e+01	1.008162981960392699e+03
5.100090009000900437e+01	1.018580467293489392e+03
5.100150015001500492e+01	1.028555148572779672e+03
5.100210021002100547e+01	1.038086271052399752e+03
5.100270027002700601e+01	1.047173380472919689e+03
5.100330033003300656e+01	1.055816320582359594e+03
5.100390039003900711e+01	1.064015230386094800e+03
5.100450045004500765e+01	1.071770541131371829e+03
5.100510051005100820e+01	1.079082973032541304e+03
5.100570057005700875e+01	1.085953531743321264e+03
5.100630063006300929e+01	1.092383504582721571e+03
5.100690069006900984e+01	1.098374456521494267e+03
5.100750075007501039e+01	1.103928225936242143e+03
5.100810081008101093e+01	1.109046920138502855e+03
5.100870087008701148e+01	1.113732910686402874e+03
5.100930093009301203e+01	1.117988828486642433e+03
5.100990099009901257e+01	1.121817558694768650e+03
5.101050105010501312e+01	1.125222235421877713e+03
5.101110111011101367e+01	1.128206236256052762e+03
5.101170117011701421e+01	1.130773176606980996e+03
5.101230123012301476e+01	1.132926903882334955e+03
5.101290129012901531e+01	1.134671491504634105e+03
5.101350135013501585e+01	1.136011232777376335e+03
5.101410141014101640e+01	1.136950634609373537e+03
5.101470147014701695e+01	1.137494411106236385e+03
5.101530153015301750e+01	1.137647477038087800e+03
5.101590159015901804e+01	1.137414941192571177e+03
5.101650165016501859e+01	1.136802099622294691e+03
5.101710171017101914e+01	1.135814428795854838e+03
5.101770177017701968e+01	1.134457578661612388e+03
5.101830183018302023e+01	1.132737365633338868e+03
5.101890189018902078e+01	1.130659765506904705e+03
5.101950195019502132e+01	1.128230906317071913e+03
5.102010201020102187e+01	1.125457061143462397e+03
5.102070207020702242e+01	1.122344640874696779e+03
5.102130213021302296e+01	1.118900186939602236e+03
5.102190219021902351e+01	1.115130364014371253e+03
5.102250225022502406e+01	1.111041952714364470e+03
5.102310231023102460e+01	1.106641842279234424e+03
5.102370237023702515e+01	1.101937023259868965e+03
5.102430243024302570e+01	1.096934580215543292e+03
5.102490249024902624e+01	1.091641684429547695e+03
5.102550255025502679e+01	1.086065586651377089e+03
5.102610261026102734e+01	1.080213609873422229e+03
5.102670267026702788e+01	1.074093142149956520e+03
5.102730273027302843e+01	1.067711629465987698e+03
5.102790279027902898e+01	1.061076568663413127e+03
5.102850285028502952e+01	1.054195500431674645e+03
5.102910291029103007e+01	1.047076002369935850e+03
5.102970297029703062e+01	1.039725682127597565e+03
5.103030303030303116e+01	1.032152170629731927e+03
5.103090309030903171e+01	1.024363115393816315e+03
5.103150315031503226e+01	1.016366173943904755e+03
5.103210321032103280e+01	1.008169007328154521e+03
5.103270327032703335e+01	9.997792737453869449e+02
5.103330333033303390e+01	9.912046222860991520e+02
5.103390339033903444e+01	9.824526867931465404e+02
5.103450345034503499e+01	9.735310798470054579e+02
5.103510351035103554e+01	9.644473868803302139e+02
5.103570357035703609e+01	9.552091604262200235e+02
5.103630363036303663e+01	9.458239145044003635e+02
5.103690369036903718e+01	9.362991191492172902e+02
5.103750375037503773e+01	9.266421950831147569e+02
5.103810381038103827e+01	9.168605085390249769e+02
5.103870387038703882e+01	9.069613662347735499e+02
5.103930393039303937e+01	8.969520105024282657e+02
5.103990399039903991e+01	8.868396145751971744e+02
5.104050405040504046e+01	8.766312780342465203e+02
5.104110411041104101e+01	8.663340224175772164e+02
5.104170417041704155e+01	8.559547869927855572e+02
5.104230423042304210e+01	8.455004246953501479e+02
5.104290429042904265e+01	8.349776982337884874e+02
5.104350435043504319e+01	8.243932763627972236e+02
5.104410441044104374e+01	8.137537303252613583e+02
5.104470447044704429e+01	8.030655304637469953e+02
5.104530453045304483e+01	7.923350430018832640e+02
5.104590459045904538e+01	7.815685269958005392e+02
5.104650465046504593e+01	7.707721314555619756e+02
5.104710471047104647e+01	7.599518926362975435e+02
5.104770477047704702e+01	7.491137314985616058e+02
5.104830483048304757e+01	7.382634513371733647e+02
5.104890489048904811e+01	7.274067355776581962e+02
5.104950495049504866e+01	7.165491457391426593e+02
5.105010501050104921e+01	7.056961195624101038e+02
5.105070507050704975e+01	6.948529693016155306e+02
5.105130513051305030e+01	6.840248801779764563e+02
5.105190519051905085e+01	6.732169089935867987e+02
5.105250525052505139e+01	6.624339829033315254e+02
5.105310531053105194e+01	6.516808983427140447e+02
5.105370537053705249e+01	6.409623201092613272e+02
5.105430543054305303e+01	6.302827805950172433e+02
5.105490549054905358e+01	6.196466791674949945e+02
5.105550555055505413e+01	6.090582816963233199e+02
5.105610561056105468e+01	5.985217202227187272e+02
5.105670567056705522e+01	5.880409927687412619e+02
5.105730573057305577e+01	5.776199632832513089e+02
5.105790579057905632e+01	5.672623617213191665e+02
5.105850585058505686e+01	5.569717842537813794e+02
5.105910591059105741e+01	5.467516936035206072e+02
5.105970597059705796e+01	5.366054195049846385e+02
5.106030603060305850e+01	5.265361592833700115e+02
5.106090609060905905e+01	5.165469785498373767e+02
5.106150615061505960e+01	5.066408120090451348e+02
5.106210621062106014e+01	4.968204643752671927e+02
5.106270627062706069e+01	4.870886113932746184e+02
5.106330633063306124e+01	4.774478009601472195e+02
5.106390639063906178e+01	4.679004543441359942e+02
5.106450645064506233e+01	4.584488674966734152e+02
5.106510651065106288e+01	4.490952124535983785e+02
5.106570657065706342e+01	4.398415388216649831e+02
5.106630663066306397e+01	4.306897753463812251e+02
5.106690669066906452e+01	4.216417315572218740e+02
5.106750675067506506e+01	4.126990994862730417e+02
5.106810681068106561e+01	4.038634554563645906e+02
5.106870687068706616e+01	3.951362619347717100e+02
5.106930693069306670e+01	3.865188694485684664e+02
5.106990699069906725e+01	3.780125185577662705e+02
5.107050705070506780e+01	3.696183418823833904e+02
5.107110711071106834e+01	3.613373661796247234e+02
5.107170717071706889e+01	3.531705144674074859e+02
5.107230723072306944e+01	3.451186081904955358e+02
5.107290729072906998e+01	3.371823694255604096e+02
5.107350735073507053e+01	3.293624231215427471e+02
5.107410741074107108e+01	3.216592993717381432e+02
5.107470747074707162e+01	3.140734357140945008e+02
5.107530753075307928e+01	3.066051794562725945e+02
5.107590759075907272e+01	2.992547900220855013e+02
5.107650765076508037e+01	2.920224413160037784e+02
5.107710771077107381e+01	2.849082241024880204e+02
5.107770777077708146e+01	2.779121483969807969e+02
5.107830783078307491e+01	2.710341458654709754e+02
5.107890789078908256e+01	2.642740722296277909e+02
5.107950795079507600e+01	2.576317096745709705e+02
5.108010801080108365e+01	2.511067692564466824e+02
5.108070807080708420e+01	2.446988933145500198e+02
5.108130813081308474e+01	2.384076578560968187e+02
5.108190819081908529e+01	2.322325749538738364e+02
5.108250825082508584e+01	2.261730951263523934e+02
5.108310831083108638e+01	2.202286097047077078e+02
5.108370837083708693e+01	2.143984531844387220e+02
5.108430843084308748e+01	2.086819055593683174e+02
5.108490849084908803e+01	2.030781946359027188e+02
5.108550855085508857e+01	1.975864983255137304e+02
5.108610861086108912e+01	1.922059469135084555e+02
5.108670867086708967e+01	1.869356253022363319e+02
5.108730873087309021e+01	1.817745752269795503e+02
5.108790879087909076e+01	1.767217974428635898e+02
5.108850885088509131e+01	1.717762538812175137e+02
5.108910891089109185e+01	1.669368697739014920e+02
5.108970897089709240e+01	1.622025357442111613e+02
5.109030903090309295e+01	1.575721098630583583e+02
5.109090909090909349e+01	1.530444196692136529e+02
5.109150915091509404e+01	1.486182641524844712e+02
5.109210921092109459e+01	1.442924156987873801e+02
5.109270927092709513e+01	1.400656219961603597e+02
5.109330933093309568e+01	1.359366079008401584e+02
5.109390939093909623e+01	1.319040772626135833e+02
5.109450945094509677e+01	1.279667147087318426e+02
5.109510951095109732e+01	1.241231873857537096e+02
5.109570957095709787e+01	1.203721466587622189e+02
5.109630963096309841e+01	1.167122297674721665e+02
5.109690969096909896e+01	1.131420614388190984e+02
5.109750975097509951e+01	1.096602554556927203e+02
5.109810981098110005e+01	1.062654161815460583e+02
5.109870987098710060e+01	1.029561400331673724e+02
5.109930993099310115e+01	9.973101693072291596e+01
5.109990999099910169e+01	9.658863168217305883e+01
5.110051005100510224e+01	9.352756532998364492e+01
5.110111011101110279e+01	9.054639645332783005e+01
5.110171017101710333e+01	8.764370242588131532e+01
5.110231023102310388e+01	8.481806062936672674e+01
5.110291029102910443e+01	8.206804962305474760e+01
5.110351035103510497e+01	7.939225026947951847e+01
5.110411041104110552e+01	7.678924681667326979e+01
5.110471047104710607e+01	7.425762793727153621e+01
5.110531053105310662e+01	7.179598772488266434e+01
5.110591059105910716e+01	6.940292664815646617e+01
5.110651065106510771e+01	6.707705246302668911e+01
5.110711071107110826e+01	6.481698108363782751e+01
5.110771077107710880e+01	6.262133741250174523e+01
5.110831083108310935e+01	6.048875613046294575e+01
5.110891089108910990e+01	5.841788244708045852e+01
5.110951095109511044e+01	5.640737281206470755e+01
5.111011101110111099e+01	5.445589558843147415e+01
5.111071107110711154e+01	5.256213168806394265e+01
5.111131113111311208e+01	5.072477517039108363e+01
5.111191119111911263e+01	4.894253380491603878e+01
5.111251125112511318e+01	4.721412959834492540e+01
5.111311131113111372e+01	4.553829928708339736e+01
5.111371137113711427e+01	4.391379479588498924e+01
5.111431143114311482e+01	4.233938366344753490e+01
5.111491149114911536e+01	4.081384943576745172e+01
5.111551155115511591e+01	3.933599202807070583e+01
5.111611161116111646e+01	3.790462805614934894e+01
5.111671167116711700e+01	3.651859113042968374e+01
5.111731173117311755e+01	3.517673214285586880e+01
5.111791179117911810e+01	3.387791950461651425e+01
5.111851185118511864e+01	3.262103936349293321e+01
5.111911191119111919e+01	3.140499579483537929e+01
5.111971197119711974e+01	3.022871096701778271e+01
5.112031203120312028e+01	2.909112528222281924e+01
5.112091209120912083e+01	2.799119749340572838e+01
5.112151215121512138e+01	2.692790479828406802e+01
5.112211221122112192e+01	2.590024291119480537e+01
5.112271227122712247e+01	2.490722611365696793e+01
5.112331233123312302e+01	2.394788728447036164e+01
5.112391239123912356e+01	2.302127791017542080e+01
5.112451245124512411e+01	2.212646807669027638e+01
5.112511251125112466e+01	2.126254644293307194e+01
5.112571257125712521e+01	2.042862019722796418e+01
5.112631263126312575e+01	1.962381499728265410e+01
5.112691269126912630e+01	1.884727489451453053e+01
5.112751275127512685e+01	1.809816224349070524e+01
5.112811281128112739e+01	1.737565759723471359e+01
5.112871287128712794e+01	1.667895958913972621e+01
5.112931293129312849e+01	1.600728480221442496e+01
5.112991299129912903e+01	1.535986762637345393e+01
5.113051305130512958e+01	1.473596010446967242e+01
5.113111311131113013e+01	1.413483176775047312e+01
5.113171317131713067e+01	1.355576946140418571e+01
5.113231323132313122e+01	1.299807716084721498e+01
5.113291329132913177e+01	1.246107577938572319e+01
5.113351335133513231e+01	1.194410296786889525e+01
5.113411341134113286e+01	1.144651291444360908e+01
5.113471347134713341e+01	1.096767611575028845e+01
5.113531353135313395e+01	1.050697916294562617e+01
5.113591359135913450e+01	1.006382451516804011e+01
5.113651365136513505e+01	9.637630267822411056e+00
5.113711371137113559e+01	9.227829916195686266e+00
5.113771377137713614e+01	8.833872114897207695e+00
5.113831383138313669e+01	8.455220433599553331e+00
5.113891389138913723e+01	8.091353109537614330e+00
5.113951395139513778e+01	7.741762797205586466e+00
5.114011401140113833e+01	7.405956315673888568e+00
5.114071407140713887e+01	7.083454393929894621e+00
5.114131413141313942e+01	6.773791414629283025e+00
5.114191419141913997e+01	6.476515156626931002e+00
5.114251425142514051e+01	6.191186536639472493e+00
5.114311431143114106e+01	5.917379350374716296e+00
5.114371437143714161e+01	5.654680013446417242e+00
5.114431443144314215e+01	5.402687302376877554e+00
5.114491449144914270e+01	5.161012095973836367e+00
5.114551455145514325e+01	4.929277117352658166e+00
5.114611461146114380e+01	4.707116676859865123e+00
5.114671467146714434e+01	4.494176416139186614e+00
5.114731473147314489e+01	4.290113053567313983e+00
5.114791479147914544e+01	4.094594131272714321e+00
5.114851485148514598e+01	3.907297763937443769e+00
5.114911491149114653e+01	3.727912389569316254e+00
5.114971497149714708e+01	3.556136522419217627e+00
5.115031503150314762e+01	3.391678508206635190e+00
5.115091509150914817e+01	3.234256281804945843e+00
5.115151515151514872e+01	3.083597127527263559e+00
5.115211521152114926e+01	2.939437442142950108e+00
5.115271527152714981e+01	2.801522500745059929e+00
5.115331533153315036e+01	2.669606225579375547e+00
5.115391539153915090e+01	2.543450957936486567e+00
5.115451545154515145e+01	2.422827233199709163e+00
5.115511551155115910e+01	2.307513559133279823e+00
5.115571557155715254e+01	2.197296197487295544e+00
5.115631563156316020e+01	2.091968948988302657e+00
5.115691569156915364e+01	1.991332941777194332e+00
5.115751575157516129e+01	1.895196423349090997e+00
5.115811581158115473e+01	1.803374556043392918e+00
5.115871587158716238e+01	1.715689216125723338e+00
5.115931593159315582e+01	1.631968796497540009e+00
5.115991599159916348e+01	1.552048013063364040e+00
5.116051605160516402e+01	1.475767714779997686e+00
5.116111611161116457e+01	1.402974697406867755e+00
5.116171617161716512e+01	1.333521520971433949e+00
5.116231623162316566e+01	1.267266330958794818e+00
5.116291629162916621e+01	1.204072683229894691e+00
5.116351635163516676e+01	1.143809372668264102e+00
5.116411641164116730e+01	1.086350265550904970e+00
5.116471647164716785e+01	1.031574135634836242e+00
5.116531653165316840e+01	9.793645039468765745e-01
5.116591659165916894e+01	9.296094822604772379e-01
5.116651665166516949e+01	8.822016202398803575e-01
5.116711671167117004e+01	8.370377562284883055e-01
5.116771677167717058e+01	7.940188716551214165e-01
5.116831683168317113e+01	7.530499490288549147e-01
5.116891689168917168e+01	7.140398334903326205e-01
5.116951695169517222e+01	6.769010978847924687e-01
5.117011701170117277e+01	6.415499113196727610e-01
5.117071707170717332e+01	6.079059111674135485e-01
5.117131713171317386e+01	5.758920784720733543e-01
5.117191719171917441e+01	5.454346167165534665e-01
5.117251725172517496e+01	5.164628339056035466e-01
5.117311731173117550e+01	4.889090279183845311e-01
5.117371737173717605e+01	4.627083750831100240e-01
5.117431743174317660e+01	4.377988219252881286e-01
5.117491749174917715e+01	4.141209800402000374e-01
5.117551755175517769e+01	3.916180240396134882e-01
5.117611761176117824e+01	3.702355925221815225e-01
5.117671767176717879e+01	3.499216920166505762e-01
5.117731773177317933e+01	3.306266038467676749e-01
5.117791779177917988e+01	3.123027938667050085e-01
5.117851785178518043e+01	2.949048250158318174e-01
5.117911791179118097e+01	2.783892726418049079e-01
5.117971797179718152e+01	2.627146425411414077e-01
5.118031803180318207e+01	2.478412916667203647e-01
5.118091809180918261e+01	2.337313514519699376e-01
5.118151815181518316e+01	2.203486537018556901e-01
5.118211821182118371e+01	2.076586590011541000e-01
5.118271827182718425e+01	1.956283875908497727e-01
5.118331833183318480e+01	1.842263526638674986e-01
5.118391839183918535e+01	1.734224960316593789e-01
5.118451845184518589e+01	1.631881261134606742e-01
5.118511851185118644e+01	1.534958582002570460e-01
5.118571857185718699e+01	1.443195569456919847e-01
5.118631863186318753e+01	1.356342810362416995e-01
5.118691869186918808e+01	1.274162299930345355e-01
5.118751875187518863e+01	1.196426930576580949e-01
5.118811881188118917e+01	1.122920001141876345e-01
5.118871887188718972e+01	1.053434745995013855e-01
5.118931893189319027e+01	9.877738835369720416e-02
5.118991899189919081e+01	9.257491836212394798e-02
5.119051905190519136e+01	8.671810534018102590e-02
5.119111911191119191e+01	8.118981411163404827e-02
5.119171917191719245e+01	7.597369573075826721e-02
5.119231923192319300e+01	7.105415129816243514e-02
5.119291929192919355e+01	6.641629741967561285e-02
5.119351935193519409e+01	6.204593325722081165e-02
5.119411941194119464e+01	5.792950912015457088e-02
5.119471947194719519e+01	5.405409654514729129e-02
5.119531953195319574e+01	5.040735981232133400e-02
5.119591959195919628e+01	4.697752884507215565e-02
5.119651965196519683e+01	4.375337344078528146e-02
5.119711971197119738e+01	4.072417877953780907e-02
5.119771977197719792e+01	3.787972215785815472e-02
5.119831983198319847e+01	3.521025089471151170e-02
5.119891989198919902e+01	3.270646135710113950e-02
5.119951995199519956e+01	3.035947905302621708e-02
5.120012001200120011e+01	2.816083974002827825e-02
5.120072007200720066e+01	2.610247149818822887e-02
5.120132013201320120e+01	2.417667771721320955e-02
5.120192019201920175e+01	2.237612094816996203e-02
5.120252025202520230e+01	2.069380087975651594e-02
5.120312031203120284e+01	1.912305458077659046e-02
5.120372037203720339e+01	1.765753431732181369e-02
5.120432043204320394e+01	1.629119442471654855e-02
5.120492049204920448e+01	1.501827881123905979e-02
5.120552055205520503e+01	1.383330905300039423e-02
5.120612061206120558e+01	1.273107304108823251e-02
5.120672067206720612e+01	1.170661414389404485e-02
5.120732073207320667e+01	1.075522084942777748e-02
5.120792079207920722e+01	9.872416854367498801e-03
5.120852085208520776e+01	9.053951568578530798e-03
5.120912091209120831e+01	8.295791005851316235e-03
5.120972097209720886e+01	7.594109033634740755e-03
5.121032103210320940e+01	6.945278956566105014e-03
5.121092109210920995e+01	6.345865410606218310e-03
5.121152115211521050e+01	5.792616546563296789e-03
5.121212121212121104e+01	5.282456483719336765e-03
5.121272127212721159e+01	4.812478016144886885e-03
5.121332133213321214e+01	4.379935556090572626e-03
5.121392139213921268e+01	3.982238300566803141e-03
5.121452145214521323e+01	3.616943608856829171e-03
5.121512151215121378e+01	3.281750580245472709e-03
5.121572157215721433e+01	2.974493822679814825e-03
5.121632163216321487e+01	2.693137404403712735e-03
5.121692169216921542e+01	2.435768981821986173e-03
5.121752175217521597e+01	2.200594097949673707e-03
5.121812181218121651e+01	1.985930646786486682e-03
5.121872187218721706e+01	1.790203499826562277e-03
5.121932193219321761e+01	1.611939291670515164e-03
5.121992199219921815e+01	1.449761362353284462e-03
5.122052205220521870e+01	1.302391546270671892e-03
5.122112211221121925e+01	1.168630617450473926e-03
5.122172217221721979e+01	1.047362035751018931e-03
5.122232223222322034e+01	9.375474687297013750e-04
5.122292229222922089e+01	8.382224687099662508e-04
5.122352235223522143e+01	7.484923039813625584e-04
5.122412241224122198e+01	6.675279431427179029e-04
5.122472247224722253e+01	5.945621916077547045e-04
5.122532253225322307e+01	5.288859792436542522e-04
5.122592259225922362e+01	4.698447980142036779e-04
5.122652265226522417e+01	4.168352883581183648e-04
5.122712271227122471e+01	3.693019728576660016e-04
5.122772277227722526e+01	3.267341355501753790e-04
5.122832283228322581e+01	2.886628450124135254e-04
5.122892289228922635e+01	2.546581191118074943e-04
5.122952295229522690e+01	2.243262290751092030e-04
5.123012301230122745e+01	1.973071402800049244e-04
5.123072307230722799e+01	1.732720869333700118e-04
5.123132313231322854e+01	1.519212775658529359e-04
5.123192319231922909e+01	1.329817280501552714e-04
5.123252325232522963e+01	1.162052186430824290e-04
5.123312331233123018e+01	1.013663713619543220e-04
5.123372337233723073e+01	8.826084383651128489e-05
5.123432343234323127e+01	7.670363562972988135e-05
5.123492349234923893e+01	6.652750289618875783e-05
5.123552355235523237e+01	5.758147714554027872e-05
5.123612361236124002e+01	4.972948380156547122e-05
5.123672367236723346e+01	4.284905619416187517e-05
5.123732373237324111e+01	3.683014059200899362e-05
5.123792379237923456e+01	3.157398787687031711e-05
5.123852385238524221e+01	2.699881921789061819e-05
5.123912391239123565e+01	2.302407249787334772e-05
5.123972397239724330e+01	1.957787093432448902e-05
5.124032403240324385e+01	1.659618517267562950e-05
5.124092409240924439e+01	1.402206491331296434e-05
5.124152415241524494e+01	1.180493553639407487e-05
5.124212421242124549e+01	9.899955357936665790e-06
5.124272427242724604e+01	8.267429326327610856e-06
5.124332433243324658e+01	6.872275148808117178e-06
5.124392439243924713e+01	5.683538021256914038e-06
5.124452445244524768e+01	4.673950320386991404e-06
5.124512451245124822e+01	3.819532804028265924e-06
5.124572457245724877e+01	3.099234051303094511e-06
5.124632463246324932e+01	2.494605059115455294e-06
5.124692469246924986e+01	1.989506093465352854e-06
5.124752475247525041e+01	1.569843072762551741e-06
5.124812481248125096e+01	1.223330934746413887e-06
5.124872487248725150e+01	9.392816081207834444e-07
5.124932493249325205e+01	7.084143739862715149e-07
5.124992499249925260e+01	5.226865600972383690e-07
5.125052505250525314e+01	3.751426624834697612e-07
5.125112511251125369e+01	2.597801337439948504e-07
5.125172517251725424e+01	1.714302151154565526e-07
5.125232523252325478e+01	1.056523200922460121e-07
5.125292529252925533e+01	5.864060085576513598e-08
5.125352535253525588e+01	2.714144504766363339e-08
5.125412541254125642e+01	8.380759548185823530e-09
5.125472547254725697e+01	-0.000000000000000000e+00
5.125532553255325752e+01	-0.000000000000000000e+00
5.125592559255925806e+01	-0.000000000000000000e+00
5.125652565256525861e+01	-0.000000000000000000e+00
5.125712571257125916e+01	-0.000000000000000000e+00
5.125772577257725970e+01	-0.000000000000000000e+00
5.125832583258326025e+01	-0.000000000000000000e+00
5.125892589258926080e+01	-0.000000000000000000e+00
5.125952595259526134e+01	-0.000000000000000000e+00
5.126012601260126189e+01	-0.000000000000000000e+00
5.126072607260726244e+01	-0.000000000000000000e+00
5.126132613261326298e+01	-0.000000000000000000e+00
5.126192619261926353e+01	-0.000000000000000000e+00
5.126252625262526408e+01	-0.000000000000000000e+00
5.126312631263126462e+01	-0.000000000000000000e+00
5.126372637263726517e+01	-0.000000000000000000e+00
5.126432643264326572e+01	-0.000000000000000000e+00
5.126492649264926627e+01	-0.000000000000000000e+00
5.126552655265526681e+01	-0.000000000000000000e+00
5.126612661266126736e+01	-0.000000000000000000e+00
5.126672667266726791e+01	-0.000000000000000000e+00
5.126732673267326845e+01	-0.000000000000000000e+00
5.126792679267926900e+01	-0.000000000000000000e+00
5.126852685268526955e+01	-0.000000000000000000e+00
5.126912691269127009e+01	-0.000000000000000000e+00
5.126972697269727064e+01	-0.000000000000000000e+00
5.127032703270327119e+01	-0.000000000000000000e+00
5.127092709270927173e+01	-0.000000000000000000e+00
5.127152715271527228e+01	-0.000000000000000000e+00
5.127212721272127283e+01	-0.000000000000000000e+00
5.127272727272727337e+01	-0.000000000000000000e+00
5.127332733273327392e+01	-0.000000000000000000e+00
5.127392739273927447e+01	-0.000000000000000000e+00
5.127452745274527501e+01	-0.000000000000000000e+00
5.127512751275127556e+01	-0.000000000000000000e+00
5.127572757275727611e+01	-0.000000000000000000e+00
5.127632763276327665e+01	-0.000000000000000000e+00
5.127692769276927720e+01	-0.000000000000000000e+00
5.127752775277527775e+01	-0.000000000000000000e+00
5.127812781278127829e+01	-0.000000000000000000e+00
5.127872787278727884e+01	-0.000000000000000000e+00
5.127932793279327939e+01	-0.000000000000000000e+00
5.127992799279927993e+01	-0.000000000000000000e+00
5.128052805280528048e+01	-0.000000000000000000e+00
5.128112811281128103e+01	-0.000000000000000000e+00
5.128172817281728157e+01	-0.000000000000000000e+00
5.128232823282328212e+01	-0.000000000000000000e+00
5.128292829282928267e+01	-0.000000000000000000e+00
5.128352835283528321e+01	-0.000000000000000000e+00
5.128412841284128376e+01	-0.000000000000000000e+00
5.128472847284728431e+01	-0.000000000000000000e+00
5.128532853285328486e+01	-0.000000000000000000e+00
5.128592859285928540e+01	-0.000000000000000000e+00
5.128652865286528595e+01	-0.000000000000000000e+00
5.128712871287128650e+01	-0.000000000000000000e+00
5.128772877287728704e+01	-0.000000000000000000e+00
5.128832883288328759e+01	-0.000000000000000000e+00
5.128892889288928814e+01	-0.000000000000000000e+00
5.128952895289528868e+01	-0.000000000000000000e+00
5.129012901290128923e+01	-0.000000000000000000e+00
5.129072907290728978e+01	-0.000000000000000000e+00
5.129132913291329032e+01	-0.000000000000000000e+00
5.129192919291929087e+01	-0.000000000000000000e+00
5.129252925292529142e+01	-0.000000000000000000e+00
5.129312931293129196e+01	-0.000000000000000000e+00
5.129372937293729251e+01	-0.000000000000000000e+00
5.129432943294329306e+01	-0.000000000000000000e+00
5.129492949294929360e+01	-0.000000000000000000e+00
5.129552955295529415e+01	-0.000000000000000000e+00
5.129612961296129470e+01	-0.000000000000000000e+00
5.129672967296729524e+01	-0.000000000000000000e+00
5.129732973297329579e+01	-0.000000000000000000e+00
5.129792979297929634e+01	-0.000000000000000000e+00
5.129852985298529688e+01	-0.000000000000000000e+00
5.129912991299129743e+01	-0.000000000000000000e+00
5.129972997299729798e+01	-0.000000000000000000e+00
5.130033003300329852e+01	-0.000000000000000000e+00
5.130093009300929907e+01	-0.000000000000000000e+00
5.130153015301529962e+01	-0.000000000000000000e+00
5.130213021302130016e+01	-0.000000000000000000e+00
5.130273027302730071e+01	-0.000000000000000000e+00
5.130333033303330126e+01	-0.000000000000000000e+00
5.130393039303930180e+01	-0.000000000000000000e+00
5.130453045304530235e+01	-0.000000000000000000e+00
5.130513051305130290e+01	-0.000000000000000000e+00
5.130573057305730345e+01	-0.000000000000000000e+00
5.130633063306330399e+01	-0.000000000000000000e+00
5.130693069306930454e+01	-0.000000000000000000e+00
5.130753075307530509e+01	-0.000000000000000000e+00
5.130813081308130563e+01	-0.000000000000000000e+00
5.130873087308730618e+01	-0.000000000000000000e+00
5.130933093309330673e+01	-0.000000000000000000e+00
5.130993099309930727e+01	-0.000000000000000000e+00
5.131053105310530782e+01	-0.000000000000000000e+00
5.131113111311130837e+01	-0.000000000000000000e+00
5.131173117311730891e+01	-0.000000000000000000e+00
5.131233123312330946e+01	-0.000000000000000000e+00
5.131293129312931001e+01	-0.000000000000000000e+00
5.131353135313531055e+01	-0.000000000000000000e+00
5.131413141314131110e+01	-0.000000000000000000e+00
5.131473147314731875e+01	-0.000000000000000000e+00
5.131533153315331219e+01	-0.000000000000000000e+00
5.131593159315931985e+01	-0.000000000000000000e+00
5.131653165316531329e+01	-0.000000000000000000e+00
5.131713171317132094e+01	-0.000000000000000000e+00
5.131773177317731438e+01	-0.000000000000000000e+00
5.131833183318332203e+01	-0.000000000000000000e+00
5.131893189318931547e+01	-0.000000000000000000e+00
5.131953195319532313e+01	-0.000000000000000000e+00
5.132013201320132367e+01	-0.000000000000000000e+00
5.132073207320732422e+01	-0.000000000000000000e+00
5.132133213321332477e+01	-0.000000000000000000e+00
5.132193219321932531e+01	-0.000000000000000000e+00
5.132253225322532586e+01	-0.000000000000000000e+00
5.132313231323132641e+01	-0.000000000000000000e+00
5.132373237323732695e+01	-0.000000000000000000e+00
5.132433243324332750e+01	-0.000000000000000000e+00
5.132493249324932805e+01	-0.000000000000000000e+00
5.132553255325532859e+01	-0.000000000000000000e+00
5.132613261326132914e+01	-0.000000000000000000e+00
5.132673267326732969e+01	-0.000000000000000000e+00
5.132733273327333023e+01	-0.000000000000000000e+00
5.132793279327933078e+01	-0.000000000000000000e+00
5.132853285328533133e+01	-0.000000000000000000e+00
5.132913291329133187e+01	-0.000000000000000000e+00
5.132973297329733242e+01	-0.000000000000000000e+00
5.133033303330333297e+01	-0.000000000000000000e+00
5.133093309330933351e+01	-0.000000000000000000e+00
5.133153315331533406e+01	-0.000000000000000000e+00
5.133213321332133461e+01	-0.000000000000000000e+00
5.133273327332733516e+01	-0.000000000000000000e+00
5.133333333333333570e+01	-0.000000000000000000e+00
5.133393339333933625e+01	-0.000000000000000000e+00
5.133453345334533680e+01	-0.000000000000000000e+00
5.133513351335133734e+01	-0.000000000000000000e+00
5.133573357335733789e+01	-0.000000000000000000e+00
5.133633363336333844e+01	-0.000000000000000000e+00
5.133693369336933898e+01	-0.000000000000000000e+00
5.133753375337533953e+01	-0.000000000000000000e+00
5.133813381338134008e+01	-0.000000000000000000e+00
5.133873387338734062e+01	-0.000000000000000000e+00
5.133933393339334117e+01	-0.000000000000000000e+00
5.133993399339934172e+01	-0.000000000000000000e+00
5.134053405340534226e+01	-0.000000000000000000e+00
5.134113411341134281e+01	-0.000000000000000000e+00
5.134173417341734336e+01	-0.000000000000000000e+00
5.134233423342334390e+01	-0.000000000000000000e+00
5.134293429342934445e+01	-0.000000000000000000e+00
5.134353435343534500e+01	-0.000000000000000000e+00
5.134413441344134554e+01	-0.000000000000000000e+00
5.134473447344734609e+01	-0.000000000000000000e+00
5.134533453345334664e+01	-0.000000000000000000e+00
5.134593459345934718e+01	-0.000000000000000000e+00
5.134653465346534773e+01	-0.000000000000000000e+00
5.134713471347134828e+01	-0.000000000000000000e+00
5.134773477347734882e+01	-0.000000000000000000e+00
5.134833483348334937e+01	-0.000000000000000000e+00
5.134893489348934992e+01	-0.000000000000000000e+00
5.134953495349535046e+01	-0.000000000000000000e+00
5.135013501350135101e+01	-0.000000000000000000e+00
5.135073507350735156e+01	-0.000000000000000000e+00
5.135133513351335210e+01	-0.000000000000000000e+00
5.135193519351935265e+01	-0.000000000000000000e+00
5.135253525352535320e+01	-0.000000000000000000e+00
5.135313531353135375e+01	-0.000000000000000000e+00
5.135373537353735429e+01	-0.000000000000000000e+00
5.135433543354335484e+01	-0.000000000000000000e+00
5.135493549354935539e+01	-0.000000000000000000e+00
5.135553555355535593e+01	-0.000000000000000000e+00
5.135613561356135648e+01	-0.000000000000000000e+00
5.135673567356735703e+01	-0.000000000000000000e+00
5.135733573357335757e+01	-0.000000000000000000e+00
5.135793579357935812e+01	-0.000000000000000000e+00
5.135853585358535867e+01	-0.000000000000000000e+00
5.135913591359135921e+01	-0.000000000000000000e+00
5.135973597359735976e+01	-0.000000000000000000e+00
5.136033603360336031e+01	-0.000000000000000000e+00
5.136093609360936085e+01	-0.000000000000000000e+00
5.136153615361536140e+01	-0.000000000000000000e+00
5.136213621362136195e+01	-0.000000000000000000e+00
5.136273627362736249e+01	-0.000000000000000000e+00
5.136333633363336304e+01	-0.000000000000000000e+00
5.136393639363936359e+01	-0.000000000000000000e+00
5.136453645364536413e+01	-0.000000000000000000e+00
5.136513651365136468e+01	-0.000000000000000000e+00
5.136573657365736523e+01	-0.000000000000000000e+00
5.136633663366336577e+01	-0.000000000000000000e+00
5.136693669366936632e+01	-0.000000000000000000e+00
5.136753675367536687e+01	-0.000000000000000000e+00
5.136813681368136741e+01	-0.000000000000000000e+00
5.136873687368736796e+01	-0.000000000000000000e+00
5.136933693369336851e+01	-0.000000000000000000e+00
5.136993699369936905e+01	-0.000000000000000000e+00
5.137053705370536960e+01	-0.000000000000000000e+00
5.137113711371137015e+01	-0.000000000000000000e+00
5.137173717371737069e+01	-0.000000000000000000e+00
5.137233723372337124e+01	-0.000000000000000000e+00
5.137293729372937179e+01	-0.000000000000000000e+00
5.137353735373537233e+01	-0.000000000000000000e+00
5.137413741374137288e+01	-0.000000000000000000e+00
5.137473747374737343e+01	-0.000000000000000000e+00
5.137533753375337398e+01	-0.000000000000000000e+00
5.137593759375937452e+01	-0.000000000000000000e+00
5.137653765376537507e+01	-0.000000000000000000e+00
5.137713771377137562e+01	-0.000000000000000000e+00
5.137773777377737616e+01	-0.000000000000000000e+00
5.137833783378337671e+01	-0.000000000000000000e+00
5.137893789378937726e+01	-0.000000000000000000e+00
5.137953795379537780e+01	-0.000000000000000000e+00
5.138013801380137835e+01	-0.000000000000000000e+00
5.138073807380737890e+01	-0.000000000000000000e+00
5.138133813381337944e+01	-0.000000000000000000e+00
5.138193819381937999e+01	-0.000000000000000000e+00
5.138253825382538054e+01	-0.000000000000000000e+00
5.138313831383138108e+01	-0.000000000000000000e+00
5.138373837383738163e+01	-0.000000000000000000e+00
5.138433843384338218e+01	-0.000000000000000000e+00
5.138493849384938272e+01	-0.000000000000000000e+00
5.138553855385538327e+01	-0.000000000000000000e+00
5.138613861386138382e+01	-0.000000000000000000e+00
5.138673867386738436e+01	-0.000000000000000000e+00
5.138733873387338491e+01	-0.000000000000000000e+00
5.138793879387938546e+01	-0.000000000000000000e+00
5.138853885388538600e+01	-0.000000000000000000e+00
5.138913891389138655e+01	-0.000000000000000000e+00
5.138973897389738710e+01	-0.000000000000000000e+00
5.139033903390338764e+01	-0.000000000000000000e+00
5.139093909390938819e+01	-0.000000000000000000e+00
5.139153915391538874e+01	-0.000000000000000000e+00
5.139213921392138928e+01	-0.000000000000000000e+00
5.139273927392738983e+01	-0.000000000000000000e+00
5.139333933393339038e+01	-0.000000000000000000e+00
5.139393939393939092e+01	-0.000000000000000000e+00
5.139453945394539858e+01	-0.000000000000000000e+00
5.139513951395139202e+01	-0.000000000000000000e+00
5.139573957395739967e+01	-0.000000000000000000e+00
5.139633963396339311e+01	-0.000000000000000000e+00
5.139693969396940076e+01	-0.000000000000000000e+00
5.139753975397539421e+01	-0.000000000000000000e+00
5.139813981398140186e+01	-0.000000000000000000e+00
5.139873987398739530e+01	-0.000000000000000000e+00
5.139933993399340295e+01	-0.000000000000000000e+00
5.139993999399940350e+01	-0.000000000000000000e+00
5.140054005400540404e+01	-0.000000000000000000e+00
5.140114011401140459e+01	-0.000000000000000000e+00
5.140174017401740514e+01	-0.000000000000000000e+00
5.140234023402340569e+01	-0.000000000000000000e+00
5.140294029402940623e+01	-0.000000000000000000e+00
5.140354035403540678e+01	-0.000000000000000000e+00
5.140414041404140733e+01	-0.000000000000000000e+00
5.140474047404740787e+01	-0.000000000000000000e+00
5.140534053405340842e+01	-0.000000000000000000e+00
5.140594059405940897e+01	-0.000000000000000000e+00
5.140654065406540951e+01	-0.000000000000000000e+00
5.140714071407141006e+01	-0.000000000000000000e+00
5.140774077407741061e+01	-0.000000000000000000e+00
5.140834083408341115e+01	-0.000000000000000000e+00
5.140894089408941170e+01	-0.000000000000000000e+00
5.140954095409541225e+01	-0.000000000000000000e+00
5.141014101410141279e+01	-0.000000000000000000e+00
5.141074107410741334e+01	-0.000000000000000000e+00
5.141134113411341389e+01	-0.000000000000000000e+00
5.141194119411941443e+01	-0.000000000000000000e+00
5.141254125412541498e+01	-0.000000000000000000e+00
5.141314131413141553e+01	-0.000000000000000000e+00
5.141374137413741607e+01	-0.000000000000000000e+00
5.141434143414341662e+01	-0.000000000000000000e+00
5.141494149414941717e+01	-0.000000000000000000e+00
5.141554155415541771e+01	-0.000000000000000000e+00
5.141614161416141826e+01	-0.000000000000000000e+00
5.141674167416741881e+01	-0.000000000000000000e+00
5.141734173417341935e+01	-0.000000000000000000e+00
5.141794179417941990e+01	-0.000000000000000000e+00
5.141854185418542045e+01	-0.000000000000000000e+00
5.141914191419142099e+01	-0.000000000000000000e+00
5.141974197419742154e+01	-0.000000000000000000e+00
5.142034203420342209e+01	-0.000000000000000000e+00
5.142094209420942263e+01	-0.000000000000000000e+00
5.142154215421542318e+01	-0.000000000000000000e+00
5.142214221422142373e+01	-0.000000000000000000e+00
5.142274227422742428e+01	-0.000000000000000000e+00
5.142334233423342482e+01	-0.000000000000000000e+00
5.142394239423942537e+01	-0.000000000000000000e+00
5.142454245424542592e+01	-0.000000000000000000e+00
5.142514251425142646e+01	-0.000000000000000000e+00
5.142574257425742701e+01	-0.000000000000000000e+00
5.142634263426342756e+01	-0.000000000000000000e+00
5.142694269426942810e+01	-0.000000000000000000e+00
5.142754275427542865e+01	-0.000000000000000000e+00
5.142814281428142920e+01	-0.000000000000000000e+00
5.142874287428742974e+01	-0.000000000000000000e+00
5.142934293429343029e+01	-0.000000000000000000e+00
5.142994299429943084e+01	-0.000000000000000000e+00
5.143054305430543138e+01	-0.000000000000000000e+00
5.143114311431143193e+01	-0.000000000000000000e+00
5.143174317431743248e+01	-0.000000000000000000e+00
5.143234323432343302e+01	-0.000000000000000000e+00
5.143294329432943357e+01	-0.000000000000000000e+00
5.143354335433543412e+01	-0.000000000000000000e+00
5.143414341434143466e+01	-0.000000000000000000e+00
5.143474347434743521e+01	-0.000000000000000000e+00
5.143534353435343576e+01	-0.000000000000000000e+00
5.143594359435943630e+01	-0.000000000000000000e+00
5.143654365436543685e+01	-0.000000000000000000e+00
5.143714371437143740e+01	-0.000000000000000000e+00
5.143774377437743794e+01	-0.000000000000000000e+00
5.143834383438343849e+01	-0.000000000000000000e+00
5.143894389438943904e+01	-0.000000000000000000e+00
5.143954395439543958e+01	-0.000000000000000000e+00
5.144014401440144013e+01	-0.000000000000000000e+00
5.144074407440744068e+01	-0.000000000000000000e+00
5.144134413441344122e+01	-0.000000000000000000e+00
5.144194419441944177e+01	-0.000000000000000000e+00
5.144254425442544232e+01	-0.000000000000000000e+00
5.144314431443144287e+01	-0.000000000000000000e+00
5.144374437443744341e+01	-0.000000000000000000e+00
5.144434443444344396e+01	-0.000000000000000000e+00
5.144494449444944451e+01	-0.000000000000000000e+00
5.144554455445544505e+01	-0.000000000000000000e+00
5.144614461446144560e+01	-0.000000000000000000e+00
5.144674467446744615e+01	-0.000000000000000000e+00
5.144734473447344669e+01	-0.000000000000000000e+00
5.144794479447944724e+01	-0.000000000000000000e+00
5.144854485448544779e+01	-0.000000000000000000e+00
5.144914491449144833e+01	-0.000000000000000000e+00
5.144974497449744888e+01	-0.000000000000000000e+00
5.145034503450344943e+01	-0.000000000000000000e+00
5.145094509450944997e+01	-0.000000000000000000e+00
5.145154515451545052e+01	-0.000000000000000000e+00
5.145214521452145107e+01	-0.000000000000000000e+00
5.145274527452745161e+01	-0.000000000000000000e+00
5.145334533453345216e+01	-0.000000000000000000e+00
5.145394539453945271e+01	-0.000000000000000000e+00
5.145454545454545325e+01	-0.000000000000000000e+00
5.145514551455145380e+01	-0.000000000000000000e+00
5.145574557455745435e+01	-0.000000000000000000e+00
5.145634563456345489e+01	-0.000000000000000000e+00
5.145694569456945544e+01	-0.000000000000000000e+00
5.145754575457545599e+01	-0.000000000000000000e+00
5.145814581458145653e+01	-0.000000000000000000e+00
5.145874587458745708e+01	-0.000000000000000000e+00
5.145934593459345763e+01	-0.000000000000000000e+00
5.145994599459945817e+01	-0.000000000000000000e+00
5.146054605460545872e+01	-0.000000000000000000e+00
5.146114611461145927e+01	-0.000000000000000000e+00
5.146174617461745981e+01	-0.000000000000000000e+00
5.146234623462346036e+01	-0.000000000000000000e+00
5.146294629462946091e+01	-0.000000000000000000e+00
5.146354635463546146e+01	-0.000000000000000000e+00
5.146414641464146200e+01	-0.000000000000000000e+00
5.146474647464746255e+01	-0.000000000000000000e+00
5.146534653465346310e+01	-0.000000000000000000e+00
5.146594659465946364e+01	-0.000000000000000000e+00
5.146654665466546419e+01	-0.000000000000000000e+00
5.146714671467146474e+01	-0.000000000000000000e+00
5.146774677467746528e+01	-0.000000000000000000e+00
5.146834683468346583e+01	-0.000000000000000000e+00
5.146894689468946638e+01	-0.000000000000000000e+00
5.146954695469546692e+01	-0.000000000000000000e+00
5.147014701470146747e+01	-0.000000000000000000e+00
5.147074707470746802e+01	-0.000000000000000000e+00
5.147134713471346856e+01	-0.000000000000000000e+00
5.147194719471946911e+01	-0.000000000000000000e+00
5.147254725472546966e+01	-0.000000000000000000e+00
5.147314731473147020e+01	-0.000000000000000000e+00
5.147374737473747075e+01	-0.000000000000000000e+00
5.147434743474347130e+01	-0.000000000000000000e+00
5.147494749474947184e+01	-0.000000000000000000e+00
5.147554755475547950e+01	-0.000000000000000000e+00
5.147614761476147294e+01	-0.000000000000000000e+00
5.147674767476748059e+01	-0.000000000000000000e+00
5.147734773477347403e+01	-0.000000000000000000e+00
5.147794779477948168e+01	-0.000000000000000000e+00
5.147854785478547512e+01	-0.000000000000000000e+00
5.147914791479148278e+01	-0.000000000000000000e+00
5.147974797479748332e+01	-0.000000000000000000e+00
5.148034803480348387e+01	-0.000000000000000000e+00
5.148094809480948442e+01	-0.000000000000000000e+00
5.148154815481548496e+01	-0.000000000000000000e+00
5.148214821482148551e+01	-0.000000000000000000e+00
5.148274827482748606e+01	-0.000000000000000000e+00
5.148334833483348660e+01	-0.000000000000000000e+00
5.148394839483948715e+01	-0.000000000000000000e+00
5.148454845484548770e+01	-0.000000000000000000e+00
5.148514851485148824e+01	-0.000000000000000000e+00
5.148574857485748879e+01	-0.000000000000000000e+00
5.148634863486348934e+01	-0.000000000000000000e+00
5.148694869486948988e+01	-0.000000000000000000e+00
5.148754875487549043e+01	-0.000000000000000000e+00
5.148814881488149098e+01	-0.000000000000000000e+00
5.148874887488749152e+01	-0.000000000000000000e+00
5.148934893489349207e+01	-0.000000000000000000e+00
5.148994899489949262e+01	-0.000000000000000000e+00
5.149054905490549316e+01	-0.000000000000000000e+00
5.149114911491149371e+01	-0.000000000000000000e+00
5.149174917491749426e+01	-0.000000000000000000e+00
5.149234923492349481e+01	-0.000000000000000000e+00
5.149294929492949535e+01	-0.000000000000000000e+00
5.149354935493549590e+01	-0.000000000000000000e+00
5.149414941494149645e+01	-0.000000000000000000e+00
5.149474947494749699e+01	-0.000000000000000000e+00
5.149534953495349754e+01	-0.000000000000000000e+00
5.149594959495949809e+01	-0.000000000000000000e+00
5.149654965496549863e+01	-0.000000000000000000e+00
5.149714971497149918e+01	-0.000000000000000000e+00
5.149774977497749973e+01	-0.000000000000000000e+00
5.149834983498350027e+01	-0.000000000000000000e+00
5.149894989498950082e+01	-0.000000000000000000e+00
5.149954995499550137e+01	-0.000000000000000000e+00
5.150015001500150191e+01	-0.000000000000000000e+00
5.150075007500750246e+01	-0.000000000000000000e+00
5.150135013501350301e+01	-0.000000000000000000e+00
5.150195019501950355e+01	-0.000000000000000000e+00
5.150255025502550410e+01	-0.000000000000000000e+00
5.150315031503150465e+01	-0.000000000000000000e+00
5.150375037503750519e+01	-0.000000000000000000e+00
5.150435043504350574e+01	-0.000000000000000000e+00
5.150495049504950629e+01	-0.000000000000000000e+00
5.150555055505550683e+01	-0.000000000000000000e+00
5.150615061506150738e+01	-0.000000000000000000e+00
5.150675067506750793e+01	-0.000000000000000000e+00
5.150735073507350847e+01	-0.000000000000000000e+00
5.150795079507950902e+01	-0.000000000000000000e+00
5.150855085508550957e+01	-0.000000000000000000e+00
5.150915091509151011e+01	-0.000000000000000000e+00
5.150975097509751066e+01	-0.000000000000000000e+00
5.151035103510351121e+01	-0.000000000000000000e+00
5.151095109510951175e+01	-0.000000000000000000e+00
5.151155115511551230e+01	-0.000000000000000000e+00
5.151215121512151285e+01	-0.000000000000000000e+00
5.151275127512751340e+01	-0.000000000000000000e+00
5.151335133513351394e+01	-0.000000000000000000e+00
5.151395139513951449e+01	-0.000000000000000000e+00
5.151455145514551504e+01	-0.000000000000000000e+00
5.151515151515151558e+01	-0.000000000000000000e+00
5.151575157515751613e+01	-0.000000000000000000e+00
5.151635163516351668e+01	-0.000000000000000000e+00
5.151695169516951722e+01	-0.000000000000000000e+00
5.151755175517551777e+01	-0.000000000000000000e+00
5.151815181518151832e+01	-0.000000000000000000e+00
5.151875187518751886e+01	-0.000000000000000000e+00
5.151935193519351941e+01	-0.000000000000000000e+00
5.151995199519951996e+01	-0.000000000000000000e+00
5.152055205520552050e+01	-0.000000000000000000e+00
5.152115211521152105e+01	-0.000000000000000000e+00
5.152175217521752160e+01	-0.000000000000000000e+00
5.152235223522352214e+01	-0.000000000000000000e+00
5.152295229522952269e+01	-0.000000000000000000e+00
5.152355235523552324e+01	-0.000000000000000000e+00
5.152415241524152378e+01	-0.000000000000000000e+00
5.152475247524752433e+01	-0.000000000000000000e+00
5.152535253525352488e+01	-0.000000000000000000e+00
5.152595259525952542e+01	-0.000000000000000000e+00
5.152655265526552597e+01	-0.000000000000000000e+00
5.152715271527152652e+01	-0.000000000000000000e+00
5.152775277527752706e+01	-0.000000000000000000e+00
5.152835283528352761e+01	-0.000000000000000000e+00
5.152895289528952816e+01	-0.000000000000000000e+00
5.152955295529552870e+01	-0.000000000000000000e+00
5.153015301530152925e+01	-0.000000000000000000e+00
5.153075307530752980e+01	-0.000000000000000000e+00
5.153135313531353034e+01	-0.000000000000000000e+00
5.153195319531953089e+01	-0.000000000000000000e+00
5.153255325532553144e+01	-0.000000000000000000e+00
5.153315331533153199e+01	-0.000000000000000000e+00
5.153375337533753253e+01	-0.000000000000000000e+00
5.153435343534353308e+01	-0.000000000000000000e+00
5.153495349534953363e+01	-0.000000000000000000e+00
5.153555355535553417e+01	-0.000000000000000000e+00
5.153615361536153472e+01	-0.000000000000000000e+00
5.153675367536753527e+01	-0.000000000000000000e+00
5.153735373537353581e+01	-0.000000000000000000e+00
5.153795379537953636e+01	-0.000000000000000000e+00
5.153855385538553691e+01	-0.000000000000000000e+00
5.153915391539153745e+01	-0.000000000000000000e+00
5.153975397539753800e+01	-0.000000000000000000e+00
5.154035403540353855e+01	-0.000000000000000000e+00
5.154095409540953909e+01	-0.000000000000000000e+00
5.154155415541553964e+01	-0.000000000000000000e+00
5.154215421542154019e+01	-0.000000000000000000e+00
5.154275427542754073e+01	-0.000000000000000000e+00
5.154335433543354128e+01	-0.000000000000000000e+00
5.154395439543954183e+01	-0.000000000000000000e+00
5.154455445544554237e+01	-0.000000000000000000e+00
5.154515451545154292e+01	-0.000000000000000000e+00
5.154575457545754347e+01	-0.000000000000000000e+00
5.154635463546354401e+01	-0.000000000000000000e+00
5.154695469546954456e+01	-0.000000000000000000e+00
5.154755475547554511e+01	-0.000000000000000000e+00
5.154815481548154565e+01	-0.000000000000000000e+00
5.154875487548754620e+01	-0.000000000000000000e+00
5.154935493549354675e+01	-0.000000000000000000e+00
5.154995499549954729e+01	-0.000000000000000000e+00
5.155055505550554784e+01	-0.000000000000000000e+00
5.155115511551154839e+01	-0.000000000000000000e+00
5.155175517551754893e+01	-0.000000000000000000e+00
5.155235523552354948e+01	-0.000000000000000000e+00
5.155295529552955003e+01	-0.000000000000000000e+00
5.155355535553555058e+01	-0.000000000000000000e+00
5.155415541554155112e+01	-0.000000000000000000e+00
5.155475547554755167e+01	-0.000000000000000000e+00
5.155535553555355932e+01	-0.000000000000000000e+00
5.155595559555955276e+01	-0.000000000000000000e+00
5.155655565556556041e+01	-0.000000000000000000e+00
5.155715571557155386e+01	-0.000000000000000000e+00
5.155775577557756151e+01	-0.000000000000000000e+00
5.155835583558355495e+01	-0.000000000000000000e+00
5.155895589558956260e+01	-0.000000000000000000e+00
5.155955595559556315e+01	-0.000000000000000000e+00
5.156015601560156369e+01	-0.000000000000000000e+00
5.156075607560756424e+01	-0.000000000000000000e+00
5.156135613561356479e+01	-0.000000000000000000e+00
5.156195619561956534e+01	-0.000000000000000000e+00
5.156255625562556588e+01	-0.000000000000000000e+00
5.156315631563156643e+01	-0.000000000000000000e+00
5.156375637563756698e+01	-0.000000000000000000e+00
5.156435643564356752e+01	-0.000000000000000000e+00
5.156495649564956807e+01	-0.000000000000000000e+00
5.156555655565556862e+01	-0.000000000000000000e+00
5.156615661566156916e+01	-0.000000000000000000e+00
5.156675667566756971e+01	-0.000000000000000000e+00
5.156735673567357026e+01	-0.000000000000000000e+00
5.156795679567957080e+01	-0.000000000000000000e+00
5.156855685568557135e+01	-0.000000000000000000e+00
5.156915691569157190e+01	-0.000000000000000000e+00
5.156975697569757244e+01	-0.000000000000000000e+00
5.157035703570357299e+01	-0.000000000000000000e+00
5.157095709570957354e+01	-0.000000000000000000e+00
5.157155715571557408e+01	-0.000000000000000000e+00
5.157215721572157463e+01	-0.000000000000000000e+00
5.157275727572757518e+01	-0.000000000000000000e+00
5.157335733573357572e+01	-0.000000000000000000e+00
5.157395739573957627e+01	-0.000000000000000000e+00
5.157455745574557682e+01	-0.000000000000000000e+00
5.157515751575157736e+01	-0.000000000000000000e+00
5.157575757575757791e+01	-0.000000000000000000e+00
5.157635763576357846e+01	-0.000000000000000000e+00
5.157695769576957900e+01	-0.000000000000000000e+00
5.157755775577557955e+01	-0.000000000000000000e+00
5.157815781578158010e+01	-0.000000000000000000e+00
5.157875787578758064e+01	-0.000000000000000000e+00
5.157935793579358119e+01	-0.000000000000000000e+00
5.157995799579958174e+01	-0.000000000000000000e+00
5.158055805580558228e+01	-0.000000000000000000e+00
5.158115811581158283e+01	-0.000000000000000000e+00
5.158175817581758338e+01	-0.000000000000000000e+00
5.158235823582358393e+01	-0.000000000000000000e+00
5.158295829582958447e+01	-0.000000000000000000e+00
5.158355835583558502e+01	-0.000000000000000000e+00
5.158415841584158557e+01	-0.000000000000000000e+00
5.158475847584758611e+01	-0.000000000000000000e+00
5.158535853585358666e+01	-0.000000000000000000e+00
5.158595859585958721e+01	-0.000000000000000000e+00
5.158655865586558775e+01	-0.000000000000000000e+00
5.158715871587158830e+01	-0.000000000000000000e+00
5.158775877587758885e+01	-0.000000000000000000e+00
5.158835883588358939e+01	-0.000000000000000000e+00
5.158895889588958994e+01	-0.000000000000000000e+00
5.158955895589559049e+01	-0.000000000000000000e+00
5.159015901590159103e+01	-0.000000000000000000e+00
5.159075907590759158e+01	-0.000000000000000000e+00
5.159135913591359213e+01	-0.000000000000000000e+00
5.159195919591959267e+01	-0.000000000000000000e+00
5.159255925592559322e+01	-0.000000000000000000e+00
5.159315931593159377e+01	-0.000000000000000000e+00
5.159375937593759431e+01	-0.000000000000000000e+00
5.159435943594359486e+01	-0.000000000000000000e+00
5.159495949594959541e+01	-0.000000000000000000e+00
5.159555955595559595e+01	-0.000000000000000000e+00
5.159615961596159650e+01	-0.000000000000000000e+00
5.159675967596759705e+01	-0.000000000000000000e+00
5.159735973597359759e+01	-0.000000000000000000e+00
5.159795979597959814e+01	-0.000000000000000000e+00
5.159855985598559869e+01	-0.000000000000000000e+00
5.159915991599159923e+01	-0.000000000000000000e+00
5.159975997599759978e+01	-0.000000000000000000e+00
5.160036003600360033e+01	-0.000000000000000000e+00
5.160096009600960087e+01	-0.000000000000000000e+00
5.160156015601560142e+01	-0.000000000000000000e+00
5.160216021602160197e+01	-0.000000000000000000e+00
5.160276027602760252e+01	-0.000000000000000000e+00
5.160336033603360306e+01	-0.000000000000000000e+00
5.160396039603960361e+01	-0.000000000000000000e+00
5.160456045604560416e+01	-0.000000000000000000e+00
5.160516051605160470e+01	-0.000000000000000000e+00
5.160576057605760525e+01	-0.000000000000000000e+00
5.160636063606360580e+01	-0.000000000000000000e+00
5.160696069606960634e+01	-0.000000000000000000e+00
5.160756075607560689e+01	-0.000000000000000000e+00
5.160816081608160744e+01	-0.000000000000000000e+00
5.160876087608760798e+01	-0.000000000000000000e+00
5.160936093609360853e+01	-0.000000000000000000e+00
5.160996099609960908e+01	-0.000000000000000000e+00
5.161056105610560962e+01	-0.000000000000000000e+00
5.161116111611161017e+01	-0.000000000000000000e+00
5.161176117611761072e+01	-0.000000000000000000e+00
5.161236123612361126e+01	-0.000000000000000000e+00
5.161296129612961181e+01	-0.000000000000000000e+00
5.161356135613561236e+01	-0.000000000000000000e+00
5.161416141614161290e+01	-0.000000000000000000e+00
5.161476147614761345e+01	-0.000000000000000000e+00
5.161536153615361400e+01	-0.000000000000000000e+00
5.161596159615961454e+01	-0.000000000000000000e+00
5.161656165616561509e+01	-0.000000000000000000e+00
5.161716171617161564e+01	-0.000000000000000000e+00
5.161776177617761618e+01	-0.000000000000000000e+00
5.161836183618361673e+01	-0.000000000000000000e+00
5.161896189618961728e+01	-0.000000000000000000e+00
5.161956195619561782e+01	-0.000000000000000000e+00
5.162016201620161837e+01	-0.000000000000000000e+00
5.162076207620761892e+01	-0.000000000000000000e+00
5.162136213621361946e+01	-0.000000000000000000e+00
5.162196219621962001e+01	-0.000000000000000000e+00
5.162256225622562056e+01	-0.000000000000000000e+00
5.162316231623162111e+01	-0.000000000000000000e+00
5.162376237623762165e+01	-0.000000000000000000e+00
5.162436243624362220e+01	-0.000000000000000000e+00
5.162496249624962275e+01	-0.000000000000000000e+00
5.162556255625562329e+01	-0.000000000000000000e+00
5.162616261626162384e+01	-0.000000000000000000e+00
5.162676267626762439e+01	-0.000000000000000000e+00
5.162736273627362493e+01	-0.000000000000000000e+00
5.162796279627962548e+01	-0.000000000000000000e+00
5.162856285628562603e+01	-0.000000000000000000e+00
5.162916291629162657e+01	-0.000000000000000000e+00
5.162976297629762712e+01	-0.000000000000000000e+00
5.163036303630362767e+01	-0.000000000000000000e+00
5.163096309630962821e+01	-0.000000000000000000e+00
5.163156315631562876e+01	-0.000000000000000000e+00
5.163216321632162931e+01	-0.000000000000000000e+00
5.163276327632762985e+01	-0.000000000000000000e+00
5.163336333633363040e+01	-0.000000000000000000e+00
5.163396339633963095e+01	-0.000000000000000000e+00
5.163456345634563149e+01	-0.000000000000000000e+00
5.163516351635163915e+01	-0.000000000000000000e+00
5.163576357635763259e+01	-0.000000000000000000e+00
5.163636363636364024e+01	-0.000000000000000000e+00
5.163696369636963368e+01	-0.000000000000000000e+00
5.163756375637564133e+01	-0.000000000000000000e+00
5.163816381638163477e+01	-0.000000000000000000e+00
5.163876387638764243e+01	-0.000000000000000000e+00
5.163936393639364297e+01	-0.000000000000000000e+00
5.163996399639964352e+01	-0.000000000000000000e+00
5.164056405640564407e+01	-0.000000000000000000e+00
5.164116411641164461e+01	-0.000000000000000000e+00
5.164176417641764516e+01	-0.000000000000000000e+00
5.164236423642364571e+01	-0.000000000000000000e+00
5.164296429642964625e+01	-0.000000000000000000e+00
5.164356435643564680e+01	-0.000000000000000000e+00
5.164416441644164735e+01	-0.000000000000000000e+00
5.164476447644764789e+01	-0.000000000000000000e+00
5.164536453645364844e+01	-0.000000000000000000e+00
5.164596459645964899e+01	-0.000000000000000000e+00
5.164656465646564953e+01	-0.000000000000000000e+00
5.164716471647165008e+01	-0.000000000000000000e+00
5.164776477647765063e+01	-0.000000000000000000e+00
5.164836483648365117e+01	-0.000000000000000000e+00
5.164896489648965172e+01	-0.000000000000000000e+00
5.164956495649565227e+01	-0.000000000000000000e+00
5.165016501650165281e+01	-0.000000000000000000e+00
5.165076507650765336e+01	-0.000000000000000000e+00
5.165136513651365391e+01	-0.000000000000000000e+00
5.165196519651965446e+01	-0.000000000000000000e+00
5.165256525652565500e+01	-0.000000000000000000e+00
5.165316531653165555e+01	-0.000000000000000000e+00
5.165376537653765610e+01	-0.000000000000000000e+00
5.165436543654365664e+01	-0.000000000000000000e+00
5.165496549654965719e+01	-0.000000000000000000e+00
5.165556555655565774e+01	-0.000000000000000000e+00
5.165616561656165828e+01	-0.000000000000000000e+00
5.165676567656765883e+01	-0.000000000000000000e+00
5.165736573657365938e+01	-0.000000000000000000e+00
5.165796579657965992e+01	-0.000000000000000000e+00
5.165856585658566047e+01	-0.000000000000000000e+00
5.165916591659166102e+01	-0.000000000000000000e+00
5.165976597659766156e+01	-0.000000000000000000e+00
5.166036603660366211e+01	-0.000000000000000000e+00
5.166096609660966266e+01	-0.000000000000000000e+00
5.166156615661566320e+01	-0.000000000000000000e+00
5.166216621662166375e+01	-0.000000000000000000e+00
5.166276627662766430e+01	-0.000000000000000000e+00
5.166336633663366484e+01	-0.000000000000000000e+00
5.166396639663966539e+01	-0.000000000000000000e+00
5.166456645664566594e+01	-0.000000000000000000e+00
5.166516651665166648e+01	-0.000000000000000000e+00
5.166576657665766703e+01	-0.000000000000000000e+00
5.166636663666366758e+01	-0.000000000000000000e+00
5.166696669666966812e+01	-0.000000000000000000e+00
5.166756675667566867e+01	-0.000000000000000000e+00
5.166816681668166922e+01	-0.000000000000000000e+00
5.166876687668766976e+01	-0.000000000000000000e+00
5.166936693669367031e+01	-0.000000000000000000e+00
5.166996699669967086e+01	-0.000000000000000000e+00
5.167056705670567140e+01	-0.000000000000000000e+00
5.167116711671167195e+01	-0.000000000000000000e+00
5.167176717671767250e+01	-0.000000000000000000e+00
5.167236723672367305e+01	-0.000000000000000000e+00
5.167296729672967359e+01	-0.000000000000000000e+00
5.167356735673567414e+01	-0.000000000000000000e+00
5.167416741674167469e+01	-0.000000000000000000e+00
5.167476747674767523e+01	-0.000000000000000000e+00
5.167536753675367578e+01	-0.000000000000000000e+00
5.167596759675967633e+01	-0.000000000000000000e+00
5.167656765676567687e+01	-0.000000000000000000e+00
5.167716771677167742e+01	-0.000000000000000000e+00
5.167776777677767797e+01	-0.000000000000000000e+00
5.167836783678367851e+01	-0.000000000000000000e+00
5.167896789678967906e+01	-0.000000000000000000e+00
5.167956795679567961e+01	-0.000000000000000000e+00
5.168016801680168015e+01	-0.000000000000000000e+00
5.168076807680768070e+01	-0.000000000000000000e+00
5.168136813681368125e+01	-0.000000000000000000e+00
5.168196819681968179e+01	-0.000000000000000000e+00
5.168256825682568234e+01	-0.000000000000000000e+00
5.168316831683168289e+01	-0.000000000000000000e+00
5.168376837683768343e+01	-0.000000000000000000e+00
5.168436843684368398e+01	-0.000000000000000000e+00
5.168496849684968453e+01	-0.000000000000000000e+00
5.168556855685568507e+01	-0.000000000000000000e+00
5.168616861686168562e+01	-0.000000000000000000e+00
5.168676867686768617e+01	-0.000000000000000000e+00
5.168736873687368671e+01	-0.000000000000000000e+00
5.168796879687968726e+01	-0.000000000000000000e+00
5.168856885688568781e+01	-0.000000000000000000e+00
5.168916891689168835e+01	-0.000000000000000000e+00
5.168976897689768890e+01	-0.000000000000000000e+00
5.169036903690368945e+01	-0.000000000000000000e+00
5.169096909690968999e+01	-0.000000000000000000e+00
5.169156915691569054e+01	-0.000000000000000000e+00
5.169216921692169109e+01	-0.000000000000000000e+00
5.169276927692769164e+01	-0.000000000000000000e+00
5.169336933693369218e+01	-0.000000000000000000e+00
5.169396939693969273e+01	-0.000000000000000000e+00
5.169456945694569328e+01	-0.000000000000000000e+00
5.169516951695169382e+01	-0.000000000000000000e+00
5.169576957695769437e+01	-0.000000000000000000e+00
5.169636963696369492e+01	-0.000000000000000000e+00
5.169696969696969546e+01	-0.000000000000000000e+00
5.169756975697569601e+01	-0.000000000000000000e+00
5.169816981698169656e+01	-0.000000000000000000e+00
5.169876987698769710e+01	-0.000000000000000000e+00
5.169936993699369765e+01	-0.000000000000000000e+00
5.169996999699969820e+01	-0.000000000000000000e+00
5.170057005700569874e+01	-0.000000000000000000e+00
5.170117011701169929e+01	-0.000000000000000000e+00
5.170177017701769984e+01	-0.000000000000000000e+00
5.170237023702370038e+01	-0.000000000000000000e+00
5.170297029702970093e+01	-0.000000000000000000e+00
5.170357035703570148e+01	-0.000000000000000000e+00
5.170417041704170202e+01	-0.000000000000000000e+00
5.170477047704770257e+01	-0.000000000000000000e+00
5.170537053705370312e+01	-0.000000000000000000e+00
5.170597059705970366e+01	-0.000000000000000000e+00
5.170657065706570421e+01	-0.000000000000000000e+00
5.170717071707170476e+01	-0.000000000000000000e+00
5.170777077707770530e+01	-0.000000000000000000e+00
5.170837083708370585e+01	-0.000000000000000000e+00
5.170897089708970640e+01	-0.000000000000000000e+00
5.170957095709570694e+01	-0.000000000000000000e+00
5.171017101710170749e+01	-0.000000000000000000e+00
5.171077107710770804e+01	-0.000000000000000000e+00
5.171137113711370858e+01	-0.000000000000000000e+00
5.171197119711970913e+01	-0.000000000000000000e+00
5.171257125712570968e+01	-0.000000000000000000e+00
5.171317131713171023e+01	-0.000000000000000000e+00
5.171377137713771077e+01	-0.000000000000000000e+00
5.171437143714371132e+01	-0.000000000000000000e+00
5.171497149714971897e+01	-0.000000000000000000e+00
5.171557155715571241e+01	-0.000000000000000000e+00
5.171617161716172006e+01	-0.000000000000000000e+00
5.171677167716771351e+01	-0.000000000000000000e+00
5.171737173717372116e+01	-0.000000000000000000e+00
5.171797179717971460e+01	-0.000000000000000000e+00
5.171857185718572225e+01	-0.000000000000000000e+00
5.171917191719171569e+01	-0.000000000000000000e+00
5.171977197719772334e+01	-0.000000000000000000e+00
5.172037203720372389e+01	-0.000000000000000000e+00
5.172097209720972444e+01	-0.000000000000000000e+00
5.172157215721572499e+01	-0.000000000000000000e+00
5.172217221722172553e+01	-0.000000000000000000e+00
5.172277227722772608e+01	-0.000000000000000000e+00
5.172337233723372663e+01	-0.000000000000000000e+00
5.172397239723972717e+01	-0.000000000000000000e+00
5.172457245724572772e+01	-0.000000000000000000e+00
5.172517251725172827e+01	-0.000000000000000000e+00
5.172577257725772881e+01	-0.000000000000000000e+00
5.172637263726372936e+01	-0.000000000000000000e+00
5.172697269726972991e+01	-0.000000000000000000e+00
5.172757275727573045e+01	-0.000000000000000000e+00
5.172817281728173100e+01	-0.000000000000000000e+00
5.172877287728773155e+01	-0.000000000000000000e+00
5.172937293729373209e+01	-0.000000000000000000e+00
5.172997299729973264e+01	-0.000000000000000000e+00
5.173057305730573319e+01	-0.000000000000000000e+00
5.173117311731173373e+01	-0.000000000000000000e+00
5.173177317731773428e+01	-0.000000000000000000e+00
5.173237323732373483e+01	-0.000000000000000000e+00
5.173297329732973537e+01	-0.000000000000000000e+00
5.173357335733573592e+01	-0.000000000000000000e+00
5.173417341734173647e+01	-0.000000000000000000e+00
5.173477347734773701e+01	-0.000000000000000000e+00
5.173537353735373756e+01	-0.000000000000000000e+00
5.173597359735973811e+01	-0.000000000000000000e+00
5.173657365736573865e+01	-0.000000000000000000e+00
5.173717371737173920e+01	-0.000000000000000000e+00
5.173777377737773975e+01	-0.000000000000000000e+00
5.173837383738374029e+01	-0.000000000000000000e+00
5.173897389738974084e+01	-0.000000000000000000e+00
5.173957395739574139e+01	-0.000000000000000000e+00
5.174017401740174193e+01	-0.000000000000000000e+00
5.174077407740774248e+01	-0.000000000000000000e+00
5.174137413741374303e+01	-0.000000000000000000e+00
5.174197419741974358e+01	-0.000000000000000000e+00
5.174257425742574412e+01	-0.000000000000000000e+00
5.174317431743174467e+01	-0.000000000000000000e+00
5.174377437743774522e+01	-0.000000000000000000e+00
5.174437443744374576e+01	-0.000000000000000000e+00
5.174497449744974631e+01	-0.000000000000000000e+00
5.174557455745574686e+01	-0.000000000000000000e+00
5.174617461746174740e+01	-0.000000000000000000e+00
5.174677467746774795e+01	-0.000000000000000000e+00
5.174737473747374850e+01	-0.000000000000000000e+00
5.174797479747974904e+01	-0.000000000000000000e+00
5.174857485748574959e+01	-0.000000000000000000e+00
5.174917491749175014e+01	-0.000000000000000000e+00
5.174977497749775068e+01	-0.000000000000000000e+00
5.175037503750375123e+01	-0.000000000000000000e+00
5.175097509750975178e+01	-0.000000000000000000e+00
5.175157515751575232e+01	-0.000000000000000000e+00
5.175217521752175287e+01	-0.000000000000000000e+00
5.175277527752775342e+01	-0.000000000000000000e+00
5.175337533753375396e+01	-0.000000000000000000e+00
5.175397539753975451e+01	-0.000000000000000000e+00
5.175457545754575506e+01	-0.000000000000000000e+00
5.175517551755175560e+01	-0.000000000000000000e+00
5.175577557755775615e+01	-0.000000000000000000e+00
5.175637563756375670e+01	-0.000000000000000000e+00
5.175697569756975724e+01	-0.000000000000000000e+00
5.175757575757575779e+01	-0.000000000000000000e+00
5.175817581758175834e+01	-0.000000000000000000e+00
5.175877587758775888e+01	-0.000000000000000000e+00
5.175937593759375943e+01	-0.000000000000000000e+00
5.175997599759975998e+01	-0.000000000000000000e+00
5.176057605760576052e+01	-0.000000000000000000e+00
5.176117611761176107e+01	-0.000000000000000000e+00
5.176177617761776162e+01	-0.000000000000000000e+00
5.176237623762376217e+01	-0.000000000000000000e+00
5.176297629762976271e+01	-0.000000000000000000e+00
5.176357635763576326e+01	-0.000000000000000000e+00
5.176417641764176381e+01	-0.000000000000000000e+00
5.176477647764776435e+01	-0.000000000000000000e+00
5.176537653765376490e+01	-0.000000000000000000e+00
5.176597659765976545e+01	-0.000000000000000000e+00
5.176657665766576599e+01	-0.000000000000000000e+00
5.176717671767176654e+01	-0.000000000000000000e+00
5.176777677767776709e+01	-0.000000000000000000e+00
5.176837683768376763e+01	-0.000000000000000000e+00
5.176897689768976818e+01	-0.000000000000000000e+00
5.176957695769576873e+01	-0.000000000000000000e+00
5.177017701770176927e+01	-0.000000000000000000e+00
5.177077707770776982e+01	-0.000000000000000000e+00
5.177137713771377037e+01	-0.000000000000000000e+00
5.177197719771977091e+01	-0.000000000000000000e+00
5.177257725772577146e+01	-0.000000000000000000e+00
5.177317731773177201e+01	-0.000000000000000000e+00
5.177377737773777255e+01	-0.000000000000000000e+00
5.177437743774377310e+01	-0.000000000000000000e+00
5.177497749774977365e+01	-0.000000000000000000e+00
5.177557755775577419e+01	-0.000000000000000000e+00
5.177617761776177474e+01	-0.000000000000000000e+00
5.177677767776777529e+01	-0.000000000000000000e+00
5.177737773777377583e+01	-0.000000000000000000e+00
5.177797779777977638e+01	-0.000000000000000000e+00
5.177857785778577693e+01	-0.000000000000000000e+00
5.177917791779177747e+01	-0.000000000000000000e+00
5.177977797779777802e+01	-0.000000000000000000e+00
5.178037803780377857e+01	-0.000000000000000000e+00
5.178097809780977911e+01	-0.000000000000000000e+00
5.178157815781577966e+01	-0.000000000000000000e+00
5.178217821782178021e+01	-0.000000000000000000e+00
5.178277827782778076e+01	-0.000000000000000000e+00
5.178337833783378130e+01	-0.000000000000000000e+00
5.178397839783978185e+01	-0.000000000000000000e+00
5.178457845784578240e+01	-0.000000000000000000e+00
5.178517851785178294e+01	-0.000000000000000000e+00
5.178577857785778349e+01	-0.000000000000000000e+00
5.178637863786378404e+01	-0.000000000000000000e+00
5.178697869786978458e+01	-0.000000000000000000e+00
5.178757875787578513e+01	-0.000000000000000000e+00
5.178817881788178568e+01	-0.000000000000000000e+00
5.178877887788778622e+01	-0.000000000000000000e+00
5.178937893789378677e+01	-0.000000000000000000e+00
5.178997899789978732e+01	-0.000000000000000000e+00
5.179057905790578786e+01	-0.000000000000000000e+00
5.179117911791178841e+01	-0.000000000000000000e+00
5.179177917791778896e+01	-0.000000000000000000e+00
5.179237923792378950e+01	-0.000000000000000000e+00
5.179297929792979005e+01	-0.000000000000000000e+00
5.179357935793579060e+01	-0.000000000000000000e+00
5.179417941794179114e+01	-0.000000000000000000e+00
5.179477947794779880e+01	-0.000000000000000000e+00
5.179537953795379224e+01	-0.000000000000000000e+00
5.179597959795979989e+01	-0.000000000000000000e+00
5.179657965796579333e+01	-0.000000000000000000e+00
5.179717971797180098e+01	-0.000000000000000000e+00
5.179777977797779442e+01	-0.000000000000000000e+00
5.179837983798380208e+01	-0.000000000000000000e+00
5.179897989798979552e+01	-0.000000000000000000e+00
5.179957995799580317e+01	-0.000000000000000000e+00
5.180018001800180372e+01	-0.000000000000000000e+00
5.180078007800780426e+01	-0.000000000000000000e+00
5.180138013801380481e+01	-0.000000000000000000e+00
5.180198019801980536e+01	-0.000000000000000000e+00
5.180258025802580590e+01	-0.000000000000000000e+00
5.180318031803180645e+01	-0.000000000000000000e+00
5.180378037803780700e+01	-0.000000000000000000e+00
5.180438043804380754e+01	-0.000000000000000000e+00
5.180498049804980809e+01	-0.000000000000000000e+00
5.180558055805580864e+01	-0.000000000000000000e+00
5.180618061806180918e+01	-0.000000000000000000e+00
5.180678067806780973e+01	-0.000000000000000000e+00
5.180738073807381028e+01	-0.000000000000000000e+00
5.180798079807981082e+01	-0.000000000000000000e+00
5.180858085808581137e+01	-0.000000000000000000e+00
5.180918091809181192e+01	-0.000000000000000000e+00
5.180978097809781246e+01	-0.000000000000000000e+00
5.181038103810381301e+01	-0.000000000000000000e+00
5.181098109810981356e+01	-0.000000000000000000e+00
5.181158115811581411e+01	-0.000000000000000000e+00
5.181218121812181465e+01	-0.000000000000000000e+00
5.181278127812781520e+01	-0.000000000000000000e+00
5.181338133813381575e+01	-0.000000000000000000e+00
5.181398139813981629e+01	-0.000000000000000000e+00
5.181458145814581684e+01	-0.000000000000000000e+00
5.181518151815181739e+01	-0.000000000000000000e+00
5.181578157815781793e+01	-0.000000000000000000e+00
5.181638163816381848e+01	-0.000000000000000000e+00
5.181698169816981903e+01	-0.000000000000000000e+00
5.181758175817581957e+01	-0.000000000000000000e+00
5.181818181818182012e+01	-0.000000000000000000e+00
5.181878187818782067e+01	-0.000000000000000000e+00
5.181938193819382121e+01	-0.000000000000000000e+00
5.181998199819982176e+01	-0.000000000000000000e+00
5.182058205820582231e+01	-0.000000000000000000e+00
5.182118211821182285e+01	-0.000000000000000000e+00
5.182178217821782340e+01	-0.000000000000000000e+00
5.182238223822382395e+01	-0.000000000000000000e+00
5.182298229822982449e+01	-0.000000000000000000e+00
5.182358235823582504e+01	-0.000000000000000000e+00
5.182418241824182559e+01	-0.000000000000000000e+00
5.182478247824782613e+01	-0.000000000000000000e+00
5.182538253825382668e+01	-0.000000000000000000e+00
5.182598259825982723e+01	-0.000000000000000000e+00
5.182658265826582777e+01	-0.000000000000000000e+00
5.182718271827182832e+01	-0.000000000000000000e+00
5.182778277827782887e+01	-0.000000000000000000e+00
5.182838283828382941e+01	-0.000000000000000000e+00
5.182898289828982996e+01	-0.000000000000000000e+00
5.182958295829583051e+01	-0.000000000000000000e+00
5.183018301830183105e+01	-0.000000000000000000e+00
5.183078307830783160e+01	-0.000000000000000000e+00
5.183138313831383215e+01	-0.000000000000000000e+00
5.183198319831983270e+01	-0.000000000000000000e+00
5.183258325832583324e+01	-0.000000000000000000e+00
5.183318331833183379e+01	-0.000000000000000000e+00
5.183378337833783434e+01	-0.000000000000000000e+00
5.183438343834383488e+01	-0.000000000000000000e+00
5.183498349834983543e+01	-0.000000000000000000e+00
5.183558355835583598e+01	-0.000000000000000000e+00
5.183618361836183652e+01	-0.000000000000000000e+00
5.183678367836783707e+01	-0.000000000000000000e+00
5.183738373837383762e+01	-0.000000000000000000e+00
5.183798379837983816e+01	-0.000000000000000000e+00
5.183858385838583871e+01	-0.000000000000000000e+00
5.183918391839183926e+01	-0.000000000000000000e+00
5.183978397839783980e+01	-0.000000000000000000e+00
5.184038403840384035e+01	-0.000000000000000000e+00
5.184098409840984090e+01	-0.000000000000000000e+00
5.184158415841584144e+01	-0.000000000000000000e+00
5.184218421842184199e+01	-0.000000000000000000e+00
5.184278427842784254e+01	-0.000000000000000000e+00
5.184338433843384308e+01	-0.000000000000000000e+00
5.184398439843984363e+01	-0.000000000000000000e+00
5.184458445844584418e+01	-0.000000000000000000e+00
5.184518451845184472e+01	-0.000000000000000000e+00
5.184578457845784527e+01	-0.000000000000000000e+00
5.184638463846384582e+01	-0.000000000000000000e+00
5.184698469846984636e+01	-0.000000000000000000e+00
5.184758475847584691e+01	-0.000000000000000000e+00
5.184818481848184746e+01	-0.000000000000000000e+00
5.184878487848784800e+01	-0.000000000000000000e+00
5.184938493849384855e+01	-0.000000000000000000e+00
5.184998499849984910e+01	-0.000000000000000000e+00
5.185058505850584964e+01	-0.000000000000000000e+00
5.185118511851185019e+01	-0.000000000000000000e+00
5.185178517851785074e+01	-0.000000000000000000e+00
5.185238523852385129e+01	-0.000000000000000000e+00
5.185298529852985183e+01	-0.000000000000000000e+00
5.185358535853585238e+01	-0.000000000000000000e+00
5.185418541854185293e+01	-0.000000000000000000e+00
5.185478547854785347e+01	-0.000000000000000000e+00
5.185538553855385402e+01	-0.000000000000000000e+00
5.185598559855985457e+01	-0.000000000000000000e+00
5.185658565856585511e+01	-0.000000000000000000e+00
5.185718571857185566e+01	-0.000000000000000000e+00
5.185778577857785621e+01	-0.000000000000000000e+00
5.185838583858385675e+01	-0.000000000000000000e+00
5.185898589858985730e+01	-0.000000000000000000e+00
5.185958595859585785e+01	-0.000000000000000000e+00
5.186018601860185839e+01	-0.000000000000000000e+00
5.186078607860785894e+01	-0.000000000000000000e+00
5.186138613861385949e+01	-0.000000000000000000e+00
5.186198619861986003e+01	-0.000000000000000000e+00
5.186258625862586058e+01	-0.000000000000000000e+00
5.186318631863186113e+01	-0.000000000000000000e+00
5.186378637863786167e+01	-0.000000000000000000e+00
5.186438643864386222e+01	-0.000000000000000000e+00
5.186498649864986277e+01	-0.000000000000000000e+00
5.186558655865586331e+01	-0.000000000000000000e+00
5.186618661866186386e+01	-0.000000000000000000e+00
5.186678667866786441e+01	-0.000000000000000000e+00
5.186738673867386495e+01	-0.000000000000000000e+00
5.186798679867986550e+01	-0.000000000000000000e+00
5.186858685868586605e+01	-0.000000000000000000e+00
5.186918691869186659e+01	-0.000000000000000000e+00
5.186978697869786714e+01	-0.000000000000000000e+00
5.187038703870386769e+01	-0.000000000000000000e+00
5.187098709870986823e+01	-0.000000000000000000e+00
5.187158715871586878e+01	-0.000000000000000000e+00
5.187218721872186933e+01	-0.000000000000000000e+00
5.187278727872786988e+01	-0.000000000000000000e+00
5.187338733873387042e+01	-0.000000000000000000e+00
5.187398739873987097e+01	-0.000000000000000000e+00
5.187458745874587862e+01	-0.000000000000000000e+00
5.187518751875187206e+01	-0.000000000000000000e+00
5.187578757875787971e+01	-0.000000000000000000e+00
5.187638763876387316e+01	-0.000000000000000000e+00
5.187698769876988081e+01	-0.000000000000000000e+00
5.187758775877587425e+01	-0.000000000000000000e+00
5.187818781878188190e+01	-0.000000000000000000e+00
5.187878787878787534e+01	-0.000000000000000000e+00
5.187938793879388300e+01	-0.000000000000000000e+00
5.187998799879988354e+01	-0.000000000000000000e+00
5.188058805880588409e+01	-0.000000000000000000e+00
5.188118811881188464e+01	-0.000000000000000000e+00
5.188178817881788518e+01	-0.000000000000000000e+00
5.188238823882388573e+01	-0.000000000000000000e+00
5.188298829882988628e+01	-0.000000000000000000e+00
5.188358835883588682e+01	-0.000000000000000000e+00
5.188418841884188737e+01	-0.000000000000000000e+00
5.188478847884788792e+01	-0.000000000000000000e+00
5.188538853885388846e+01	-0.000000000000000000e+00
5.188598859885988901e+01	-0.000000000000000000e+00
5.188658865886588956e+01	-0.000000000000000000e+00
5.188718871887189010e+01	-0.000000000000000000e+00
5.188778877887789065e+01	-0.000000000000000000e+00
5.188838883888389120e+01	-0.000000000000000000e+00
5.188898889888989174e+01	-0.000000000000000000e+00
5.188958895889589229e+01	-0.000000000000000000e+00
5.189018901890189284e+01	-0.000000000000000000e+00
5.189078907890789338e+01	-0.000000000000000000e+00
5.189138913891389393e+01	-0.000000000000000000e+00
5.189198919891989448e+01	-0.000000000000000000e+00
5.189258925892589502e+01	-0.000000000000000000e+00
5.189318931893189557e+01	-0.000000000000000000e+00
5.189378937893789612e+01	-0.000000000000000000e+00
5.189438943894389666e+01	-0.000000000000000000e+00
5.189498949894989721e+01	-0.000000000000000000e+00
5.189558955895589776e+01	-0.000000000000000000e+00
5.189618961896189830e+01	-0.000000000000000000e+00
5.189678967896789885e+01	-0.000000000000000000e+00
5.189738973897389940e+01	-0.000000000000000000e+00
5.189798979897989994e+01	-0.000000000000000000e+00
5.189858985898590049e+01	-0.000000000000000000e+00
5.189918991899190104e+01	-0.000000000000000000e+00
5.189978997899790158e+01	-0.000000000000000000e+00
5.190039003900390213e+01	-0.000000000000000000e+00
5.190099009900990268e+01	-0.000000000000000000e+00
5.190159015901590323e+01	-0.000000000000000000e+00
5.190219021902190377e+01	-0.000000000000000000e+00
5.190279027902790432e+01	-0.000000000000000000e+00
5.190339033903390487e+01	-0.000000000000000000e+00
5.190399039903990541e+01	-0.000000000000000000e+00
5.190459045904590596e+01	-0.000000000000000000e+00
5.190519051905190651e+01	-0.000000000000000000e+00
5.190579057905790705e+01	-0.000000000000000000e+00
5.190639063906390760e+01	-0.000000000000000000e+00
5.190699069906990815e+01	-0.000000000000000000e+00
5.190759075907590869e+01	-0.000000000000000000e+00
5.190819081908190924e+01	-0.000000000000000000e+00
5.190879087908790979e+01	-0.000000000000000000e+00
5.190939093909391033e+01	-0.000000000000000000e+00
5.190999099909991088e+01	-0.000000000000000000e+00
5.191059105910591143e+01	-0.000000000000000000e+00
5.191119111911191197e+01	-0.000000000000000000e+00
5.191179117911791252e+01	-0.000000000000000000e+00
5.191239123912391307e+01	-0.000000000000000000e+00
5.191299129912991361e+01	-0.000000000000000000e+00
5.191359135913591416e+01	-0.000000000000000000e+00
5.191419141914191471e+01	-0.000000000000000000e+00
5.191479147914791525e+01	-0.000000000000000000e+00
5.191539153915391580e+01	-0.000000000000000000e+00
5.191599159915991635e+01	-0.000000000000000000e+00
5.191659165916591689e+01	-0.000000000000000000e+00
5.191719171917191744e+01	-0.000000000000000000e+00
5.191779177917791799e+01	-0.000000000000000000e+00
5.191839183918391853e+01	-0.000000000000000000e+00
5.191899189918991908e+01	-0.000000000000000000e+00
5.191959195919591963e+01	-0.000000000000000000e+00
5.192019201920192017e+01	-0.000000000000000000e+00
5.192079207920792072e+01	-0.000000000000000000e+00
5.192139213921392127e+01	-0.000000000000000000e+00
5.192199219921992182e+01	-0.000000000000000000e+00
5.192259225922592236e+01	-0.000000000000000000e+00
5.192319231923192291e+01	-0.000000000000000000e+00
5.192379237923792346e+01	-0.000000000000000000e+00
5.192439243924392400e+01	-0.000000000000000000e+00
5.192499249924992455e+01	-0.000000000000000000e+00
5.192559255925592510e+01	-0.000000000000000000e+00
5.192619261926192564e+01	-0.000000000000000000e+00
5.192679267926792619e+01	-0.000000000000000000e+00
5.192739273927392674e+01	-0.000000000000000000e+00
5.192799279927992728e+01	-0.000000000000000000e+00
5.192859285928592783e+01	-0.000000000000000000e+00
5.192919291929192838e+01	-0.000000000000000000e+00
5.192979297929792892e+01	-0.000000000000000000e+00
5.193039303930392947e+01	-0.000000000000000000e+00
5.193099309930993002e+01	-0.000000000000000000e+00
5.193159315931593056e+01	-0.000000000000000000e+00
5.193219321932193111e+01	-0.000000000000000000e+00
5.193279327932793166e+01	-0.000000000000000000e+00
5.193339333933393220e+01	-0.000000000000000000e+00
5.193399339933993275e+01	-0.000000000000000000e+00
5.193459345934593330e+01	-0.000000000000000000e+00
5.193519351935193384e+01	-0.000000000000000000e+00
5.193579357935793439e+01	-0.000000000000000000e+00
5.193639363936393494e+01	-0.000000000000000000e+00
5.193699369936993548e+01	-0.000000000000000000e+00
5.193759375937593603e+01	-0.000000000000000000e+00
5.193819381938193658e+01	-0.000000000000000000e+00
5.193879387938793712e+01	-0.000000000000000000e+00
5.193939393939393767e+01	-0.000000000000000000e+00
5.193999399939993822e+01	-0.000000000000000000e+00
5.194059405940593876e+01	-0.000000000000000000e+00
5.194119411941193931e+01	-0.000000000000000000e+00
5.194179417941793986e+01	-0.000000000000000000e+00
5.194239423942394041e+01	-0.000000000000000000e+00
5.194299429942994095e+01	-0.000000000000000000e+00
5.194359435943594150e+01	-0.000000000000000000e+00
5.194419441944194205e+01	-0.000000000000000000e+00
5.194479447944794259e+01	-0.000000000000000000e+00
5.194539453945394314e+01	-0.000000000000000000e+00
5.194599459945994369e+01	-0.000000000000000000e+00
5.194659465946594423e+01	-0.000000000000000000e+00
5.194719471947194478e+01	-0.000000000000000000e+00
5.194779477947794533e+01	-0.000000000000000000e+00
5.194839483948394587e+01	-0.000000000000000000e+00
5.194899489948994642e+01	-0.000000000000000000e+00
5.194959495949594697e+01	-0.000000000000000000e+00
5.195019501950194751e+01	-0.000000000000000000e+00
5.195079507950794806e+01	-0.000000000000000000e+00
5.195139513951394861e+01	-0.000000000000000000e+00
5.195199519951994915e+01	-0.000000000000000000e+00
5.195259525952594970e+01	-0.000000000000000000e+00
5.195319531953195025e+01	-0.000000000000000000e+00
5.195379537953795079e+01	-0.000000000000000000e+00
5.195439543954395845e+01	-0.000000000000000000e+00
5.195499549954995189e+01	-0.000000000000000000e+00
5.195559555955595954e+01	-0.000000000000000000e+00
5.195619561956195298e+01	-0.000000000000000000e+00
5.195679567956796063e+01	-0.000000000000000000e+00
5.195739573957395407e+01	-0.000000000000000000e+00
5.195799579957996173e+01	-0.000000000000000000e+00
5.195859585958595517e+01	-0.000000000000000000e+00
5.195919591959196282e+01	-0.000000000000000000e+00
5.195979597959796337e+01	-0.000000000000000000e+00
5.196039603960396391e+01	-0.000000000000000000e+00
5.196099609960996446e+01	-0.000000000000000000e+00
5.196159615961596501e+01	-0.000000000000000000e+00
5.196219621962196555e+01	-0.000000000000000000e+00
5.196279627962796610e+01	-0.000000000000000000e+00
5.196339633963396665e+01	-0.000000000000000000e+00
5.196399639963996719e+01	-0.000000000000000000e+00
5.196459645964596774e+01	-0.000000000000000000e+00
5.196519651965196829e+01	-0.000000000000000000e+00
5.196579657965796883e+01	-0.000000000000000000e+00
5.196639663966396938e+01	-0.000000000000000000e+00
5.196699669966996993e+01	-0.000000000000000000e+00
5.196759675967597047e+01	-0.000000000000000000e+00
5.196819681968197102e+01	-0.000000000000000000e+00
5.196879687968797157e+01	-0.000000000000000000e+00
5.196939693969397212e+01	-0.000000000000000000e+00
5.196999699969997266e+01	-0.000000000000000000e+00
5.197059705970597321e+01	-0.000000000000000000e+00
5.197119711971197376e+01	-0.000000000000000000e+00
5.197179717971797430e+01	-0.000000000000000000e+00
5.197239723972397485e+01	-0.000000000000000000e+00
5.197299729972997540e+01	-0.000000000000000000e+00
5.197359735973597594e+01	-0.000000000000000000e+00
5.197419741974197649e+01	-0.000000000000000000e+00
5.197479747974797704e+01	-0.000000000000000000e+00
5.197539753975397758e+01	-0.000000000000000000e+00
5.197599759975997813e+01	-0.000000000000000000e+00
5.197659765976597868e+01	-0.000000000000000000e+00
5.197719771977197922e+01	-0.000000000000000000e+00
5.197779777977797977e+01	-0.000000000000000000e+00
5.197839783978398032e+01	-0.000000000000000000e+00
5.197899789978998086e+01	-0.000000000000000000e+00
5.197959795979598141e+01	-0.000000000000000000e+00
5.198019801980198196e+01	-0.000000000000000000e+00
5.198079807980798250e+01	-0.000000000000000000e+00
5.198139813981398305e+01	-0.000000000000000000e+00
5.198199819981998360e+01	-0.000000000000000000e+00
5.198259825982598414e+01	-0.000000000000000000e+00
5.198319831983198469e+01	-0.000000000000000000e+00
5.198379837983798524e+01	-0.000000000000000000e+00
5.198439843984398578e+01	-0.000000000000000000e+00
5.198499849984998633e+01	-0.000000000000000000e+00
5.198559855985598688e+01	-0.000000000000000000e+00
5.198619861986198742e+01	-0.000000000000000000e+00
5.198679867986798797e+01	-0.000000000000000000e+00
5.198739873987398852e+01	-0.000000000000000000e+00
5.198799879987998906e+01	-0.000000000000000000e+00
5.198859885988598961e+01	-0.000000000000000000e+00
5.198919891989199016e+01	-0.000000000000000000e+00
5.198979897989799071e+01	-0.000000000000000000e+00
5.199039903990399125e+01	-0.000000000000000000e+00
5.199099909990999180e+01	-0.000000000000000000e+00
5.199159915991599235e+01	-0.000000000000000000e+00
5.199219921992199289e+01	-0.000000000000000000e+00
5.199279927992799344e+01	-0.000000000000000000e+00
5.199339933993399399e+01	-0.000000000000000000e+00
5.199399939993999453e+01	-0.000000000000000000e+00
5.199459945994599508e+01	-0.000000000000000000e+00
5.199519951995199563e+01	-0.000000000000000000e+00
5.199579957995799617e+01	-0.000000000000000000e+00
5.199639963996399672e+01	-0.000000000000000000e+00
5.199699969996999727e+01	-0.000000000000000000e+00
5.199759975997599781e+01	-0.000000000000000000e+00
5.199819981998199836e+01	-0.000000000000000000e+00
5.199879987998799891e+01	-0.000000000000000000e+00
5.199939993999399945e+01	-0.000000000000000000e+00
5.200000000000000000e+01	-0.000000000000000000e+00
5.200060006000600055e+01	-0.000000000000000000e+00
5.200120012001200109e+01	-0.000000000000000000e+00
5.200180018001800164e+01	-0.000000000000000000e+00
5.200240024002400219e+01	-0.000000000000000000e+00
5.200300030003000273e+01	-0.000000000000000000e+00
5.200360036003600328e+01	-0.000000000000000000e+00
5.200420042004200383e+01	-0.000000000000000000e+00
5.200480048004800437e+01	-0.000000000000000000e+00
5.200540054005400492e+01	-0.000000000000000000e+00
5.200600060006000547e+01	-0.000000000000000000e+00
5.200660066006600601e+01	-0.000000000000000000e+00
5.200720072007200656e+01	-0.000000000000000000e+00
5.200780078007800711e+01	-0.000000000000000000e+00
5.200840084008400765e+01	-0.000000000000000000e+00
5.200900090009000820e+01	-0.000000000000000000e+00
5.200960096009600875e+01	-0.000000000000000000e+00
5.201020102010200929e+01	-0.000000000000000000e+00
5.201080108010800984e+01	-0.000000000000000000e+00
5.201140114011401039e+01	-0.000000000000000000e+00
5.201200120012001094e+01	-0.000000000000000000e+00
5.201260126012601148e+01	-0.000000000000000000e+00
5.201320132013201203e+01	-0.000000000000000000e+00
5.201380138013801258e+01	-0.000000000000000000e+00
5.201440144014401312e+01	-0.000000000000000000e+00
5.201500150015001367e+01	-0.000000000000000000e+00
5.201560156015601422e+01	-0.000000000000000000e+00
5.201620162016201476e+01	-0.000000000000000000e+00
5.201680168016801531e+01	-0.000000000000000000e+00
5.201740174017401586e+01	-0.000000000000000000e+00
5.201800180018001640e+01	-0.000000000000000000e+00
5.201860186018601695e+01	-0.000000000000000000e+00
5.201920192019201750e+01	-0.000000000000000000e+00
5.201980198019801804e+01	-0.000000000000000000e+00
5.202040204020401859e+01	-0.000000000000000000e+00
5.202100210021001914e+01	-0.000000000000000000e+00
5.202160216021601968e+01	-0.000000000000000000e+00
5.202220222022202023e+01	-0.000000000000000000e+00
5.202280228022802078e+01	-0.000000000000000000e+00
5.202340234023402132e+01	-0.000000000000000000e+00
5.202400240024002187e+01	-0.000000000000000000e+00
5.202460246024602242e+01	-0.000000000000000000e+00
5.202520252025202296e+01	-0.000000000000000000e+00
5.202580258025802351e+01	-0.000000000000000000e+00
5.202640264026402406e+01	-0.000000000000000000e+00
5.202700270027002460e+01	-0.000000000000000000e+00
5.202760276027602515e+01	-0.000000000000000000e+00
5.202820282028202570e+01	-0.000000000000000000e+00
5.202880288028802624e+01	-0.000000000000000000e+00
5.202940294029402679e+01	-0.000000000000000000e+00
5.203000300030002734e+01	-0.000000000000000000e+00
5.203060306030602788e+01	-0.000000000000000000e+00
5.203120312031202843e+01	-0.000000000000000000e+00
5.203180318031803608e+01	-0.000000000000000000e+00
5.203240324032402953e+01	-0.000000000000000000e+00
5.203300330033003718e+01	-0.000000000000000000e+00
5.203360336033603062e+01	-0.000000000000000000e+00
5.203420342034203827e+01	-0.000000000000000000e+00
5.203480348034803171e+01	-0.000000000000000000e+00
5.203540354035403936e+01	-0.000000000000000000e+00
5.203600360036003281e+01	-0.000000000000000000e+00
5.203660366036604046e+01	-0.000000000000000000e+00
5.203720372037203390e+01	-0.000000000000000000e+00
5.203780378037804155e+01	-0.000000000000000000e+00
5.203840384038403499e+01	-0.000000000000000000e+00
5.203900390039004265e+01	-0.000000000000000000e+00
5.203960396039603609e+01	-0.000000000000000000e+00
5.204020402040204374e+01	-0.000000000000000000e+00
5.204080408040803718e+01	-0.000000000000000000e+00
5.204140414041404483e+01	-0.000000000000000000e+00
5.204200420042004538e+01	-0.000000000000000000e+00
5.204260426042604593e+01	-0.000000000000000000e+00
5.204320432043204647e+01	-0.000000000000000000e+00
5.204380438043804702e+01	-0.000000000000000000e+00
5.204440444044404757e+01	-0.000000000000000000e+00
5.204500450045004811e+01	-0.000000000000000000e+00
5.204560456045604866e+01	-0.000000000000000000e+00
5.204620462046204921e+01	-0.000000000000000000e+00
5.204680468046804975e+01	-0.000000000000000000e+00
5.204740474047405030e+01	-0.000000000000000000e+00
5.204800480048005085e+01	-0.000000000000000000e+00
5.204860486048605139e+01	-0.000000000000000000e+00
5.204920492049205194e+01	-0.000000000000000000e+00
5.204980498049805249e+01	-0.000000000000000000e+00
5.205040504050405303e+01	-0.000000000000000000e+00
5.205100510051005358e+01	-0.000000000000000000e+00
5.205160516051605413e+01	-0.000000000000000000e+00
5.205220522052205467e+01	-0.000000000000000000e+00
5.205280528052805522e+01	-0.000000000000000000e+00
5.205340534053405577e+01	-0.000000000000000000e+00
5.205400540054005631e+01	-0.000000000000000000e+00
5.205460546054605686e+01	-0.000000000000000000e+00
5.205520552055205741e+01	-0.000000000000000000e+00
5.205580558055805795e+01	-0.000000000000000000e+00
5.205640564056405850e+01	-0.000000000000000000e+00
5.205700570057005905e+01	-0.000000000000000000e+00
5.205760576057605959e+01	-0.000000000000000000e+00
5.205820582058206014e+01	-0.000000000000000000e+00
5.205880588058806069e+01	-0.000000000000000000e+00
5.205940594059406124e+01	-0.000000000000000000e+00
5.206000600060006178e+01	-0.000000000000000000e+00
5.206060606060606233e+01	-0.000000000000000000e+00
5.206120612061206288e+01	-0.000000000000000000e+00
5.206180618061806342e+01	-0.000000000000000000e+00
5.206240624062406397e+01	-0.000000000000000000e+00
5.206300630063006452e+01	-0.000000000000000000e+00
5.206360636063606506e+01	-0.000000000000000000e+00
5.206420642064206561e+01	-0.000000000000000000e+00
5.206480648064806616e+01	-0.000000000000000000e+00
5.206540654065406670e+01	-0.000000000000000000e+00
5.206600660066006725e+01	-0.000000000000000000e+00
5.206660666066606780e+01	-0.000000000000000000e+00
5.206720672067206834e+01	-0.000000000000000000e+00
5.206780678067806889e+01	-0.000000000000000000e+00
5.206840684068406944e+01	-0.000000000000000000e+00
5.206900690069006998e+01	-0.000000000000000000e+00
5.206960696069607053e+01	-0.000000000000000000e+00
5.207020702070207108e+01	-0.000000000000000000e+00
5.207080708070807162e+01	-0.000000000000000000e+00
5.207140714071407217e+01	-0.000000000000000000e+00
5.207200720072007272e+01	-0.000000000000000000e+00
5.207260726072607326e+01	-0.000000000000000000e+00
5.207320732073207381e+01	-0.000000000000000000e+00
5.207380738073807436e+01	-0.000000000000000000e+00
5.207440744074407490e+01	-0.000000000000000000e+00
5.207500750075007545e+01	-0.000000000000000000e+00
5.207560756075607600e+01	-0.000000000000000000e+00
5.207620762076207654e+01	-0.000000000000000000e+00
5.207680768076807709e+01	-0.000000000000000000e+00
5.207740774077407764e+01	-0.000000000000000000e+00
5.207800780078007818e+01	-0.000000000000000000e+00
5.207860786078607873e+01	-0.000000000000000000e+00
5.207920792079207928e+01	-0.000000000000000000e+00
5.207980798079807983e+01	-0.000000000000000000e+00
5.208040804080408037e+01	-0.000000000000000000e+00
5.208100810081008092e+01	-0.000000000000000000e+00
5.208160816081608147e+01	-0.000000000000000000e+00
5.208220822082208201e+01	-0.000000000000000000e+00
5.208280828082808256e+01	-0.000000000000000000e+00
5.208340834083408311e+01	-0.000000000000000000e+00
5.208400840084008365e+01	-0.000000000000000000e+00
5.208460846084608420e+01	-0.000000000000000000e+00
5.208520852085208475e+01	-0.000000000000000000e+00
5.208580858085808529e+01	-0.000000000000000000e+00
5.208640864086408584e+01	-0.000000000000000000e+00
5.208700870087008639e+01	-0.000000000000000000e+00
5.208760876087608693e+01	-0.000000000000000000e+00
5.208820882088208748e+01	-0.000000000000000000e+00
5.208880888088808803e+01	-0.000000000000000000e+00
5.208940894089408857e+01	-0.000000000000000000e+00
5.209000900090008912e+01	-0.000000000000000000e+00
5.209060906090608967e+01	-0.000000000000000000e+00
5.209120912091209021e+01	-0.000000000000000000e+00
5.209180918091809076e+01	-0.000000000000000000e+00
5.209240924092409131e+01	-0.000000000000000000e+00
5.209300930093009185e+01	-0.000000000000000000e+00
5.209360936093609240e+01	-0.000000000000000000e+00
5.209420942094209295e+01	-0.000000000000000000e+00
5.209480948094809349e+01	-0.000000000000000000e+00
5.209540954095409404e+01	-0.000000000000000000e+00
5.209600960096009459e+01	-0.000000000000000000e+00
5.209660966096609513e+01	-0.000000000000000000e+00
5.209720972097209568e+01	-0.000000000000000000e+00
5.209780978097809623e+01	-0.000000000000000000e+00
5.209840984098409677e+01	-0.000000000000000000e+00
5.209900990099009732e+01	-0.000000000000000000e+00
5.209960996099609787e+01	-0.000000000000000000e+00
5.210021002100209842e+01	-0.000000000000000000e+00
5.210081008100809896e+01	-0.000000000000000000e+00
5.210141014101409951e+01	-0.000000000000000000e+00
5.210201020102010006e+01	-0.000000000000000000e+00
5.210261026102610060e+01	-0.000000000000000000e+00
5.210321032103210115e+01	-0.000000000000000000e+00
5.210381038103810170e+01	-0.000000000000000000e+00
5.210441044104410224e+01	-0.000000000000000000e+00
5.210501050105010279e+01	-0.000000000000000000e+00
5.210561056105610334e+01	-0.000000000000000000e+00
5.210621062106210388e+01	-0.000000000000000000e+00
5.210681068106810443e+01	-0.000000000000000000e+00
5.210741074107410498e+01	-0.000000000000000000e+00
5.210801080108010552e+01	-0.000000000000000000e+00
5.210861086108610607e+01	-0.000000000000000000e+00
5.210921092109210662e+01	-0.000000000000000000e+00
5.210981098109810716e+01	-0.000000000000000000e+00
5.211041104110410771e+01	-0.000000000000000000e+00
5.211101110111010826e+01	-0.000000000000000000e+00
5.211161116111611591e+01	-0.000000000000000000e+00
5.211221122112210935e+01	-0.000000000000000000e+00
5.211281128112811700e+01	-0.000000000000000000e+00
5.211341134113411044e+01	-0.000000000000000000e+00
5.211401140114011810e+01	-0.000000000000000000e+00
5.211461146114611154e+01	-0.000000000000000000e+00
5.211521152115211919e+01	-0.000000000000000000e+00
5.211581158115811263e+01	-0.000000000000000000e+00
5.211641164116412028e+01	-0.000000000000000000e+00
5.211701170117011372e+01	-0.000000000000000000e+00
5.211761176117612138e+01	-0.000000000000000000e+00
5.211821182118211482e+01	-0.000000000000000000e+00
5.211881188118812247e+01	-0.000000000000000000e+00
5.211941194119411591e+01	-0.000000000000000000e+00
5.212001200120012356e+01	-0.000000000000000000e+00
5.212061206120611700e+01	-0.000000000000000000e+00
5.212121212121212466e+01	-0.000000000000000000e+00
5.212181218121812520e+01	-0.000000000000000000e+00
5.212241224122412575e+01	-0.000000000000000000e+00
5.212301230123012630e+01	-0.000000000000000000e+00
5.212361236123612684e+01	-0.000000000000000000e+00
5.212421242124212739e+01	-0.000000000000000000e+00
5.212481248124812794e+01	-0.000000000000000000e+00
5.212541254125412848e+01	-0.000000000000000000e+00
5.212601260126012903e+01	-0.000000000000000000e+00
5.212661266126612958e+01	-0.000000000000000000e+00
5.212721272127213012e+01	-0.000000000000000000e+00
5.212781278127813067e+01	-0.000000000000000000e+00
5.212841284128413122e+01	-0.000000000000000000e+00
5.212901290129013177e+01	-0.000000000000000000e+00
5.212961296129613231e+01	-0.000000000000000000e+00
5.213021302130213286e+01	-0.000000000000000000e+00
5.213081308130813341e+01	-0.000000000000000000e+00
5.213141314131413395e+01	-0.000000000000000000e+00
5.213201320132013450e+01	-0.000000000000000000e+00
5.213261326132613505e+01	-0.000000000000000000e+00
5.213321332133213559e+01	-0.000000000000000000e+00
5.213381338133813614e+01	-0.000000000000000000e+00
5.213441344134413669e+01	-0.000000000000000000e+00
5.213501350135013723e+01	-0.000000000000000000e+00
5.213561356135613778e+01	-0.000000000000000000e+00
5.213621362136213833e+01	-0.000000000000000000e+00
5.213681368136813887e+01	-0.000000000000000000e+00
5.213741374137413942e+01	-0.000000000000000000e+00
5.213801380138013997e+01	-0.000000000000000000e+00
5.213861386138614051e+01	-0.000000000000000000e+00
5.213921392139214106e+01	-0.000000000000000000e+00
5.213981398139814161e+01	-0.000000000000000000e+00
5.214041404140414215e+01	-0.000000000000000000e+00
5.214101410141014270e+01	-0.000000000000000000e+00
5.214161416141614325e+01	-0.000000000000000000e+00
5.214221422142214379e+01	-0.000000000000000000e+00
5.214281428142814434e+01	-0.000000000000000000e+00
5.214341434143414489e+01	-0.000000000000000000e+00
5.214401440144014543e+01	-0.000000000000000000e+00
5.214461446144614598e+01	-0.000000000000000000e+00
5.214521452145214653e+01	-0.000000000000000000e+00
5.214581458145814707e+01	-0.000000000000000000e+00
5.214641464146414762e+01	-0.000000000000000000e+00
5.214701470147014817e+01	-0.000000000000000000e+00
5.214761476147614871e+01	-0.000000000000000000e+00
5.214821482148214926e+01	-0.000000000000000000e+00
5.214881488148814981e+01	-0.000000000000000000e+00
5.214941494149415036e+01	-0.000000000000000000e+00
5.215001500150015090e+01	-0.000000000000000000e+00
5.215061506150615145e+01	-0.000000000000000000e+00
5.215121512151215200e+01	-0.000000000000000000e+00
5.215181518151815254e+01	-0.000000000000000000e+00
5.215241524152415309e+01	-0.000000000000000000e+00
5.215301530153015364e+01	-0.000000000000000000e+00
5.215361536153615418e+01	-0.000000000000000000e+00
5.215421542154215473e+01	-0.000000000000000000e+00
5.215481548154815528e+01	-0.000000000000000000e+00
5.215541554155415582e+01	-0.000000000000000000e+00
5.215601560156015637e+01	-0.000000000000000000e+00
5.215661566156615692e+01	-0.000000000000000000e+00
5.215721572157215746e+01	-0.000000000000000000e+00
5.215781578157815801e+01	-0.000000000000000000e+00
5.215841584158415856e+01	-0.000000000000000000e+00
5.215901590159015910e+01	-0.000000000000000000e+00
5.215961596159615965e+01	-0.000000000000000000e+00
5.216021602160216020e+01	-0.000000000000000000e+00
5.216081608160816074e+01	-0.000000000000000000e+00
5.216141614161416129e+01	-0.000000000000000000e+00
5.216201620162016184e+01	-0.000000000000000000e+00
5.216261626162616238e+01	-0.000000000000000000e+00
5.216321632163216293e+01	-0.000000000000000000e+00
5.216381638163816348e+01	-0.000000000000000000e+00
5.216441644164416402e+01	-0.000000000000000000e+00
5.216501650165016457e+01	-0.000000000000000000e+00
5.216561656165616512e+01	-0.000000000000000000e+00
5.216621662166216566e+01	-0.000000000000000000e+00
5.216681668166816621e+01	-0.000000000000000000e+00
5.216741674167416676e+01	-0.000000000000000000e+00
5.216801680168016730e+01	-0.000000000000000000e+00
5.216861686168616785e+01	-0.000000000000000000e+00
5.216921692169216840e+01	-0.000000000000000000e+00
5.216981698169816895e+01	-0.000000000000000000e+00
5.217041704170416949e+01	-0.000000000000000000e+00
5.217101710171017004e+01	-0.000000000000000000e+00
5.217161716171617059e+01	-0.000000000000000000e+00
5.217221722172217113e+01	-0.000000000000000000e+00
5.217281728172817168e+01	-0.000000000000000000e+00
5.217341734173417223e+01	-0.000000000000000000e+00
5.217401740174017277e+01	-0.000000000000000000e+00
5.217461746174617332e+01	-0.000000000000000000e+00
5.217521752175217387e+01	-0.000000000000000000e+00
5.217581758175817441e+01	-0.000000000000000000e+00
5.217641764176417496e+01	-0.000000000000000000e+00
5.217701770177017551e+01	-0.000000000000000000e+00
5.217761776177617605e+01	-0.000000000000000000e+00
5.217821782178217660e+01	-0.000000000000000000e+00
5.217881788178817715e+01	-0.000000000000000000e+00
5.217941794179417769e+01	-0.000000000000000000e+00
5.218001800180017824e+01	-0.000000000000000000e+00
5.218061806180617879e+01	-0.000000000000000000e+00
5.218121812181217933e+01	-0.000000000000000000e+00
5.218181818181817988e+01	-0.000000000000000000e+00
5.218241824182418043e+01	-0.000000000000000000e+00
5.218301830183018097e+01	-0.000000000000000000e+00
5.218361836183618152e+01	-0.000000000000000000e+00
5.218421842184218207e+01	-0.000000000000000000e+00
5.218481848184818261e+01	-0.000000000000000000e+00
5.218541854185418316e+01	-0.000000000000000000e+00
5.218601860186018371e+01	-0.000000000000000000e+00
5.218661866186618425e+01	-0.000000000000000000e+00
5.218721872187218480e+01	-0.000000000000000000e+00
5.218781878187818535e+01	-0.000000000000000000e+00
5.218841884188418589e+01	-0.000000000000000000e+00
5.218901890189018644e+01	-0.000000000000000000e+00
5.218961896189618699e+01	-0.000000000000000000e+00
5.219021902190218754e+01	-0.000000000000000000e+00
5.219081908190818808e+01	-0.000000000000000000e+00
5.219141914191419573e+01	-0.000000000000000000e+00
5.219201920192018918e+01	-0.000000000000000000e+00
5.219261926192619683e+01	-0.000000000000000000e+00
5.219321932193219027e+01	-0.000000000000000000e+00
5.219381938193819792e+01	-0.000000000000000000e+00
5.219441944194419136e+01	-0.000000000000000000e+00
5.219501950195019901e+01	-0.000000000000000000e+00
5.219561956195619246e+01	-0.000000000000000000e+00
5.219621962196220011e+01	-0.000000000000000000e+00
5.219681968196819355e+01	-0.000000000000000000e+00
5.219741974197420120e+01	-0.000000000000000000e+00
5.219801980198019464e+01	-0.000000000000000000e+00
5.219861986198620230e+01	-0.000000000000000000e+00
5.219921992199219574e+01	-0.000000000000000000e+00
5.219981998199820339e+01	-0.000000000000000000e+00
5.220042004200419683e+01	-0.000000000000000000e+00
5.220102010201020448e+01	-0.000000000000000000e+00
5.220162016201620503e+01	-0.000000000000000000e+00
5.220222022202220558e+01	-0.000000000000000000e+00
5.220282028202820612e+01	-0.000000000000000000e+00
5.220342034203420667e+01	-0.000000000000000000e+00
5.220402040204020722e+01	-0.000000000000000000e+00
5.220462046204620776e+01	-0.000000000000000000e+00
5.220522052205220831e+01	-0.000000000000000000e+00
5.220582058205820886e+01	-0.000000000000000000e+00
5.220642064206420940e+01	-0.000000000000000000e+00
5.220702070207020995e+01	-0.000000000000000000e+00
5.220762076207621050e+01	-0.000000000000000000e+00
5.220822082208221104e+01	-0.000000000000000000e+00
5.220882088208821159e+01	-0.000000000000000000e+00
5.220942094209421214e+01	-0.000000000000000000e+00
5.221002100210021268e+01	-0.000000000000000000e+00
5.221062106210621323e+01	-0.000000000000000000e+00
5.221122112211221378e+01	-0.000000000000000000e+00
5.221182118211821432e+01	-0.000000000000000000e+00
5.221242124212421487e+01	-0.000000000000000000e+00
5.221302130213021542e+01	-0.000000000000000000e+00
5.221362136213621596e+01	-0.000000000000000000e+00
5.221422142214221651e+01	-0.000000000000000000e+00
5.221482148214821706e+01	-0.000000000000000000e+00
5.221542154215421760e+01	-0.000000000000000000e+00
5.221602160216021815e+01	-0.000000000000000000e+00
5.221662166216621870e+01	-0.000000000000000000e+00
5.221722172217221924e+01	-0.000000000000000000e+00
5.221782178217821979e+01	-0.000000000000000000e+00
5.221842184218422034e+01	-0.000000000000000000e+00
5.221902190219022089e+01	-0.000000000000000000e+00
5.221962196219622143e+01	-0.000000000000000000e+00
5.222022202220222198e+01	-0.000000000000000000e+00
5.222082208220822253e+01	-0.000000000000000000e+00
5.222142214221422307e+01	-0.000000000000000000e+00
5.222202220222022362e+01	-0.000000000000000000e+00
5.222262226222622417e+01	-0.000000000000000000e+00
5.222322232223222471e+01	-0.000000000000000000e+00
5.222382238223822526e+01	-0.000000000000000000e+00
5.222442244224422581e+01	-0.000000000000000000e+00
5.222502250225022635e+01	-0.000000000000000000e+00
5.222562256225622690e+01	-0.000000000000000000e+00
5.222622262226222745e+01	-0.000000000000000000e+00
5.222682268226822799e+01	-0.000000000000000000e+00
5.222742274227422854e+01	-0.000000000000000000e+00
5.222802280228022909e+01	-0.000000000000000000e+00
5.222862286228622963e+01	-0.000000000000000000e+00
5.222922292229223018e+01	-0.000000000000000000e+00
5.222982298229823073e+01	-0.000000000000000000e+00
5.223042304230423127e+01	-0.000000000000000000e+00
5.223102310231023182e+01	-0.000000000000000000e+00
5.223162316231623237e+01	-0.000000000000000000e+00
5.223222322232223291e+01	-0.000000000000000000e+00
5.223282328232823346e+01	-0.000000000000000000e+00
5.223342334233423401e+01	-0.000000000000000000e+00
5.223402340234023455e+01	-0.000000000000000000e+00
5.223462346234623510e+01	-0.000000000000000000e+00
5.223522352235223565e+01	-0.000000000000000000e+00
5.223582358235823619e+01	-0.000000000000000000e+00
5.223642364236423674e+01	-0.000000000000000000e+00
5.223702370237023729e+01	-0.000000000000000000e+00
5.223762376237623783e+01	-7.678114488113182426e-09
5.223822382238223838e+01	-2.487083841739473769e-08
5.223882388238823893e+01	-5.374580948089687997e-08
5.223942394239423948e+01	-9.685374774965834107e-08
5.224002400240024002e+01	-1.571876376824090213e-07
5.224062406240624057e+01	-2.382500356496486483e-07
5.224122412241224112e+01	-3.441294756376965363e-07
5.224182418241824166e+01	-4.795870419011474816e-07
5.224242424242424221e+01	-6.501542801718644635e-07
5.224302430243024276e+01	-8.622437287242469396e-07
5.224362436243624330e+01	-1.123273467206745816e-06
5.224422442244224385e+01	-1.441807204690167303e-06
5.224482448244824440e+01	-1.827711558804407800e-06
5.224542454245424494e+01	-2.292332315018930836e-06
5.224602460246024549e+01	-2.848691598876320541e-06
5.224662466246624604e+01	-3.511708044040152051e-06
5.224722472247224658e+01	-4.298442195010119572e-06
5.224782478247824713e+01	-5.228369544840863422e-06
5.224842484248424768e+01	-6.323683774634051511e-06
5.224902490249024822e+01	-7.609632932317825803e-06
5.224962496249624877e+01	-9.114891462547370813e-06
5.225022502250224932e+01	-1.087197117662183049e-05
5.225082508250824986e+01	-1.291767443018658590e-05
5.225142514251425041e+01	-1.529359295615552781e-05
5.225202520252025096e+01	-1.804665597963818599e-05
5.225262526252625150e+01	-2.122973141950742858e-05
5.225322532253225205e+01	-2.490228415634255973e-05
5.225382538253825260e+01	-2.913109551752411625e-05
5.225442544254425314e+01	-3.399104829589588120e-05
5.225502550255025369e+01	-3.956598177728017876e-05
5.225562556255625424e+01	-4.594194328839254558e-05
5.225622562256225478e+01	-5.322171699539550742e-05
5.225682568256825533e+01	-6.151974450611600979e-05
5.225742574257425588e+01	-7.096325561109902364e-05
5.225802580258025642e+01	-8.169348622017789485e-05
5.225862586258625697e+01	-9.386698782443199276e-05
5.225922592259225752e+01	-1.076570328003381455e-04
5.225982598259825807e+01	-1.232551198378068716e-04
5.226042604260425861e+01	-1.408725837161084102e-04
5.226102610261025916e+01	-1.607423135712362648e-04
5.226162616261625971e+01	-1.831205836951729196e-04
5.226222622262226025e+01	-2.082890007823563685e-04
5.226282628262826080e+01	-2.365565713923662187e-04
5.226342634263426135e+01	-2.682618932318727432e-04
5.226402640264026189e+01	-3.037754736751469009e-04
5.226462646264626244e+01	-3.435021787433309329e-04
5.226522652265226299e+01	-3.878838155511814376e-04
5.226582658265826353e+01	-4.374018510096142000e-04
5.226642664266426408e+01	-4.925802693471519533e-04
5.226702670267026463e+01	-5.539885707878902015e-04
5.226762676267626517e+01	-6.222449135029631479e-04
5.226822682268226572e+01	-6.980194007423521979e-04
5.226882688268826627e+01	-7.820375148603141797e-04
5.226942694269426681e+01	-8.750836997772678399e-04
5.227002700270026736e+01	-9.780050932805678388e-04
5.227062706270626791e+01	-1.091715410463453854e-03
5.227122712271226845e+01	-1.217198979543058276e-03
5.227182718271826900e+01	-1.355514931292327264e-03
5.227242724272427665e+01	-1.507801543374789844e-03
5.227302730273027009e+01	-1.675273062862699548e-03
5.227362736273627775e+01	-1.859237884568570431e-03
5.227422742274227119e+01	-2.061097196649149671e-03
5.227482748274827884e+01	-2.282349909110437027e-03
5.227542754275427228e+01	-2.524597739858205903e-03
5.227602760276027993e+01	-2.789550460699803842e-03
5.227662766276627337e+01	-3.079031306287286635e-03
5.227722772277228103e+01	-3.394982549680770033e-03
5.227782778277827447e+01	-3.739471249007326331e-03
5.227842784278428212e+01	-4.114695170597008553e-03
5.227902790279027556e+01	-4.522988894994656867e-03
5.227962796279628321e+01	-4.966830113373787992e-03
5.228022802280227666e+01	-5.448846123115849358e-03
5.228082808280828431e+01	-5.971820532661428933e-03
5.228142814281428485e+01	-6.538700187186137838e-03
5.228202820282028540e+01	-7.152602328196989642e-03
5.228262826282628595e+01	-7.816822001778755274e-03
5.228322832283228649e+01	-8.534839731936468693e-03
5.228382838283828704e+01	-9.310329477269854714e-03
5.228442844284428759e+01	-1.014716689106903019e-02
5.228502850285028813e+01	-1.104943790682580418e-02
5.228562856285628868e+01	-1.202144767309977318e-02
5.228622862286228923e+01	-1.306772986365010991e-02
5.228682868286828977e+01	-1.419305639072818322e-02
5.228742874287429032e+01	-1.540244755140966586e-02
5.228802880288029087e+01	-1.670118263881236950e-02
5.228862886288629142e+01	-1.809481105198337131e-02
5.228922892289229196e+01	-1.958916394013215934e-02
5.228982898289829251e+01	-2.119036641872050139e-02
5.229042904290429306e+01	-2.290485039668139350e-02
5.229102910291029360e+01	-2.473937573384671351e-02
5.229162916291629415e+01	-2.670103089508969740e-02
5.229222922292229470e+01	-2.879725403561116115e-02
5.229282928292829524e+01	-3.103584874935094023e-02
5.229342934293429579e+01	-3.342500065518456270e-02
5.229402940294029634e+01	-3.597329486946536370e-02
5.229462946294629688e+01	-3.868973441452142059e-02
5.229522952295229743e+01	-4.158375961363010298e-02
5.229582958295829798e+01	-4.466526852377319251e-02
5.229642964296429852e+01	-4.794463845812053926e-02
5.229702970297029907e+01	-5.143274865070388002e-02
5.229762976297629962e+01	-5.514100411612843367e-02
5.229822982298230016e+01	-5.908136075743469773e-02
5.229882988298830071e+01	-6.326635177537352772e-02
5.229942994299430126e+01	-6.770911543240287767e-02
5.230003000300030180e+01	-7.242342422466564733e-02
5.230063006300630235e+01	-7.742371551507575000e-02
5.230123012301230290e+01	-8.272512368043605235e-02
5.230183018301830344e+01	-8.834351382524946450e-02
5.230243024302430399e+01	-9.429551711457978547e-02
5.230303030303030454e+01	-1.005985677779805409e-01
5.230363036303630508e+01	-1.072709418361549177e-01
5.230423042304230563e+01	-1.143317976016534343e-01
5.230483048304830618e+01	-1.218012180045618675e-01
5.230543054305430672e+01	-1.297002547938053418e-01
5.230603060306030727e+01	-1.380509746643929780e-01
5.230663066306630782e+01	-1.468765073606703164e-01
5.230723072307230836e+01	-1.562010958054357301e-01
5.230783078307830891e+01	-1.660501483046263049e-01
5.230843084308430946e+01	-1.764502928771783385e-01
5.230903090309031001e+01	-1.874294337596437710e-01
5.230963096309631055e+01	-1.990168101351716679e-01
5.231023102310231110e+01	-2.112430571365617737e-01
5.231083108310831165e+01	-2.241402691732555796e-01
5.231143114311431219e+01	-2.377420656323399883e-01
5.231203120312031274e+01	-2.520836590039043368e-01
5.231263126312631329e+01	-2.672019254813899347e-01
5.231323132313231383e+01	-2.831354780879064004e-01
5.231383138313831438e+01	-2.999247423798491741e-01
5.231443144314431493e+01	-3.176120347795011734e-01
5.231503150315031547e+01	-3.362416435886691479e-01
5.231563156315631602e+01	-3.558599127357339187e-01
5.231623162316231657e+01	-3.765153283087939728e-01
5.231683168316831711e+01	-3.982586079278310764e-01
5.231743174317431766e+01	-4.211427930090152483e-01
5.231803180318031821e+01	-4.452233439743593091e-01
5.231863186318631875e+01	-4.705582384599535373e-01
5.231923192319231930e+01	-4.972080725758984965e-01
5.231983198319831985e+01	-5.252361652708363859e-01
5.232043204320432039e+01	-5.547086658536194426e-01
5.232103210321032094e+01	-5.856946647241421111e-01
5.232163216321632149e+01	-6.182663073647155505e-01
5.232223222322232203e+01	-6.524989116425179425e-01
5.232283228322832258e+01	-6.884710884726552571e-01
5.232343234323432313e+01	-7.262648658902025600e-01
5.232403240324032367e+01	-7.659658165782100570e-01
5.232463246324632422e+01	-8.076631888971117501e-01
5.232523252325232477e+01	-8.514500414592415245e-01
5.232583258325832531e+01	-8.974233812902093765e-01
5.232643264326432586e+01	-9.456843056167800743e-01
5.232703270327032641e+01	-9.963381473185618509e-01
5.232763276327632695e+01	-1.049494624078300520e+00
5.232823282328232750e+01	-1.105267991262889771e+00
5.232883288328832805e+01	-1.163777198564293736e+00
5.232943294329432860e+01	-1.225146050426504152e+00
5.233003300330032914e+01	-1.289503370281374517e+00
5.233063306330632969e+01	-1.356983168612732715e+00
5.233123312331233024e+01	-1.427724814864507197e+00
5.233183318331833078e+01	-1.501873213204742985e+00
5.233243324332433133e+01	-1.579578982153406308e+00
5.233303330333033188e+01	-1.660998638077542111e+00
5.233363336333633242e+01	-1.746294782553039493e+00
5.233423342334233297e+01	-1.835636293587481482e+00
5.233483348334833352e+01	-1.929198520693750307e+00
5.233543354335433406e+01	-2.027163483798987365e+00
5.233603360336033461e+01	-2.129720075968087656e+00
5.233663366336633516e+01	-2.237064269915367998e+00
5.233723372337233570e+01	-2.349399328272198328e+00
5.233783378337833625e+01	-2.466936017572195716e+00
5.233843384338433680e+01	-2.589892825909177354e+00
5.233903390339033734e+01	-2.718496184216288469e+00
5.233963396339633789e+01	-2.852980691107674271e+00
5.234023402340233844e+01	-2.993589341216547073e+00
5.234083408340833898e+01	-3.140573756955805429e+00
5.234143414341433953e+01	-3.294194423619056344e+00
5.234203420342034008e+01	-3.454720927731421032e+00
5.234263426342634062e+01	-3.622432198550369353e+00
5.234323432343234117e+01	-3.797616752607475554e+00
5.234383438343834172e+01	-3.980572941172173529e+00
5.234443444344434226e+01	-4.171609200507981896e+00
5.234503450345034281e+01	-4.371044304781225520e+00
5.234563456345634336e+01	-4.579207621470755107e+00
5.234623462346234390e+01	-4.796439369115377716e+00
5.234683468346834445e+01	-5.023090877223792106e+00
5.234743474347434500e+01	-5.259524848158645405e+00
5.234803480348034554e+01	-5.506115620793532450e+00
5.234863486348634609e+01	-5.763249435727859193e+00
5.234923492349234664e+01	-6.031324701830424573e+00
5.234983498349834719e+01	-6.310752263867990486e+00
5.235043504350434773e+01	-6.601955670960108158e+00
5.235103510351034828e+01	-6.905371445585844370e+00
5.235163516351634883e+01	-7.221449352852673087e+00
5.235223522352235648e+01	-7.550652669720808063e+00
5.235283528352834992e+01	-7.893458453860469959e+00
5.235343534353435757e+01	-8.250357811802013330e+00
5.235403540354035101e+01	-8.621856166022221046e+00
5.235463546354635866e+01	-9.008473520591870454e+00
5.235523552355235211e+01	-9.410744724992767374e+00
5.235583558355835976e+01	-9.829219735693836668e+00
5.235643564356435320e+01	-1.026446387505817803e+01
5.235703570357036085e+01	-1.071705808713462815e+01
5.235763576357635429e+01	-1.118759918986898683e+01
5.235823582358236195e+01	-1.167670012325198670e+01
5.235883588358835539e+01	-1.218499019290228169e+01
5.235943594359436304e+01	-1.271311530172263460e+01
5.236003600360035648e+01	-1.326173819700130885e+01
5.236063606360636413e+01	-1.383153868962034494e+01
5.236123612361236468e+01	-1.442321387400903276e+01
5.236183618361836523e+01	-1.503747834074948031e+01
5.236243624362436577e+01	-1.567506438122441992e+01
5.236303630363036632e+01	-1.633672218367985352e+01
5.236363636363636687e+01	-1.702322002005772461e+01
5.236423642364236741e+01	-1.773534442293733093e+01
5.236483648364836796e+01	-1.847390035190748847e+01
5.236543654365436851e+01	-1.923971134867514365e+01
5.236603660366036905e+01	-2.003361968020087858e+01
5.236663666366636960e+01	-2.085648646913617910e+01
5.236723672367237015e+01	-2.170919181082314608e+01
5.236783678367837069e+01	-2.259263487610216004e+01
5.236843684368437124e+01	-2.350773399916094775e+01
5.236903690369037179e+01	-2.445542674964384133e+01
5.236963696369637233e+01	-2.543666998822916980e+01
5.237023702370237288e+01	-2.645243990487026053e+01
5.237083708370837343e+01	-2.750373203888461404e+01
5.237143714371437397e+01	-2.859156128006656772e+01
5.237203720372037452e+01	-2.971696184998814161e+01
5.237263726372637507e+01	-3.088098726264537675e+01
5.237323732373237561e+01	-3.208471026359963929e+01
5.237383738373837616e+01	-3.332922274675635066e+01
5.237443744374437671e+01	-3.461563564791828185e+01
5.237503750375037725e+01	-3.594507881424620166e+01
5.237563756375637780e+01	-3.731870084875563975e+01
5.237623762376237835e+01	-3.873766892897602077e+01
5.237683768376837889e+01	-4.020316859889840089e+01
5.237743774377437944e+01	-4.171640354017763741e+01
5.237803780378037999e+01	-4.327859529380715031e+01
5.237863786378638054e+01	-4.489098297417520200e+01
5.237923792379238108e+01	-4.655482294542535016e+01
5.237983798379838163e+01	-4.827138846675735806e+01
5.238043804380438218e+01	-5.004196930581566960e+01
5.238103810381038272e+01	-5.186787131931892247e+01
5.238163816381638327e+01	-5.375041600009188159e+01
5.238223822382238382e+01	-5.569093998967680648e+01
5.238283828382838436e+01	-5.769079455571194615e+01
5.238343834383438491e+01	-5.975134503328030178e+01
5.238403840384038546e+01	-6.187397022944834646e+01
5.238463846384638600e+01	-6.406006179023283664e+01
5.238523852385238655e+01	-6.631102352925717014e+01
5.238583858385838710e+01	-6.862827071737558526e+01
5.238643864386438764e+01	-7.101322933257199566e+01
5.238703870387038819e+01	-7.346733526946658799e+01
5.238763876387638874e+01	-7.599203350778938670e+01
5.238823882388238928e+01	-7.858877723921135328e+01
5.238883888388838983e+01	-8.125902695195736669e+01
5.238943894389439038e+01	-8.400424947265831577e+01
5.239003900390039092e+01	-8.682591696493675215e+01
5.239063906390639147e+01	-8.972550588426157958e+01
5.239123912391239202e+01	-9.270449588864465795e+01
5.239183918391839256e+01	-9.576436870479896868e+01
5.239243924392439311e+01	-9.890660694942218356e+01
5.239303930393039366e+01	-1.021326929053178105e+02
5.239363936393639420e+01	-1.054441072521161402e+02
5.239423942394239475e+01	-1.088423277514082486e+02
5.239483948394839530e+01	-1.123288278930073147e+02
5.239543954395439584e+01	-1.159050754743487346e+02
5.239603960396039639e+01	-1.195725311558009736e+02
5.239663966396639694e+01	-1.233326469627168365e+02
5.239723972397239748e+01	-1.271868647418382636e+02
5.239783978397839803e+01	-1.311366145722287229e+02
5.239843984398439858e+01	-1.351833131309770692e+02
5.239903990399039913e+01	-1.393283620139856680e+02
5.239963996399639967e+01	-1.435731460122293015e+02
5.240024002400240022e+01	-1.479190313439393947e+02
5.240084008400840077e+01	-1.523673638432545374e+02
5.240144014401440131e+01	-1.569194671059430846e+02
5.240204020402040186e+01	-1.615766405928954725e+02
5.240264026402640241e+01	-1.663401576921545200e+02
5.240324032403240295e+01	-1.712112637403425879e+02
5.240384038403840350e+01	-1.761911740044238002e+02
5.240444044404440405e+01	-1.812810716248297922e+02
5.240504050405040459e+01	-1.864821055210596228e+02
5.240564056405640514e+01	-1.917953882609581910e+02
5.240624062406240569e+01	-1.972219938949646121e+02
5.240684068406840623e+01	-2.027629557567108236e+02
5.240744074407440678e+01	-2.084192642314471868e+02
5.240804080408040733e+01	-2.141918644938642160e+02
5.240864086408640787e+01	-2.200816542169620220e+02
5.240924092409240842e+01	-2.260894812537329130e+02
5.240984098409840897e+01	-2.322161412934975147e+02
5.241044104410440951e+01	-2.384623754948383976e+02
5.241104110411041006e+01	-2.448288680971722897e+02
5.241164116411641061e+01	-2.513162440130922732e+02
5.241224122412241115e+01	-2.579250664036998160e+02
5.241284128412841170e+01	-2.646558342324145769e+02
5.241344134413441225e+01	-2.715089798275839712e+02
5.241404140414041279e+01	-2.784848664136122238e+02
5.241464146414641334e+01	-2.855837856424274150e+02
5.241524152415241389e+01	-2.928059551204739819e+02
5.241584158415841443e+01	-3.001515159340074774e+02
5.241644164416441498e+01	-3.076205301755645110e+02
5.241704170417041553e+01	-3.152129784745609413e+02
5.241764176417641607e+01	-3.229287575350507495e+02
5.241824182418241662e+01	-3.307676776837838588e+02
5.241884188418841717e+01	-3.387294604317465883e+02
5.241944194419441772e+01	-3.468137360524769406e+02
5.242004200420041826e+01	-3.550200411805105887e+02
5.242064206420641881e+01	-3.633478164333821496e+02
5.242124212421241936e+01	-3.717964040606788672e+02
5.242184218421841990e+01	-3.803650456237197659e+02
5.242244224422442045e+01	-3.890528797094774518e+02
5.242304230423042100e+01	-3.978589396824352775e+02
5.242364236423642154e+01	-4.067821514781203405e+02
5.242424242424242209e+01	-4.158213314421071800e+02
5.242484248424842264e+01	-4.249751842183254098e+02
5.242544254425442318e+01	-4.342423006905661396e+02
5.242604260426042373e+01	-4.436211559810940344e+02
5.242664266426642428e+01	-4.531101075103318863e+02
5.242724272427242482e+01	-4.627073931215841185e+02
5.242784278427842537e+01	-4.724111292748175401e+02
5.242844284428442592e+01	-4.822193093135115305e+02
5.242904290429042646e+01	-4.921298018086149568e+02
5.242964296429642701e+01	-5.021403489836430936e+02
5.243024302430242756e+01	-5.122485652249589521e+02
5.243084308430842810e+01	-5.224519356812672868e+02
5.243144314431442865e+01	-5.327478149563465877e+02
5.243204320432043630e+01	-5.431334258990106036e+02
5.243264326432642974e+01	-5.536058584942787775e+02
5.243324332433243740e+01	-5.641620688597043909e+02
5.243384338433843084e+01	-5.747988783507669268e+02
5.243444344434443849e+01	-5.855129727791604637e+02
5.243504350435043193e+01	-5.963009017478275382e+02
5.243564356435643958e+01	-6.071590781064437579e+02
5.243624362436243302e+01	-6.180837775310584448e+02
5.243684368436844068e+01	-6.290711382314889306e+02
5.243744374437443412e+01	-6.401171607899756282e+02
5.243804380438044177e+01	-6.512177081345651004e+02
5.243864386438643521e+01	-6.623685056505205466e+02
5.243924392439244286e+01	-6.735651414330310445e+02
5.243984398439843631e+01	-6.848030666843009158e+02
5.244044404440444396e+01	-6.960775962580718215e+02
5.244104410441043740e+01	-7.073839093544138450e+02
5.244164416441644505e+01	-7.187170503675471309e+02
5.244224422442244560e+01	-7.300719298893141058e+02
5.244284428442844614e+01	-7.414433258707331333e+02
5.244344434443444669e+01	-7.528258849439431515e+02
5.244404440444044724e+01	-7.642141239067022980e+02
5.244464446444644778e+01	-7.756024313713745642e+02
5.244524452445244833e+01	-7.869850695802260816e+02
5.244584458445844888e+01	-7.983561763886466451e+02
5.244644464446444942e+01	-8.097097674177010731e+02
5.244704470447044997e+01	-8.210397383772495914e+02
5.244764476447645052e+01	-8.323398675606754296e+02
5.244824482448245107e+01	-8.436038185120353319e+02
5.244884488448845161e+01	-8.548251428662056242e+02
5.244944494449445216e+01	-8.659972833624931354e+02
5.245004500450045271e+01	-8.771135770317832794e+02
5.245064506450645325e+01	-8.881672585572218850e+02
5.245124512451245380e+01	-8.991514638081198427e+02
5.245184518451845435e+01	-9.100592335465310043e+02
5.245244524452445489e+01	-9.208835173057411794e+02
5.245304530453045544e+01	-9.316171774396332239e+02
5.245364536453645599e+01	-9.422529933416717540e+02
5.245424542454245653e+01	-9.527836658319540675e+02
5.245484548454845708e+01	-9.632018217105676285e+02
5.245544554455445763e+01	-9.735000184752175301e+02
5.245604560456045817e+01	-9.836707492007983547e+02
5.245664566456645872e+01	-9.937064475783822672e+02
5.245724572457245927e+01	-1.003599493110776393e+03
5.245784578457845981e+01	-1.013342216461576527e+03
5.245844584458446036e+01	-1.022926904954349993e+03
5.245904590459046091e+01	-1.032345808218361526e+03
5.245964596459646145e+01	-1.041591143976925196e+03
5.246024602460246200e+01	-1.050655103974285112e+03
5.246084608460846255e+01	-1.059529860036577702e+03
5.246144614461446309e+01	-1.068207570262257605e+03
5.246204620462046364e+01	-1.076680385337042026e+03
5.246264626462646419e+01	-1.084940454968205358e+03
5.246324632463246473e+01	-1.092979934432818482e+03
5.246384638463846528e+01	-1.100790991234237708e+03
5.246444644464446583e+01	-1.108365811860953954e+03
5.246504650465046637e+01	-1.115696608641623243e+03
5.246564656465646692e+01	-1.122775626689955516e+03
5.246624662466246747e+01	-1.129595150932743763e+03
5.246684668466846801e+01	-1.136147513214327091e+03
5.246744674467446856e+01	-1.142425099470336818e+03
5.246804680468046911e+01	-1.148420356963539916e+03
5.246864686468646966e+01	-1.154125801574279421e+03
5.246924692469247020e+01	-1.159534025137896833e+03
5.246984698469847075e+01	-1.164637702821287803e+03
5.247044704470447130e+01	-1.169429600530591415e+03
5.247104710471047184e+01	-1.173902582341848301e+03
5.247164716471647239e+01	-1.178049617946281387e+03
5.247224722472247294e+01	-1.181863790101757104e+03
5.247284728472847348e+01	-1.185338302081788243e+03
5.247344734473447403e+01	-1.188466485113372983e+03
5.247404740474047458e+01	-1.191241805794803440e+03
5.247464746474647512e+01	-1.193657873484512038e+03
5.247524752475247567e+01	-1.195708447651909864e+03
5.247584758475847622e+01	-1.197387445181117073e+03
5.247644764476447676e+01	-1.198688947618388966e+03
5.247704770477047731e+01	-1.199607208354025261e+03
5.247764776477647786e+01	-1.200136659729480925e+03
5.247824782478247840e+01	-1.200271920060401726e+03
5.247884788478847895e+01	-1.200007800566243077e+03
5.247944794479447950e+01	-1.199339312197222625e+03
5.248004800480048004e+01	-1.198261672349277887e+03
5.248064806480648059e+01	-1.196770311457773460e+03
5.248124812481248114e+01	-1.194860879460770093e+03
5.248184818481848168e+01	-1.192529252122674279e+03
5.248244824482448223e+01	-1.189771537209204553e+03
5.248304830483048278e+01	-1.186584080504673693e+03
5.248364836483648332e+01	-1.182963471662687425e+03
5.248424842484248387e+01	-1.178906549881499359e+03
5.248484848484848442e+01	-1.174410409395384704e+03
5.248544854485448496e+01	-1.169472404773483277e+03
5.248604860486048551e+01	-1.164090156017856316e+03
5.248664866486648606e+01	-1.158261553452511180e+03
5.248724872487248660e+01	-1.151984762395469716e+03
5.248784878487848715e+01	-1.145258227606091623e+03
5.248844884488448770e+01	-1.138080677500093088e+03
5.248904890489048825e+01	-1.130451128124920160e+03
5.248964896489648879e+01	-1.122368886888434190e+03
5.249024902490248934e+01	-1.113833556034018102e+03
5.249084908490848989e+01	-1.104845035855588094e+03
5.249144914491449043e+01	-1.095403527646251632e+03
5.249204920492049098e+01	-1.085509536374532672e+03
5.249264926492649153e+01	-1.075163873082604823e+03
5.249324932493249207e+01	-1.064367657001084808e+03
5.249384938493849262e+01	-1.053122317375369903e+03
5.249444944494449317e+01	-1.041429594998841139e+03
5.249504950495049371e+01	-1.029291543448564880e+03
5.249564956495649426e+01	-1.016710530019492580e+03
5.249624962496249481e+01	-1.003689236353560773e+03
5.249684968496849535e+01	-9.902306587604070955e+02
5.249744974497449590e+01	-9.763381082268574573e+02
5.249804980498049645e+01	-9.620152101126964226e+02
5.249864986498649699e+01	-9.472659035306425039e+02
5.249924992499249754e+01	-9.320944404088545525e+02
5.249984998499849809e+01	-9.165053842346890178e+02
5.250045004500449863e+01	-9.005036084788723656e+02
5.250105010501049918e+01	-8.840942946996381124e+02
5.250165016501649973e+01	-8.672829303268019885e+02
5.250225022502250027e+01	-8.500753061262247456e+02
5.250285028502850082e+01	-8.324775133454559182e+02
5.250345034503450137e+01	-8.144959405418466076e+02
5.250405040504050191e+01	-7.961372700948251122e+02
5.250465046504650246e+01	-7.774084744044387207e+02
5.250525052505250301e+01	-7.583168117787533902e+02
5.250585058505850355e+01	-7.388698220130404479e+02
5.250645064506450410e+01	-7.190753216642053758e+02
5.250705070507050465e+01	-6.989413990242595673e+02
5.250765076507650519e+01	-6.784764087970762603e+02
5.250825082508250574e+01	-6.576889664831201117e+02
5.250885088508850629e+01	-6.365879424772117545e+02
5.250945094509450684e+01	-6.151824558847899880e+02
5.251005100510050738e+01	-5.934818680625857041e+02
5.251065106510650793e+01	-5.714957758899394094e+02
5.251125112511250848e+01	-5.492340047774411005e+02
5.251185118511851613e+01	-5.267066014199236861e+02
5.251245124512450957e+01	-5.039238263011683330e+02
5.251305130513051722e+01	-4.808961459581496456e+02
5.251365136513651066e+01	-4.576342250128366231e+02
5.251425142514251831e+01	-4.341489179800568081e+02
5.251485148514851176e+01	-4.104512608601538091e+02
5.251545154515451941e+01	-3.865524625255040974e+02
5.251605160516051285e+01	-3.624638959103098728e+02
5.251665166516652050e+01	-3.381970890132990917e+02
5.251725172517251394e+01	-3.137637157232762775e+02
5.251785178517852160e+01	-2.891755864777274496e+02
5.251845184518451504e+01	-2.644446387649311987e+02
5.251905190519052269e+01	-2.395829274802229918e+02
5.251965196519651613e+01	-2.146026151473318464e+02
5.252025202520252378e+01	-1.895159620158596852e+02
5.252085208520851722e+01	-1.643353160461745119e+02
5.252145214521452488e+01	-1.390731027931568633e+02
5.252205220522052542e+01	-1.137418152003946688e+02
5.252265226522652597e+01	-8.835400331652448358e+01
5.252325232523252652e+01	-6.292226394558141322e+01
5.252385238523852706e+01	-3.745923024327706230e+01
5.252445244524452761e+01	-1.197756127120191927e+01
5.252505250525052816e+01	1.351006847893247098e+01
5.252565256525652870e+01	3.899097957892414001e+01
5.252625262526252925e+01	6.445249816343142868e+01
5.252685268526852980e+01	8.988196642287812210e+01
5.252745274527453034e+01	1.152667530777641502e+02
5.252805280528053089e+01	1.405942638222983021e+02
5.252865286528653144e+01	1.658519517252241258e+02
5.252925292529253198e+01	1.910273275758776776e+02
5.252985298529853253e+01	2.161079701635397328e+02
5.253045304530453308e+01	2.410815364782170036e+02
5.253105310531053362e+01	2.659357718212075952e+02
5.253165316531653417e+01	2.906585198138031387e+02
5.253225322532253472e+01	3.152377322927484897e+02
5.253285328532853526e+01	3.396614790811722742e+02
5.253345334533453581e+01	3.639179576239280323e+02
5.253405340534053636e+01	3.879955024764572045e+02
5.253465346534653690e+01	4.118825946365239474e+02
5.253525352535253745e+01	4.355678707083826566e+02
5.253585358535853800e+01	4.590401318892090217e+02
5.253645364536453854e+01	4.822883527678538940e+02
5.253705370537053909e+01	5.053016899262894981e+02
5.253765376537653964e+01	5.280694903343807027e+02
5.253825382538254019e+01	5.505812995289189757e+02
5.253885388538854073e+01	5.728268695681888403e+02
5.253945394539454128e+01	5.947961667536314962e+02
5.254005400540054183e+01	6.164793791105375931e+02
5.254065406540654237e+01	6.378669236200241812e+02
5.254125412541254292e+01	6.589494531949389966e+02
5.254185418541854347e+01	6.797178633926569091e+02
5.254245424542454401e+01	7.001632988581653763e+02
5.254305430543054456e+01	7.202771594911630473e+02
5.254365436543654511e+01	7.400511063313600744e+02
5.254425442544254565e+01	7.594770671564697295e+02
5.254485448544854620e+01	7.785472417878879696e+02
5.254545454545454675e+01	7.972541070993972880e+02
5.254605460546054729e+01	8.155904217246895769e+02
5.254665466546654784e+01	8.335492304598706141e+02
5.254725472547254839e+01	8.511238683576151516e+02
5.254785478547854893e+01	8.683079645099746813e+02
5.254845484548454948e+01	8.850954455173347242e+02
5.254905490549055003e+01	9.014805386414122950e+02
5.254965496549655057e+01	9.174577746406346250e+02
5.255025502550255112e+01	9.330219902866513166e+02
5.255085508550855167e+01	9.481683305611751393e+02
5.255145514551455221e+01	9.628922505327541330e+02
5.255205520552055276e+01	9.771895169135416381e+02
5.255265526552655331e+01	9.910562092964994463e+02
5.255325532553255385e+01	1.004488721073919805e+03
5.255385538553855440e+01	1.017483760038580613e+03
5.255445544554455495e+01	1.030038348669192828e+03
5.255505550555055549e+01	1.042149824102287994e+03
5.255565556555655604e+01	1.053815837793031278e+03
5.255625562556255659e+01	1.065034354867826551e+03
5.255685568556855713e+01	1.075803653172039503e+03
5.255745574557455768e+01	1.086122322016425642e+03
5.255805580558055823e+01	1.095989260626338364e+03
5.255865586558655878e+01	1.105403676298034725e+03
5.255925592559255932e+01	1.114365082266836453e+03
5.255985598559855987e+01	1.122873295292180046e+03
5.256045604560456042e+01	1.130928432964944932e+03
5.256105610561056096e+01	1.138530910742767901e+03
5.256165616561656151e+01	1.145681438719325570e+03
5.256225622562256206e+01	1.152381018133905627e+03
5.256285628562856260e+01	1.158630937627823414e+03
5.256345634563456315e+01	1.164432769254540744e+03
5.256405640564056370e+01	1.169788364250574887e+03
5.256465646564656424e+01	1.174699848574563930e+03
5.256525652565256479e+01	1.179169618222022109e+03
5.256585658565856534e+01	1.183200334323605375e+03
5.256645664566456588e+01	1.186794918034864622e+03
5.256705670567056643e+01	1.189956545225642458e+03
5.256765676567656698e+01	1.192688640977500199e+03
5.256825682568256752e+01	1.194994873897642265e+03
5.256885688568856807e+01	1.196879150258023401e+03
5.256945694569456862e+01	1.198345607968393324e+03
5.257005700570056916e+01	1.199398610392206137e+03
5.257065706570656971e+01	1.200042740014364199e+03
5.257125712571257026e+01	1.200282791969905475e+03
5.257185718571857080e+01	1.200123767442783446e+03
5.257245724572457135e+01	1.199570866943952751e+03
5.257305730573057190e+01	1.198629483478026032e+03
5.257365736573657244e+01	1.197305195607797486e+03
5.257425742574257299e+01	1.195603760425913151e+03
5.257485748574857354e+01	1.193531106443018189e+03
5.257545754575457408e+01	1.191093326401670538e+03
5.257605760576057463e+01	1.188296670025266167e+03
5.257665766576657518e+01	1.185147536711230259e+03
5.257725772577257572e+01	1.181652468177634773e+03
5.257785778577857627e+01	1.177818141072350727e+03
5.257845784578457682e+01	1.173651359553765360e+03
5.257905790579057737e+01	1.169159047852021558e+03
5.257965796579657791e+01	1.164348242819590041e+03
5.258025802580257846e+01	1.159226086479921378e+03
5.258085808580857901e+01	1.153799818582776652e+03
5.258145814581457955e+01	1.148076769174674155e+03
5.258205820582058010e+01	1.142064351192819004e+03
5.258265826582658065e+01	1.135770053090626334e+03
5.258325832583258119e+01	1.129201431502860942e+03
5.258385838583858174e+01	1.122366103958212534e+03
5.258445844584458229e+01	1.115271741646931332e+03
5.258505850585058283e+01	1.107926062250974837e+03
5.258565856585658338e+01	1.100336822843903064e+03
5.258625862586258393e+01	1.092511812867568779e+03
5.258685868586858447e+01	1.084458847192398480e+03
5.258745874587458502e+01	1.076185759267889352e+03
5.258805880588058557e+01	1.067700394369669766e+03
5.258865886588658611e+01	1.059010602949278791e+03
5.258925892589258666e+01	1.050124234092541428e+03
5.258985898589858721e+01	1.041049129092218209e+03
5.259045904590458775e+01	1.031793115140317923e+03
5.259105910591058830e+01	1.022363999145238495e+03
5.259165916591659595e+01	1.012769561678641367e+03
5.259225922592258939e+01	1.003017551056699176e+03
5.259285928592859705e+01	9.931156775600986748e+02
5.259345934593459049e+01	9.830716077969400430e+02
5.259405940594059814e+01	9.728929592123815837e+02
5.259465946594659158e+01	9.625872947486183193e+02
5.259525952595259923e+01	9.521621176585701960e+02
5.259585958595859267e+01	9.416248664762971430e+02
5.259645964596460033e+01	9.309829101469940724e+02
5.259705970597059377e+01	9.202435433190796630e+02
5.259765976597660142e+01	9.094139818006898395e+02
5.259825982598259486e+01	8.985013581825727442e+02
5.259885988598860251e+01	8.875127176291684918e+02
5.259945994599459596e+01	8.764550138393832412e+02
5.260006000600060361e+01	8.653351051783054118e+02
5.260066006600659705e+01	8.541597509808984796e+02
5.260126012601260470e+01	8.429356080283869233e+02
5.260186018601860525e+01	8.316692271979206907e+02
5.260246024602460579e+01	8.203670502857374913e+02
5.260306030603060634e+01	8.090354070039169301e+02
5.260366036603660689e+01	7.976805121505356055e+02
5.260426042604260743e+01	7.863084629528090090e+02
5.260486048604860798e+01	7.749252365826209825e+02
5.260546054605460853e+01	7.635366878435863782e+02
5.260606060606060908e+01	7.521485470286288546e+02
5.260666066606660962e+01	7.407664179468094972e+02
5.260726072607261017e+01	7.293957761179869976e+02
5.260786078607861072e+01	7.180419671336820784e+02
5.260846084608461126e+01	7.067102051823328566e+02
5.260906090609061181e+01	6.954055717369632248e+02
5.260966096609661236e+01	6.841330144031214786e+02
5.261026102610261290e+01	6.728973459247608844e+02
5.261086108610861345e+01	6.617032433456136005e+02
5.261146114611461400e+01	6.505552473234345143e+02
5.261206120612061454e+01	6.394577615943626370e+02
5.261266126612661509e+01	6.284150525845140010e+02
5.261326132613261564e+01	6.174312491658012050e+02
5.261386138613861618e+01	6.065103425528384378e+02
5.261446144614461673e+01	5.956561863376980455e+02
5.261506150615061728e+01	5.848724966591754537e+02
5.261566156615661782e+01	5.741628525031246681e+02
5.261626162616261837e+01	5.635306961303260778e+02
5.261686168616861892e+01	5.529793336282923519e+02
5.261746174617461946e+01	5.425119355833153350e+02
5.261806180618062001e+01	5.321315378690164835e+02
5.261866186618662056e+01	5.218410425475788088e+02
5.261926192619262110e+01	5.116432188798120251e+02
5.261986198619862165e+01	5.015407044401361532e+02
5.262046204620462220e+01	4.915360063325344981e+02
5.262106210621062274e+01	4.816315025035133885e+02
5.262166216621662329e+01	4.718294431480476305e+02
5.262226222622262384e+01	4.621319522045083659e+02
5.262286228622862438e+01	4.525410289345253432e+02
5.262346234623462493e+01	4.430585495837594294e+02
5.262406240624062548e+01	4.336862691195345860e+02
5.262466246624662602e+01	4.244258230413045112e+02
5.262526252625262657e+01	4.152787292599293778e+02
5.262586258625862712e+01	4.062463900417683362e+02
5.262646264626462767e+01	3.973300940135910082e+02
5.262706270627062821e+01	3.885310182243751456e+02
5.262766276627662876e+01	3.798502302600610392e+02
5.262826282628262931e+01	3.712886904073865821e+02
5.262886288628862985e+01	3.628472538629588939e+02
5.262946294629463040e+01	3.545266729837869093e+02
5.263006300630063095e+01	3.463275995755176382e+02
5.263066306630663149e+01	3.382505872147058312e+02
5.263126312631263204e+01	3.302960936014901563e+02
5.263186318631863259e+01	3.224644829391130543e+02
5.263246324632463313e+01	3.147560283367903935e+02
5.263306330633063368e+01	3.071709142325104267e+02
5.263366336633663423e+01	2.997092388324027183e+02
5.263426342634263477e+01	2.923710165634103646e+02
5.263486348634863532e+01	2.851561805360594803e+02
5.263546354635463587e+01	2.780645850142116728e+02
5.263606360636063641e+01	2.710960078887701457e+02
5.263666366636663696e+01	2.642501531523770382e+02
5.263726372637263751e+01	2.575266533722565327e+02
5.263786378637863805e+01	2.509250721659209376e+02
5.263846384638463860e+01	2.444449066478278496e+02
5.263906390639063915e+01	2.380855898872030707e+02
5.263966396639663969e+01	2.318464933466029834e+02
5.264026402640264024e+01	2.257269293056521633e+02
5.264086408640864079e+01	2.197261532676386082e+02
5.264146414641464133e+01	2.138433663467513384e+02
5.264206420642064188e+01	2.080777176338270920e+02
5.264266426642664243e+01	2.024283065385795624e+02
5.264326432643264297e+01	1.968941851063717650e+02
5.264386438643864352e+01	1.914743603076867089e+02
5.264446444644464407e+01	1.861677962985531281e+02
5.264506450645064461e+01	1.809734166502662731e+02
5.264566456645664516e+01	1.758901065468461411e+02
5.264626462646264571e+01	1.709167149487621771e+02
5.264686468646864625e+01	1.660520567215478138e+02
5.264746474647464680e+01	1.612949147280190800e+02
5.264806480648064735e+01	1.566440418828997849e+02
5.264866486648664790e+01	1.520981631687463391e+02
5.264926492649264844e+01	1.476559776121478080e+02
5.264986498649864899e+01	1.433161602192719215e+02
5.265046504650464954e+01	1.390773638699000969e+02
5.265106510651065008e+01	1.349382211691869884e+02
5.265166516651665063e+01	1.308973462564565580e+02
5.265226522652265118e+01	1.269533365704269983e+02
5.265286528652865172e+01	1.231047745703346834e+02
5.265346534653465227e+01	1.193502294125015908e+02
5.265406540654065282e+01	1.156882585819672045e+02
5.265466546654665336e+01	1.121174094788755013e+02
5.265526552655265391e+01	1.086362209593758337e+02
5.265586558655865446e+01	1.052432248233596397e+02
5.265646564656465500e+01	1.019369472781675370e+02
5.265706570657065555e+01	9.871591033540417470e+01
5.265766576657665610e+01	9.557863316881169169e+01
5.265826582658265664e+01	9.252363342643053556e+01
5.265886588658865719e+01	8.954942849718371178e+01
5.265946594659465774e+01	8.665453673207143481e+01
5.266006600660065828e+01	8.383747862021782282e+01
5.266066606660665883e+01	8.109677792005996366e+01
5.266126612661265938e+01	7.843096274601745677e+01
5.266186618661865992e+01	7.583856661102731778e+01
5.266246624662466047e+01	7.331812942537077049e+01
5.266306630663066102e+01	7.086819845226077064e+01
5.266366636663666156e+01	6.848732922069760320e+01
5.266426642664266211e+01	6.617408639613526589e+01
5.266486648664866266e+01	6.392704460953947887e+01
5.266546654665466320e+01	6.174478924544577296e+01
5.266606660666066375e+01	5.962591718966021404e+01
5.266666666666666430e+01	5.756903753727196715e+01
5.266726672667266484e+01	5.557277226167303752e+01
5.266786678667866539e+01	5.363575684530562881e+01
5.266846684668466594e+01	5.175664087287816528e+01
5.266906690669066649e+01	4.993408858781405257e+01
5.266966696669666703e+01	4.816677941271264274e+01
5.267026702670266758e+01	4.645340843462103919e+01
5.267086708670866813e+01	4.479268685592912647e+01
5.267146714671467578e+01	4.318334241171331911e+01
5.267206720672066922e+01	4.162411975436669564e+01
5.267266726672667687e+01	4.011378080636266930e+01
5.267326732673267031e+01	3.865110507449802668e+01
5.267386738673867796e+01	3.723488995572037652e+01
5.267446744674467141e+01	3.586395099258790253e+01
5.267506750675067906e+01	3.453712210716382458e+01
5.267566756675667250e+01	3.325325580737315079e+01
5.267626762676268015e+01	3.201122336669740065e+01
5.267686768676867359e+01	3.080991497808189905e+01
5.267746774677468125e+01	2.964823988292971890e+01
5.267806780678067469e+01	2.852512647605389162e+01
5.267866786678668234e+01	2.743952238745544747e+01
5.267926792679267578e+01	2.639039454179096111e+01
5.267986798679868343e+01	2.537672919638656310e+01
5.268046804680467687e+01	2.439753195865027635e+01
5.268106810681068453e+01	2.345182778372513255e+01
5.268166816681668507e+01	2.253866095321854601e+01
5.268226822682268562e+01	2.165709503583327233e+01
5.268286828682868617e+01	2.080621283071519656e+01
5.268346834683468671e+01	1.998511629432276493e+01
5.268406840684068726e+01	1.919292645161027622e+01
5.268466846684668781e+01	1.842878329230595114e+01
5.268526852685268835e+01	1.769184565305173606e+01
5.268586858685868890e+01	1.698129108615872340e+01
5.268646864686468945e+01	1.629631571571752247e+01
5.268706870687068999e+01	1.563613408178846242e+01
5.268766876687669054e+01	1.499997897338050024e+01
5.268826882688269109e+01	1.438710125091303738e+01
5.268886888688869163e+01	1.379676965883743023e+01
5.268946894689469218e+01	1.322827062907925644e+01
5.269006900690069273e+01	1.268090807594501612e+01
5.269066906690669327e+01	1.215400318311967887e+01
5.269126912691269382e+01	1.164689419087355127e+01
5.269186918691869437e+01	1.115893615482680801e+01
5.269246924692469491e+01	1.068950071966473558e+01
5.269306930693069546e+01	1.023797588042732443e+01
5.269366936693669601e+01	9.803765738756187176e+00
5.269426942694269655e+01	9.386290254617025042e+00
5.269486948694869710e+01	8.984984993997230163e+00
5.269546954695469765e+01	8.599300873059997130e+00
5.269606960696069820e+01	8.228703899217643780e+00
5.269666966696669874e+01	7.872674909568468493e+00
5.269726972697269929e+01	7.530709307123374607e+00
5.269786978697869984e+01	7.202316795230029101e+00
5.269846984698470038e+01	6.887021110584687023e+00
5.269906990699070093e+01	6.584359755203774256e+00
5.269966996699670148e+01	6.293883727710134046e+00
5.270027002700270202e+01	6.015157254271271015e+00
5.270087008700870257e+01	5.747757519510359181e+00
5.270147014701470312e+01	5.491274397694025922e+00
5.270207020702070366e+01	5.245310184484814009e+00
5.270267026702670421e+01	5.009479329530368119e+00
5.270327032703270476e+01	4.783408170146157268e+00
5.270387038703870530e+01	4.566734666333409187e+00
5.270447044704470585e+01	4.359108137359594792e+00
5.270507050705070640e+01	4.160189000114716151e+00
5.270567056705670694e+01	3.969648509443055140e+00
5.270627062706270749e+01	3.787168500637104529e+00
5.270687068706870804e+01	3.612441134267568188e+00
5.270747074707470858e+01	3.445168643511509643e+00
5.270807080708070913e+01	3.285063084128849287e+00
5.270867086708670968e+01	3.131846087226430875e+00
5.270927092709271022e+01	2.985248614938132317e+00
5.270987098709871077e+01	2.845010719139299038e+00
5.271047104710471132e+01	2.710881303304076173e+00
5.271107110711071186e+01	2.582617887604814921e+00
5.271167116711671241e+01	2.459986377343920783e+00
5.271227122712271296e+01	2.342760834799980429e+00
5.271287128712871350e+01	2.230723254561959301e+00
5.271347134713471405e+01	2.123663342417478894e+00
5.271407140714071460e+01	2.021378297853949846e+00
5.271467146714671514e+01	1.923672600224178408e+00
5.271527152715271569e+01	1.830357798621468302e+00
5.271587158715871624e+01	1.741252305502866804e+00
5.271647164716471679e+01	1.656181194092968489e+00
5.271707170717071733e+01	1.574975999595057186e+00
5.271767176717671788e+01	1.497474524230619553e+00
5.271827182718271843e+01	1.423520646123069389e+00
5.271887188718871897e+01	1.352964132036333478e+00
5.271947194719471952e+01	1.285660453974164508e+00
5.272007200720072007e+01	1.221470609641322813e+00
5.272067206720672061e+01	1.160260946763373990e+00
5.272127212721272116e+01	1.101902991257557973e+00
5.272187218721872171e+01	1.046273279243194576e+00
5.272247224722472225e+01	9.932531928761599849e-01
5.272307230723072280e+01	9.427287999883779968e-01
5.272367236723672335e+01	8.945906975097389635e-01
5.272427242724272389e+01	8.487338586466379731e-01
5.272487248724872444e+01	8.050574837881643298e-01
5.272547254725472499e+01	7.634648551081461010e-01
5.272607260726072553e+01	7.238631948285059181e-01
5.272667266726672608e+01	6.861635271069058684e-01
5.272727272727272663e+01	6.502805435093366171e-01
5.272787278727872717e+01	6.161324720261915910e-01
5.272847284728472772e+01	5.836409495884753440e-01
5.272907290729072827e+01	5.527308980390420734e-01
5.272967296729672881e+01	5.233304035122693376e-01
5.273027302730272936e+01	4.953705991742132220e-01
5.273087308730872991e+01	4.687855512741627151e-01
5.273147314731473045e+01	4.435121484575298978e-01
5.273207320732073100e+01	4.194899942892219569e-01
5.273267326732673155e+01	3.966613029360246401e-01
5.273327332733273209e+01	3.749707979560270577e-01
5.273387338733873264e+01	3.543656141428096484e-01
5.273447344734473319e+01	3.347952023719028003e-01
5.273507350735073373e+01	3.162112373969413470e-01
5.273567356735673428e+01	2.985675285429633119e-01
5.273627362736273483e+01	2.818199332444048522e-01
5.273687368736873538e+01	2.659262733755202168e-01
5.273747374737473592e+01	2.508462543211977813e-01
5.273807380738073647e+01	2.365413867364111189e-01
5.273867386738673702e+01	2.229749109428488807e-01
5.273927392739273756e+01	2.101117239115843360e-01
5.273987398739873811e+01	1.979183087809402442e-01
5.274047404740473866e+01	1.863626668590084301e-01
5.274107410741073920e+01	1.754142520605337097e-01
5.274167416741673975e+01	1.650439077281015410e-01
5.274227422742274030e+01	1.552238057877315947e-01
5.274287428742874084e+01	1.459273881891075819e-01
5.274347434743474139e+01	1.371293105807133983e-01
5.274407440744074194e+01	1.288053881701491654e-01
5.274467446744674248e+01	1.209325437198153219e-01
5.274527452745274303e+01	1.134887576280120547e-01
5.274587458745874358e+01	1.064530200452977332e-01
5.274647464746474412e+01	9.980528497568395829e-02
5.274707470747074467e+01	9.352642631192846501e-02
5.274767476747674522e+01	8.759819575382678247e-02
5.274827482748274576e+01	8.200318255800778666e-02
5.274887488748874631e+01	7.672477506732076902e-02
5.274947494749474686e+01	7.174712396747140453e-02
5.275007500750074740e+01	6.705510721813420782e-02
5.275067506750674795e+01	6.263429660535869969e-02
5.275127512751275560e+01	5.847092586170236916e-02
5.275187518751874904e+01	5.455186030018364940e-02
5.275247524752475670e+01	5.086456790786793997e-02
5.275307530753075014e+01	4.739709184468973019e-02
5.275367536753675779e+01	4.413802429298943619e-02
5.275427542754275123e+01	4.107648160321517028e-02
5.275487548754875888e+01	3.820208068132180390e-02
5.275547554755475232e+01	3.550491656359670151e-02
5.275607560756075998e+01	3.297554112496669382e-02
5.275667566756675342e+01	3.060494286729892321e-02
5.275727572757276107e+01	2.838452773480354061e-02
5.275787578757875451e+01	2.630610090438238735e-02
5.275847584758476216e+01	2.436184949964780716e-02
5.275907590759075561e+01	2.254432617835391839e-02
5.275967596759676326e+01	2.084642685241638177e-02
5.276027602760275670e+01	1.926139068155826445e-02
5.276087608760876435e+01	1.778277764855759960e-02
5.276147614761476490e+01	1.640445519569620064e-02
5.276207620762076544e+01	1.512058549905051681e-02
5.276267626762676599e+01	1.392561333970356377e-02
5.276327632763276654e+01	1.281425453274780482e-02
5.276387638763876708e+01	1.178148487681846164e-02
5.276447644764476763e+01	1.082252958883479083e-02
5.276507650765076818e+01	9.932853190615122813e-03
5.276567656765676873e+01	9.108149816057408560e-03
5.276627662766276927e+01	8.344333909624381679e-03
5.276687668766876982e+01	7.637531288925819388e-03
5.276747674767477037e+01	6.984070546235714855e-03
5.276807680768077091e+01	6.380474765804174976e-03
5.276867686768677146e+01	5.823453535809021420e-03
5.276927692769277201e+01	5.309895235727180203e-03
5.276987698769877255e+01	4.836859581779187969e-03
5.277047704770477310e+01	4.401570414899618616e-03
5.277107710771077365e+01	4.001408717403299661e-03
5.277167716771677419e+01	3.633905846141732843e-03
5.277227722772277474e+01	3.296736971470107681e-03
5.277287728772877529e+01	2.987714712765777644e-03
5.277347734773477583e+01	2.704782962550095378e-03
5.277407740774077638e+01	2.446010892463475282e-03
5.277467746774677693e+01	2.209587135426732164e-03
5.277527752775277747e+01	1.993814139289589414e-03
5.277587758775877802e+01	1.797102688120490784e-03
5.277647764776477857e+01	1.617966588032216215e-03
5.277707770777077911e+01	1.455017515068423098e-03
5.277767776777677966e+01	1.306966714929651621e-03
5.277827782778278021e+01	1.172605364170491681e-03
5.277887788778878075e+01	1.050808237314567817e-03
5.277947794779478130e+01	9.405291544913501126e-04
5.278007800780078185e+01	8.407965889693285941e-04
5.278067806780678239e+01	7.507094333582813462e-04
5.278127812781278294e+01	6.694329233211753459e-04
5.278187818781878349e+01	5.961947176393636019e-04
5.278247824782478403e+01	5.302811334211737001e-04
5.278307830783078458e+01	4.710335351417548446e-04
5.278367836783678513e+01	4.178448760589883798e-04
5.278427842784278567e+01	3.701563903740248381e-04
5.278487848784878622e+01	3.274544343029005809e-04
5.278547854785478677e+01	2.892674740046011477e-04
5.278607860786078732e+01	2.551632180774576048e-04
5.278667866786678786e+01	2.247458920958120070e-04
5.278727872787278841e+01	1.976536524180210830e-04
5.278787878787878896e+01	1.735561362599956402e-04
5.278847884788478950e+01	1.521521447999874736e-04
5.278907890789079005e+01	1.331674558640443017e-04
5.278967896789679060e+01	1.163527625406961816e-04
5.279027902790279114e+01	1.014817338906938210e-04
5.279087908790879169e+01	8.834919375513982536e-05
5.279147914791479224e+01	7.676941352475309200e-05
5.279207920792079278e+01	6.657451461542524137e-05
5.279267926792679333e+01	5.761297630134838292e-05
5.279327932793279388e+01	4.974824448706493705e-05
5.279387938793879442e+01	4.285743695371005792e-05
5.279447944794479497e+01	3.683014059200899362e-05
5.279507950795079552e+01	3.157398787687031711e-05
5.279567956795679606e+01	2.699881921789061819e-05
5.279627962796279661e+01	2.302407249787334772e-05
5.279687968796879716e+01	1.957787093432448902e-05
5.279747974797479770e+01	1.659618517267562950e-05
5.279807980798079825e+01	1.402206491331296434e-05
5.279867986798679880e+01	1.180493553639407487e-05
5.279927992799279934e+01	9.899955357936665790e-06
5.279987998799879989e+01	8.267429326327610856e-06
5.280048004800480044e+01	6.872275148808117178e-06
5.280108010801080098e+01	5.683538021256914038e-06
5.280168016801680153e+01	4.673950320386991404e-06
5.280228022802280208e+01	3.819532804028265924e-06
5.280288028802880262e+01	3.099234051303094511e-06
5.280348034803480317e+01	2.494605059115455294e-06
5.280408040804080372e+01	1.989506093465352854e-06
5.280468046804680426e+01	1.569843072762551741e-06
5.280528052805280481e+01	1.223330934746413887e-06
5.280588058805880536e+01	9.392816081207834444e-07
5.280648064806480591e+01	7.084143739862715149e-07
5.280708070807080645e+01	5.226865600972383690e-07
5.280768076807680700e+01	3.751426624834697612e-07
5.280828082808280755e+01	2.597801337439948504e-07
5.280888088808880809e+01	1.714302151154565526e-07
5.280948094809480864e+01	1.056523200922460121e-07
5.281008100810080919e+01	5.864060085576513598e-08
5.281068106810680973e+01	2.714144504766363339e-08
5.281128112811281028e+01	8.380759548185823530e-09
5.281188118811881083e+01	-0.000000000000000000e+00
5.281248124812481137e+01	-0.000000000000000000e+00
5.281308130813081192e+01	-0.000000000000000000e+00
5.281368136813681247e+01	-0.000000000000000000e+00
5.281428142814281301e+01	-0.000000000000000000e+00
5.281488148814881356e+01	-0.000000000000000000e+00
5.281548154815481411e+01	-0.000000000000000000e+00
5.281608160816081465e+01	-0.000000000000000000e+00
5.281668166816681520e+01	-0.000000000000000000e+00
5.281728172817281575e+01	-0.000000000000000000e+00
5.281788178817881629e+01	-0.000000000000000000e+00
5.281848184818481684e+01	-0.000000000000000000e+00
5.281908190819081739e+01	-0.000000000000000000e+00
5.281968196819681793e+01	-0.000000000000000000e+00
5.282028202820281848e+01	-0.000000000000000000e+00
5.282088208820881903e+01	-0.000000000000000000e+00
5.282148214821481957e+01	-0.000000000000000000e+00
5.282208220822082012e+01	-0.000000000000000000e+00
5.282268226822682067e+01	-0.000000000000000000e+00
5.282328232823282121e+01	-0.000000000000000000e+00
5.282388238823882176e+01	-0.000000000000000000e+00
5.282448244824482231e+01	-0.000000000000000000e+00
5.282508250825082285e+01	-0.000000000000000000e+00
5.282568256825682340e+01	-0.000000000000000000e+00
5.282628262826282395e+01	-0.000000000000000000e+00
5.282688268826882450e+01	-0.000000000000000000e+00
5.282748274827482504e+01	-0.000000000000000000e+00
5.282808280828082559e+01	-0.000000000000000000e+00
5.282868286828682614e+01	-0.000000000000000000e+00
5.282928292829282668e+01	-0.000000000000000000e+00
5.282988298829882723e+01	-0.000000000000000000e+00
5.283048304830482778e+01	-0.000000000000000000e+00
5.283108310831083543e+01	-0.000000000000000000e+00
5.283168316831682887e+01	-0.000000000000000000e+00
5.283228322832283652e+01	-0.000000000000000000e+00
5.283288328832882996e+01	-0.000000000000000000e+00
5.283348334833483761e+01	-0.000000000000000000e+00
5.283408340834083106e+01	-0.000000000000000000e+00
5.283468346834683871e+01	-0.000000000000000000e+00
5.283528352835283215e+01	-0.000000000000000000e+00
5.283588358835883980e+01	-0.000000000000000000e+00
5.283648364836483324e+01	-0.000000000000000000e+00
5.283708370837084090e+01	-0.000000000000000000e+00
5.283768376837683434e+01	-0.000000000000000000e+00
5.283828382838284199e+01	-0.000000000000000000e+00
5.283888388838883543e+01	-0.000000000000000000e+00
5.283948394839484308e+01	-0.000000000000000000e+00
5.284008400840083652e+01	-0.000000000000000000e+00
5.284068406840684418e+01	-0.000000000000000000e+00
5.284128412841284472e+01	-0.000000000000000000e+00
5.284188418841884527e+01	-0.000000000000000000e+00
5.284248424842484582e+01	-0.000000000000000000e+00
5.284308430843084636e+01	-0.000000000000000000e+00
5.284368436843684691e+01	-0.000000000000000000e+00
5.284428442844284746e+01	-0.000000000000000000e+00
5.284488448844884800e+01	-0.000000000000000000e+00
5.284548454845484855e+01	-0.000000000000000000e+00
5.284608460846084910e+01	-0.000000000000000000e+00
5.284668466846684964e+01	-0.000000000000000000e+00
5.284728472847285019e+01	-0.000000000000000000e+00
5.284788478847885074e+01	-0.000000000000000000e+00
5.284848484848485128e+01	-0.000000000000000000e+00
5.284908490849085183e+01	-0.000000000000000000e+00
5.284968496849685238e+01	-0.000000000000000000e+00
5.285028502850285292e+01	-0.000000000000000000e+00
5.285088508850885347e+01	-0.000000000000000000e+00
5.285148514851485402e+01	-0.000000000000000000e+00
5.285208520852085456e+01	-0.000000000000000000e+00
5.285268526852685511e+01	-0.000000000000000000e+00
5.285328532853285566e+01	-0.000000000000000000e+00
5.285388538853885620e+01	-0.000000000000000000e+00
5.285448544854485675e+01	-0.000000000000000000e+00
5.285508550855085730e+01	-0.000000000000000000e+00
5.285568556855685785e+01	-0.000000000000000000e+00
5.285628562856285839e+01	-0.000000000000000000e+00
5.285688568856885894e+01	-0.000000000000000000e+00
5.285748574857485949e+01	-0.000000000000000000e+00
5.285808580858086003e+01	-0.000000000000000000e+00
5.285868586858686058e+01	-0.000000000000000000e+00
5.285928592859286113e+01	-0.000000000000000000e+00
5.285988598859886167e+01	-0.000000000000000000e+00
5.286048604860486222e+01	-0.000000000000000000e+00
5.286108610861086277e+01	-0.000000000000000000e+00
5.286168616861686331e+01	-0.000000000000000000e+00
5.286228622862286386e+01	-0.000000000000000000e+00
5.286288628862886441e+01	-0.000000000000000000e+00
5.286348634863486495e+01	-0.000000000000000000e+00
5.286408640864086550e+01	-0.000000000000000000e+00
5.286468646864686605e+01	-0.000000000000000000e+00
5.286528652865286659e+01	-0.000000000000000000e+00
5.286588658865886714e+01	-0.000000000000000000e+00
5.286648664866486769e+01	-0.000000000000000000e+00
5.286708670867086823e+01	-0.000000000000000000e+00
5.286768676867686878e+01	-0.000000000000000000e+00
5.286828682868286933e+01	-0.000000000000000000e+00
5.286888688868886987e+01	-0.000000000000000000e+00
5.286948694869487042e+01	-0.000000000000000000e+00
5.287008700870087097e+01	-0.000000000000000000e+00
5.287068706870687151e+01	-0.000000000000000000e+00
5.287128712871287206e+01	-0.000000000000000000e+00
5.287188718871887261e+01	-0.000000000000000000e+00
5.287248724872487315e+01	-0.000000000000000000e+00
5.287308730873087370e+01	-0.000000000000000000e+00
5.287368736873687425e+01	-0.000000000000000000e+00
5.287428742874287479e+01	-0.000000000000000000e+00
5.287488748874887534e+01	-0.000000000000000000e+00
5.287548754875487589e+01	-0.000000000000000000e+00
5.287608760876087644e+01	-0.000000000000000000e+00
5.287668766876687698e+01	-0.000000000000000000e+00
5.287728772877287753e+01	-0.000000000000000000e+00
5.287788778877887808e+01	-0.000000000000000000e+00
5.287848784878487862e+01	-0.000000000000000000e+00
5.287908790879087917e+01	-0.000000000000000000e+00
5.287968796879687972e+01	-0.000000000000000000e+00
5.288028802880288026e+01	-0.000000000000000000e+00
5.288088808880888081e+01	-0.000000000000000000e+00
5.288148814881488136e+01	-0.000000000000000000e+00
5.288208820882088190e+01	-0.000000000000000000e+00
5.288268826882688245e+01	-0.000000000000000000e+00
5.288328832883288300e+01	-0.000000000000000000e+00
5.288388838883888354e+01	-0.000000000000000000e+00
5.288448844884488409e+01	-0.000000000000000000e+00
5.288508850885088464e+01	-0.000000000000000000e+00
5.288568856885688518e+01	-0.000000000000000000e+00
5.288628862886288573e+01	-0.000000000000000000e+00
5.288688868886888628e+01	-0.000000000000000000e+00
5.288748874887488682e+01	-0.000000000000000000e+00
5.288808880888088737e+01	-0.000000000000000000e+00
5.288868886888688792e+01	-0.000000000000000000e+00
5.288928892889288846e+01	-0.000000000000000000e+00
5.288988898889888901e+01	-0.000000000000000000e+00
5.289048904890488956e+01	-0.000000000000000000e+00
5.289108910891089010e+01	-0.000000000000000000e+00
5.289168916891689065e+01	-0.000000000000000000e+00
5.289228922892289120e+01	-0.000000000000000000e+00
5.289288928892889174e+01	-0.000000000000000000e+00
5.289348934893489229e+01	-0.000000000000000000e+00
5.289408940894089284e+01	-0.000000000000000000e+00
5.289468946894689338e+01	-0.000000000000000000e+00
5.289528952895289393e+01	-0.000000000000000000e+00
5.289588958895889448e+01	-0.000000000000000000e+00
5.289648964896489503e+01	-0.000000000000000000e+00
5.289708970897089557e+01	-0.000000000000000000e+00
5.289768976897689612e+01	-0.000000000000000000e+00
5.289828982898289667e+01	-0.000000000000000000e+00
5.289888988898889721e+01	-0.000000000000000000e+00
5.289948994899489776e+01	-0.000000000000000000e+00
5.290009000900089831e+01	-0.000000000000000000e+00
5.290069006900689885e+01	-0.000000000000000000e+00
5.290129012901289940e+01	-0.000000000000000000e+00
5.290189018901889995e+01	-0.000000000000000000e+00
5.290249024902490049e+01	-0.000000000000000000e+00
5.290309030903090104e+01	-0.000000000000000000e+00
5.290369036903690159e+01	-0.000000000000000000e+00
5.290429042904290213e+01	-0.000000000000000000e+00
5.290489048904890268e+01	-0.000000000000000000e+00
5.290549054905490323e+01	-0.000000000000000000e+00
5.290609060906090377e+01	-0.000000000000000000e+00
5.290669066906690432e+01	-0.000000000000000000e+00
5.290729072907290487e+01	-0.000000000000000000e+00
5.290789078907890541e+01	-0.000000000000000000e+00
5.290849084908490596e+01	-0.000000000000000000e+00
5.290909090909090651e+01	-0.000000000000000000e+00
5.290969096909690705e+01	-0.000000000000000000e+00
5.291029102910290760e+01	-0.000000000000000000e+00
5.291089108910891525e+01	-0.000000000000000000e+00
5.291149114911490869e+01	-0.000000000000000000e+00
5.291209120912091635e+01	-0.000000000000000000e+00
5.291269126912690979e+01	-0.000000000000000000e+00
5.291329132913291744e+01	-0.000000000000000000e+00
5.291389138913891088e+01	-0.000000000000000000e+00
5.291449144914491853e+01	-0.000000000000000000e+00
5.291509150915091197e+01	-0.000000000000000000e+00
5.291569156915691963e+01	-0.000000000000000000e+00
5.291629162916291307e+01	-0.000000000000000000e+00
5.291689168916892072e+01	-0.000000000000000000e+00
5.291749174917491416e+01	-0.000000000000000000e+00
5.291809180918092181e+01	-0.000000000000000000e+00
5.291869186918691526e+01	-0.000000000000000000e+00
5.291929192919292291e+01	-0.000000000000000000e+00
5.291989198919891635e+01	-0.000000000000000000e+00
5.292049204920492400e+01	-0.000000000000000000e+00
5.292109210921092455e+01	-0.000000000000000000e+00
5.292169216921692509e+01	-0.000000000000000000e+00
5.292229222922292564e+01	-0.000000000000000000e+00
5.292289228922892619e+01	-0.000000000000000000e+00
5.292349234923492673e+01	-0.000000000000000000e+00
5.292409240924092728e+01	-0.000000000000000000e+00
5.292469246924692783e+01	-0.000000000000000000e+00
5.292529252925292838e+01	-0.000000000000000000e+00
5.292589258925892892e+01	-0.000000000000000000e+00
5.292649264926492947e+01	-0.000000000000000000e+00
5.292709270927093002e+01	-0.000000000000000000e+00
5.292769276927693056e+01	-0.000000000000000000e+00
5.292829282928293111e+01	-0.000000000000000000e+00
5.292889288928893166e+01	-0.000000000000000000e+00
5.292949294929493220e+01	-0.000000000000000000e+00
5.293009300930093275e+01	-0.000000000000000000e+00
5.293069306930693330e+01	-0.000000000000000000e+00
5.293129312931293384e+01	-0.000000000000000000e+00
5.293189318931893439e+01	-0.000000000000000000e+00
5.293249324932493494e+01	-0.000000000000000000e+00
5.293309330933093548e+01	-0.000000000000000000e+00
5.293369336933693603e+01	-0.000000000000000000e+00
5.293429342934293658e+01	-0.000000000000000000e+00
5.293489348934893712e+01	-0.000000000000000000e+00
5.293549354935493767e+01	-0.000000000000000000e+00
5.293609360936093822e+01	-0.000000000000000000e+00
5.293669366936693876e+01	-0.000000000000000000e+00
5.293729372937293931e+01	-0.000000000000000000e+00
5.293789378937893986e+01	-0.000000000000000000e+00
5.293849384938494040e+01	-0.000000000000000000e+00
5.293909390939094095e+01	-0.000000000000000000e+00
5.293969396939694150e+01	-0.000000000000000000e+00
5.294029402940294204e+01	-0.000000000000000000e+00
5.294089408940894259e+01	-0.000000000000000000e+00
5.294149414941494314e+01	-0.000000000000000000e+00
5.294209420942094368e+01	-0.000000000000000000e+00
5.294269426942694423e+01	-0.000000000000000000e+00
5.294329432943294478e+01	-0.000000000000000000e+00
5.294389438943894532e+01	-0.000000000000000000e+00
5.294449444944494587e+01	-0.000000000000000000e+00
5.294509450945094642e+01	-0.000000000000000000e+00
5.294569456945694697e+01	-0.000000000000000000e+00
5.294629462946294751e+01	-0.000000000000000000e+00
5.294689468946894806e+01	-0.000000000000000000e+00
5.294749474947494861e+01	-0.000000000000000000e+00
5.294809480948094915e+01	-0.000000000000000000e+00
5.294869486948694970e+01	-0.000000000000000000e+00
5.294929492949295025e+01	-0.000000000000000000e+00
5.294989498949895079e+01	-0.000000000000000000e+00
5.295049504950495134e+01	-0.000000000000000000e+00
5.295109510951095189e+01	-0.000000000000000000e+00
5.295169516951695243e+01	-0.000000000000000000e+00
5.295229522952295298e+01	-0.000000000000000000e+00
5.295289528952895353e+01	-0.000000000000000000e+00
5.295349534953495407e+01	-0.000000000000000000e+00
5.295409540954095462e+01	-0.000000000000000000e+00
5.295469546954695517e+01	-0.000000000000000000e+00
5.295529552955295571e+01	-0.000000000000000000e+00
5.295589558955895626e+01	-0.000000000000000000e+00
5.295649564956495681e+01	-0.000000000000000000e+00
5.295709570957095735e+01	-0.000000000000000000e+00
5.295769576957695790e+01	-0.000000000000000000e+00
5.295829582958295845e+01	-0.000000000000000000e+00
5.295889588958895899e+01	-0.000000000000000000e+00
5.295949594959495954e+01	-0.000000000000000000e+00
5.296009600960096009e+01	-0.000000000000000000e+00
5.296069606960696063e+01	-0.000000000000000000e+00
5.296129612961296118e+01	-0.000000000000000000e+00
5.296189618961896173e+01	-0.000000000000000000e+00
5.296249624962496227e+01	-0.000000000000000000e+00
5.296309630963096282e+01	-0.000000000000000000e+00
5.296369636963696337e+01	-0.000000000000000000e+00
5.296429642964296391e+01	-0.000000000000000000e+00
5.296489648964896446e+01	-0.000000000000000000e+00
5.296549654965496501e+01	-0.000000000000000000e+00
5.296609660966096556e+01	-0.000000000000000000e+00
5.296669666966696610e+01	-0.000000000000000000e+00
5.296729672967296665e+01	-0.000000000000000000e+00
5.296789678967896720e+01	-0.000000000000000000e+00
5.296849684968496774e+01	-0.000000000000000000e+00
5.296909690969096829e+01	-0.000000000000000000e+00
5.296969696969696884e+01	-0.000000000000000000e+00
5.297029702970296938e+01	-0.000000000000000000e+00
5.297089708970896993e+01	-0.000000000000000000e+00
5.297149714971497048e+01	-0.000000000000000000e+00
5.297209720972097102e+01	-0.000000000000000000e+00
5.297269726972697157e+01	-0.000000000000000000e+00
5.297329732973297212e+01	-0.000000000000000000e+00
5.297389738973897266e+01	-0.000000000000000000e+00
5.297449744974497321e+01	-0.000000000000000000e+00
5.297509750975097376e+01	-0.000000000000000000e+00
5.297569756975697430e+01	-0.000000000000000000e+00
5.297629762976297485e+01	-0.000000000000000000e+00
5.297689768976897540e+01	-0.000000000000000000e+00
5.297749774977497594e+01	-0.000000000000000000e+00
5.297809780978097649e+01	-0.000000000000000000e+00
5.297869786978697704e+01	-0.000000000000000000e+00
5.297929792979297758e+01	-0.000000000000000000e+00
5.297989798979897813e+01	-0.000000000000000000e+00
5.298049804980497868e+01	-0.000000000000000000e+00
5.298109810981097922e+01	-0.000000000000000000e+00
5.298169816981697977e+01	-0.000000000000000000e+00
5.298229822982298032e+01	-0.000000000000000000e+00
5.298289828982898086e+01	-0.000000000000000000e+00
5.298349834983498141e+01	-0.000000000000000000e+00
5.298409840984098196e+01	-0.000000000000000000e+00
5.298469846984698250e+01	-0.000000000000000000e+00
5.298529852985298305e+01	-0.000000000000000000e+00
5.298589858985898360e+01	-0.000000000000000000e+00
5.298649864986498415e+01	-0.000000000000000000e+00
5.298709870987098469e+01	-0.000000000000000000e+00
5.298769876987698524e+01	-0.000000000000000000e+00
5.298829882988298579e+01	-0.000000000000000000e+00
5.298889888988898633e+01	-0.000000000000000000e+00
5.298949894989498688e+01	-0.000000000000000000e+00
5.299009900990098743e+01	-0.000000000000000000e+00
5.299069906990699508e+01	-0.000000000000000000e+00
5.299129912991298852e+01	-0.000000000000000000e+00
5.299189918991899617e+01	-0.000000000000000000e+00
5.299249924992498961e+01	-0.000000000000000000e+00
5.299309930993099726e+01	-0.000000000000000000e+00
5.299369936993699071e+01	-0.000000000000000000e+00
5.299429942994299836e+01	-0.000000000000000000e+00
5.299489948994899180e+01	-0.000000000000000000e+00
5.299549954995499945e+01	-0.000000000000000000e+00
5.299609960996099289e+01	-0.000000000000000000e+00
5.299669966996700055e+01	-0.000000000000000000e+00
5.299729972997299399e+01	-0.000000000000000000e+00
5.299789978997900164e+01	-0.000000000000000000e+00
5.299849984998499508e+01	-0.000000000000000000e+00
5.299909990999100273e+01	-0.000000000000000000e+00
5.299969996999699617e+01	-0.000000000000000000e+00
5.300030003000300383e+01	-0.000000000000000000e+00
5.300090009000900437e+01	-0.000000000000000000e+00
5.300150015001500492e+01	-0.000000000000000000e+00
5.300210021002100547e+01	-0.000000000000000000e+00
5.300270027002700601e+01	-0.000000000000000000e+00
5.300330033003300656e+01	-0.000000000000000000e+00
5.300390039003900711e+01	-0.000000000000000000e+00
5.300450045004500765e+01	-0.000000000000000000e+00
5.300510051005100820e+01	-0.000000000000000000e+00
5.300570057005700875e+01	-0.000000000000000000e+00
5.300630063006300929e+01	-0.000000000000000000e+00
5.300690069006900984e+01	-0.000000000000000000e+00
5.300750075007501039e+01	-0.000000000000000000e+00
5.300810081008101093e+01	-0.000000000000000000e+00
5.300870087008701148e+01	-0.000000000000000000e+00
5.300930093009301203e+01	-0.000000000000000000e+00
5.300990099009901257e+01	-0.000000000000000000e+00
5.301050105010501312e+01	-0.000000000000000000e+00
5.301110111011101367e+01	-0.000000000000000000e+00
5.301170117011701421e+01	-0.000000000000000000e+00
5.301230123012301476e+01	-0.000000000000000000e+00
5.301290129012901531e+01	-0.000000000000000000e+00
5.301350135013501585e+01	-0.000000000000000000e+00
5.301410141014101640e+01	-0.000000000000000000e+00
5.301470147014701695e+01	-0.000000000000000000e+00
5.301530153015301750e+01	-0.000000000000000000e+00
5.301590159015901804e+01	-0.000000000000000000e+00
5.301650165016501859e+01	-0.000000000000000000e+00
5.301710171017101914e+01	-0.000000000000000000e+00
5.301770177017701968e+01	-0.000000000000000000e+00
5.301830183018302023e+01	-0.000000000000000000e+00
5.301890189018902078e+01	-0.000000000000000000e+00
5.301950195019502132e+01	-0.000000000000000000e+00
5.302010201020102187e+01	-0.000000000000000000e+00
5.302070207020702242e+01	-0.000000000000000000e+00
5.302130213021302296e+01	-0.000000000000000000e+00
5.302190219021902351e+01	-0.000000000000000000e+00
5.302250225022502406e+01	-0.000000000000000000e+00
5.302310231023102460e+01	-0.000000000000000000e+00
5.302370237023702515e+01	-0.000000000000000000e+00
5.302430243024302570e+01	-0.000000000000000000e+00
5.302490249024902624e+01	-0.000000000000000000e+00
5.302550255025502679e+01	-0.000000000000000000e+00
5.302610261026102734e+01	-0.000000000000000000e+00
5.302670267026702788e+01	-0.000000000000000000e+00
5.302730273027302843e+01	-0.000000000000000000e+00
5.302790279027902898e+01	-0.000000000000000000e+00
5.302850285028502952e+01	-0.000000000000000000e+00
5.302910291029103007e+01	-0.000000000000000000e+00
5.302970297029703062e+01	-0.000000000000000000e+00
5.303030303030303116e+01	-0.000000000000000000e+00
5.303090309030903171e+01	-0.000000000000000000e+00
5.303150315031503226e+01	-0.000000000000000000e+00
5.303210321032103280e+01	-0.000000000000000000e+00
5.303270327032703335e+01	-0.000000000000000000e+00
5.303330333033303390e+01	-0.000000000000000000e+00
5.303390339033903444e+01	-0.000000000000000000e+00
5.303450345034503499e+01	-0.000000000000000000e+00
5.303510351035103554e+01	-0.000000000000000000e+00
5.303570357035703609e+01	-0.000000000000000000e+00
5.303630363036303663e+01	-0.000000000000000000e+00
5.303690369036903718e+01	-0.000000000000000000e+00
5.303750375037503773e+01	-0.000000000000000000e+00
5.303810381038103827e+01	-0.000000000000000000e+00
5.303870387038703882e+01	-0.000000000000000000e+00
5.303930393039303937e+01	-0.000000000000000000e+00
5.303990399039903991e+01	-0.000000000000000000e+00
5.304050405040504046e+01	-0.000000000000000000e+00
5.304110411041104101e+01	-0.000000000000000000e+00
5.304170417041704155e+01	-0.000000000000000000e+00
5.304230423042304210e+01	-0.000000000000000000e+00
5.304290429042904265e+01	-0.000000000000000000e+00
5.304350435043504319e+01	-0.000000000000000000e+00
5.304410441044104374e+01	-0.000000000000000000e+00
5.304470447044704429e+01	-0.000000000000000000e+00
5.304530453045304483e+01	-0.000000000000000000e+00
5.304590459045904538e+01	-0.000000000000000000e+00
5.304650465046504593e+01	-0.000000000000000000e+00
5.304710471047104647e+01	-0.000000000000000000e+00
5.304770477047704702e+01	-0.000000000000000000e+00
5.304830483048304757e+01	-0.000000000000000000e+00
5.304890489048904811e+01	-0.000000000000000000e+00
5.304950495049504866e+01	-0.000000000000000000e+00
5.305010501050104921e+01	-0.000000000000000000e+00
5.305070507050704975e+01	-0.000000000000000000e+00
5.305130513051305030e+01	-0.000000000000000000e+00
5.305190519051905085e+01	-0.000000000000000000e+00
5.305250525052505139e+01	-0.000000000000000000e+00
5.305310531053105194e+01	-0.000000000000000000e+00
5.305370537053705249e+01	-0.000000000000000000e+00
5.305430543054305303e+01	-0.000000000000000000e+00
5.305490549054905358e+01	-0.000000000000000000e+00
5.305550555055505413e+01	-0.000000000000000000e+00
5.305610561056105468e+01	-0.000000000000000000e+00
5.305670567056705522e+01	-0.000000000000000000e+00
5.305730573057305577e+01	-0.000000000000000000e+00
5.305790579057905632e+01	-0.000000000000000000e+00
5.305850585058505686e+01	-0.000000000000000000e+00
5.305910591059105741e+01	-0.000000000000000000e+00
5.305970597059705796e+01	-0.000000000000000000e+00
5.306030603060305850e+01	-0.000000000000000000e+00
5.306090609060905905e+01	-0.000000000000000000e+00
5.306150615061505960e+01	-0.000000000000000000e+00
5.306210621062106014e+01	-0.000000000000000000e+00
5.306270627062706069e+01	-0.000000000000000000e+00
5.306330633063306124e+01	-0.000000000000000000e+00
5.306390639063906178e+01	-0.000000000000000000e+00
5.306450645064506233e+01	-0.000000000000000000e+00
5.306510651065106288e+01	-0.000000000000000000e+00
5.306570657065706342e+01	-0.000000000000000000e+00
5.306630663066306397e+01	-0.000000000000000000e+00
5.306690669066906452e+01	-0.000000000000000000e+00
5.306750675067506506e+01	-0.000000000000000000e+00
5.306810681068106561e+01	-0.000000000000000000e+00
5.306870687068706616e+01	-0.000000000000000000e+00
5.306930693069306670e+01	-0.000000000000000000e+00
5.306990699069906725e+01	-0.000000000000000000e+00
5.307050705070506780e+01	-0.000000000000000000e+00
5.307110711071106834e+01	-0.000000000000000000e+00
5.307170717071707600e+01	-0.000000000000000000e+00
5.307230723072306944e+01	-0.000000000000000000e+00
5.307290729072907709e+01	-0.000000000000000000e+00
5.307350735073507053e+01	-0.000000000000000000e+00
5.307410741074107818e+01	-0.000000000000000000e+00
5.307470747074707162e+01	-0.000000000000000000e+00
5.307530753075307928e+01	-0.000000000000000000e+00
5.307590759075907272e+01	-0.000000000000000000e+00
5.307650765076508037e+01	-0.000000000000000000e+00
5.307710771077107381e+01	-0.000000000000000000e+00
5.307770777077708146e+01	-0.000000000000000000e+00
5.307830783078307491e+01	-0.000000000000000000e+00
5.307890789078908256e+01	-0.000000000000000000e+00
5.307950795079507600e+01	-0.000000000000000000e+00
5.308010801080108365e+01	-0.000000000000000000e+00
5.308070807080708420e+01	-0.000000000000000000e+00
5.308130813081308474e+01	-0.000000000000000000e+00
5.308190819081908529e+01	-0.000000000000000000e+00
5.308250825082508584e+01	-0.000000000000000000e+00
5.308310831083108638e+01	-0.000000000000000000e+00
5.308370837083708693e+01	-0.000000000000000000e+00
5.308430843084308748e+01	-0.000000000000000000e+00
5.308490849084908803e+01	-0.000000000000000000e+00
5.308550855085508857e+01	-0.000000000000000000e+00
5.308610861086108912e+01	-0.000000000000000000e+00
5.308670867086708967e+01	-0.000000000000000000e+00
5.308730873087309021e+01	-0.000000000000000000e+00
5.308790879087909076e+01	-0.000000000000000000e+00
5.308850885088509131e+01	-0.000000000000000000e+00
5.308910891089109185e+01	-0.000000000000000000e+00
5.308970897089709240e+01	-0.000000000000000000e+00
5.309030903090309295e+01	-0.000000000000000000e+00
5.309090909090909349e+01	-0.000000000000000000e+00
5.309150915091509404e+01	-0.000000000000000000e+00
5.309210921092109459e+01	-0.000000000000000000e+00
5.309270927092709513e+01	-0.000000000000000000e+00
5.309330933093309568e+01	-0.000000000000000000e+00
5.309390939093909623e+01	-0.000000000000000000e+00
5.309450945094509677e+01	-0.000000000000000000e+00
5.309510951095109732e+01	-0.000000000000000000e+00
5.309570957095709787e+01	-0.000000000000000000e+00
5.309630963096309841e+01	-0.000000000000000000e+00
5.309690969096909896e+01	-0.000000000000000000e+00
5.309750975097509951e+01	-0.000000000000000000e+00
5.309810981098110005e+01	-0.000000000000000000e+00
5.309870987098710060e+01	-0.000000000000000000e+00
5.309930993099310115e+01	-0.000000000000000000e+00
5.309990999099910169e+01	-0.000000000000000000e+00
5.310051005100510224e+01	-0.000000000000000000e+00
5.310111011101110279e+01	-0.000000000000000000e+00
5.310171017101710333e+01	-0.000000000000000000e+00
5.310231023102310388e+01	-0.000000000000000000e+00
5.310291029102910443e+01	-0.000000000000000000e+00
5.310351035103510497e+01	-0.000000000000000000e+00
5.310411041104110552e+01	-0.000000000000000000e+00
5.310471047104710607e+01	-0.000000000000000000e+00
5.310531053105310662e+01	-0.000000000000000000e+00
5.310591059105910716e+01	-0.000000000000000000e+00
5.310651065106510771e+01	-0.000000000000000000e+00
5.310711071107110826e+01	-0.000000000000000000e+00
5.310771077107710880e+01	-0.000000000000000000e+00
5.310831083108310935e+01	-0.000000000000000000e+00
5.310891089108910990e+01	-0.000000000000000000e+00
5.310951095109511044e+01	-0.000000000000000000e+00
5.311011101110111099e+01	-0.000000000000000000e+00
5.311071107110711154e+01	-0.000000000000000000e+00
5.311131113111311208e+01	-0.000000000000000000e+00
5.311191119111911263e+01	-0.000000000000000000e+00
5.311251125112511318e+01	-0.000000000000000000e+00
5.311311131113111372e+01	-0.000000000000000000e+00
5.311371137113711427e+01	-0.000000000000000000e+00
5.311431143114311482e+01	-0.000000000000000000e+00
5.311491149114911536e+01	-0.000000000000000000e+00
5.311551155115511591e+01	-0.000000000000000000e+00
5.311611161116111646e+01	-0.000000000000000000e+00
5.311671167116711700e+01	-0.000000000000000000e+00
5.311731173117311755e+01	-0.000000000000000000e+00
5.311791179117911810e+01	-0.000000000000000000e+00
5.311851185118511864e+01	-0.000000000000000000e+00
5.311911191119111919e+01	-0.000000000000000000e+00
5.311971197119711974e+01	-0.000000000000000000e+00
5.312031203120312028e+01	-0.000000000000000000e+00
5.312091209120912083e+01	-0.000000000000000000e+00
5.312151215121512138e+01	-0.000000000000000000e+00
5.312211221122112192e+01	-0.000000000000000000e+00
5.312271227122712247e+01	-0.000000000000000000e+00
5.312331233123312302e+01	-0.000000000000000000e+00
5.312391239123912356e+01	-0.000000000000000000e+00
5.312451245124512411e+01	-0.000000000000000000e+00
5.312511251125112466e+01	-0.000000000000000000e+00
5.312571257125712521e+01	-0.000000000000000000e+00
5.312631263126312575e+01	-0.000000000000000000e+00
5.312691269126912630e+01	-0.000000000000000000e+00
5.312751275127512685e+01	-0.000000000000000000e+00
5.312811281128112739e+01	-0.000000000000000000e+00
5.312871287128712794e+01	-0.000000000000000000e+00
5.312931293129312849e+01	-0.000000000000000000e+00
5.312991299129912903e+01	-0.000000000000000000e+00
5.313051305130512958e+01	-0.000000000000000000e+00
5.313111311131113013e+01	-0.000000000000000000e+00
5.313171317131713067e+01	-0.000000000000000000e+00
5.313231323132313122e+01	-0.000000000000000000e+00
5.313291329132913177e+01	-0.000000000000000000e+00
5.313351335133513231e+01	-0.000000000000000000e+00
5.313411341134113286e+01	-0.000000000000000000e+00
5.313471347134713341e+01	-0.000000000000000000e+00
5.313531353135313395e+01	-0.000000000000000000e+00
5.313591359135913450e+01	-0.000000000000000000e+00
5.313651365136513505e+01	-0.000000000000000000e+00
5.313711371137113559e+01	-0.000000000000000000e+00
5.313771377137713614e+01	-0.000000000000000000e+00
5.313831383138313669e+01	-0.000000000000000000e+00
5.313891389138913723e+01	-0.000000000000000000e+00
5.313951395139513778e+01	-0.000000000000000000e+00
5.314011401140113833e+01	-0.000000000000000000e+00
5.314071407140713887e+01	-0.000000000000000000e+00
5.314131413141313942e+01	-0.000000000000000000e+00
5.314191419141913997e+01	-0.000000000000000000e+00
5.314251425142514051e+01	-0.000000000000000000e+00
5.314311431143114106e+01	-0.000000000000000000e+00
5.314371437143714161e+01	-0.000000000000000000e+00
5.314431443144314215e+01	-0.000000000000000000e+00
5.314491449144914270e+01	-0.000000000000000000e+00
5.314551455145514325e+01	-0.000000000000000000e+00
5.314611461146114380e+01	-0.000000000000000000e+00
5.314671467146714434e+01	-0.000000000000000000e+00
5.314731473147314489e+01	-0.000000000000000000e+00
5.314791479147914544e+01	-0.000000000000000000e+00
5.314851485148514598e+01	-0.000000000000000000e+00
5.314911491149114653e+01	-0.000000000000000000e+00
5.314971497149714708e+01	-0.000000000000000000e+00
5.315031503150314762e+01	-0.000000000000000000e+00
5.315091509150914817e+01	-0.000000000000000000e+00
5.315151515151515582e+01	-0.000000000000000000e+00
5.315211521152114926e+01	-0.000000000000000000e+00
5.315271527152715691e+01	-0.000000000000000000e+00
5.315331533153315036e+01	-0.000000000000000000e+00
5.315391539153915801e+01	-0.000000000000000000e+00
5.315451545154515145e+01	-0.000000000000000000e+00
5.315511551155115910e+01	-0.000000000000000000e+00
5.315571557155715254e+01	-0.000000000000000000e+00
5.315631563156316020e+01	-0.000000000000000000e+00
5.315691569156915364e+01	-0.000000000000000000e+00
5.315751575157516129e+01	-0.000000000000000000e+00
5.315811581158115473e+01	-0.000000000000000000e+00
5.315871587158716238e+01	-0.000000000000000000e+00
5.315931593159315582e+01	-0.000000000000000000e+00
5.315991599159916348e+01	-0.000000000000000000e+00
5.316051605160516402e+01	-0.000000000000000000e+00
5.316111611161116457e+01	-0.000000000000000000e+00
5.316171617161716512e+01	-0.000000000000000000e+00
5.316231623162316566e+01	-0.000000000000000000e+00
5.316291629162916621e+01	-0.000000000000000000e+00
5.316351635163516676e+01	-0.000000000000000000e+00
5.316411641164116730e+01	-0.000000000000000000e+00
5.316471647164716785e+01	-0.000000000000000000e+00
5.316531653165316840e+01	-0.000000000000000000e+00
5.316591659165916894e+01	-0.000000000000000000e+00
5.316651665166516949e+01	-0.000000000000000000e+00
5.316711671167117004e+01	-0.000000000000000000e+00
5.316771677167717058e+01	-0.000000000000000000e+00
5.316831683168317113e+01	-0.000000000000000000e+00
5.316891689168917168e+01	-0.000000000000000000e+00
5.316951695169517222e+01	-0.000000000000000000e+00
5.317011701170117277e+01	-0.000000000000000000e+00
5.317071707170717332e+01	-0.000000000000000000e+00
5.317131713171317386e+01	-0.000000000000000000e+00
5.317191719171917441e+01	-0.000000000000000000e+00
5.317251725172517496e+01	-0.000000000000000000e+00
5.317311731173117550e+01	-0.000000000000000000e+00
5.317371737173717605e+01	-0.000000000000000000e+00
5.317431743174317660e+01	-0.000000000000000000e+00
5.317491749174917715e+01	-0.000000000000000000e+00
5.317551755175517769e+01	-0.000000000000000000e+00
5.317611761176117824e+01	-0.000000000000000000e+00
5.317671767176717879e+01	-0.000000000000000000e+00
5.317731773177317933e+01	-0.000000000000000000e+00
5.317791779177917988e+01	-0.000000000000000000e+00
5.317851785178518043e+01	-0.000000000000000000e+00
5.317911791179118097e+01	-0.000000000000000000e+00
5.317971797179718152e+01	-0.000000000000000000e+00
5.318031803180318207e+01	-0.000000000000000000e+00
5.318091809180918261e+01	-0.000000000000000000e+00
5.318151815181518316e+01	-0.000000000000000000e+00
5.318211821182118371e+01	-0.000000000000000000e+00
5.318271827182718425e+01	-0.000000000000000000e+00
5.318331833183318480e+01	-0.000000000000000000e+00
5.318391839183918535e+01	-0.000000000000000000e+00
5.318451845184518589e+01	-0.000000000000000000e+00
5.318511851185118644e+01	-0.000000000000000000e+00
5.318571857185718699e+01	-0.000000000000000000e+00
5.318631863186318753e+01	-0.000000000000000000e+00
5.318691869186918808e+01	-0.000000000000000000e+00
5.318751875187518863e+01	-0.000000000000000000e+00
5.318811881188118917e+01	-0.000000000000000000e+00
5.318871887188718972e+01	-0.000000000000000000e+00
5.318931893189319027e+01	-0.000000000000000000e+00
5.318991899189919081e+01	-0.000000000000000000e+00
5.319051905190519136e+01	-0.000000000000000000e+00
5.319111911191119191e+01	-0.000000000000000000e+00
5.319171917191719245e+01	-0.000000000000000000e+00
5.319231923192319300e+01	-0.000000000000000000e+00
5.319291929192919355e+01	-0.000000000000000000e+00
5.319351935193519409e+01	-0.000000000000000000e+00
5.319411941194119464e+01	-0.000000000000000000e+00
5.319471947194719519e+01	-0.000000000000000000e+00
5.319531953195319574e+01	-0.000000000000000000e+00
5.319591959195919628e+01	-0.000000000000000000e+00
5.319651965196519683e+01	-0.000000000000000000e+00
5.319711971197119738e+01	-0.000000000000000000e+00
5.319771977197719792e+01	-0.000000000000000000e+00
5.319831983198319847e+01	-0.000000000000000000e+00
5.319891989198919902e+01	-0.000000000000000000e+00
5.319951995199519956e+01	-0.000000000000000000e+00
5.320012001200120011e+01	-0.000000000000000000e+00
5.320072007200720066e+01	-0.000000000000000000e+00
5.320132013201320120e+01	-0.000000000000000000e+00
5.320192019201920175e+01	-0.000000000000000000e+00
5.320252025202520230e+01	-0.000000000000000000e+00
5.320312031203120284e+01	-0.000000000000000000e+00
5.320372037203720339e+01	-0.000000000000000000e+00
5.320432043204320394e+01	-0.000000000000000000e+00
5.320492049204920448e+01	-0.000000000000000000e+00
5.320552055205520503e+01	-0.000000000000000000e+00
5.320612061206120558e+01	-0.000000000000000000e+00
5.320672067206720612e+01	-0.000000000000000000e+00
5.320732073207320667e+01	-0.000000000000000000e+00
5.320792079207920722e+01	-0.000000000000000000e+00
5.320852085208520776e+01	-0.000000000000000000e+00
5.320912091209120831e+01	-0.000000000000000000e+00
5.320972097209720886e+01	-0.000000000000000000e+00
5.321032103210320940e+01	-0.000000000000000000e+00
5.321092109210920995e+01	-0.000000000000000000e+00
5.321152115211521050e+01	-0.000000000000000000e+00
5.321212121212121104e+01	-0.000000000000000000e+00
5.321272127212721159e+01	-0.000000000000000000e+00
5.321332133213321214e+01	-0.000000000000000000e+00
5.321392139213921268e+01	-0.000000000000000000e+00
5.321452145214521323e+01	-0.000000000000000000e+00
5.321512151215121378e+01	-0.000000000000000000e+00
5.321572157215721433e+01	-0.000000000000000000e+00
5.321632163216321487e+01	-0.000000000000000000e+00
5.321692169216921542e+01	-0.000000000000000000e+00
5.321752175217521597e+01	-0.000000000000000000e+00
5.321812181218121651e+01	-0.000000000000000000e+00
5.321872187218721706e+01	-0.000000000000000000e+00
5.321932193219321761e+01	-0.000000000000000000e+00
5.321992199219921815e+01	-0.000000000000000000e+00
5.322052205220521870e+01	-0.000000000000000000e+00
5.322112211221121925e+01	-0.000000000000000000e+00
5.322172217221721979e+01	-0.000000000000000000e+00
5.322232223222322034e+01	-0.000000000000000000e+00
5.322292229222922089e+01	-0.000000000000000000e+00
5.322352235223522143e+01	-0.000000000000000000e+00
5.322412241224122198e+01	-0.000000000000000000e+00
5.322472247224722253e+01	-0.000000000000000000e+00
5.322532253225322307e+01	-0.000000000000000000e+00
5.322592259225922362e+01	-0.000000000000000000e+00
5.322652265226522417e+01	-0.000000000000000000e+00
5.322712271227122471e+01	-0.000000000000000000e+00
5.322772277227722526e+01	-0.000000000000000000e+00
5.322832283228322581e+01	-0.000000000000000000e+00
5.322892289228922635e+01	-0.000000000000000000e+00
5.322952295229522690e+01	-0.000000000000000000e+00
5.323012301230122745e+01	-0.000000000000000000e+00
5.323072307230722799e+01	-0.000000000000000000e+00
5.323132313231323565e+01	-0.000000000000000000e+00
5.323192319231922909e+01	-0.000000000000000000e+00
5.323252325232523674e+01	-0.000000000000000000e+00
5.323312331233123018e+01	-0.000000000000000000e+00
5.323372337233723783e+01	-0.000000000000000000e+00
5.323432343234323127e+01	-0.000000000000000000e+00
5.323492349234923893e+01	-0.000000000000000000e+00
5.323552355235523237e+01	-0.000000000000000000e+00
5.323612361236124002e+01	-0.000000000000000000e+00
5.323672367236723346e+01	-0.000000000000000000e+00
5.323732373237324111e+01	-0.000000000000000000e+00
5.323792379237923456e+01	-0.000000000000000000e+00
5.323852385238524221e+01	-0.000000000000000000e+00
5.323912391239123565e+01	-0.000000000000000000e+00
5.323972397239724330e+01	-0.000000000000000000e+00
5.324032403240323674e+01	-0.000000000000000000e+00
5.324092409240924439e+01	-0.000000000000000000e+00
5.324152415241524494e+01	-0.000000000000000000e+00
5.324212421242124549e+01	-0.000000000000000000e+00
5.324272427242724604e+01	-0.000000000000000000e+00
5.324332433243324658e+01	-0.000000000000000000e+00
5.324392439243924713e+01	-0.000000000000000000e+00
5.324452445244524768e+01	-0.000000000000000000e+00
5.324512451245124822e+01	-0.000000000000000000e+00
5.324572457245724877e+01	-0.000000000000000000e+00
5.324632463246324932e+01	-0.000000000000000000e+00
5.324692469246924986e+01	-0.000000000000000000e+00
5.324752475247525041e+01	-0.000000000000000000e+00
5.324812481248125096e+01	-0.000000000000000000e+00
5.324872487248725150e+01	-0.000000000000000000e+00
5.324932493249325205e+01	-0.000000000000000000e+00
5.324992499249925260e+01	-0.000000000000000000e+00
5.325052505250525314e+01	-0.000000000000000000e+00
5.325112511251125369e+01	-0.000000000000000000e+00
5.325172517251725424e+01	-0.000000000000000000e+00
5.325232523252325478e+01	-0.000000000000000000e+00
5.325292529252925533e+01	-0.000000000000000000e+00
5.325352535253525588e+01	-0.000000000000000000e+00
5.325412541254125642e+01	-0.000000000000000000e+00
5.325472547254725697e+01	-0.000000000000000000e+00
5.325532553255325752e+01	-0.000000000000000000e+00
5.325592559255925806e+01	-0.000000000000000000e+00
5.325652565256525861e+01	-0.000000000000000000e+00
5.325712571257125916e+01	-0.000000000000000000e+00
5.325772577257725970e+01	-0.000000000000000000e+00
5.325832583258326025e+01	-0.000000000000000000e+00
5.325892589258926080e+01	-0.000000000000000000e+00
5.325952595259526134e+01	-0.000000000000000000e+00
5.326012601260126189e+01	-0.000000000000000000e+00
5.326072607260726244e+01	-0.000000000000000000e+00
5.326132613261326298e+01	-0.000000000000000000e+00
5.326192619261926353e+01	-0.000000000000000000e+00
5.326252625262526408e+01	-0.000000000000000000e+00
5.326312631263126462e+01	-0.000000000000000000e+00
5.326372637263726517e+01	-0.000000000000000000e+00
5.326432643264326572e+01	-0.000000000000000000e+00
5.326492649264926627e+01	-0.000000000000000000e+00
5.326552655265526681e+01	-0.000000000000000000e+00
5.326612661266126736e+01	-0.000000000000000000e+00
5.326672667266726791e+01	-0.000000000000000000e+00
5.326732673267326845e+01	-0.000000000000000000e+00
5.326792679267926900e+01	-0.000000000000000000e+00
5.326852685268526955e+01	-0.000000000000000000e+00
5.326912691269127009e+01	-0.000000000000000000e+00
5.326972697269727064e+01	-0.000000000000000000e+00
5.327032703270327119e+01	-0.000000000000000000e+00
5.327092709270927173e+01	-0.000000000000000000e+00
5.327152715271527228e+01	-0.000000000000000000e+00
5.327212721272127283e+01	-0.000000000000000000e+00
5.327272727272727337e+01	-0.000000000000000000e+00
5.327332733273327392e+01	-0.000000000000000000e+00
5.327392739273927447e+01	-0.000000000000000000e+00
5.327452745274527501e+01	-0.000000000000000000e+00
5.327512751275127556e+01	-0.000000000000000000e+00
5.327572757275727611e+01	-0.000000000000000000e+00
5.327632763276327665e+01	-0.000000000000000000e+00
5.327692769276927720e+01	-0.000000000000000000e+00
5.327752775277527775e+01	-0.000000000000000000e+00
5.327812781278127829e+01	-0.000000000000000000e+00
5.327872787278727884e+01	-0.000000000000000000e+00
5.327932793279327939e+01	-0.000000000000000000e+00
5.327992799279927993e+01	-0.000000000000000000e+00
5.328052805280528048e+01	-0.000000000000000000e+00
5.328112811281128103e+01	-0.000000000000000000e+00
5.328172817281728157e+01	-0.000000000000000000e+00
5.328232823282328212e+01	-0.000000000000000000e+00
5.328292829282928267e+01	-0.000000000000000000e+00
5.328352835283528321e+01	-0.000000000000000000e+00
5.328412841284128376e+01	-0.000000000000000000e+00
5.328472847284728431e+01	-0.000000000000000000e+00
5.328532853285328486e+01	-0.000000000000000000e+00
5.328592859285928540e+01	-0.000000000000000000e+00
5.328652865286528595e+01	-0.000000000000000000e+00
5.328712871287128650e+01	-0.000000000000000000e+00
5.328772877287728704e+01	-0.000000000000000000e+00
5.328832883288328759e+01	-0.000000000000000000e+00
5.328892889288928814e+01	-0.000000000000000000e+00
5.328952895289528868e+01	-0.000000000000000000e+00
5.329012901290128923e+01	-0.000000000000000000e+00
5.329072907290728978e+01	-0.000000000000000000e+00
5.329132913291329032e+01	-0.000000000000000000e+00
5.329192919291929087e+01	-0.000000000000000000e+00
5.329252925292529142e+01	-0.000000000000000000e+00
5.329312931293129196e+01	-0.000000000000000000e+00
5.329372937293729251e+01	-0.000000000000000000e+00
5.329432943294329306e+01	-0.000000000000000000e+00
5.329492949294929360e+01	-0.000000000000000000e+00
5.329552955295529415e+01	-0.000000000000000000e+00
5.329612961296129470e+01	-0.000000000000000000e+00
5.329672967296729524e+01	-0.000000000000000000e+00
5.329732973297329579e+01	-0.000000000000000000e+00
5.329792979297929634e+01	-0.000000000000000000e+00
5.329852985298529688e+01	-0.000000000000000000e+00
5.329912991299129743e+01	-0.000000000000000000e+00
5.329972997299729798e+01	-0.000000000000000000e+00
5.330033003300329852e+01	-0.000000000000000000e+00
5.330093009300929907e+01	-0.000000000000000000e+00
5.330153015301529962e+01	-0.000000000000000000e+00
5.330213021302130016e+01	-0.000000000000000000e+00
5.330273027302730071e+01	-0.000000000000000000e+00
5.330333033303330126e+01	-0.000000000000000000e+00
5.330393039303930180e+01	-0.000000000000000000e+00
5.330453045304530235e+01	-0.000000000000000000e+00
5.330513051305130290e+01	-0.000000000000000000e+00
5.330573057305730345e+01	-0.000000000000000000e+00
5.330633063306330399e+01	-0.000000000000000000e+00
5.330693069306930454e+01	-0.000000000000000000e+00
5.330753075307530509e+01	-0.000000000000000000e+00
5.330813081308130563e+01	-0.000000000000000000e+00
5.330873087308730618e+01	-0.000000000000000000e+00
5.330933093309330673e+01	-0.000000000000000000e+00
5.330993099309930727e+01	-0.000000000000000000e+00
5.331053105310530782e+01	-0.000000000000000000e+00
5.331113111311131547e+01	-0.000000000000000000e+00
5.331173117311730891e+01	-0.000000000000000000e+00
5.331233123312331657e+01	-0.000000000000000000e+00
5.331293129312931001e+01	-0.000000000000000000e+00
5.331353135313531766e+01	-0.000000000000000000e+00
5.331413141314131110e+01	-0.000000000000000000e+00
5.331473147314731875e+01	-0.000000000000000000e+00
5.331533153315331219e+01	-0.000000000000000000e+00
5.331593159315931985e+01	-0.000000000000000000e+00
5.331653165316531329e+01	-0.000000000000000000e+00
5.331713171317132094e+01	-0.000000000000000000e+00
5.331773177317731438e+01	-0.000000000000000000e+00
5.331833183318332203e+01	-0.000000000000000000e+00
5.331893189318931547e+01	-0.000000000000000000e+00
5.331953195319532313e+01	-0.000000000000000000e+00
5.332013201320131657e+01	-0.000000000000000000e+00
5.332073207320732422e+01	-0.000000000000000000e+00
5.332133213321332477e+01	-0.000000000000000000e+00
5.332193219321932531e+01	-0.000000000000000000e+00
5.332253225322532586e+01	-0.000000000000000000e+00
5.332313231323132641e+01	-0.000000000000000000e+00
5.332373237323732695e+01	-0.000000000000000000e+00
5.332433243324332750e+01	-0.000000000000000000e+00
5.332493249324932805e+01	-0.000000000000000000e+00
5.332553255325532859e+01	-0.000000000000000000e+00
5.332613261326132914e+01	-0.000000000000000000e+00
5.332673267326732969e+01	-0.000000000000000000e+00
5.332733273327333023e+01	-0.000000000000000000e+00
5.332793279327933078e+01	-0.000000000000000000e+00
5.332853285328533133e+01	-0.000000000000000000e+00
5.332913291329133187e+01	-0.000000000000000000e+00
5.332973297329733242e+01	-0.000000000000000000e+00
5.333033303330333297e+01	-0.000000000000000000e+00
5.333093309330933351e+01	-0.000000000000000000e+00
5.333153315331533406e+01	-0.000000000000000000e+00
5.333213321332133461e+01	-0.000000000000000000e+00
5.333273327332733516e+01	-0.000000000000000000e+00
5.333333333333333570e+01	-0.000000000000000000e+00
5.333393339333933625e+01	-0.000000000000000000e+00
5.333453345334533680e+01	-0.000000000000000000e+00
5.333513351335133734e+01	-0.000000000000000000e+00
5.333573357335733789e+01	-0.000000000000000000e+00
5.333633363336333844e+01	-0.000000000000000000e+00
5.333693369336933898e+01	-0.000000000000000000e+00
5.333753375337533953e+01	-0.000000000000000000e+00
5.333813381338134008e+01	-0.000000000000000000e+00
5.333873387338734062e+01	-0.000000000000000000e+00
5.333933393339334117e+01	-0.000000000000000000e+00
5.333993399339934172e+01	-0.000000000000000000e+00
5.334053405340534226e+01	-0.000000000000000000e+00
5.334113411341134281e+01	-0.000000000000000000e+00
5.334173417341734336e+01	-0.000000000000000000e+00
5.334233423342334390e+01	-0.000000000000000000e+00
5.334293429342934445e+01	-0.000000000000000000e+00
5.334353435343534500e+01	-0.000000000000000000e+00
5.334413441344134554e+01	-0.000000000000000000e+00
5.334473447344734609e+01	-0.000000000000000000e+00
5.334533453345334664e+01	-0.000000000000000000e+00
5.334593459345934718e+01	-0.000000000000000000e+00
5.334653465346534773e+01	-0.000000000000000000e+00
5.334713471347134828e+01	-0.000000000000000000e+00
5.334773477347734882e+01	-0.000000000000000000e+00
5.334833483348334937e+01	-0.000000000000000000e+00
5.334893489348934992e+01	-0.000000000000000000e+00
5.334953495349535046e+01	-0.000000000000000000e+00
5.335013501350135101e+01	-0.000000000000000000e+00
5.335073507350735156e+01	-0.000000000000000000e+00
5.335133513351335210e+01	-0.000000000000000000e+00
5.335193519351935265e+01	-0.000000000000000000e+00
5.335253525352535320e+01	-0.000000000000000000e+00
5.335313531353135375e+01	-0.000000000000000000e+00
5.335373537353735429e+01	-0.000000000000000000e+00
5.335433543354335484e+01	-0.000000000000000000e+00
5.335493549354935539e+01	-0.000000000000000000e+00
5.335553555355535593e+01	-0.000000000000000000e+00
5.335613561356135648e+01	-0.000000000000000000e+00
5.335673567356735703e+01	-0.000000000000000000e+00
5.335733573357335757e+01	-0.000000000000000000e+00
5.335793579357935812e+01	-0.000000000000000000e+00
5.335853585358535867e+01	-0.000000000000000000e+00
5.335913591359135921e+01	-0.000000000000000000e+00
5.335973597359735976e+01	-0.000000000000000000e+00
5.336033603360336031e+01	-0.000000000000000000e+00
5.336093609360936085e+01	-0.000000000000000000e+00
5.336153615361536140e+01	-0.000000000000000000e+00
5.336213621362136195e+01	-0.000000000000000000e+00
5.336273627362736249e+01	-0.000000000000000000e+00
5.336333633363336304e+01	-0.000000000000000000e+00
5.336393639363936359e+01	-0.000000000000000000e+00
5.336453645364536413e+01	-0.000000000000000000e+00
5.336513651365136468e+01	-0.000000000000000000e+00
5.336573657365736523e+01	-0.000000000000000000e+00
5.336633663366336577e+01	-0.000000000000000000e+00
5.336693669366936632e+01	-0.000000000000000000e+00
5.336753675367536687e+01	-0.000000000000000000e+00
5.336813681368136741e+01	-0.000000000000000000e+00
5.336873687368736796e+01	-0.000000000000000000e+00
5.336933693369336851e+01	-0.000000000000000000e+00
5.336993699369936905e+01	-0.000000000000000000e+00
5.337053705370536960e+01	-0.000000000000000000e+00
5.337113711371137015e+01	-0.000000000000000000e+00
5.337173717371737069e+01	-0.000000000000000000e+00
5.337233723372337124e+01	-0.000000000000000000e+00
5.337293729372937179e+01	-0.000000000000000000e+00
5.337353735373537233e+01	-0.000000000000000000e+00
5.337413741374137288e+01	-0.000000000000000000e+00
5.337473747374737343e+01	-0.000000000000000000e+00
5.337533753375337398e+01	-0.000000000000000000e+00
5.337593759375937452e+01	-0.000000000000000000e+00
5.337653765376537507e+01	-0.000000000000000000e+00
5.337713771377137562e+01	-0.000000000000000000e+00
5.337773777377737616e+01	-0.000000000000000000e+00
5.337833783378337671e+01	-0.000000000000000000e+00
5.337893789378937726e+01	-0.000000000000000000e+00
5.337953795379537780e+01	-0.000000000000000000e+00
5.338013801380137835e+01	-0.000000000000000000e+00
5.338073807380737890e+01	-0.000000000000000000e+00
5.338133813381337944e+01	-0.000000000000000000e+00
5.338193819381937999e+01	-0.000000000000000000e+00
5.338253825382538054e+01	-0.000000000000000000e+00
5.338313831383138108e+01	-0.000000000000000000e+00
5.338373837383738163e+01	-0.000000000000000000e+00
5.338433843384338218e+01	-0.000000000000000000e+00
5.338493849384938272e+01	-0.000000000000000000e+00
5.338553855385538327e+01	-0.000000000000000000e+00
5.338613861386138382e+01	-0.000000000000000000e+00
5.338673867386738436e+01	-0.000000000000000000e+00
5.338733873387338491e+01	-0.000000000000000000e+00
5.338793879387938546e+01	-0.000000000000000000e+00
5.338853885388538600e+01	-0.000000000000000000e+00
5.338913891389138655e+01	-0.000000000000000000e+00
5.338973897389738710e+01	-0.000000000000000000e+00
5.339033903390338764e+01	-0.000000000000000000e+00
5.339093909390939530e+01	-0.000000000000000000e+00
5.339153915391538874e+01	-0.000000000000000000e+00
5.339213921392139639e+01	-0.000000000000000000e+00
5.339273927392738983e+01	-0.000000000000000000e+00
5.339333933393339748e+01	-0.000000000000000000e+00
5.339393939393939092e+01	-0.000000000000000000e+00
5.339453945394539858e+01	-0.000000000000000000e+00
5.339513951395139202e+01	-0.000000000000000000e+00
5.339573957395739967e+01	-0.000000000000000000e+00
5.339633963396339311e+01	-0.000000000000000000e+00
5.339693969396940076e+01	-0.000000000000000000e+00
5.339753975397539421e+01	-0.000000000000000000e+00
5.339813981398140186e+01	-0.000000000000000000e+00
5.339873987398739530e+01	-0.000000000000000000e+00
5.339933993399340295e+01	-0.000000000000000000e+00
5.339993999399939639e+01	-0.000000000000000000e+00
5.340054005400540404e+01	-0.000000000000000000e+00
5.340114011401140459e+01	-0.000000000000000000e+00
5.340174017401740514e+01	-0.000000000000000000e+00
5.340234023402340569e+01	-0.000000000000000000e+00
5.340294029402940623e+01	-0.000000000000000000e+00
5.340354035403540678e+01	-0.000000000000000000e+00
5.340414041404140733e+01	-0.000000000000000000e+00
5.340474047404740787e+01	-0.000000000000000000e+00
5.340534053405340842e+01	-0.000000000000000000e+00
5.340594059405940897e+01	-0.000000000000000000e+00
5.340654065406540951e+01	-0.000000000000000000e+00
5.340714071407141006e+01	-0.000000000000000000e+00
5.340774077407741061e+01	-0.000000000000000000e+00
5.340834083408341115e+01	-0.000000000000000000e+00
5.340894089408941170e+01	-0.000000000000000000e+00
5.340954095409541225e+01	-0.000000000000000000e+00
5.341014101410141279e+01	-0.000000000000000000e+00
5.341074107410741334e+01	-0.000000000000000000e+00
5.341134113411341389e+01	-0.000000000000000000e+00
5.341194119411941443e+01	-0.000000000000000000e+00
5.341254125412541498e+01	-0.000000000000000000e+00
5.341314131413141553e+01	-0.000000000000000000e+00
5.341374137413741607e+01	-0.000000000000000000e+00
5.341434143414341662e+01	-0.000000000000000000e+00
5.341494149414941717e+01	-0.000000000000000000e+00
5.341554155415541771e+01	-0.000000000000000000e+00
5.341614161416141826e+01	-0.000000000000000000e+00
5.341674167416741881e+01	-0.000000000000000000e+00
5.341734173417341935e+01	-0.000000000000000000e+00
5.341794179417941990e+01	-0.000000000000000000e+00
5.341854185418542045e+01	-0.000000000000000000e+00
5.341914191419142099e+01	-0.000000000000000000e+00
5.341974197419742154e+01	-0.000000000000000000e+00
5.342034203420342209e+01	-0.000000000000000000e+00
5.342094209420942263e+01	-0.000000000000000000e+00
5.342154215421542318e+01	-0.000000000000000000e+00
5.342214221422142373e+01	-0.000000000000000000e+00
5.342274227422742428e+01	-0.000000000000000000e+00
5.342334233423342482e+01	-0.000000000000000000e+00
5.342394239423942537e+01	-0.000000000000000000e+00
5.342454245424542592e+01	-0.000000000000000000e+00
5.342514251425142646e+01	-0.000000000000000000e+00
5.342574257425742701e+01	-0.000000000000000000e+00
5.342634263426342756e+01	-0.000000000000000000e+00
5.342694269426942810e+01	-0.000000000000000000e+00
5.342754275427542865e+01	-0.000000000000000000e+00
5.342814281428142920e+01	-0.000000000000000000e+00
5.342874287428742974e+01	-0.000000000000000000e+00
5.342934293429343029e+01	-0.000000000000000000e+00
5.342994299429943084e+01	-0.000000000000000000e+00
5.343054305430543138e+01	-0.000000000000000000e+00
5.343114311431143193e+01	-0.000000000000000000e+00
5.343174317431743248e+01	-0.000000000000000000e+00
5.343234323432343302e+01	-0.000000000000000000e+00
5.343294329432943357e+01	-0.000000000000000000e+00
5.343354335433543412e+01	-0.000000000000000000e+00
5.343414341434143466e+01	-0.000000000000000000e+00
5.343474347434743521e+01	-0.000000000000000000e+00
5.343534353435343576e+01	-0.000000000000000000e+00
5.343594359435943630e+01	-0.000000000000000000e+00
5.343654365436543685e+01	-0.000000000000000000e+00
5.343714371437143740e+01	-0.000000000000000000e+00
5.343774377437743794e+01	-0.000000000000000000e+00
5.343834383438343849e+01	-0.000000000000000000e+00
5.343894389438943904e+01	-0.000000000000000000e+00
5.343954395439543958e+01	-0.000000000000000000e+00
5.344014401440144013e+01	-0.000000000000000000e+00
5.344074407440744068e+01	-0.000000000000000000e+00
5.344134413441344122e+01	-0.000000000000000000e+00
5.344194419441944177e+01	-0.000000000000000000e+00
5.344254425442544232e+01	-0.000000000000000000e+00
5.344314431443144287e+01	-0.000000000000000000e+00
5.344374437443744341e+01	-0.000000000000000000e+00
5.344434443444344396e+01	-0.000000000000000000e+00
5.344494449444944451e+01	-0.000000000000000000e+00
5.344554455445544505e+01	-0.000000000000000000e+00
5.344614461446144560e+01	-0.000000000000000000e+00
5.344674467446744615e+01	-0.000000000000000000e+00
5.344734473447344669e+01	-0.000000000000000000e+00
5.344794479447944724e+01	-0.000000000000000000e+00
5.344854485448544779e+01	-0.000000000000000000e+00
5.344914491449144833e+01	-0.000000000000000000e+00
5.344974497449744888e+01	-0.000000000000000000e+00
5.345034503450344943e+01	-0.000000000000000000e+00
5.345094509450944997e+01	-0.000000000000000000e+00
5.345154515451545052e+01	-0.000000000000000000e+00
5.345214521452145107e+01	-0.000000000000000000e+00
5.345274527452745161e+01	-0.000000000000000000e+00
5.345334533453345216e+01	-0.000000000000000000e+00
5.345394539453945271e+01	-0.000000000000000000e+00
5.345454545454545325e+01	-0.000000000000000000e+00
5.345514551455145380e+01	-0.000000000000000000e+00
5.345574557455745435e+01	-0.000000000000000000e+00
5.345634563456345489e+01	-0.000000000000000000e+00
5.345694569456945544e+01	-0.000000000000000000e+00
5.345754575457545599e+01	-0.000000000000000000e+00
5.345814581458145653e+01	-0.000000000000000000e+00
5.345874587458745708e+01	-0.000000000000000000e+00
5.345934593459345763e+01	-0.000000000000000000e+00
5.345994599459945817e+01	-0.000000000000000000e+00
5.346054605460545872e+01	-0.000000000000000000e+00
5.346114611461145927e+01	-0.000000000000000000e+00
5.346174617461745981e+01	-0.000000000000000000e+00
5.346234623462346036e+01	-0.000000000000000000e+00
5.346294629462946091e+01	-0.000000000000000000e+00
5.346354635463546146e+01	-0.000000000000000000e+00
5.346414641464146200e+01	-0.000000000000000000e+00
5.346474647464746255e+01	-0.000000000000000000e+00
5.346534653465346310e+01	-0.000000000000000000e+00
5.346594659465946364e+01	-0.000000000000000000e+00
5.346654665466546419e+01	-0.000000000000000000e+00
5.346714671467146474e+01	-0.000000000000000000e+00
5.346774677467746528e+01	-0.000000000000000000e+00
5.346834683468346583e+01	-0.000000000000000000e+00
5.346894689468946638e+01	-0.000000000000000000e+00
5.346954695469546692e+01	-0.000000000000000000e+00
5.347014701470146747e+01	-0.000000000000000000e+00
5.347074707470747512e+01	-0.000000000000000000e+00
5.347134713471346856e+01	-0.000000000000000000e+00
5.347194719471947622e+01	-0.000000000000000000e+00
5.347254725472546966e+01	-0.000000000000000000e+00
5.347314731473147731e+01	-0.000000000000000000e+00
5.347374737473747075e+01	-0.000000000000000000e+00
5.347434743474347840e+01	-0.000000000000000000e+00
5.347494749474947184e+01	-0.000000000000000000e+00
5.347554755475547950e+01	-0.000000000000000000e+00
5.347614761476147294e+01	-0.000000000000000000e+00
5.347674767476748059e+01	-0.000000000000000000e+00
5.347734773477347403e+01	-0.000000000000000000e+00
5.347794779477948168e+01	-0.000000000000000000e+00
5.347854785478547512e+01	-0.000000000000000000e+00
5.347914791479148278e+01	-0.000000000000000000e+00
5.347974797479747622e+01	-0.000000000000000000e+00
5.348034803480348387e+01	-0.000000000000000000e+00
5.348094809480948442e+01	-0.000000000000000000e+00
5.348154815481548496e+01	-0.000000000000000000e+00
5.348214821482148551e+01	-0.000000000000000000e+00
5.348274827482748606e+01	-0.000000000000000000e+00
5.348334833483348660e+01	-0.000000000000000000e+00
5.348394839483948715e+01	-0.000000000000000000e+00
5.348454845484548770e+01	-0.000000000000000000e+00
5.348514851485148824e+01	-0.000000000000000000e+00
5.348574857485748879e+01	-0.000000000000000000e+00
5.348634863486348934e+01	-0.000000000000000000e+00
5.348694869486948988e+01	-0.000000000000000000e+00
5.348754875487549043e+01	-0.000000000000000000e+00
5.348814881488149098e+01	-0.000000000000000000e+00
5.348874887488749152e+01	-0.000000000000000000e+00
5.348934893489349207e+01	-0.000000000000000000e+00
5.348994899489949262e+01	-0.000000000000000000e+00
5.349054905490549316e+01	-0.000000000000000000e+00
5.349114911491149371e+01	-0.000000000000000000e+00
5.349174917491749426e+01	-0.000000000000000000e+00
5.349234923492349481e+01	-0.000000000000000000e+00
5.349294929492949535e+01	-0.000000000000000000e+00
5.349354935493549590e+01	-0.000000000000000000e+00
5.349414941494149645e+01	-0.000000000000000000e+00
5.349474947494749699e+01	-0.000000000000000000e+00
5.349534953495349754e+01	-0.000000000000000000e+00
5.349594959495949809e+01	-0.000000000000000000e+00
5.349654965496549863e+01	-0.000000000000000000e+00
5.349714971497149918e+01	-0.000000000000000000e+00
5.349774977497749973e+01	-0.000000000000000000e+00
5.349834983498350027e+01	-0.000000000000000000e+00
5.349894989498950082e+01	-0.000000000000000000e+00
5.349954995499550137e+01	-0.000000000000000000e+00
5.350015001500150191e+01	-0.000000000000000000e+00
5.350075007500750246e+01	-0.000000000000000000e+00
5.350135013501350301e+01	-0.000000000000000000e+00
5.350195019501950355e+01	-0.000000000000000000e+00
5.350255025502550410e+01	-0.000000000000000000e+00
5.350315031503150465e+01	-0.000000000000000000e+00
5.350375037503750519e+01	-0.000000000000000000e+00
5.350435043504350574e+01	-0.000000000000000000e+00
5.350495049504950629e+01	-0.000000000000000000e+00
5.350555055505550683e+01	-0.000000000000000000e+00
5.350615061506150738e+01	-0.000000000000000000e+00
5.350675067506750793e+01	-0.000000000000000000e+00
5.350735073507350847e+01	-0.000000000000000000e+00
5.350795079507950902e+01	-0.000000000000000000e+00
5.350855085508550957e+01	-0.000000000000000000e+00
5.350915091509151011e+01	-0.000000000000000000e+00
5.350975097509751066e+01	-0.000000000000000000e+00
5.351035103510351121e+01	-0.000000000000000000e+00
5.351095109510951175e+01	-0.000000000000000000e+00
5.351155115511551230e+01	-0.000000000000000000e+00
5.351215121512151285e+01	-0.000000000000000000e+00
5.351275127512751340e+01	-0.000000000000000000e+00
5.351335133513351394e+01	-0.000000000000000000e+00
5.351395139513951449e+01	-0.000000000000000000e+00
5.351455145514551504e+01	-0.000000000000000000e+00
5.351515151515151558e+01	-0.000000000000000000e+00
5.351575157515751613e+01	-0.000000000000000000e+00
5.351635163516351668e+01	-0.000000000000000000e+00
5.351695169516951722e+01	-0.000000000000000000e+00
5.351755175517551777e+01	-0.000000000000000000e+00
5.351815181518151832e+01	-0.000000000000000000e+00
5.351875187518751886e+01	-0.000000000000000000e+00
5.351935193519351941e+01	-0.000000000000000000e+00
5.351995199519951996e+01	-0.000000000000000000e+00
5.352055205520552050e+01	-0.000000000000000000e+00
5.352115211521152105e+01	-0.000000000000000000e+00
5.352175217521752160e+01	-0.000000000000000000e+00
5.352235223522352214e+01	-0.000000000000000000e+00
5.352295229522952269e+01	-0.000000000000000000e+00
5.352355235523552324e+01	-0.000000000000000000e+00
5.352415241524152378e+01	-0.000000000000000000e+00
5.352475247524752433e+01	-0.000000000000000000e+00
5.352535253525352488e+01	-0.000000000000000000e+00
5.352595259525952542e+01	-0.000000000000000000e+00
5.352655265526552597e+01	-0.000000000000000000e+00
5.352715271527152652e+01	-0.000000000000000000e+00
5.352775277527752706e+01	-0.000000000000000000e+00
5.352835283528352761e+01	-0.000000000000000000e+00
5.352895289528952816e+01	-0.000000000000000000e+00
5.352955295529552870e+01	-0.000000000000000000e+00
5.353015301530152925e+01	-0.000000000000000000e+00
5.353075307530752980e+01	-0.000000000000000000e+00
5.353135313531353034e+01	-0.000000000000000000e+00
5.353195319531953089e+01	-0.000000000000000000e+00
5.353255325532553144e+01	-0.000000000000000000e+00
5.353315331533153199e+01	-0.000000000000000000e+00
5.353375337533753253e+01	-0.000000000000000000e+00
5.353435343534353308e+01	-0.000000000000000000e+00
5.353495349534953363e+01	-0.000000000000000000e+00
5.353555355535553417e+01	-0.000000000000000000e+00
5.353615361536153472e+01	-0.000000000000000000e+00
5.353675367536753527e+01	-0.000000000000000000e+00
5.353735373537353581e+01	-0.000000000000000000e+00
5.353795379537953636e+01	-0.000000000000000000e+00
5.353855385538553691e+01	-0.000000000000000000e+00
5.353915391539153745e+01	-0.000000000000000000e+00
5.353975397539753800e+01	-0.000000000000000000e+00
5.354035403540353855e+01	-0.000000000000000000e+00
5.354095409540953909e+01	-0.000000000000000000e+00
5.354155415541553964e+01	-0.000000000000000000e+00
5.354215421542154019e+01	-0.000000000000000000e+00
5.354275427542754073e+01	-0.000000000000000000e+00
5.354335433543354128e+01	-0.000000000000000000e+00
5.354395439543954183e+01	-0.000000000000000000e+00
5.354455445544554237e+01	-0.000000000000000000e+00
5.354515451545154292e+01	-0.000000000000000000e+00
5.354575457545754347e+01	-0.000000000000000000e+00
5.354635463546354401e+01	-0.000000000000000000e+00
5.354695469546954456e+01	-0.000000000000000000e+00
5.354755475547554511e+01	-0.000000000000000000e+00
5.354815481548154565e+01	-0.000000000000000000e+00
5.354875487548754620e+01	-0.000000000000000000e+00
5.354935493549354675e+01	-0.000000000000000000e+00
5.354995499549954729e+01	-0.000000000000000000e+00
5.355055505550555495e+01	-0.000000000000000000e+00
5.355115511551154839e+01	-0.000000000000000000e+00
5.355175517551755604e+01	-0.000000000000000000e+00
5.355235523552354948e+01	-0.000000000000000000e+00
5.355295529552955713e+01	-0.000000000000000000e+00
5.355355535553555058e+01	-0.000000000000000000e+00
5.355415541554155823e+01	-0.000000000000000000e+00
5.355475547554755167e+01	-0.000000000000000000e+00
5.355535553555355932e+01	-0.000000000000000000e+00
5.355595559555955276e+01	-0.000000000000000000e+00
5.355655565556556041e+01	-0.000000000000000000e+00
5.355715571557155386e+01	-0.000000000000000000e+00
5.355775577557756151e+01	-0.000000000000000000e+00
5.355835583558355495e+01	-0.000000000000000000e+00
5.355895589558956260e+01	-0.000000000000000000e+00
5.355955595559555604e+01	-0.000000000000000000e+00
5.356015601560156369e+01	-0.000000000000000000e+00
5.356075607560756424e+01	-0.000000000000000000e+00
5.356135613561356479e+01	-0.000000000000000000e+00
5.356195619561956534e+01	-0.000000000000000000e+00
5.356255625562556588e+01	-0.000000000000000000e+00
5.356315631563156643e+01	-0.000000000000000000e+00
5.356375637563756698e+01	-0.000000000000000000e+00
5.356435643564356752e+01	-0.000000000000000000e+00
5.356495649564956807e+01	-0.000000000000000000e+00
5.356555655565556862e+01	-0.000000000000000000e+00
5.356615661566156916e+01	-0.000000000000000000e+00
5.356675667566756971e+01	-0.000000000000000000e+00
5.356735673567357026e+01	-0.000000000000000000e+00
5.356795679567957080e+01	-0.000000000000000000e+00
5.356855685568557135e+01	-0.000000000000000000e+00
5.356915691569157190e+01	-0.000000000000000000e+00
5.356975697569757244e+01	-0.000000000000000000e+00
5.357035703570357299e+01	-0.000000000000000000e+00
5.357095709570957354e+01	-0.000000000000000000e+00
5.357155715571557408e+01	-0.000000000000000000e+00
5.357215721572157463e+01	-0.000000000000000000e+00
5.357275727572757518e+01	-0.000000000000000000e+00
5.357335733573357572e+01	-0.000000000000000000e+00
5.357395739573957627e+01	-0.000000000000000000e+00
5.357455745574557682e+01	-0.000000000000000000e+00
5.357515751575157736e+01	-0.000000000000000000e+00
5.357575757575757791e+01	-0.000000000000000000e+00
5.357635763576357846e+01	-0.000000000000000000e+00
5.357695769576957900e+01	-0.000000000000000000e+00
5.357755775577557955e+01	-0.000000000000000000e+00
5.357815781578158010e+01	-0.000000000000000000e+00
5.357875787578758064e+01	-0.000000000000000000e+00
5.357935793579358119e+01	-0.000000000000000000e+00
5.357995799579958174e+01	-0.000000000000000000e+00
5.358055805580558228e+01	-0.000000000000000000e+00
5.358115811581158283e+01	-0.000000000000000000e+00
5.358175817581758338e+01	-0.000000000000000000e+00
5.358235823582358393e+01	-0.000000000000000000e+00
5.358295829582958447e+01	-0.000000000000000000e+00
5.358355835583558502e+01	-0.000000000000000000e+00
5.358415841584158557e+01	-0.000000000000000000e+00
5.358475847584758611e+01	-0.000000000000000000e+00
5.358535853585358666e+01	-0.000000000000000000e+00
5.358595859585958721e+01	-0.000000000000000000e+00
5.358655865586558775e+01	-0.000000000000000000e+00
5.358715871587158830e+01	-0.000000000000000000e+00
5.358775877587758885e+01	-0.000000000000000000e+00
5.358835883588358939e+01	-0.000000000000000000e+00
5.358895889588958994e+01	-0.000000000000000000e+00
5.358955895589559049e+01	-0.000000000000000000e+00
5.359015901590159103e+01	-0.000000000000000000e+00
5.359075907590759158e+01	-0.000000000000000000e+00
5.359135913591359213e+01	-0.000000000000000000e+00
5.359195919591959267e+01	-0.000000000000000000e+00
5.359255925592559322e+01	-0.000000000000000000e+00
5.359315931593159377e+01	-0.000000000000000000e+00
5.359375937593759431e+01	-0.000000000000000000e+00
5.359435943594359486e+01	-0.000000000000000000e+00
5.359495949594959541e+01	-0.000000000000000000e+00
5.359555955595559595e+01	-0.000000000000000000e+00
5.359615961596159650e+01	-0.000000000000000000e+00
5.359675967596759705e+01	-0.000000000000000000e+00
5.359735973597359759e+01	-0.000000000000000000e+00
5.359795979597959814e+01	-0.000000000000000000e+00
5.359855985598559869e+01	-0.000000000000000000e+00
5.359915991599159923e+01	-0.000000000000000000e+00
5.359975997599759978e+01	-0.000000000000000000e+00
5.360036003600360033e+01	-0.000000000000000000e+00
5.360096009600960087e+01	-0.000000000000000000e+00
5.360156015601560142e+01	-0.000000000000000000e+00
5.360216021602160197e+01	-0.000000000000000000e+00
5.360276027602760252e+01	-0.000000000000000000e+00
5.360336033603360306e+01	-0.000000000000000000e+00
5.360396039603960361e+01	-0.000000000000000000e+00
5.360456045604560416e+01	-0.000000000000000000e+00
5.360516051605160470e+01	-0.000000000000000000e+00
5.360576057605760525e+01	-0.000000000000000000e+00
5.360636063606360580e+01	-0.000000000000000000e+00
5.360696069606960634e+01	-0.000000000000000000e+00
5.360756075607560689e+01	-0.000000000000000000e+00
5.360816081608160744e+01	-0.000000000000000000e+00
5.360876087608760798e+01	-0.000000000000000000e+00
5.360936093609360853e+01	-0.000000000000000000e+00
5.360996099609960908e+01	-0.000000000000000000e+00
5.361056105610560962e+01	-0.000000000000000000e+00
5.361116111611161017e+01	-0.000000000000000000e+00
5.361176117611761072e+01	-0.000000000000000000e+00
5.361236123612361126e+01	-0.000000000000000000e+00
5.361296129612961181e+01	-0.000000000000000000e+00
5.361356135613561236e+01	-0.000000000000000000e+00
5.361416141614161290e+01	-0.000000000000000000e+00
5.361476147614761345e+01	-0.000000000000000000e+00
5.361536153615361400e+01	-0.000000000000000000e+00
5.361596159615961454e+01	-0.000000000000000000e+00
5.361656165616561509e+01	-0.000000000000000000e+00
5.361716171617161564e+01	-0.000000000000000000e+00
5.361776177617761618e+01	-0.000000000000000000e+00
5.361836183618361673e+01	-0.000000000000000000e+00
5.361896189618961728e+01	-0.000000000000000000e+00
5.361956195619561782e+01	-0.000000000000000000e+00
5.362016201620161837e+01	-0.000000000000000000e+00
5.362076207620761892e+01	-0.000000000000000000e+00
5.362136213621361946e+01	-0.000000000000000000e+00
5.362196219621962001e+01	-0.000000000000000000e+00
5.362256225622562056e+01	-0.000000000000000000e+00
5.362316231623162111e+01	-0.000000000000000000e+00
5.362376237623762165e+01	-0.000000000000000000e+00
5.362436243624362220e+01	-0.000000000000000000e+00
5.362496249624962275e+01	-0.000000000000000000e+00
5.362556255625562329e+01	-0.000000000000000000e+00
5.362616261626162384e+01	-0.000000000000000000e+00
5.362676267626762439e+01	-0.000000000000000000e+00
5.362736273627362493e+01	-0.000000000000000000e+00
5.362796279627962548e+01	-0.000000000000000000e+00
5.362856285628562603e+01	-0.000000000000000000e+00
5.362916291629162657e+01	-0.000000000000000000e+00
5.362976297629762712e+01	-0.000000000000000000e+00
5.363036303630363477e+01	-0.000000000000000000e+00
5.363096309630962821e+01	-0.000000000000000000e+00
5.363156315631563587e+01	-0.000000000000000000e+00
5.363216321632162931e+01	-0.000000000000000000e+00
5.363276327632763696e+01	-0.000000000000000000e+00
5.363336333633363040e+01	-0.000000000000000000e+00
5.363396339633963805e+01	-0.000000000000000000e+00
5.363456345634563149e+01	-0.000000000000000000e+00
5.363516351635163915e+01	-0.000000000000000000e+00
5.363576357635763259e+01	-0.000000000000000000e+00
5.363636363636364024e+01	-0.000000000000000000e+00
5.363696369636963368e+01	-0.000000000000000000e+00
5.363756375637564133e+01	-0.000000000000000000e+00
5.363816381638163477e+01	-0.000000000000000000e+00
5.363876387638764243e+01	-0.000000000000000000e+00
5.363936393639363587e+01	-0.000000000000000000e+00
5.363996399639964352e+01	-0.000000000000000000e+00
5.364056405640564407e+01	-0.000000000000000000e+00
5.364116411641164461e+01	-0.000000000000000000e+00
5.364176417641764516e+01	-0.000000000000000000e+00
5.364236423642364571e+01	-0.000000000000000000e+00
5.364296429642964625e+01	-0.000000000000000000e+00
5.364356435643564680e+01	-0.000000000000000000e+00
5.364416441644164735e+01	-0.000000000000000000e+00
5.364476447644764789e+01	-0.000000000000000000e+00
5.364536453645364844e+01	-0.000000000000000000e+00
5.364596459645964899e+01	-0.000000000000000000e+00
5.364656465646564953e+01	-0.000000000000000000e+00
5.364716471647165008e+01	-0.000000000000000000e+00
5.364776477647765063e+01	-0.000000000000000000e+00
5.364836483648365117e+01	-0.000000000000000000e+00
5.364896489648965172e+01	-0.000000000000000000e+00
5.364956495649565227e+01	-0.000000000000000000e+00
5.365016501650165281e+01	-0.000000000000000000e+00
5.365076507650765336e+01	-0.000000000000000000e+00
5.365136513651365391e+01	-0.000000000000000000e+00
5.365196519651965446e+01	-0.000000000000000000e+00
5.365256525652565500e+01	-0.000000000000000000e+00
5.365316531653165555e+01	-0.000000000000000000e+00
5.365376537653765610e+01	-0.000000000000000000e+00
5.365436543654365664e+01	-0.000000000000000000e+00
5.365496549654965719e+01	-0.000000000000000000e+00
5.365556555655565774e+01	-0.000000000000000000e+00
5.365616561656165828e+01	-0.000000000000000000e+00
5.365676567656765883e+01	-0.000000000000000000e+00
5.365736573657365938e+01	-0.000000000000000000e+00
5.365796579657965992e+01	-0.000000000000000000e+00
5.365856585658566047e+01	-0.000000000000000000e+00
5.365916591659166102e+01	-0.000000000000000000e+00
5.365976597659766156e+01	-0.000000000000000000e+00
5.366036603660366211e+01	-0.000000000000000000e+00
5.366096609660966266e+01	-0.000000000000000000e+00
5.366156615661566320e+01	-0.000000000000000000e+00
5.366216621662166375e+01	-0.000000000000000000e+00
5.366276627662766430e+01	-0.000000000000000000e+00
5.366336633663366484e+01	-0.000000000000000000e+00
5.366396639663966539e+01	-0.000000000000000000e+00
5.366456645664566594e+01	-0.000000000000000000e+00
5.366516651665166648e+01	-0.000000000000000000e+00
5.366576657665766703e+01	-0.000000000000000000e+00
5.366636663666366758e+01	-0.000000000000000000e+00
5.366696669666966812e+01	-0.000000000000000000e+00
5.366756675667566867e+01	-0.000000000000000000e+00
5.366816681668166922e+01	-0.000000000000000000e+00
5.366876687668766976e+01	-0.000000000000000000e+00
5.366936693669367031e+01	-0.000000000000000000e+00
5.366996699669967086e+01	-0.000000000000000000e+00
5.367056705670567140e+01	-0.000000000000000000e+00
5.367116711671167195e+01	-0.000000000000000000e+00
5.367176717671767250e+01	-0.000000000000000000e+00
5.367236723672367305e+01	-0.000000000000000000e+00
5.367296729672967359e+01	-0.000000000000000000e+00
5.367356735673567414e+01	-0.000000000000000000e+00
5.367416741674167469e+01	-0.000000000000000000e+00
5.367476747674767523e+01	-0.000000000000000000e+00
5.367536753675367578e+01	-0.000000000000000000e+00
5.367596759675967633e+01	-0.000000000000000000e+00
5.367656765676567687e+01	-0.000000000000000000e+00
5.367716771677167742e+01	-0.000000000000000000e+00
5.367776777677767797e+01	-0.000000000000000000e+00
5.367836783678367851e+01	-0.000000000000000000e+00
5.367896789678967906e+01	-0.000000000000000000e+00
5.367956795679567961e+01	-0.000000000000000000e+00
5.368016801680168015e+01	-0.000000000000000000e+00
5.368076807680768070e+01	-0.000000000000000000e+00
5.368136813681368125e+01	-0.000000000000000000e+00
5.368196819681968179e+01	-0.000000000000000000e+00
5.368256825682568234e+01	-0.000000000000000000e+00
5.368316831683168289e+01	-0.000000000000000000e+00
5.368376837683768343e+01	-0.000000000000000000e+00
5.368436843684368398e+01	-0.000000000000000000e+00
5.368496849684968453e+01	-0.000000000000000000e+00
5.368556855685568507e+01	-0.000000000000000000e+00
5.368616861686168562e+01	-0.000000000000000000e+00
5.368676867686768617e+01	-0.000000000000000000e+00
5.368736873687368671e+01	-0.000000000000000000e+00
5.368796879687968726e+01	-0.000000000000000000e+00
5.368856885688568781e+01	-0.000000000000000000e+00
5.368916891689168835e+01	-0.000000000000000000e+00
5.368976897689768890e+01	-0.000000000000000000e+00
5.369036903690368945e+01	-0.000000000000000000e+00
5.369096909690968999e+01	-0.000000000000000000e+00
5.369156915691569054e+01	-0.000000000000000000e+00
5.369216921692169109e+01	-0.000000000000000000e+00
5.369276927692769164e+01	-0.000000000000000000e+00
5.369336933693369218e+01	-0.000000000000000000e+00
5.369396939693969273e+01	-0.000000000000000000e+00
5.369456945694569328e+01	-0.000000000000000000e+00
5.369516951695169382e+01	-0.000000000000000000e+00
5.369576957695769437e+01	-0.000000000000000000e+00
5.369636963696369492e+01	-0.000000000000000000e+00
5.369696969696969546e+01	-0.000000000000000000e+00
5.369756975697569601e+01	-0.000000000000000000e+00
5.369816981698169656e+01	-0.000000000000000000e+00
5.369876987698769710e+01	-0.000000000000000000e+00
5.369936993699369765e+01	-0.000000000000000000e+00
5.369996999699969820e+01	-0.000000000000000000e+00
5.370057005700569874e+01	-0.000000000000000000e+00
5.370117011701169929e+01	-0.000000000000000000e+00
5.370177017701769984e+01	-0.000000000000000000e+00
5.370237023702370038e+01	-0.000000000000000000e+00
5.370297029702970093e+01	-0.000000000000000000e+00
5.370357035703570148e+01	-0.000000000000000000e+00
5.370417041704170202e+01	-0.000000000000000000e+00
5.370477047704770257e+01	-0.000000000000000000e+00
5.370537053705370312e+01	-0.000000000000000000e+00
5.370597059705970366e+01	-0.000000000000000000e+00
5.370657065706570421e+01	-0.000000000000000000e+00
5.370717071707170476e+01	-0.000000000000000000e+00
5.370777077707770530e+01	-0.000000000000000000e+00
5.370837083708370585e+01	-0.000000000000000000e+00
5.370897089708970640e+01	-0.000000000000000000e+00
5.370957095709570694e+01	-0.000000000000000000e+00
5.371017101710171460e+01	-0.000000000000000000e+00
5.371077107710770804e+01	-0.000000000000000000e+00
5.371137113711371569e+01	-0.000000000000000000e+00
5.371197119711970913e+01	-0.000000000000000000e+00
5.371257125712571678e+01	-0.000000000000000000e+00
5.371317131713171023e+01	-0.000000000000000000e+00
5.371377137713771788e+01	-0.000000000000000000e+00
5.371437143714371132e+01	-0.000000000000000000e+00
5.371497149714971897e+01	-0.000000000000000000e+00
5.371557155715571241e+01	-0.000000000000000000e+00
5.371617161716172006e+01	-0.000000000000000000e+00
5.371677167716771351e+01	-0.000000000000000000e+00
5.371737173717372116e+01	-0.000000000000000000e+00
5.371797179717971460e+01	-0.000000000000000000e+00
5.371857185718572225e+01	-0.000000000000000000e+00
5.371917191719171569e+01	-0.000000000000000000e+00
5.371977197719772334e+01	-0.000000000000000000e+00
5.372037203720372389e+01	-0.000000000000000000e+00
5.372097209720972444e+01	-0.000000000000000000e+00
5.372157215721572499e+01	-0.000000000000000000e+00
5.372217221722172553e+01	-0.000000000000000000e+00
5.372277227722772608e+01	-0.000000000000000000e+00
5.372337233723372663e+01	-0.000000000000000000e+00
5.372397239723972717e+01	-0.000000000000000000e+00
5.372457245724572772e+01	-0.000000000000000000e+00
5.372517251725172827e+01	-0.000000000000000000e+00
5.372577257725772881e+01	-0.000000000000000000e+00
5.372637263726372936e+01	-0.000000000000000000e+00
5.372697269726972991e+01	-0.000000000000000000e+00
5.372757275727573045e+01	-0.000000000000000000e+00
5.372817281728173100e+01	-0.000000000000000000e+00
5.372877287728773155e+01	-0.000000000000000000e+00
5.372937293729373209e+01	-0.000000000000000000e+00
5.372997299729973264e+01	-0.000000000000000000e+00
5.373057305730573319e+01	-0.000000000000000000e+00
5.373117311731173373e+01	-0.000000000000000000e+00
5.373177317731773428e+01	-0.000000000000000000e+00
5.373237323732373483e+01	-0.000000000000000000e+00
5.373297329732973537e+01	-0.000000000000000000e+00
5.373357335733573592e+01	-0.000000000000000000e+00
5.373417341734173647e+01	-0.000000000000000000e+00
5.373477347734773701e+01	-0.000000000000000000e+00
5.373537353735373756e+01	-0.000000000000000000e+00
5.373597359735973811e+01	-0.000000000000000000e+00
5.373657365736573865e+01	-0.000000000000000000e+00
5.373717371737173920e+01	-0.000000000000000000e+00
5.373777377737773975e+01	-0.000000000000000000e+00
5.373837383738374029e+01	-0.000000000000000000e+00
5.373897389738974084e+01	-0.000000000000000000e+00
5.373957395739574139e+01	-0.000000000000000000e+00
5.374017401740174193e+01	-0.000000000000000000e+00
5.374077407740774248e+01	-0.000000000000000000e+00
5.374137413741374303e+01	-0.000000000000000000e+00
5.374197419741974358e+01	-0.000000000000000000e+00
5.374257425742574412e+01	-0.000000000000000000e+00
5.374317431743174467e+01	-0.000000000000000000e+00
5.374377437743774522e+01	-0.000000000000000000e+00
5.374437443744374576e+01	-0.000000000000000000e+00
5.374497449744974631e+01	-0.000000000000000000e+00
5.374557455745574686e+01	-0.000000000000000000e+00
5.374617461746174740e+01	-0.000000000000000000e+00
5.374677467746774795e+01	-0.000000000000000000e+00
5.374737473747374850e+01	-0.000000000000000000e+00
5.374797479747974904e+01	-0.000000000000000000e+00
5.374857485748574959e+01	-0.000000000000000000e+00
5.374917491749175014e+01	-0.000000000000000000e+00
5.374977497749775068e+01	-0.000000000000000000e+00
5.375037503750375123e+01	-0.000000000000000000e+00
5.375097509750975178e+01	-0.000000000000000000e+00
5.375157515751575232e+01	-0.000000000000000000e+00
5.375217521752175287e+01	-0.000000000000000000e+00
5.375277527752775342e+01	-0.000000000000000000e+00
5.375337533753375396e+01	-0.000000000000000000e+00
5.375397539753975451e+01	-0.000000000000000000e+00
5.375457545754575506e+01	-0.000000000000000000e+00
5.375517551755175560e+01	-0.000000000000000000e+00
5.375577557755775615e+01	-0.000000000000000000e+00
5.375637563756375670e+01	-0.000000000000000000e+00
5.375697569756975724e+01	-0.000000000000000000e+00
5.375757575757575779e+01	-0.000000000000000000e+00
5.375817581758175834e+01	-0.000000000000000000e+00
5.375877587758775888e+01	-0.000000000000000000e+00
5.375937593759375943e+01	-0.000000000000000000e+00
5.375997599759975998e+01	-0.000000000000000000e+00
5.376057605760576052e+01	-0.000000000000000000e+00
5.376117611761176107e+01	-0.000000000000000000e+00
5.376177617761776162e+01	-0.000000000000000000e+00
5.376237623762376217e+01	-0.000000000000000000e+00
5.376297629762976271e+01	-0.000000000000000000e+00
5.376357635763576326e+01	-0.000000000000000000e+00
5.376417641764176381e+01	-0.000000000000000000e+00
5.376477647764776435e+01	-0.000000000000000000e+00
5.376537653765376490e+01	-0.000000000000000000e+00
5.376597659765976545e+01	-0.000000000000000000e+00
5.376657665766576599e+01	-0.000000000000000000e+00
5.376717671767176654e+01	-0.000000000000000000e+00
5.376777677767776709e+01	-0.000000000000000000e+00
5.376837683768376763e+01	-0.000000000000000000e+00
5.376897689768976818e+01	-0.000000000000000000e+00
5.376957695769576873e+01	-0.000000000000000000e+00
5.377017701770176927e+01	-0.000000000000000000e+00
5.377077707770776982e+01	-0.000000000000000000e+00
5.377137713771377037e+01	-0.000000000000000000e+00
5.377197719771977091e+01	-0.000000000000000000e+00
5.377257725772577146e+01	-0.000000000000000000e+00
5.377317731773177201e+01	-0.000000000000000000e+00
5.377377737773777255e+01	-0.000000000000000000e+00
5.377437743774377310e+01	-0.000000000000000000e+00
5.377497749774977365e+01	-0.000000000000000000e+00
5.377557755775577419e+01	-0.000000000000000000e+00
5.377617761776177474e+01	-0.000000000000000000e+00
5.377677767776777529e+01	-0.000000000000000000e+00
5.377737773777377583e+01	-0.000000000000000000e+00
5.377797779777977638e+01	-0.000000000000000000e+00
5.377857785778577693e+01	-0.000000000000000000e+00
5.377917791779177747e+01	-0.000000000000000000e+00
5.377977797779777802e+01	-0.000000000000000000e+00
5.378037803780377857e+01	-0.000000000000000000e+00
5.378097809780977911e+01	-0.000000000000000000e+00
5.378157815781577966e+01	-0.000000000000000000e+00
5.378217821782178021e+01	-0.000000000000000000e+00
5.378277827782778076e+01	-0.000000000000000000e+00
5.378337833783378130e+01	-0.000000000000000000e+00
5.378397839783978185e+01	-0.000000000000000000e+00
5.378457845784578240e+01	-0.000000000000000000e+00
5.378517851785178294e+01	-0.000000000000000000e+00
5.378577857785778349e+01	-0.000000000000000000e+00
5.378637863786378404e+01	-0.000000000000000000e+00
5.378697869786978458e+01	-0.000000000000000000e+00
5.378757875787578513e+01	-0.000000000000000000e+00
5.378817881788178568e+01	-0.000000000000000000e+00
5.378877887788778622e+01	-0.000000000000000000e+00
5.378937893789378677e+01	-0.000000000000000000e+00
5.378997899789979442e+01	-0.000000000000000000e+00
5.379057905790578786e+01	-0.000000000000000000e+00
5.379117911791179552e+01	-0.000000000000000000e+00
5.379177917791778896e+01	-0.000000000000000000e+00
5.379237923792379661e+01	-0.000000000000000000e+00
5.379297929792979005e+01	-0.000000000000000000e+00
5.379357935793579770e+01	-0.000000000000000000e+00
5.379417941794179114e+01	-0.000000000000000000e+00
5.379477947794779880e+01	-0.000000000000000000e+00
5.379537953795379224e+01	-0.000000000000000000e+00
5.379597959795979989e+01	-0.000000000000000000e+00
5.379657965796579333e+01	-0.000000000000000000e+00
5.379717971797180098e+01	-0.000000000000000000e+00
5.379777977797779442e+01	-0.000000000000000000e+00
5.379837983798380208e+01	-0.000000000000000000e+00
5.379897989798979552e+01	-0.000000000000000000e+00
5.379957995799580317e+01	-0.000000000000000000e+00
5.380018001800180372e+01	-0.000000000000000000e+00
5.380078007800780426e+01	-0.000000000000000000e+00
5.380138013801380481e+01	-0.000000000000000000e+00
5.380198019801980536e+01	-0.000000000000000000e+00
5.380258025802580590e+01	-0.000000000000000000e+00
5.380318031803180645e+01	-0.000000000000000000e+00
5.380378037803780700e+01	-0.000000000000000000e+00
5.380438043804380754e+01	-0.000000000000000000e+00
5.380498049804980809e+01	-0.000000000000000000e+00
5.380558055805580864e+01	-0.000000000000000000e+00
5.380618061806180918e+01	-0.000000000000000000e+00
5.380678067806780973e+01	-0.000000000000000000e+00
5.380738073807381028e+01	-0.000000000000000000e+00
5.380798079807981082e+01	-0.000000000000000000e+00
5.380858085808581137e+01	-0.000000000000000000e+00
5.380918091809181192e+01	-0.000000000000000000e+00
5.380978097809781246e+01	-0.000000000000000000e+00
5.381038103810381301e+01	-0.000000000000000000e+00
5.381098109810981356e+01	-0.000000000000000000e+00
5.381158115811581411e+01	-0.000000000000000000e+00
5.381218121812181465e+01	-0.000000000000000000e+00
5.381278127812781520e+01	-0.000000000000000000e+00
5.381338133813381575e+01	-0.000000000000000000e+00
5.381398139813981629e+01	-0.000000000000000000e+00
5.381458145814581684e+01	-0.000000000000000000e+00
5.381518151815181739e+01	-0.000000000000000000e+00
5.381578157815781793e+01	-0.000000000000000000e+00
5.381638163816381848e+01	-0.000000000000000000e+00
5.381698169816981903e+01	-0.000000000000000000e+00
5.381758175817581957e+01	-0.000000000000000000e+00
5.381818181818182012e+01	-0.000000000000000000e+00
5.381878187818782067e+01	-0.000000000000000000e+00
5.381938193819382121e+01	-0.000000000000000000e+00
5.381998199819982176e+01	-0.000000000000000000e+00
5.382058205820582231e+01	-0.000000000000000000e+00
5.382118211821182285e+01	-0.000000000000000000e+00
5.382178217821782340e+01	-0.000000000000000000e+00
5.382238223822382395e+01	-0.000000000000000000e+00
5.382298229822982449e+01	-0.000000000000000000e+00
5.382358235823582504e+01	-0.000000000000000000e+00
5.382418241824182559e+01	-0.000000000000000000e+00
5.382478247824782613e+01	-0.000000000000000000e+00
5.382538253825382668e+01	-0.000000000000000000e+00
5.382598259825982723e+01	-0.000000000000000000e+00
5.382658265826582777e+01	-0.000000000000000000e+00
5.382718271827182832e+01	-0.000000000000000000e+00
5.382778277827782887e+01	-0.000000000000000000e+00
5.382838283828382941e+01	-0.000000000000000000e+00
5.382898289828982996e+01	-0.000000000000000000e+00
5.382958295829583051e+01	-0.000000000000000000e+00
5.383018301830183105e+01	-0.000000000000000000e+00
5.383078307830783160e+01	-0.000000000000000000e+00
5.383138313831383215e+01	-0.000000000000000000e+00
5.383198319831983270e+01	-0.000000000000000000e+00
5.383258325832583324e+01	-0.000000000000000000e+00
5.383318331833183379e+01	-0.000000000000000000e+00
5.383378337833783434e+01	-0.000000000000000000e+00
5.383438343834383488e+01	-0.000000000000000000e+00
5.383498349834983543e+01	-0.000000000000000000e+00
5.383558355835583598e+01	-0.000000000000000000e+00
5.383618361836183652e+01	-0.000000000000000000e+00
5.383678367836783707e+01	-0.000000000000000000e+00
5.383738373837383762e+01	-0.000000000000000000e+00
5.383798379837983816e+01	-0.000000000000000000e+00
5.383858385838583871e+01	-0.000000000000000000e+00
5.383918391839183926e+01	-0.000000000000000000e+00
5.383978397839783980e+01	-0.000000000000000000e+00
5.384038403840384035e+01	-0.000000000000000000e+00
5.384098409840984090e+01	-0.000000000000000000e+00
5.384158415841584144e+01	-0.000000000000000000e+00
5.384218421842184199e+01	-0.000000000000000000e+00
5.384278427842784254e+01	-0.000000000000000000e+00
5.384338433843384308e+01	-0.000000000000000000e+00
5.384398439843984363e+01	-0.000000000000000000e+00
5.384458445844584418e+01	-0.000000000000000000e+00
5.384518451845184472e+01	-0.000000000000000000e+00
5.384578457845784527e+01	-0.000000000000000000e+00
5.384638463846384582e+01	-0.000000000000000000e+00
5.384698469846984636e+01	-0.000000000000000000e+00
5.384758475847584691e+01	-0.000000000000000000e+00
5.384818481848184746e+01	-0.000000000000000000e+00
5.384878487848784800e+01	-0.000000000000000000e+00
5.384938493849384855e+01	-0.000000000000000000e+00
5.384998499849984910e+01	-0.000000000000000000e+00
5.385058505850584964e+01	-0.000000000000000000e+00
5.385118511851185019e+01	-0.000000000000000000e+00
5.385178517851785074e+01	-0.000000000000000000e+00
5.385238523852385129e+01	-0.000000000000000000e+00
5.385298529852985183e+01	-0.000000000000000000e+00
5.385358535853585238e+01	-0.000000000000000000e+00
5.385418541854185293e+01	-0.000000000000000000e+00
5.385478547854785347e+01	-0.000000000000000000e+00
5.385538553855385402e+01	-0.000000000000000000e+00
5.385598559855985457e+01	-0.000000000000000000e+00
5.385658565856585511e+01	-0.000000000000000000e+00
5.385718571857185566e+01	-0.000000000000000000e+00
5.385778577857785621e+01	-0.000000000000000000e+00
5.385838583858385675e+01	-0.000000000000000000e+00
5.385898589858985730e+01	-0.000000000000000000e+00
5.385958595859585785e+01	-0.000000000000000000e+00
5.386018601860185839e+01	-0.000000000000000000e+00
5.386078607860785894e+01	-0.000000000000000000e+00
5.386138613861385949e+01	-0.000000000000000000e+00
5.386198619861986003e+01	-0.000000000000000000e+00
5.386258625862586058e+01	-0.000000000000000000e+00
5.386318631863186113e+01	-0.000000000000000000e+00
5.386378637863786167e+01	-0.000000000000000000e+00
5.386438643864386222e+01	-0.000000000000000000e+00
5.386498649864986277e+01	-0.000000000000000000e+00
5.386558655865586331e+01	-0.000000000000000000e+00
5.386618661866186386e+01	-0.000000000000000000e+00
5.386678667866786441e+01	-0.000000000000000000e+00
5.386738673867386495e+01	-0.000000000000000000e+00
5.386798679867986550e+01	-0.000000000000000000e+00
5.386858685868586605e+01	-0.000000000000000000e+00
5.386918691869186659e+01	-0.000000000000000000e+00
5.386978697869786714e+01	-0.000000000000000000e+00
5.387038703870386769e+01	-0.000000000000000000e+00
5.387098709870987534e+01	-0.000000000000000000e+00
5.387158715871586878e+01	-0.000000000000000000e+00
5.387218721872187643e+01	-0.000000000000000000e+00
5.387278727872786988e+01	-0.000000000000000000e+00
5.387338733873387753e+01	-0.000000000000000000e+00
5.387398739873987097e+01	-0.000000000000000000e+00
5.387458745874587862e+01	-0.000000000000000000e+00
5.387518751875187206e+01	-0.000000000000000000e+00
5.387578757875787971e+01	-0.000000000000000000e+00
5.387638763876387316e+01	-0.000000000000000000e+00
5.387698769876988081e+01	-0.000000000000000000e+00
5.387758775877587425e+01	-0.000000000000000000e+00
5.387818781878188190e+01	-0.000000000000000000e+00
5.387878787878787534e+01	-0.000000000000000000e+00
5.387938793879388300e+01	-0.000000000000000000e+00
5.387998799879988354e+01	-0.000000000000000000e+00
5.388058805880588409e+01	-0.000000000000000000e+00
5.388118811881188464e+01	-0.000000000000000000e+00
5.388178817881788518e+01	-0.000000000000000000e+00
5.388238823882388573e+01	-0.000000000000000000e+00
5.388298829882988628e+01	-0.000000000000000000e+00
5.388358835883588682e+01	-0.000000000000000000e+00
5.388418841884188737e+01	-0.000000000000000000e+00
5.388478847884788792e+01	-0.000000000000000000e+00
5.388538853885388846e+01	-0.000000000000000000e+00
5.388598859885988901e+01	-0.000000000000000000e+00
5.388658865886588956e+01	-0.000000000000000000e+00
5.388718871887189010e+01	-0.000000000000000000e+00
5.388778877887789065e+01	-0.000000000000000000e+00
5.388838883888389120e+01	-0.000000000000000000e+00
5.388898889888989174e+01	-0.000000000000000000e+00
5.388958895889589229e+01	-0.000000000000000000e+00
5.389018901890189284e+01	-0.000000000000000000e+00
5.389078907890789338e+01	-0.000000000000000000e+00
5.389138913891389393e+01	-0.000000000000000000e+00
5.389198919891989448e+01	-0.000000000000000000e+00
5.389258925892589502e+01	-0.000000000000000000e+00
5.389318931893189557e+01	-0.000000000000000000e+00
5.389378937893789612e+01	-0.000000000000000000e+00
5.389438943894389666e+01	-0.000000000000000000e+00
5.389498949894989721e+01	-0.000000000000000000e+00
5.389558955895589776e+01	-0.000000000000000000e+00
5.389618961896189830e+01	-0.000000000000000000e+00
5.389678967896789885e+01	-0.000000000000000000e+00
5.389738973897389940e+01	-0.000000000000000000e+00
5.389798979897989994e+01	-0.000000000000000000e+00
5.389858985898590049e+01	-0.000000000000000000e+00
5.389918991899190104e+01	-0.000000000000000000e+00
5.389978997899790158e+01	-0.000000000000000000e+00
5.390039003900390213e+01	-0.000000000000000000e+00
5.390099009900990268e+01	-0.000000000000000000e+00
5.390159015901590323e+01	-0.000000000000000000e+00
5.390219021902190377e+01	-0.000000000000000000e+00
5.390279027902790432e+01	-0.000000000000000000e+00
5.390339033903390487e+01	-0.000000000000000000e+00
5.390399039903990541e+01	-0.000000000000000000e+00
5.390459045904590596e+01	-0.000000000000000000e+00
5.390519051905190651e+01	-0.000000000000000000e+00
5.390579057905790705e+01	-0.000000000000000000e+00
5.390639063906390760e+01	-0.000000000000000000e+00
5.390699069906990815e+01	-0.000000000000000000e+00
5.390759075907590869e+01	-0.000000000000000000e+00
5.390819081908190924e+01	-0.000000000000000000e+00
5.390879087908790979e+01	-0.000000000000000000e+00
5.390939093909391033e+01	-0.000000000000000000e+00
5.390999099909991088e+01	-0.000000000000000000e+00
5.391059105910591143e+01	-0.000000000000000000e+00
5.391119111911191197e+01	-0.000000000000000000e+00
5.391179117911791252e+01	-0.000000000000000000e+00
5.391239123912391307e+01	-0.000000000000000000e+00
5.391299129912991361e+01	-0.000000000000000000e+00
5.391359135913591416e+01	-0.000000000000000000e+00
5.391419141914191471e+01	-0.000000000000000000e+00
5.391479147914791525e+01	-0.000000000000000000e+00
5.391539153915391580e+01	-0.000000000000000000e+00
5.391599159915991635e+01	-0.000000000000000000e+00
5.391659165916591689e+01	-0.000000000000000000e+00
5.391719171917191744e+01	-0.000000000000000000e+00
5.391779177917791799e+01	-0.000000000000000000e+00
5.391839183918391853e+01	-0.000000000000000000e+00
5.391899189918991908e+01	-0.000000000000000000e+00
5.391959195919591963e+01	-0.000000000000000000e+00
5.392019201920192017e+01	-0.000000000000000000e+00
5.392079207920792072e+01	-0.000000000000000000e+00
5.392139213921392127e+01	-0.000000000000000000e+00
5.392199219921992182e+01	-0.000000000000000000e+00
5.392259225922592236e+01	-0.000000000000000000e+00
5.392319231923192291e+01	-0.000000000000000000e+00
5.392379237923792346e+01	-0.000000000000000000e+00
5.392439243924392400e+01	-0.000000000000000000e+00
5.392499249924992455e+01	-0.000000000000000000e+00
5.392559255925592510e+01	-0.000000000000000000e+00
5.392619261926192564e+01	-0.000000000000000000e+00
5.392679267926792619e+01	-0.000000000000000000e+00
5.392739273927392674e+01	-0.000000000000000000e+00
5.392799279927992728e+01	-0.000000000000000000e+00
5.392859285928592783e+01	-0.000000000000000000e+00
5.392919291929192838e+01	-0.000000000000000000e+00
5.392979297929792892e+01	-0.000000000000000000e+00
5.393039303930392947e+01	-0.000000000000000000e+00
5.393099309930993002e+01	-0.000000000000000000e+00
5.393159315931593056e+01	-0.000000000000000000e+00
5.393219321932193111e+01	-0.000000000000000000e+00
5.393279327932793166e+01	-0.000000000000000000e+00
5.393339333933393220e+01	-0.000000000000000000e+00
5.393399339933993275e+01	-0.000000000000000000e+00
5.393459345934593330e+01	-0.000000000000000000e+00
5.393519351935193384e+01	-0.000000000000000000e+00
5.393579357935793439e+01	-0.000000000000000000e+00
5.393639363936393494e+01	-0.000000000000000000e+00
5.393699369936993548e+01	-0.000000000000000000e+00
5.393759375937593603e+01	-0.000000000000000000e+00
5.393819381938193658e+01	-0.000000000000000000e+00
5.393879387938793712e+01	-0.000000000000000000e+00
5.393939393939393767e+01	-0.000000000000000000e+00
5.393999399939993822e+01	-0.000000000000000000e+00
5.394059405940593876e+01	-0.000000000000000000e+00
5.394119411941193931e+01	-0.000000000000000000e+00
5.394179417941793986e+01	-0.000000000000000000e+00
5.394239423942394041e+01	-0.000000000000000000e+00
5.394299429942994095e+01	-0.000000000000000000e+00
5.394359435943594150e+01	-0.000000000000000000e+00
5.394419441944194205e+01	-0.000000000000000000e+00
5.394479447944794259e+01	-0.000000000000000000e+00
5.394539453945394314e+01	-0.000000000000000000e+00
5.394599459945994369e+01	-0.000000000000000000e+00
5.394659465946594423e+01	-0.000000000000000000e+00
5.394719471947194478e+01	-0.000000000000000000e+00
5.394779477947794533e+01	-0.000000000000000000e+00
5.394839483948394587e+01	-0.000000000000000000e+00
5.394899489948994642e+01	-0.000000000000000000e+00
5.394959495949594697e+01	-0.000000000000000000e+00
5.395019501950194751e+01	-0.000000000000000000e+00
5.395079507950795517e+01	-0.000000000000000000e+00
5.395139513951394861e+01	-0.000000000000000000e+00
5.395199519951995626e+01	-0.000000000000000000e+00
5.395259525952594970e+01	-0.000000000000000000e+00
5.395319531953195735e+01	-0.000000000000000000e+00
5.395379537953795079e+01	-0.000000000000000000e+00
5.395439543954395845e+01	-0.000000000000000000e+00
5.395499549954995189e+01	-0.000000000000000000e+00
5.395559555955595954e+01	-0.000000000000000000e+00
5.395619561956195298e+01	-0.000000000000000000e+00
5.395679567956796063e+01	-0.000000000000000000e+00
5.395739573957395407e+01	-0.000000000000000000e+00
5.395799579957996173e+01	-0.000000000000000000e+00
5.395859585958595517e+01	-0.000000000000000000e+00
5.395919591959196282e+01	-0.000000000000000000e+00
5.395979597959796337e+01	-0.000000000000000000e+00
5.396039603960396391e+01	-0.000000000000000000e+00
5.396099609960996446e+01	-0.000000000000000000e+00
5.396159615961596501e+01	-0.000000000000000000e+00
5.396219621962196555e+01	-0.000000000000000000e+00
5.396279627962796610e+01	-0.000000000000000000e+00
5.396339633963396665e+01	-0.000000000000000000e+00
5.396399639963996719e+01	-0.000000000000000000e+00
5.396459645964596774e+01	-0.000000000000000000e+00
5.396519651965196829e+01	-0.000000000000000000e+00
5.396579657965796883e+01	-0.000000000000000000e+00
5.396639663966396938e+01	-0.000000000000000000e+00
5.396699669966996993e+01	-0.000000000000000000e+00
5.396759675967597047e+01	-0.000000000000000000e+00
5.396819681968197102e+01	-0.000000000000000000e+00
5.396879687968797157e+01	-0.000000000000000000e+00
5.396939693969397212e+01	-0.000000000000000000e+00
5.396999699969997266e+01	-0.000000000000000000e+00
5.397059705970597321e+01	-0.000000000000000000e+00
5.397119711971197376e+01	-0.000000000000000000e+00
5.397179717971797430e+01	-0.000000000000000000e+00
5.397239723972397485e+01	-0.000000000000000000e+00
5.397299729972997540e+01	-0.000000000000000000e+00
5.397359735973597594e+01	-0.000000000000000000e+00
5.397419741974197649e+01	-0.000000000000000000e+00
5.397479747974797704e+01	-0.000000000000000000e+00
5.397539753975397758e+01	-0.000000000000000000e+00
5.397599759975997813e+01	-0.000000000000000000e+00
5.397659765976597868e+01	-0.000000000000000000e+00
5.397719771977197922e+01	-0.000000000000000000e+00
5.397779777977797977e+01	-0.000000000000000000e+00
5.397839783978398032e+01	-0.000000000000000000e+00
5.397899789978998086e+01	-0.000000000000000000e+00
5.397959795979598141e+01	-0.000000000000000000e+00
5.398019801980198196e+01	-0.000000000000000000e+00
5.398079807980798250e+01	-0.000000000000000000e+00
5.398139813981398305e+01	-0.000000000000000000e+00
5.398199819981998360e+01	-0.000000000000000000e+00
5.398259825982598414e+01	-0.000000000000000000e+00
5.398319831983198469e+01	-0.000000000000000000e+00
5.398379837983798524e+01	-0.000000000000000000e+00
5.398439843984398578e+01	-0.000000000000000000e+00
5.398499849984998633e+01	-0.000000000000000000e+00
5.398559855985598688e+01	-0.000000000000000000e+00
5.398619861986198742e+01	-0.000000000000000000e+00
5.398679867986798797e+01	-0.000000000000000000e+00
5.398739873987398852e+01	-0.000000000000000000e+00
5.398799879987998906e+01	-0.000000000000000000e+00
5.398859885988598961e+01	-0.000000000000000000e+00
5.398919891989199016e+01	-0.000000000000000000e+00
5.398979897989799071e+01	-0.000000000000000000e+00
5.399039903990399125e+01	-0.000000000000000000e+00
5.399099909990999180e+01	-0.000000000000000000e+00
5.399159915991599235e+01	-0.000000000000000000e+00
5.399219921992199289e+01	-0.000000000000000000e+00
5.399279927992799344e+01	-0.000000000000000000e+00
5.399339933993399399e+01	-0.000000000000000000e+00
5.399399939993999453e+01	-0.000000000000000000e+00
5.399459945994599508e+01	-0.000000000000000000e+00
5.399519951995199563e+01	-0.000000000000000000e+00
5.399579957995799617e+01	-0.000000000000000000e+00
5.399639963996399672e+01	-0.000000000000000000e+00
5.399699969996999727e+01	-0.000000000000000000e+00
5.399759975997599781e+01	-0.000000000000000000e+00
5.399819981998199836e+01	-0.000000000000000000e+00
5.399879987998799891e+01	-0.000000000000000000e+00
5.399939993999399945e+01	-0.000000000000000000e+00
5.400000000000000000e+01	-0.000000000000000000e+00


==> data/20170620simAnisotopGtensorCrossrelax/crossRelaxNVC13P1N14simpleSum_deu2_0MHz.dat <==
4.800000000000000000e+01	-0.000000000000000000e+00
4.800060006000600055e+01	-0.000000000000000000e+00
4.800120012001200109e+01	-0.000000000000000000e+00
4.800180018001800164e+01	-0.000000000000000000e+00
4.800240024002400219e+01	-0.000000000000000000e+00
4.800300030003000273e+01	-0.000000000000000000e+00
4.800360036003600328e+01	-0.000000000000000000e+00
4.800420042004200383e+01	-0.000000000000000000e+00
4.800480048004800437e+01	-0.000000000000000000e+00
4.800540054005400492e+01	-0.000000000000000000e+00
4.800600060006000547e+01	-0.000000000000000000e+00
4.800660066006600601e+01	-0.000000000000000000e+00
4.800720072007200656e+01	-0.000000000000000000e+00
4.800780078007800711e+01	-0.000000000000000000e+00
4.800840084008400765e+01	-0.000000000000000000e+00
4.800900090009000820e+01	-0.000000000000000000e+00
4.800960096009600875e+01	-0.000000000000000000e+00
4.801020102010200929e+01	-0.000000000000000000e+00
4.801080108010800984e+01	-0.000000000000000000e+00
4.801140114011401039e+01	-0.000000000000000000e+00
4.801200120012001094e+01	-0.000000000000000000e+00
4.801260126012601148e+01	-0.000000000000000000e+00
4.801320132013201203e+01	-0.000000000000000000e+00
4.801380138013801258e+01	-0.000000000000000000e+00
4.801440144014401312e+01	-0.000000000000000000e+00
4.801500150015001367e+01	-0.000000000000000000e+00
4.801560156015601422e+01	-0.000000000000000000e+00
4.801620162016201476e+01	-0.000000000000000000e+00
4.801680168016801531e+01	-0.000000000000000000e+00
4.801740174017401586e+01	-0.000000000000000000e+00
4.801800180018001640e+01	-0.000000000000000000e+00
4.801860186018601695e+01	-0.000000000000000000e+00
4.801920192019201750e+01	-0.000000000000000000e+00
4.801980198019801804e+01	-0.000000000000000000e+00
4.802040204020401859e+01	-0.000000000000000000e+00
4.802100210021001914e+01	-0.000000000000000000e+00
4.802160216021601968e+01	-0.000000000000000000e+00
4.802220222022202023e+01	-0.000000000000000000e+00
4.802280228022802078e+01	-0.000000000000000000e+00
4.802340234023402132e+01	-0.000000000000000000e+00
4.802400240024002187e+01	-0.000000000000000000e+00
4.802460246024602242e+01	-0.000000000000000000e+00
4.802520252025202296e+01	-0.000000000000000000e+00
4.802580258025802351e+01	-0.000000000000000000e+00
4.802640264026402406e+01	-0.000000000000000000e+00
4.802700270027002460e+01	-0.000000000000000000e+00
4.802760276027602515e+01	-0.000000000000000000e+00
4.802820282028202570e+01	-0.000000000000000000e+00
4.802880288028802624e+01	-0.000000000000000000e+00
4.802940294029402679e+01	-0.000000000000000000e+00
4.803000300030002734e+01	-0.000000000000000000e+00
4.803060306030602788e+01	-0.000000000000000000e+00
4.803120312031202843e+01	-0.000000000000000000e+00
4.803180318031802898e+01	-0.000000000000000000e+00
4.803240324032402953e+01	-0.000000000000000000e+00
4.803300330033003007e+01	-0.000000000000000000e+00
4.803360336033603062e+01	-0.000000000000000000e+00
4.803420342034203117e+01	-0.000000000000000000e+00
4.803480348034803171e+01	-0.000000000000000000e+00
4.803540354035403226e+01	-0.000000000000000000e+00
4.803600360036003281e+01	-0.000000000000000000e+00
4.803660366036603335e+01	-0.000000000000000000e+00
4.803720372037203390e+01	-0.000000000000000000e+00
4.803780378037803445e+01	-0.000000000000000000e+00
4.803840384038403499e+01	-0.000000000000000000e+00
4.803900390039003554e+01	-0.000000000000000000e+00
4.803960396039603609e+01	-0.000000000000000000e+00
4.804020402040204374e+01	-0.000000000000000000e+00
4.804080408040804429e+01	-0.000000000000000000e+00
4.804140414041404483e+01	-0.000000000000000000e+00
4.804200420042004538e+01	-0.000000000000000000e+00
4.804260426042604593e+01	-0.000000000000000000e+00
4.804320432043204647e+01	-0.000000000000000000e+00
4.804380438043804702e+01	-0.000000000000000000e+00
4.804440444044404757e+01	-0.000000000000000000e+00
4.804500450045004811e+01	-0.000000000000000000e+00
4.804560456045604866e+01	-0.000000000000000000e+00
4.804620462046204921e+01	-0.000000000000000000e+00
4.804680468046804975e+01	-0.000000000000000000e+00
4.804740474047405030e+01	-0.000000000000000000e+00
4.804800480048005085e+01	-0.000000000000000000e+00
4.804860486048605139e+01	-0.000000000000000000e+00
4.804920492049205194e+01	-0.000000000000000000e+00
4.804980498049805249e+01	-0.000000000000000000e+00
4.805040504050405303e+01	-0.000000000000000000e+00
4.805100510051005358e+01	-0.000000000000000000e+00
4.805160516051605413e+01	-0.000000000000000000e+00
4.805220522052205467e+01	-0.000000000000000000e+00
4.805280528052805522e+01	-0.000000000000000000e+00
4.805340534053405577e+01	-0.000000000000000000e+00
4.805400540054005631e+01	-0.000000000000000000e+00
4.805460546054605686e+01	-0.000000000000000000e+00
4.805520552055205741e+01	-0.000000000000000000e+00
4.805580558055805795e+01	-0.000000000000000000e+00
4.805640564056405850e+01	-0.000000000000000000e+00
4.805700570057005905e+01	-0.000000000000000000e+00
4.805760576057605959e+01	-0.000000000000000000e+00
4.805820582058206014e+01	-0.000000000000000000e+00
4.805880588058806069e+01	-0.000000000000000000e+00
4.805940594059406124e+01	-0.000000000000000000e+00
4.806000600060006178e+01	-0.000000000000000000e+00
4.806060606060606233e+01	-0.000000000000000000e+00
4.806120612061206288e+01	-0.000000000000000000e+00
4.806180618061806342e+01	-0.000000000000000000e+00
4.806240624062406397e+01	-0.000000000000000000e+00
4.806300630063006452e+01	-0.000000000000000000e+00
4.806360636063606506e+01	-0.000000000000000000e+00
4.806420642064206561e+01	-0.000000000000000000e+00
4.806480648064806616e+01	-0.000000000000000000e+00
4.806540654065406670e+01	-0.000000000000000000e+00
4.806600660066006725e+01	-0.000000000000000000e+00
4.806660666066606780e+01	-0.000000000000000000e+00
4.806720672067206834e+01	-0.000000000000000000e+00
4.806780678067806889e+01	-0.000000000000000000e+00
4.806840684068406944e+01	-0.000000000000000000e+00
4.806900690069006998e+01	-0.000000000000000000e+00
4.806960696069607053e+01	-0.000000000000000000e+00
4.807020702070207108e+01	-0.000000000000000000e+00
4.807080708070807162e+01	-0.000000000000000000e+00
4.807140714071407217e+01	-0.000000000000000000e+00
4.807200720072007272e+01	-0.000000000000000000e+00
4.807260726072607326e+01	-0.000000000000000000e+00
4.807320732073207381e+01	-0.000000000000000000e+00
4.807380738073807436e+01	-0.000000000000000000e+00
4.807440744074407490e+01	-0.000000000000000000e+00
4.807500750075007545e+01	-0.000000000000000000e+00
4.807560756075607600e+01	-0.000000000000000000e+00
4.807620762076207654e+01	-0.000000000000000000e+00
4.807680768076807709e+01	-0.000000000000000000e+00
4.807740774077407764e+01	-0.000000000000000000e+00
4.807800780078007818e+01	-0.000000000000000000e+00
4.807860786078607873e+01	-0.000000000000000000e+00
4.807920792079207928e+01	-0.000000000000000000e+00
4.807980798079807983e+01	-0.000000000000000000e+00
4.808040804080408037e+01	-0.000000000000000000e+00
4.808100810081008092e+01	-0.000000000000000000e+00
4.808160816081608147e+01	-0.000000000000000000e+00
4.808220822082208201e+01	-0.000000000000000000e+00
4.808280828082808256e+01	-0.000000000000000000e+00
4.808340834083408311e+01	-0.000000000000000000e+00
4.808400840084008365e+01	-0.000000000000000000e+00
4.808460846084608420e+01	-0.000000000000000000e+00
4.808520852085208475e+01	-0.000000000000000000e+00
4.808580858085808529e+01	-0.000000000000000000e+00
4.808640864086408584e+01	-0.000000000000000000e+00
4.808700870087008639e+01	-0.000000000000000000e+00
4.808760876087608693e+01	-0.000000000000000000e+00
4.808820882088208748e+01	-0.000000000000000000e+00
4.808880888088808803e+01	-0.000000000000000000e+00
4.808940894089408857e+01	-0.000000000000000000e+00
4.809000900090008912e+01	-0.000000000000000000e+00
4.809060906090608967e+01	-0.000000000000000000e+00
4.809120912091209021e+01	-0.000000000000000000e+00
4.809180918091809076e+01	-0.000000000000000000e+00
4.809240924092409131e+01	-0.000000000000000000e+00
4.809300930093009185e+01	-0.000000000000000000e+00
4.809360936093609240e+01	-0.000000000000000000e+00
4.809420942094209295e+01	-0.000000000000000000e+00
4.809480948094809349e+01	-0.000000000000000000e+00
4.809540954095409404e+01	-0.000000000000000000e+00
4.809600960096009459e+01	-0.000000000000000000e+00
4.809660966096609513e+01	-0.000000000000000000e+00
4.809720972097209568e+01	-0.000000000000000000e+00
4.809780978097809623e+01	-0.000000000000000000e+00
4.809840984098409677e+01	-0.000000000000000000e+00
4.809900990099009732e+01	-0.000000000000000000e+00
4.809960996099609787e+01	-0.000000000000000000e+00
4.810021002100209842e+01	-0.000000000000000000e+00
4.810081008100809896e+01	-0.000000000000000000e+00
4.810141014101409951e+01	-0.000000000000000000e+00
4.810201020102010006e+01	-0.000000000000000000e+00
4.810261026102610060e+01	-0.000000000000000000e+00
4.810321032103210115e+01	-0.000000000000000000e+00
4.810381038103810170e+01	-0.000000000000000000e+00
4.810441044104410224e+01	-0.000000000000000000e+00
4.810501050105010279e+01	-0.000000000000000000e+00
4.810561056105610334e+01	-0.000000000000000000e+00
4.810621062106210388e+01	-0.000000000000000000e+00
4.810681068106810443e+01	-0.000000000000000000e+00
4.810741074107410498e+01	-0.000000000000000000e+00
4.810801080108010552e+01	-0.000000000000000000e+00
4.810861086108610607e+01	-0.000000000000000000e+00
4.810921092109210662e+01	-0.000000000000000000e+00
4.810981098109810716e+01	-0.000000000000000000e+00
4.811041104110410771e+01	-0.000000000000000000e+00
4.811101110111010826e+01	-0.000000000000000000e+00
4.811161116111610880e+01	-0.000000000000000000e+00
4.811221122112210935e+01	-0.000000000000000000e+00
4.811281128112810990e+01	-0.000000000000000000e+00
4.811341134113411044e+01	-0.000000000000000000e+00
4.811401140114011099e+01	-0.000000000000000000e+00
4.811461146114611154e+01	-0.000000000000000000e+00
4.811521152115211208e+01	-0.000000000000000000e+00
4.811581158115811263e+01	-0.000000000000000000e+00
4.811641164116411318e+01	-0.000000000000000000e+00
4.811701170117011372e+01	-0.000000000000000000e+00
4.811761176117611427e+01	-0.000000000000000000e+00
4.811821182118211482e+01	-0.000000000000000000e+00
4.811881188118811536e+01	-0.000000000000000000e+00
4.811941194119411591e+01	-0.000000000000000000e+00
4.812001200120012356e+01	-0.000000000000000000e+00
4.812061206120612411e+01	-0.000000000000000000e+00
4.812121212121212466e+01	-0.000000000000000000e+00
4.812181218121812520e+01	-0.000000000000000000e+00
4.812241224122412575e+01	-0.000000000000000000e+00
4.812301230123012630e+01	-0.000000000000000000e+00
4.812361236123612684e+01	-0.000000000000000000e+00
4.812421242124212739e+01	-0.000000000000000000e+00
4.812481248124812794e+01	-0.000000000000000000e+00
4.812541254125412848e+01	-0.000000000000000000e+00
4.812601260126012903e+01	-0.000000000000000000e+00
4.812661266126612958e+01	-0.000000000000000000e+00
4.812721272127213012e+01	-0.000000000000000000e+00
4.812781278127813067e+01	-0.000000000000000000e+00
4.812841284128413122e+01	-0.000000000000000000e+00
4.812901290129013177e+01	-0.000000000000000000e+00
4.812961296129613231e+01	-0.000000000000000000e+00
4.813021302130213286e+01	-0.000000000000000000e+00
4.813081308130813341e+01	-0.000000000000000000e+00
4.813141314131413395e+01	-0.000000000000000000e+00
4.813201320132013450e+01	-0.000000000000000000e+00
4.813261326132613505e+01	-0.000000000000000000e+00
4.813321332133213559e+01	-0.000000000000000000e+00
4.813381338133813614e+01	-0.000000000000000000e+00
4.813441344134413669e+01	-0.000000000000000000e+00
4.813501350135013723e+01	-0.000000000000000000e+00
4.813561356135613778e+01	-0.000000000000000000e+00
4.813621362136213833e+01	-0.000000000000000000e+00
4.813681368136813887e+01	-0.000000000000000000e+00
4.813741374137413942e+01	-0.000000000000000000e+00
4.813801380138013997e+01	-0.000000000000000000e+00
4.813861386138614051e+01	-0.000000000000000000e+00
4.813921392139214106e+01	-0.000000000000000000e+00
4.813981398139814161e+01	-0.000000000000000000e+00
4.814041404140414215e+01	-0.000000000000000000e+00
4.814101410141014270e+01	-0.000000000000000000e+00
4.814161416141614325e+01	-0.000000000000000000e+00
4.814221422142214379e+01	-0.000000000000000000e+00
4.814281428142814434e+01	-0.000000000000000000e+00
4.814341434143414489e+01	-0.000000000000000000e+00
4.814401440144014543e+01	-0.000000000000000000e+00
4.814461446144614598e+01	-0.000000000000000000e+00
4.814521452145214653e+01	-0.000000000000000000e+00
4.814581458145814707e+01	-0.000000000000000000e+00
4.814641464146414762e+01	-0.000000000000000000e+00
4.814701470147014817e+01	-0.000000000000000000e+00
4.814761476147614871e+01	-0.000000000000000000e+00
4.814821482148214926e+01	-0.000000000000000000e+00
4.814881488148814981e+01	-0.000000000000000000e+00
4.814941494149415036e+01	-0.000000000000000000e+00
4.815001500150015090e+01	-0.000000000000000000e+00
4.815061506150615145e+01	-0.000000000000000000e+00
4.815121512151215200e+01	-0.000000000000000000e+00
4.815181518151815254e+01	-0.000000000000000000e+00
4.815241524152415309e+01	-0.000000000000000000e+00
4.815301530153015364e+01	-0.000000000000000000e+00
4.815361536153615418e+01	-0.000000000000000000e+00
4.815421542154215473e+01	-0.000000000000000000e+00
4.815481548154815528e+01	-0.000000000000000000e+00
4.815541554155415582e+01	-0.000000000000000000e+00
4.815601560156015637e+01	-0.000000000000000000e+00
4.815661566156615692e+01	-0.000000000000000000e+00
4.815721572157215746e+01	-0.000000000000000000e+00
4.815781578157815801e+01	-0.000000000000000000e+00
4.815841584158415856e+01	-0.000000000000000000e+00
4.815901590159015910e+01	-0.000000000000000000e+00
4.815961596159615965e+01	-0.000000000000000000e+00
4.816021602160216020e+01	-0.000000000000000000e+00
4.816081608160816074e+01	-0.000000000000000000e+00
4.816141614161416129e+01	-0.000000000000000000e+00
4.816201620162016184e+01	-0.000000000000000000e+00
4.816261626162616238e+01	-0.000000000000000000e+00
4.816321632163216293e+01	-0.000000000000000000e+00
4.816381638163816348e+01	-0.000000000000000000e+00
4.816441644164416402e+01	-0.000000000000000000e+00
4.816501650165016457e+01	-0.000000000000000000e+00
4.816561656165616512e+01	-0.000000000000000000e+00
4.816621662166216566e+01	-0.000000000000000000e+00
4.816681668166816621e+01	-0.000000000000000000e+00
4.816741674167416676e+01	-0.000000000000000000e+00
4.816801680168016730e+01	-0.000000000000000000e+00
4.816861686168616785e+01	-0.000000000000000000e+00
4.816921692169216840e+01	-0.000000000000000000e+00
4.816981698169816895e+01	-0.000000000000000000e+00
4.817041704170416949e+01	-0.000000000000000000e+00
4.817101710171017004e+01	-0.000000000000000000e+00
4.817161716171617059e+01	-0.000000000000000000e+00
4.817221722172217113e+01	-0.000000000000000000e+00
4.817281728172817168e+01	-0.000000000000000000e+00
4.817341734173417223e+01	-0.000000000000000000e+00
4.817401740174017277e+01	-0.000000000000000000e+00
4.817461746174617332e+01	-0.000000000000000000e+00
4.817521752175217387e+01	-0.000000000000000000e+00
4.817581758175817441e+01	-0.000000000000000000e+00
4.817641764176417496e+01	-0.000000000000000000e+00
4.817701770177017551e+01	-0.000000000000000000e+00
4.817761776177617605e+01	-0.000000000000000000e+00
4.817821782178217660e+01	-0.000000000000000000e+00
4.817881788178817715e+01	-0.000000000000000000e+00
4.817941794179417769e+01	-0.000000000000000000e+00
4.818001800180017824e+01	-0.000000000000000000e+00
4.818061806180617879e+01	-0.000000000000000000e+00
4.818121812181217933e+01	-0.000000000000000000e+00
4.818181818181817988e+01	-0.000000000000000000e+00
4.818241824182418043e+01	-0.000000000000000000e+00
4.818301830183018097e+01	-0.000000000000000000e+00
4.818361836183618152e+01	-0.000000000000000000e+00
4.818421842184218207e+01	-0.000000000000000000e+00
4.818481848184818261e+01	-0.000000000000000000e+00
4.818541854185418316e+01	-0.000000000000000000e+00
4.818601860186018371e+01	-0.000000000000000000e+00
4.818661866186618425e+01	-0.000000000000000000e+00
4.818721872187218480e+01	-0.000000000000000000e+00
4.818781878187818535e+01	-0.000000000000000000e+00
4.818841884188418589e+01	-0.000000000000000000e+00
4.818901890189018644e+01	-0.000000000000000000e+00
4.818961896189618699e+01	-0.000000000000000000e+00
4.819021902190218754e+01	-0.000000000000000000e+00
4.819081908190818808e+01	-0.000000000000000000e+00
4.819141914191418863e+01	-0.000000000000000000e+00
4.819201920192018918e+01	-0.000000000000000000e+00
4.819261926192618972e+01	-0.000000000000000000e+00
4.819321932193219027e+01	-0.000000000000000000e+00
4.819381938193819082e+01	-0.000000000000000000e+00
4.819441944194419136e+01	-0.000000000000000000e+00
4.819501950195019191e+01	-0.000000000000000000e+00
4.819561956195619246e+01	-0.000000000000000000e+00
4.819621962196219300e+01	-0.000000000000000000e+00
4.819681968196819355e+01	-0.000000000000000000e+00
4.819741974197419410e+01	-0.000000000000000000e+00
4.819801980198019464e+01	-0.000000000000000000e+00
4.819861986198619519e+01	-0.000000000000000000e+00
4.819921992199219574e+01	-0.000000000000000000e+00
4.819981998199820339e+01	-0.000000000000000000e+00
4.820042004200420394e+01	-0.000000000000000000e+00
4.820102010201020448e+01	-0.000000000000000000e+00
4.820162016201620503e+01	-0.000000000000000000e+00
4.820222022202220558e+01	-0.000000000000000000e+00
4.820282028202820612e+01	-0.000000000000000000e+00
4.820342034203420667e+01	-0.000000000000000000e+00
4.820402040204020722e+01	-0.000000000000000000e+00
4.820462046204620776e+01	-0.000000000000000000e+00
4.820522052205220831e+01	-0.000000000000000000e+00
4.820582058205820886e+01	-0.000000000000000000e+00
4.820642064206420940e+01	-0.000000000000000000e+00
4.820702070207020995e+01	-0.000000000000000000e+00
4.820762076207621050e+01	-0.000000000000000000e+00
4.820822082208221104e+01	-0.000000000000000000e+00
4.820882088208821159e+01	-0.000000000000000000e+00
4.820942094209421214e+01	-0.000000000000000000e+00
4.821002100210021268e+01	-0.000000000000000000e+00
4.821062106210621323e+01	-0.000000000000000000e+00
4.821122112211221378e+01	-0.000000000000000000e+00
4.821182118211821432e+01	-0.000000000000000000e+00
4.821242124212421487e+01	-0.000000000000000000e+00
4.821302130213021542e+01	-0.000000000000000000e+00
4.821362136213621596e+01	-0.000000000000000000e+00
4.821422142214221651e+01	-0.000000000000000000e+00
4.821482148214821706e+01	-0.000000000000000000e+00
4.821542154215421760e+01	-0.000000000000000000e+00
4.821602160216021815e+01	-0.000000000000000000e+00
4.821662166216621870e+01	-0.000000000000000000e+00
4.821722172217221924e+01	-0.000000000000000000e+00
4.821782178217821979e+01	-0.000000000000000000e+00
4.821842184218422034e+01	-0.000000000000000000e+00
4.821902190219022089e+01	-0.000000000000000000e+00
4.821962196219622143e+01	-0.000000000000000000e+00
4.822022202220222198e+01	-0.000000000000000000e+00
4.822082208220822253e+01	-0.000000000000000000e+00
4.822142214221422307e+01	-0.000000000000000000e+00
4.822202220222022362e+01	-0.000000000000000000e+00
4.822262226222622417e+01	-0.000000000000000000e+00
4.822322232223222471e+01	-0.000000000000000000e+00
4.822382238223822526e+01	-0.000000000000000000e+00
4.822442244224422581e+01	-0.000000000000000000e+00
4.822502250225022635e+01	-0.000000000000000000e+00
4.822562256225622690e+01	-0.000000000000000000e+00
4.822622262226222745e+01	-0.000000000000000000e+00
4.822682268226822799e+01	-0.000000000000000000e+00
4.822742274227422854e+01	-0.000000000000000000e+00
4.822802280228022909e+01	-0.000000000000000000e+00
4.822862286228622963e+01	-0.000000000000000000e+00
4.822922292229223018e+01	-0.000000000000000000e+00
4.822982298229823073e+01	-0.000000000000000000e+00
4.823042304230423127e+01	-0.000000000000000000e+00
4.823102310231023182e+01	-0.000000000000000000e+00
4.823162316231623237e+01	-0.000000000000000000e+00
4.823222322232223291e+01	-0.000000000000000000e+00
4.823282328232823346e+01	-0.000000000000000000e+00
4.823342334233423401e+01	-0.000000000000000000e+00
4.823402340234023455e+01	-0.000000000000000000e+00
4.823462346234623510e+01	-0.000000000000000000e+00
4.823522352235223565e+01	-0.000000000000000000e+00
4.823582358235823619e+01	-0.000000000000000000e+00
4.823642364236423674e+01	-0.000000000000000000e+00
4.823702370237023729e+01	-0.000000000000000000e+00
4.823762376237623783e+01	-0.000000000000000000e+00
4.823822382238223838e+01	-0.000000000000000000e+00
4.823882388238823893e+01	-0.000000000000000000e+00
4.823942394239423948e+01	-0.000000000000000000e+00
4.824002400240024002e+01	-0.000000000000000000e+00
4.824062406240624057e+01	-0.000000000000000000e+00
4.824122412241224112e+01	-0.000000000000000000e+00
4.824182418241824166e+01	-0.000000000000000000e+00
4.824242424242424221e+01	-0.000000000000000000e+00
4.824302430243024276e+01	-0.000000000000000000e+00
4.824362436243624330e+01	-0.000000000000000000e+00
4.824422442244224385e+01	-0.000000000000000000e+00
4.824482448244824440e+01	-0.000000000000000000e+00
4.824542454245424494e+01	-0.000000000000000000e+00
4.824602460246024549e+01	-0.000000000000000000e+00
4.824662466246624604e+01	-0.000000000000000000e+00
4.824722472247224658e+01	-0.000000000000000000e+00
4.824782478247824713e+01	-0.000000000000000000e+00
4.824842484248424768e+01	-0.000000000000000000e+00
4.824902490249024822e+01	-0.000000000000000000e+00
4.824962496249624877e+01	-0.000000000000000000e+00
4.825022502250224932e+01	-0.000000000000000000e+00
4.825082508250824986e+01	-0.000000000000000000e+00
4.825142514251425041e+01	-0.000000000000000000e+00
4.825202520252025096e+01	-0.000000000000000000e+00
4.825262526252625150e+01	-0.000000000000000000e+00
4.825322532253225205e+01	-0.000000000000000000e+00
4.825382538253825260e+01	-0.000000000000000000e+00
4.825442544254425314e+01	-0.000000000000000000e+00
4.825502550255025369e+01	-0.000000000000000000e+00
4.825562556255625424e+01	-0.000000000000000000e+00
4.825622562256225478e+01	-0.000000000000000000e+00
4.825682568256825533e+01	-0.000000000000000000e+00
4.825742574257425588e+01	-0.000000000000000000e+00
4.825802580258025642e+01	-0.000000000000000000e+00
4.825862586258625697e+01	-0.000000000000000000e+00
4.825922592259225752e+01	-0.000000000000000000e+00
4.825982598259825807e+01	-0.000000000000000000e+00
4.826042604260425861e+01	-0.000000000000000000e+00
4.826102610261025916e+01	-0.000000000000000000e+00
4.826162616261625971e+01	-0.000000000000000000e+00
4.826222622262226025e+01	-0.000000000000000000e+00
4.826282628262826080e+01	-0.000000000000000000e+00
4.826342634263426135e+01	-0.000000000000000000e+00
4.826402640264026189e+01	-0.000000000000000000e+00
4.826462646264626244e+01	-0.000000000000000000e+00
4.826522652265226299e+01	-0.000000000000000000e+00
4.826582658265826353e+01	-0.000000000000000000e+00
4.826642664266426408e+01	-0.000000000000000000e+00
4.826702670267026463e+01	-0.000000000000000000e+00
4.826762676267626517e+01	-0.000000000000000000e+00
4.826822682268226572e+01	-0.000000000000000000e+00
4.826882688268826627e+01	-0.000000000000000000e+00
4.826942694269426681e+01	-0.000000000000000000e+00
4.827002700270026736e+01	-0.000000000000000000e+00
4.827062706270626791e+01	-0.000000000000000000e+00
4.827122712271226845e+01	-0.000000000000000000e+00
4.827182718271826900e+01	-0.000000000000000000e+00
4.827242724272426955e+01	-0.000000000000000000e+00
4.827302730273027009e+01	-0.000000000000000000e+00
4.827362736273627064e+01	-0.000000000000000000e+00
4.827422742274227119e+01	-0.000000000000000000e+00
4.827482748274827173e+01	-0.000000000000000000e+00
4.827542754275427228e+01	-0.000000000000000000e+00
4.827602760276027283e+01	-0.000000000000000000e+00
4.827662766276627337e+01	-0.000000000000000000e+00
4.827722772277227392e+01	-0.000000000000000000e+00
4.827782778277827447e+01	-0.000000000000000000e+00
4.827842784278427501e+01	-0.000000000000000000e+00
4.827902790279027556e+01	-0.000000000000000000e+00
4.827962796279628321e+01	-0.000000000000000000e+00
4.828022802280228376e+01	-0.000000000000000000e+00
4.828082808280828431e+01	-0.000000000000000000e+00
4.828142814281428485e+01	-0.000000000000000000e+00
4.828202820282028540e+01	-0.000000000000000000e+00
4.828262826282628595e+01	-0.000000000000000000e+00
4.828322832283228649e+01	-0.000000000000000000e+00
4.828382838283828704e+01	-0.000000000000000000e+00
4.828442844284428759e+01	-0.000000000000000000e+00
4.828502850285028813e+01	-0.000000000000000000e+00
4.828562856285628868e+01	-0.000000000000000000e+00
4.828622862286228923e+01	-0.000000000000000000e+00
4.828682868286828977e+01	-0.000000000000000000e+00
4.828742874287429032e+01	-0.000000000000000000e+00
4.828802880288029087e+01	-0.000000000000000000e+00
4.828862886288629142e+01	-0.000000000000000000e+00
4.828922892289229196e+01	-0.000000000000000000e+00
4.828982898289829251e+01	-0.000000000000000000e+00
4.829042904290429306e+01	-0.000000000000000000e+00
4.829102910291029360e+01	-0.000000000000000000e+00
4.829162916291629415e+01	-0.000000000000000000e+00
4.829222922292229470e+01	-0.000000000000000000e+00
4.829282928292829524e+01	-0.000000000000000000e+00
4.829342934293429579e+01	-0.000000000000000000e+00
4.829402940294029634e+01	-0.000000000000000000e+00
4.829462946294629688e+01	-0.000000000000000000e+00
4.829522952295229743e+01	-0.000000000000000000e+00
4.829582958295829798e+01	-0.000000000000000000e+00
4.829642964296429852e+01	-0.000000000000000000e+00
4.829702970297029907e+01	-0.000000000000000000e+00
4.829762976297629962e+01	-0.000000000000000000e+00
4.829822982298230016e+01	-0.000000000000000000e+00
4.829882988298830071e+01	-0.000000000000000000e+00
4.829942994299430126e+01	-0.000000000000000000e+00
4.830003000300030180e+01	-0.000000000000000000e+00
4.830063006300630235e+01	-0.000000000000000000e+00
4.830123012301230290e+01	-0.000000000000000000e+00
4.830183018301830344e+01	-0.000000000000000000e+00
4.830243024302430399e+01	-0.000000000000000000e+00
4.830303030303030454e+01	-0.000000000000000000e+00
4.830363036303630508e+01	-0.000000000000000000e+00
4.830423042304230563e+01	-0.000000000000000000e+00
4.830483048304830618e+01	-0.000000000000000000e+00
4.830543054305430672e+01	-0.000000000000000000e+00
4.830603060306030727e+01	-0.000000000000000000e+00
4.830663066306630782e+01	-0.000000000000000000e+00
4.830723072307230836e+01	-0.000000000000000000e+00
4.830783078307830891e+01	-0.000000000000000000e+00
4.830843084308430946e+01	-0.000000000000000000e+00
4.830903090309031001e+01	-0.000000000000000000e+00
4.830963096309631055e+01	-0.000000000000000000e+00
4.831023102310231110e+01	-0.000000000000000000e+00
4.831083108310831165e+01	-0.000000000000000000e+00
4.831143114311431219e+01	-0.000000000000000000e+00
4.831203120312031274e+01	-0.000000000000000000e+00
4.831263126312631329e+01	-0.000000000000000000e+00
4.831323132313231383e+01	-0.000000000000000000e+00
4.831383138313831438e+01	-0.000000000000000000e+00
4.831443144314431493e+01	-0.000000000000000000e+00
4.831503150315031547e+01	-0.000000000000000000e+00
4.831563156315631602e+01	-0.000000000000000000e+00
4.831623162316231657e+01	-0.000000000000000000e+00
4.831683168316831711e+01	-0.000000000000000000e+00
4.831743174317431766e+01	-0.000000000000000000e+00
4.831803180318031821e+01	-0.000000000000000000e+00
4.831863186318631875e+01	-0.000000000000000000e+00
4.831923192319231930e+01	-0.000000000000000000e+00
4.831983198319831985e+01	-0.000000000000000000e+00
4.832043204320432039e+01	-0.000000000000000000e+00
4.832103210321032094e+01	-0.000000000000000000e+00
4.832163216321632149e+01	-0.000000000000000000e+00
4.832223222322232203e+01	-0.000000000000000000e+00
4.832283228322832258e+01	-0.000000000000000000e+00
4.832343234323432313e+01	-0.000000000000000000e+00
4.832403240324032367e+01	-0.000000000000000000e+00
4.832463246324632422e+01	-0.000000000000000000e+00
4.832523252325232477e+01	-0.000000000000000000e+00
4.832583258325832531e+01	-0.000000000000000000e+00
4.832643264326432586e+01	-0.000000000000000000e+00
4.832703270327032641e+01	-0.000000000000000000e+00
4.832763276327632695e+01	-0.000000000000000000e+00
4.832823282328232750e+01	-0.000000000000000000e+00
4.832883288328832805e+01	-0.000000000000000000e+00
4.832943294329432860e+01	-0.000000000000000000e+00
4.833003300330032914e+01	-0.000000000000000000e+00
4.833063306330632969e+01	-0.000000000000000000e+00
4.833123312331233024e+01	-0.000000000000000000e+00
4.833183318331833078e+01	-0.000000000000000000e+00
4.833243324332433133e+01	-0.000000000000000000e+00
4.833303330333033188e+01	-0.000000000000000000e+00
4.833363336333633242e+01	-0.000000000000000000e+00
4.833423342334233297e+01	-0.000000000000000000e+00
4.833483348334833352e+01	-0.000000000000000000e+00
4.833543354335433406e+01	-0.000000000000000000e+00
4.833603360336033461e+01	-0.000000000000000000e+00
4.833663366336633516e+01	-0.000000000000000000e+00
4.833723372337233570e+01	-0.000000000000000000e+00
4.833783378337833625e+01	-0.000000000000000000e+00
4.833843384338433680e+01	-0.000000000000000000e+00
4.833903390339033734e+01	-0.000000000000000000e+00
4.833963396339633789e+01	-0.000000000000000000e+00
4.834023402340233844e+01	-0.000000000000000000e+00
4.834083408340833898e+01	-0.000000000000000000e+00
4.834143414341433953e+01	-0.000000000000000000e+00
4.834203420342034008e+01	-0.000000000000000000e+00
4.834263426342634062e+01	-0.000000000000000000e+00
4.834323432343234117e+01	-0.000000000000000000e+00
4.834383438343834172e+01	-0.000000000000000000e+00
4.834443444344434226e+01	-0.000000000000000000e+00
4.834503450345034281e+01	-0.000000000000000000e+00
4.834563456345634336e+01	-0.000000000000000000e+00
4.834623462346234390e+01	-0.000000000000000000e+00
4.834683468346834445e+01	-0.000000000000000000e+00
4.834743474347434500e+01	-0.000000000000000000e+00
4.834803480348034554e+01	-0.000000000000000000e+00
4.834863486348634609e+01	-0.000000000000000000e+00
4.834923492349234664e+01	-0.000000000000000000e+00
4.834983498349834719e+01	-0.000000000000000000e+00
4.835043504350434773e+01	-0.000000000000000000e+00
4.835103510351034828e+01	-0.000000000000000000e+00
4.835163516351634883e+01	-0.000000000000000000e+00
4.835223522352234937e+01	-0.000000000000000000e+00
4.835283528352834992e+01	-0.000000000000000000e+00
4.835343534353435047e+01	-0.000000000000000000e+00
4.835403540354035101e+01	-0.000000000000000000e+00
4.835463546354635156e+01	-0.000000000000000000e+00
4.835523552355235211e+01	-0.000000000000000000e+00
4.835583558355835265e+01	-0.000000000000000000e+00
4.835643564356435320e+01	-0.000000000000000000e+00
4.835703570357035375e+01	-0.000000000000000000e+00
4.835763576357635429e+01	-0.000000000000000000e+00
4.835823582358235484e+01	-0.000000000000000000e+00
4.835883588358835539e+01	-0.000000000000000000e+00
4.835943594359436304e+01	-0.000000000000000000e+00
4.836003600360036359e+01	-0.000000000000000000e+00
4.836063606360636413e+01	-0.000000000000000000e+00
4.836123612361236468e+01	-0.000000000000000000e+00
4.836183618361836523e+01	-0.000000000000000000e+00
4.836243624362436577e+01	-0.000000000000000000e+00
4.836303630363036632e+01	-0.000000000000000000e+00
4.836363636363636687e+01	-0.000000000000000000e+00
4.836423642364236741e+01	-0.000000000000000000e+00
4.836483648364836796e+01	-0.000000000000000000e+00
4.836543654365436851e+01	-0.000000000000000000e+00
4.836603660366036905e+01	-0.000000000000000000e+00
4.836663666366636960e+01	-0.000000000000000000e+00
4.836723672367237015e+01	-0.000000000000000000e+00
4.836783678367837069e+01	-0.000000000000000000e+00
4.836843684368437124e+01	-0.000000000000000000e+00
4.836903690369037179e+01	-0.000000000000000000e+00
4.836963696369637233e+01	-0.000000000000000000e+00
4.837023702370237288e+01	-0.000000000000000000e+00
4.837083708370837343e+01	-0.000000000000000000e+00
4.837143714371437397e+01	-0.000000000000000000e+00
4.837203720372037452e+01	-0.000000000000000000e+00
4.837263726372637507e+01	-0.000000000000000000e+00
4.837323732373237561e+01	-0.000000000000000000e+00
4.837383738373837616e+01	-0.000000000000000000e+00
4.837443744374437671e+01	-0.000000000000000000e+00
4.837503750375037725e+01	-0.000000000000000000e+00
4.837563756375637780e+01	-0.000000000000000000e+00
4.837623762376237835e+01	-0.000000000000000000e+00
4.837683768376837889e+01	-0.000000000000000000e+00
4.837743774377437944e+01	-0.000000000000000000e+00
4.837803780378037999e+01	-0.000000000000000000e+00
4.837863786378638054e+01	-0.000000000000000000e+00
4.837923792379238108e+01	-0.000000000000000000e+00
4.837983798379838163e+01	-0.000000000000000000e+00
4.838043804380438218e+01	-0.000000000000000000e+00
4.838103810381038272e+01	-0.000000000000000000e+00
4.838163816381638327e+01	-0.000000000000000000e+00
4.838223822382238382e+01	-0.000000000000000000e+00
4.838283828382838436e+01	-0.000000000000000000e+00
4.838343834383438491e+01	-0.000000000000000000e+00
4.838403840384038546e+01	-0.000000000000000000e+00
4.838463846384638600e+01	-0.000000000000000000e+00
4.838523852385238655e+01	-0.000000000000000000e+00
4.838583858385838710e+01	-0.000000000000000000e+00
4.838643864386438764e+01	-0.000000000000000000e+00
4.838703870387038819e+01	-0.000000000000000000e+00
4.838763876387638874e+01	-0.000000000000000000e+00
4.838823882388238928e+01	-0.000000000000000000e+00
4.838883888388838983e+01	-0.000000000000000000e+00
4.838943894389439038e+01	-0.000000000000000000e+00
4.839003900390039092e+01	-0.000000000000000000e+00
4.839063906390639147e+01	-0.000000000000000000e+00
4.839123912391239202e+01	-0.000000000000000000e+00
4.839183918391839256e+01	-0.000000000000000000e+00
4.839243924392439311e+01	-0.000000000000000000e+00
4.839303930393039366e+01	-0.000000000000000000e+00
4.839363936393639420e+01	-0.000000000000000000e+00
4.839423942394239475e+01	-0.000000000000000000e+00
4.839483948394839530e+01	-0.000000000000000000e+00
4.839543954395439584e+01	-0.000000000000000000e+00
4.839603960396039639e+01	-0.000000000000000000e+00
4.839663966396639694e+01	-0.000000000000000000e+00
4.839723972397239748e+01	-0.000000000000000000e+00
4.839783978397839803e+01	-0.000000000000000000e+00
4.839843984398439858e+01	-0.000000000000000000e+00
4.839903990399039913e+01	-0.000000000000000000e+00
4.839963996399639967e+01	-0.000000000000000000e+00
4.840024002400240022e+01	-0.000000000000000000e+00
4.840084008400840077e+01	-0.000000000000000000e+00
4.840144014401440131e+01	-0.000000000000000000e+00
4.840204020402040186e+01	-0.000000000000000000e+00
4.840264026402640241e+01	-0.000000000000000000e+00
4.840324032403240295e+01	-0.000000000000000000e+00
4.840384038403840350e+01	-0.000000000000000000e+00
4.840444044404440405e+01	-0.000000000000000000e+00
4.840504050405040459e+01	-0.000000000000000000e+00
4.840564056405640514e+01	-0.000000000000000000e+00
4.840624062406240569e+01	-0.000000000000000000e+00
4.840684068406840623e+01	-0.000000000000000000e+00
4.840744074407440678e+01	-0.000000000000000000e+00
4.840804080408040733e+01	-0.000000000000000000e+00
4.840864086408640787e+01	-0.000000000000000000e+00
4.840924092409240842e+01	-0.000000000000000000e+00
4.840984098409840897e+01	-0.000000000000000000e+00
4.841044104410440951e+01	-0.000000000000000000e+00
4.841104110411041006e+01	-0.000000000000000000e+00
4.841164116411641061e+01	-0.000000000000000000e+00
4.841224122412241115e+01	-0.000000000000000000e+00
4.841284128412841170e+01	-0.000000000000000000e+00
4.841344134413441225e+01	-0.000000000000000000e+00
4.841404140414041279e+01	-0.000000000000000000e+00
4.841464146414641334e+01	-0.000000000000000000e+00
4.841524152415241389e+01	-0.000000000000000000e+00
4.841584158415841443e+01	-0.000000000000000000e+00
4.841644164416441498e+01	-0.000000000000000000e+00
4.841704170417041553e+01	-0.000000000000000000e+00
4.841764176417641607e+01	-0.000000000000000000e+00
4.841824182418241662e+01	-0.000000000000000000e+00
4.841884188418841717e+01	-0.000000000000000000e+00
4.841944194419441772e+01	-0.000000000000000000e+00
4.842004200420041826e+01	-0.000000000000000000e+00
4.842064206420641881e+01	-0.000000000000000000e+00
4.842124212421241936e+01	-0.000000000000000000e+00
4.842184218421841990e+01	-0.000000000000000000e+00
4.842244224422442045e+01	-0.000000000000000000e+00
4.842304230423042100e+01	-0.000000000000000000e+00
4.842364236423642154e+01	-0.000000000000000000e+00
4.842424242424242209e+01	-0.000000000000000000e+00
4.842484248424842264e+01	-0.000000000000000000e+00
4.842544254425442318e+01	-0.000000000000000000e+00
4.842604260426042373e+01	-0.000000000000000000e+00
4.842664266426642428e+01	-0.000000000000000000e+00
4.842724272427242482e+01	-0.000000000000000000e+00
4.842784278427842537e+01	-0.000000000000000000e+00
4.842844284428442592e+01	-0.000000000000000000e+00
4.842904290429042646e+01	-0.000000000000000000e+00
4.842964296429642701e+01	-0.000000000000000000e+00
4.843024302430242756e+01	-0.000000000000000000e+00
4.843084308430842810e+01	-0.000000000000000000e+00
4.843144314431442865e+01	-0.000000000000000000e+00
4.843204320432042920e+01	-0.000000000000000000e+00
4.843264326432642974e+01	-0.000000000000000000e+00
4.843324332433243029e+01	-0.000000000000000000e+00
4.843384338433843084e+01	-0.000000000000000000e+00
4.843444344434443138e+01	-0.000000000000000000e+00
4.843504350435043193e+01	-0.000000000000000000e+00
4.843564356435643248e+01	-0.000000000000000000e+00
4.843624362436243302e+01	-0.000000000000000000e+00
4.843684368436843357e+01	-0.000000000000000000e+00
4.843744374437443412e+01	-0.000000000000000000e+00
4.843804380438043466e+01	-0.000000000000000000e+00
4.843864386438643521e+01	-0.000000000000000000e+00
4.843924392439243576e+01	-0.000000000000000000e+00
4.843984398439843631e+01	-0.000000000000000000e+00
4.844044404440444396e+01	-0.000000000000000000e+00
4.844104410441044450e+01	-0.000000000000000000e+00
4.844164416441644505e+01	-0.000000000000000000e+00
4.844224422442244560e+01	-0.000000000000000000e+00
4.844284428442844614e+01	-0.000000000000000000e+00
4.844344434443444669e+01	-0.000000000000000000e+00
4.844404440444044724e+01	-0.000000000000000000e+00
4.844464446444644778e+01	-0.000000000000000000e+00
4.844524452445244833e+01	-0.000000000000000000e+00
4.844584458445844888e+01	-0.000000000000000000e+00
4.844644464446444942e+01	-0.000000000000000000e+00
4.844704470447044997e+01	-0.000000000000000000e+00
4.844764476447645052e+01	-0.000000000000000000e+00
4.844824482448245107e+01	-0.000000000000000000e+00
4.844884488448845161e+01	-0.000000000000000000e+00
4.844944494449445216e+01	-0.000000000000000000e+00
4.845004500450045271e+01	-0.000000000000000000e+00
4.845064506450645325e+01	-0.000000000000000000e+00
4.845124512451245380e+01	-0.000000000000000000e+00
4.845184518451845435e+01	-0.000000000000000000e+00
4.845244524452445489e+01	-0.000000000000000000e+00
4.845304530453045544e+01	-0.000000000000000000e+00
4.845364536453645599e+01	-0.000000000000000000e+00
4.845424542454245653e+01	-0.000000000000000000e+00
4.845484548454845708e+01	-0.000000000000000000e+00
4.845544554455445763e+01	-0.000000000000000000e+00
4.845604560456045817e+01	-0.000000000000000000e+00
4.845664566456645872e+01	-0.000000000000000000e+00
4.845724572457245927e+01	-0.000000000000000000e+00
4.845784578457845981e+01	-0.000000000000000000e+00
4.845844584458446036e+01	-0.000000000000000000e+00
4.845904590459046091e+01	-0.000000000000000000e+00
4.845964596459646145e+01	-0.000000000000000000e+00
4.846024602460246200e+01	-0.000000000000000000e+00
4.846084608460846255e+01	-0.000000000000000000e+00
4.846144614461446309e+01	-0.000000000000000000e+00
4.846204620462046364e+01	-0.000000000000000000e+00
4.846264626462646419e+01	-0.000000000000000000e+00
4.846324632463246473e+01	-0.000000000000000000e+00
4.846384638463846528e+01	-0.000000000000000000e+00
4.846444644464446583e+01	-0.000000000000000000e+00
4.846504650465046637e+01	-0.000000000000000000e+00
4.846564656465646692e+01	-0.000000000000000000e+00
4.846624662466246747e+01	-0.000000000000000000e+00
4.846684668466846801e+01	-0.000000000000000000e+00
4.846744674467446856e+01	-0.000000000000000000e+00
4.846804680468046911e+01	-0.000000000000000000e+00
4.846864686468646966e+01	-0.000000000000000000e+00
4.846924692469247020e+01	-0.000000000000000000e+00
4.846984698469847075e+01	-0.000000000000000000e+00
4.847044704470447130e+01	-0.000000000000000000e+00
4.847104710471047184e+01	-0.000000000000000000e+00
4.847164716471647239e+01	-0.000000000000000000e+00
4.847224722472247294e+01	-0.000000000000000000e+00
4.847284728472847348e+01	-0.000000000000000000e+00
4.847344734473447403e+01	-0.000000000000000000e+00
4.847404740474047458e+01	-0.000000000000000000e+00
4.847464746474647512e+01	-0.000000000000000000e+00
4.847524752475247567e+01	-0.000000000000000000e+00
4.847584758475847622e+01	-0.000000000000000000e+00
4.847644764476447676e+01	-0.000000000000000000e+00
4.847704770477047731e+01	-0.000000000000000000e+00
4.847764776477647786e+01	-0.000000000000000000e+00
4.847824782478247840e+01	-0.000000000000000000e+00
4.847884788478847895e+01	-0.000000000000000000e+00
4.847944794479447950e+01	-0.000000000000000000e+00
4.848004800480048004e+01	-0.000000000000000000e+00
4.848064806480648059e+01	-0.000000000000000000e+00
4.848124812481248114e+01	-0.000000000000000000e+00
4.848184818481848168e+01	-0.000000000000000000e+00
4.848244824482448223e+01	-0.000000000000000000e+00
4.848304830483048278e+01	-0.000000000000000000e+00
4.848364836483648332e+01	-0.000000000000000000e+00
4.848424842484248387e+01	-0.000000000000000000e+00
4.848484848484848442e+01	-0.000000000000000000e+00
4.848544854485448496e+01	-0.000000000000000000e+00
4.848604860486048551e+01	-0.000000000000000000e+00
4.848664866486648606e+01	-0.000000000000000000e+00
4.848724872487248660e+01	-0.000000000000000000e+00
4.848784878487848715e+01	-0.000000000000000000e+00
4.848844884488448770e+01	-0.000000000000000000e+00
4.848904890489048825e+01	-0.000000000000000000e+00
4.848964896489648879e+01	-0.000000000000000000e+00
4.849024902490248934e+01	-0.000000000000000000e+00
4.849084908490848989e+01	-0.000000000000000000e+00
4.849144914491449043e+01	-0.000000000000000000e+00
4.849204920492049098e+01	-0.000000000000000000e+00
4.849264926492649153e+01	-0.000000000000000000e+00
4.849324932493249207e+01	-0.000000000000000000e+00
4.849384938493849262e+01	-0.000000000000000000e+00
4.849444944494449317e+01	-0.000000000000000000e+00
4.849504950495049371e+01	-0.000000000000000000e+00
4.849564956495649426e+01	-0.000000000000000000e+00
4.849624962496249481e+01	-0.000000000000000000e+00
4.849684968496849535e+01	-0.000000000000000000e+00
4.849744974497449590e+01	-0.000000000000000000e+00
4.849804980498049645e+01	-0.000000000000000000e+00
4.849864986498649699e+01	-0.000000000000000000e+00
4.849924992499249754e+01	-0.000000000000000000e+00
4.849984998499849809e+01	-0.000000000000000000e+00
4.850045004500449863e+01	-0.000000000000000000e+00
4.850105010501049918e+01	-0.000000000000000000e+00
4.850165016501649973e+01	-0.000000000000000000e+00
4.850225022502250027e+01	-0.000000000000000000e+00
4.850285028502850082e+01	-0.000000000000000000e+00
4.850345034503450137e+01	-0.000000000000000000e+00
4.850405040504050191e+01	-0.000000000000000000e+00
4.850465046504650246e+01	-0.000000000000000000e+00
4.850525052505250301e+01	-0.000000000000000000e+00
4.850585058505850355e+01	-0.000000000000000000e+00
4.850645064506450410e+01	-0.000000000000000000e+00
4.850705070507050465e+01	-0.000000000000000000e+00
4.850765076507650519e+01	-0.000000000000000000e+00
4.850825082508250574e+01	-0.000000000000000000e+00
4.850885088508850629e+01	-0.000000000000000000e+00
4.850945094509450684e+01	-0.000000000000000000e+00
4.851005100510050738e+01	-0.000000000000000000e+00
4.851065106510650793e+01	-0.000000000000000000e+00
4.851125112511250848e+01	-0.000000000000000000e+00
4.851185118511850902e+01	-0.000000000000000000e+00
4.851245124512450957e+01	-0.000000000000000000e+00
4.851305130513051012e+01	-0.000000000000000000e+00
4.851365136513651066e+01	-0.000000000000000000e+00
4.851425142514251121e+01	-0.000000000000000000e+00
4.851485148514851176e+01	-0.000000000000000000e+00
4.851545154515451230e+01	-0.000000000000000000e+00
4.851605160516051285e+01	-0.000000000000000000e+00
4.851665166516651340e+01	-0.000000000000000000e+00
4.851725172517251394e+01	-0.000000000000000000e+00
4.851785178517851449e+01	-0.000000000000000000e+00
4.851845184518451504e+01	-0.000000000000000000e+00
4.851905190519052269e+01	-0.000000000000000000e+00
4.851965196519651613e+01	-0.000000000000000000e+00
4.852025202520252378e+01	-0.000000000000000000e+00
4.852085208520852433e+01	-0.000000000000000000e+00
4.852145214521452488e+01	-0.000000000000000000e+00
4.852205220522052542e+01	-0.000000000000000000e+00
4.852265226522652597e+01	-0.000000000000000000e+00
4.852325232523252652e+01	-0.000000000000000000e+00
4.852385238523852706e+01	-0.000000000000000000e+00
4.852445244524452761e+01	-0.000000000000000000e+00
4.852505250525052816e+01	-0.000000000000000000e+00
4.852565256525652870e+01	-0.000000000000000000e+00
4.852625262526252925e+01	-0.000000000000000000e+00
4.852685268526852980e+01	-0.000000000000000000e+00
4.852745274527453034e+01	-0.000000000000000000e+00
4.852805280528053089e+01	-0.000000000000000000e+00
4.852865286528653144e+01	-0.000000000000000000e+00
4.852925292529253198e+01	-0.000000000000000000e+00
4.852985298529853253e+01	-0.000000000000000000e+00
4.853045304530453308e+01	-0.000000000000000000e+00
4.853105310531053362e+01	-0.000000000000000000e+00
4.853165316531653417e+01	-0.000000000000000000e+00
4.853225322532253472e+01	-0.000000000000000000e+00
4.853285328532853526e+01	-0.000000000000000000e+00
4.853345334533453581e+01	-0.000000000000000000e+00
4.853405340534053636e+01	-0.000000000000000000e+00
4.853465346534653690e+01	-0.000000000000000000e+00
4.853525352535253745e+01	-0.000000000000000000e+00
4.853585358535853800e+01	-0.000000000000000000e+00
4.853645364536453854e+01	-0.000000000000000000e+00
4.853705370537053909e+01	-0.000000000000000000e+00
4.853765376537653964e+01	-0.000000000000000000e+00
4.853825382538254019e+01	-0.000000000000000000e+00
4.853885388538854073e+01	-0.000000000000000000e+00
4.853945394539454128e+01	-0.000000000000000000e+00
4.854005400540054183e+01	-0.000000000000000000e+00
4.854065406540654237e+01	-0.000000000000000000e+00
4.854125412541254292e+01	-0.000000000000000000e+00
4.854185418541854347e+01	-0.000000000000000000e+00
4.854245424542454401e+01	-0.000000000000000000e+00
4.854305430543054456e+01	-0.000000000000000000e+00
4.854365436543654511e+01	-0.000000000000000000e+00
4.854425442544254565e+01	-0.000000000000000000e+00
4.854485448544854620e+01	-0.000000000000000000e+00
4.854545454545454675e+01	-0.000000000000000000e+00
4.854605460546054729e+01	-0.000000000000000000e+00
4.854665466546654784e+01	-0.000000000000000000e+00
4.854725472547254839e+01	-0.000000000000000000e+00
4.854785478547854893e+01	-0.000000000000000000e+00
4.854845484548454948e+01	-0.000000000000000000e+00
4.854905490549055003e+01	-0.000000000000000000e+00
4.854965496549655057e+01	-0.000000000000000000e+00
4.855025502550255112e+01	-0.000000000000000000e+00
4.855085508550855167e+01	-0.000000000000000000e+00
4.855145514551455221e+01	-0.000000000000000000e+00
4.855205520552055276e+01	-0.000000000000000000e+00
4.855265526552655331e+01	-0.000000000000000000e+00
4.855325532553255385e+01	-0.000000000000000000e+00
4.855385538553855440e+01	-0.000000000000000000e+00
4.855445544554455495e+01	-0.000000000000000000e+00
4.855505550555055549e+01	-0.000000000000000000e+00
4.855565556555655604e+01	-0.000000000000000000e+00
4.855625562556255659e+01	-0.000000000000000000e+00
4.855685568556855713e+01	-0.000000000000000000e+00
4.855745574557455768e+01	-0.000000000000000000e+00
4.855805580558055823e+01	-0.000000000000000000e+00
4.855865586558655878e+01	-0.000000000000000000e+00
4.855925592559255932e+01	-0.000000000000000000e+00
4.855985598559855987e+01	-0.000000000000000000e+00
4.856045604560456042e+01	-0.000000000000000000e+00
4.856105610561056096e+01	-0.000000000000000000e+00
4.856165616561656151e+01	-0.000000000000000000e+00
4.856225622562256206e+01	-0.000000000000000000e+00
4.856285628562856260e+01	-0.000000000000000000e+00
4.856345634563456315e+01	-0.000000000000000000e+00
4.856405640564056370e+01	-0.000000000000000000e+00
4.856465646564656424e+01	-0.000000000000000000e+00
4.856525652565256479e+01	-0.000000000000000000e+00
4.856585658565856534e+01	-0.000000000000000000e+00
4.856645664566456588e+01	-0.000000000000000000e+00
4.856705670567056643e+01	-0.000000000000000000e+00
4.856765676567656698e+01	-0.000000000000000000e+00
4.856825682568256752e+01	-0.000000000000000000e+00
4.856885688568856807e+01	-0.000000000000000000e+00
4.856945694569456862e+01	-0.000000000000000000e+00
4.857005700570056916e+01	-0.000000000000000000e+00
4.857065706570656971e+01	-0.000000000000000000e+00
4.857125712571257026e+01	-0.000000000000000000e+00
4.857185718571857080e+01	-0.000000000000000000e+00
4.857245724572457135e+01	-0.000000000000000000e+00
4.857305730573057190e+01	-0.000000000000000000e+00
4.857365736573657244e+01	-0.000000000000000000e+00
4.857425742574257299e+01	-0.000000000000000000e+00
4.857485748574857354e+01	-0.000000000000000000e+00
4.857545754575457408e+01	-0.000000000000000000e+00
4.857605760576057463e+01	-0.000000000000000000e+00
4.857665766576657518e+01	-0.000000000000000000e+00
4.857725772577257572e+01	-0.000000000000000000e+00
4.857785778577857627e+01	-0.000000000000000000e+00
4.857845784578457682e+01	-0.000000000000000000e+00
4.857905790579057737e+01	-0.000000000000000000e+00
4.857965796579657791e+01	-0.000000000000000000e+00
4.858025802580257846e+01	-0.000000000000000000e+00
4.858085808580857901e+01	-0.000000000000000000e+00
4.858145814581457955e+01	-0.000000000000000000e+00
4.858205820582058010e+01	-0.000000000000000000e+00
4.858265826582658065e+01	-0.000000000000000000e+00
4.858325832583258119e+01	-0.000000000000000000e+00
4.858385838583858174e+01	-0.000000000000000000e+00
4.858445844584458229e+01	-0.000000000000000000e+00
4.858505850585058283e+01	-0.000000000000000000e+00
4.858565856585658338e+01	-0.000000000000000000e+00
4.858625862586258393e+01	-0.000000000000000000e+00
4.858685868586858447e+01	-0.000000000000000000e+00
4.858745874587458502e+01	-0.000000000000000000e+00
4.858805880588058557e+01	-0.000000000000000000e+00
4.858865886588658611e+01	-0.000000000000000000e+00
4.858925892589258666e+01	-0.000000000000000000e+00
4.858985898589858721e+01	-0.000000000000000000e+00
4.859045904590458775e+01	-0.000000000000000000e+00
4.859105910591058830e+01	-0.000000000000000000e+00
4.859165916591658885e+01	-0.000000000000000000e+00
4.859225922592258939e+01	-0.000000000000000000e+00
4.859285928592858994e+01	-0.000000000000000000e+00
4.859345934593459049e+01	-0.000000000000000000e+00
4.859405940594059103e+01	-0.000000000000000000e+00
4.859465946594659158e+01	-0.000000000000000000e+00
4.859525952595259213e+01	-0.000000000000000000e+00
4.859585958595859267e+01	-0.000000000000000000e+00
4.859645964596459322e+01	-0.000000000000000000e+00
4.859705970597059377e+01	-0.000000000000000000e+00
4.859765976597659431e+01	-0.000000000000000000e+00
4.859825982598259486e+01	-0.000000000000000000e+00
4.859885988598860251e+01	-0.000000000000000000e+00
4.859945994599459596e+01	-0.000000000000000000e+00
4.860006000600060361e+01	-0.000000000000000000e+00
4.860066006600660415e+01	-0.000000000000000000e+00
4.860126012601260470e+01	-0.000000000000000000e+00
4.860186018601860525e+01	-0.000000000000000000e+00
4.860246024602460579e+01	-0.000000000000000000e+00
4.860306030603060634e+01	-0.000000000000000000e+00
4.860366036603660689e+01	-0.000000000000000000e+00
4.860426042604260743e+01	-0.000000000000000000e+00
4.860486048604860798e+01	-0.000000000000000000e+00
4.860546054605460853e+01	-0.000000000000000000e+00
4.860606060606060908e+01	-0.000000000000000000e+00
4.860666066606660962e+01	-0.000000000000000000e+00
4.860726072607261017e+01	-0.000000000000000000e+00
4.860786078607861072e+01	-0.000000000000000000e+00
4.860846084608461126e+01	-0.000000000000000000e+00
4.860906090609061181e+01	-0.000000000000000000e+00
4.860966096609661236e+01	-0.000000000000000000e+00
4.861026102610261290e+01	-0.000000000000000000e+00
4.861086108610861345e+01	-0.000000000000000000e+00
4.861146114611461400e+01	-0.000000000000000000e+00
4.861206120612061454e+01	-0.000000000000000000e+00
4.861266126612661509e+01	-0.000000000000000000e+00
4.861326132613261564e+01	-0.000000000000000000e+00
4.861386138613861618e+01	-0.000000000000000000e+00
4.861446144614461673e+01	-0.000000000000000000e+00
4.861506150615061728e+01	-0.000000000000000000e+00
4.861566156615661782e+01	-0.000000000000000000e+00
4.861626162616261837e+01	-0.000000000000000000e+00
4.861686168616861892e+01	-0.000000000000000000e+00
4.861746174617461946e+01	-0.000000000000000000e+00
4.861806180618062001e+01	-0.000000000000000000e+00
4.861866186618662056e+01	-0.000000000000000000e+00
4.861926192619262110e+01	-0.000000000000000000e+00
4.861986198619862165e+01	-0.000000000000000000e+00
4.862046204620462220e+01	-0.000000000000000000e+00
4.862106210621062274e+01	-0.000000000000000000e+00
4.862166216621662329e+01	-0.000000000000000000e+00
4.862226222622262384e+01	-0.000000000000000000e+00
4.862286228622862438e+01	-0.000000000000000000e+00
4.862346234623462493e+01	-0.000000000000000000e+00
4.862406240624062548e+01	-0.000000000000000000e+00
4.862466246624662602e+01	-0.000000000000000000e+00
4.862526252625262657e+01	-0.000000000000000000e+00
4.862586258625862712e+01	-0.000000000000000000e+00
4.862646264626462767e+01	-0.000000000000000000e+00
4.862706270627062821e+01	-0.000000000000000000e+00
4.862766276627662876e+01	-0.000000000000000000e+00
4.862826282628262931e+01	-0.000000000000000000e+00
4.862886288628862985e+01	-0.000000000000000000e+00
4.862946294629463040e+01	-0.000000000000000000e+00
4.863006300630063095e+01	-0.000000000000000000e+00
4.863066306630663149e+01	-0.000000000000000000e+00
4.863126312631263204e+01	-0.000000000000000000e+00
4.863186318631863259e+01	-0.000000000000000000e+00
4.863246324632463313e+01	-0.000000000000000000e+00
4.863306330633063368e+01	-0.000000000000000000e+00
4.863366336633663423e+01	-0.000000000000000000e+00
4.863426342634263477e+01	-0.000000000000000000e+00
4.863486348634863532e+01	-0.000000000000000000e+00
4.863546354635463587e+01	-0.000000000000000000e+00
4.863606360636063641e+01	-0.000000000000000000e+00
4.863666366636663696e+01	-0.000000000000000000e+00
4.863726372637263751e+01	-0.000000000000000000e+00
4.863786378637863805e+01	-0.000000000000000000e+00
4.863846384638463860e+01	-0.000000000000000000e+00
4.863906390639063915e+01	-0.000000000000000000e+00
4.863966396639663969e+01	-0.000000000000000000e+00
4.864026402640264024e+01	-0.000000000000000000e+00
4.864086408640864079e+01	-0.000000000000000000e+00
4.864146414641464133e+01	-0.000000000000000000e+00
4.864206420642064188e+01	-0.000000000000000000e+00
4.864266426642664243e+01	-0.000000000000000000e+00
4.864326432643264297e+01	-0.000000000000000000e+00
4.864386438643864352e+01	-0.000000000000000000e+00
4.864446444644464407e+01	-0.000000000000000000e+00
4.864506450645064461e+01	-0.000000000000000000e+00
4.864566456645664516e+01	-0.000000000000000000e+00
4.864626462646264571e+01	-0.000000000000000000e+00
4.864686468646864625e+01	-0.000000000000000000e+00
4.864746474647464680e+01	-0.000000000000000000e+00
4.864806480648064735e+01	-0.000000000000000000e+00
4.864866486648664790e+01	-0.000000000000000000e+00
4.864926492649264844e+01	-0.000000000000000000e+00
4.864986498649864899e+01	-0.000000000000000000e+00
4.865046504650464954e+01	-0.000000000000000000e+00
4.865106510651065008e+01	-0.000000000000000000e+00
4.865166516651665063e+01	-0.000000000000000000e+00
4.865226522652265118e+01	-0.000000000000000000e+00
4.865286528652865172e+01	-0.000000000000000000e+00
4.865346534653465227e+01	-0.000000000000000000e+00
4.865406540654065282e+01	-0.000000000000000000e+00
4.865466546654665336e+01	-0.000000000000000000e+00
4.865526552655265391e+01	-0.000000000000000000e+00
4.865586558655865446e+01	-0.000000000000000000e+00
4.865646564656465500e+01	-0.000000000000000000e+00
4.865706570657065555e+01	-0.000000000000000000e+00
4.865766576657665610e+01	-0.000000000000000000e+00
4.865826582658265664e+01	-0.000000000000000000e+00
4.865886588658865719e+01	-0.000000000000000000e+00
4.865946594659465774e+01	-0.000000000000000000e+00
4.866006600660065828e+01	-0.000000000000000000e+00
4.866066606660665883e+01	-0.000000000000000000e+00
4.866126612661265938e+01	-0.000000000000000000e+00
4.866186618661865992e+01	-0.000000000000000000e+00
4.866246624662466047e+01	-0.000000000000000000e+00
4.866306630663066102e+01	-0.000000000000000000e+00
4.866366636663666156e+01	-0.000000000000000000e+00
4.866426642664266211e+01	-0.000000000000000000e+00
4.866486648664866266e+01	-0.000000000000000000e+00
4.866546654665466320e+01	-0.000000000000000000e+00
4.866606660666066375e+01	-0.000000000000000000e+00
4.866666666666666430e+01	-0.000000000000000000e+00
4.866726672667266484e+01	-0.000000000000000000e+00
4.866786678667866539e+01	-0.000000000000000000e+00
4.866846684668466594e+01	-0.000000000000000000e+00
4.866906690669066649e+01	-0.000000000000000000e+00
4.866966696669666703e+01	-0.000000000000000000e+00
4.867026702670266758e+01	-0.000000000000000000e+00
4.867086708670866813e+01	-0.000000000000000000e+00
4.867146714671466867e+01	-0.000000000000000000e+00
4.867206720672066922e+01	-0.000000000000000000e+00
4.867266726672666977e+01	-0.000000000000000000e+00
4.867326732673267031e+01	-0.000000000000000000e+00
4.867386738673867086e+01	-0.000000000000000000e+00
4.867446744674467141e+01	-0.000000000000000000e+00
4.867506750675067195e+01	-0.000000000000000000e+00
4.867566756675667250e+01	-0.000000000000000000e+00
4.867626762676267305e+01	-0.000000000000000000e+00
4.867686768676867359e+01	-0.000000000000000000e+00
4.867746774677467414e+01	-0.000000000000000000e+00
4.867806780678067469e+01	-0.000000000000000000e+00
4.867866786678667523e+01	-0.000000000000000000e+00
4.867926792679267578e+01	-0.000000000000000000e+00
4.867986798679868343e+01	-0.000000000000000000e+00
4.868046804680468398e+01	-0.000000000000000000e+00
4.868106810681068453e+01	-0.000000000000000000e+00
4.868166816681668507e+01	-0.000000000000000000e+00
4.868226822682268562e+01	-0.000000000000000000e+00
4.868286828682868617e+01	-0.000000000000000000e+00
4.868346834683468671e+01	-0.000000000000000000e+00
4.868406840684068726e+01	-0.000000000000000000e+00
4.868466846684668781e+01	-0.000000000000000000e+00
4.868526852685268835e+01	-0.000000000000000000e+00
4.868586858685868890e+01	-0.000000000000000000e+00
4.868646864686468945e+01	-0.000000000000000000e+00
4.868706870687068999e+01	-0.000000000000000000e+00
4.868766876687669054e+01	-0.000000000000000000e+00
4.868826882688269109e+01	-0.000000000000000000e+00
4.868886888688869163e+01	-0.000000000000000000e+00
4.868946894689469218e+01	-0.000000000000000000e+00
4.869006900690069273e+01	-0.000000000000000000e+00
4.869066906690669327e+01	-0.000000000000000000e+00
4.869126912691269382e+01	-0.000000000000000000e+00
4.869186918691869437e+01	-0.000000000000000000e+00
4.869246924692469491e+01	-0.000000000000000000e+00
4.869306930693069546e+01	-0.000000000000000000e+00
4.869366936693669601e+01	-0.000000000000000000e+00
4.869426942694269655e+01	-0.000000000000000000e+00
4.869486948694869710e+01	-0.000000000000000000e+00
4.869546954695469765e+01	-0.000000000000000000e+00
4.869606960696069820e+01	-0.000000000000000000e+00
4.869666966696669874e+01	-0.000000000000000000e+00
4.869726972697269929e+01	-0.000000000000000000e+00
4.869786978697869984e+01	-0.000000000000000000e+00
4.869846984698470038e+01	-0.000000000000000000e+00
4.869906990699070093e+01	-0.000000000000000000e+00
4.869966996699670148e+01	-0.000000000000000000e+00
4.870027002700270202e+01	-0.000000000000000000e+00
4.870087008700870257e+01	-0.000000000000000000e+00
4.870147014701470312e+01	-0.000000000000000000e+00
4.870207020702070366e+01	-0.000000000000000000e+00
4.870267026702670421e+01	-0.000000000000000000e+00
4.870327032703270476e+01	-0.000000000000000000e+00
4.870387038703870530e+01	-0.000000000000000000e+00
4.870447044704470585e+01	-0.000000000000000000e+00
4.870507050705070640e+01	-0.000000000000000000e+00
4.870567056705670694e+01	-0.000000000000000000e+00
4.870627062706270749e+01	-0.000000000000000000e+00
4.870687068706870804e+01	-0.000000000000000000e+00
4.870747074707470858e+01	-0.000000000000000000e+00
4.870807080708070913e+01	-0.000000000000000000e+00
4.870867086708670968e+01	-0.000000000000000000e+00
4.870927092709271022e+01	-0.000000000000000000e+00
4.870987098709871077e+01	-0.000000000000000000e+00
4.871047104710471132e+01	-0.000000000000000000e+00
4.871107110711071186e+01	-0.000000000000000000e+00
4.871167116711671241e+01	-0.000000000000000000e+00
4.871227122712271296e+01	-0.000000000000000000e+00
4.871287128712871350e+01	-0.000000000000000000e+00
4.871347134713471405e+01	-0.000000000000000000e+00
4.871407140714071460e+01	-0.000000000000000000e+00
4.871467146714671514e+01	-0.000000000000000000e+00
4.871527152715271569e+01	-0.000000000000000000e+00
4.871587158715871624e+01	-0.000000000000000000e+00
4.871647164716471679e+01	-0.000000000000000000e+00
4.871707170717071733e+01	-0.000000000000000000e+00
4.871767176717671788e+01	-0.000000000000000000e+00
4.871827182718271843e+01	-0.000000000000000000e+00
4.871887188718871897e+01	-0.000000000000000000e+00
4.871947194719471952e+01	-0.000000000000000000e+00
4.872007200720072007e+01	-0.000000000000000000e+00
4.872067206720672061e+01	-0.000000000000000000e+00
4.872127212721272116e+01	-0.000000000000000000e+00
4.872187218721872171e+01	-0.000000000000000000e+00
4.872247224722472225e+01	-0.000000000000000000e+00
4.872307230723072280e+01	-0.000000000000000000e+00
4.872367236723672335e+01	-0.000000000000000000e+00
4.872427242724272389e+01	-0.000000000000000000e+00
4.872487248724872444e+01	-0.000000000000000000e+00
4.872547254725472499e+01	-0.000000000000000000e+00
4.872607260726072553e+01	-0.000000000000000000e+00
4.872667266726672608e+01	-0.000000000000000000e+00
4.872727272727272663e+01	-0.000000000000000000e+00
4.872787278727872717e+01	-0.000000000000000000e+00
4.872847284728472772e+01	-0.000000000000000000e+00
4.872907290729072827e+01	-0.000000000000000000e+00
4.872967296729672881e+01	-0.000000000000000000e+00
4.873027302730272936e+01	-0.000000000000000000e+00
4.873087308730872991e+01	-0.000000000000000000e+00
4.873147314731473045e+01	-0.000000000000000000e+00
4.873207320732073100e+01	-0.000000000000000000e+00
4.873267326732673155e+01	-0.000000000000000000e+00
4.873327332733273209e+01	-0.000000000000000000e+00
4.873387338733873264e+01	-0.000000000000000000e+00
4.873447344734473319e+01	-0.000000000000000000e+00
4.873507350735073373e+01	-0.000000000000000000e+00
4.873567356735673428e+01	-0.000000000000000000e+00
4.873627362736273483e+01	-0.000000000000000000e+00
4.873687368736873538e+01	-0.000000000000000000e+00
4.873747374737473592e+01	-0.000000000000000000e+00
4.873807380738073647e+01	-0.000000000000000000e+00
4.873867386738673702e+01	-0.000000000000000000e+00
4.873927392739273756e+01	-0.000000000000000000e+00
4.873987398739873811e+01	-0.000000000000000000e+00
4.874047404740473866e+01	-0.000000000000000000e+00
4.874107410741073920e+01	-0.000000000000000000e+00
4.874167416741673975e+01	-0.000000000000000000e+00
4.874227422742274030e+01	-0.000000000000000000e+00
4.874287428742874084e+01	-0.000000000000000000e+00
4.874347434743474139e+01	-0.000000000000000000e+00
4.874407440744074194e+01	-0.000000000000000000e+00
4.874467446744674248e+01	-0.000000000000000000e+00
4.874527452745274303e+01	-0.000000000000000000e+00
4.874587458745874358e+01	-0.000000000000000000e+00
4.874647464746474412e+01	-0.000000000000000000e+00
4.874707470747074467e+01	-0.000000000000000000e+00
4.874767476747674522e+01	-0.000000000000000000e+00
4.874827482748274576e+01	-0.000000000000000000e+00
4.874887488748874631e+01	-0.000000000000000000e+00
4.874947494749474686e+01	-0.000000000000000000e+00
4.875007500750074740e+01	-0.000000000000000000e+00
4.875067506750674795e+01	-0.000000000000000000e+00
4.875127512751274850e+01	-0.000000000000000000e+00
4.875187518751874904e+01	-0.000000000000000000e+00
4.875247524752474959e+01	-0.000000000000000000e+00
4.875307530753075014e+01	-0.000000000000000000e+00
4.875367536753675068e+01	-0.000000000000000000e+00
4.875427542754275123e+01	-0.000000000000000000e+00
4.875487548754875178e+01	-0.000000000000000000e+00
4.875547554755475232e+01	-0.000000000000000000e+00
4.875607560756075287e+01	-0.000000000000000000e+00
4.875667566756675342e+01	-0.000000000000000000e+00
4.875727572757275396e+01	-0.000000000000000000e+00
4.875787578757875451e+01	-0.000000000000000000e+00
4.875847584758475506e+01	-0.000000000000000000e+00
4.875907590759075561e+01	-0.000000000000000000e+00
4.875967596759676326e+01	-0.000000000000000000e+00
4.876027602760276380e+01	-0.000000000000000000e+00
4.876087608760876435e+01	-0.000000000000000000e+00
4.876147614761476490e+01	-0.000000000000000000e+00
4.876207620762076544e+01	-0.000000000000000000e+00
4.876267626762676599e+01	-0.000000000000000000e+00
4.876327632763276654e+01	-0.000000000000000000e+00
4.876387638763876708e+01	-0.000000000000000000e+00
4.876447644764476763e+01	-0.000000000000000000e+00
4.876507650765076818e+01	-0.000000000000000000e+00
4.876567656765676873e+01	-0.000000000000000000e+00
4.876627662766276927e+01	-0.000000000000000000e+00
4.876687668766876982e+01	-0.000000000000000000e+00
4.876747674767477037e+01	-0.000000000000000000e+00
4.876807680768077091e+01	-0.000000000000000000e+00
4.876867686768677146e+01	-0.000000000000000000e+00
4.876927692769277201e+01	-0.000000000000000000e+00
4.876987698769877255e+01	-0.000000000000000000e+00
4.877047704770477310e+01	-0.000000000000000000e+00
4.877107710771077365e+01	-0.000000000000000000e+00
4.877167716771677419e+01	-0.000000000000000000e+00
4.877227722772277474e+01	-0.000000000000000000e+00
4.877287728772877529e+01	-0.000000000000000000e+00
4.877347734773477583e+01	-0.000000000000000000e+00
4.877407740774077638e+01	-0.000000000000000000e+00
4.877467746774677693e+01	-0.000000000000000000e+00
4.877527752775277747e+01	-0.000000000000000000e+00
4.877587758775877802e+01	-0.000000000000000000e+00
4.877647764776477857e+01	-0.000000000000000000e+00
4.877707770777077911e+01	-0.000000000000000000e+00
4.877767776777677966e+01	-0.000000000000000000e+00
4.877827782778278021e+01	-0.000000000000000000e+00
4.877887788778878075e+01	-0.000000000000000000e+00
4.877947794779478130e+01	-0.000000000000000000e+00
4.878007800780078185e+01	-0.000000000000000000e+00
4.878067806780678239e+01	-0.000000000000000000e+00
4.878127812781278294e+01	-0.000000000000000000e+00
4.878187818781878349e+01	-0.000000000000000000e+00
4.878247824782478403e+01	-0.000000000000000000e+00
4.878307830783078458e+01	-0.000000000000000000e+00
4.878367836783678513e+01	-0.000000000000000000e+00
4.878427842784278567e+01	-0.000000000000000000e+00
4.878487848784878622e+01	-0.000000000000000000e+00
4.878547854785478677e+01	-0.000000000000000000e+00
4.878607860786078732e+01	-0.000000000000000000e+00
4.878667866786678786e+01	-0.000000000000000000e+00
4.878727872787278841e+01	-0.000000000000000000e+00
4.878787878787878896e+01	-0.000000000000000000e+00
4.878847884788478950e+01	-0.000000000000000000e+00
4.878907890789079005e+01	-0.000000000000000000e+00
4.878967896789679060e+01	-0.000000000000000000e+00
4.879027902790279114e+01	-0.000000000000000000e+00
4.879087908790879169e+01	-0.000000000000000000e+00
4.879147914791479224e+01	-0.000000000000000000e+00
4.879207920792079278e+01	-0.000000000000000000e+00
4.879267926792679333e+01	-0.000000000000000000e+00
4.879327932793279388e+01	-0.000000000000000000e+00
4.879387938793879442e+01	-0.000000000000000000e+00
4.879447944794479497e+01	-0.000000000000000000e+00
4.879507950795079552e+01	-0.000000000000000000e+00
4.879567956795679606e+01	-0.000000000000000000e+00
4.879627962796279661e+01	-2.559372151276580277e-09
4.879687968796879716e+01	-8.290281594928124424e-09
4.879747974797479770e+01	-1.791527441365006174e-08
4.879807980798079825e+01	-3.228459084883147869e-08
4.879867986798679880e+01	-5.239589264217496520e-08
4.879927992799279934e+01	-7.941669888280145989e-08
4.879987998799879989e+01	-1.147098545817886025e-07
4.880048004800480044e+01	-1.598623882303792870e-07
4.880108010801080098e+01	-2.167181488780032276e-07
4.880168016801680153e+01	-2.874146498301349911e-07
4.880228022802280208e+01	-3.744245849360962836e-07
4.880288028802880262e+01	-4.806025246171163881e-07
4.880348034803480317e+01	-6.092373422586681533e-07
4.880408040804080372e+01	-7.641109673190058345e-07
4.880468046804680426e+01	-9.495641094238483156e-07
4.880528052805280481e+01	-1.170569647734461391e-06
4.880588058805880536e+01	-1.432814431873649697e-06
4.880648064806480591e+01	-1.742790294522005241e-06
4.880708070807080645e+01	-2.107895131274487368e-06
4.880768076807680700e+01	-2.536544960262266620e-06
4.880828082808280755e+01	-3.038297932151343511e-06
4.880888088808880809e+01	-3.623991320149927596e-06
4.880948094809480864e+01	-4.305892579281225113e-06
4.881008100810080919e+01	-5.097865624066767116e-06
4.881068106810680973e+01	-6.015553533548920073e-06
4.881128112811281028e+01	-7.076578951864770369e-06
4.881188118811881083e+01	-8.300763510950013714e-06
4.881248124812481137e+01	-9.710367658965302906e-06
4.881308130813081192e+01	-1.133035233325061986e-05
4.881368136813681247e+01	-1.318610459742172955e-05
4.881428142814281301e+01	-1.530825410806952659e-05
4.881488148814881356e+01	-1.773095188174704027e-05
4.881548154815481411e+01	-2.049221743667346341e-05
4.881608160816081465e+01	-2.363431329239067485e-05
4.881668166816681520e+01	-2.720414824021856140e-05
4.881728172817281575e+01	-3.125371079795851727e-05
4.881788178817881629e+01	-3.584053425574695813e-05
4.881848184818481684e+01	-4.102819470600936618e-05
4.881908190819081739e+01	-4.688684342895328407e-05
4.881968196819681793e+01	-5.349377497591288779e-05
4.882028202820281848e+01	-6.093403225618688069e-05
4.882088208820881903e+01	-6.930104988899601665e-05
4.882148214821481957e+01	-7.869733703117211764e-05
4.882208220822082012e+01	-8.923520083367527398e-05
4.882268226822682067e+01	-1.010375116166885100e-04
4.882328232823282121e+01	-1.142385107846923198e-04
4.882388238823882176e+01	-1.289846624305961186e-04
4.882448244824482231e+01	-1.454355495028913426e-04
4.882508250825082285e+01	-1.637648153332795691e-04
4.882568256825682340e+01	-1.841611512458737768e-04
4.882628262826282395e+01	-2.068293308946130959e-04
4.882688268826882450e+01	-2.319912919048806334e-04
4.882748274827482504e+01	-2.598872653305291276e-04
4.882808280828082559e+01	-2.907769533808094342e-04
4.882868286828682614e+01	-3.249407558253966980e-04
4.882928292829282668e+01	-3.626810454522403932e-04
4.882988298829882723e+01	-4.043234929348561799e-04
4.883048304830482778e+01	-4.502184414654631490e-04
4.883108310831082832e+01	-5.007423315306531748e-04
4.883168316831682887e+01	-5.562966168728575517e-04
4.883228322832282942e+01	-6.173137974671971803e-04
4.883288328832882996e+01	-6.842569399565668481e-04
4.883348334833483051e+01	-7.576212907149888548e-04
4.883408340834083106e+01	-8.379359397189237082e-04
4.883468346834683160e+01	-9.257655359980123018e-04
4.883528352835283215e+01	-1.021712055636456737e-03
4.883588358835883270e+01	-1.126416623531003398e-03
4.883648364836483324e+01	-1.240561390382242859e-03
4.883708370837083379e+01	-1.364871466703362077e-03
4.883768376837683434e+01	-1.500116915974710700e-03
4.883828382838283488e+01	-1.647114809453498674e-03
4.883888388838883543e+01	-1.806731345564996111e-03
4.883948394839484308e+01	-1.979884037253715635e-03
4.884008400840084363e+01	-2.167543971158794082e-03
4.884068406840684418e+01	-2.370738142995208395e-03
4.884128412841284472e+01	-2.590551874069165535e-03
4.884188418841884527e+01	-2.828131314429309633e-03
4.884248424842484582e+01	-3.084686038752028174e-03
4.884308430843084636e+01	-3.361491741675447058e-03
4.884368436843684691e+01	-3.659893039929077406e-03
4.884428442844284746e+01	-3.981306389249853264e-03
4.884488448844884800e+01	-4.327223124726386171e-03
4.884548454845484855e+01	-4.699212633866837845e-03
4.884608460846084910e+01	-5.098925672336854405e-03
4.884668466846684964e+01	-5.528097832958194652e-03
4.884728472847285019e+01	-5.988553179190279560e-03
4.884788478847885074e+01	-6.482208054931929385e-03
4.884848484848485128e+01	-7.011075083073581293e-03
4.884908490849085183e+01	-7.577267365797311222e-03
4.884968496849685238e+01	-8.183005459535111492e-03
4.885028502850285292e+01	-8.830617513280625275e-03
4.885088508850885347e+01	-9.522546214897228273e-03
4.885148514851485402e+01	-1.026135395588865899e-02
4.885208520852085456e+01	-1.104972827262773460e-02
4.885268526852685511e+01	-1.189048757997526740e-02
4.885328532853285566e+01	-1.278658721353808682e-02
4.885388538853885620e+01	-1.374112579708740289e-02
4.885448544854485675e+01	-1.475735195188451754e-02
4.885508550855085730e+01	-1.583867136484238408e-02
4.885568556855685785e+01	-1.698865423258861390e-02
4.885628562856285839e+01	-1.821104309859053472e-02
4.885688568856885894e+01	-1.950976110055826010e-02
4.885748574857485949e+01	-2.088892064535982987e-02
4.885808580858086003e+01	-2.235283252866653719e-02
4.885868586858686058e+01	-2.390601551650199316e-02
4.885928592859286113e+01	-2.555320640579573574e-02
4.885988598859886167e+01	-2.729937058095050634e-02
4.886048604860486222e+01	-2.914971308332215544e-02
4.886108610861086277e+01	-3.110969021038880941e-02
4.886168616861686331e+01	-3.318502166125728015e-02
4.886228622862286386e+01	-3.538170324502217662e-02
4.886288628862886441e+01	-3.770602016836277492e-02
4.886348634863486495e+01	-4.016456091863843808e-02
4.886408640864086550e+01	-4.276423175862976295e-02
4.886468646864686605e+01	-4.551227184897044947e-02
4.886528652865286659e+01	-4.841626901423324442e-02
4.886588658865886714e+01	-5.148417616856604956e-02
4.886648664866486769e+01	-5.472432841673364329e-02
4.886708670867086823e+01	-5.814546084639763551e-02
4.886768676867686878e+01	-6.175672702747197346e-02
4.886828682868286933e+01	-6.556771823441581715e-02
4.886888688868886987e+01	-6.958848340737606997e-02
4.886948694869487042e+01	-7.382954986816193943e-02
4.887008700870087097e+01	-7.830194480712356075e-02
4.887068706870687151e+01	-8.301721755711444217e-02
4.887128712871287206e+01	-8.798746267083787376e-02
4.887188718871887261e+01	-9.322534381800831604e-02
4.887248724872487315e+01	-9.874411851889552949e-02
4.887308730873087370e+01	-1.045576637309569845e-01
4.887368736873687425e+01	-1.106805023053983733e-01
4.887428742874287479e+01	-1.171278303306280549e-01
4.887488748874887534e+01	-1.239155453796817324e-01
4.887548754875487589e+01	-1.310602756787875578e-01
4.887608760876087644e+01	-1.385794102143051987e-01
4.887668766876687698e+01	-1.464911297953160330e-01
4.887728772877287753e+01	-1.548144390891345867e-01
4.887788778877887808e+01	-1.635691996469847420e-01
4.887848784878487862e+01	-1.727761639369891078e-01
4.887908790879087917e+01	-1.824570104015007244e-01
4.887968796879687972e+01	-1.926343795556133554e-01
4.888028802880288026e+01	-2.033319111434548909e-01
4.888088808880888081e+01	-2.145742823685656275e-01
4.888148814881488136e+01	-2.263872472143084180e-01
4.888208820882088190e+01	-2.387976768698346908e-01
4.888268826882688245e+01	-2.518336012766495546e-01
4.888328832883288300e+01	-2.655242518102646221e-01
4.888388838883888354e+01	-2.799001051108167548e-01
4.888448844884488409e+01	-2.949929280758524230e-01
4.888508850885088464e+01	-3.108358240277299123e-01
4.888568856885688518e+01	-3.274632800672803712e-01
4.888628862886288573e+01	-3.449112156245023320e-01
4.888688868886888628e+01	-3.632170322161234477e-01
4.888748874887488682e+01	-3.824196644188620486e-01
4.888808880888088737e+01	-4.025596320661706251e-01
4.888868886888688792e+01	-4.236790936751065328e-01
4.888928892889288846e+01	-4.458219011088069283e-01
4.888988898889888901e+01	-4.690336554787971624e-01
4.889048904890488956e+01	-4.933617642900534617e-01
4.889108910891089010e+01	-5.188554998303817056e-01
4.889168916891689065e+01	-5.455660588042473558e-01
4.889228922892289120e+01	-5.735466232096894101e-01
4.889288928892889174e+01	-6.028524224554051569e-01
4.889348934893489229e+01	-6.335407967134571994e-01
4.889408940894089284e+01	-6.656712615013611334e-01
4.889468946894689338e+01	-6.993055734855276873e-01
4.889528952895289393e+01	-7.345077974961904399e-01
4.889588958895889448e+01	-7.713443747420030139e-01
4.889648964896489503e+01	-8.098841922104594859e-01
4.889708970897089557e+01	-8.501986532381793360e-01
4.889768976897689612e+01	-8.923617492328592693e-01
4.889828982898289667e+01	-9.364501325263751008e-01
4.889888988898889721e+01	-9.825431903360712926e-01
4.889948994899489776e+01	-1.030723119808715449e+00
4.890009000900089831e+01	-1.081075004118907223e+00
4.890069006900689885e+01	-1.133686889590923785e+00
4.890129012901289940e+01	-1.188649863810037788e+00
4.890189018901889995e+01	-1.246058134686232721e+00
4.890249024902490049e+01	-1.306009110430029985e+00
4.890309030903090104e+01	-1.368603480396775929e+00
4.890369036903690159e+01	-1.433945296752138887e+00
4.890429042904290213e+01	-1.502142056907958878e+00
4.890489048904890268e+01	-1.573304786673671796e+00
4.890549054905490323e+01	-1.647548124064614150e+00
4.890609060906090377e+01	-1.724990403704258712e+00
4.890669066906690432e+01	-1.805753741753181485e+00
4.890729072907290487e+01	-1.889964121293100208e+00
4.890789078907890541e+01	-1.977751478089629256e+00
4.890849084908490596e+01	-2.069249786652711087e+00
4.890909090909090651e+01	-2.164597146508720815e+00
4.890969096909690705e+01	-2.263935868593204059e+00
4.891029102910290760e+01	-2.367412561668032378e+00
4.891089108910890815e+01	-2.475178218661448160e+00
4.891149114911490869e+01	-2.587388302824052300e+00
4.891209120912090924e+01	-2.704202833588283283e+00
4.891269126912690979e+01	-2.825786472013271933e+00
4.891329132913291033e+01	-2.952308605691301047e+00
4.891389138913891088e+01	-3.083943432986251842e+00
4.891449144914491143e+01	-3.220870046468663261e+00
4.891509150915091197e+01	-3.363272515405989704e+00
4.891569156915691252e+01	-3.511339967160924669e+00
4.891629162916291307e+01	-3.665266667344405427e+00
4.891689168916891362e+01	-3.825252098564193126e+00
4.891749174917491416e+01	-3.991501037603799595e+00
4.891809180918091471e+01	-4.164223628579933667e+00
4.891869186918691526e+01	-4.343635461204666370e+00
4.891929192919292291e+01	-4.529957639708792172e+00
4.891989198919892345e+01	-4.723416851974964636e+00
4.892049204920492400e+01	-4.924245436185747948e+00
4.892109210921092455e+01	-5.132681444786164171e+00
4.892169216921692509e+01	-5.348968705554868031e+00
4.892229222922292564e+01	-5.573356879572090250e+00
4.892289228922892619e+01	-5.806101515867603702e+00
4.892349234923492673e+01	-6.047464102526190821e+00
4.892409240924092728e+01	-6.297712114023179097e+00
4.892469246924692783e+01	-6.557119054557510651e+00
4.892529252925292838e+01	-6.825964497144860310e+00
4.892589258925892892e+01	-7.104534118228776229e+00
4.892649264926492947e+01	-7.393119727563127519e+00
4.892709270927093002e+01	-7.692019293114965350e+00
4.892769276927693056e+01	-8.001536960732668291e+00
4.892829282928293111e+01	-8.321983068320477628e+00
4.892889288928893166e+01	-8.653674154256805195e+00
4.892949294929493220e+01	-8.996932959790077788e+00
4.893009300930093275e+01	-9.352088425143293193e+00
4.893069306930693330e+01	-9.719475679054799144e+00
4.893129312931293384e+01	-1.009943602148093511e+01
4.893189318931893439e+01	-1.049231689918333821e+01
4.893249324932493494e+01	-1.089847187392205186e+01
4.893309330933093548e+01	-1.131826058297371773e+01
4.893369336933693603e+01	-1.175204869169301247e+01
4.893429342934293658e+01	-1.220020783783420981e+01
4.893489348934893712e+01	-1.266311556734958188e+01
4.893549354935493767e+01	-1.314115526366145303e+01
4.893609360936093822e+01	-1.363471606082099008e+01
4.893669366936693876e+01	-1.414419275453154512e+01
4.893729372937293931e+01	-1.466998570101712396e+01
4.893789378937893986e+01	-1.521250070595570669e+01
4.893849384938494040e+01	-1.577214890319934071e+01
4.893909390939094095e+01	-1.634934662300473107e+01
4.893969396939694150e+01	-1.694451524950170551e+01
4.894029402940294204e+01	-1.755808106712990480e+01
4.894089408940894259e+01	-1.819047509577843158e+01
4.894149414941494314e+01	-1.884213291436770987e+01
4.894209420942094368e+01	-1.951349447261759096e+01
4.894269426942694423e+01	-2.020500389075218806e+01
4.894329432943294478e+01	-2.091710924689758500e+01
4.894389438943894532e+01	-2.165026235193580462e+01
4.894449444944494587e+01	-2.240491851158629188e+01
4.894509450945094642e+01	-2.318153627549347462e+01
4.894569456945694697e+01	-2.398057717310931380e+01
4.894629462946294751e+01	-2.480250543616739023e+01
4.894689468946894806e+01	-2.564778770755739146e+01
4.894749474947494861e+01	-2.651689273641806466e+01
4.894809480948094915e+01	-2.741029105927901455e+01
4.894869486948694970e+01	-2.832845466709423832e+01
4.894929492949295025e+01	-2.927185665802320358e+01
4.894989498949895079e+01	-3.024097087582815035e+01
4.895049504950495134e+01	-3.123627153377252696e+01
4.895109510951095189e+01	-3.225823282391906588e+01
4.895169516951695243e+01	-3.330732851174229836e+01
4.895229522952295298e+01	-3.438403151598807739e+01
4.895289528952895353e+01	-3.548881347372871176e+01
4.895349534953495407e+01	-3.662214429286067485e+01
4.895409540954095462e+01	-3.778449168272997838e+01
4.895469546954695517e+01	-3.897632067714881998e+01
4.895529552955295571e+01	-4.019809314009334855e+01
4.895589558955895626e+01	-4.145026725663034028e+01
4.895649564956495681e+01	-4.273329700913839702e+01
4.895709570957095735e+01	-4.404763163891868771e+01
4.895769576957695790e+01	-4.539371509330628385e+01
4.895829582958295845e+01	-4.677198545842013999e+01
4.895889588958895899e+01	-4.818287437771576265e+01
4.895949594959495954e+01	-4.962680645652488920e+01
4.896009600960096009e+01	-5.110419865279681773e+01
4.896069606960696063e+01	-5.261545965427919924e+01
4.896129612961296118e+01	-5.416098924240367296e+01
4.896189618961896173e+01	-5.574117764316984136e+01
4.896249624962496227e+01	-5.735640486534681770e+01
4.896309630963096282e+01	-5.900704002634165590e+01
4.896369636963696337e+01	-6.069344066611198230e+01
4.896429642964296391e+01	-6.241595204952844256e+01
4.896489648964896446e+01	-6.417490645762288182e+01
4.896549654965496501e+01	-6.597062246818865106e+01
4.896609660966096556e+01	-6.780340422622565200e+01
4.896669666966696610e+01	-6.967354070475963113e+01
4.896729672967296665e+01	-7.158130495658916459e+01
4.896789678967896720e+01	-7.352695335754629014e+01
4.896849684968496774e+01	-7.551072484189353418e+01
4.896909690969096829e+01	-7.753284013049797352e+01
4.896969696969696884e+01	-7.959350095246851708e+01
4.897029702970296938e+01	-8.169288926096353975e+01
4.897089708970896993e+01	-8.383116644390732120e+01
4.897149714971497048e+01	-8.600847252811185228e+01
4.897209720972097102e+01	-8.822492538690291042e+01
4.897269726972697157e+01	-9.048061993782698664e+01
4.897329732973297212e+01	-9.277562734103297259e+01
4.897389738973897266e+01	-9.510999419672592126e+01
4.897449744974497321e+01	-9.748374174260693792e+01
4.897509750975097376e+01	-9.989686505225238022e+01
4.897569756975697430e+01	-1.023493322354063793e+02
4.897629762976297485e+01	-1.048410836411928386e+02
4.897689768976897540e+01	-1.073720310652756069e+02
4.897749774977497594e+01	-1.099420569620247505e+02
4.897809780978097649e+01	-1.125510136627694067e+02
4.897869786978697704e+01	-1.151987226012448247e+02
4.897929792979297758e+01	-1.178849735473599054e+02
4.897989798979897813e+01	-1.206095238504391602e+02
4.898049804980497868e+01	-1.233720976931090689e+02
4.898109810981097922e+01	-1.261723853570234439e+02
4.898169816981697977e+01	-1.290100425016356667e+02
4.898229822982298032e+01	-1.318846894572499195e+02
4.898289828982898086e+01	-1.347959105335922629e+02
4.898349834983498141e+01	-1.377432533451627990e+02
4.898409840984098196e+01	-1.407262281546413476e+02
4.898469846984698250e+01	-1.437443072356284688e+02
4.898529852985298305e+01	-1.467969242560171494e+02
4.898589858985898360e+01	-1.498834736832990586e+02
4.898649864986498415e+01	-1.530033102131081932e+02
4.898709870987098469e+01	-1.561557482223232114e+02
4.898769876987698524e+01	-1.593400612480372160e+02
4.898829882988298579e+01	-1.625554814937181334e+02
4.898889888988898633e+01	-1.658011993638728256e+02
4.898949894989498688e+01	-1.690763630285299541e+02
4.899009900990098743e+01	-1.723800780188472004e+02
4.899069906990698797e+01	-1.757114068551486525e+02
4.899129912991298852e+01	-1.790693687086775583e+02
4.899189918991898907e+01	-1.824529390983535393e+02
4.899249924992498961e+01	-1.858610496237910752e+02
4.899309930993099016e+01	-1.892925877358364914e+02
4.899369936993699071e+01	-1.927463965458545658e+02
4.899429942994299125e+01	-1.962212746749719656e+02
4.899489948994899180e+01	-1.997159761444728190e+02
4.899549954995499235e+01	-2.032292103085024166e+02
4.899609960996099289e+01	-2.067596418302220513e+02
4.899669966996699344e+01	-2.103058907025099700e+02
4.899729972997299399e+01	-2.138665323142919021e+02
4.899789978997899453e+01	-2.174400975635313671e+02
4.899849984998499508e+01	-2.210250730178811978e+02
4.899909990999100273e+01	-2.246199011239588685e+02
4.899969996999699617e+01	-2.282229804661604362e+02
4.900030003000300383e+01	-2.318326660758871469e+02
4.900090009000900437e+01	-2.354472697920144810e+02
4.900150015001500492e+01	-2.390650606733743473e+02
4.900210021002100547e+01	-2.426842654639788748e+02
4.900270027002700601e+01	-2.463030691116589708e+02
4.900330033003300656e+01	-2.499196153407291092e+02
4.900390039003900711e+01	-2.535320072792335964e+02
4.900450045004500765e+01	-2.571383081412780598e+02
4.900510051005100820e+01	-2.607365419648667739e+02
4.900570057005700875e+01	-2.643246944056270422e+02
4.900630063006300929e+01	-2.679007135867110492e+02
4.900690069006900984e+01	-2.714625110051165962e+02
4.900750075007501039e+01	-2.750079624945831824e+02
4.900810081008101093e+01	-2.785349092451556885e+02
4.900870087008701148e+01	-2.820411588794323734e+02
4.900930093009301203e+01	-2.855244865854327259e+02
4.900990099009901257e+01	-2.889826363059593746e+02
4.901050105010501312e+01	-2.924133219842202607e+02
4.901110111011101367e+01	-2.958142288654370304e+02
4.901170117011701421e+01	-2.991830148540489631e+02
4.901230123012301476e+01	-3.025173119260541625e+02
4.901290129012901531e+01	-3.058147275959593117e+02
4.901350135013501585e+01	-3.090728464376918510e+02
4.901410141014101640e+01	-3.122892316587912660e+02
4.901470147014701695e+01	-3.154614267270517303e+02
4.901530153015301750e+01	-3.185869570487641909e+02
4.901590159015901804e+01	-3.216633316975734260e+02
4.901650165016501859e+01	-3.246880451929002902e+02
4.901710171017101914e+01	-3.276585793267908571e+02
4.901770177017701968e+01	-3.305724050379622554e+02
4.901830183018302023e+01	-3.334269843317370032e+02
4.901890189018902078e+01	-3.362197722444620922e+02
4.901950195019502132e+01	-3.389482188509355751e+02
4.902010201020102187e+01	-3.416097713132643889e+02
4.902070207020702242e+01	-3.442018759695095582e+02
4.902130213021302296e+01	-3.467219804603769262e+02
4.902190219021902351e+01	-3.491675358921445422e+02
4.902250225022502406e+01	-3.515359990339235310e+02
4.902310231023102460e+01	-3.538248345472748611e+02
4.902370237023702515e+01	-3.560315172461445172e+02
4.902430243024302570e+01	-3.581535343849665765e+02
4.902490249024902624e+01	-3.601883879727486146e+02
4.902550255025502679e+01	-3.621335971108637750e+02
4.902610261026102734e+01	-3.639867003521954416e+02
4.902670267026702788e+01	-3.657452580792423191e+02
4.902730273027302843e+01	-3.674068548986930409e+02
4.902790279027902898e+01	-3.689691020499477077e+02
4.902850285028502952e+01	-3.704296398249825302e+02
4.902910291029103007e+01	-3.717861399969115155e+02
4.902970297029703062e+01	-3.730363082545423481e+02
4.903030303030303116e+01	-3.741778866401680261e+02
4.903090309030903171e+01	-3.752086559878006256e+02
4.903150315031503226e+01	-3.761264383590042257e+02
4.903210321032103280e+01	-3.769290994734424203e+02
4.903270327032703335e+01	-3.776145511312283816e+02
4.903330333033303390e+01	-3.781807536241229855e+02
4.903390339033903444e+01	-3.786257181326142813e+02
4.903450345034503499e+01	-3.789475091058759517e+02
4.903510351035103554e+01	-3.791442466215787022e+02
4.903570357035703609e+01	-3.792141087225318188e+02
4.903630363036303663e+01	-3.791553337271077453e+02
4.903690369036903718e+01	-3.789662225103950277e+02
4.903750375037503773e+01	-3.786451407530317397e+02
4.903810381038103827e+01	-3.781905211546709893e+02
4.903870387038703882e+01	-3.776008656090275508e+02
4.903930393039303937e+01	-3.768747473374894525e+02
4.903990399039903991e+01	-3.760108129782668698e+02
4.904050405040504046e+01	-3.750077846280955782e+02
4.904110411041104101e+01	-3.738644618335271161e+02
4.904170417041704155e+01	-3.725797235288641787e+02
4.904230423042304210e+01	-3.711525299178495061e+02
4.904290429042904265e+01	-3.695819242962491558e+02
4.904350435043504319e+01	-3.678670348125071428e+02
4.904410441044104374e+01	-3.660070761637206260e+02
4.904470447044704429e+01	-3.640013512242137494e+02
4.904530453045304483e+01	-3.618492526040644748e+02
4.904590459045904538e+01	-3.595502641350078648e+02
4.904650465046504593e+01	-3.571039622811780418e+02
4.904710471047104647e+01	-3.545100174722659858e+02
4.904770477047704702e+01	-3.517681953567039272e+02
4.904830483048304757e+01	-3.488783579726105017e+02
4.904890489048904811e+01	-3.458404648342891505e+02
4.904950495049504866e+01	-3.426545739321563815e+02
4.905010501050104921e+01	-3.393208426441152596e+02
4.905070507050704975e+01	-3.358395285564254209e+02
4.905130513051305030e+01	-3.322109901922769950e+02
4.905190519051905085e+01	-3.284356876463432400e+02
4.905250525052505139e+01	-3.245141831237227734e+02
4.905310531053105194e+01	-3.204471413817759640e+02
4.905370537053705249e+01	-3.162353300734903314e+02
4.905430543054305303e+01	-3.118796199911108147e+02
4.905490549054905358e+01	-3.073809852089171955e+02
4.905550555055505413e+01	-3.027405031241294751e+02
4.905610561056105468e+01	-2.979593543950646222e+02
4.905670567056705522e+01	-2.930388227758057269e+02
4.905730573057305577e+01	-2.879802948467333295e+02
4.905790579057905632e+01	-2.827852596404779320e+02
4.905850585058505686e+01	-2.774553081628956761e+02
4.905910591059105741e+01	-2.719921328088913128e+02
4.905970597059705796e+01	-2.663975266729873965e+02
4.906030603060305850e+01	-2.606733827547174656e+02
4.906090609060905905e+01	-2.548216930590378695e+02
4.906150615061505960e+01	-2.488445475921048740e+02
4.906210621062106014e+01	-2.427441332529020315e+02
4.906270627062706069e+01	-2.365227326213477284e+02
4.906330633063306124e+01	-2.301827226436356852e+02
4.906390639063906178e+01	-2.237265732157392790e+02
4.906450645064506233e+01	-2.171568456661053972e+02
4.906510651065106288e+01	-2.104761911387417115e+02
4.906570657065706342e+01	-2.036873488780158823e+02
4.906630663066306397e+01	-1.967931444166385972e+02
4.906690669066906452e+01	-1.897964876684209230e+02
4.906750675067506506e+01	-1.827003709275486472e+02
4.906810681068106561e+01	-1.755078667762373925e+02
4.906870687068706616e+01	-1.682221259027693350e+02
4.906930693069306670e+01	-1.608463748320278910e+02
4.906990699069906725e+01	-1.533839135707964658e+02
4.907050705070506780e+01	-1.458381131701759443e+02
4.907110711071106834e+01	-1.382124132076301635e+02
4.907170717071706889e+01	-1.305103191912565421e+02
4.907230723072306944e+01	-1.227353998890123989e+02
4.907290729072906998e+01	-1.148912845857192764e+02
4.907350735073507053e+01	-1.069816602707871169e+02
4.907410741074107108e+01	-9.901026875969954233e+01
4.907470747074707162e+01	-9.098090375238213312e+01
4.907530753075307217e+01	-8.289740783169398242e+01
4.907590759075907272e+01	-7.476366940535589833e+01
4.907650765076507327e+01	-6.658361959470596503e+01
4.907710771077107381e+01	-5.836122907376999791e+01
4.907770777077707436e+01	-5.010050486219542165e+01
4.907830783078307491e+01	-4.180548707566871514e+01
4.907890789078908256e+01	-3.348024563749562077e+01
4.907950795079507600e+01	-2.512887695509571628e+01
4.908010801080108365e+01	-1.675550056519546516e+01
4.908070807080708420e+01	-8.364255751564320107e+00
4.908130813081308474e+01	4.070186082224735991e-02
4.908190819081908529e+01	8.455203731273835288e+00
4.908250825082508584e+01	1.687507184459317600e+01
4.908310831083108638e+01	2.529612216401233482e+01
4.908370837083708693e+01	3.371416809188371388e+01
4.908430843084308748e+01	4.212502393411089230e+01
4.908490849084908803e+01	5.052450836432503678e+01
4.908550855085508857e+01	5.890844788378324637e+01
4.908610861086108912e+01	6.727268027300020492e+01
4.908670867086708967e+01	7.561305803111157786e+01
4.908730873087309021e+01	8.392545179900386643e+01
4.908790879087909076e+01	9.220575376225572484e+01
4.908850885088509131e+01	1.004498810299703280e+02
4.908910891089109185e+01	1.086537789856173077e+02
4.908970897089709240e+01	1.168134246060367616e+02
4.909030903090309295e+01	1.249248297448043701e+02
4.909090909090909349e+01	1.329840443762194582e+02
4.909150915091509404e+01	1.409871597962192880e+02
4.909210921092109459e+01	1.489303117765986997e+02
4.909270927092709513e+01	1.568096836689776126e+02
4.909330933093309568e+01	1.646215094550312585e+02
4.909390939093909623e+01	1.723620767395763380e+02
4.909450945094509677e+01	1.800277296831969238e+02
4.909510951095109732e+01	1.876148718711664856e+02
4.909570957095709787e+01	1.951199691155335643e+02
4.909630963096309841e+01	2.025395521873203108e+02
4.909690969096909896e+01	2.098702194758934922e+02
4.909750975097509951e+01	2.171086395726687499e+02
4.909810981098110005e+01	2.242515537764189446e+02
4.909870987098710060e+01	2.312957785175709660e+02
4.909930993099310115e+01	2.382382076989912605e+02
4.909990999099910169e+01	2.450758149508781116e+02
4.910051005100510224e+01	2.518056557975052669e+02
4.910111011101110279e+01	2.584248697336846590e+02
4.910171017101710333e+01	2.649306822089390607e+02
4.910231023102310388e+01	2.713204065175224287e+02
4.910291029102910443e+01	2.775914455925316702e+02
4.910351035103510497e+01	2.837412937025199540e+02
4.910411041104110552e+01	2.897675380491267561e+02
4.910471047104710607e+01	2.956678602644068405e+02
4.910531053105310662e+01	3.014400378066537201e+02
4.910591059105910716e+01	3.070819452536739504e+02
4.910651065106510771e+01	3.125915554925931588e+02
4.910711071107110826e+01	3.179669408054330688e+02
4.910771077107710880e+01	3.232062738498190697e+02
4.910831083108310935e+01	3.283078285343481184e+02
4.910891089108910990e+01	3.332699807882571577e+02
4.910951095109511044e+01	3.380912092251961099e+02
4.911011101110111099e+01	3.427700957010472393e+02
4.911071107110711154e+01	3.473053257658590383e+02
4.911131113111311208e+01	3.516956890101201338e+02
4.911191119111911263e+01	3.559400793057199621e+02
4.911251125112511318e+01	3.600374949420944404e+02
4.911311131113111372e+01	3.639870386581719686e+02
4.911371137113711427e+01	3.677879175708833941e+02
4.911431143114311482e+01	3.714394430011237773e+02
4.911491149114911536e+01	3.749410301981740758e+02
4.911551155115511591e+01	3.782921979637321215e+02
4.911611161116111646e+01	3.814925681768082768e+02
4.911671167116711700e+01	3.845418652208781509e+02
4.911731173117311755e+01	3.874399153147833204e+02
4.911791179117911810e+01	3.901866457489990694e+02
4.911851185118511864e+01	3.927820840289928128e+02
4.911911191119111919e+01	3.952263569274999213e+02
4.911971197119711974e+01	3.975196894476590046e+02
4.912031203120312028e+01	3.996624036990266973e+02
4.912091209120912083e+01	4.016549176886130681e+02
4.912151215121512138e+01	4.034977440291481798e+02
4.912211221122112192e+01	4.051914885668871307e+02
4.912271227122712247e+01	4.067368489313473674e+02
4.912331233123312302e+01	4.081346130094423188e+02
4.912391239123912356e+01	4.093856573465477595e+02
4.912451245124512411e+01	4.104909454771221817e+02
4.912511251125112466e+01	4.114515261875492911e+02
4.912571257125712521e+01	4.122685317139373637e+02
4.912631263126312575e+01	4.129431758776740935e+02
4.912691269126912630e+01	4.134767521615710848e+02
4.912751275127512685e+01	4.138706317294889345e+02
4.912811281128112739e+01	4.141262613923734648e+02
4.912871287128712794e+01	4.142451615236681732e+02
4.912931293129312849e+01	4.142289239270946837e+02
4.912991299129912903e+01	4.140792096598363514e+02
4.913051305130512958e+01	4.137977468141579607e+02
4.913111311131113013e+01	4.133863282605338441e+02
4.913171317131713067e+01	4.128468093553558447e+02
4.913231323132313122e+01	4.121811056163090257e+02
4.913291329132913177e+01	4.113911903684924027e+02
4.913351335133513231e+01	4.104790923643797669e+02
4.913411341134113286e+01	4.094468933806977020e+02
4.913471347134713341e+01	4.082967257952827254e+02
4.913531353135313395e+01	4.070307701469797621e+02
4.913591359135913450e+01	4.056512526816123341e+02
4.913651365136513505e+01	4.041604428870375045e+02
4.913711371137113559e+01	4.025606510202659365e+02
4.913771377137713614e+01	4.008542256296063897e+02
4.913831383138313669e+01	3.990435510747452099e+02
4.913891389138913723e+01	3.971310450476394749e+02
4.913951395139513778e+01	3.951191560970646037e+02
4.914011401140113833e+01	3.930103611595935149e+02
4.914071407140713887e+01	3.908071630997583270e+02
4.914131413141313942e+01	3.885120882620741440e+02
4.914191419141913997e+01	3.861276840375472261e+02
4.914251425142514051e+01	3.836565164472544325e+02
4.914311431143114106e+01	3.811011677454824280e+02
4.914371437143714161e+01	3.784642340448820050e+02
4.914431443144314215e+01	3.757483229660074926e+02
4.914491449144914270e+01	3.729560513135469364e+02
4.914551455145514325e+01	3.700900427814760860e+02
4.914611461146114380e+01	3.671529256892949888e+02
4.914671467146714434e+01	3.641473307514282851e+02
4.914731473147314489e+01	3.610758888817946399e+02
4.914791479147914544e+01	3.579412290354677566e+02
4.914851485148514598e+01	3.547459760892747340e+02
4.914911491149114653e+01	3.514927487630876612e+02
4.914971497149714708e+01	3.481841575834908440e+02
4.915031503150314762e+01	3.448228028914094239e+02
4.915091509150914817e+01	3.414112728952125053e+02
4.915151515151514872e+01	3.379521417707024398e+02
4.915211521152114926e+01	3.344479678093303505e+02
4.915271527152714981e+01	3.309012916158806661e+02
4.915331533153315036e+01	3.273146343567797771e+02
4.915391539153915090e+01	3.236904960601073640e+02
4.915451545154515145e+01	3.200313539682833266e+02
4.915511551155115200e+01	3.163396609443332181e+02
4.915571557155715254e+01	3.126178439325356067e+02
4.915631563156315309e+01	3.088683024741796430e+02
4.915691569156915364e+01	3.050934072790584537e+02
4.915751575157515418e+01	3.012954988532575840e+02
4.915811581158115473e+01	2.974768861837012537e+02
4.915871587158716238e+01	2.936398454798357420e+02
4.915931593159315582e+01	2.897866189727577648e+02
4.915991599159916348e+01	2.859194137719951527e+02
4.916051605160516402e+01	2.820404007800909199e+02
4.916111611161116457e+01	2.781517136650420525e+02
4.916171617161716512e+01	2.742554478905796032e+02
4.916231623162316566e+01	2.703536598042011292e+02
4.916291629162916621e+01	2.664483657827823890e+02
4.916351635163516676e+01	2.625415414355406938e+02
4.916411641164116730e+01	2.586351208640322170e+02
4.916471647164716785e+01	2.547309959788174183e+02
4.916531653165316840e+01	2.508310158723441816e+02
4.916591659165916894e+01	2.469369862475504647e+02
4.916651665166516949e+01	2.430506689016126529e+02
4.916711671167117004e+01	2.391737812642201675e+02
4.916771677167717058e+01	2.353079959896816717e+02
4.916831683168317113e+01	2.314549406021341440e+02
4.916891689168917168e+01	2.276161971930536367e+02
4.916951695169517222e+01	2.237933021702292251e+02
4.917011701170117277e+01	2.199877460573091810e+02
4.917071707170717332e+01	2.162009733429804328e+02
4.917131713171317386e+01	2.124343823788017005e+02
4.917191719171917441e+01	2.086893253246732911e+02
4.917251725172517496e+01	2.049671081408793611e+02
4.917311731173117550e+01	2.012689906256099164e+02
4.917371737173717605e+01	1.975961864968344912e+02
4.917431743174317660e+01	1.939498635173699768e+02
4.917491749174917715e+01	1.903311436619479196e+02
4.917551755175517769e+01	1.867411033250769208e+02
4.917611761176117824e+01	1.831807735684529916e+02
4.917671767176717879e+01	1.796511404066677358e+02
4.917731773177317933e+01	1.761531451299270543e+02
4.917791779177917988e+01	1.726876846624964230e+02
4.917851785178518043e+01	1.692556119555551959e+02
4.917911791179118097e+01	1.658577364131429874e+02
4.917971797179718152e+01	1.624948243498707541e+02
4.918031803180318207e+01	1.591675994790517734e+02
4.918091809180918261e+01	1.558767434299164449e+02
4.918151815181518316e+01	1.526228962925592896e+02
4.918211821182118371e+01	1.494066571892739717e+02
4.918271827182718425e+01	1.462285848709277616e+02
4.918331833183318480e+01	1.430891983370313199e+02
4.918391839183918535e+01	1.399889774781661060e+02
4.918451845184518589e+01	1.369283637394358379e+02
4.918511851185118644e+01	1.339077608036153606e+02
4.918571857185718699e+01	1.309275352926867413e+02
4.918631863186318753e+01	1.279880174864565276e+02
4.918691869186918808e+01	1.250895020569662961e+02
4.918751875187518863e+01	1.222322488174204551e+02
4.918811881188118917e+01	1.194164834843754903e+02
4.918871887188718972e+01	1.166423984519469172e+02
4.918931893189319027e+01	1.139101535768141105e+02
4.918991899189919081e+01	1.112198769728223908e+02
4.919051905190519136e+01	1.085716658139999993e+02
4.919111911191119191e+01	1.059655871448344016e+02
4.919171917191719245e+01	1.034016786966743098e+02
4.919231923192319300e+01	1.008799497091469988e+02
4.919291929192919355e+01	9.840038175550901656e+01
4.919351935193519409e+01	9.596292957087212017e+01
4.919411941194119464e+01	9.356752188227457623e+01
4.919471947194719519e+01	9.121406223959613158e+01
4.919531953195319574e+01	8.890242984634301138e+01
4.919591959195919628e+01	8.663248038935871875e+01
4.919651965196519683e+01	8.440404686904811626e+01
4.919711971197119738e+01	8.221694041948437359e+01
4.919771977197719792e+01	8.007095113181604518e+01
4.919831983198319847e+01	7.796584887084229365e+01
4.919891989198919902e+01	7.590138408624483191e+01
4.919951995199519956e+01	7.387728861771616096e+01
4.920012001200120011e+01	7.189327649325535674e+01
4.920072007200720066e+01	6.994904471993238815e+01
4.920132013201320120e+01	6.804427406645584142e+01
4.920192019201920175e+01	6.617862983690821466e+01
4.920252025202520230e+01	6.435176263504676797e+01
4.920312031203120284e+01	6.256330911859729582e+01
4.920372037203720339e+01	6.081289274300114300e+01
4.920432043204320394e+01	5.910012449410537272e+01
4.920492049204920448e+01	5.742460360931772101e+01
4.920552055205520503e+01	5.578591828677875242e+01
4.920612061206120558e+01	5.418364638213196116e+01
4.920672067206720612e+01	5.261735609250549572e+01
4.920732073207320667e+01	5.108660662734562408e+01
4.920792079207920722e+01	4.959094886577215533e+01
4.920852085208520776e+01	4.812992600015526534e+01
4.920912091209120831e+01	4.670307416564010339e+01
4.920972097209720886e+01	4.530992305537334630e+01
4.921032103210320940e+01	4.394999652121260425e+01
4.921092109210920995e+01	4.262281315972662554e+01
4.921152115211521050e+01	4.132788688331884686e+01
4.921212121212121104e+01	4.006472747633235088e+01
4.921272127212721159e+01	3.883284113601915521e+01
4.921332133213321214e+01	3.763173099060207250e+01
4.921392139213921268e+01	3.646089762073022200e+01
4.921452145214521323e+01	3.531983955313851453e+01
4.921512151215121378e+01	3.420805373802318883e+01
4.921572157215721433e+01	3.312503601331059855e+01
4.921632163216321487e+01	3.207028155355028787e+01
4.921692169216921542e+01	3.104328530346533910e+01
4.921752175217521597e+01	3.004354239621124734e+01
4.921812181218121651e+01	2.907054855641276703e+01
4.921872187218721706e+01	2.812380048806488020e+01
4.921932193219321761e+01	2.720279624740102165e+01
4.921992199219921815e+01	2.630703560084609194e+01
4.922052205220521870e+01	2.543602036818825951e+01
4.922112211221121925e+01	2.458925475111602665e+01
4.922172217221721979e+01	2.376624564728144406e+01
4.922232223222322034e+01	2.296650295006260478e+01
4.922292229222922089e+01	2.218953983420997034e+01
4.922352235223522143e+01	2.143487302757335655e+01
4.922412241224122198e+01	2.070202306911528822e+01
4.922472247224722253e+01	1.999051455342765138e+01
4.922532253225322307e+01	1.929987636197645884e+01
4.922592259225922362e+01	1.862964188130854026e+01
4.922652265226522417e+01	1.797934920846168438e+01
4.922712271227122471e+01	1.734854134382596413e+01
4.922772277227722526e+01	1.673676637171182691e+01
4.922832283228322581e+01	1.614357762888483094e+01
4.922892289228922635e+01	1.556853386133319539e+01
4.922952295229522690e+01	1.501119936953838874e+01
4.923012301230122745e+01	1.447114414252309977e+01
4.923072307230722799e+01	1.394794398095467258e+01
4.923132313231322854e+01	1.344118061726289604e+01
4.923192319231922909e+01	1.295044180167631431e+01
4.923252325232522963e+01	1.247532140510034360e+01
4.923312331233123018e+01	1.201541949903745099e+01
4.923372337233723073e+01	1.157034242827527137e+01
4.923432343234323127e+01	1.113970287435031103e+01
4.923492349234923182e+01	1.072311991007648224e+01
4.923552355235523237e+01	1.032021904542787816e+01
4.923612361236123292e+01	9.930632265064812003e+00
4.923672367236723346e+01	9.553998057791053711e+00
4.923732373237323401e+01	9.189961438229016011e+00
4.923792379237923456e+01	8.838173960998314982e+00
4.923852385238524221e+01	8.498293727680799492e+00
4.923912391239123565e+01	8.169985386853586107e+00
4.923972397239724330e+01	7.852920127468483891e+00
4.924032403240324385e+01	7.546775665854089432e+00
4.924092409240924439e+01	7.251236226613274383e+00
4.924152415241524494e+01	6.965992517685876351e+00
4.924212421242124549e+01	6.690741699842710055e+00
4.924272427242724604e+01	6.425187350873240000e+00
4.924332433243324658e+01	6.169039424725319520e+00
4.924392439243924713e+01	5.922014205851088953e+00
4.924452445244524768e+01	5.683834259008744283e+00
4.924512451245124822e+01	5.454228374765127896e+00
4.924572457245724877e+01	5.232931510939358155e+00
4.924632463246324932e+01	5.019684730222336633e+00
4.924692469246924986e+01	4.814235134202162314e+00
4.924752475247525041e+01	4.616335794019446048e+00
4.924812481248125096e+01	4.425745677871303130e+00
4.924872487248725150e+01	4.242229583254800040e+00
4.924932493249325205e+01	4.065558045280586619e+00
4.924992499249925260e+01	3.895507264650790891e+00
4.925052505250525314e+01	3.731859019934380406e+00
4.925112511251125369e+01	3.574400584728958385e+00
4.925172517251725424e+01	3.422924640580434996e+00
4.925232523252325478e+01	3.277229188117708247e+00
4.925292529252925533e+01	3.137117456570582164e+00
4.925352535253525588e+01	3.002397811832085761e+00
4.925412541254125642e+01	2.872883663219270467e+00
4.925472547254725697e+01	2.748393369079408011e+00
4.925532553255325752e+01	2.628750141381114513e+00
4.925592559255925806e+01	2.513781949422677187e+00
4.925652565256525861e+01	2.403321422782364714e+00
4.925712571257125916e+01	2.297205753628107860e+00
4.925772577257725970e+01	2.195276598496412657e+00
4.925832583258326025e+01	2.097379979642965520e+00
4.925892589258926080e+01	2.003366186059852172e+00
4.925952595259526134e+01	1.913089674246949867e+00
4.926012601260126189e+01	1.826408968817673006e+00
4.926072607260726244e+01	1.743186563011947854e+00
4.926132613261326298e+01	1.663288819182104916e+00
4.926192619261926353e+01	1.586585869310324748e+00
4.926252625262526408e+01	1.512951515609283426e+00
4.926312631263126462e+01	1.442263131250886454e+00
4.926372637263726517e+01	1.374401561261373361e+00
4.926432643264326572e+01	1.309251023614607545e+00
4.926492649264926627e+01	1.246699010549215503e+00
4.926552655265526681e+01	1.186636190129146451e+00
4.926612661266126736e+01	1.128956308061575209e+00
4.926672667266726791e+01	1.073556082102327114e+00
4.926732673267326845e+01	1.020335117927968716e+00
4.926792679267926900e+01	9.691958055822228468e-01
4.926852685268526955e+01	9.200432223034582524e-01
4.926912691269127009e+01	8.727850355941447758e-01
4.926972697269727064e+01	8.273314065161123665e-01
4.927032703270327119e+01	7.835948931915655002e-01
4.927092709270927173e+01	7.414903544860157458e-01
4.927152715271527228e+01	7.009348538458952671e-01
4.927212721272127283e+01	6.618475632603846304e-01
4.927272727272727337e+01	6.241496673140789486e-01
4.927332733273327392e+01	5.877642672943677038e-01
4.927392739273927447e+01	5.526162853149487741e-01
4.927452745274527501e+01	5.186323684146251223e-01
4.927512751275127556e+01	4.857407925884242861e-01
4.927572757275727611e+01	4.538713667062422297e-01
4.927632763276327665e+01	4.229553362724330912e-01
4.927692769276927720e+01	3.929252869782301483e-01
4.927752775277527775e+01	3.637150479974073924e-01
4.927812781278127829e+01	3.352595949742900316e-01
4.927872787278727884e+01	3.074949526519676901e-01
4.927932793279327939e+01	2.803580970874400280e-01
4.927992799279927993e+01	2.537868573993362076e-01
4.928052805280528048e+01	2.277198169928424387e-01
4.928112811281128103e+01	2.020962142054761879e-01
4.928172817281728157e+01	1.768558423164307836e-01
4.928232823282328212e+01	1.519389488612635508e-01
4.928292829282928267e+01	1.272861341928231971e-01
4.928352835283528321e+01	1.028382492283905769e-01
4.928412841284128376e+01	7.853629232214373590e-02
4.928472847284728431e+01	5.432130520114447636e-02
4.928532853285328486e+01	3.013426790218745599e-02
4.928592859285928540e+01	5.915992645951384521e-03
4.928652865286528595e+01	-1.839298341596556918e-02
4.928712871287128650e+01	-4.285250664640288809e-02
4.928772877287728704e+01	-6.752291662650808379e-02
4.928832883288328759e+01	-9.246515718504899617e-02
4.928892889288928814e+01	-1.177408888208672511e-01
4.928952895289528868e+01	-1.434126025869136289e-01
4.929012901290128923e+01	-1.695437355049672079e-01
4.929072907290728978e+01	-1.961987875807582327e-01
4.929132913291329032e+01	-2.234434404897320536e-01
4.929192919291929087e+01	-2.513446780041397877e-01
4.929252925292529142e+01	-2.799709082324722820e-01
4.929312931293129196e+01	-3.093920877424833904e-01
4.929372937293729251e+01	-3.396798476391508781e-01
4.929432943294329306e+01	-3.709076216688908523e-01
4.929492949294929360e+01	-4.031507764211865741e-01
4.929552955295529415e+01	-4.364867436984561921e-01
4.929612961296129470e+01	-4.709951551245282753e-01
4.929672967296729524e+01	-5.067579790614497037e-01
4.929732973297329579e+01	-5.438596599035622203e-01
4.929792979297929634e+01	-5.823872598168042813e-01
4.929852985298529688e+01	-6.224306029900653625e-01
4.929912991299129743e+01	-6.640824224641056484e-01
4.929972997299729798e+01	-7.074385096020633368e-01
4.930033003300329852e+01	-7.525978662639200012e-01
4.930093009300929907e+01	-7.996628597454600307e-01
4.930153015301529962e+01	-8.487393805402507763e-01
4.930213021302130016e+01	-8.999370029810062066e-01
4.930273027302730071e+01	-9.533691488143500870e-01
4.930333033303330126e+01	-1.009153253760477931e+00
4.930393039303930180e+01	-1.067410937106552105e+00
4.930453045304530235e+01	-1.128268174379806865e+00
4.930513051305130290e+01	-1.191855473143333510e+00
4.930573057305730345e+01	-1.258308051954352358e+00
4.930633063306330399e+01	-1.327766022521368328e+00
4.930693069306930454e+01	-1.400374575093161322e+00
4.930753075307530509e+01	-1.476284167108781631e+00
4.930813081308130563e+01	-1.555650715133836348e+00
4.930873087308730618e+01	-1.638635790104297607e+00
4.930933093309330673e+01	-1.725406815894669155e+00
4.930993099309930727e+01	-1.816137271222947103e+00
4.931053105310530782e+01	-1.911006894899918818e+00
4.931113111311130837e+01	-2.010201894425437175e+00
4.931173117311730891e+01	-2.113915157929011635e+00
4.931233123312330946e+01	-2.222346469446468742e+00
4.931293129312931001e+01	-2.335702727518658151e+00
4.931353135313531055e+01	-2.454198167091944605e+00
4.931413141314131110e+01	-2.578054584693795448e+00
4.931473147314731165e+01	-2.707501566849820129e+00
4.931533153315331219e+01	-2.842776721701494758e+00
4.931593159315931274e+01	-2.984125913776084715e+00
4.931653165316531329e+01	-3.131803501852252758e+00
4.931713171317131383e+01	-3.286072579856448517e+00
4.931773177317731438e+01	-3.447205220716061724e+00
4.931833183318332203e+01	-3.615482725316746304e+00
4.931893189318931547e+01	-3.791195867074408365e+00
4.931953195319532313e+01	-3.974645146900262827e+00
4.932013201320132367e+01	-4.166141047936429587e+00
4.932073207320732422e+01	-4.366004292729795289e+00
4.932133213321332477e+01	-4.574566102706365101e+00
4.932193219321932531e+01	-4.792168459796068980e+00
4.932253225322532586e+01	-5.019164370044956414e+00
4.932313231323132641e+01	-5.255918129038662734e+00
4.932373237323732695e+01	-5.502805588946753090e+00
4.932433243324332750e+01	-5.760214426983606195e+00
4.932493249324932805e+01	-6.028544415066430240e+00
4.932553255325532859e+01	-6.308207690435785331e+00
4.932613261326132914e+01	-6.599629026988345082e+00
4.932673267326732969e+01	-6.903246107055456271e+00
4.932733273327333023e+01	-7.219509793344482951e+00
4.932793279327933078e+01	-7.548884400743220979e+00
4.932853285328533133e+01	-7.891847967670226005e+00
4.932913291329133187e+01	-8.248892526636570466e+00
4.932973297329733242e+01	-8.620524373666702544e+00
4.933033303330333297e+01	-9.007264336207883915e+00
4.933093309330933351e+01	-9.409648039139920428e+00
4.933153315331533406e+01	-9.828226168477756985e+00
4.933213321332133461e+01	-1.026356473234184108e+01
4.933273327332733516e+01	-1.071624531875180075e+01
4.933333333333333570e+01	-1.118686534978074398e+01
4.933393339333933625e+01	-1.167603833158855409e+01
4.933453345334533680e+01	-1.218439409983423261e+01
4.933513351335133734e+01	-1.271257905310622505e+01
4.933573357335733789e+01	-1.326125639951277257e+01
4.933633363336333844e+01	-1.383110638249173974e+01
4.933693369336933898e+01	-1.442282649959581065e+01
4.933753375337533953e+01	-1.503713171666967696e+01
4.933813381338134008e+01	-1.567475467401500744e+01
4.933873387338734062e+01	-1.633644588391758035e+01
4.933933393339334117e+01	-1.702297391889127454e+01
4.933993399339934172e+01	-1.773512558997831690e+01
4.934053405340534226e+01	-1.847370611442804389e+01
4.934113411341134281e+01	-1.923953927206066439e+01
4.934173417341734336e+01	-2.003346754960643494e+01
4.934233423342334390e+01	-2.085635227229600730e+01
4.934293429342934445e+01	-2.170907372196246499e+01
4.934353435343534500e+01	-2.259253124090246700e+01
4.934413441344134554e+01	-2.350764332072908402e+01
4.934473447344734609e+01	-2.445534767543712817e+01
4.934533453345334664e+01	-2.543660129788905877e+01
4.934593459345934718e+01	-2.645238049891804977e+01
4.934653465346534773e+01	-2.750368092823388011e+01
4.934713471347134828e+01	-2.859151757630815283e+01
4.934773477347734882e+01	-2.971692475640377396e+01
4.934833483348334937e+01	-3.088095606590922060e+01
4.934893489348934992e+01	-3.208468432612571775e+01
4.934953495349535046e+01	-3.332920149965312362e+01
4.935013501350135101e+01	-3.461561858451275242e+01
4.935073507350735156e+01	-3.594506548414008762e+01
4.935133513351335210e+01	-3.731869085237926242e+01
4.935193519351935265e+01	-3.873766191260588698e+01
4.935253525352535320e+01	-4.020316425010611994e+01
4.935313531353135375e+01	-4.171640158368038698e+01
4.935373537353735429e+01	-4.327859548545863788e+01
4.935433543354335484e+01	-4.489098510023638511e+01
4.935493549354935539e+01	-4.655482681937144207e+01
4.935553555355535593e+01	-4.827139392638943605e+01
4.935613561356135648e+01	-5.004197621065145540e+01
4.935673567356735703e+01	-5.186787954823889635e+01
4.935733573357335757e+01	-5.375042544922110466e+01
4.935793579357935812e+01	-5.569095057047984909e+01
4.935853585358535867e+01	-5.769080619328421022e+01
4.935913591359135921e+01	-5.975135766481587751e+01
4.935973597359735976e+01	-6.187398380287088884e+01
4.936033603360336031e+01	-6.406007626297281377e+01
4.936093609360936085e+01	-6.631103886716140039e+01
4.936153615361536140e+01	-6.862828689373729674e+01
4.936213621362136195e+01	-7.101324632726965547e+01
4.936273627362736249e+01	-7.346735306819967093e+01
4.936333633363336304e+01	-7.599205210140202382e+01
4.936393639363936359e+01	-7.858879662309531966e+01
4.936453645364536413e+01	-8.125904712552475928e+01
4.936513651365136468e+01	-8.400427043887791001e+01
4.936573657365736523e+01	-8.682593872992687523e+01
4.936633663366336577e+01	-8.972552845693219581e+01
4.936693669366936632e+01	-9.270451928038484368e+01
4.936753675367536687e+01	-9.576439292920348123e+01
4.936813681368136741e+01	-9.890663202205367099e+01
4.936873687368736796e+01	-1.021327188434991626e+02
4.936933693369336851e+01	-1.054441340747504228e+02
4.936993699369936905e+01	-1.088423554788234497e+02
4.937053705370536960e+01	-1.123288565468205036e+02
4.937113711371137015e+01	-1.159051050773506120e+02
4.937173717371737069e+01	-1.195725617340859230e+02
4.937233723372337124e+01	-1.233326785428922534e+02
4.937293729372937179e+01	-1.271868973510270564e+02
4.937353735373537233e+01	-1.311366482380717571e+02
4.937413741374137288e+01	-1.351833478816355978e+02
4.937473747374737343e+01	-1.393283978781435053e+02
4.937533753375337398e+01	-1.435731830190928235e+02
4.937593759375937452e+01	-1.479190695232403243e+02
4.937653765376537507e+01	-1.523674032252494044e+02
4.937713771377137562e+01	-1.569195077214149308e+02
4.937773777377737616e+01	-1.615766824731534257e+02
4.937833783378337671e+01	-1.663402008690334242e+02
4.937893789378937726e+01	-1.712113082462025204e+02
4.937953795379537780e+01	-1.761912198721490483e+02
4.938013801380137835e+01	-1.812811188878276880e+02
4.938073807380737890e+01	-1.864821542132579566e+02
4.938133813381337944e+01	-1.917954384168042452e+02
4.938193819381937999e+01	-1.972220455494207840e+02
4.938253825382538054e+01	-2.027630089452531479e+02
4.938313831383138108e+01	-2.084193189900609013e+02
4.938373837383738163e+01	-2.141919208590391577e+02
4.938433843384338218e+01	-2.200817122256902394e+02
4.938493849384938272e+01	-2.260895409434999124e+02
4.938553855385538327e+01	-2.322162027022804409e+02
4.938613861386138382e+01	-2.384624386610973090e+02
4.938673867386738436e+01	-2.448289330598469746e+02
4.938733873387338491e+01	-2.513163108115906255e+02
4.938793879387938546e+01	-2.579251350778936853e+02
4.938853885388538600e+01	-2.646559048226304185e+02
4.938913891389138655e+01	-2.715090523745941482e+02
4.938973897389738710e+01	-2.784849409586256002e+02
4.939033903390338764e+01	-2.855838622270802034e+02
4.939093909390938819e+01	-2.928060337868181477e+02
4.939153915391538874e+01	-3.001515967245006209e+02
4.939213921392138928e+01	-3.076206131330590665e+02
4.939273927392738983e+01	-3.152130636422894554e+02
4.939333933393339038e+01	-3.229288449566166719e+02
4.939393939393939092e+01	-3.307677674031451147e+02
4.939453945394539147e+01	-3.387295524932026183e+02
4.939513951395139202e+01	-3.468138305006547739e+02
4.939573957395739257e+01	-3.550201380603489270e+02
4.939633963396339311e+01	-3.633479157901151098e+02
4.939693969396939366e+01	-3.717965059398212020e+02
4.939753975397539421e+01	-3.803651500710495839e+02
4.939813981398140186e+01	-3.890529867710160374e+02
4.939873987398739530e+01	-3.978590494044315165e+02
4.939933993399340295e+01	-4.067822639070318473e+02
4.939993999399939639e+01	-4.158214466245777885e+02
4.940054005400540404e+01	-4.249753022011686880e+02
4.940114011401140459e+01	-4.342424215207429370e+02
4.940174017401740514e+01	-4.436212797056920181e+02
4.940234023402340569e+01	-4.531102341765416668e+02
4.940294029402940623e+01	-4.627075227766786725e+02
4.940354035403540678e+01	-4.724112619661266876e+02
4.940414041404140733e+01	-4.822194450884027788e+02
4.940474047404740787e+01	-4.921299407144647375e+02
4.940534053405340842e+01	-5.021404910678136275e+02
4.940594059405940897e+01	-5.122487105347715897e+02
4.940654065406540951e+01	-5.224520842639808507e+02
4.940714071407141006e+01	-5.327479668591244035e+02
4.940774077407741061e+01	-5.431335811688976491e+02
4.940834083408341115e+01	-5.536060171781722374e+02
4.940894089408941170e+01	-5.641622310043294419e+02
4.940954095409541225e+01	-5.747990440026408123e+02
4.941014101410141279e+01	-5.855131419845710070e+02
4.941074107410741334e+01	-5.963010745527981271e+02
4.941134113411341389e+01	-6.071592545567075376e+02
4.941194119411941443e+01	-6.180839576720244395e+02
4.941254125412541498e+01	-6.290713221082123709e+02
4.941314131413141553e+01	-6.401173484471287338e+02
4.941374137413741607e+01	-6.512178996164037699e+02
4.941434143414341662e+01	-6.623687010008516154e+02
4.941494149414941717e+01	-6.735653406951796569e+02
4.941554155415541771e+01	-6.848032699010826718e+02
4.941614161416141826e+01	-6.960778034717536684e+02
4.941674167416741881e+01	-7.073841206066819041e+02
4.941734173417341935e+01	-7.187172656994795261e+02
4.941794179417941990e+01	-7.300721493413406051e+02
4.941854185418542045e+01	-7.414435494826021795e+02
4.941914191419142099e+01	-7.528261127546918487e+02
4.941974197419742154e+01	-7.642143559546182132e+02
4.942034203420342209e+01	-7.756026676939632125e+02
4.942094209420942263e+01	-7.869853102141771615e+02
4.942154215421542318e+01	-7.983564213697995910e+02
4.942214221422142373e+01	-8.097100167810060611e+02
4.942274227422742428e+01	-8.210399921567420733e+02
4.942334233423342482e+01	-8.323401257894348646e+02
4.942394239423942537e+01	-8.436040812221494889e+02
4.942454245424542592e+01	-8.548254100887461391e+02
4.942514251425142646e+01	-8.659975551274701502e+02
4.942574257425742701e+01	-8.771138533681190665e+02
4.942634263426342756e+01	-8.881675394927124216e+02
4.942694269426942810e+01	-8.991517493694054792e+02
4.942754275427542865e+01	-9.100595237590582656e+02
4.942814281428142920e+01	-9.208838121937344567e+02
4.942874287428742974e+01	-9.316174770260620335e+02
4.942934293429343029e+01	-9.422532976482137883e+02
4.942994299429943084e+01	-9.527839748789681380e+02
4.943054305430543138e+01	-9.632021355170602419e+02
4.943114311431143193e+01	-9.735003370588116240e+02
4.943174317431743248e+01	-9.836710725777045354e+02
4.943234323432343302e+01	-9.937067757633658402e+02
4.943294329432943357e+01	-1.003599826117130419e+03
4.943354335433543412e+01	-1.013342554301094310e+03
4.943414341434143466e+01	-1.022927247637292567e+03
4.943474347434743521e+01	-1.032346155753431503e+03
4.943534353435343576e+01	-1.041591496371246649e+03
4.943594359435943630e+01	-1.050655461233367987e+03
4.943654365436543685e+01	-1.059530222164295992e+03
4.943714371437143740e+01	-1.068207937260829340e+03
4.943774377437743794e+01	-1.076680757206996077e+03
4.943834383438343849e+01	-1.084940831708369842e+03
4.943894389438943904e+01	-1.092980316040290290e+03
4.943954395439543958e+01	-1.100791377704366369e+03
4.944014401440144013e+01	-1.108366203187317296e+03
4.944074407440744068e+01	-1.115697004816016715e+03
4.944134413441344122e+01	-1.122776027702361716e+03
4.944194419441944177e+01	-1.129595556771327210e+03
4.944254425442544232e+01	-1.136147923865412395e+03
4.944314431443144287e+01	-1.142425514918394811e+03
4.944374437443744341e+01	-1.148420777191173784e+03
4.944434443444344396e+01	-1.154126226562212196e+03
4.944494449444944451e+01	-1.159534454864964573e+03
4.944554455445544505e+01	-1.164638137264421403e+03
4.944614461446144560e+01	-1.169430039664814103e+03
4.944674467446744615e+01	-1.173903026140263137e+03
4.944734473447344669e+01	-1.178050066380070575e+03
4.944794479447944724e+01	-1.181864243140173357e+03
4.944854485448544779e+01	-1.185338759692151825e+03
4.944914491449144833e+01	-1.188466947261066707e+03
4.944974497449744888e+01	-1.191242272443278125e+03
4.945034503450344943e+01	-1.193658344595280823e+03
4.945094509450944997e+01	-1.195708923184547302e+03
4.945154515451545052e+01	-1.197387925093272088e+03
4.945214521452145107e+01	-1.198689431865778943e+03
4.945274527452745161e+01	-1.199607696890449915e+03
4.945334533453345216e+01	-1.200137152506826169e+03
4.945394539453945271e+01	-1.200272417028642394e+03
4.945454545454545325e+01	-1.200008301673459755e+03
4.945514551455145380e+01	-1.199339817389618247e+03
4.945574557455745435e+01	-1.198262181571175006e+03
4.945634563456345489e+01	-1.196770824651644489e+03
4.945694569456945544e+01	-1.194861396567238671e+03
4.945754575457545599e+01	-1.192529773080546647e+03
4.945814581458145653e+01	-1.189772061955474328e+03
4.945874587458745708e+01	-1.186584608974551657e+03
4.945934593459345763e+01	-1.182964003789616527e+03
4.945994599459945817e+01	-1.178907085597185414e+03
4.946054605460545872e+01	-1.174410948629809809e+03
4.946114611461145927e+01	-1.169472947454939231e+03
4.946174617461745981e+01	-1.164090702072966224e+03
4.946234623462346036e+01	-1.158262102806259009e+03
4.946294629462946091e+01	-1.151985314971231446e+03
4.946354635463546146e+01	-1.145258783325670038e+03
4.946414641464146200e+01	-1.138081236283735734e+03
4.946474647464746255e+01	-1.130451689891370279e+03
4.946534653465346310e+01	-1.122369451554950956e+03
4.946594659465946364e+01	-1.113834123516414820e+03
4.946654665466546419e+01	-1.104845606068283359e+03
4.946714671467146474e+01	-1.095404100502281835e+03
4.946774677467746528e+01	-1.085510111785617710e+03
4.946834683468346583e+01	-1.075164450959172427e+03
4.946894689468946638e+01	-1.064368237252311928e+03
4.946954695469546692e+01	-1.053122899909232501e+03
4.947014701470146747e+01	-1.041430179722155117e+03
4.947074707470746802e+01	-1.029292130267026778e+03
4.947134713471346856e+01	-1.016711118837729373e+03
4.947194719471946911e+01	-1.003689827075176254e+03
4.947254725472546966e+01	-9.902312512880266695e+02
4.947314731473147020e+01	-9.763387024621706587e+02
4.947374737473747075e+01	-9.620158059565214899e+02
4.947434743474347130e+01	-9.472665008829628732e+02
4.947494749474947184e+01	-9.320950391688681975e+02
4.947554755475547239e+01	-9.165059843008735925e+02
4.947614761476147294e+01	-9.005042097490204469e+02
4.947674767476747348e+01	-8.840948970709140440e+02
4.947734773477347403e+01	-8.672835336958025891e+02
4.947794779477948168e+01	-8.500759103890236474e+02
4.947854785478547512e+01	-8.324781183976635930e+02
4.947914791479148278e+01	-8.144965462786572061e+02
4.947974797479747622e+01	-7.961378764110761495e+02
4.948034803480348387e+01	-7.774090811946670101e+02
4.948094809480948442e+01	-7.583174189372417686e+02
4.948154815481548496e+01	-7.388704294338850787e+02
4.948214821482148551e+01	-7.190759292413648609e+02
4.948274827482748606e+01	-6.989420066516078123e+02
4.948334833483348660e+01	-6.784770163684577255e+02
4.948394839483948715e+01	-6.576895738924146144e+02
4.948454845484548770e+01	-6.365885496183810801e+02
4.948514851485148824e+01	-6.151830626519383713e+02
4.948574857485748879e+01	-5.934824743500111026e+02
4.948634863486348934e+01	-5.714963815921905734e+02
4.948694869486948988e+01	-5.492346097893790784e+02
4.948754875487549043e+01	-5.267072056367575215e+02
4.948814881488149098e+01	-5.039244296185344183e+02
4.948874887488749152e+01	-4.808967482721499778e+02
4.948934893489349207e+01	-4.576348262200939416e+02
4.948994899489949262e+01	-4.341495179777745648e+02
4.949054905490549316e+01	-4.104518595461585164e+02
4.949114911491149371e+01	-3.865530597983051848e+02
4.949174917491749426e+01	-3.624644916691518119e+02
4.949234923492349481e+01	-3.381976831582105092e+02
4.949294929492949535e+01	-3.137643081551169075e+02
4.949354935493549590e+01	-2.891761770982436701e+02
4.949414941494149645e+01	-2.644452274767962194e+02
4.949474947494749699e+01	-2.395835141870933001e+02
4.949534953495349754e+01	-2.146031997538916016e+02
4.949594959495949809e+01	-1.895165444278648863e+02
4.949654965496549863e+01	-1.643358961705034744e+02
4.949714971497149918e+01	-1.390736805378508052e+02
4.949774977497749973e+01	-1.137423904746975154e+02
4.949834983498350027e+01	-8.835457603093416878e+01
4.949894989498950082e+01	-6.292283401188440450e+01
4.949954995499550137e+01	-3.745979757458743364e+01
4.950015001500150191e+01	-1.197812578200799294e+01
4.950075007500750246e+01	1.350950687273536488e+01
4.950135013501350301e+01	3.899042095999398327e+01
4.950195019501950355e+01	6.445194261295138460e+01
4.950255025502550410e+01	8.988141402050857209e+01
4.950315031503150465e+01	1.152662039016263265e+02
4.950375037503750519e+01	1.405937179489272069e+02
4.950435043504350574e+01	1.658514092295445437e+02
4.950495049504950629e+01	1.910267885311776297e+02
4.950555055505550683e+01	2.161074346414343665e+02
4.950615061506150738e+01	2.410810045486336435e+02
4.950675067506750793e+01	2.659352435523486520e+02
4.950735073507350847e+01	2.906579952721276072e+02
4.950795079507950902e+01	3.152372115429503197e+02
4.950855085508550957e+01	3.396609621861590540e+02
4.950915091509151011e+01	3.639174446447970013e+02
4.950975097509751066e+01	3.879949934724813829e+02
4.951035103510351121e+01	4.118820896651332077e+02
4.951095109510951175e+01	4.355673698251493988e+02
4.951155115511551230e+01	4.590396351478337920e+02
4.951215121512151285e+01	4.822878602201505487e+02
4.951275127512751340e+01	5.053012016221783824e+02
4.951335133513351394e+01	5.280690063218730756e+02
4.951395139513951449e+01	5.505808198541128604e+02
4.951455145514551504e+01	5.728263942752589628e+02
4.951515151515151558e+01	5.947956958848277509e+02
4.951575157515751613e+01	6.164789127061752652e+02
4.951635163516351668e+01	6.378664617184872441e+02
4.951695169516951722e+01	6.589489958326753367e+02
4.951755175517551777e+01	6.797174106041748018e+02
4.951815181518151832e+01	7.001628506760383743e+02
4.951875187518751886e+01	7.202767159460360062e+02
4.951935193519351941e+01	7.400506674519455146e+02
4.951995199519951996e+01	7.594766329695582954e+02
4.952055205520552050e+01	7.785468123183536591e+02
4.952115211521152105e+01	7.972536823702052970e+02
4.952175217521752160e+01	8.155900017569013016e+02
4.952235223522352214e+01	8.335488152726595672e+02
4.952295229522952269e+01	8.511234579682773074e+02
4.952355235523552324e+01	8.683075589339373437e+02
4.952415241524152378e+01	8.850950447681731248e+02
4.952475247524752433e+01	9.014801427308636903e+02
4.952535253525352488e+01	9.174573835786143263e+02
4.952595259525952542e+01	9.330216040812708798e+02
4.952655265526552597e+01	9.481679492187563483e+02
4.952715271527152652e+01	9.628918740578535562e+02
4.952775277527752706e+01	9.771891453089654078e+02
4.952835283528352761e+01	9.910558425633294064e+02
4.952895289528952816e+01	1.004488359211531815e+03
4.952955295529552870e+01	1.017483403044667966e+03
4.953015301530152925e+01	1.030037996539790583e+03
4.953075307530752980e+01	1.042149476831797529e+03
4.953135313531353034e+01	1.053815495374244392e+03
4.953195319531953089e+01	1.065034017291952750e+03
4.953255325532553144e+01	1.075803320428733969e+03
4.953315331533153199e+01	1.086121994093812646e+03
4.953375337533753253e+01	1.095988937511044014e+03
4.953435343534353308e+01	1.105403357975214249e+03
4.953495349534953363e+01	1.114364768720202164e+03
4.953555355535553417e+01	1.122872986504031815e+03
4.953615361536153472e+01	1.130928128916202013e+03
4.953675367536753527e+01	1.138530611413000315e+03
4.953735373537353581e+01	1.145681144086782751e+03
4.953795379537953636e+01	1.152380728175549848e+03
4.953855385538553691e+01	1.158630652319364344e+03
4.953915391539153745e+01	1.164432488570462965e+03
4.953975397539753800e+01	1.169788088164175178e+03
4.954035403540353855e+01	1.174699577057983333e+03
4.954095409540953909e+01	1.179169351246279348e+03
4.954155415541553964e+01	1.183200071858630054e+03
4.954215421542154019e+01	1.186794660049531103e+03
4.954275427542754073e+01	1.189956291687807607e+03
4.954335433543354128e+01	1.192688391854029533e+03
4.954395439543954183e+01	1.194994629154452468e+03
4.954455445544554237e+01	1.196878909860111889e+03
4.954515451545154292e+01	1.198345371879874165e+03
4.954575457545754347e+01	1.199398378576346659e+03
4.954635463546354401e+01	1.200042512433612728e+03
4.954695469546954456e+01	1.200282568585934087e+03
4.954755475547554511e+01	1.200123548216513655e+03
4.954815481548154565e+01	1.199570651835598937e+03
4.954875487548754620e+01	1.198629272447122275e+03
4.954935493549354675e+01	1.197304988613232126e+03
4.954995499549954729e+01	1.195603557425966301e+03
4.955055505550554784e+01	1.193530907395391750e+03
4.955115511551154839e+01	1.191093131263522309e+03
4.955175517551754893e+01	1.188296478753240990e+03
4.955235523552354948e+01	1.185147349261496856e+03
4.955295529552955003e+01	1.181652284505913485e+03
4.955355535553555058e+01	1.177817961133949211e+03
4.955415541554155112e+01	1.173651183303607013e+03
4.955475547554755167e+01	1.169158875244678256e+03
4.955535553555355222e+01	1.164348073809313291e+03
4.955595559555955276e+01	1.159225921020670967e+03
4.955655565556555331e+01	1.153799656628252023e+03
4.955715571557155386e+01	1.148076610678344650e+03
4.955775577557756151e+01	1.142064196107950238e+03
4.955835583558355495e+01	1.135769901370312482e+03
4.955895589558956260e+01	1.129201283100049750e+03
4.955955595559555604e+01	1.122365958825732832e+03
4.956015601560156369e+01	1.115271599737521683e+03
4.956075607560756424e+01	1.107925923517310139e+03
4.956135613561356479e+01	1.100336687238620470e+03
4.956195619561956534e+01	1.092511680343290436e+03
4.956255625562556588e+01	1.084458717701759269e+03
4.956315631563156643e+01	1.076185632763560307e+03
4.956375637563756698e+01	1.067700270804382626e+03
4.956435643564356752e+01	1.059010482275846698e+03
4.956495649564956807e+01	1.050124116263883934e+03
4.956555655565556862e+01	1.041049014061381968e+03
4.956615661566156916e+01	1.031793002860497381e+03
4.956675667566756971e+01	1.022363889569799881e+03
4.956735673567357026e+01	1.012769454761136785e+03
4.956795679567957080e+01	1.003017446750891850e+03
4.956855685568557135e+01	9.931155758199793127e+02
4.956915691569157190e+01	9.830715085767462824e+02
4.956975697569757244e+01	9.728928624666120868e+02
4.957035703570357299e+01	9.625872004320540327e+02
4.957095709570957354e+01	9.521620257262886753e+02
4.957155715571557408e+01	9.416247768836886962e+02
4.957215721572157463e+01	9.309828228497779037e+02
4.957275727572757518e+01	9.202434582733162642e+02
4.957335733573357572e+01	9.094138989627963383e+02
4.957395739573957627e+01	8.985012775093355231e+02
4.957455745574557682e+01	8.875126390777568304e+02
4.957515751575157736e+01	8.764549373673611399e+02
4.957575757575757791e+01	8.653350307436429603e+02
4.957635763576357846e+01	8.541596785419815205e+02
4.957695769576957900e+01	8.429355375440321723e+02
4.957755775577557955e+01	8.316691586273778967e+02
4.957815781578158010e+01	8.203669835887048976e+02
4.957875787578758064e+01	8.090353421405479821e+02
4.957935793579358119e+01	7.976804490814467954e+02
4.957995799579958174e+01	7.863084016390877196e+02
4.958055805580558228e+01	7.749251769858320813e+02
4.958115811581158283e+01	7.635366299257797209e+02
4.958175817581758338e+01	7.521484907523446282e+02
4.958235823582358393e+01	7.407663632750837905e+02
4.958295829582958447e+01	7.293957230143566903e+02
4.958355835583558502e+01	7.180419155621896152e+02
4.958415841584158557e+01	7.067101551075301131e+02
4.958475847584758611e+01	6.954055231239154864e+02
4.958535853585358666e+01	6.841329672174098278e+02
4.958595859585958721e+01	6.728973001324851566e+02
4.958655865586558775e+01	6.617031989133954539e+02
4.958715871587158830e+01	6.505552042184181119e+02
4.958775877587758885e+01	6.394577197842156693e+02
4.958835883588358939e+01	6.284150120374306425e+02
4.958895889588958994e+01	6.174312098505008635e+02
4.958955895589559049e+01	6.065103044385670046e+02
4.959015901590159103e+01	5.956561493942270999e+02
4.959075907590759158e+01	5.848724608568018084e+02
4.959135913591359213e+01	5.741628178126698003e+02
4.959195919591959267e+01	5.635306625231355611e+02
4.959255925592559322e+01	5.529793010762336962e+02
4.959315931593159377e+01	5.425119040587746895e+02
4.959375937593759431e+01	5.321315073448997737e+02
4.959435943594359486e+01	5.218410129973057110e+02
4.959495949594959541e+01	5.116431902773171032e+02
4.959555955595559595e+01	5.015406767598623219e+02
4.959615961596159650e+01	4.915359795494319428e+02
4.959675967596759705e+01	4.816314765930354156e+02
4.959735973597359759e+01	4.718294180861475979e+02
4.959795979597959814e+01	4.621319279676346810e+02
4.959855985598559869e+01	4.525410054996181088e+02
4.959915991599159923e+01	4.430585269282457830e+02
4.959975997599759978e+01	4.336862472213248338e+02
4.960036003600360033e+01	4.244258018787861602e+02
4.960096009600960087e+01	4.152787088119634973e+02
4.960156015601560142e+01	4.062463702876843854e+02
4.960216021602160197e+01	3.973300749331804127e+02
4.960276027602760252e+01	3.885309997978878869e+02
4.960336033603360306e+01	3.798502124681986061e+02
4.960396039603960361e+01	3.712886732312966274e+02
4.960456045604560416e+01	3.628472372842310278e+02
4.960516051605160470e+01	3.545266569844446849e+02
4.960576057605760525e+01	3.463275841380141173e+02
4.960636063606360580e+01	3.382505723219171045e+02
4.960696069606960634e+01	3.302960792367091472e+02
4.960756075607560689e+01	3.224644690860438914e+02
4.960816081608160744e+01	3.147560149795419875e+02
4.960876087608760798e+01	3.071709013555898196e+02
4.960936093609360853e+01	2.997092264207092853e+02
4.960996099609960908e+01	2.923710046022290499e+02
4.961056105610560962e+01	2.851561690110544873e+02
4.961116111611161017e+01	2.780645739114207231e+02
4.961176117611761072e+01	2.710959971945966345e+02
4.961236123612361126e+01	2.642501428535853734e+02
4.961296129612961181e+01	2.575266434559637219e+02
4.961356135613561236e+01	2.509250626195918699e+02
4.961416141614161290e+01	2.444448974592679633e+02
4.961476147614761345e+01	2.380855810445514749e+02
4.961536153615361400e+01	2.318464848383271715e+02
4.961596159615961454e+01	2.257269211205405668e+02
4.961656165616561509e+01	2.197261453947947416e+02
4.961716171617161564e+01	2.138433587755871486e+02
4.961776177617761618e+01	2.080777103540565918e+02
4.961836183618361673e+01	2.024282995402129472e+02
4.961896189618961728e+01	1.968941783797085634e+02
4.961956195619561782e+01	1.914743538433098138e+02
4.962016201620161837e+01	1.861677900873229135e+02
4.962076207620761892e+01	1.809734106833139435e+02
4.962136213621361946e+01	1.758901008155680472e+02
4.962196219621962001e+01	1.709167094448133355e+02
4.962256225622562056e+01	1.660520514368365639e+02
4.962316231623162111e+01	1.612949096547008310e+02
4.962376237623762165e+01	1.566440370133712179e+02
4.962436243624362220e+01	1.520981584956393817e+02
4.962496249624962275e+01	1.476559731283247174e+02
4.962556255625562329e+01	1.433161559178187758e+02
4.962616261626162384e+01	1.390773597441218499e+02
4.962676267626762439e+01	1.349382172126017849e+02
4.962736273627362493e+01	1.308973424627903057e+02
4.962796279627962548e+01	1.269533329336080953e+02
4.962856285628562603e+01	1.231047710844887035e+02
4.962916291629162657e+01	1.193502260719463948e+02
4.962976297629762712e+01	1.156882553812076111e+02
4.963036303630362767e+01	1.121174064125984557e+02
4.963096309630962821e+01	1.086362180224452914e+02
4.963156315631562876e+01	1.052432220108119907e+02
4.963216321632162931e+01	1.019369445852067031e+02
4.963276327632762985e+01	9.871590775739718993e+01
4.963336333633363040e+01	9.557863070128377103e+01
4.963396339633963095e+01	9.252363106506095392e+01
4.963456345634563149e+01	8.954942623780115696e+01
4.963516351635163204e+01	8.665453457065001430e+01
4.963576357635763259e+01	8.383747655287248790e+01
4.963636363636363313e+01	8.109677594304258719e+01
4.963696369636963368e+01	7.843096085571278309e+01
4.963756375637564133e+01	7.583856480394901212e+01
4.963816381638163477e+01	7.331812769815743991e+01
4.963876387638764243e+01	7.086819680167234026e+01
4.963936393639363587e+01	6.848732764361135139e+01
4.963996399639964352e+01	6.617408488954256995e+01
4.964056405640564407e+01	6.392704317054200658e+01
4.964116411641164461e+01	6.174478787125207191e+01
4.964176417641764516e+01	5.962591587758243605e+01
4.964236423642364571e+01	5.756903628472261403e+01
4.964296429642964625e+01	5.557277106616142248e+01
4.964356435643564680e+01	5.363575570443519780e+01
4.964416441644164735e+01	5.175663978434310764e+01
4.964476447644764789e+01	4.993408754939653704e+01
4.964536453645364844e+01	4.816677842227980477e+01
4.964596459645964899e+01	4.645340749012216719e+01
4.964656465646564953e+01	4.479268595539294751e+01
4.964716471647165008e+01	4.318334155324531309e+01
4.964776477647765063e+01	4.162411893614647340e+01
4.964836483648365117e+01	4.011378002664148568e+01
4.964896489648965172e+01	3.865110433159624392e+01
4.964956495649565227e+01	3.723488924802512656e+01
4.965016501650165281e+01	3.586395031855078486e+01
4.965076507650765336e+01	3.453712146529853300e+01
4.965136513651365391e+01	3.325325519625340576e+01
4.965196519651965446e+01	3.201122278495476081e+01
4.965256525652565500e+01	3.080991442440362249e+01
4.965316531653165555e+01	2.964823935605690153e+01
4.965376537653765610e+01	2.852512597477940659e+01
4.965436543654365664e+01	2.743952191062208357e+01
4.965496549654965719e+01	2.639039408828959665e+01
4.965556555655565774e+01	2.537672876515438247e+01
4.965616561656165828e+01	2.439753154866905405e+01
4.965676567656765883e+01	2.345182739401955629e+01
4.965736573657365938e+01	2.253866058285459317e+01
4.965796579657965992e+01	2.165709468391667514e+01
4.965856585658566047e+01	2.080621249638990378e+01
4.965916591659166102e+01	1.998511597676944618e+01
4.965976597659766156e+01	1.919292615004498614e+01
4.966036603660366211e+01	1.842878300597867280e+01
4.966096609660966266e+01	1.769184538124510198e+01
4.966156615661566320e+01	1.698129082818672941e+01
4.966216621662166375e+01	1.629631547092425237e+01
4.966276627662766430e+01	1.563613384954693863e+01
4.966336633663366484e+01	1.499997875309148476e+01
4.966396639663966539e+01	1.438710104200395179e+01
4.966456645664566594e+01	1.379676946076123301e+01
4.966516651665166648e+01	1.322827044131344287e+01
4.966576657665766703e+01	1.268090789799059515e+01
4.966636663666366758e+01	1.215400301450019427e+01
4.966696669666966812e+01	1.164689403113416688e+01
4.966756675667566867e+01	1.115893600353338933e+01
4.966816681668166922e+01	1.068950057640299889e+01
4.966876687668766976e+01	1.023797574480198236e+01
4.966936693669367031e+01	9.803765610390149376e+00
4.966996699669967086e+01	9.386290133150611226e+00
4.967056705670567140e+01	8.984984879087456022e+00
4.967116711671167195e+01	8.599300764379821160e+00
4.967176717671767250e+01	8.228703796455288710e+00
4.967236723672367305e+01	7.872674812426752489e+00
4.967296729672967359e+01	7.530709215319077110e+00
4.967356735673567414e+01	7.202316708493266439e+00
4.967416741674167469e+01	6.887021028658335098e+00
4.967476747674767523e+01	6.584359677842897440e+00
4.967536753675367578e+01	6.293883654681430073e+00
4.967596759675967633e+01	6.015157185352562053e+00
4.967656765676567687e+01	5.747757454490086459e+00
4.967716771677167742e+01	5.491274336370769227e+00
4.967776777677767797e+01	5.245310126666829831e+00
4.967836783678367851e+01	5.009479275035147339e+00
4.967896789678967906e+01	4.783408118800005049e+00
4.967956795679567961e+01	4.566734617971040855e+00
4.968016801680168015e+01	4.359108091823749476e+00
4.968076807680768070e+01	4.160188957255780196e+00
4.968136813681368125e+01	3.969648469118709500e+00
4.968196819681968179e+01	3.787168462711994366e+00
4.968256825682568234e+01	3.612441098612967139e+00
4.968316831683168289e+01	3.445168610005022281e+00
4.968376837683768343e+01	3.285063052654101590e+00
4.968436843684368398e+01	3.131846057672798445e+00
4.968496849684968453e+01	2.985248587200472148e+00
4.968556855685568507e+01	2.845010693117683953e+00
4.968616861686168562e+01	2.710881278903557678e+00
4.968676867686768617e+01	2.582617864735182955e+00
4.968736873687368671e+01	2.459986355919487000e+00
4.968796879687968726e+01	2.342760814739363262e+00
4.968856885688568781e+01	2.230723235787881009e+00
4.968916891689168835e+01	2.123663324856570611e+00
4.968976897689768890e+01	2.021378281436571722e+00
4.969036903690368945e+01	1.923672584884240422e+00
4.969096909690968999e+01	1.830357784296268608e+00
4.969156915691569054e+01	1.741252292132926538e+00
4.969216921692169109e+01	1.656181181621882104e+00
4.969276927692769164e+01	1.574975987969351898e+00
4.969336933693369218e+01	1.497474513399612572e+00
4.969396939693969273e+01	1.423520636038738907e+00
4.969456945694569328e+01	1.352964122653193657e+00
4.969516951695169382e+01	1.285660445249147132e+00
4.969576957695769437e+01	1.221470601533661160e+00
4.969636963696369492e+01	1.160260939234495137e+00
4.969696969696969546e+01	1.101902984270981323e+00
4.969756975697569601e+01	1.046273272764431050e+00
4.969816981698169656e+01	9.932531868726183211e-01
4.969876987698769710e+01	9.427287944292733757e-01
4.969936993699369765e+01	8.945906923660094101e-01
4.969996999699969820e+01	8.487338538908597574e-01
4.970057005700569874e+01	8.050574793944746954e-01
4.970117011701169929e+01	7.634648510521672149e-01
4.970177017701769984e+01	7.238631910872734831e-01
4.970237023702370038e+01	6.861635236587992903e-01
4.970297029702970093e+01	6.502805403340142787e-01
4.970357035703570148e+01	6.161324691045264590e-01
4.970417041704170202e+01	5.836409469024954610e-01
4.970477047704770257e+01	5.527308955718717165e-01
4.970537053705370312e+01	5.233304012480739509e-01
4.970597059705970366e+01	4.953705970981459594e-01
4.970657065706570421e+01	4.687855493723138700e-01
4.970717071707170476e+01	4.435121467168775533e-01
4.970777077707770530e+01	4.194899926975849125e-01
4.970837083708370585e+01	3.966613014820181693e-01
4.970897089708970640e+01	3.749707966290196648e-01
4.970957095709570694e+01	3.543656129328816018e-01
4.971017101710170749e+01	3.347952012698071078e-01
4.971077107710770804e+01	3.162112363940654536e-01
4.971137113711370858e+01	2.985675276312936832e-01
4.971197119711970913e+01	2.818199324164918917e-01
4.971257125712570968e+01	2.659262726244455699e-01
4.971317131713171023e+01	2.508462536405428045e-01
4.971377137713771077e+01	2.365413861202262102e-01
4.971437143714371132e+01	2.229749103856257519e-01
4.971497149714971187e+01	2.101117234082281182e-01
4.971557155715571241e+01	1.979183083267432586e-01
4.971617161716171296e+01	1.863626664496257357e-01
4.971677167716771351e+01	1.754142516919594552e-01
4.971737173717372116e+01	1.650439073966466219e-01
4.971797179717971460e+01	1.552238054900022535e-01
4.971857185718572225e+01	1.459273879219853964e-01
4.971917191719171569e+01	1.371293103413364078e-01
4.971977197719772334e+01	1.288053879558936354e-01
4.972037203720372389e+01	1.209325435282788130e-01
4.972097209720972444e+01	1.134887574569973245e-01
4.972157215721572499e+01	1.064530198927978039e-01
4.972217221722172553e+01	9.980528483986776667e-02
4.972277227722772608e+01	9.352642619112744304e-02
4.972337233723372663e+01	8.759819564652247814e-02
4.972397239723972717e+01	8.200318246281995682e-02
4.972457245724572772e+01	7.672477498299654086e-02
4.972517251725172827e+01	7.174712389287481173e-02
4.972577257725772881e+01	6.705510715223672591e-02
4.972637263726372936e+01	6.263429654723032258e-02
4.972697269726972991e+01	5.847092581050321314e-02
4.972757275727573045e+01	5.455186025515622317e-02
4.972817281728173100e+01	5.086456786833008781e-02
4.972877287728773155e+01	4.739709181002783878e-02
4.972937293729373209e+01	4.413802426265239082e-02
4.972997299729973264e+01	4.107648157670860944e-02
4.973057305730573319e+01	3.820208065820299148e-02
4.973117311731173373e+01	3.550491654346958625e-02
4.973177317731773428e+01	3.297554110747755174e-02
4.973237323732373483e+01	3.060494285213227750e-02
4.973297329732973537e+01	2.838452772167841462e-02
4.973357335733573592e+01	2.630610089304893928e-02
4.973417341734173647e+01	2.436184948988415894e-02
4.973477347734773701e+01	2.254432616996335931e-02
4.973537353735373756e+01	2.084642684522323638e-02
4.973597359735973811e+01	1.926139067540739991e-02
4.973657365736573865e+01	1.778277764331224337e-02
4.973717371737173920e+01	1.640445519123594209e-02
4.973777377737773975e+01	1.512058549526953087e-02
4.973837383738374029e+01	1.392561333650900457e-02
4.973897389738974084e+01	1.281425453005834852e-02
4.973957395739574139e+01	1.178148487456299673e-02
4.974017401740174193e+01	1.082252958695124889e-02
4.974077407740774248e+01	9.932853189049425588e-03
4.974137413741374303e+01	9.108149814762531160e-03
4.974197419741974358e+01	8.344333908559512999e-03
4.974257425742574412e+01	7.637531288055606632e-03
4.974317431743174467e+01	6.984070545529606072e-03
4.974377437743774522e+01	6.380474765235816248e-03
4.974437443744374576e+01	5.823453535355739910e-03
4.974497449744974631e+01	5.309895235369510580e-03
4.974557455745574686e+01	4.836859581500464744e-03
4.974617461746174740e+01	4.401570414685610985e-03
4.974677467746774795e+01	4.001408717241891448e-03
4.974737473747374850e+01	3.633905846022641908e-03
4.974797479747974904e+01	3.296736971384632217e-03
4.974857485748574959e+01	2.987714712706587145e-03
4.974917491749175014e+01	2.704782962511034609e-03
4.974977497749775068e+01	2.446010892439402090e-03
4.975037503750375123e+01	2.209587135413370457e-03
4.975097509750975178e+01	1.993814139283405125e-03
4.975157515751575232e+01	1.797102688118581071e-03
4.975217521752175287e+01	1.617966588032216215e-03
4.975277527752775342e+01	1.455017515068423098e-03
4.975337533753375396e+01	1.306966714929651621e-03
4.975397539753975451e+01	1.172605364170491681e-03
4.975457545754575506e+01	1.050808237314567817e-03
4.975517551755175560e+01	9.405291544913501126e-04
4.975577557755775615e+01	8.407965889693285941e-04
4.975637563756375670e+01	7.507094333582813462e-04
4.975697569756975724e+01	6.694329233211753459e-04
4.975757575757575779e+01	5.961947176393636019e-04
4.975817581758175834e+01	5.302811334211737001e-04
4.975877587758775888e+01	4.710335351417548446e-04
4.975937593759375943e+01	4.178448760589883798e-04
4.975997599759975998e+01	3.701563903740248381e-04
4.976057605760576052e+01	3.274544343029005809e-04
4.976117611761176107e+01	2.892674740046011477e-04
4.976177617761776162e+01	2.551632180774576048e-04
4.976237623762376217e+01	2.247458920958120070e-04
4.976297629762976271e+01	1.976536524180210830e-04
4.976357635763576326e+01	1.735561362599956402e-04
4.976417641764176381e+01	1.521521447999874736e-04
4.976477647764776435e+01	1.331674558640443017e-04
4.976537653765376490e+01	1.163527625406961816e-04
4.976597659765976545e+01	1.014817338906938210e-04
4.976657665766576599e+01	8.834919375513982536e-05
4.976717671767176654e+01	7.676941352475309200e-05
4.976777677767776709e+01	6.657451461542524137e-05
4.976837683768376763e+01	5.761297630134838292e-05
4.976897689768976818e+01	4.974824448706493705e-05
4.976957695769576873e+01	4.285743695371005792e-05
4.977017701770176927e+01	3.683014059200899362e-05
4.977077707770776982e+01	3.157398787687031711e-05
4.977137713771377037e+01	2.699881921789061819e-05
4.977197719771977091e+01	2.302407249787334772e-05
4.977257725772577146e+01	1.957787093432448902e-05
4.977317731773177201e+01	1.659618517267562950e-05
4.977377737773777255e+01	1.402206491331296434e-05
4.977437743774377310e+01	1.180493553639407487e-05
4.977497749774977365e+01	9.899955357936665790e-06
4.977557755775577419e+01	8.267429326327610856e-06
4.977617761776177474e+01	6.872275148808117178e-06
4.977677767776777529e+01	5.683538021256914038e-06
4.977737773777377583e+01	4.673950320386991404e-06
4.977797779777977638e+01	3.819532804028265924e-06
4.977857785778577693e+01	3.099234051303094511e-06
4.977917791779177747e+01	2.494605059115455294e-06
4.977977797779777802e+01	1.989506093465352854e-06
4.978037803780377857e+01	1.569843072762551741e-06
4.978097809780977911e+01	1.223330934746413887e-06
4.978157815781577966e+01	9.392816081207834444e-07
4.978217821782178021e+01	7.084143739862715149e-07
4.978277827782778076e+01	5.226865600972383690e-07
4.978337833783378130e+01	3.751426624834697612e-07
4.978397839783978185e+01	2.597801337439948504e-07
4.978457845784578240e+01	1.714302151154565526e-07
4.978517851785178294e+01	1.056523200922460121e-07
4.978577857785778349e+01	5.864060085576513598e-08
4.978637863786378404e+01	2.714144504766363339e-08
4.978697869786978458e+01	8.380759548185823530e-09
4.978757875787578513e+01	-0.000000000000000000e+00
4.978817881788178568e+01	-0.000000000000000000e+00
4.978877887788778622e+01	-0.000000000000000000e+00
4.978937893789378677e+01	-0.000000000000000000e+00
4.978997899789978732e+01	-0.000000000000000000e+00
4.979057905790578786e+01	-0.000000000000000000e+00
4.979117911791178841e+01	-0.000000000000000000e+00
4.979177917791778896e+01	-0.000000000000000000e+00
4.979237923792378950e+01	-0.000000000000000000e+00
4.979297929792979005e+01	-0.000000000000000000e+00
4.979357935793579060e+01	-0.000000000000000000e+00
4.979417941794179114e+01	-0.000000000000000000e+00
4.979477947794779169e+01	-0.000000000000000000e+00
4.979537953795379224e+01	-0.000000000000000000e+00
4.979597959795979278e+01	-0.000000000000000000e+00
4.979657965796579333e+01	-0.000000000000000000e+00
4.979717971797180098e+01	-0.000000000000000000e+00
4.979777977797779442e+01	-0.000000000000000000e+00
4.979837983798380208e+01	-0.000000000000000000e+00
4.979897989798979552e+01	-0.000000000000000000e+00
4.979957995799580317e+01	-0.000000000000000000e+00
4.980018001800180372e+01	-0.000000000000000000e+00
4.980078007800780426e+01	-0.000000000000000000e+00
4.980138013801380481e+01	-0.000000000000000000e+00
4.980198019801980536e+01	-0.000000000000000000e+00
4.980258025802580590e+01	-0.000000000000000000e+00
4.980318031803180645e+01	-0.000000000000000000e+00
4.980378037803780700e+01	-0.000000000000000000e+00
4.980438043804380754e+01	-0.000000000000000000e+00
4.980498049804980809e+01	-0.000000000000000000e+00
4.980558055805580864e+01	-0.000000000000000000e+00
4.980618061806180918e+01	-0.000000000000000000e+00
4.980678067806780973e+01	-0.000000000000000000e+00
4.980738073807381028e+01	-0.000000000000000000e+00
4.980798079807981082e+01	-0.000000000000000000e+00
4.980858085808581137e+01	-0.000000000000000000e+00
4.980918091809181192e+01	-0.000000000000000000e+00
4.980978097809781246e+01	-0.000000000000000000e+00
4.981038103810381301e+01	-0.000000000000000000e+00
4.981098109810981356e+01	-0.000000000000000000e+00
4.981158115811581411e+01	-0.000000000000000000e+00
4.981218121812181465e+01	-0.000000000000000000e+00
4.981278127812781520e+01	-0.000000000000000000e+00
4.981338133813381575e+01	-0.000000000000000000e+00
4.981398139813981629e+01	-0.000000000000000000e+00
4.981458145814581684e+01	-0.000000000000000000e+00
4.981518151815181739e+01	-0.000000000000000000e+00
4.981578157815781793e+01	-0.000000000000000000e+00
4.981638163816381848e+01	-0.000000000000000000e+00
4.981698169816981903e+01	-0.000000000000000000e+00
4.981758175817581957e+01	-0.000000000000000000e+00
4.981818181818182012e+01	-0.000000000000000000e+00
4.981878187818782067e+01	-0.000000000000000000e+00
4.981938193819382121e+01	-0.000000000000000000e+00
4.981998199819982176e+01	-0.000000000000000000e+00
4.982058205820582231e+01	-0.000000000000000000e+00
4.982118211821182285e+01	-0.000000000000000000e+00
4.982178217821782340e+01	-0.000000000000000000e+00
4.982238223822382395e+01	-0.000000000000000000e+00
4.982298229822982449e+01	-0.000000000000000000e+00
4.982358235823582504e+01	-0.000000000000000000e+00
4.982418241824182559e+01	-0.000000000000000000e+00
4.982478247824782613e+01	-0.000000000000000000e+00
4.982538253825382668e+01	-0.000000000000000000e+00
4.982598259825982723e+01	-0.000000000000000000e+00
4.982658265826582777e+01	-0.000000000000000000e+00
4.982718271827182832e+01	-0.000000000000000000e+00
4.982778277827782887e+01	-0.000000000000000000e+00
4.982838283828382941e+01	-0.000000000000000000e+00
4.982898289828982996e+01	-0.000000000000000000e+00
4.982958295829583051e+01	-0.000000000000000000e+00
4.983018301830183105e+01	-0.000000000000000000e+00
4.983078307830783160e+01	-0.000000000000000000e+00
4.983138313831383215e+01	-0.000000000000000000e+00
4.983198319831983270e+01	-0.000000000000000000e+00
4.983258325832583324e+01	-0.000000000000000000e+00
4.983318331833183379e+01	-0.000000000000000000e+00
4.983378337833783434e+01	-0.000000000000000000e+00
4.983438343834383488e+01	-0.000000000000000000e+00
4.983498349834983543e+01	-0.000000000000000000e+00
4.983558355835583598e+01	-0.000000000000000000e+00
4.983618361836183652e+01	-0.000000000000000000e+00
4.983678367836783707e+01	-0.000000000000000000e+00
4.983738373837383762e+01	-0.000000000000000000e+00
4.983798379837983816e+01	-0.000000000000000000e+00
4.983858385838583871e+01	-0.000000000000000000e+00
4.983918391839183926e+01	-0.000000000000000000e+00
4.983978397839783980e+01	-0.000000000000000000e+00
4.984038403840384035e+01	-0.000000000000000000e+00
4.984098409840984090e+01	-0.000000000000000000e+00
4.984158415841584144e+01	-0.000000000000000000e+00
4.984218421842184199e+01	-0.000000000000000000e+00
4.984278427842784254e+01	-0.000000000000000000e+00
4.984338433843384308e+01	-0.000000000000000000e+00
4.984398439843984363e+01	-0.000000000000000000e+00
4.984458445844584418e+01	-0.000000000000000000e+00
4.984518451845184472e+01	-0.000000000000000000e+00
4.984578457845784527e+01	-0.000000000000000000e+00
4.984638463846384582e+01	-0.000000000000000000e+00
4.984698469846984636e+01	-0.000000000000000000e+00
4.984758475847584691e+01	-0.000000000000000000e+00
4.984818481848184746e+01	-0.000000000000000000e+00
4.984878487848784800e+01	-0.000000000000000000e+00
4.984938493849384855e+01	-0.000000000000000000e+00
4.984998499849984910e+01	-0.000000000000000000e+00
4.985058505850584964e+01	-0.000000000000000000e+00
4.985118511851185019e+01	-0.000000000000000000e+00
4.985178517851785074e+01	-0.000000000000000000e+00
4.985238523852385129e+01	-0.000000000000000000e+00
4.985298529852985183e+01	-0.000000000000000000e+00
4.985358535853585238e+01	-0.000000000000000000e+00
4.985418541854185293e+01	-0.000000000000000000e+00
4.985478547854785347e+01	-0.000000000000000000e+00
4.985538553855385402e+01	-0.000000000000000000e+00
4.985598559855985457e+01	-0.000000000000000000e+00
4.985658565856585511e+01	-0.000000000000000000e+00
4.985718571857185566e+01	-0.000000000000000000e+00
4.985778577857785621e+01	-0.000000000000000000e+00
4.985838583858385675e+01	-0.000000000000000000e+00
4.985898589858985730e+01	-0.000000000000000000e+00
4.985958595859585785e+01	-0.000000000000000000e+00
4.986018601860185839e+01	-0.000000000000000000e+00
4.986078607860785894e+01	-0.000000000000000000e+00
4.986138613861385949e+01	-0.000000000000000000e+00
4.986198619861986003e+01	-0.000000000000000000e+00
4.986258625862586058e+01	-0.000000000000000000e+00
4.986318631863186113e+01	-0.000000000000000000e+00
4.986378637863786167e+01	-0.000000000000000000e+00
4.986438643864386222e+01	-0.000000000000000000e+00
4.986498649864986277e+01	-0.000000000000000000e+00
4.986558655865586331e+01	-0.000000000000000000e+00
4.986618661866186386e+01	-0.000000000000000000e+00
4.986678667866786441e+01	-0.000000000000000000e+00
4.986738673867386495e+01	-0.000000000000000000e+00
4.986798679867986550e+01	-0.000000000000000000e+00
4.986858685868586605e+01	-0.000000000000000000e+00
4.986918691869186659e+01	-0.000000000000000000e+00
4.986978697869786714e+01	-0.000000000000000000e+00
4.987038703870386769e+01	-0.000000000000000000e+00
4.987098709870986823e+01	-0.000000000000000000e+00
4.987158715871586878e+01	-0.000000000000000000e+00
4.987218721872186933e+01	-0.000000000000000000e+00
4.987278727872786988e+01	-0.000000000000000000e+00
4.987338733873387042e+01	-0.000000000000000000e+00
4.987398739873987097e+01	-0.000000000000000000e+00
4.987458745874587152e+01	-0.000000000000000000e+00
4.987518751875187206e+01	-0.000000000000000000e+00
4.987578757875787261e+01	-0.000000000000000000e+00
4.987638763876387316e+01	-0.000000000000000000e+00
4.987698769876987370e+01	-0.000000000000000000e+00
4.987758775877587425e+01	-0.000000000000000000e+00
4.987818781878188190e+01	-0.000000000000000000e+00
4.987878787878787534e+01	-0.000000000000000000e+00
4.987938793879388300e+01	-0.000000000000000000e+00
4.987998799879988354e+01	-0.000000000000000000e+00
4.988058805880588409e+01	-0.000000000000000000e+00
4.988118811881188464e+01	-0.000000000000000000e+00
4.988178817881788518e+01	-0.000000000000000000e+00
4.988238823882388573e+01	-0.000000000000000000e+00
4.988298829882988628e+01	-0.000000000000000000e+00
4.988358835883588682e+01	-0.000000000000000000e+00
4.988418841884188737e+01	-0.000000000000000000e+00
4.988478847884788792e+01	-0.000000000000000000e+00
4.988538853885388846e+01	-0.000000000000000000e+00
4.988598859885988901e+01	-0.000000000000000000e+00
4.988658865886588956e+01	-0.000000000000000000e+00
4.988718871887189010e+01	-0.000000000000000000e+00
4.988778877887789065e+01	-0.000000000000000000e+00
4.988838883888389120e+01	-0.000000000000000000e+00
4.988898889888989174e+01	-0.000000000000000000e+00
4.988958895889589229e+01	-0.000000000000000000e+00
4.989018901890189284e+01	-0.000000000000000000e+00
4.989078907890789338e+01	-0.000000000000000000e+00
4.989138913891389393e+01	-0.000000000000000000e+00
4.989198919891989448e+01	-0.000000000000000000e+00
4.989258925892589502e+01	-0.000000000000000000e+00
4.989318931893189557e+01	-0.000000000000000000e+00
4.989378937893789612e+01	-0.000000000000000000e+00
4.989438943894389666e+01	-0.000000000000000000e+00
4.989498949894989721e+01	-0.000000000000000000e+00
4.989558955895589776e+01	-0.000000000000000000e+00
4.989618961896189830e+01	-0.000000000000000000e+00
4.989678967896789885e+01	-0.000000000000000000e+00
4.989738973897389940e+01	-0.000000000000000000e+00
4.989798979897989994e+01	-0.000000000000000000e+00
4.989858985898590049e+01	-0.000000000000000000e+00
4.989918991899190104e+01	-0.000000000000000000e+00
4.989978997899790158e+01	-0.000000000000000000e+00
4.990039003900390213e+01	-0.000000000000000000e+00
4.990099009900990268e+01	-0.000000000000000000e+00
4.990159015901590323e+01	-0.000000000000000000e+00
4.990219021902190377e+01	-0.000000000000000000e+00
4.990279027902790432e+01	-0.000000000000000000e+00
4.990339033903390487e+01	-0.000000000000000000e+00
4.990399039903990541e+01	-0.000000000000000000e+00
4.990459045904590596e+01	-0.000000000000000000e+00
4.990519051905190651e+01	-0.000000000000000000e+00
4.990579057905790705e+01	-0.000000000000000000e+00
4.990639063906390760e+01	-0.000000000000000000e+00
4.990699069906990815e+01	-0.000000000000000000e+00
4.990759075907590869e+01	-0.000000000000000000e+00
4.990819081908190924e+01	-0.000000000000000000e+00
4.990879087908790979e+01	-0.000000000000000000e+00
4.990939093909391033e+01	-0.000000000000000000e+00
4.990999099909991088e+01	-0.000000000000000000e+00
4.991059105910591143e+01	-0.000000000000000000e+00
4.991119111911191197e+01	-0.000000000000000000e+00
4.991179117911791252e+01	-0.000000000000000000e+00
4.991239123912391307e+01	-0.000000000000000000e+00
4.991299129912991361e+01	-0.000000000000000000e+00
4.991359135913591416e+01	-0.000000000000000000e+00
4.991419141914191471e+01	-0.000000000000000000e+00
4.991479147914791525e+01	-0.000000000000000000e+00
4.991539153915391580e+01	-0.000000000000000000e+00
4.991599159915991635e+01	-0.000000000000000000e+00
4.991659165916591689e+01	-0.000000000000000000e+00
4.991719171917191744e+01	-0.000000000000000000e+00
4.991779177917791799e+01	-0.000000000000000000e+00
4.991839183918391853e+01	-0.000000000000000000e+00
4.991899189918991908e+01	-0.000000000000000000e+00
4.991959195919591963e+01	-0.000000000000000000e+00
4.992019201920192017e+01	-0.000000000000000000e+00
4.992079207920792072e+01	-0.000000000000000000e+00
4.992139213921392127e+01	-0.000000000000000000e+00
4.992199219921992182e+01	-0.000000000000000000e+00
4.992259225922592236e+01	-0.000000000000000000e+00
4.992319231923192291e+01	-0.000000000000000000e+00
4.992379237923792346e+01	-0.000000000000000000e+00
4.992439243924392400e+01	-0.000000000000000000e+00
4.992499249924992455e+01	-0.000000000000000000e+00
4.992559255925592510e+01	-0.000000000000000000e+00
4.992619261926192564e+01	-0.000000000000000000e+00
4.992679267926792619e+01	-0.000000000000000000e+00
4.992739273927392674e+01	-0.000000000000000000e+00
4.992799279927992728e+01	-0.000000000000000000e+00
4.992859285928592783e+01	-0.000000000000000000e+00
4.992919291929192838e+01	-0.000000000000000000e+00
4.992979297929792892e+01	-0.000000000000000000e+00
4.993039303930392947e+01	-0.000000000000000000e+00
4.993099309930993002e+01	-0.000000000000000000e+00
4.993159315931593056e+01	-0.000000000000000000e+00
4.993219321932193111e+01	-0.000000000000000000e+00
4.993279327932793166e+01	-0.000000000000000000e+00
4.993339333933393220e+01	-0.000000000000000000e+00
4.993399339933993275e+01	-0.000000000000000000e+00
4.993459345934593330e+01	-0.000000000000000000e+00
4.993519351935193384e+01	-0.000000000000000000e+00
4.993579357935793439e+01	-0.000000000000000000e+00
4.993639363936393494e+01	-0.000000000000000000e+00
4.993699369936993548e+01	-0.000000000000000000e+00
4.993759375937593603e+01	-0.000000000000000000e+00
4.993819381938193658e+01	-0.000000000000000000e+00
4.993879387938793712e+01	-0.000000000000000000e+00
4.993939393939393767e+01	-0.000000000000000000e+00
4.993999399939993822e+01	-0.000000000000000000e+00
4.994059405940593876e+01	-0.000000000000000000e+00
4.994119411941193931e+01	-0.000000000000000000e+00
4.994179417941793986e+01	-0.000000000000000000e+00
4.994239423942394041e+01	-0.000000000000000000e+00
4.994299429942994095e+01	-0.000000000000000000e+00
4.994359435943594150e+01	-0.000000000000000000e+00
4.994419441944194205e+01	-0.000000000000000000e+00
4.994479447944794259e+01	-0.000000000000000000e+00
4.994539453945394314e+01	-0.000000000000000000e+00
4.994599459945994369e+01	-0.000000000000000000e+00
4.994659465946594423e+01	-0.000000000000000000e+00
4.994719471947194478e+01	-0.000000000000000000e+00
4.994779477947794533e+01	-0.000000000000000000e+00
4.994839483948394587e+01	-0.000000000000000000e+00
4.994899489948994642e+01	-0.000000000000000000e+00
4.994959495949594697e+01	-0.000000000000000000e+00
4.995019501950194751e+01	-0.000000000000000000e+00
4.995079507950794806e+01	-0.000000000000000000e+00
4.995139513951394861e+01	-0.000000000000000000e+00
4.995199519951994915e+01	-0.000000000000000000e+00
4.995259525952594970e+01	-0.000000000000000000e+00
4.995319531953195025e+01	-0.000000000000000000e+00
4.995379537953795079e+01	-0.000000000000000000e+00
4.995439543954395134e+01	-0.000000000000000000e+00
4.995499549954995189e+01	-0.000000000000000000e+00
4.995559555955595243e+01	-0.000000000000000000e+00
4.995619561956195298e+01	-0.000000000000000000e+00
4.995679567956795353e+01	-0.000000000000000000e+00
4.995739573957395407e+01	-0.000000000000000000e+00
4.995799579957996173e+01	-0.000000000000000000e+00
4.995859585958595517e+01	-0.000000000000000000e+00
4.995919591959196282e+01	-0.000000000000000000e+00
4.995979597959796337e+01	-0.000000000000000000e+00
4.996039603960396391e+01	-0.000000000000000000e+00
4.996099609960996446e+01	-0.000000000000000000e+00
4.996159615961596501e+01	-0.000000000000000000e+00
4.996219621962196555e+01	-0.000000000000000000e+00
4.996279627962796610e+01	-0.000000000000000000e+00
4.996339633963396665e+01	-0.000000000000000000e+00
4.996399639963996719e+01	-0.000000000000000000e+00
4.996459645964596774e+01	-0.000000000000000000e+00
4.996519651965196829e+01	-0.000000000000000000e+00
4.996579657965796883e+01	-0.000000000000000000e+00
4.996639663966396938e+01	-0.000000000000000000e+00
4.996699669966996993e+01	-0.000000000000000000e+00
4.996759675967597047e+01	-0.000000000000000000e+00
4.996819681968197102e+01	-0.000000000000000000e+00
4.996879687968797157e+01	-0.000000000000000000e+00
4.996939693969397212e+01	-0.000000000000000000e+00
4.996999699969997266e+01	-0.000000000000000000e+00
4.997059705970597321e+01	-0.000000000000000000e+00
4.997119711971197376e+01	-0.000000000000000000e+00
4.997179717971797430e+01	-0.000000000000000000e+00
4.997239723972397485e+01	-0.000000000000000000e+00
4.997299729972997540e+01	-0.000000000000000000e+00
4.997359735973597594e+01	-0.000000000000000000e+00
4.997419741974197649e+01	-0.000000000000000000e+00
4.997479747974797704e+01	-0.000000000000000000e+00
4.997539753975397758e+01	-0.000000000000000000e+00
4.997599759975997813e+01	-0.000000000000000000e+00
4.997659765976597868e+01	-0.000000000000000000e+00
4.997719771977197922e+01	-0.000000000000000000e+00
4.997779777977797977e+01	-0.000000000000000000e+00
4.997839783978398032e+01	-0.000000000000000000e+00
4.997899789978998086e+01	-0.000000000000000000e+00
4.997959795979598141e+01	-0.000000000000000000e+00
4.998019801980198196e+01	-0.000000000000000000e+00
4.998079807980798250e+01	-0.000000000000000000e+00
4.998139813981398305e+01	-0.000000000000000000e+00
4.998199819981998360e+01	-0.000000000000000000e+00
4.998259825982598414e+01	-0.000000000000000000e+00
4.998319831983198469e+01	-0.000000000000000000e+00
4.998379837983798524e+01	-0.000000000000000000e+00
4.998439843984398578e+01	-0.000000000000000000e+00
4.998499849984998633e+01	-0.000000000000000000e+00
4.998559855985598688e+01	-0.000000000000000000e+00
4.998619861986198742e+01	-0.000000000000000000e+00
4.998679867986798797e+01	-0.000000000000000000e+00
4.998739873987398852e+01	-0.000000000000000000e+00
4.998799879987998906e+01	-0.000000000000000000e+00
4.998859885988598961e+01	-0.000000000000000000e+00
4.998919891989199016e+01	-0.000000000000000000e+00
4.998979897989799071e+01	-0.000000000000000000e+00
4.999039903990399125e+01	-0.000000000000000000e+00
4.999099909990999180e+01	-0.000000000000000000e+00
4.999159915991599235e+01	-0.000000000000000000e+00
4.999219921992199289e+01	-0.000000000000000000e+00
4.999279927992799344e+01	-0.000000000000000000e+00
4.999339933993399399e+01	-0.000000000000000000e+00
4.999399939993999453e+01	-0.000000000000000000e+00
4.999459945994599508e+01	-0.000000000000000000e+00
4.999519951995199563e+01	-0.000000000000000000e+00
4.999579957995799617e+01	-0.000000000000000000e+00
4.999639963996399672e+01	-0.000000000000000000e+00
4.999699969996999727e+01	-0.000000000000000000e+00
4.999759975997599781e+01	-0.000000000000000000e+00
4.999819981998199836e+01	-0.000000000000000000e+00
4.999879987998799891e+01	-0.000000000000000000e+00
4.999939993999399945e+01	-0.000000000000000000e+00
5.000000000000000000e+01	-0.000000000000000000e+00
5.000060006000600055e+01	-0.000000000000000000e+00
5.000120012001200109e+01	-0.000000000000000000e+00
5.000180018001800164e+01	-0.000000000000000000e+00
5.000240024002400219e+01	-0.000000000000000000e+00
5.000300030003000273e+01	-0.000000000000000000e+00
5.000360036003600328e+01	-0.000000000000000000e+00
5.000420042004200383e+01	-0.000000000000000000e+00
5.000480048004800437e+01	-0.000000000000000000e+00
5.000540054005400492e+01	-0.000000000000000000e+00
5.000600060006000547e+01	-0.000000000000000000e+00
5.000660066006600601e+01	-0.000000000000000000e+00
5.000720072007200656e+01	-0.000000000000000000e+00
5.000780078007800711e+01	-0.000000000000000000e+00
5.000840084008400765e+01	-0.000000000000000000e+00
5.000900090009000820e+01	-0.000000000000000000e+00
5.000960096009600875e+01	-0.000000000000000000e+00
5.001020102010200929e+01	-0.000000000000000000e+00
5.001080108010800984e+01	-0.000000000000000000e+00
5.001140114011401039e+01	-0.000000000000000000e+00
5.001200120012001094e+01	-0.000000000000000000e+00
5.001260126012601148e+01	-0.000000000000000000e+00
5.001320132013201203e+01	-0.000000000000000000e+00
5.001380138013801258e+01	-0.000000000000000000e+00
5.001440144014401312e+01	-0.000000000000000000e+00
5.001500150015001367e+01	-0.000000000000000000e+00
5.001560156015601422e+01	-0.000000000000000000e+00
5.001620162016201476e+01	-0.000000000000000000e+00
5.001680168016801531e+01	-0.000000000000000000e+00
5.001740174017401586e+01	-0.000000000000000000e+00
5.001800180018001640e+01	-0.000000000000000000e+00
5.001860186018601695e+01	-0.000000000000000000e+00
5.001920192019201750e+01	-0.000000000000000000e+00
5.001980198019801804e+01	-0.000000000000000000e+00
5.002040204020401859e+01	-0.000000000000000000e+00
5.002100210021001914e+01	-0.000000000000000000e+00
5.002160216021601968e+01	-0.000000000000000000e+00
5.002220222022202023e+01	-0.000000000000000000e+00
5.002280228022802078e+01	-0.000000000000000000e+00
5.002340234023402132e+01	-0.000000000000000000e+00
5.002400240024002187e+01	-0.000000000000000000e+00
5.002460246024602242e+01	-0.000000000000000000e+00
5.002520252025202296e+01	-0.000000000000000000e+00
5.002580258025802351e+01	-0.000000000000000000e+00
5.002640264026402406e+01	-0.000000000000000000e+00
5.002700270027002460e+01	-0.000000000000000000e+00
5.002760276027602515e+01	-0.000000000000000000e+00
5.002820282028202570e+01	-0.000000000000000000e+00
5.002880288028802624e+01	-0.000000000000000000e+00
5.002940294029402679e+01	-0.000000000000000000e+00
5.003000300030002734e+01	-0.000000000000000000e+00
5.003060306030602788e+01	-0.000000000000000000e+00
5.003120312031202843e+01	-0.000000000000000000e+00
5.003180318031802898e+01	-0.000000000000000000e+00
5.003240324032402953e+01	-0.000000000000000000e+00
5.003300330033003007e+01	-0.000000000000000000e+00
5.003360336033603062e+01	-0.000000000000000000e+00
5.003420342034203117e+01	-0.000000000000000000e+00
5.003480348034803171e+01	-0.000000000000000000e+00
5.003540354035403226e+01	-0.000000000000000000e+00
5.003600360036003281e+01	-0.000000000000000000e+00
5.003660366036604046e+01	-0.000000000000000000e+00
5.003720372037203390e+01	-0.000000000000000000e+00
5.003780378037804155e+01	-0.000000000000000000e+00
5.003840384038403499e+01	-0.000000000000000000e+00
5.003900390039004265e+01	-0.000000000000000000e+00
5.003960396039603609e+01	-0.000000000000000000e+00
5.004020402040204374e+01	-0.000000000000000000e+00
5.004080408040804429e+01	-0.000000000000000000e+00
5.004140414041404483e+01	-0.000000000000000000e+00
5.004200420042004538e+01	-0.000000000000000000e+00
5.004260426042604593e+01	-0.000000000000000000e+00
5.004320432043204647e+01	-0.000000000000000000e+00
5.004380438043804702e+01	-0.000000000000000000e+00
5.004440444044404757e+01	-0.000000000000000000e+00
5.004500450045004811e+01	-0.000000000000000000e+00
5.004560456045604866e+01	-0.000000000000000000e+00
5.004620462046204921e+01	-0.000000000000000000e+00
5.004680468046804975e+01	-0.000000000000000000e+00
5.004740474047405030e+01	-0.000000000000000000e+00
5.004800480048005085e+01	-0.000000000000000000e+00
5.004860486048605139e+01	-0.000000000000000000e+00
5.004920492049205194e+01	-0.000000000000000000e+00
5.004980498049805249e+01	-0.000000000000000000e+00
5.005040504050405303e+01	-0.000000000000000000e+00
5.005100510051005358e+01	-0.000000000000000000e+00
5.005160516051605413e+01	-0.000000000000000000e+00
5.005220522052205467e+01	-0.000000000000000000e+00
5.005280528052805522e+01	-0.000000000000000000e+00
5.005340534053405577e+01	-0.000000000000000000e+00
5.005400540054005631e+01	-0.000000000000000000e+00
5.005460546054605686e+01	-0.000000000000000000e+00
5.005520552055205741e+01	-0.000000000000000000e+00
5.005580558055805795e+01	-0.000000000000000000e+00
5.005640564056405850e+01	-0.000000000000000000e+00
5.005700570057005905e+01	-0.000000000000000000e+00
5.005760576057605959e+01	-0.000000000000000000e+00
5.005820582058206014e+01	-0.000000000000000000e+00
5.005880588058806069e+01	-0.000000000000000000e+00
5.005940594059406124e+01	-0.000000000000000000e+00
5.006000600060006178e+01	-0.000000000000000000e+00
5.006060606060606233e+01	-0.000000000000000000e+00
5.006120612061206288e+01	-0.000000000000000000e+00
5.006180618061806342e+01	-0.000000000000000000e+00
5.006240624062406397e+01	-0.000000000000000000e+00
5.006300630063006452e+01	-0.000000000000000000e+00
5.006360636063606506e+01	-0.000000000000000000e+00
5.006420642064206561e+01	-0.000000000000000000e+00
5.006480648064806616e+01	-0.000000000000000000e+00
5.006540654065406670e+01	-0.000000000000000000e+00
5.006600660066006725e+01	-0.000000000000000000e+00
5.006660666066606780e+01	-0.000000000000000000e+00
5.006720672067206834e+01	-0.000000000000000000e+00
5.006780678067806889e+01	-0.000000000000000000e+00
5.006840684068406944e+01	-0.000000000000000000e+00
5.006900690069006998e+01	-0.000000000000000000e+00
5.006960696069607053e+01	-0.000000000000000000e+00
5.007020702070207108e+01	-0.000000000000000000e+00
5.007080708070807162e+01	-0.000000000000000000e+00
5.007140714071407217e+01	-0.000000000000000000e+00
5.007200720072007272e+01	-0.000000000000000000e+00
5.007260726072607326e+01	-0.000000000000000000e+00
5.007320732073207381e+01	-0.000000000000000000e+00
5.007380738073807436e+01	-0.000000000000000000e+00
5.007440744074407490e+01	-0.000000000000000000e+00
5.007500750075007545e+01	-0.000000000000000000e+00
5.007560756075607600e+01	-0.000000000000000000e+00
5.007620762076207654e+01	-0.000000000000000000e+00
5.007680768076807709e+01	-0.000000000000000000e+00
5.007740774077407764e+01	-0.000000000000000000e+00
5.007800780078007818e+01	-0.000000000000000000e+00
5.007860786078607873e+01	-0.000000000000000000e+00
5.007920792079207928e+01	-0.000000000000000000e+00
5.007980798079807983e+01	-0.000000000000000000e+00
5.008040804080408037e+01	-0.000000000000000000e+00
5.008100810081008092e+01	-0.000000000000000000e+00
5.008160816081608147e+01	-0.000000000000000000e+00
5.008220822082208201e+01	-0.000000000000000000e+00
5.008280828082808256e+01	-0.000000000000000000e+00
5.008340834083408311e+01	-0.000000000000000000e+00
5.008400840084008365e+01	-0.000000000000000000e+00
5.008460846084608420e+01	-0.000000000000000000e+00
5.008520852085208475e+01	-0.000000000000000000e+00
5.008580858085808529e+01	-0.000000000000000000e+00
5.008640864086408584e+01	-0.000000000000000000e+00
5.008700870087008639e+01	-0.000000000000000000e+00
5.008760876087608693e+01	-0.000000000000000000e+00
5.008820882088208748e+01	-0.000000000000000000e+00
5.008880888088808803e+01	-0.000000000000000000e+00
5.008940894089408857e+01	-0.000000000000000000e+00
5.009000900090008912e+01	-0.000000000000000000e+00
5.009060906090608967e+01	-0.000000000000000000e+00
5.009120912091209021e+01	-0.000000000000000000e+00
5.009180918091809076e+01	-0.000000000000000000e+00
5.009240924092409131e+01	-0.000000000000000000e+00
5.009300930093009185e+01	-0.000000000000000000e+00
5.009360936093609240e+01	-0.000000000000000000e+00
5.009420942094209295e+01	-0.000000000000000000e+00
5.009480948094809349e+01	-0.000000000000000000e+00
5.009540954095409404e+01	-0.000000000000000000e+00
5.009600960096009459e+01	-0.000000000000000000e+00
5.009660966096609513e+01	-0.000000000000000000e+00
5.009720972097209568e+01	-0.000000000000000000e+00
5.009780978097809623e+01	-0.000000000000000000e+00
5.009840984098409677e+01	-0.000000000000000000e+00
5.009900990099009732e+01	-0.000000000000000000e+00
5.009960996099609787e+01	-0.000000000000000000e+00
5.010021002100209842e+01	-0.000000000000000000e+00
5.010081008100809896e+01	-0.000000000000000000e+00
5.010141014101409951e+01	-0.000000000000000000e+00
5.010201020102010006e+01	-0.000000000000000000e+00
5.010261026102610060e+01	-0.000000000000000000e+00
5.010321032103210115e+01	-0.000000000000000000e+00
5.010381038103810170e+01	-0.000000000000000000e+00
5.010441044104410224e+01	-0.000000000000000000e+00
5.010501050105010279e+01	-0.000000000000000000e+00
5.010561056105610334e+01	-0.000000000000000000e+00
5.010621062106210388e+01	-0.000000000000000000e+00
5.010681068106810443e+01	-0.000000000000000000e+00
5.010741074107410498e+01	-0.000000000000000000e+00
5.010801080108010552e+01	-0.000000000000000000e+00
5.010861086108610607e+01	-0.000000000000000000e+00
5.010921092109210662e+01	-0.000000000000000000e+00
5.010981098109810716e+01	-0.000000000000000000e+00
5.011041104110410771e+01	-0.000000000000000000e+00
5.011101110111010826e+01	-0.000000000000000000e+00
5.011161116111610880e+01	-0.000000000000000000e+00
5.011221122112210935e+01	-0.000000000000000000e+00
5.011281128112810990e+01	-0.000000000000000000e+00
5.011341134113411044e+01	-0.000000000000000000e+00
5.011401140114011099e+01	-0.000000000000000000e+00
5.011461146114611154e+01	-0.000000000000000000e+00
5.011521152115211208e+01	-0.000000000000000000e+00
5.011581158115811263e+01	-0.000000000000000000e+00
5.011641164116412028e+01	-0.000000000000000000e+00
5.011701170117011372e+01	-0.000000000000000000e+00
5.011761176117612138e+01	-0.000000000000000000e+00
5.011821182118211482e+01	-0.000000000000000000e+00
5.011881188118812247e+01	-0.000000000000000000e+00
5.011941194119411591e+01	-0.000000000000000000e+00
5.012001200120012356e+01	-0.000000000000000000e+00
5.012061206120611700e+01	-0.000000000000000000e+00
5.012121212121212466e+01	-0.000000000000000000e+00
5.012181218121812520e+01	-0.000000000000000000e+00
5.012241224122412575e+01	-0.000000000000000000e+00
5.012301230123012630e+01	-0.000000000000000000e+00
5.012361236123612684e+01	-0.000000000000000000e+00
5.012421242124212739e+01	-0.000000000000000000e+00
5.012481248124812794e+01	-0.000000000000000000e+00
5.012541254125412848e+01	-0.000000000000000000e+00
5.012601260126012903e+01	-0.000000000000000000e+00
5.012661266126612958e+01	-0.000000000000000000e+00
5.012721272127213012e+01	-0.000000000000000000e+00
5.012781278127813067e+01	-0.000000000000000000e+00
5.012841284128413122e+01	-0.000000000000000000e+00
5.012901290129013177e+01	-0.000000000000000000e+00
5.012961296129613231e+01	-0.000000000000000000e+00
5.013021302130213286e+01	-0.000000000000000000e+00
5.013081308130813341e+01	-0.000000000000000000e+00
5.013141314131413395e+01	-0.000000000000000000e+00
5.013201320132013450e+01	-0.000000000000000000e+00
5.013261326132613505e+01	-0.000000000000000000e+00
5.013321332133213559e+01	-0.000000000000000000e+00
5.013381338133813614e+01	-0.000000000000000000e+00
5.013441344134413669e+01	-0.000000000000000000e+00
5.013501350135013723e+01	-0.000000000000000000e+00
5.013561356135613778e+01	-0.000000000000000000e+00
5.013621362136213833e+01	-0.000000000000000000e+00
5.013681368136813887e+01	-0.000000000000000000e+00
5.013741374137413942e+01	-0.000000000000000000e+00
5.013801380138013997e+01	-0.000000000000000000e+00
5.013861386138614051e+01	-0.000000000000000000e+00
5.013921392139214106e+01	-0.000000000000000000e+00
5.013981398139814161e+01	-0.000000000000000000e+00
5.014041404140414215e+01	-0.000000000000000000e+00
5.014101410141014270e+01	-0.000000000000000000e+00
5.014161416141614325e+01	-0.000000000000000000e+00
5.014221422142214379e+01	-0.000000000000000000e+00
5.014281428142814434e+01	-0.000000000000000000e+00
5.014341434143414489e+01	-0.000000000000000000e+00
5.014401440144014543e+01	-0.000000000000000000e+00
5.014461446144614598e+01	-0.000000000000000000e+00
5.014521452145214653e+01	-0.000000000000000000e+00
5.014581458145814707e+01	-0.000000000000000000e+00
5.014641464146414762e+01	-0.000000000000000000e+00
5.014701470147014817e+01	-0.000000000000000000e+00
5.014761476147614871e+01	-0.000000000000000000e+00
5.014821482148214926e+01	-0.000000000000000000e+00
5.014881488148814981e+01	-0.000000000000000000e+00
5.014941494149415036e+01	-0.000000000000000000e+00
5.015001500150015090e+01	-0.000000000000000000e+00
5.015061506150615145e+01	-0.000000000000000000e+00
5.015121512151215200e+01	-0.000000000000000000e+00
5.015181518151815254e+01	-0.000000000000000000e+00
5.015241524152415309e+01	-0.000000000000000000e+00
5.015301530153015364e+01	-0.000000000000000000e+00
5.015361536153615418e+01	-0.000000000000000000e+00
5.015421542154215473e+01	-0.000000000000000000e+00
5.015481548154815528e+01	-0.000000000000000000e+00
5.015541554155415582e+01	-0.000000000000000000e+00
5.015601560156015637e+01	-0.000000000000000000e+00
5.015661566156615692e+01	-0.000000000000000000e+00
5.015721572157215746e+01	-0.000000000000000000e+00
5.015781578157815801e+01	-0.000000000000000000e+00
5.015841584158415856e+01	-0.000000000000000000e+00
5.015901590159015910e+01	-0.000000000000000000e+00
5.015961596159615965e+01	-0.000000000000000000e+00
5.016021602160216020e+01	-0.000000000000000000e+00
5.016081608160816074e+01	-0.000000000000000000e+00
5.016141614161416129e+01	-0.000000000000000000e+00
5.016201620162016184e+01	-0.000000000000000000e+00
5.016261626162616238e+01	-0.000000000000000000e+00
5.016321632163216293e+01	-0.000000000000000000e+00
5.016381638163816348e+01	-0.000000000000000000e+00
5.016441644164416402e+01	-0.000000000000000000e+00
5.016501650165016457e+01	-0.000000000000000000e+00
5.016561656165616512e+01	-0.000000000000000000e+00
5.016621662166216566e+01	-0.000000000000000000e+00
5.016681668166816621e+01	-0.000000000000000000e+00
5.016741674167416676e+01	-0.000000000000000000e+00
5.016801680168016730e+01	-0.000000000000000000e+00
5.016861686168616785e+01	-0.000000000000000000e+00
5.016921692169216840e+01	-0.000000000000000000e+00
5.016981698169816895e+01	-0.000000000000000000e+00
5.017041704170416949e+01	-0.000000000000000000e+00
5.017101710171017004e+01	-0.000000000000000000e+00
5.017161716171617059e+01	-0.000000000000000000e+00
5.017221722172217113e+01	-0.000000000000000000e+00
5.017281728172817168e+01	-0.000000000000000000e+00
5.017341734173417223e+01	-0.000000000000000000e+00
5.017401740174017277e+01	-0.000000000000000000e+00
5.017461746174617332e+01	-0.000000000000000000e+00
5.017521752175217387e+01	-0.000000000000000000e+00
5.017581758175817441e+01	-0.000000000000000000e+00
5.017641764176417496e+01	-0.000000000000000000e+00
5.017701770177017551e+01	-0.000000000000000000e+00
5.017761776177617605e+01	-0.000000000000000000e+00
5.017821782178217660e+01	-0.000000000000000000e+00
5.017881788178817715e+01	-0.000000000000000000e+00
5.017941794179417769e+01	-0.000000000000000000e+00
5.018001800180017824e+01	-0.000000000000000000e+00
5.018061806180617879e+01	-0.000000000000000000e+00
5.018121812181217933e+01	-0.000000000000000000e+00
5.018181818181817988e+01	-0.000000000000000000e+00
5.018241824182418043e+01	-0.000000000000000000e+00
5.018301830183018097e+01	-0.000000000000000000e+00
5.018361836183618152e+01	-0.000000000000000000e+00
5.018421842184218207e+01	-0.000000000000000000e+00
5.018481848184818261e+01	-0.000000000000000000e+00
5.018541854185418316e+01	-0.000000000000000000e+00
5.018601860186018371e+01	-0.000000000000000000e+00
5.018661866186618425e+01	-0.000000000000000000e+00
5.018721872187218480e+01	-0.000000000000000000e+00
5.018781878187818535e+01	-0.000000000000000000e+00
5.018841884188418589e+01	-0.000000000000000000e+00
5.018901890189018644e+01	-0.000000000000000000e+00
5.018961896189618699e+01	-0.000000000000000000e+00
5.019021902190218754e+01	-0.000000000000000000e+00
5.019081908190818808e+01	-0.000000000000000000e+00
5.019141914191418863e+01	-0.000000000000000000e+00
5.019201920192018918e+01	-0.000000000000000000e+00
5.019261926192618972e+01	-0.000000000000000000e+00
5.019321932193219027e+01	-0.000000000000000000e+00
5.019381938193819082e+01	-0.000000000000000000e+00
5.019441944194419136e+01	-0.000000000000000000e+00
5.019501950195019191e+01	-0.000000000000000000e+00
5.019561956195619246e+01	-0.000000000000000000e+00
5.019621962196220011e+01	-0.000000000000000000e+00
5.019681968196819355e+01	-0.000000000000000000e+00
5.019741974197420120e+01	-0.000000000000000000e+00
5.019801980198019464e+01	-0.000000000000000000e+00
5.019861986198620230e+01	-0.000000000000000000e+00
5.019921992199219574e+01	-0.000000000000000000e+00
5.019981998199820339e+01	-0.000000000000000000e+00
5.020042004200419683e+01	-0.000000000000000000e+00
5.020102010201020448e+01	-0.000000000000000000e+00
5.020162016201620503e+01	-0.000000000000000000e+00
5.020222022202220558e+01	-0.000000000000000000e+00
5.020282028202820612e+01	-0.000000000000000000e+00
5.020342034203420667e+01	-0.000000000000000000e+00
5.020402040204020722e+01	-0.000000000000000000e+00
5.020462046204620776e+01	-0.000000000000000000e+00
5.020522052205220831e+01	-0.000000000000000000e+00
5.020582058205820886e+01	-0.000000000000000000e+00
5.020642064206420940e+01	-0.000000000000000000e+00
5.020702070207020995e+01	-0.000000000000000000e+00
5.020762076207621050e+01	-0.000000000000000000e+00
5.020822082208221104e+01	-0.000000000000000000e+00
5.020882088208821159e+01	-0.000000000000000000e+00
5.020942094209421214e+01	-0.000000000000000000e+00
5.021002100210021268e+01	-0.000000000000000000e+00
5.021062106210621323e+01	-0.000000000000000000e+00
5.021122112211221378e+01	-0.000000000000000000e+00
5.021182118211821432e+01	-0.000000000000000000e+00
5.021242124212421487e+01	-0.000000000000000000e+00
5.021302130213021542e+01	-0.000000000000000000e+00
5.021362136213621596e+01	-0.000000000000000000e+00
5.021422142214221651e+01	-0.000000000000000000e+00
5.021482148214821706e+01	-0.000000000000000000e+00
5.021542154215421760e+01	-0.000000000000000000e+00
5.021602160216021815e+01	-0.000000000000000000e+00
5.021662166216621870e+01	-0.000000000000000000e+00
5.021722172217221924e+01	-0.000000000000000000e+00
5.021782178217821979e+01	-0.000000000000000000e+00
5.021842184218422034e+01	-0.000000000000000000e+00
5.021902190219022089e+01	-0.000000000000000000e+00
5.021962196219622143e+01	-0.000000000000000000e+00
5.022022202220222198e+01	-0.000000000000000000e+00
5.022082208220822253e+01	-0.000000000000000000e+00
5.022142214221422307e+01	-0.000000000000000000e+00
5.022202220222022362e+01	-0.000000000000000000e+00
5.022262226222622417e+01	-0.000000000000000000e+00
5.022322232223222471e+01	-0.000000000000000000e+00
5.022382238223822526e+01	-0.000000000000000000e+00
5.022442244224422581e+01	-0.000000000000000000e+00
5.022502250225022635e+01	-0.000000000000000000e+00
5.022562256225622690e+01	-0.000000000000000000e+00
5.022622262226222745e+01	-0.000000000000000000e+00
5.022682268226822799e+01	-0.000000000000000000e+00
5.022742274227422854e+01	-0.000000000000000000e+00
5.022802280228022909e+01	-0.000000000000000000e+00
5.022862286228622963e+01	-0.000000000000000000e+00
5.022922292229223018e+01	-0.000000000000000000e+00
5.022982298229823073e+01	-0.000000000000000000e+00
5.023042304230423127e+01	-0.000000000000000000e+00
5.023102310231023182e+01	-0.000000000000000000e+00
5.023162316231623237e+01	-0.000000000000000000e+00
5.023222322232223291e+01	-0.000000000000000000e+00
5.023282328232823346e+01	-0.000000000000000000e+00
5.023342334233423401e+01	-0.000000000000000000e+00
5.023402340234023455e+01	-0.000000000000000000e+00
5.023462346234623510e+01	-0.000000000000000000e+00
5.023522352235223565e+01	-0.000000000000000000e+00
5.023582358235823619e+01	-0.000000000000000000e+00
5.023642364236423674e+01	-0.000000000000000000e+00
5.023702370237023729e+01	-0.000000000000000000e+00
5.023762376237623783e+01	-0.000000000000000000e+00
5.023822382238223838e+01	-0.000000000000000000e+00
5.023882388238823893e+01	-0.000000000000000000e+00
5.023942394239423948e+01	-0.000000000000000000e+00
5.024002400240024002e+01	-0.000000000000000000e+00
5.024062406240624057e+01	-0.000000000000000000e+00
5.024122412241224112e+01	-0.000000000000000000e+00
5.024182418241824166e+01	-0.000000000000000000e+00
5.024242424242424221e+01	-0.000000000000000000e+00
5.024302430243024276e+01	-0.000000000000000000e+00
5.024362436243624330e+01	-0.000000000000000000e+00
5.024422442244224385e+01	-0.000000000000000000e+00
5.024482448244824440e+01	-0.000000000000000000e+00
5.024542454245424494e+01	-0.000000000000000000e+00
5.024602460246024549e+01	-0.000000000000000000e+00
5.024662466246624604e+01	-0.000000000000000000e+00
5.024722472247224658e+01	-0.000000000000000000e+00
5.024782478247824713e+01	-0.000000000000000000e+00
5.024842484248424768e+01	-0.000000000000000000e+00
5.024902490249024822e+01	-0.000000000000000000e+00
5.024962496249624877e+01	-0.000000000000000000e+00
5.025022502250224932e+01	-0.000000000000000000e+00
5.025082508250824986e+01	-0.000000000000000000e+00
5.025142514251425041e+01	-0.000000000000000000e+00
5.025202520252025096e+01	-0.000000000000000000e+00
5.025262526252625150e+01	-0.000000000000000000e+00
5.025322532253225205e+01	-0.000000000000000000e+00
5.025382538253825260e+01	-0.000000000000000000e+00
5.025442544254425314e+01	-0.000000000000000000e+00
5.025502550255025369e+01	-0.000000000000000000e+00
5.025562556255625424e+01	-0.000000000000000000e+00
5.025622562256225478e+01	-0.000000000000000000e+00
5.025682568256825533e+01	-0.000000000000000000e+00
5.025742574257425588e+01	-0.000000000000000000e+00
5.025802580258025642e+01	-0.000000000000000000e+00
5.025862586258625697e+01	-0.000000000000000000e+00
5.025922592259225752e+01	-0.000000000000000000e+00
5.025982598259825807e+01	-0.000000000000000000e+00
5.026042604260425861e+01	-0.000000000000000000e+00
5.026102610261025916e+01	-0.000000000000000000e+00
5.026162616261625971e+01	-0.000000000000000000e+00
5.026222622262226025e+01	-0.000000000000000000e+00
5.026282628262826080e+01	-0.000000000000000000e+00
5.026342634263426135e+01	-0.000000000000000000e+00
5.026402640264026189e+01	-0.000000000000000000e+00
5.026462646264626244e+01	-0.000000000000000000e+00
5.026522652265226299e+01	-0.000000000000000000e+00
5.026582658265826353e+01	-0.000000000000000000e+00
5.026642664266426408e+01	-0.000000000000000000e+00
5.026702670267026463e+01	-0.000000000000000000e+00
5.026762676267626517e+01	-0.000000000000000000e+00
5.026822682268226572e+01	-0.000000000000000000e+00
5.026882688268826627e+01	-0.000000000000000000e+00
5.026942694269426681e+01	-0.000000000000000000e+00
5.027002700270026736e+01	-0.000000000000000000e+00
5.027062706270626791e+01	-0.000000000000000000e+00
5.027122712271226845e+01	-0.000000000000000000e+00
5.027182718271826900e+01	-0.000000000000000000e+00
5.027242724272426955e+01	-0.000000000000000000e+00
5.027302730273027009e+01	-0.000000000000000000e+00
5.027362736273627064e+01	-0.000000000000000000e+00
5.027422742274227119e+01	-0.000000000000000000e+00
5.027482748274827173e+01	-0.000000000000000000e+00
5.027542754275427228e+01	-0.000000000000000000e+00
5.027602760276027993e+01	-0.000000000000000000e+00
5.027662766276627337e+01	-0.000000000000000000e+00
5.027722772277228103e+01	-0.000000000000000000e+00
5.027782778277827447e+01	-0.000000000000000000e+00
5.027842784278428212e+01	-0.000000000000000000e+00
5.027902790279027556e+01	-0.000000000000000000e+00
5.027962796279628321e+01	-0.000000000000000000e+00
5.028022802280227666e+01	-0.000000000000000000e+00
5.028082808280828431e+01	-0.000000000000000000e+00
5.028142814281428485e+01	-0.000000000000000000e+00
5.028202820282028540e+01	-0.000000000000000000e+00
5.028262826282628595e+01	-0.000000000000000000e+00
5.028322832283228649e+01	-0.000000000000000000e+00
5.028382838283828704e+01	-0.000000000000000000e+00
5.028442844284428759e+01	-0.000000000000000000e+00
5.028502850285028813e+01	-0.000000000000000000e+00
5.028562856285628868e+01	-0.000000000000000000e+00
5.028622862286228923e+01	-0.000000000000000000e+00
5.028682868286828977e+01	-0.000000000000000000e+00
5.028742874287429032e+01	-0.000000000000000000e+00
5.028802880288029087e+01	-0.000000000000000000e+00
5.028862886288629142e+01	-0.000000000000000000e+00
5.028922892289229196e+01	-0.000000000000000000e+00
5.028982898289829251e+01	-0.000000000000000000e+00
5.029042904290429306e+01	-0.000000000000000000e+00
5.029102910291029360e+01	-0.000000000000000000e+00
5.029162916291629415e+01	-0.000000000000000000e+00
5.029222922292229470e+01	-0.000000000000000000e+00
5.029282928292829524e+01	-0.000000000000000000e+00
5.029342934293429579e+01	-0.000000000000000000e+00
5.029402940294029634e+01	-0.000000000000000000e+00
5.029462946294629688e+01	-0.000000000000000000e+00
5.029522952295229743e+01	-0.000000000000000000e+00
5.029582958295829798e+01	-0.000000000000000000e+00
5.029642964296429852e+01	-0.000000000000000000e+00
5.029702970297029907e+01	-0.000000000000000000e+00
5.029762976297629962e+01	-0.000000000000000000e+00
5.029822982298230016e+01	-0.000000000000000000e+00
5.029882988298830071e+01	-0.000000000000000000e+00
5.029942994299430126e+01	-0.000000000000000000e+00
5.030003000300030180e+01	-0.000000000000000000e+00
5.030063006300630235e+01	-0.000000000000000000e+00
5.030123012301230290e+01	-0.000000000000000000e+00
5.030183018301830344e+01	-0.000000000000000000e+00
5.030243024302430399e+01	-0.000000000000000000e+00
5.030303030303030454e+01	-0.000000000000000000e+00
5.030363036303630508e+01	-0.000000000000000000e+00
5.030423042304230563e+01	-0.000000000000000000e+00
5.030483048304830618e+01	-0.000000000000000000e+00
5.030543054305430672e+01	-0.000000000000000000e+00
5.030603060306030727e+01	-0.000000000000000000e+00
5.030663066306630782e+01	-0.000000000000000000e+00
5.030723072307230836e+01	-0.000000000000000000e+00
5.030783078307830891e+01	-0.000000000000000000e+00
5.030843084308430946e+01	-0.000000000000000000e+00
5.030903090309031001e+01	-0.000000000000000000e+00
5.030963096309631055e+01	-0.000000000000000000e+00
5.031023102310231110e+01	-0.000000000000000000e+00
5.031083108310831165e+01	-0.000000000000000000e+00
5.031143114311431219e+01	-0.000000000000000000e+00
5.031203120312031274e+01	-0.000000000000000000e+00
5.031263126312631329e+01	-0.000000000000000000e+00
5.031323132313231383e+01	-0.000000000000000000e+00
5.031383138313831438e+01	-0.000000000000000000e+00
5.031443144314431493e+01	-0.000000000000000000e+00
5.031503150315031547e+01	-0.000000000000000000e+00
5.031563156315631602e+01	-0.000000000000000000e+00
5.031623162316231657e+01	-0.000000000000000000e+00
5.031683168316831711e+01	-0.000000000000000000e+00
5.031743174317431766e+01	-0.000000000000000000e+00
5.031803180318031821e+01	-0.000000000000000000e+00
5.031863186318631875e+01	-0.000000000000000000e+00
5.031923192319231930e+01	-0.000000000000000000e+00
5.031983198319831985e+01	-0.000000000000000000e+00
5.032043204320432039e+01	-0.000000000000000000e+00
5.032103210321032094e+01	-0.000000000000000000e+00
5.032163216321632149e+01	-0.000000000000000000e+00
5.032223222322232203e+01	-0.000000000000000000e+00
5.032283228322832258e+01	-0.000000000000000000e+00
5.032343234323432313e+01	-0.000000000000000000e+00
5.032403240324032367e+01	-0.000000000000000000e+00
5.032463246324632422e+01	-0.000000000000000000e+00
5.032523252325232477e+01	-0.000000000000000000e+00
5.032583258325832531e+01	-0.000000000000000000e+00
5.032643264326432586e+01	-0.000000000000000000e+00
5.032703270327032641e+01	-0.000000000000000000e+00
5.032763276327632695e+01	-0.000000000000000000e+00
5.032823282328232750e+01	-0.000000000000000000e+00
5.032883288328832805e+01	-0.000000000000000000e+00
5.032943294329432860e+01	-0.000000000000000000e+00
5.033003300330032914e+01	-0.000000000000000000e+00
5.033063306330632969e+01	-0.000000000000000000e+00
5.033123312331233024e+01	-0.000000000000000000e+00
5.033183318331833078e+01	-0.000000000000000000e+00
5.033243324332433133e+01	-0.000000000000000000e+00
5.033303330333033188e+01	-0.000000000000000000e+00
5.033363336333633242e+01	-0.000000000000000000e+00
5.033423342334233297e+01	-0.000000000000000000e+00
5.033483348334833352e+01	-0.000000000000000000e+00
5.033543354335433406e+01	-0.000000000000000000e+00
5.033603360336033461e+01	-0.000000000000000000e+00
5.033663366336633516e+01	-0.000000000000000000e+00
5.033723372337233570e+01	-0.000000000000000000e+00
5.033783378337833625e+01	-0.000000000000000000e+00
5.033843384338433680e+01	-0.000000000000000000e+00
5.033903390339033734e+01	-0.000000000000000000e+00
5.033963396339633789e+01	-0.000000000000000000e+00
5.034023402340233844e+01	-0.000000000000000000e+00
5.034083408340833898e+01	-0.000000000000000000e+00
5.034143414341433953e+01	-0.000000000000000000e+00
5.034203420342034008e+01	-0.000000000000000000e+00
5.034263426342634062e+01	-0.000000000000000000e+00
5.034323432343234117e+01	-0.000000000000000000e+00
5.034383438343834172e+01	-0.000000000000000000e+00
5.034443444344434226e+01	-0.000000000000000000e+00
5.034503450345034281e+01	-0.000000000000000000e+00
5.034563456345634336e+01	-0.000000000000000000e+00
5.034623462346234390e+01	-0.000000000000000000e+00
5.034683468346834445e+01	-0.000000000000000000e+00
5.034743474347434500e+01	-0.000000000000000000e+00
5.034803480348034554e+01	-0.000000000000000000e+00
5.034863486348634609e+01	-0.000000000000000000e+00
5.034923492349234664e+01	-0.000000000000000000e+00
5.034983498349834719e+01	-0.000000000000000000e+00
5.035043504350434773e+01	-0.000000000000000000e+00
5.035103510351034828e+01	-0.000000000000000000e+00
5.035163516351634883e+01	-0.000000000000000000e+00
5.035223522352234937e+01	-0.000000000000000000e+00
5.035283528352834992e+01	-0.000000000000000000e+00
5.035343534353435047e+01	-0.000000000000000000e+00
5.035403540354035101e+01	-0.000000000000000000e+00
5.035463546354635156e+01	-0.000000000000000000e+00
5.035523552355235211e+01	-0.000000000000000000e+00
5.035583558355835976e+01	-0.000000000000000000e+00
5.035643564356435320e+01	-0.000000000000000000e+00
5.035703570357036085e+01	-0.000000000000000000e+00
5.035763576357635429e+01	-0.000000000000000000e+00
5.035823582358236195e+01	-0.000000000000000000e+00
5.035883588358835539e+01	-0.000000000000000000e+00
5.035943594359436304e+01	-0.000000000000000000e+00
5.036003600360035648e+01	-0.000000000000000000e+00
5.036063606360636413e+01	-0.000000000000000000e+00
5.036123612361236468e+01	-0.000000000000000000e+00
5.036183618361836523e+01	-0.000000000000000000e+00
5.036243624362436577e+01	-0.000000000000000000e+00
5.036303630363036632e+01	-0.000000000000000000e+00
5.036363636363636687e+01	-0.000000000000000000e+00
5.036423642364236741e+01	-0.000000000000000000e+00
5.036483648364836796e+01	-0.000000000000000000e+00
5.036543654365436851e+01	-0.000000000000000000e+00
5.036603660366036905e+01	-0.000000000000000000e+00
5.036663666366636960e+01	-0.000000000000000000e+00
5.036723672367237015e+01	-0.000000000000000000e+00
5.036783678367837069e+01	-0.000000000000000000e+00
5.036843684368437124e+01	-0.000000000000000000e+00
5.036903690369037179e+01	-0.000000000000000000e+00
5.036963696369637233e+01	-0.000000000000000000e+00
5.037023702370237288e+01	-0.000000000000000000e+00
5.037083708370837343e+01	-0.000000000000000000e+00
5.037143714371437397e+01	-0.000000000000000000e+00
5.037203720372037452e+01	-0.000000000000000000e+00
5.037263726372637507e+01	-0.000000000000000000e+00
5.037323732373237561e+01	-0.000000000000000000e+00
5.037383738373837616e+01	-0.000000000000000000e+00
5.037443744374437671e+01	-0.000000000000000000e+00
5.037503750375037725e+01	-0.000000000000000000e+00
5.037563756375637780e+01	-0.000000000000000000e+00
5.037623762376237835e+01	-0.000000000000000000e+00
5.037683768376837889e+01	-0.000000000000000000e+00
5.037743774377437944e+01	-0.000000000000000000e+00
5.037803780378037999e+01	-0.000000000000000000e+00
5.037863786378638054e+01	-0.000000000000000000e+00
5.037923792379238108e+01	-0.000000000000000000e+00
5.037983798379838163e+01	-0.000000000000000000e+00
5.038043804380438218e+01	-0.000000000000000000e+00
5.038103810381038272e+01	-0.000000000000000000e+00
5.038163816381638327e+01	-0.000000000000000000e+00
5.038223822382238382e+01	-0.000000000000000000e+00
5.038283828382838436e+01	-0.000000000000000000e+00
5.038343834383438491e+01	-0.000000000000000000e+00
5.038403840384038546e+01	-0.000000000000000000e+00
5.038463846384638600e+01	-0.000000000000000000e+00
5.038523852385238655e+01	-0.000000000000000000e+00
5.038583858385838710e+01	-0.000000000000000000e+00
5.038643864386438764e+01	-0.000000000000000000e+00
5.038703870387038819e+01	-0.000000000000000000e+00
5.038763876387638874e+01	-0.000000000000000000e+00
5.038823882388238928e+01	-0.000000000000000000e+00
5.038883888388838983e+01	-0.000000000000000000e+00
5.038943894389439038e+01	-0.000000000000000000e+00
5.039003900390039092e+01	-0.000000000000000000e+00
5.039063906390639147e+01	-0.000000000000000000e+00
5.039123912391239202e+01	-0.000000000000000000e+00
5.039183918391839256e+01	-0.000000000000000000e+00
5.039243924392439311e+01	-0.000000000000000000e+00
5.039303930393039366e+01	-0.000000000000000000e+00
5.039363936393639420e+01	-0.000000000000000000e+00
5.039423942394239475e+01	-0.000000000000000000e+00
5.039483948394839530e+01	-0.000000000000000000e+00
5.039543954395439584e+01	-0.000000000000000000e+00
5.039603960396039639e+01	-0.000000000000000000e+00
5.039663966396639694e+01	-0.000000000000000000e+00
5.039723972397239748e+01	-0.000000000000000000e+00
5.039783978397839803e+01	-0.000000000000000000e+00
5.039843984398439858e+01	-0.000000000000000000e+00
5.039903990399039913e+01	-0.000000000000000000e+00
5.039963996399639967e+01	-0.000000000000000000e+00
5.040024002400240022e+01	-0.000000000000000000e+00
5.040084008400840077e+01	-0.000000000000000000e+00
5.040144014401440131e+01	-0.000000000000000000e+00
5.040204020402040186e+01	-0.000000000000000000e+00
5.040264026402640241e+01	-0.000000000000000000e+00
5.040324032403240295e+01	-0.000000000000000000e+00
5.040384038403840350e+01	-0.000000000000000000e+00
5.040444044404440405e+01	-0.000000000000000000e+00
5.040504050405040459e+01	-0.000000000000000000e+00
5.040564056405640514e+01	-0.000000000000000000e+00
5.040624062406240569e+01	-0.000000000000000000e+00
5.040684068406840623e+01	-0.000000000000000000e+00
5.040744074407440678e+01	-0.000000000000000000e+00
5.040804080408040733e+01	-0.000000000000000000e+00
5.040864086408640787e+01	-0.000000000000000000e+00
5.040924092409240842e+01	-0.000000000000000000e+00
5.040984098409840897e+01	-0.000000000000000000e+00
5.041044104410440951e+01	-0.000000000000000000e+00
5.041104110411041006e+01	-0.000000000000000000e+00
5.041164116411641061e+01	-0.000000000000000000e+00
5.041224122412241115e+01	-0.000000000000000000e+00
5.041284128412841170e+01	-0.000000000000000000e+00
5.041344134413441225e+01	-0.000000000000000000e+00
5.041404140414041279e+01	-0.000000000000000000e+00
5.041464146414641334e+01	-0.000000000000000000e+00
5.041524152415241389e+01	-0.000000000000000000e+00
5.041584158415841443e+01	-0.000000000000000000e+00
5.041644164416441498e+01	-0.000000000000000000e+00
5.041704170417041553e+01	-0.000000000000000000e+00
5.041764176417641607e+01	-0.000000000000000000e+00
5.041824182418241662e+01	-0.000000000000000000e+00
5.041884188418841717e+01	-0.000000000000000000e+00
5.041944194419441772e+01	-0.000000000000000000e+00
5.042004200420041826e+01	-0.000000000000000000e+00
5.042064206420641881e+01	-0.000000000000000000e+00
5.042124212421241936e+01	-0.000000000000000000e+00
5.042184218421841990e+01	-0.000000000000000000e+00
5.042244224422442045e+01	-0.000000000000000000e+00
5.042304230423042100e+01	-0.000000000000000000e+00
5.042364236423642154e+01	-0.000000000000000000e+00
5.042424242424242209e+01	-0.000000000000000000e+00
5.042484248424842264e+01	-0.000000000000000000e+00
5.042544254425442318e+01	-0.000000000000000000e+00
5.042604260426042373e+01	-0.000000000000000000e+00
5.042664266426642428e+01	-0.000000000000000000e+00
5.042724272427242482e+01	-0.000000000000000000e+00
5.042784278427842537e+01	-0.000000000000000000e+00
5.042844284428442592e+01	-0.000000000000000000e+00
5.042904290429042646e+01	-0.000000000000000000e+00
5.042964296429642701e+01	-0.000000000000000000e+00
5.043024302430242756e+01	-0.000000000000000000e+00
5.043084308430842810e+01	-0.000000000000000000e+00
5.043144314431442865e+01	-0.000000000000000000e+00
5.043204320432042920e+01	-0.000000000000000000e+00
5.043264326432642974e+01	-0.000000000000000000e+00
5.043324332433243029e+01	-0.000000000000000000e+00
5.043384338433843084e+01	-0.000000000000000000e+00
5.043444344434443138e+01	-0.000000000000000000e+00
5.043504350435043193e+01	-0.000000000000000000e+00
5.043564356435643958e+01	-0.000000000000000000e+00
5.043624362436243302e+01	-0.000000000000000000e+00
5.043684368436844068e+01	-0.000000000000000000e+00
5.043744374437443412e+01	-0.000000000000000000e+00
5.043804380438044177e+01	-0.000000000000000000e+00
5.043864386438643521e+01	-0.000000000000000000e+00
5.043924392439244286e+01	-0.000000000000000000e+00
5.043984398439843631e+01	-0.000000000000000000e+00
5.044044404440444396e+01	-0.000000000000000000e+00
5.044104410441044450e+01	-0.000000000000000000e+00
5.044164416441644505e+01	-0.000000000000000000e+00
5.044224422442244560e+01	-0.000000000000000000e+00
5.044284428442844614e+01	-0.000000000000000000e+00
5.044344434443444669e+01	-0.000000000000000000e+00
5.044404440444044724e+01	-0.000000000000000000e+00
5.044464446444644778e+01	-0.000000000000000000e+00
5.044524452445244833e+01	-0.000000000000000000e+00
5.044584458445844888e+01	-0.000000000000000000e+00
5.044644464446444942e+01	-0.000000000000000000e+00
5.044704470447044997e+01	-0.000000000000000000e+00
5.044764476447645052e+01	-0.000000000000000000e+00
5.044824482448245107e+01	-0.000000000000000000e+00
5.044884488448845161e+01	-0.000000000000000000e+00
5.044944494449445216e+01	-0.000000000000000000e+00
5.045004500450045271e+01	-0.000000000000000000e+00
5.045064506450645325e+01	-0.000000000000000000e+00
5.045124512451245380e+01	-0.000000000000000000e+00
5.045184518451845435e+01	-0.000000000000000000e+00
5.045244524452445489e+01	-0.000000000000000000e+00
5.045304530453045544e+01	-0.000000000000000000e+00
5.045364536453645599e+01	-0.000000000000000000e+00
5.045424542454245653e+01	-0.000000000000000000e+00
5.045484548454845708e+01	-0.000000000000000000e+00
5.045544554455445763e+01	-0.000000000000000000e+00
5.045604560456045817e+01	-0.000000000000000000e+00
5.045664566456645872e+01	-0.000000000000000000e+00
5.045724572457245927e+01	-0.000000000000000000e+00
5.045784578457845981e+01	-0.000000000000000000e+00
5.045844584458446036e+01	-0.000000000000000000e+00
5.045904590459046091e+01	-0.000000000000000000e+00
5.045964596459646145e+01	-0.000000000000000000e+00
5.046024602460246200e+01	-0.000000000000000000e+00
5.046084608460846255e+01	-0.000000000000000000e+00
5.046144614461446309e+01	-0.000000000000000000e+00
5.046204620462046364e+01	-0.000000000000000000e+00
5.046264626462646419e+01	-0.000000000000000000e+00
5.046324632463246473e+01	-0.000000000000000000e+00
5.046384638463846528e+01	-0.000000000000000000e+00
5.046444644464446583e+01	-0.000000000000000000e+00
5.046504650465046637e+01	-0.000000000000000000e+00
5.046564656465646692e+01	-0.000000000000000000e+00
5.046624662466246747e+01	-0.000000000000000000e+00
5.046684668466846801e+01	-0.000000000000000000e+00
5.046744674467446856e+01	-0.000000000000000000e+00
5.046804680468046911e+01	-0.000000000000000000e+00
5.046864686468646966e+01	-0.000000000000000000e+00
5.046924692469247020e+01	-0.000000000000000000e+00
5.046984698469847075e+01	-0.000000000000000000e+00
5.047044704470447130e+01	-0.000000000000000000e+00
5.047104710471047184e+01	-0.000000000000000000e+00
5.047164716471647239e+01	-0.000000000000000000e+00
5.047224722472247294e+01	-0.000000000000000000e+00
5.047284728472847348e+01	-0.000000000000000000e+00
5.047344734473447403e+01	-0.000000000000000000e+00
5.047404740474047458e+01	-0.000000000000000000e+00
5.047464746474647512e+01	-0.000000000000000000e+00
5.047524752475247567e+01	-0.000000000000000000e+00
5.047584758475847622e+01	-0.000000000000000000e+00
5.047644764476447676e+01	-0.000000000000000000e+00
5.047704770477047731e+01	-0.000000000000000000e+00
5.047764776477647786e+01	-0.000000000000000000e+00
5.047824782478247840e+01	-0.000000000000000000e+00
5.047884788478847895e+01	-0.000000000000000000e+00
5.047944794479447950e+01	-0.000000000000000000e+00
5.048004800480048004e+01	-0.000000000000000000e+00
5.048064806480648059e+01	-0.000000000000000000e+00
5.048124812481248114e+01	-0.000000000000000000e+00
5.048184818481848168e+01	-0.000000000000000000e+00
5.048244824482448223e+01	-0.000000000000000000e+00
5.048304830483048278e+01	-0.000000000000000000e+00
5.048364836483648332e+01	-0.000000000000000000e+00
5.048424842484248387e+01	-0.000000000000000000e+00
5.048484848484848442e+01	-0.000000000000000000e+00
5.048544854485448496e+01	-0.000000000000000000e+00
5.048604860486048551e+01	-0.000000000000000000e+00
5.048664866486648606e+01	-0.000000000000000000e+00
5.048724872487248660e+01	-0.000000000000000000e+00
5.048784878487848715e+01	-0.000000000000000000e+00
5.048844884488448770e+01	-0.000000000000000000e+00
5.048904890489048825e+01	-0.000000000000000000e+00
5.048964896489648879e+01	-0.000000000000000000e+00
5.049024902490248934e+01	-0.000000000000000000e+00
5.049084908490848989e+01	-0.000000000000000000e+00
5.049144914491449043e+01	-0.000000000000000000e+00
5.049204920492049098e+01	-0.000000000000000000e+00
5.049264926492649153e+01	-0.000000000000000000e+00
5.049324932493249207e+01	-0.000000000000000000e+00
5.049384938493849262e+01	-0.000000000000000000e+00
5.049444944494449317e+01	-0.000000000000000000e+00
5.049504950495049371e+01	-0.000000000000000000e+00
5.049564956495649426e+01	-0.000000000000000000e+00
5.049624962496249481e+01	-0.000000000000000000e+00
5.049684968496849535e+01	-0.000000000000000000e+00
5.049744974497449590e+01	-0.000000000000000000e+00
5.049804980498049645e+01	-0.000000000000000000e+00
5.049864986498649699e+01	-0.000000000000000000e+00
5.049924992499249754e+01	-0.000000000000000000e+00
5.049984998499849809e+01	-0.000000000000000000e+00
5.050045004500449863e+01	-0.000000000000000000e+00
5.050105010501049918e+01	-0.000000000000000000e+00
5.050165016501649973e+01	-0.000000000000000000e+00
5.050225022502250027e+01	-0.000000000000000000e+00
5.050285028502850082e+01	-0.000000000000000000e+00
5.050345034503450137e+01	-0.000000000000000000e+00
5.050405040504050191e+01	-0.000000000000000000e+00
5.050465046504650246e+01	-0.000000000000000000e+00
5.050525052505250301e+01	-0.000000000000000000e+00
5.050585058505850355e+01	-0.000000000000000000e+00
5.050645064506450410e+01	-0.000000000000000000e+00
5.050705070507050465e+01	-0.000000000000000000e+00
5.050765076507650519e+01	-0.000000000000000000e+00
5.050825082508250574e+01	-0.000000000000000000e+00
5.050885088508850629e+01	-0.000000000000000000e+00
5.050945094509450684e+01	-0.000000000000000000e+00
5.051005100510050738e+01	-0.000000000000000000e+00
5.051065106510650793e+01	-0.000000000000000000e+00
5.051125112511250848e+01	-0.000000000000000000e+00
5.051185118511850902e+01	-0.000000000000000000e+00
5.051245124512450957e+01	-0.000000000000000000e+00
5.051305130513051012e+01	-0.000000000000000000e+00
5.051365136513651066e+01	-0.000000000000000000e+00
5.051425142514251121e+01	-0.000000000000000000e+00
5.051485148514851176e+01	-0.000000000000000000e+00
5.051545154515451941e+01	-0.000000000000000000e+00
5.051605160516051285e+01	-0.000000000000000000e+00
5.051665166516652050e+01	-0.000000000000000000e+00
5.051725172517251394e+01	-0.000000000000000000e+00
5.051785178517852160e+01	-0.000000000000000000e+00
5.051845184518451504e+01	-0.000000000000000000e+00
5.051905190519052269e+01	-0.000000000000000000e+00
5.051965196519651613e+01	-0.000000000000000000e+00
5.052025202520252378e+01	-0.000000000000000000e+00
5.052085208520852433e+01	-0.000000000000000000e+00
5.052145214521452488e+01	-0.000000000000000000e+00
5.052205220522052542e+01	-0.000000000000000000e+00
5.052265226522652597e+01	-0.000000000000000000e+00
5.052325232523252652e+01	-0.000000000000000000e+00
5.052385238523852706e+01	-0.000000000000000000e+00
5.052445244524452761e+01	-0.000000000000000000e+00
5.052505250525052816e+01	-0.000000000000000000e+00
5.052565256525652870e+01	-0.000000000000000000e+00
5.052625262526252925e+01	-0.000000000000000000e+00
5.052685268526852980e+01	-0.000000000000000000e+00
5.052745274527453034e+01	-0.000000000000000000e+00
5.052805280528053089e+01	-0.000000000000000000e+00
5.052865286528653144e+01	-0.000000000000000000e+00
5.052925292529253198e+01	-0.000000000000000000e+00
5.052985298529853253e+01	-0.000000000000000000e+00
5.053045304530453308e+01	-0.000000000000000000e+00
5.053105310531053362e+01	-0.000000000000000000e+00
5.053165316531653417e+01	-0.000000000000000000e+00
5.053225322532253472e+01	-0.000000000000000000e+00
5.053285328532853526e+01	-0.000000000000000000e+00
5.053345334533453581e+01	-0.000000000000000000e+00
5.053405340534053636e+01	-0.000000000000000000e+00
5.053465346534653690e+01	-0.000000000000000000e+00
5.053525352535253745e+01	-0.000000000000000000e+00
5.053585358535853800e+01	-0.000000000000000000e+00
5.053645364536453854e+01	-0.000000000000000000e+00
5.053705370537053909e+01	-0.000000000000000000e+00
5.053765376537653964e+01	-0.000000000000000000e+00
5.053825382538254019e+01	-0.000000000000000000e+00
5.053885388538854073e+01	-0.000000000000000000e+00
5.053945394539454128e+01	-0.000000000000000000e+00
5.054005400540054183e+01	-0.000000000000000000e+00
5.054065406540654237e+01	-0.000000000000000000e+00
5.054125412541254292e+01	-0.000000000000000000e+00
5.054185418541854347e+01	-0.000000000000000000e+00
5.054245424542454401e+01	-0.000000000000000000e+00
5.054305430543054456e+01	-0.000000000000000000e+00
5.054365436543654511e+01	-0.000000000000000000e+00
5.054425442544254565e+01	-0.000000000000000000e+00
5.054485448544854620e+01	-0.000000000000000000e+00
5.054545454545454675e+01	-0.000000000000000000e+00
5.054605460546054729e+01	-0.000000000000000000e+00
5.054665466546654784e+01	-0.000000000000000000e+00
5.054725472547254839e+01	-0.000000000000000000e+00
5.054785478547854893e+01	-0.000000000000000000e+00
5.054845484548454948e+01	-0.000000000000000000e+00
5.054905490549055003e+01	-0.000000000000000000e+00
5.054965496549655057e+01	-0.000000000000000000e+00
5.055025502550255112e+01	-0.000000000000000000e+00
5.055085508550855167e+01	-0.000000000000000000e+00
5.055145514551455221e+01	-0.000000000000000000e+00
5.055205520552055276e+01	-0.000000000000000000e+00
5.055265526552655331e+01	-0.000000000000000000e+00
5.055325532553255385e+01	-0.000000000000000000e+00
5.055385538553855440e+01	-0.000000000000000000e+00
5.055445544554455495e+01	-0.000000000000000000e+00
5.055505550555055549e+01	-0.000000000000000000e+00
5.055565556555655604e+01	-0.000000000000000000e+00
5.055625562556255659e+01	-0.000000000000000000e+00
5.055685568556855713e+01	-0.000000000000000000e+00
5.055745574557455768e+01	-0.000000000000000000e+00
5.055805580558055823e+01	-0.000000000000000000e+00
5.055865586558655878e+01	-0.000000000000000000e+00
5.055925592559255932e+01	-0.000000000000000000e+00
5.055985598559855987e+01	-0.000000000000000000e+00
5.056045604560456042e+01	-0.000000000000000000e+00
5.056105610561056096e+01	-0.000000000000000000e+00
5.056165616561656151e+01	-0.000000000000000000e+00
5.056225622562256206e+01	-0.000000000000000000e+00
5.056285628562856260e+01	-0.000000000000000000e+00
5.056345634563456315e+01	-0.000000000000000000e+00
5.056405640564056370e+01	-0.000000000000000000e+00
5.056465646564656424e+01	-0.000000000000000000e+00
5.056525652565256479e+01	-0.000000000000000000e+00
5.056585658565856534e+01	-0.000000000000000000e+00
5.056645664566456588e+01	-0.000000000000000000e+00
5.056705670567056643e+01	-0.000000000000000000e+00
5.056765676567656698e+01	-0.000000000000000000e+00
5.056825682568256752e+01	-0.000000000000000000e+00
5.056885688568856807e+01	-0.000000000000000000e+00
5.056945694569456862e+01	-0.000000000000000000e+00
5.057005700570056916e+01	-0.000000000000000000e+00
5.057065706570656971e+01	-0.000000000000000000e+00
5.057125712571257026e+01	-0.000000000000000000e+00
5.057185718571857080e+01	-0.000000000000000000e+00
5.057245724572457135e+01	-0.000000000000000000e+00
5.057305730573057190e+01	-0.000000000000000000e+00
5.057365736573657244e+01	-0.000000000000000000e+00
5.057425742574257299e+01	-0.000000000000000000e+00
5.057485748574857354e+01	-0.000000000000000000e+00
5.057545754575457408e+01	-0.000000000000000000e+00
5.057605760576057463e+01	-0.000000000000000000e+00
5.057665766576657518e+01	-0.000000000000000000e+00
5.057725772577257572e+01	-0.000000000000000000e+00
5.057785778577857627e+01	-0.000000000000000000e+00
5.057845784578457682e+01	-0.000000000000000000e+00
5.057905790579057737e+01	-0.000000000000000000e+00
5.057965796579657791e+01	-0.000000000000000000e+00
5.058025802580257846e+01	-0.000000000000000000e+00
5.058085808580857901e+01	-0.000000000000000000e+00
5.058145814581457955e+01	-0.000000000000000000e+00
5.058205820582058010e+01	-0.000000000000000000e+00
5.058265826582658065e+01	-0.000000000000000000e+00
5.058325832583258119e+01	-0.000000000000000000e+00
5.058385838583858174e+01	-0.000000000000000000e+00
5.058445844584458229e+01	-0.000000000000000000e+00
5.058505850585058283e+01	-0.000000000000000000e+00
5.058565856585658338e+01	-0.000000000000000000e+00
5.058625862586258393e+01	-0.000000000000000000e+00
5.058685868586858447e+01	-0.000000000000000000e+00
5.058745874587458502e+01	-0.000000000000000000e+00
5.058805880588058557e+01	-0.000000000000000000e+00
5.058865886588658611e+01	-0.000000000000000000e+00
5.058925892589258666e+01	-0.000000000000000000e+00
5.058985898589858721e+01	-0.000000000000000000e+00
5.059045904590458775e+01	-0.000000000000000000e+00
5.059105910591058830e+01	-0.000000000000000000e+00
5.059165916591658885e+01	-0.000000000000000000e+00
5.059225922592258939e+01	-0.000000000000000000e+00
5.059285928592858994e+01	-0.000000000000000000e+00
5.059345934593459049e+01	-0.000000000000000000e+00
5.059405940594059103e+01	-0.000000000000000000e+00
5.059465946594659158e+01	-0.000000000000000000e+00
5.059525952595259923e+01	-0.000000000000000000e+00
5.059585958595859267e+01	-0.000000000000000000e+00
5.059645964596460033e+01	-0.000000000000000000e+00
5.059705970597059377e+01	-0.000000000000000000e+00
5.059765976597660142e+01	-0.000000000000000000e+00
5.059825982598259486e+01	-0.000000000000000000e+00
5.059885988598860251e+01	-0.000000000000000000e+00
5.059945994599459596e+01	-0.000000000000000000e+00
5.060006000600060361e+01	-0.000000000000000000e+00
5.060066006600660415e+01	-0.000000000000000000e+00
5.060126012601260470e+01	-0.000000000000000000e+00
5.060186018601860525e+01	-0.000000000000000000e+00
5.060246024602460579e+01	-0.000000000000000000e+00
5.060306030603060634e+01	-0.000000000000000000e+00
5.060366036603660689e+01	-0.000000000000000000e+00
5.060426042604260743e+01	-0.000000000000000000e+00
5.060486048604860798e+01	-0.000000000000000000e+00
5.060546054605460853e+01	-0.000000000000000000e+00
5.060606060606060908e+01	-0.000000000000000000e+00
5.060666066606660962e+01	-0.000000000000000000e+00
5.060726072607261017e+01	-0.000000000000000000e+00
5.060786078607861072e+01	-0.000000000000000000e+00
5.060846084608461126e+01	-0.000000000000000000e+00
5.060906090609061181e+01	-0.000000000000000000e+00
5.060966096609661236e+01	-0.000000000000000000e+00
5.061026102610261290e+01	-0.000000000000000000e+00
5.061086108610861345e+01	-0.000000000000000000e+00
5.061146114611461400e+01	-0.000000000000000000e+00
5.061206120612061454e+01	-0.000000000000000000e+00
5.061266126612661509e+01	-0.000000000000000000e+00
5.061326132613261564e+01	-0.000000000000000000e+00
5.061386138613861618e+01	-0.000000000000000000e+00
5.061446144614461673e+01	-0.000000000000000000e+00
5.061506150615061728e+01	-0.000000000000000000e+00
5.061566156615661782e+01	-0.000000000000000000e+00
5.061626162616261837e+01	-0.000000000000000000e+00
5.061686168616861892e+01	-0.000000000000000000e+00
5.061746174617461946e+01	-0.000000000000000000e+00
5.061806180618062001e+01	-0.000000000000000000e+00
5.061866186618662056e+01	-0.000000000000000000e+00
5.061926192619262110e+01	-0.000000000000000000e+00
5.061986198619862165e+01	-0.000000000000000000e+00
5.062046204620462220e+01	-0.000000000000000000e+00
5.062106210621062274e+01	-0.000000000000000000e+00
5.062166216621662329e+01	-0.000000000000000000e+00
5.062226222622262384e+01	-0.000000000000000000e+00
5.062286228622862438e+01	-0.000000000000000000e+00
5.062346234623462493e+01	-0.000000000000000000e+00
5.062406240624062548e+01	-0.000000000000000000e+00
5.062466246624662602e+01	-0.000000000000000000e+00
5.062526252625262657e+01	-0.000000000000000000e+00
5.062586258625862712e+01	-0.000000000000000000e+00
5.062646264626462767e+01	-0.000000000000000000e+00
5.062706270627062821e+01	-0.000000000000000000e+00
5.062766276627662876e+01	-0.000000000000000000e+00
5.062826282628262931e+01	-0.000000000000000000e+00
5.062886288628862985e+01	-0.000000000000000000e+00
5.062946294629463040e+01	-0.000000000000000000e+00
5.063006300630063095e+01	-0.000000000000000000e+00
5.063066306630663149e+01	-0.000000000000000000e+00
5.063126312631263204e+01	-0.000000000000000000e+00
5.063186318631863259e+01	-0.000000000000000000e+00
5.063246324632463313e+01	-0.000000000000000000e+00
5.063306330633063368e+01	-0.000000000000000000e+00
5.063366336633663423e+01	-0.000000000000000000e+00
5.063426342634263477e+01	-0.000000000000000000e+00
5.063486348634863532e+01	-0.000000000000000000e+00
5.063546354635463587e+01	-0.000000000000000000e+00
5.063606360636063641e+01	-0.000000000000000000e+00
5.063666366636663696e+01	-0.000000000000000000e+00
5.063726372637263751e+01	-0.000000000000000000e+00
5.063786378637863805e+01	-0.000000000000000000e+00
5.063846384638463860e+01	-0.000000000000000000e+00
5.063906390639063915e+01	-0.000000000000000000e+00
5.063966396639663969e+01	-0.000000000000000000e+00
5.064026402640264024e+01	-0.000000000000000000e+00
5.064086408640864079e+01	-0.000000000000000000e+00
5.064146414641464133e+01	-0.000000000000000000e+00
5.064206420642064188e+01	-0.000000000000000000e+00
5.064266426642664243e+01	-0.000000000000000000e+00
5.064326432643264297e+01	-0.000000000000000000e+00
5.064386438643864352e+01	-0.000000000000000000e+00
5.064446444644464407e+01	-0.000000000000000000e+00
5.064506450645064461e+01	-0.000000000000000000e+00
5.064566456645664516e+01	-0.000000000000000000e+00
5.064626462646264571e+01	-0.000000000000000000e+00
5.064686468646864625e+01	-0.000000000000000000e+00
5.064746474647464680e+01	-0.000000000000000000e+00
5.064806480648064735e+01	-0.000000000000000000e+00
5.064866486648664790e+01	-0.000000000000000000e+00
5.064926492649264844e+01	-0.000000000000000000e+00
5.064986498649864899e+01	-0.000000000000000000e+00
5.065046504650464954e+01	-0.000000000000000000e+00
5.065106510651065008e+01	-0.000000000000000000e+00
5.065166516651665063e+01	-0.000000000000000000e+00
5.065226522652265118e+01	-0.000000000000000000e+00
5.065286528652865172e+01	-0.000000000000000000e+00
5.065346534653465227e+01	-0.000000000000000000e+00
5.065406540654065282e+01	-0.000000000000000000e+00
5.065466546654665336e+01	-0.000000000000000000e+00
5.065526552655265391e+01	-0.000000000000000000e+00
5.065586558655865446e+01	-0.000000000000000000e+00
5.065646564656465500e+01	-0.000000000000000000e+00
5.065706570657065555e+01	-0.000000000000000000e+00
5.065766576657665610e+01	-0.000000000000000000e+00
5.065826582658265664e+01	-0.000000000000000000e+00
5.065886588658865719e+01	-0.000000000000000000e+00
5.065946594659465774e+01	-0.000000000000000000e+00
5.066006600660065828e+01	-0.000000000000000000e+00
5.066066606660665883e+01	-0.000000000000000000e+00
5.066126612661265938e+01	-0.000000000000000000e+00
5.066186618661865992e+01	-0.000000000000000000e+00
5.066246624662466047e+01	-0.000000000000000000e+00
5.066306630663066102e+01	-0.000000000000000000e+00
5.066366636663666156e+01	-0.000000000000000000e+00
5.066426642664266211e+01	-0.000000000000000000e+00
5.066486648664866266e+01	-0.000000000000000000e+00
5.066546654665466320e+01	-0.000000000000000000e+00
5.066606660666066375e+01	-0.000000000000000000e+00
5.066666666666666430e+01	-0.000000000000000000e+00
5.066726672667266484e+01	-0.000000000000000000e+00
5.066786678667866539e+01	-0.000000000000000000e+00
5.066846684668466594e+01	-0.000000000000000000e+00
5.066906690669066649e+01	-0.000000000000000000e+00
5.066966696669666703e+01	-0.000000000000000000e+00
5.067026702670266758e+01	-0.000000000000000000e+00
5.067086708670866813e+01	-0.000000000000000000e+00
5.067146714671466867e+01	-0.000000000000000000e+00
5.067206720672066922e+01	-0.000000000000000000e+00
5.067266726672666977e+01	-0.000000000000000000e+00
5.067326732673267031e+01	-0.000000000000000000e+00
5.067386738673867086e+01	-0.000000000000000000e+00
5.067446744674467141e+01	-0.000000000000000000e+00
5.067506750675067195e+01	-0.000000000000000000e+00
5.067566756675667250e+01	-0.000000000000000000e+00
5.067626762676268015e+01	-0.000000000000000000e+00
5.067686768676867359e+01	-0.000000000000000000e+00
5.067746774677468125e+01	-0.000000000000000000e+00
5.067806780678067469e+01	-0.000000000000000000e+00
5.067866786678668234e+01	-0.000000000000000000e+00
5.067926792679267578e+01	-0.000000000000000000e+00
5.067986798679868343e+01	-0.000000000000000000e+00
5.068046804680468398e+01	-7.678115426503872404e-09
5.068106810681068453e+01	-2.487084145704979707e-08
5.068166816681668507e+01	-5.374581604965199725e-08
5.068226822682268562e+01	-9.685375958713952297e-08
5.068286828682868617e+01	-1.571876568940956204e-07
5.068346834683468671e+01	-2.382500647691644406e-07
5.068406840684068726e+01	-3.441295176984407035e-07
5.068466846684668781e+01	-4.795871005185093497e-07
5.068526852685268835e+01	-6.501543596374068693e-07
5.068586858685868890e+01	-8.622438341134022085e-07
5.068646864686468945e+01	-1.123273604501736866e-06
5.068706870687068999e+01	-1.441807380920054377e-06
5.068766876687669054e+01	-1.827711782204363485e-06
5.068826882688269109e+01	-2.292332595211058829e-06
5.068886888688869163e+01	-2.848691947074584688e-06
5.068946894689469218e+01	-3.511708473282213071e-06
5.069006900690069273e+01	-4.298442720419182380e-06
5.069066906690669327e+01	-5.228370183920887166e-06
5.069126912691269382e+01	-6.323684547602053305e-06
5.069186918691869437e+01	-7.609633862477260894e-06
5.069246924692469491e+01	-9.114892576707009860e-06
5.069306930693069546e+01	-1.087197250556487266e-05
5.069366936693669601e+01	-1.291767600919517048e-05
5.069426942694269655e+01	-1.529359482559623302e-05
5.069486948694869710e+01	-1.804665818561453742e-05
5.069546954695469765e+01	-2.122973401458593180e-05
5.069606960696069820e+01	-2.490228720035915695e-05
5.069666966696669874e+01	-2.913109907847863958e-05
5.069726972697269929e+01	-3.399105245094248827e-05
5.069786978697869984e+01	-3.956598661382229528e-05
5.069846984698470038e+01	-4.594194890435206592e-05
5.069906990699070093e+01	-5.322172350125949731e-05
5.069966996699670148e+01	-6.151975202636181554e-05
5.070027002700270202e+01	-7.096326428575761708e-05
5.070087008700870257e+01	-8.169349620654620808e-05
5.070147014701470312e+01	-9.386699929894519977e-05
5.070207020702070366e+01	-1.076570459606138576e-04
5.070267026702670421e+01	-1.232551349048734168e-04
5.070327032703270476e+01	-1.408726009368297327e-04
5.070387038703870530e+01	-1.607423332209472681e-04
5.070447044704470585e+01	-1.831206060805380469e-04
5.070507050705070640e+01	-2.082890262444668159e-04
5.070567056705670694e+01	-2.365566003100896320e-04
5.070627062706270749e+01	-2.682619260254710922e-04
5.070687068706870804e+01	-3.037755108101773032e-04
5.070747074707470858e+01	-3.435022207348464494e-04
5.070807080708070913e+01	-3.878838629682471542e-04
5.070867086708670968e+01	-4.374019044801559964e-04
5.070927092709271022e+01	-4.925803295631546019e-04
5.070987098709871077e+01	-5.539886385109619267e-04
5.071047104710471132e+01	-6.222449895702846434e-04
5.071107110711071186e+01	-6.980194860730271240e-04
5.071167116711671241e+01	-7.820376104621400062e-04
5.071227122712271296e+01	-8.750838067539440553e-04
5.071287128712871350e+01	-9.780052128393610430e-04
5.071347134713471405e+01	-1.091715543923338708e-03
5.071407140714071460e+01	-1.217199128343347207e-03
5.071467146714671514e+01	-1.355515097001820700e-03
5.071527152715271569e+01	-1.507801727701449032e-03
5.071587158715871624e+01	-1.675280945794090093e-03
5.071647164716471679e+01	-1.859255304620944984e-03
5.071707170717071733e+01	-2.061126323653748264e-03
5.071767176717671788e+01	-2.282393296165228808e-03
5.071827182718271843e+01	-2.524658382522644139e-03
5.071887188718871897e+01	-2.789631864315758603e-03
5.071947194719471952e+01	-3.079137562398850166e-03
5.072007200720072007e+01	-3.395118422621725730e-03
5.072067206720672061e+01	-3.739642273827908318e-03
5.072127212721272116e+01	-4.114907763611276754e-03
5.072187218721872171e+01	-4.523250478346440076e-03
5.072247224722472225e+01	-4.967149255142658433e-03
5.072307230723072280e+01	-5.449232694615022653e-03
5.072367236723672335e+01	-5.972285884716708668e-03
5.072427242724272389e+01	-6.539257347328714109e-03
5.072487248724872444e+01	-7.153266220852995752e-03
5.072547254725472499e+01	-7.817609693694499082e-03
5.072607260726072553e+01	-8.535770705239666828e-03
5.072667266726672608e+01	-9.311425932733746053e-03
5.072727272727272663e+01	-1.014845408431687933e-02
5.072787278727872717e+01	-1.105094452038766703e-02
5.072847284728472772e+01	-1.202320622741056763e-02
5.072907290729072827e+01	-1.306977717025666411e-02
5.072967296729672881e+01	-1.419543405115293588e-02
5.073027302730272936e+01	-1.540520250529772012e-02
5.073087308730872991e+01	-1.670436776516667082e-02
5.073147314731473045e+01	-1.809848582746787990e-02
5.073207320732073100e+01	-1.959339515859371411e-02
5.073267326732673155e+01	-2.119522897624602498e-02
5.073327332733273209e+01	-2.291042814666577679e-02
5.073387338733873264e+01	-2.474576241669749349e-02
5.073447344734473319e+01	-2.670833114733590571e-02
5.073507350735073373e+01	-2.880558448331414084e-02
5.073567356735673428e+01	-3.104533919083382956e-02
5.073627362736273483e+01	-3.343579533820184579e-02
5.073687368736873538e+01	-3.598555386802586298e-02
5.073747374737473592e+01	-3.870363511065439549e-02
5.073807380738073647e+01	-4.159949828944484174e-02
5.073867386738673702e+01	-4.468306206920809320e-02
5.073927392739273756e+01	-4.796472619980643448e-02
5.073987398739873811e+01	-5.145539430738045594e-02
5.074047404740473866e+01	-5.516649788605029747e-02
5.074107410741073920e+01	-5.911002154318863860e-02
5.074167416741673975e+01	-6.329852955149856131e-02
5.074227422742274030e+01	-6.774519376116623637e-02
5.074287428742874084e+01	-7.246382292529711389e-02
5.074347434743474139e+01	-7.746889349170890671e-02
5.074407440744074194e+01	-8.277558191394468468e-02
5.074467446744674248e+01	-8.839979853410939725e-02
5.074527452745274303e+01	-9.435822308983188300e-02
5.074587458745874358e+01	-1.006683418973232658e-01
5.074647464746474412e+01	-1.073484867621630201e-01
5.074707470747074467e+01	-1.144178756691034415e-01
5.074767476747674522e+01	-1.218966553018558108e-01
5.074827482748274576e+01	-1.298059480028929402e-01
5.074887488748874631e+01	-1.381678935983471079e-01
5.074947494749474686e+01	-1.470056997683016897e-01
5.075007500750074740e+01	-1.563436924080597867e-01
5.075067506750674795e+01	-1.662073680730003500e-01
5.075127512751274850e+01	-1.766234485572055202e-01
5.075187518751874904e+01	-1.876199376561092647e-01
5.075247524752474959e+01	-1.992261801635561158e-01
5.075307530753075014e+01	-2.114729231538659548e-01
5.075367536753675068e+01	-2.243923795997822268e-01
5.075427542754275123e+01	-2.380182943775157878e-01
5.075487548754875178e+01	-2.523860127104974316e-01
5.075547554755475232e+01	-2.675325511038909032e-01
5.075607560756075998e+01	-2.834966708223998766e-01
5.075667566756675342e+01	-3.003189539644000594e-01
5.075727572757276107e+01	-3.180418821859492540e-01
5.075787578757875451e+01	-3.367099181287250831e-01
5.075847584758476216e+01	-3.563695896064439927e-01
5.075907590759075561e+01	-3.770695766047534869e-01
5.075967596759676326e+01	-3.988608011500108241e-01
5.076027602760276380e+01	-4.217965201026764865e-01
5.076087608760876435e+01	-4.459324209313116349e-01
5.076147614761476490e+01	-4.713267205233198642e-01
5.076207620762076544e+01	-4.980402670885963334e-01
5.076267626762676599e+01	-5.261366452121596371e-01
5.076327632763276654e+01	-5.556822841115993672e-01
5.076387638763876708e+01	-5.867465691547679718e-01
5.076447644764476763e+01	-6.194019566925902387e-01
5.076507650765076818e+01	-6.537240922611233795e-01
5.076567656765676873e+01	-6.897919322060571679e-01
5.076627662766276927e+01	-7.276878662223850158e-01
5.076687668766876982e+01	-7.674978504853153805e-01
5.076747674767477037e+01	-8.093115377915832687e-01
5.076807680768077091e+01	-8.532224133631185481e-01
5.076867686768677146e+01	-8.993279343159948924e-01
5.076927692769277201e+01	-9.477296728378554747e-01
5.076987698769877255e+01	-9.985334631146158824e-01
5.077047704770477310e+01	-1.051849552044721525e+00
5.077107710771077365e+01	-1.107792753776404515e+00
5.077167716771677419e+01	-1.166482608100476437e+00
5.077227722772277474e+01	-1.228043542727957460e+00
5.077287728772877529e+01	-1.292605039478511131e+00
5.077347734773477583e+01	-1.360301804402066272e+00
5.077407740774077638e+01	-1.431273941852243103e+00
5.077467746774677693e+01	-1.505667132526252061e+00
5.077527752775277747e+01	-1.583632815481762268e+00
5.077587758775877802e+01	-1.665328374136910705e+00
5.077647764776477857e+01	-1.750917326255004181e+00
5.077707770777077911e+01	-1.840569517910826791e+00
5.077767776777677966e+01	-1.934461321430328562e+00
5.077827782778278021e+01	-2.032775837290422771e+00
5.077887788778878075e+01	-2.135703099960170270e+00
5.077947794779478130e+01	-2.243440287658856835e+00
5.078007800780078185e+01	-2.356191936000754161e+00
5.078067806780678239e+01	-2.474170155490044376e+00
5.078127812781278294e+01	-2.597594852822985523e+00
5.078187818781878349e+01	-2.726693955947682380e+00
5.078247824782478403e+01	-2.861703642824805272e+00
5.078307830783078458e+01	-3.002868573825144605e+00
5.078367836783678513e+01	-3.150442127692361982e+00
5.078427842784278567e+01	-3.304686638431697965e+00
5.078487848784878622e+01	-3.465873642661892351e+00
5.078547854785478677e+01	-3.634284123703082070e+00
5.078607860786078732e+01	-3.810208760899091551e+00
5.078667866786678786e+01	-3.993948182015629289e+00
5.078727872787278841e+01	-4.185813218588334550e+00
5.078787878787878896e+01	-4.386125164084162087e+00
5.078847884788478950e+01	-4.595216034728727195e+00
5.078907890789079005e+01	-4.813428832840775051e+00
5.078967896789679060e+01	-5.041117812503323137e+00
5.079027902790279114e+01	-5.278648747388527518e+00
5.079087908790879169e+01	-5.526399200540949685e+00
5.079147914791479224e+01	-5.784758795910447837e+00
5.079207920792079278e+01	-6.054129491412603592e+00
5.079267926792679333e+01	-6.334925853280430452e+00
5.079327932793279388e+01	-6.627575331456758256e+00
5.079387938793879442e+01	-6.932518535761824197e+00
5.079447944794479497e+01	-7.250209512555461089e+00
5.079507950795079552e+01	-7.581116021597550159e+00
5.079567956795679606e+01	-7.925719812794659980e+00
5.079627962796279661e+01	-8.284516902504316604e+00
5.079687968796879716e+01	-8.658017849051869774e+00
5.079747974797479770e+01	-9.046748027098219680e+00
5.079807980798079825e+01	-9.451247900479218700e+00
5.079867986798679880e+01	-9.872073293120692483e+00
5.079927992799279934e+01	-1.030979565761491656e+01
5.079987998799879989e+01	-1.076500234102749332e+01
5.080048004800480044e+01	-1.123829684748493563e+01
5.080108010801080098e+01	-1.173029909707596019e+01
5.080168016801680153e+01	-1.224164568058138514e+01
5.080228022802280208e+01	-1.277299010524683531e+01
5.080288028802880262e+01	-1.332500304936161228e+01
5.080348034803480317e+01	-1.389837259595386065e+01
5.080408040804080372e+01	-1.449380446565228908e+01
5.080468046804680426e+01	-1.511202224268299510e+01
5.080528052805280481e+01	-1.575376759340877264e+01
5.080588058805880536e+01	-1.641980047680267063e+01
5.080648064806480591e+01	-1.711089934622851416e+01
5.080708070807080645e+01	-1.782786134188602034e+01
5.080768076807680700e+01	-1.857150247326052295e+01
5.080828082808280755e+01	-1.934265779090107173e+01
5.080888088808880809e+01	-2.014218154683558382e+01
5.080948094809480864e+01	-2.097094734291550111e+01
5.081008100810080919e+01	-2.182984826636771913e+01
5.081068106810680973e+01	-2.271979701181750499e+01
5.081128112811281028e+01	-2.364172598903153499e+01
5.081188118811881083e+01	-2.459658741561691642e+01
5.081248124812481137e+01	-2.558535339390054020e+01
5.081308130813081192e+01	-2.660901597119899620e+01
5.081368136813681247e+01	-2.766858718267933526e+01
5.081428142814281301e+01	-2.876509907600152616e+01
5.081488148814881356e+01	-2.989960371691955743e+01
5.081548154815481411e+01	-3.107317317501474108e+01
5.081608160816081465e+01	-3.228689948872246163e+01
5.081668166816681520e+01	-3.354189460880767371e+01
5.081728172817281575e+01	-3.483929031944040133e+01
5.081788178817881629e+01	-3.618023813601371330e+01
5.081848184818481684e+01	-3.756590917884604863e+01
5.081908190819081739e+01	-3.899749402190484915e+01
5.081968196819681793e+01	-4.047620251568798011e+01
5.082028202820281848e+01	-4.200326359023986811e+01
5.082088208820881903e+01	-4.357992500952902049e+01
5.082148214821481957e+01	-4.520745311910732767e+01
5.082208220822082012e+01	-4.688713255698024795e+01
5.082268226822682067e+01	-4.862026593433562738e+01
5.082328232823282121e+01	-5.040817348528494080e+01
5.082388238823882176e+01	-5.225219268477730594e+01
5.082448244824482231e+01	-5.415367783385911338e+01
5.082508250825082285e+01	-5.611399961145895787e+01
5.082568256825682340e+01	-5.813454459189524215e+01
5.082628262826282395e+01	-6.021671472731458863e+01
5.082688268826882450e+01	-6.236192679428769026e+01
5.082748274827482504e+01	-6.457161180380570897e+01
5.082808280828082559e+01	-6.684721437394262011e+01
5.082868286828682614e+01	-6.919019206446816384e+01
5.082928292829282668e+01	-7.160201467272105447e+01
5.082988298829882723e+01	-7.408416349007761426e+01
5.083048304830482778e+01	-7.663813051838003787e+01
5.083108310831082832e+01	-7.926541764571443593e+01
5.083168316831682887e+01	-8.196753578096523540e+01
5.083228322832282942e+01	-8.474600394660211578e+01
5.083288328832882996e+01	-8.760234832919519476e+01
5.083348334833483051e+01	-9.053810128718994577e+01
5.083408340834083106e+01	-9.355480031551239506e+01
5.083468346834683160e+01	-9.665398696662205680e+01
5.083528352835283215e+01	-9.983720572766910095e+01
5.083588358835883980e+01	-1.031060028534619732e+02
5.083648364836483324e+01	-1.064619251550015093e+02
5.083708370837084090e+01	-1.099065187433838986e+02
5.083768376837683434e+01	-1.134413277289345530e+02
5.083828382838284199e+01	-1.170678928823263618e+02
5.083888388838883543e+01	-1.207877502297453418e+02
5.083948394839484308e+01	-1.246024296249150893e+02
5.084008400840084363e+01	-1.285134532688638558e+02
5.084068406840684418e+01	-1.325223341850859242e+02
5.084128412841284472e+01	-1.366305746503267926e+02
5.084188418841884527e+01	-1.408396645812778729e+02
5.084248424842484582e+01	-1.451510798775436228e+02
5.084308430843084636e+01	-1.495662807213137171e+02
5.084368436843684691e+01	-1.540867098342479835e+02
5.084428442844284746e+01	-1.587137906921532533e+02
5.084488448844884800e+01	-1.634489256981151186e+02
5.084548454845484855e+01	-1.682934943148212028e+02
5.084608460846084910e+01	-1.732488511568973877e+02
5.084668466846684964e+01	-1.783163240441559196e+02
5.084728472847285019e+01	-1.834972120167445269e+02
5.084788478847885074e+01	-1.887927833132625608e+02
5.084848484848485128e+01	-1.942042733130051033e+02
5.084908490849085183e+01	-1.997328824435761305e+02
5.084968496849685238e+01	-2.053797740552047060e+02
5.085028502850285292e+01	-2.111460722631815088e+02
5.085088508850885347e+01	-2.170328597599382476e+02
5.085148514851485402e+01	-2.230411755983569719e+02
5.085208520852085456e+01	-2.291720129480126218e+02
5.085268526852685511e+01	-2.354263168261360022e+02
5.085328532853285566e+01	-2.418049818051611055e+02
5.085388538853885620e+01	-2.483088496988372924e+02
5.085448544854485675e+01	-2.549387072289607090e+02
5.085508550855085730e+01	-2.616952836748754407e+02
5.085568556855685785e+01	-2.685792485011425015e+02
5.085628562856285839e+01	-2.755912089936250027e+02
5.085688568856885894e+01	-2.827317078636230576e+02
5.085748574857485949e+01	-2.900012208517791237e+02
5.085808580858086003e+01	-2.974001543268605019e+02
5.085868586858686058e+01	-3.049288428820857462e+02
5.085928592859286113e+01	-3.125875469317760462e+02
5.085988598859886167e+01	-3.203764503111780755e+02
5.086048604860486222e+01	-3.282956578823799418e+02
5.086108610861086277e+01	-3.363451931493443112e+02
5.086168616861686331e+01	-3.445249958851292149e+02
5.086228622862286386e+01	-3.528349197744647086e+02
5.086288628862886441e+01	-3.612747300749163060e+02
5.086348634863486495e+01	-3.698441012999234658e+02
5.086408640864086550e+01	-3.785426149270916198e+02
5.086468646864686605e+01	-3.873697571351456190e+02
5.086528652865286659e+01	-3.963249165730487675e+02
5.086588658865886714e+01	-4.054073821648037210e+02
5.086648664866486769e+01	-4.146163409535429309e+02
5.086708670867086823e+01	-4.239508759885316636e+02
5.086768676867686878e+01	-4.334099642587697758e+02
5.086828682868286933e+01	-4.429924746769056583e+02
5.086888688868886987e+01	-4.526971661172104291e+02
5.086948694869487042e+01	-4.625226855113936608e+02
5.087008700870087097e+01	-4.724675660037784155e+02
5.087068706870687151e+01	-4.825302251789686352e+02
5.087128712871287206e+01	-4.927089633515626588e+02
5.087188718871887261e+01	-5.030019619315154387e+02
5.087248724872487315e+01	-5.134072818664735678e+02
5.087308730873087370e+01	-5.239228621649292563e+02
5.087368736873687425e+01	-5.345465185040299048e+02
5.087428742874287479e+01	-5.452759419258361504e+02
5.087488748874887534e+01	-5.561086976258453660e+02
5.087548754875487589e+01	-5.670422238375257393e+02
5.087608760876087644e+01	-5.780738308165909984e+02
5.087668766876687698e+01	-5.892006999287123108e+02
5.087728772877287753e+01	-6.004198828442865761e+02
5.087788778877887808e+01	-6.117283008438655543e+02
5.087848784878487862e+01	-6.231227442377497709e+02
5.087908790879087917e+01	-6.345998719032048712e+02
5.087968796879687972e+01	-6.461562109426761253e+02
5.088028802880288026e+01	-6.577881564663032350e+02
5.088088808880888081e+01	-6.694919715019092337e+02
5.088148814881488136e+01	-6.812637870356137455e+02
5.088208820882088190e+01	-6.930996021860338487e+02
5.088268826882688245e+01	-7.049952845149790619e+02
5.088328832883288300e+01	-7.169465704774133883e+02
5.088388838883888354e+01	-7.289490660133282063e+02
5.088448844884488409e+01	-7.409982472840404171e+02
5.088508850885088464e+01	-7.530894615552804225e+02
5.088568856885688518e+01	-7.652179282293300275e+02
5.088628862886288573e+01	-7.773787400282410545e+02
5.088688868886888628e+01	-7.895668643300814438e+02
5.088748874887488682e+01	-8.017771446599487035e+02
5.088808880888088737e+01	-8.140043023396146964e+02
5.088868886888688792e+01	-8.262429382878691513e+02
5.088928892889288846e+01	-8.384875349870717400e+02
5.088988898889888901e+01	-8.507324586071797512e+02
5.089048904890488956e+01	-8.629719612905483928e+02
5.089108910891089010e+01	-8.752001835981848217e+02
5.089168916891689065e+01	-8.874111571178173108e+02
5.089228922892289120e+01	-8.995988072339961263e+02
5.089288928892889174e+01	-9.117569560602139518e+02
5.089348934893489229e+01	-9.238793255328287160e+02
5.089408940894089284e+01	-9.359595406662647292e+02
5.089468946894689338e+01	-9.479911329688570731e+02
5.089528952895289393e+01	-9.599675440183931414e+02
5.089588958895889448e+01	-9.718821291961586439e+02
5.089648964896489503e+01	-9.837281615781197388e+02
5.089708970897089557e+01	-9.954988359815732792e+02
5.089768976897689612e+01	-1.007187273165366832e+03
5.089828982898289667e+01	-1.018786524181564573e+03
5.089888988898889721e+01	-1.030289574876168672e+03
5.089948994899489776e+01	-1.041689350536224538e+03
5.090009000900089831e+01	-1.052978720680485594e+03
5.090069006900689885e+01	-1.064150503990436164e+03
5.090129012901289940e+01	-1.075197473378331097e+03
5.090189018901889995e+01	-1.086112361188579598e+03
5.090249024902490049e+01	-1.096887864528620185e+03
5.090309030903090104e+01	-1.107516650725134468e+03
5.090369036903690159e+01	-1.117991362901227831e+03
5.090429042904290213e+01	-1.128304625669950155e+03
5.090489048904890268e+01	-1.138449050939327435e+03
5.090549054905490323e+01	-1.148417243823775607e+03
5.090609060906090377e+01	-1.158201808658852769e+03
5.090669066906690432e+01	-1.167795355104539794e+03
5.090729072907290487e+01	-1.177190504345448517e+03
5.090789078907890541e+01	-1.186379895372314877e+03
5.090849084908490596e+01	-1.195356191340996475e+03
5.090909090909090651e+01	-1.204112086002609203e+03
5.090969096909690705e+01	-1.212640310198160023e+03
5.091029102910290760e+01	-1.220933638410888761e+03
5.091089108910890815e+01	-1.228984895369314017e+03
5.091149114911490869e+01	-1.236786962693827491e+03
5.091209120912090924e+01	-1.244332785579503252e+03
5.091269126912690979e+01	-1.251615379507600665e+03
5.091329132913291033e+01	-1.258627836978154619e+03
5.091389138913891088e+01	-1.265363334255840073e+03
5.091449144914491143e+01	-1.271815138121188284e+03
5.091509150915091197e+01	-1.277976612619147545e+03
5.091569156915691963e+01	-1.283841225796810022e+03
5.091629162916291307e+01	-1.289402556422081489e+03
5.091689168916892072e+01	-1.294654300674931619e+03
5.091749174917491416e+01	-1.299590278802871808e+03
5.091809180918092181e+01	-1.304204441732125133e+03
5.091869186918691526e+01	-1.308490877626009024e+03
5.091929192919292291e+01	-1.312443818381966139e+03
5.091989198919891635e+01	-1.316057646058648743e+03
5.092049204920492400e+01	-1.319326899224459567e+03
5.092109210921092455e+01	-1.322246279218965583e+03
5.092169216921692509e+01	-1.324810656318592919e+03
5.092229222922292564e+01	-1.327015075798058206e+03
5.092289228922892619e+01	-1.328854763879028042e+03
5.092349234923492673e+01	-1.330325133557519393e+03
5.092409240924092728e+01	-1.331421790299448276e+03
5.092469246924692783e+01	-1.332140537605241661e+03
5.092529252925292838e+01	-1.332477382421114498e+03
5.092589258925892892e+01	-1.332428540398631185e+03
5.092649264926492947e+01	-1.331990440992082540e+03
5.092709270927093002e+01	-1.331159732385871393e+03
5.092769276927693056e+01	-1.329933286244225656e+03
5.092829282928293111e+01	-1.328308202275717349e+03
5.092889288928893166e+01	-1.326281812605300956e+03
5.092949294929493220e+01	-1.323851685946711086e+03
5.093009300930093275e+01	-1.321015631568321851e+03
5.093069306930693330e+01	-1.317771703045743152e+03
5.093129312931293384e+01	-1.314118201794712604e+03
5.093189318931893439e+01	-1.310053680378061699e+03
5.093249324932493494e+01	-1.305576945580753545e+03
5.093309330933093548e+01	-1.300687061247396286e+03
5.093369336933693603e+01	-1.295383350876702025e+03
5.093429342934293658e+01	-1.289665399967870144e+03
5.093489348934893712e+01	-1.283533058114057894e+03
5.093549354935493767e+01	-1.276986440838418503e+03
5.093609360936093822e+01	-1.270025931168562238e+03
5.093669366936693876e+01	-1.262652180945593273e+03
5.093729372937293931e+01	-1.254866111864241248e+03
5.093789378937893986e+01	-1.246668916240893850e+03
5.093849384938494040e+01	-1.238062057506829206e+03
5.093909390939094095e+01	-1.229047270424153794e+03
5.093969396939694150e+01	-1.219626561022440001e+03
5.094029402940294204e+01	-1.209802206254390512e+03
5.094089408940894259e+01	-1.199576753369237849e+03
5.094149414941494314e+01	-1.188953019003025929e+03
5.094209420942094368e+01	-1.177934087985209771e+03
5.094269426942694423e+01	-1.166523311861556977e+03
5.094329432943294478e+01	-1.154724307133590628e+03
5.094389438943894532e+01	-1.142540953215292120e+03
5.094449444944494587e+01	-1.129977390108201007e+03
5.094509450945094642e+01	-1.117038015796410946e+03
5.094569456945694697e+01	-1.103727483363341889e+03
5.094629462946294751e+01	-1.090050697832701189e+03
5.094689468946894806e+01	-1.076012812736286378e+03
5.094749474947494861e+01	-1.061619226411778527e+03
5.094809480948094915e+01	-1.046875578034088221e+03
5.094869486948694970e+01	-1.031787743384148143e+03
5.094929492949295025e+01	-1.016361830359468740e+03
5.094989498949895079e+01	-1.000604174231173261e+03
5.095049504950495134e+01	-9.845213326525939692e+02
5.095109510951095189e+01	-9.681200804248890108e+02
5.095169516951695243e+01	-9.514074040254902229e+02
5.095229522952295298e+01	-9.343904959055861354e+02
5.095289528952895353e+01	-9.170767485631731688e+02
5.095349534953495407e+01	-8.994737483985579729e+02
5.095409540954095462e+01	-8.815892693594913680e+02
5.095469546954695517e+01	-8.634312663835385138e+02
5.095529552955295571e+01	-8.450078686454530725e+02
5.095589558955895626e+01	-8.263273726177477556e+02
5.095649564956495681e+01	-8.073982349528982922e+02
5.095709570957095735e+01	-7.882290651958596754e+02
5.095769576957695790e+01	-7.688286183358952712e+02
5.095829582958295845e+01	-7.492057872069181030e+02
5.095889588958895899e+01	-7.293695947458153341e+02
5.095949594959495954e+01	-7.093291861184244453e+02
5.096009600960096009e+01	-6.890938207230036596e+02
5.096069606960696063e+01	-6.686728640813385027e+02
5.096129612961296118e+01	-6.480757796276461704e+02
5.096189618961896173e+01	-6.273121204056953957e+02
5.096249624962496227e+01	-6.063915206847182162e+02
5.096309630963096282e+01	-5.853236875046998193e+02
5.096369636963696337e+01	-5.641183921618701334e+02
5.096429642964296391e+01	-5.427854616452169694e+02
5.096489648964896446e+01	-5.213347700349435172e+02
5.096549654965496501e+01	-4.997762298738638265e+02
5.096609660966096556e+01	-4.781197835227309270e+02
5.096669666966696610e+01	-4.563753945105231651e+02
5.096729672967296665e+01	-4.345530388907380939e+02
5.096789678967896720e+01	-4.126626966146701534e+02
5.096849684968496774e+01	-3.907143429326604860e+02
5.096909690969096829e+01	-3.687179398342502736e+02
5.096969696969696884e+01	-3.466834275380531949e+02
5.097029702970296938e+01	-3.246207160421094500e+02
5.097089708970896993e+01	-3.025396767453869415e+02
5.097149714971497048e+01	-2.804501341509181884e+02
5.097209720972097102e+01	-2.583618576609704860e+02
5.097269726972697157e+01	-2.362845534744704139e+02
5.097329732973297212e+01	-2.142278565967147017e+02
5.097389738973897266e+01	-1.922013229712056273e+02
5.097449744974497321e+01	-1.702144217432862661e+02
5.097509750975097376e+01	-1.482765276649678867e+02
5.097569756975697430e+01	-1.263969136501206094e+02
5.097629762976297485e+01	-1.045847434889721512e+02
5.097689768976897540e+01	-8.284906473056616960e+01
5.097749774977497594e+01	-6.119880174154025099e+01
5.097809780978097649e+01	-3.964274894931503468e+01
5.097869786978697704e+01	-1.818956427746735471e+01
5.097929792979297758e+01	3.152237219265430213e+00
5.097989798979897813e+01	2.437428951323249748e+01
5.098049804980497868e+01	4.546838154857846348e+01
5.098109810981097922e+01	6.642646296599781408e+01
5.098169816981697977e+01	8.724064960146154135e+01
5.098229822982298032e+01	1.079032287532306782e+02
5.098289828982898086e+01	1.284066642118254435e+02
5.098349834983498141e+01	1.487436010480389541e+02
5.098409840984098196e+01	1.689068701544385362e+02
5.098469846984698250e+01	1.888894925362319555e+02
5.098529852985298305e+01	2.086846833477511041e+02
5.098589858985898360e+01	2.282858556712307063e+02
5.098649864986498415e+01	2.476866240349716008e+02
5.098709870987098469e+01	2.668808076683766899e+02
5.098769876987698524e+01	2.858624334917849978e+02
5.098829882988298579e+01	3.046257388394370764e+02
5.098889888988898633e+01	3.231651739143142663e+02
5.098949894989498688e+01	3.414754039740436156e+02
5.099009900990098743e+01	3.595513112474408786e+02
5.099069906990698797e+01	3.773879965816898334e+02
5.099129912991298852e+01	3.949807808206169852e+02
5.099189918991898907e+01	4.123252059148178432e+02
5.099249924992498961e+01	4.294170357649543917e+02
5.099309930993099016e+01	4.462522567997876877e+02
5.099369936993699071e+01	4.628270782910126400e+02
5.099429942994299125e+01	4.791379324073078010e+02
5.099489948994899180e+01	4.951814740104080101e+02
5.099549954995499945e+01	5.109545801963650433e+02
5.099609960996099289e+01	5.264543495855583615e+02
5.099669966996700055e+01	5.416781013653516084e+02
5.099729972997299399e+01	5.566233740896352629e+02
5.099789978997900164e+01	5.712879242398819315e+02
5.099849984998499508e+01	5.856697245525933795e+02
5.099909990999100273e+01	5.997669621183947584e+02
5.099969996999699617e+01	6.135780362583275291e+02
5.100030003000300383e+01	6.271015561831491141e+02
5.100090009000900437e+01	6.403363384417917814e+02
5.100150015001500492e+01	6.532814041653194863e+02
5.100210021002100547e+01	6.659359761130529023e+02
5.100270027002700601e+01	6.782994755277402419e+02
5.100330033003300656e+01	6.903715188068424595e+02
5.100390039003900711e+01	7.021519139973029269e+02
5.100450045004500765e+01	7.136406571212532981e+02
5.100510051005100820e+01	7.248379283404002535e+02
5.100570057005700875e+01	7.357440879669185279e+02
5.100630063006300929e+01	7.463596723288781050e+02
5.100690069006900984e+01	7.566853894983486271e+02
5.100750075007501039e+01	7.667221148904488928e+02
5.100810081008101093e+01	7.764708867417047031e+02
5.100870087008701148e+01	7.859329014761774488e+02
5.100930093009301203e+01	7.951095089679026842e+02
5.100990099009901257e+01	8.040022077082073793e+02
5.101050105010501312e+01	8.126126398865517331e+02
5.101110111011101367e+01	8.209425863935350662e+02
5.101170117011701421e+01	8.289939617547292983e+02
5.101230123012301476e+01	8.367688090040024917e+02
5.101290129012901531e+01	8.442692945049595892e+02
5.101350135013501585e+01	8.514977027290835849e+02
5.101410141014101640e+01	8.584564309991569644e+02
5.101470147014701695e+01	8.651479842063961314e+02
5.101530153015301750e+01	8.715749695097334779e+02
5.101590159015901804e+01	8.777400910255297504e+02
5.101650165016501859e+01	8.836461445159062578e+02
5.101710171017101914e+01	8.892960120837823297e+02
5.101770177017701968e+01	8.946926568825497270e+02
5.101830183018302023e+01	8.998391178481566612e+02
5.101890189018902078e+01	9.047385044612562979e+02
5.101950195019502132e+01	9.093939915468511117e+02
5.102010201020102187e+01	9.138088141187196243e+02
5.102070207020702242e+01	9.179862622757133295e+02
5.102130213021302296e+01	9.219296761567698013e+02
5.102190219021902351e+01	9.256424409613492799e+02
5.102250225022502406e+01	9.291279820416905295e+02
5.102310231023102460e+01	9.323897600731261264e+02
5.102370237023702515e+01	9.354312663084068618e+02
5.102430243024302570e+01	9.382560179217639416e+02
5.102490249024902624e+01	9.408675534481826617e+02
5.102550255025502679e+01	9.432694283230841847e+02
5.102610261026102734e+01	9.454652105273560210e+02
5.102670267026702788e+01	9.474584763424160201e+02
5.102730273027302843e+01	9.492528062196834071e+02
5.102790279027902898e+01	9.508517807685841490e+02
5.102850285028502952e+01	9.522589768669270143e+02
5.102910291029103007e+01	9.534779638971660916e+02
5.102970297029703062e+01	9.545123001118447519e+02
5.103030303030303116e+01	9.553655291311606561e+02
5.103090309030903171e+01	9.560411765753434565e+02
5.103150315031503226e+01	9.565427468342128350e+02
5.103210321032103280e+01	9.568737199760355452e+02
5.103270327032703335e+01	9.570375487974706630e+02
5.103330333033303390e+01	9.570376560161126918e+02
5.103390339033903444e+01	9.568774316068835333e+02
5.103450345034503499e+01	9.565602302831995303e+02
5.103510351035103554e+01	9.560893691235874030e+02
5.103570357035703609e+01	9.554681253441231092e+02
5.103630363036303663e+01	9.546997342168303931e+02
5.103690369036903718e+01	9.537873871338548497e+02
5.103750375037503773e+01	9.527342298169965034e+02
5.103810381038103827e+01	9.515433606719565205e+02
5.103870387038703882e+01	9.502178292862996614e+02
5.103930393039303937e+01	9.487606350700204985e+02
5.103990399039903991e+01	9.471747260372470691e+02
5.104050405040504046e+01	9.454629977274441899e+02
5.104110411041104101e+01	9.436282922642521953e+02
5.104170417041704155e+01	9.416733975498334530e+02
5.104230423042304210e+01	9.396010465924503023e+02
5.104290429042904265e+01	9.374139169647529570e+02
5.104350435043504319e+01	9.351146303900700332e+02
5.104410441044104374e+01	9.327057524538413418e+02
5.104470447044704429e+01	9.301897924371046429e+02
5.104530453045304483e+01	9.275692032688307336e+02
5.104590459045904538e+01	9.248463815937207073e+02
5.104650465046504593e+01	9.220236679519384779e+02
5.104710471047104647e+01	9.191033470671053465e+02
5.104770477047704702e+01	9.160876482387907345e+02
5.104830483048304757e+01	9.129787458355490344e+02
5.104890489048904811e+01	9.097787598845407047e+02
5.104950495049504866e+01	9.064897567535776943e+02
5.105010501050104921e+01	9.031137499214244144e+02
5.105070507050704975e+01	8.996527008320706500e+02
5.105130513051305030e+01	8.961085198286343712e+02
5.105190519051905085e+01	8.924830671624940805e+02
5.105250525052505139e+01	8.887781540732196390e+02
5.105310531053105194e+01	8.849955439347975243e+02
5.105370537053705249e+01	8.811369534636644403e+02
5.105430543054305303e+01	8.772040539840156725e+02
5.105490549054905358e+01	8.731984727458487896e+02
5.105550555055505413e+01	8.691217942912165881e+02
5.105610561056105468e+01	8.649755618641822821e+02
5.105670567056705522e+01	8.607612788599381020e+02
5.105730573057305577e+01	8.564804103086603391e+02
5.105790579057905632e+01	8.521343843896279395e+02
5.105850585058505686e+01	8.477245939712374820e+02
5.105910591059105741e+01	8.432523981725603335e+02
5.105970597059705796e+01	8.387191239421765658e+02
5.106030603060305850e+01	8.341260676500698992e+02
5.106090609060905905e+01	8.294744966884602491e+02
5.106150615061505960e+01	8.247656510775066181e+02
5.106210621062106014e+01	8.200007450719388089e+02
5.106270627062706069e+01	8.151809687647391911e+02
5.106330633063306124e+01	8.103074896841097825e+02
5.106390639063906178e+01	8.053814543800771162e+02
5.106450645064506233e+01	8.004039899971760406e+02
5.106510651065106288e+01	7.953762058297918429e+02
5.106570657065706342e+01	7.902991948568485441e+02
5.106630663066306397e+01	7.851740352526718425e+02
5.106690669066906452e+01	7.800017918709581863e+02
5.106750675067506506e+01	7.747835176989440242e+02
5.106810681068106561e+01	7.695202552789940000e+02
5.106870687068706616e+01	7.642130380949528217e+02
5.106930693069306670e+01	7.588628919207740182e+02
5.106990699069906725e+01	7.534708361290551011e+02
5.107050705070506780e+01	7.480378849572751960e+02
5.107110711071106834e+01	7.425650487296662732e+02
5.107170717071706889e+01	7.370533350327975768e+02
5.107230723072306944e+01	7.315037498431123595e+02
5.107290729072906998e+01	7.259172986047849463e+02
5.107350735073507053e+01	7.202949872564386169e+02
5.107410741074107108e+01	7.146378232053947386e+02
5.107470747074707162e+01	7.089468162482780826e+02
5.107530753075307928e+01	7.032229794369629872e+02
5.107590759075907272e+01	6.974673298889618991e+02
5.107650765076508037e+01	6.916808895415367715e+02
5.107710771077107381e+01	6.858646858489305487e+02
5.107770777077708146e+01	6.800197524222720631e+02
5.107830783078307491e+01	6.741471296118382952e+02
5.107890789078908256e+01	6.682478650314967581e+02
5.107950795079507600e+01	6.623230140252903766e+02
5.108010801080108365e+01	6.563736400762433050e+02
5.108070807080708420e+01	6.504008151651144090e+02
5.108130813081308474e+01	6.444056200502036518e+02
5.108190819081908529e+01	6.383891445114697945e+02
5.108250825082508584e+01	6.323524875316265934e+02
5.108310831083108638e+01	6.262967574217332185e+02
5.108370837083708693e+01	6.202230718920870913e+02
5.108430843084308748e+01	6.141325580693137454e+02
5.108490849084908803e+01	6.080263524606600640e+02
5.108550855085508857e+01	6.019056008665817217e+02
5.108610861086108912e+01	5.957714582428159247e+02
5.108670867086708967e+01	5.896250885132176336e+02
5.108730873087309021e+01	5.834676643347019080e+02
5.108790879087909076e+01	5.773003668157416541e+02
5.108850885088509131e+01	5.711243851899117772e+02
5.108910891089109185e+01	5.649409164460578268e+02
5.108970897089709240e+01	5.587511649167204268e+02
5.109030903090309295e+01	5.525563418265077189e+02
5.109090909090909349e+01	5.463576648021596611e+02
5.109150915091509404e+01	5.401563573460878160e+02
5.109210921092109459e+01	5.339536482752357642e+02
5.109270927092709513e+01	5.277507711271148310e+02
5.109330933093309568e+01	5.215489635349315449e+02
5.109390939093909623e+01	5.153494665737307514e+02
5.109450945094509677e+01	5.091535240795028585e+02
5.109510951095109732e+01	5.029623819432378014e+02
5.109570957095709787e+01	4.967772873819019992e+02
5.109630963096309841e+01	4.905994881883349308e+02
5.109690969096909896e+01	4.844302319620639423e+02
5.109750975097509951e+01	4.782707653230373239e+02
5.109810981098110005e+01	4.721223331102663678e+02
5.109870987098710060e+01	4.659861775598573104e+02
5.109930993099310115e+01	4.598635374936490052e+02
5.109990999099910169e+01	4.537556474775905144e+02
5.110051005100510224e+01	4.476637369797324482e+02
5.110111011101110279e+01	4.415890295228970217e+02
5.110171017101710333e+01	4.355327418339126666e+02
5.110231023102310388e+01	4.294960829912722602e+02
5.110291029102910443e+01	4.234802535730357249e+02
5.110351035103510497e+01	4.174864448067628473e+02
5.110411041104110552e+01	4.115158377232215230e+02
5.110471047104710607e+01	4.055696023155776402e+02
5.110531053105310662e+01	3.996488967057231321e+02
5.110591059105910716e+01	3.937548663193498442e+02
5.110651065106510771e+01	3.878886430713432674e+02
5.110711071107110826e+01	3.820513445629845819e+02
5.110771077107710880e+01	3.762440732924400777e+02
5.110831083108310935e+01	3.704679158799194170e+02
5.110891089108910990e+01	3.647239423088599324e+02
5.110951095109511044e+01	3.590132051844121861e+02
5.111011101110111099e+01	3.533367390104558012e+02
5.111071107110711154e+01	3.476955594863112537e+02
5.111131113111311208e+01	3.420906628242457259e+02
5.111191119111911263e+01	3.365230250888201340e+02
5.111251125112511318e+01	3.309936015590431566e+02
5.111311131113111372e+01	3.255033261142581296e+02
5.111371137113711427e+01	3.200531106446004515e+02
5.111431143114311482e+01	3.146438444868183524e+02
5.111491149114911536e+01	3.092763938861756969e+02
5.111551155115511591e+01	3.039516014850890997e+02
5.111611161116111646e+01	2.986702858391028599e+02
5.111671167116711700e+01	2.934332409532087809e+02
5.111731173117311755e+01	2.882412358682321951e+02
5.111791179117911810e+01	2.830950142548609847e+02
5.111851185118511864e+01	2.779952940435939581e+02
5.111911191119111919e+01	2.729427670840460678e+02
5.111971197119711974e+01	2.679380988338311340e+02
5.112031203120312028e+01	2.629819280771844774e+02
5.112091209120912083e+01	2.580748666734357357e+02
5.112151215121512138e+01	2.532174993353772265e+02
5.112211221122112192e+01	2.484103834375260362e+02
5.112271227122712247e+01	2.436540488542185869e+02
5.112331233123312302e+01	2.389489978274290820e+02
5.112391239123912356e+01	2.342957048641472397e+02
5.112451245124512411e+01	2.296946166631085759e+02
5.112511251125112466e+01	2.251461520706150168e+02
5.112571257125712521e+01	2.206507020651431503e+02
5.112631263126312575e+01	2.162086297703939692e+02
5.112691269126912630e+01	2.118202704963911458e+02
5.112751275127512685e+01	2.074859318081966535e+02
5.112811281128112739e+01	2.032058936217757719e+02
5.112871287128712794e+01	1.989804083265013332e+02
5.112931293129312849e+01	1.948097009337603538e+02
5.112991299129912903e+01	1.906939692510789541e+02
5.113051305130512958e+01	1.866333840811687423e+02
5.113111311131113013e+01	1.826280894452495147e+02
5.113171317131713067e+01	1.786782028299872707e+02
5.113231323132313122e+01	1.747838154573595091e+02
5.113291329132913177e+01	1.709449925767277705e+02
5.113351335133513231e+01	1.671617737783849407e+02
5.113411341134113286e+01	1.634341733353284667e+02
5.113471347134713341e+01	1.597621805432403050e+02
5.113531353135313395e+01	1.561457601007028870e+02
5.113591359135913450e+01	1.525848525009093635e+02
5.113651365136513505e+01	1.490793744408977375e+02
5.113711371137113559e+01	1.456292192474747935e+02
5.113771377137713614e+01	1.422342573189857262e+02
5.113831383138313669e+01	1.388943365820854865e+02
5.113891389138913723e+01	1.356092829626502123e+02
5.113951395139513778e+01	1.323789008699718863e+02
5.114011401140113833e+01	1.292029736933690174e+02
5.114071407140713887e+01	1.260812643103525517e+02
5.114131413141313942e+01	1.230135156054778065e+02
5.114191419141913997e+01	1.199994509990219171e+02
5.114251425142514051e+01	1.170387749846259737e+02
5.114311431143114106e+01	1.141311736750466395e+02
5.114371437143714161e+01	1.112763153551682223e+02
5.114431443144314215e+01	1.084738510414333632e+02
5.114491449144914270e+01	1.057234150468603531e+02
5.114551455145514325e+01	1.030246255508237141e+02
5.114611461146114380e+01	1.003770851727885685e+02
5.114671467146714434e+01	9.778038154919862279e+01
5.114731473147314489e+01	9.523408791273509166e+01
5.114791479147914544e+01	9.273776367317586278e+01
5.114851485148514598e+01	9.029095500160664756e+01
5.114911491149114653e+01	8.789319540749663418e+01
5.114971497149714708e+01	8.554400632219797274e+01
5.115031503150314762e+01	8.324289767885541380e+01
5.115091509150914817e+01	8.098936849033074736e+01
5.115151515151514872e+01	7.878290742448096751e+01
5.115211521152114926e+01	7.662299337615232275e+01
5.115271527152714981e+01	7.450909603527379943e+01
5.115331533153315036e+01	7.244067645045427639e+01
5.115391539153915090e+01	7.041718758751278529e+01
5.115451545154515145e+01	6.843807488239201575e+01
5.115511551155115910e+01	6.650277678792954816e+01
5.115571557155715254e+01	6.461072531398581020e+01
5.115631563156316020e+01	6.276134656045039861e+01
5.115691569156915364e+01	6.095406124267266534e+01
5.115751575157516129e+01	5.918828520888703792e+01
5.115811581158115473e+01	5.746342994922782310e+01
5.115871587158716238e+01	5.577890309595081675e+01
5.115931593159315582e+01	5.413410891450523366e+01
5.115991599159916348e+01	5.252844878512207316e+01
5.116051605160516402e+01	5.096132167460726237e+01
5.116111611161116457e+01	4.943212459805514669e+01
5.116171617161716512e+01	4.794025307021664872e+01
5.116231623162316566e+01	4.648510154628235824e+01
5.116291629162916621e+01	4.506606385186121599e+01
5.116351635163516676e+01	4.368253360195864587e+01
5.116411641164116730e+01	4.233390460877965467e+01
5.116471647164716785e+01	4.101957127820170257e+01
5.116531653165316840e+01	3.973892899478542517e+01
5.116591659165916894e+01	3.849137449521006715e+01
5.116651665166516949e+01	3.727630622753584788e+01
5.116711671167117004e+01	3.609312470596846367e+01
5.116771677167717058e+01	3.494123284679518804e+01
5.116831683168317113e+01	3.382003629476628959e+01
5.116891689168917168e+01	3.272894373761938169e+01
5.116951695169517222e+01	3.166736720874338928e+01
5.117011701170117277e+01	3.063472237799602027e+01
5.117071707170717332e+01	2.963042883070333389e+01
5.117131713171317386e+01	2.865391033488655026e+01
5.117191719171917441e+01	2.770459509677535337e+01
5.117251725172517496e+01	2.678191600468077382e+01
5.117311731173117550e+01	2.588531086131556336e+01
5.117371737173717605e+01	2.501422260466204150e+01
5.117431743174317660e+01	2.416809951750049734e+01
5.117491749174917715e+01	2.334639542572301707e+01
5.117551755175517769e+01	2.254856988556900887e+01
5.117611761176117824e+01	2.177408835993008651e+01
5.117671767176717879e+01	2.102242238388160800e+01
5.117731773177317933e+01	2.029304971960837278e+01
5.117791779177917988e+01	1.958545450090128526e+01
5.117851785178518043e+01	1.889912736740989629e+01
5.117911791179118097e+01	1.823356558884495371e+01
5.117971797179718152e+01	1.758827317933078049e+01
5.118031803180318207e+01	1.696276100211651894e+01
5.118091809180918261e+01	1.635654686485954201e+01
5.118151815181518316e+01	1.576915560570171237e+01
5.118211821182118371e+01	1.520011917036339177e+01
5.118271827182718425e+01	1.464897668048534207e+01
5.118331833183318480e+01	1.411527449345246943e+01
5.118391839183918535e+01	1.359856625393696739e+01
5.118451845184518589e+01	1.309841293489815861e+01
5.118511851185118644e+01	1.261438287802950065e+01
5.118571857185718699e+01	1.214605181962424574e+01
5.118631863186318753e+01	1.169300291141593817e+01
5.118691869186918808e+01	1.125482673435870495e+01
5.118751875187518863e+01	1.083112130559423392e+01
5.118811881188118917e+01	1.042149207885224804e+01
5.118871887188718972e+01	1.002555193853073590e+01
5.118931893189319027e+01	9.642921187700727259e+00
5.118991899189919081e+01	9.273227530279116948e+00
5.119051905190519136e+01	8.916106047610847796e+00
5.119111911191119191e+01	8.571199169699315945e+00
5.119171917191719245e+01	8.238156641321369378e+00
5.119231923192319300e+01	7.916635483259826245e+00
5.119291929192919355e+01	7.606299948883243012e+00
5.119351935193519409e+01	7.306821476298982709e+00
5.119411941194119464e+01	7.017878636301497330e+00
5.119471947194719519e+01	6.739157076333850860e+00
5.119531953195319574e+01	6.470349460675861586e+00
5.119591959195919628e+01	6.211155407067922241e+00
5.119651965196519683e+01	5.961281419974723050e+00
5.119711971197119738e+01	5.720440820688478034e+00
5.119771977197719792e+01	5.488353674466136312e+00
5.119831983198319847e+01	5.264746714890405244e+00
5.119891989198919902e+01	5.049353265639055621e+00
5.119951995199519956e+01	4.841913159842349046e+00
5.120012001200120011e+01	4.642172657203031960e+00
5.120072007200720066e+01	4.449884359048573046e+00
5.120132013201320120e+01	4.264807121480195029e+00
5.120192019201920175e+01	4.086705966778356292e+00
5.120252025202520230e+01	3.915351989030850355e+00
5.120312031203120284e+01	3.750522272574713600e+00
5.120372037203720339e+01	3.591999793024722720e+00
5.120432043204320394e+01	3.439573323242993474e+00
5.120492049204920448e+01	3.293037338287433613e+00
5.120552055205520503e+01	3.152191919470901382e+00
5.120612061206120558e+01	3.016842657658339366e+00
5.120672067206720612e+01	2.886800555924828871e+00
5.120732073207320667e+01	2.761881931693131786e+00
5.120792079207920722e+01	2.641908318465048922e+00
5.120852085208520776e+01	2.526706367256845276e+00
5.120912091209120831e+01	2.416107747844799203e+00
5.120972097209720886e+01	2.309949049923117226e+00
5.121032103210320940e+01	2.208071684272389756e+00
5.121092109210920995e+01	2.110321784033057035e+00
5.121152115211521050e+01	2.016550106174533230e+00
5.121212121212121104e+01	1.926611933246941799e+00
5.121272127212721159e+01	1.840366975498827440e+00
5.121332133213321214e+01	1.757679273440611922e+00
5.121392139213921268e+01	1.678417100930052586e+00
5.121452145214521323e+01	1.602452868852525913e+00
5.121512151215121378e+01	1.529663029465536894e+00
5.121572157215721433e+01	1.459927981473519987e+00
5.121632163216321487e+01	1.393131975895689489e+00
5.121692169216921542e+01	1.329163022786436832e+00
5.121752175217521597e+01	1.267912798864611057e+00
5.121812181218121651e+01	1.209276556104766698e+00
5.121872187218721706e+01	1.153153031340472534e+00
5.121932193219321761e+01	1.099444356926614352e+00
5.121992199219921815e+01	1.048055972504660538e+00
5.122052205220521870e+01	9.988965446035998896e-01
5.122112211221121925e+01	9.518778659257708386e-01
5.122172217221721979e+01	9.069147789984483010e-01
5.122232223222322034e+01	8.639250926990978963e-01
5.122292229222922089e+01	8.228295000641243639e-01
5.122352235223522143e+01	7.835514974074870853e-01
5.122412241224122198e+01	7.460173047730015439e-01
5.122472247224722253e+01	7.101557877415526354e-01
5.122532253225322307e+01	6.758983806120050231e-01
5.122592259225922362e+01	6.431790109720930682e-01
5.122652265226522417e+01	6.119340256732523908e-01
5.122712271227122471e+01	5.821021182210033285e-01
5.122772277227722526e+01	5.536242575902374785e-01
5.122832283228322581e+01	5.264436184725939105e-01
5.122892289228922635e+01	5.005055129609528031e-01
5.122952295229522690e+01	4.757573236740488820e-01
5.123012301230122745e+01	4.521484383221969217e-01
5.123072307230722799e+01	4.296301857132346913e-01
5.123132313231322854e+01	4.081557731959312707e-01
5.123192319231922909e+01	3.876802255363736016e-01
5.123252325232522963e+01	3.681603252211478883e-01
5.123312331233123018e+01	3.495545541795556099e-01
5.123372337233723073e+01	3.318230369155795723e-01
5.123432343234323127e+01	3.149274850389014446e-01
5.123492349234923893e+01	2.988311431829315801e-01
5.123552355235523237e+01	2.834987362965690205e-01
5.123612361236124002e+01	2.688964182952446325e-01
5.123672367236723346e+01	2.549917220557495479e-01
5.123732373237324111e+01	2.417535107383612936e-01
5.123792379237923456e+01	2.291519304189174877e-01
5.123852385238524221e+01	2.171583707044232592e-01
5.123912391239123565e+01	2.057454051244497761e-01
5.123972397239724330e+01	1.948867559246093006e-01
5.124032403240324385e+01	1.845572517176279626e-01
5.124092409240924439e+01	1.747327863518076674e-01
5.124152415241524494e+01	1.653902789756147573e-01
5.124212421242124549e+01	1.565076352769204093e-01
5.124272427242724604e+01	1.480637098752683734e-01
5.124332433243324658e+01	1.400382698454767094e-01
5.124392439243924713e+01	1.324119593508640003e-01
5.124452445244524768e+01	1.251662653644331491e-01
5.124512451245124822e+01	1.182834844564494975e-01
5.124572457245724877e+01	1.117466906269903582e-01
5.124632463246324932e+01	1.055397041622319343e-01
5.124692469246924986e+01	9.964706149345971264e-02
5.124752475247525041e+01	9.405398603803756530e-02
5.124812481248125096e+01	8.874636000184273066e-02
5.124872487248725150e+01	8.371069712296047571e-02
5.124932493249325205e+01	7.893411633672807459e-02
5.124992499249925260e+01	7.440431634251665205e-02
5.125052505250525314e+01	7.010955105293674439e-02
5.125112511251125369e+01	6.603860590643940986e-02
5.125172517251725424e+01	6.218077502456126338e-02
5.125232523252325478e+01	5.852583919531614137e-02
5.125292529252925533e+01	5.506404466447337165e-02
5.125352535253525588e+01	5.178608271666925583e-02
5.125412541254125642e+01	4.868307002848332177e-02
5.125472547254725697e+01	4.574652977575879853e-02
5.125532553255325752e+01	4.296837347757188202e-02
5.125592559255925806e+01	4.034087686759938590e-02
5.125652565256525861e+01	3.785667796433492965e-02
5.125712571257125916e+01	3.550875267699798304e-02
5.125772577257725970e+01	3.329039945421808505e-02
5.125832583258326025e+01	3.119522457785547584e-02
5.125892589258926080e+01	2.921712808497342606e-02
5.125952595259526134e+01	2.735029030085526017e-02
5.126012601260126189e+01	2.558915896583003821e-02
5.126072607260726244e+01	2.392843693853248868e-02
5.126132613261326298e+01	2.236307045808471478e-02
5.126192619261926353e+01	2.088823794755163138e-02
5.126252625262526408e+01	1.949933934089504578e-02
5.126312631263126462e+01	1.819198591553632116e-02
5.126372637263726517e+01	1.696199061254152068e-02
5.126432643264326572e+01	1.580535882636866993e-02
5.126492649264926627e+01	1.471827964607051037e-02
5.126552655265526681e+01	1.369711752983020572e-02
5.126612661266126736e+01	1.273840439472842014e-02
5.126672667266726791e+01	1.183883210369825363e-02
5.126732673267326845e+01	1.099524533172569103e-02
5.126792679267926900e+01	1.020463479349744025e-02
5.126852685268526955e+01	9.464130814888994242e-03
5.126912691269127009e+01	8.770997230922911864e-03
5.126972697269727064e+01	8.122625593112940343e-03
5.127032703270327119e+01	7.516527438864993235e-03
5.127092709270927173e+01	6.950334002844428538e-03
5.127152715271527228e+01	6.421788472477573881e-03
5.127212721272127283e+01	5.928741280254280245e-03
5.127272727272727337e+01	5.469145624467036150e-03
5.127332733273327392e+01	5.041053204130070686e-03
5.127392739273927447e+01	4.642610154384128884e-03
5.127452745274527501e+01	4.272053169287082230e-03
5.127512751275127556e+01	3.927705799511614117e-03
5.127572757275727611e+01	3.607974913115714020e-03
5.127632763276327665e+01	3.311347308213307382e-03
5.127692769276927720e+01	3.036386467047020275e-03
5.127752775277527775e+01	2.781729441647239759e-03
5.127812781278127829e+01	2.546083861946284513e-03
5.127872787278727884e+01	2.328225057898722448e-03
5.127932793279327939e+01	2.126993287833767003e-03
5.127992799279927993e+01	1.941291065928503479e-03
5.128052805280528048e+01	1.770080582337178743e-03
5.128112811281128103e+01	1.612381210137826598e-03
5.128172817281728157e+01	1.467267093859163027e-03
5.128232823282328212e+01	1.333864814925072662e-03
5.128292829282928267e+01	1.211351129897646293e-03
5.128352835283528321e+01	1.098950777910641949e-03
5.128412841284128376e+01	9.959343541610700141e-04
5.128472847284728431e+01	9.016162467659668677e-04
5.128532853285328486e+01	8.153526346931572796e-04
5.128592859285928540e+01	7.365395448382635116e-04
5.128652865286528595e+01	6.646109666452166111e-04
5.128712871287128650e+01	5.990370229542864387e-04
5.128772877287728704e+01	5.393221960107387383e-04
5.128832883288328759e+01	4.850058383561410688e-04
5.128892889288928814e+01	4.356555716432172071e-04
5.128952895289528868e+01	3.908684547234971907e-04
5.129012901290128923e+01	3.502694124381892904e-04
5.129072907290728978e+01	3.135097181637833889e-04
5.129132913291329032e+01	2.802655296564428647e-04
5.129192919291929087e+01	2.502364777860937640e-04
5.129252925292529142e+01	2.231443077737251153e-04
5.129312931293129196e+01	1.987315725464545340e-04
5.129372937293729251e+01	1.767603778070579181e-04
5.129432943294329306e+01	1.570111783805849392e-04
5.129492949294929360e+01	1.392816253529961356e-04
5.129552955295529415e+01	1.233854634580082703e-04
5.129612961296129470e+01	1.091514781009668558e-04
5.129672967296729524e+01	9.642249133486705827e-05
5.129732973297329579e+01	8.505440602581919708e-05
5.129792979297929634e+01	7.491529736527066901e-05
5.129852985298529688e+01	6.588455080600702767e-05
5.129912991299129743e+01	5.785204541999854674e-05
5.129972997299729798e+01	5.071738159999582680e-05
5.130033003300329852e+01	4.438915195468143391e-05
5.130093009300929907e+01	3.878425418023205828e-05
5.130153015301529962e+01	3.382724463023127365e-05
5.130213021302130016e+01	2.944973125171327738e-05
5.130273027302730071e+01	2.558980450825102841e-05
5.130333033303330126e+01	2.219150487180841379e-05
5.130393039303930180e+01	1.920432543378279431e-05
5.130453045304530235e+01	1.658274816235498015e-05
5.130513051305130290e+01	1.428581231790335321e-05
5.130573057305730345e+01	1.227671353066966454e-05
5.130633063306330399e+01	1.052466262562343960e-05
5.130693069306930454e+01	8.999606405963539397e-06
5.130753075307530509e+01	7.674690832624449805e-06
5.130813081308130563e+01	6.525956978108163006e-06
5.130873087308730618e+01	5.532061724225210397e-06
5.130933093309330673e+01	4.674021637770988112e-06
5.130993099309930727e+01	3.934978512131358290e-06
5.131053105310530782e+01	3.299985119312221930e-06
5.131113111311130837e+01	2.755809775442536952e-06
5.131173117311730891e+01	2.290758382936038918e-06
5.131233123312330946e+01	1.894512673752304750e-06
5.131293129312931001e+01	1.557983440128996993e-06
5.131353135313531055e+01	1.273177601342755378e-06
5.131413141314131110e+01	1.033078017101031433e-06
5.131473147314731875e+01	8.315350197051517295e-07
5.131533153315331219e+01	6.631686978217842848e-07
5.131593159315931985e+01	5.232810242541839136e-07
5.131653165316531329e+01	4.077769782488046112e-07
5.131713171317132094e+01	3.130938693735944815e-07
5.131773177317731438e+01	2.361381246620904962e-07
5.131833183318332203e+01	1.742288533657461142e-07
5.131893189318931547e+01	1.250475541611565871e-07
5.131953195319532313e+01	8.659337791466494571e-08
5.132013201320132367e+01	5.714340503848551531e-08
5.132073207320732422e+01	3.521744003074867069e-08
5.132133213321332477e+01	1.954686695192171199e-08
5.132193219321932531e+01	9.047148349221211129e-09
5.132253225322532586e+01	2.793586516061941452e-09
5.132313231323132641e+01	-0.000000000000000000e+00
5.132373237323732695e+01	-0.000000000000000000e+00
5.132433243324332750e+01	-0.000000000000000000e+00
5.132493249324932805e+01	-0.000000000000000000e+00
5.132553255325532859e+01	-0.000000000000000000e+00
5.132613261326132914e+01	-0.000000000000000000e+00
5.132673267326732969e+01	-0.000000000000000000e+00
5.132733273327333023e+01	-0.000000000000000000e+00
5.132793279327933078e+01	-0.000000000000000000e+00
5.132853285328533133e+01	-0.000000000000000000e+00
5.132913291329133187e+01	-0.000000000000000000e+00
5.132973297329733242e+01	-0.000000000000000000e+00
5.133033303330333297e+01	-0.000000000000000000e+00
5.133093309330933351e+01	-0.000000000000000000e+00
5.133153315331533406e+01	-0.000000000000000000e+00
5.133213321332133461e+01	-0.000000000000000000e+00
5.133273327332733516e+01	-0.000000000000000000e+00
5.133333333333333570e+01	-0.000000000000000000e+00
5.133393339333933625e+01	-0.000000000000000000e+00
5.133453345334533680e+01	-0.000000000000000000e+00
5.133513351335133734e+01	-0.000000000000000000e+00
5.133573357335733789e+01	-0.000000000000000000e+00
5.133633363336333844e+01	-0.000000000000000000e+00
5.133693369336933898e+01	-0.000000000000000000e+00
5.133753375337533953e+01	-0.000000000000000000e+00
5.133813381338134008e+01	-0.000000000000000000e+00
5.133873387338734062e+01	-0.000000000000000000e+00
5.133933393339334117e+01	-0.000000000000000000e+00
5.133993399339934172e+01	-0.000000000000000000e+00
5.134053405340534226e+01	-0.000000000000000000e+00
5.134113411341134281e+01	-0.000000000000000000e+00
5.134173417341734336e+01	-0.000000000000000000e+00
5.134233423342334390e+01	-0.000000000000000000e+00
5.134293429342934445e+01	-0.000000000000000000e+00
5.134353435343534500e+01	-0.000000000000000000e+00
5.134413441344134554e+01	-0.000000000000000000e+00
5.134473447344734609e+01	-0.000000000000000000e+00
5.134533453345334664e+01	-0.000000000000000000e+00
5.134593459345934718e+01	-0.000000000000000000e+00
5.134653465346534773e+01	-0.000000000000000000e+00
5.134713471347134828e+01	-0.000000000000000000e+00
5.134773477347734882e+01	-0.000000000000000000e+00
5.134833483348334937e+01	-0.000000000000000000e+00
5.134893489348934992e+01	-0.000000000000000000e+00
5.134953495349535046e+01	-0.000000000000000000e+00
5.135013501350135101e+01	-0.000000000000000000e+00
5.135073507350735156e+01	-0.000000000000000000e+00
5.135133513351335210e+01	-0.000000000000000000e+00
5.135193519351935265e+01	-0.000000000000000000e+00
5.135253525352535320e+01	-0.000000000000000000e+00
5.135313531353135375e+01	-0.000000000000000000e+00
5.135373537353735429e+01	-0.000000000000000000e+00
5.135433543354335484e+01	-0.000000000000000000e+00
5.135493549354935539e+01	-0.000000000000000000e+00
5.135553555355535593e+01	-0.000000000000000000e+00
5.135613561356135648e+01	-0.000000000000000000e+00
5.135673567356735703e+01	-0.000000000000000000e+00
5.135733573357335757e+01	-0.000000000000000000e+00
5.135793579357935812e+01	-0.000000000000000000e+00
5.135853585358535867e+01	-0.000000000000000000e+00
5.135913591359135921e+01	-0.000000000000000000e+00
5.135973597359735976e+01	-0.000000000000000000e+00
5.136033603360336031e+01	-0.000000000000000000e+00
5.136093609360936085e+01	-0.000000000000000000e+00
5.136153615361536140e+01	-0.000000000000000000e+00
5.136213621362136195e+01	-0.000000000000000000e+00
5.136273627362736249e+01	-0.000000000000000000e+00
5.136333633363336304e+01	-0.000000000000000000e+00
5.136393639363936359e+01	-0.000000000000000000e+00
5.136453645364536413e+01	-0.000000000000000000e+00
5.136513651365136468e+01	-0.000000000000000000e+00
5.136573657365736523e+01	-0.000000000000000000e+00
5.136633663366336577e+01	-0.000000000000000000e+00
5.136693669366936632e+01	-0.000000000000000000e+00
5.136753675367536687e+01	-0.000000000000000000e+00
5.136813681368136741e+01	-0.000000000000000000e+00
5.136873687368736796e+01	-0.000000000000000000e+00
5.136933693369336851e+01	-0.000000000000000000e+00
5.136993699369936905e+01	-0.000000000000000000e+00
5.137053705370536960e+01	-0.000000000000000000e+00
5.137113711371137015e+01	-0.000000000000000000e+00
5.137173717371737069e+01	-0.000000000000000000e+00
5.137233723372337124e+01	-0.000000000000000000e+00
5.137293729372937179e+01	-0.000000000000000000e+00
5.137353735373537233e+01	-0.000000000000000000e+00
5.137413741374137288e+01	-0.000000000000000000e+00
5.137473747374737343e+01	-0.000000000000000000e+00
5.137533753375337398e+01	-0.000000000000000000e+00
5.137593759375937452e+01	-0.000000000000000000e+00
5.137653765376537507e+01	-0.000000000000000000e+00
5.137713771377137562e+01	-0.000000000000000000e+00
5.137773777377737616e+01	-0.000000000000000000e+00
5.137833783378337671e+01	-0.000000000000000000e+00
5.137893789378937726e+01	-0.000000000000000000e+00
5.137953795379537780e+01	-0.000000000000000000e+00
5.138013801380137835e+01	-0.000000000000000000e+00
5.138073807380737890e+01	-0.000000000000000000e+00
5.138133813381337944e+01	-0.000000000000000000e+00
5.138193819381937999e+01	-0.000000000000000000e+00
5.138253825382538054e+01	-0.000000000000000000e+00
5.138313831383138108e+01	-0.000000000000000000e+00
5.138373837383738163e+01	-0.000000000000000000e+00
5.138433843384338218e+01	-0.000000000000000000e+00
5.138493849384938272e+01	-0.000000000000000000e+00
5.138553855385538327e+01	-0.000000000000000000e+00
5.138613861386138382e+01	-0.000000000000000000e+00
5.138673867386738436e+01	-0.000000000000000000e+00
5.138733873387338491e+01	-0.000000000000000000e+00
5.138793879387938546e+01	-0.000000000000000000e+00
5.138853885388538600e+01	-0.000000000000000000e+00
5.138913891389138655e+01	-0.000000000000000000e+00
5.138973897389738710e+01	-0.000000000000000000e+00
5.139033903390338764e+01	-0.000000000000000000e+00
5.139093909390938819e+01	-0.000000000000000000e+00
5.139153915391538874e+01	-0.000000000000000000e+00
5.139213921392138928e+01	-0.000000000000000000e+00
5.139273927392738983e+01	-0.000000000000000000e+00
5.139333933393339038e+01	-0.000000000000000000e+00
5.139393939393939092e+01	-0.000000000000000000e+00
5.139453945394539858e+01	-0.000000000000000000e+00
5.139513951395139202e+01	-0.000000000000000000e+00
5.139573957395739967e+01	-0.000000000000000000e+00
5.139633963396339311e+01	-0.000000000000000000e+00
5.139693969396940076e+01	-0.000000000000000000e+00
5.139753975397539421e+01	-0.000000000000000000e+00
5.139813981398140186e+01	-0.000000000000000000e+00
5.139873987398739530e+01	-0.000000000000000000e+00
5.139933993399340295e+01	-0.000000000000000000e+00
5.139993999399940350e+01	-0.000000000000000000e+00
5.140054005400540404e+01	-0.000000000000000000e+00
5.140114011401140459e+01	-0.000000000000000000e+00
5.140174017401740514e+01	-0.000000000000000000e+00
5.140234023402340569e+01	-0.000000000000000000e+00
5.140294029402940623e+01	-0.000000000000000000e+00
5.140354035403540678e+01	-0.000000000000000000e+00
5.140414041404140733e+01	-0.000000000000000000e+00
5.140474047404740787e+01	-0.000000000000000000e+00
5.140534053405340842e+01	-0.000000000000000000e+00
5.140594059405940897e+01	-0.000000000000000000e+00
5.140654065406540951e+01	-0.000000000000000000e+00
5.140714071407141006e+01	-0.000000000000000000e+00
5.140774077407741061e+01	-0.000000000000000000e+00
5.140834083408341115e+01	-0.000000000000000000e+00
5.140894089408941170e+01	-0.000000000000000000e+00
5.140954095409541225e+01	-0.000000000000000000e+00
5.141014101410141279e+01	-0.000000000000000000e+00
5.141074107410741334e+01	-0.000000000000000000e+00
5.141134113411341389e+01	-0.000000000000000000e+00
5.141194119411941443e+01	-0.000000000000000000e+00
5.141254125412541498e+01	-0.000000000000000000e+00
5.141314131413141553e+01	-0.000000000000000000e+00
5.141374137413741607e+01	-0.000000000000000000e+00
5.141434143414341662e+01	-0.000000000000000000e+00
5.141494149414941717e+01	-0.000000000000000000e+00
5.141554155415541771e+01	-0.000000000000000000e+00
5.141614161416141826e+01	-0.000000000000000000e+00
5.141674167416741881e+01	-0.000000000000000000e+00
5.141734173417341935e+01	-0.000000000000000000e+00
5.141794179417941990e+01	-0.000000000000000000e+00
5.141854185418542045e+01	-0.000000000000000000e+00
5.141914191419142099e+01	-0.000000000000000000e+00
5.141974197419742154e+01	-0.000000000000000000e+00
5.142034203420342209e+01	-0.000000000000000000e+00
5.142094209420942263e+01	-0.000000000000000000e+00
5.142154215421542318e+01	-0.000000000000000000e+00
5.142214221422142373e+01	-0.000000000000000000e+00
5.142274227422742428e+01	-0.000000000000000000e+00
5.142334233423342482e+01	-0.000000000000000000e+00
5.142394239423942537e+01	-0.000000000000000000e+00
5.142454245424542592e+01	-0.000000000000000000e+00
5.142514251425142646e+01	-0.000000000000000000e+00
5.142574257425742701e+01	-0.000000000000000000e+00
5.142634263426342756e+01	-0.000000000000000000e+00
5.142694269426942810e+01	-0.000000000000000000e+00
5.142754275427542865e+01	-0.000000000000000000e+00
5.142814281428142920e+01	-0.000000000000000000e+00
5.142874287428742974e+01	-0.000000000000000000e+00
5.142934293429343029e+01	-0.000000000000000000e+00
5.142994299429943084e+01	-0.000000000000000000e+00
5.143054305430543138e+01	-0.000000000000000000e+00
5.143114311431143193e+01	-0.000000000000000000e+00
5.143174317431743248e+01	-0.000000000000000000e+00
5.143234323432343302e+01	-0.000000000000000000e+00
5.143294329432943357e+01	-0.000000000000000000e+00
5.143354335433543412e+01	-0.000000000000000000e+00
5.143414341434143466e+01	-0.000000000000000000e+00
5.143474347434743521e+01	-0.000000000000000000e+00
5.143534353435343576e+01	-0.000000000000000000e+00
5.143594359435943630e+01	-0.000000000000000000e+00
5.143654365436543685e+01	-0.000000000000000000e+00
5.143714371437143740e+01	-0.000000000000000000e+00
5.143774377437743794e+01	-0.000000000000000000e+00
5.143834383438343849e+01	-0.000000000000000000e+00
5.143894389438943904e+01	-0.000000000000000000e+00
5.143954395439543958e+01	-0.000000000000000000e+00
5.144014401440144013e+01	-0.000000000000000000e+00
5.144074407440744068e+01	-0.000000000000000000e+00
5.144134413441344122e+01	-0.000000000000000000e+00
5.144194419441944177e+01	-0.000000000000000000e+00
5.144254425442544232e+01	-0.000000000000000000e+00
5.144314431443144287e+01	-0.000000000000000000e+00
5.144374437443744341e+01	-0.000000000000000000e+00
5.144434443444344396e+01	-0.000000000000000000e+00
5.144494449444944451e+01	-0.000000000000000000e+00
5.144554455445544505e+01	-0.000000000000000000e+00
5.144614461446144560e+01	-0.000000000000000000e+00
5.144674467446744615e+01	-0.000000000000000000e+00
5.144734473447344669e+01	-0.000000000000000000e+00
5.144794479447944724e+01	-0.000000000000000000e+00
5.144854485448544779e+01	-0.000000000000000000e+00
5.144914491449144833e+01	-0.000000000000000000e+00
5.144974497449744888e+01	-0.000000000000000000e+00
5.145034503450344943e+01	-0.000000000000000000e+00
5.145094509450944997e+01	-0.000000000000000000e+00
5.145154515451545052e+01	-0.000000000000000000e+00
5.145214521452145107e+01	-0.000000000000000000e+00
5.145274527452745161e+01	-0.000000000000000000e+00
5.145334533453345216e+01	-0.000000000000000000e+00
5.145394539453945271e+01	-0.000000000000000000e+00
5.145454545454545325e+01	-0.000000000000000000e+00
5.145514551455145380e+01	-0.000000000000000000e+00
5.145574557455745435e+01	-0.000000000000000000e+00
5.145634563456345489e+01	-0.000000000000000000e+00
5.145694569456945544e+01	-0.000000000000000000e+00
5.145754575457545599e+01	-0.000000000000000000e+00
5.145814581458145653e+01	-0.000000000000000000e+00
5.145874587458745708e+01	-0.000000000000000000e+00
5.145934593459345763e+01	-0.000000000000000000e+00
5.145994599459945817e+01	-0.000000000000000000e+00
5.146054605460545872e+01	-0.000000000000000000e+00
5.146114611461145927e+01	-0.000000000000000000e+00
5.146174617461745981e+01	-0.000000000000000000e+00
5.146234623462346036e+01	-0.000000000000000000e+00
5.146294629462946091e+01	-0.000000000000000000e+00
5.146354635463546146e+01	-0.000000000000000000e+00
5.146414641464146200e+01	-0.000000000000000000e+00
5.146474647464746255e+01	-0.000000000000000000e+00
5.146534653465346310e+01	-0.000000000000000000e+00
5.146594659465946364e+01	-0.000000000000000000e+00
5.146654665466546419e+01	-0.000000000000000000e+00
5.146714671467146474e+01	-0.000000000000000000e+00
5.146774677467746528e+01	-0.000000000000000000e+00
5.146834683468346583e+01	-0.000000000000000000e+00
5.146894689468946638e+01	-0.000000000000000000e+00
5.146954695469546692e+01	-0.000000000000000000e+00
5.147014701470146747e+01	-0.000000000000000000e+00
5.147074707470746802e+01	-0.000000000000000000e+00
5.147134713471346856e+01	-0.000000000000000000e+00
5.147194719471946911e+01	-0.000000000000000000e+00
5.147254725472546966e+01	-0.000000000000000000e+00
5.147314731473147020e+01	-0.000000000000000000e+00
5.147374737473747075e+01	-0.000000000000000000e+00
5.147434743474347130e+01	-0.000000000000000000e+00
5.147494749474947184e+01	-0.000000000000000000e+00
5.147554755475547950e+01	-0.000000000000000000e+00
5.147614761476147294e+01	-0.000000000000000000e+00
5.147674767476748059e+01	-0.000000000000000000e+00
5.147734773477347403e+01	-0.000000000000000000e+00
5.147794779477948168e+01	-0.000000000000000000e+00
5.147854785478547512e+01	-0.000000000000000000e+00
5.147914791479148278e+01	-0.000000000000000000e+00
5.147974797479748332e+01	-0.000000000000000000e+00
5.148034803480348387e+01	-0.000000000000000000e+00
5.148094809480948442e+01	-0.000000000000000000e+00
5.148154815481548496e+01	-0.000000000000000000e+00
5.148214821482148551e+01	-0.000000000000000000e+00
5.148274827482748606e+01	-0.000000000000000000e+00
5.148334833483348660e+01	-0.000000000000000000e+00
5.148394839483948715e+01	-0.000000000000000000e+00
5.148454845484548770e+01	-0.000000000000000000e+00
5.148514851485148824e+01	-0.000000000000000000e+00
5.148574857485748879e+01	-0.000000000000000000e+00
5.148634863486348934e+01	-0.000000000000000000e+00
5.148694869486948988e+01	-0.000000000000000000e+00
5.148754875487549043e+01	-0.000000000000000000e+00
5.148814881488149098e+01	-0.000000000000000000e+00
5.148874887488749152e+01	-0.000000000000000000e+00
5.148934893489349207e+01	-0.000000000000000000e+00
5.148994899489949262e+01	-0.000000000000000000e+00
5.149054905490549316e+01	-0.000000000000000000e+00
5.149114911491149371e+01	-0.000000000000000000e+00
5.149174917491749426e+01	-0.000000000000000000e+00
5.149234923492349481e+01	-0.000000000000000000e+00
5.149294929492949535e+01	-0.000000000000000000e+00
5.149354935493549590e+01	-0.000000000000000000e+00
5.149414941494149645e+01	-0.000000000000000000e+00
5.149474947494749699e+01	-0.000000000000000000e+00
5.149534953495349754e+01	-0.000000000000000000e+00
5.149594959495949809e+01	-0.000000000000000000e+00
5.149654965496549863e+01	-0.000000000000000000e+00
5.149714971497149918e+01	-0.000000000000000000e+00
5.149774977497749973e+01	-0.000000000000000000e+00
5.149834983498350027e+01	-0.000000000000000000e+00
5.149894989498950082e+01	-0.000000000000000000e+00
5.149954995499550137e+01	-0.000000000000000000e+00
5.150015001500150191e+01	-0.000000000000000000e+00
5.150075007500750246e+01	-0.000000000000000000e+00
5.150135013501350301e+01	-0.000000000000000000e+00
5.150195019501950355e+01	-0.000000000000000000e+00
5.150255025502550410e+01	-0.000000000000000000e+00
5.150315031503150465e+01	-0.000000000000000000e+00
5.150375037503750519e+01	-0.000000000000000000e+00
5.150435043504350574e+01	-0.000000000000000000e+00
5.150495049504950629e+01	-0.000000000000000000e+00
5.150555055505550683e+01	-0.000000000000000000e+00
5.150615061506150738e+01	-0.000000000000000000e+00
5.150675067506750793e+01	-0.000000000000000000e+00
5.150735073507350847e+01	-0.000000000000000000e+00
5.150795079507950902e+01	-0.000000000000000000e+00
5.150855085508550957e+01	-0.000000000000000000e+00
5.150915091509151011e+01	-0.000000000000000000e+00
5.150975097509751066e+01	-0.000000000000000000e+00
5.151035103510351121e+01	-0.000000000000000000e+00
5.151095109510951175e+01	-0.000000000000000000e+00
5.151155115511551230e+01	-0.000000000000000000e+00
5.151215121512151285e+01	-0.000000000000000000e+00
5.151275127512751340e+01	-0.000000000000000000e+00
5.151335133513351394e+01	-0.000000000000000000e+00
5.151395139513951449e+01	-0.000000000000000000e+00
5.151455145514551504e+01	-0.000000000000000000e+00
5.151515151515151558e+01	-0.000000000000000000e+00
5.151575157515751613e+01	-0.000000000000000000e+00
5.151635163516351668e+01	-0.000000000000000000e+00
5.151695169516951722e+01	-0.000000000000000000e+00
5.151755175517551777e+01	-0.000000000000000000e+00
5.151815181518151832e+01	-0.000000000000000000e+00
5.151875187518751886e+01	-0.000000000000000000e+00
5.151935193519351941e+01	-0.000000000000000000e+00
5.151995199519951996e+01	-0.000000000000000000e+00
5.152055205520552050e+01	-0.000000000000000000e+00
5.152115211521152105e+01	-0.000000000000000000e+00
5.152175217521752160e+01	-0.000000000000000000e+00
5.152235223522352214e+01	-0.000000000000000000e+00
5.152295229522952269e+01	-0.000000000000000000e+00
5.152355235523552324e+01	-0.000000000000000000e+00
5.152415241524152378e+01	-0.000000000000000000e+00
5.152475247524752433e+01	-0.000000000000000000e+00
5.152535253525352488e+01	-0.000000000000000000e+00
5.152595259525952542e+01	-0.000000000000000000e+00
5.152655265526552597e+01	-0.000000000000000000e+00
5.152715271527152652e+01	-0.000000000000000000e+00
5.152775277527752706e+01	-0.000000000000000000e+00
5.152835283528352761e+01	-0.000000000000000000e+00
5.152895289528952816e+01	-0.000000000000000000e+00
5.152955295529552870e+01	-0.000000000000000000e+00
5.153015301530152925e+01	-0.000000000000000000e+00
5.153075307530752980e+01	-0.000000000000000000e+00
5.153135313531353034e+01	-0.000000000000000000e+00
5.153195319531953089e+01	-0.000000000000000000e+00
5.153255325532553144e+01	-0.000000000000000000e+00
5.153315331533153199e+01	-0.000000000000000000e+00
5.153375337533753253e+01	-0.000000000000000000e+00
5.153435343534353308e+01	-0.000000000000000000e+00
5.153495349534953363e+01	-0.000000000000000000e+00
5.153555355535553417e+01	-0.000000000000000000e+00
5.153615361536153472e+01	-0.000000000000000000e+00
5.153675367536753527e+01	-0.000000000000000000e+00
5.153735373537353581e+01	-0.000000000000000000e+00
5.153795379537953636e+01	-0.000000000000000000e+00
5.153855385538553691e+01	-0.000000000000000000e+00
5.153915391539153745e+01	-0.000000000000000000e+00
5.153975397539753800e+01	-0.000000000000000000e+00
5.154035403540353855e+01	-0.000000000000000000e+00
5.154095409540953909e+01	-0.000000000000000000e+00
5.154155415541553964e+01	-0.000000000000000000e+00
5.154215421542154019e+01	-0.000000000000000000e+00
5.154275427542754073e+01	-0.000000000000000000e+00
5.154335433543354128e+01	-0.000000000000000000e+00
5.154395439543954183e+01	-0.000000000000000000e+00
5.154455445544554237e+01	-0.000000000000000000e+00
5.154515451545154292e+01	-0.000000000000000000e+00
5.154575457545754347e+01	-0.000000000000000000e+00
5.154635463546354401e+01	-0.000000000000000000e+00
5.154695469546954456e+01	-0.000000000000000000e+00
5.154755475547554511e+01	-0.000000000000000000e+00
5.154815481548154565e+01	-0.000000000000000000e+00
5.154875487548754620e+01	-0.000000000000000000e+00
5.154935493549354675e+01	-0.000000000000000000e+00
5.154995499549954729e+01	-0.000000000000000000e+00
5.155055505550554784e+01	-0.000000000000000000e+00
5.155115511551154839e+01	-0.000000000000000000e+00
5.155175517551754893e+01	-0.000000000000000000e+00
5.155235523552354948e+01	-0.000000000000000000e+00
5.155295529552955003e+01	-0.000000000000000000e+00
5.155355535553555058e+01	-0.000000000000000000e+00
5.155415541554155112e+01	-0.000000000000000000e+00
5.155475547554755167e+01	-0.000000000000000000e+00
5.155535553555355932e+01	-0.000000000000000000e+00
5.155595559555955276e+01	-0.000000000000000000e+00
5.155655565556556041e+01	-0.000000000000000000e+00
5.155715571557155386e+01	-0.000000000000000000e+00
5.155775577557756151e+01	-0.000000000000000000e+00
5.155835583558355495e+01	-0.000000000000000000e+00
5.155895589558956260e+01	-0.000000000000000000e+00
5.155955595559556315e+01	-0.000000000000000000e+00
5.156015601560156369e+01	-0.000000000000000000e+00
5.156075607560756424e+01	-0.000000000000000000e+00
5.156135613561356479e+01	-0.000000000000000000e+00
5.156195619561956534e+01	-0.000000000000000000e+00
5.156255625562556588e+01	-0.000000000000000000e+00
5.156315631563156643e+01	-0.000000000000000000e+00
5.156375637563756698e+01	-0.000000000000000000e+00
5.156435643564356752e+01	-0.000000000000000000e+00
5.156495649564956807e+01	-0.000000000000000000e+00
5.156555655565556862e+01	-0.000000000000000000e+00
5.156615661566156916e+01	-0.000000000000000000e+00
5.156675667566756971e+01	-0.000000000000000000e+00
5.156735673567357026e+01	-0.000000000000000000e+00
5.156795679567957080e+01	-0.000000000000000000e+00
5.156855685568557135e+01	-0.000000000000000000e+00
5.156915691569157190e+01	-0.000000000000000000e+00
5.156975697569757244e+01	-0.000000000000000000e+00
5.157035703570357299e+01	-0.000000000000000000e+00
5.157095709570957354e+01	-0.000000000000000000e+00
5.157155715571557408e+01	-0.000000000000000000e+00
5.157215721572157463e+01	-0.000000000000000000e+00
5.157275727572757518e+01	-0.000000000000000000e+00
5.157335733573357572e+01	-0.000000000000000000e+00
5.157395739573957627e+01	-0.000000000000000000e+00
5.157455745574557682e+01	-0.000000000000000000e+00
5.157515751575157736e+01	-0.000000000000000000e+00
5.157575757575757791e+01	-0.000000000000000000e+00
5.157635763576357846e+01	-0.000000000000000000e+00
5.157695769576957900e+01	-0.000000000000000000e+00
5.157755775577557955e+01	-0.000000000000000000e+00
5.157815781578158010e+01	-0.000000000000000000e+00
5.157875787578758064e+01	-0.000000000000000000e+00
5.157935793579358119e+01	-0.000000000000000000e+00
5.157995799579958174e+01	-0.000000000000000000e+00
5.158055805580558228e+01	-0.000000000000000000e+00
5.158115811581158283e+01	-0.000000000000000000e+00
5.158175817581758338e+01	-0.000000000000000000e+00
5.158235823582358393e+01	-0.000000000000000000e+00
5.158295829582958447e+01	-0.000000000000000000e+00
5.158355835583558502e+01	-0.000000000000000000e+00
5.158415841584158557e+01	-0.000000000000000000e+00
5.158475847584758611e+01	-0.000000000000000000e+00
5.158535853585358666e+01	-0.000000000000000000e+00
5.158595859585958721e+01	-0.000000000000000000e+00
5.158655865586558775e+01	-0.000000000000000000e+00
5.158715871587158830e+01	-0.000000000000000000e+00
5.158775877587758885e+01	-0.000000000000000000e+00
5.158835883588358939e+01	-0.000000000000000000e+00
5.158895889588958994e+01	-0.000000000000000000e+00
5.158955895589559049e+01	-0.000000000000000000e+00
5.159015901590159103e+01	-0.000000000000000000e+00
5.159075907590759158e+01	-0.000000000000000000e+00
5.159135913591359213e+01	-0.000000000000000000e+00
5.159195919591959267e+01	-0.000000000000000000e+00
5.159255925592559322e+01	-0.000000000000000000e+00
5.159315931593159377e+01	-0.000000000000000000e+00
5.159375937593759431e+01	-0.000000000000000000e+00
5.159435943594359486e+01	-0.000000000000000000e+00
5.159495949594959541e+01	-0.000000000000000000e+00
5.159555955595559595e+01	-0.000000000000000000e+00
5.159615961596159650e+01	-0.000000000000000000e+00
5.159675967596759705e+01	-0.000000000000000000e+00
5.159735973597359759e+01	-0.000000000000000000e+00
5.159795979597959814e+01	-0.000000000000000000e+00
5.159855985598559869e+01	-0.000000000000000000e+00
5.159915991599159923e+01	-0.000000000000000000e+00
5.159975997599759978e+01	-0.000000000000000000e+00
5.160036003600360033e+01	-0.000000000000000000e+00
5.160096009600960087e+01	-0.000000000000000000e+00
5.160156015601560142e+01	-0.000000000000000000e+00
5.160216021602160197e+01	-0.000000000000000000e+00
5.160276027602760252e+01	-0.000000000000000000e+00
5.160336033603360306e+01	-0.000000000000000000e+00
5.160396039603960361e+01	-0.000000000000000000e+00
5.160456045604560416e+01	-0.000000000000000000e+00
5.160516051605160470e+01	-0.000000000000000000e+00
5.160576057605760525e+01	-0.000000000000000000e+00
5.160636063606360580e+01	-0.000000000000000000e+00
5.160696069606960634e+01	-0.000000000000000000e+00
5.160756075607560689e+01	-0.000000000000000000e+00
5.160816081608160744e+01	-0.000000000000000000e+00
5.160876087608760798e+01	-0.000000000000000000e+00
5.160936093609360853e+01	-0.000000000000000000e+00
5.160996099609960908e+01	-0.000000000000000000e+00
5.161056105610560962e+01	-0.000000000000000000e+00
5.161116111611161017e+01	-0.000000000000000000e+00
5.161176117611761072e+01	-0.000000000000000000e+00
5.161236123612361126e+01	-0.000000000000000000e+00
5.161296129612961181e+01	-0.000000000000000000e+00
5.161356135613561236e+01	-0.000000000000000000e+00
5.161416141614161290e+01	-0.000000000000000000e+00
5.161476147614761345e+01	-0.000000000000000000e+00
5.161536153615361400e+01	-0.000000000000000000e+00
5.161596159615961454e+01	-0.000000000000000000e+00
5.161656165616561509e+01	-0.000000000000000000e+00
5.161716171617161564e+01	-0.000000000000000000e+00
5.161776177617761618e+01	-0.000000000000000000e+00
5.161836183618361673e+01	-0.000000000000000000e+00
5.161896189618961728e+01	-0.000000000000000000e+00
5.161956195619561782e+01	-0.000000000000000000e+00
5.162016201620161837e+01	-0.000000000000000000e+00
5.162076207620761892e+01	-0.000000000000000000e+00
5.162136213621361946e+01	-0.000000000000000000e+00
5.162196219621962001e+01	-0.000000000000000000e+00
5.162256225622562056e+01	-0.000000000000000000e+00
5.162316231623162111e+01	-0.000000000000000000e+00
5.162376237623762165e+01	-0.000000000000000000e+00
5.162436243624362220e+01	-0.000000000000000000e+00
5.162496249624962275e+01	-0.000000000000000000e+00
5.162556255625562329e+01	-0.000000000000000000e+00
5.162616261626162384e+01	-0.000000000000000000e+00
5.162676267626762439e+01	-0.000000000000000000e+00
5.162736273627362493e+01	-0.000000000000000000e+00
5.162796279627962548e+01	-0.000000000000000000e+00
5.162856285628562603e+01	-0.000000000000000000e+00
5.162916291629162657e+01	-0.000000000000000000e+00
5.162976297629762712e+01	-0.000000000000000000e+00
5.163036303630362767e+01	-0.000000000000000000e+00
5.163096309630962821e+01	-0.000000000000000000e+00
5.163156315631562876e+01	-0.000000000000000000e+00
5.163216321632162931e+01	-0.000000000000000000e+00
5.163276327632762985e+01	-0.000000000000000000e+00
5.163336333633363040e+01	-0.000000000000000000e+00
5.163396339633963095e+01	-0.000000000000000000e+00
5.163456345634563149e+01	-0.000000000000000000e+00
5.163516351635163915e+01	-0.000000000000000000e+00
5.163576357635763259e+01	-0.000000000000000000e+00
5.163636363636364024e+01	-0.000000000000000000e+00
5.163696369636963368e+01	-0.000000000000000000e+00
5.163756375637564133e+01	-0.000000000000000000e+00
5.163816381638163477e+01	-0.000000000000000000e+00
5.163876387638764243e+01	-0.000000000000000000e+00
5.163936393639364297e+01	-0.000000000000000000e+00
5.163996399639964352e+01	-0.000000000000000000e+00
5.164056405640564407e+01	-0.000000000000000000e+00
5.164116411641164461e+01	-0.000000000000000000e+00
5.164176417641764516e+01	-0.000000000000000000e+00
5.164236423642364571e+01	-0.000000000000000000e+00
5.164296429642964625e+01	-0.000000000000000000e+00
5.164356435643564680e+01	-0.000000000000000000e+00
5.164416441644164735e+01	-0.000000000000000000e+00
5.164476447644764789e+01	-0.000000000000000000e+00
5.164536453645364844e+01	-0.000000000000000000e+00
5.164596459645964899e+01	-0.000000000000000000e+00
5.164656465646564953e+01	-0.000000000000000000e+00
5.164716471647165008e+01	-0.000000000000000000e+00
5.164776477647765063e+01	-0.000000000000000000e+00
5.164836483648365117e+01	-0.000000000000000000e+00
5.164896489648965172e+01	-0.000000000000000000e+00
5.164956495649565227e+01	-0.000000000000000000e+00
5.165016501650165281e+01	-0.000000000000000000e+00
5.165076507650765336e+01	-0.000000000000000000e+00
5.165136513651365391e+01	-0.000000000000000000e+00
5.165196519651965446e+01	-0.000000000000000000e+00
5.165256525652565500e+01	-0.000000000000000000e+00
5.165316531653165555e+01	-0.000000000000000000e+00
5.165376537653765610e+01	-0.000000000000000000e+00
5.165436543654365664e+01	-0.000000000000000000e+00
5.165496549654965719e+01	-0.000000000000000000e+00
5.165556555655565774e+01	-0.000000000000000000e+00
5.165616561656165828e+01	-0.000000000000000000e+00
5.165676567656765883e+01	-0.000000000000000000e+00
5.165736573657365938e+01	-0.000000000000000000e+00
5.165796579657965992e+01	-0.000000000000000000e+00
5.165856585658566047e+01	-0.000000000000000000e+00
5.165916591659166102e+01	-0.000000000000000000e+00
5.165976597659766156e+01	-0.000000000000000000e+00
5.166036603660366211e+01	-0.000000000000000000e+00
5.166096609660966266e+01	-0.000000000000000000e+00
5.166156615661566320e+01	-0.000000000000000000e+00
5.166216621662166375e+01	-0.000000000000000000e+00
5.166276627662766430e+01	-0.000000000000000000e+00
5.166336633663366484e+01	-0.000000000000000000e+00
5.166396639663966539e+01	-0.000000000000000000e+00
5.166456645664566594e+01	-0.000000000000000000e+00
5.166516651665166648e+01	-0.000000000000000000e+00
5.166576657665766703e+01	-0.000000000000000000e+00
5.166636663666366758e+01	-0.000000000000000000e+00
5.166696669666966812e+01	-0.000000000000000000e+00
5.166756675667566867e+01	-0.000000000000000000e+00
5.166816681668166922e+01	-0.000000000000000000e+00
5.166876687668766976e+01	-0.000000000000000000e+00
5.166936693669367031e+01	-0.000000000000000000e+00
5.166996699669967086e+01	-0.000000000000000000e+00
5.167056705670567140e+01	-0.000000000000000000e+00
5.167116711671167195e+01	-0.000000000000000000e+00
5.167176717671767250e+01	-0.000000000000000000e+00
5.167236723672367305e+01	-0.000000000000000000e+00
5.167296729672967359e+01	-0.000000000000000000e+00
5.167356735673567414e+01	-0.000000000000000000e+00
5.167416741674167469e+01	-0.000000000000000000e+00
5.167476747674767523e+01	-0.000000000000000000e+00
5.167536753675367578e+01	-0.000000000000000000e+00
5.167596759675967633e+01	-0.000000000000000000e+00
5.167656765676567687e+01	-0.000000000000000000e+00
5.167716771677167742e+01	-0.000000000000000000e+00
5.167776777677767797e+01	-0.000000000000000000e+00
5.167836783678367851e+01	-0.000000000000000000e+00
5.167896789678967906e+01	-0.000000000000000000e+00
5.167956795679567961e+01	-0.000000000000000000e+00
5.168016801680168015e+01	-0.000000000000000000e+00
5.168076807680768070e+01	-0.000000000000000000e+00
5.168136813681368125e+01	-0.000000000000000000e+00
5.168196819681968179e+01	-0.000000000000000000e+00
5.168256825682568234e+01	-0.000000000000000000e+00
5.168316831683168289e+01	-0.000000000000000000e+00
5.168376837683768343e+01	-0.000000000000000000e+00
5.168436843684368398e+01	-0.000000000000000000e+00
5.168496849684968453e+01	-0.000000000000000000e+00
5.168556855685568507e+01	-0.000000000000000000e+00
5.168616861686168562e+01	-0.000000000000000000e+00
5.168676867686768617e+01	-0.000000000000000000e+00
5.168736873687368671e+01	-0.000000000000000000e+00
5.168796879687968726e+01	-0.000000000000000000e+00
5.168856885688568781e+01	-0.000000000000000000e+00
5.168916891689168835e+01	-0.000000000000000000e+00
5.168976897689768890e+01	-0.000000000000000000e+00
5.169036903690368945e+01	-0.000000000000000000e+00
5.169096909690968999e+01	-0.000000000000000000e+00
5.169156915691569054e+01	-0.000000000000000000e+00
5.169216921692169109e+01	-0.000000000000000000e+00
5.169276927692769164e+01	-0.000000000000000000e+00
5.169336933693369218e+01	-0.000000000000000000e+00
5.169396939693969273e+01	-0.000000000000000000e+00
5.169456945694569328e+01	-0.000000000000000000e+00
5.169516951695169382e+01	-0.000000000000000000e+00
5.169576957695769437e+01	-0.000000000000000000e+00
5.169636963696369492e+01	-0.000000000000000000e+00
5.169696969696969546e+01	-0.000000000000000000e+00
5.169756975697569601e+01	-0.000000000000000000e+00
5.169816981698169656e+01	-0.000000000000000000e+00
5.169876987698769710e+01	-0.000000000000000000e+00
5.169936993699369765e+01	-0.000000000000000000e+00
5.169996999699969820e+01	-0.000000000000000000e+00
5.170057005700569874e+01	-0.000000000000000000e+00
5.170117011701169929e+01	-0.000000000000000000e+00
5.170177017701769984e+01	-0.000000000000000000e+00
5.170237023702370038e+01	-0.000000000000000000e+00
5.170297029702970093e+01	-0.000000000000000000e+00
5.170357035703570148e+01	-0.000000000000000000e+00
5.170417041704170202e+01	-0.000000000000000000e+00
5.170477047704770257e+01	-0.000000000000000000e+00
5.170537053705370312e+01	-0.000000000000000000e+00
5.170597059705970366e+01	-0.000000000000000000e+00
5.170657065706570421e+01	-0.000000000000000000e+00
5.170717071707170476e+01	-0.000000000000000000e+00
5.170777077707770530e+01	-0.000000000000000000e+00
5.170837083708370585e+01	-0.000000000000000000e+00
5.170897089708970640e+01	-0.000000000000000000e+00
5.170957095709570694e+01	-0.000000000000000000e+00
5.171017101710170749e+01	-0.000000000000000000e+00
5.171077107710770804e+01	-0.000000000000000000e+00
5.171137113711370858e+01	-0.000000000000000000e+00
5.171197119711970913e+01	-0.000000000000000000e+00
5.171257125712570968e+01	-0.000000000000000000e+00
5.171317131713171023e+01	-0.000000000000000000e+00
5.171377137713771077e+01	-0.000000000000000000e+00
5.171437143714371132e+01	-0.000000000000000000e+00
5.171497149714971897e+01	-0.000000000000000000e+00
5.171557155715571241e+01	-0.000000000000000000e+00
5.171617161716172006e+01	-0.000000000000000000e+00
5.171677167716771351e+01	-0.000000000000000000e+00
5.171737173717372116e+01	-0.000000000000000000e+00
5.171797179717971460e+01	-0.000000000000000000e+00
5.171857185718572225e+01	-0.000000000000000000e+00
5.171917191719171569e+01	-0.000000000000000000e+00
5.171977197719772334e+01	-0.000000000000000000e+00
5.172037203720372389e+01	-0.000000000000000000e+00
5.172097209720972444e+01	-0.000000000000000000e+00
5.172157215721572499e+01	-0.000000000000000000e+00
5.172217221722172553e+01	-0.000000000000000000e+00
5.172277227722772608e+01	-0.000000000000000000e+00
5.172337233723372663e+01	-0.000000000000000000e+00
5.172397239723972717e+01	-0.000000000000000000e+00
5.172457245724572772e+01	-0.000000000000000000e+00
5.172517251725172827e+01	-0.000000000000000000e+00
5.172577257725772881e+01	-0.000000000000000000e+00
5.172637263726372936e+01	-0.000000000000000000e+00
5.172697269726972991e+01	-0.000000000000000000e+00
5.172757275727573045e+01	-0.000000000000000000e+00
5.172817281728173100e+01	-0.000000000000000000e+00
5.172877287728773155e+01	-0.000000000000000000e+00
5.172937293729373209e+01	-0.000000000000000000e+00
5.172997299729973264e+01	-0.000000000000000000e+00
5.173057305730573319e+01	-0.000000000000000000e+00
5.173117311731173373e+01	-0.000000000000000000e+00
5.173177317731773428e+01	-0.000000000000000000e+00
5.173237323732373483e+01	-0.000000000000000000e+00
5.173297329732973537e+01	-0.000000000000000000e+00
5.173357335733573592e+01	-0.000000000000000000e+00
5.173417341734173647e+01	-0.000000000000000000e+00
5.173477347734773701e+01	-0.000000000000000000e+00
5.173537353735373756e+01	-0.000000000000000000e+00
5.173597359735973811e+01	-0.000000000000000000e+00
5.173657365736573865e+01	-0.000000000000000000e+00
5.173717371737173920e+01	-0.000000000000000000e+00
5.173777377737773975e+01	-0.000000000000000000e+00
5.173837383738374029e+01	-0.000000000000000000e+00
5.173897389738974084e+01	-0.000000000000000000e+00
5.173957395739574139e+01	-0.000000000000000000e+00
5.174017401740174193e+01	-0.000000000000000000e+00
5.174077407740774248e+01	-0.000000000000000000e+00
5.174137413741374303e+01	-0.000000000000000000e+00
5.174197419741974358e+01	-0.000000000000000000e+00
5.174257425742574412e+01	-0.000000000000000000e+00
5.174317431743174467e+01	-0.000000000000000000e+00
5.174377437743774522e+01	-0.000000000000000000e+00
5.174437443744374576e+01	-0.000000000000000000e+00
5.174497449744974631e+01	-0.000000000000000000e+00
5.174557455745574686e+01	-0.000000000000000000e+00
5.174617461746174740e+01	-0.000000000000000000e+00
5.174677467746774795e+01	-0.000000000000000000e+00
5.174737473747374850e+01	-0.000000000000000000e+00
5.174797479747974904e+01	-0.000000000000000000e+00
5.174857485748574959e+01	-0.000000000000000000e+00
5.174917491749175014e+01	-0.000000000000000000e+00
5.174977497749775068e+01	-0.000000000000000000e+00
5.175037503750375123e+01	-0.000000000000000000e+00
5.175097509750975178e+01	-0.000000000000000000e+00
5.175157515751575232e+01	-0.000000000000000000e+00
5.175217521752175287e+01	-0.000000000000000000e+00
5.175277527752775342e+01	-0.000000000000000000e+00
5.175337533753375396e+01	-0.000000000000000000e+00
5.175397539753975451e+01	-0.000000000000000000e+00
5.175457545754575506e+01	-0.000000000000000000e+00
5.175517551755175560e+01	-0.000000000000000000e+00
5.175577557755775615e+01	-0.000000000000000000e+00
5.175637563756375670e+01	-0.000000000000000000e+00
5.175697569756975724e+01	-0.000000000000000000e+00
5.175757575757575779e+01	-0.000000000000000000e+00
5.175817581758175834e+01	-0.000000000000000000e+00
5.175877587758775888e+01	-0.000000000000000000e+00
5.175937593759375943e+01	-0.000000000000000000e+00
5.175997599759975998e+01	-0.000000000000000000e+00
5.176057605760576052e+01	-0.000000000000000000e+00
5.176117611761176107e+01	-0.000000000000000000e+00
5.176177617761776162e+01	-0.000000000000000000e+00
5.176237623762376217e+01	-0.000000000000000000e+00
5.176297629762976271e+01	-0.000000000000000000e+00
5.176357635763576326e+01	-0.000000000000000000e+00
5.176417641764176381e+01	-0.000000000000000000e+00
5.176477647764776435e+01	-0.000000000000000000e+00
5.176537653765376490e+01	-0.000000000000000000e+00
5.176597659765976545e+01	-0.000000000000000000e+00
5.176657665766576599e+01	-0.000000000000000000e+00
5.176717671767176654e+01	-0.000000000000000000e+00
5.176777677767776709e+01	-0.000000000000000000e+00
5.176837683768376763e+01	-0.000000000000000000e+00
5.176897689768976818e+01	-0.000000000000000000e+00
5.176957695769576873e+01	-0.000000000000000000e+00
5.177017701770176927e+01	-0.000000000000000000e+00
5.177077707770776982e+01	-0.000000000000000000e+00
5.177137713771377037e+01	-0.000000000000000000e+00
5.177197719771977091e+01	-0.000000000000000000e+00
5.177257725772577146e+01	-0.000000000000000000e+00
5.177317731773177201e+01	-0.000000000000000000e+00
5.177377737773777255e+01	-0.000000000000000000e+00
5.177437743774377310e+01	-0.000000000000000000e+00
5.177497749774977365e+01	-0.000000000000000000e+00
5.177557755775577419e+01	-0.000000000000000000e+00
5.177617761776177474e+01	-0.000000000000000000e+00
5.177677767776777529e+01	-0.000000000000000000e+00
5.177737773777377583e+01	-0.000000000000000000e+00
5.177797779777977638e+01	-0.000000000000000000e+00
5.177857785778577693e+01	-0.000000000000000000e+00
5.177917791779177747e+01	-0.000000000000000000e+00
5.177977797779777802e+01	-0.000000000000000000e+00
5.178037803780377857e+01	-0.000000000000000000e+00
5.178097809780977911e+01	-0.000000000000000000e+00
5.178157815781577966e+01	-0.000000000000000000e+00
5.178217821782178021e+01	-0.000000000000000000e+00
5.178277827782778076e+01	-0.000000000000000000e+00
5.178337833783378130e+01	-0.000000000000000000e+00
5.178397839783978185e+01	-0.000000000000000000e+00
5.178457845784578240e+01	-0.000000000000000000e+00
5.178517851785178294e+01	-0.000000000000000000e+00
5.178577857785778349e+01	-0.000000000000000000e+00
5.178637863786378404e+01	-0.000000000000000000e+00
5.178697869786978458e+01	-0.000000000000000000e+00
5.178757875787578513e+01	-0.000000000000000000e+00
5.178817881788178568e+01	-0.000000000000000000e+00
5.178877887788778622e+01	-0.000000000000000000e+00
5.178937893789378677e+01	-0.000000000000000000e+00
5.178997899789978732e+01	-0.000000000000000000e+00
5.179057905790578786e+01	-0.000000000000000000e+00
5.179117911791178841e+01	-0.000000000000000000e+00
5.179177917791778896e+01	-0.000000000000000000e+00
5.179237923792378950e+01	-0.000000000000000000e+00
5.179297929792979005e+01	-0.000000000000000000e+00
5.179357935793579060e+01	-0.000000000000000000e+00
5.179417941794179114e+01	-0.000000000000000000e+00
5.179477947794779880e+01	-0.000000000000000000e+00
5.179537953795379224e+01	-0.000000000000000000e+00
5.179597959795979989e+01	-0.000000000000000000e+00
5.179657965796579333e+01	-0.000000000000000000e+00
5.179717971797180098e+01	-0.000000000000000000e+00
5.179777977797779442e+01	-0.000000000000000000e+00
5.179837983798380208e+01	-0.000000000000000000e+00
5.179897989798979552e+01	-0.000000000000000000e+00
5.179957995799580317e+01	-0.000000000000000000e+00
5.180018001800180372e+01	-0.000000000000000000e+00
5.180078007800780426e+01	-0.000000000000000000e+00
5.180138013801380481e+01	-0.000000000000000000e+00
5.180198019801980536e+01	-0.000000000000000000e+00
5.180258025802580590e+01	-0.000000000000000000e+00
5.180318031803180645e+01	-0.000000000000000000e+00
5.180378037803780700e+01	-0.000000000000000000e+00
5.180438043804380754e+01	-0.000000000000000000e+00
5.180498049804980809e+01	-0.000000000000000000e+00
5.180558055805580864e+01	-0.000000000000000000e+00
5.180618061806180918e+01	-0.000000000000000000e+00
5.180678067806780973e+01	-0.000000000000000000e+00
5.180738073807381028e+01	-0.000000000000000000e+00
5.180798079807981082e+01	-0.000000000000000000e+00
5.180858085808581137e+01	-0.000000000000000000e+00
5.180918091809181192e+01	-0.000000000000000000e+00
5.180978097809781246e+01	-0.000000000000000000e+00
5.181038103810381301e+01	-0.000000000000000000e+00
5.181098109810981356e+01	-0.000000000000000000e+00
5.181158115811581411e+01	-0.000000000000000000e+00
5.181218121812181465e+01	-0.000000000000000000e+00
5.181278127812781520e+01	-0.000000000000000000e+00
5.181338133813381575e+01	-0.000000000000000000e+00
5.181398139813981629e+01	-0.000000000000000000e+00
5.181458145814581684e+01	-0.000000000000000000e+00
5.181518151815181739e+01	-0.000000000000000000e+00
5.181578157815781793e+01	-0.000000000000000000e+00
5.181638163816381848e+01	-0.000000000000000000e+00
5.181698169816981903e+01	-0.000000000000000000e+00
5.181758175817581957e+01	-0.000000000000000000e+00
5.181818181818182012e+01	-0.000000000000000000e+00
5.181878187818782067e+01	-0.000000000000000000e+00
5.181938193819382121e+01	-0.000000000000000000e+00
5.181998199819982176e+01	-0.000000000000000000e+00
5.182058205820582231e+01	-0.000000000000000000e+00
5.182118211821182285e+01	-0.000000000000000000e+00
5.182178217821782340e+01	-0.000000000000000000e+00
5.182238223822382395e+01	-0.000000000000000000e+00
5.182298229822982449e+01	-0.000000000000000000e+00
5.182358235823582504e+01	-0.000000000000000000e+00
5.182418241824182559e+01	-0.000000000000000000e+00
5.182478247824782613e+01	-0.000000000000000000e+00
5.182538253825382668e+01	-0.000000000000000000e+00
5.182598259825982723e+01	-0.000000000000000000e+00
5.182658265826582777e+01	-0.000000000000000000e+00
5.182718271827182832e+01	-0.000000000000000000e+00
5.182778277827782887e+01	-0.000000000000000000e+00
5.182838283828382941e+01	-0.000000000000000000e+00
5.182898289828982996e+01	-0.000000000000000000e+00
5.182958295829583051e+01	-0.000000000000000000e+00
5.183018301830183105e+01	-0.000000000000000000e+00
5.183078307830783160e+01	-0.000000000000000000e+00
5.183138313831383215e+01	-0.000000000000000000e+00
5.183198319831983270e+01	-0.000000000000000000e+00
5.183258325832583324e+01	-0.000000000000000000e+00
5.183318331833183379e+01	-0.000000000000000000e+00
5.183378337833783434e+01	-0.000000000000000000e+00
5.183438343834383488e+01	-0.000000000000000000e+00
5.183498349834983543e+01	-0.000000000000000000e+00
5.183558355835583598e+01	-0.000000000000000000e+00
5.183618361836183652e+01	-0.000000000000000000e+00
5.183678367836783707e+01	-0.000000000000000000e+00
5.183738373837383762e+01	-0.000000000000000000e+00
5.183798379837983816e+01	-0.000000000000000000e+00
5.183858385838583871e+01	-0.000000000000000000e+00
5.183918391839183926e+01	-0.000000000000000000e+00
5.183978397839783980e+01	-0.000000000000000000e+00
5.184038403840384035e+01	-0.000000000000000000e+00
5.184098409840984090e+01	-0.000000000000000000e+00
5.184158415841584144e+01	-0.000000000000000000e+00
5.184218421842184199e+01	-0.000000000000000000e+00
5.184278427842784254e+01	-0.000000000000000000e+00
5.184338433843384308e+01	-0.000000000000000000e+00
5.184398439843984363e+01	-0.000000000000000000e+00
5.184458445844584418e+01	-0.000000000000000000e+00
5.184518451845184472e+01	-0.000000000000000000e+00
5.184578457845784527e+01	-0.000000000000000000e+00
5.184638463846384582e+01	-0.000000000000000000e+00
5.184698469846984636e+01	-0.000000000000000000e+00
5.184758475847584691e+01	-0.000000000000000000e+00
5.184818481848184746e+01	-0.000000000000000000e+00
5.184878487848784800e+01	-0.000000000000000000e+00
5.184938493849384855e+01	-0.000000000000000000e+00
5.184998499849984910e+01	-0.000000000000000000e+00
5.185058505850584964e+01	-0.000000000000000000e+00
5.185118511851185019e+01	-0.000000000000000000e+00
5.185178517851785074e+01	-0.000000000000000000e+00
5.185238523852385129e+01	-0.000000000000000000e+00
5.185298529852985183e+01	-0.000000000000000000e+00
5.185358535853585238e+01	-0.000000000000000000e+00
5.185418541854185293e+01	-0.000000000000000000e+00
5.185478547854785347e+01	-0.000000000000000000e+00
5.185538553855385402e+01	-0.000000000000000000e+00
5.185598559855985457e+01	-0.000000000000000000e+00
5.185658565856585511e+01	-0.000000000000000000e+00
5.185718571857185566e+01	-0.000000000000000000e+00
5.185778577857785621e+01	-0.000000000000000000e+00
5.185838583858385675e+01	-0.000000000000000000e+00
5.185898589858985730e+01	-0.000000000000000000e+00
5.185958595859585785e+01	-0.000000000000000000e+00
5.186018601860185839e+01	-0.000000000000000000e+00
5.186078607860785894e+01	-0.000000000000000000e+00
5.186138613861385949e+01	-0.000000000000000000e+00
5.186198619861986003e+01	-0.000000000000000000e+00
5.186258625862586058e+01	-0.000000000000000000e+00
5.186318631863186113e+01	-0.000000000000000000e+00
5.186378637863786167e+01	-0.000000000000000000e+00
5.186438643864386222e+01	-0.000000000000000000e+00
5.186498649864986277e+01	-0.000000000000000000e+00
5.186558655865586331e+01	-0.000000000000000000e+00
5.186618661866186386e+01	-0.000000000000000000e+00
5.186678667866786441e+01	-0.000000000000000000e+00
5.186738673867386495e+01	-0.000000000000000000e+00
5.186798679867986550e+01	-0.000000000000000000e+00
5.186858685868586605e+01	-0.000000000000000000e+00
5.186918691869186659e+01	-0.000000000000000000e+00
5.186978697869786714e+01	-0.000000000000000000e+00
5.187038703870386769e+01	-0.000000000000000000e+00
5.187098709870986823e+01	-0.000000000000000000e+00
5.187158715871586878e+01	-0.000000000000000000e+00
5.187218721872186933e+01	-0.000000000000000000e+00
5.187278727872786988e+01	-0.000000000000000000e+00
5.187338733873387042e+01	-0.000000000000000000e+00
5.187398739873987097e+01	-0.000000000000000000e+00
5.187458745874587862e+01	-0.000000000000000000e+00
5.187518751875187206e+01	-0.000000000000000000e+00
5.187578757875787971e+01	-0.000000000000000000e+00
5.187638763876387316e+01	-0.000000000000000000e+00
5.187698769876988081e+01	-0.000000000000000000e+00
5.187758775877587425e+01	-0.000000000000000000e+00
5.187818781878188190e+01	-0.000000000000000000e+00
5.187878787878787534e+01	-0.000000000000000000e+00
5.187938793879388300e+01	-0.000000000000000000e+00
5.187998799879988354e+01	-0.000000000000000000e+00
5.188058805880588409e+01	-0.000000000000000000e+00
5.188118811881188464e+01	-0.000000000000000000e+00
5.188178817881788518e+01	-0.000000000000000000e+00
5.188238823882388573e+01	-0.000000000000000000e+00
5.188298829882988628e+01	-0.000000000000000000e+00
5.188358835883588682e+01	-0.000000000000000000e+00
5.188418841884188737e+01	-0.000000000000000000e+00
5.188478847884788792e+01	-0.000000000000000000e+00
5.188538853885388846e+01	-0.000000000000000000e+00
5.188598859885988901e+01	-0.000000000000000000e+00
5.188658865886588956e+01	-0.000000000000000000e+00
5.188718871887189010e+01	-0.000000000000000000e+00
5.188778877887789065e+01	-0.000000000000000000e+00
5.188838883888389120e+01	-0.000000000000000000e+00
5.188898889888989174e+01	-0.000000000000000000e+00
5.188958895889589229e+01	-0.000000000000000000e+00
5.189018901890189284e+01	-0.000000000000000000e+00
5.189078907890789338e+01	-0.000000000000000000e+00
5.189138913891389393e+01	-0.000000000000000000e+00
5.189198919891989448e+01	-0.000000000000000000e+00
5.189258925892589502e+01	-0.000000000000000000e+00
5.189318931893189557e+01	-0.000000000000000000e+00
5.189378937893789612e+01	-0.000000000000000000e+00
5.189438943894389666e+01	-0.000000000000000000e+00
5.189498949894989721e+01	-0.000000000000000000e+00
5.189558955895589776e+01	-0.000000000000000000e+00
5.189618961896189830e+01	-0.000000000000000000e+00
5.189678967896789885e+01	-0.000000000000000000e+00
5.189738973897389940e+01	-0.000000000000000000e+00
5.189798979897989994e+01	-0.000000000000000000e+00
5.189858985898590049e+01	-0.000000000000000000e+00
5.189918991899190104e+01	-0.000000000000000000e+00
5.189978997899790158e+01	-0.000000000000000000e+00
5.190039003900390213e+01	-0.000000000000000000e+00
5.190099009900990268e+01	-0.000000000000000000e+00
5.190159015901590323e+01	-0.000000000000000000e+00
5.190219021902190377e+01	-0.000000000000000000e+00
5.190279027902790432e+01	-0.000000000000000000e+00
5.190339033903390487e+01	-0.000000000000000000e+00
5.190399039903990541e+01	-0.000000000000000000e+00
5.190459045904590596e+01	-0.000000000000000000e+00
5.190519051905190651e+01	-0.000000000000000000e+00
5.190579057905790705e+01	-0.000000000000000000e+00
5.190639063906390760e+01	-0.000000000000000000e+00
5.190699069906990815e+01	-0.000000000000000000e+00
5.190759075907590869e+01	-0.000000000000000000e+00
5.190819081908190924e+01	-0.000000000000000000e+00
5.190879087908790979e+01	-0.000000000000000000e+00
5.190939093909391033e+01	-0.000000000000000000e+00
5.190999099909991088e+01	-0.000000000000000000e+00
5.191059105910591143e+01	-0.000000000000000000e+00
5.191119111911191197e+01	-0.000000000000000000e+00
5.191179117911791252e+01	-0.000000000000000000e+00
5.191239123912391307e+01	-0.000000000000000000e+00
5.191299129912991361e+01	-0.000000000000000000e+00
5.191359135913591416e+01	-0.000000000000000000e+00
5.191419141914191471e+01	-0.000000000000000000e+00
5.191479147914791525e+01	-0.000000000000000000e+00
5.191539153915391580e+01	-0.000000000000000000e+00
5.191599159915991635e+01	-0.000000000000000000e+00
5.191659165916591689e+01	-0.000000000000000000e+00
5.191719171917191744e+01	-0.000000000000000000e+00
5.191779177917791799e+01	-0.000000000000000000e+00
5.191839183918391853e+01	-0.000000000000000000e+00
5.191899189918991908e+01	-0.000000000000000000e+00
5.191959195919591963e+01	-0.000000000000000000e+00
5.192019201920192017e+01	-0.000000000000000000e+00
5.192079207920792072e+01	-0.000000000000000000e+00
5.192139213921392127e+01	-0.000000000000000000e+00
5.192199219921992182e+01	-0.000000000000000000e+00
5.192259225922592236e+01	-0.000000000000000000e+00
5.192319231923192291e+01	-0.000000000000000000e+00
5.192379237923792346e+01	-0.000000000000000000e+00
5.192439243924392400e+01	-0.000000000000000000e+00
5.192499249924992455e+01	-0.000000000000000000e+00
5.192559255925592510e+01	-0.000000000000000000e+00
5.192619261926192564e+01	-0.000000000000000000e+00
5.192679267926792619e+01	-0.000000000000000000e+00
5.192739273927392674e+01	-0.000000000000000000e+00
5.192799279927992728e+01	-0.000000000000000000e+00
5.192859285928592783e+01	-0.000000000000000000e+00
5.192919291929192838e+01	-0.000000000000000000e+00
5.192979297929792892e+01	-0.000000000000000000e+00
5.193039303930392947e+01	-0.000000000000000000e+00
5.193099309930993002e+01	-0.000000000000000000e+00
5.193159315931593056e+01	-0.000000000000000000e+00
5.193219321932193111e+01	-0.000000000000000000e+00
5.193279327932793166e+01	-0.000000000000000000e+00
5.193339333933393220e+01	-0.000000000000000000e+00
5.193399339933993275e+01	-0.000000000000000000e+00
5.193459345934593330e+01	-0.000000000000000000e+00
5.193519351935193384e+01	-0.000000000000000000e+00
5.193579357935793439e+01	-0.000000000000000000e+00
5.193639363936393494e+01	-0.000000000000000000e+00
5.193699369936993548e+01	-0.000000000000000000e+00
5.193759375937593603e+01	-0.000000000000000000e+00
5.193819381938193658e+01	-0.000000000000000000e+00
5.193879387938793712e+01	-0.000000000000000000e+00
5.193939393939393767e+01	-0.000000000000000000e+00
5.193999399939993822e+01	-0.000000000000000000e+00
5.194059405940593876e+01	-0.000000000000000000e+00
5.194119411941193931e+01	-0.000000000000000000e+00
5.194179417941793986e+01	-0.000000000000000000e+00
5.194239423942394041e+01	-0.000000000000000000e+00
5.194299429942994095e+01	-0.000000000000000000e+00
5.194359435943594150e+01	-0.000000000000000000e+00
5.194419441944194205e+01	-0.000000000000000000e+00
5.194479447944794259e+01	-0.000000000000000000e+00
5.194539453945394314e+01	-0.000000000000000000e+00
5.194599459945994369e+01	-0.000000000000000000e+00
5.194659465946594423e+01	-0.000000000000000000e+00
5.194719471947194478e+01	-0.000000000000000000e+00
5.194779477947794533e+01	-0.000000000000000000e+00
5.194839483948394587e+01	-0.000000000000000000e+00
5.194899489948994642e+01	-0.000000000000000000e+00
5.194959495949594697e+01	-0.000000000000000000e+00
5.195019501950194751e+01	-0.000000000000000000e+00
5.195079507950794806e+01	-0.000000000000000000e+00
5.195139513951394861e+01	-0.000000000000000000e+00
5.195199519951994915e+01	-0.000000000000000000e+00
5.195259525952594970e+01	-0.000000000000000000e+00
5.195319531953195025e+01	-0.000000000000000000e+00
5.195379537953795079e+01	-0.000000000000000000e+00
5.195439543954395845e+01	-0.000000000000000000e+00
5.195499549954995189e+01	-0.000000000000000000e+00
5.195559555955595954e+01	-0.000000000000000000e+00
5.195619561956195298e+01	-0.000000000000000000e+00
5.195679567956796063e+01	-0.000000000000000000e+00
5.195739573957395407e+01	-0.000000000000000000e+00
5.195799579957996173e+01	-0.000000000000000000e+00
5.195859585958595517e+01	-0.000000000000000000e+00
5.195919591959196282e+01	-0.000000000000000000e+00
5.195979597959796337e+01	-0.000000000000000000e+00
5.196039603960396391e+01	-0.000000000000000000e+00
5.196099609960996446e+01	-0.000000000000000000e+00
5.196159615961596501e+01	-0.000000000000000000e+00
5.196219621962196555e+01	-0.000000000000000000e+00
5.196279627962796610e+01	-0.000000000000000000e+00
5.196339633963396665e+01	-0.000000000000000000e+00
5.196399639963996719e+01	-0.000000000000000000e+00
5.196459645964596774e+01	-0.000000000000000000e+00
5.196519651965196829e+01	-0.000000000000000000e+00
5.196579657965796883e+01	-0.000000000000000000e+00
5.196639663966396938e+01	-0.000000000000000000e+00
5.196699669966996993e+01	-0.000000000000000000e+00
5.196759675967597047e+01	-0.000000000000000000e+00
5.196819681968197102e+01	-0.000000000000000000e+00
5.196879687968797157e+01	-0.000000000000000000e+00
5.196939693969397212e+01	-0.000000000000000000e+00
5.196999699969997266e+01	-0.000000000000000000e+00
5.197059705970597321e+01	-0.000000000000000000e+00
5.197119711971197376e+01	-0.000000000000000000e+00
5.197179717971797430e+01	-0.000000000000000000e+00
5.197239723972397485e+01	-0.000000000000000000e+00
5.197299729972997540e+01	-0.000000000000000000e+00
5.197359735973597594e+01	-0.000000000000000000e+00
5.197419741974197649e+01	-0.000000000000000000e+00
5.197479747974797704e+01	-0.000000000000000000e+00
5.197539753975397758e+01	-0.000000000000000000e+00
5.197599759975997813e+01	-0.000000000000000000e+00
5.197659765976597868e+01	-0.000000000000000000e+00
5.197719771977197922e+01	-0.000000000000000000e+00
5.197779777977797977e+01	-0.000000000000000000e+00
5.197839783978398032e+01	-0.000000000000000000e+00
5.197899789978998086e+01	-0.000000000000000000e+00
5.197959795979598141e+01	-0.000000000000000000e+00
5.198019801980198196e+01	-0.000000000000000000e+00
5.198079807980798250e+01	-0.000000000000000000e+00
5.198139813981398305e+01	-0.000000000000000000e+00
5.198199819981998360e+01	-0.000000000000000000e+00
5.198259825982598414e+01	-0.000000000000000000e+00
5.198319831983198469e+01	-0.000000000000000000e+00
5.198379837983798524e+01	-0.000000000000000000e+00
5.198439843984398578e+01	-0.000000000000000000e+00
5.198499849984998633e+01	-0.000000000000000000e+00
5.198559855985598688e+01	-0.000000000000000000e+00
5.198619861986198742e+01	-0.000000000000000000e+00
5.198679867986798797e+01	-0.000000000000000000e+00
5.198739873987398852e+01	-0.000000000000000000e+00
5.198799879987998906e+01	-0.000000000000000000e+00
5.198859885988598961e+01	-0.000000000000000000e+00
5.198919891989199016e+01	-0.000000000000000000e+00
5.198979897989799071e+01	-0.000000000000000000e+00
5.199039903990399125e+01	-0.000000000000000000e+00
5.199099909990999180e+01	-0.000000000000000000e+00
5.199159915991599235e+01	-0.000000000000000000e+00
5.199219921992199289e+01	-0.000000000000000000e+00
5.199279927992799344e+01	-0.000000000000000000e+00
5.199339933993399399e+01	-0.000000000000000000e+00
5.199399939993999453e+01	-0.000000000000000000e+00
5.199459945994599508e+01	-0.000000000000000000e+00
5.199519951995199563e+01	-0.000000000000000000e+00
5.199579957995799617e+01	-0.000000000000000000e+00
5.199639963996399672e+01	-0.000000000000000000e+00
5.199699969996999727e+01	-0.000000000000000000e+00
5.199759975997599781e+01	-0.000000000000000000e+00
5.199819981998199836e+01	-0.000000000000000000e+00
5.199879987998799891e+01	-0.000000000000000000e+00
5.199939993999399945e+01	-0.000000000000000000e+00
5.200000000000000000e+01	-0.000000000000000000e+00
5.200060006000600055e+01	-0.000000000000000000e+00
5.200120012001200109e+01	-0.000000000000000000e+00
5.200180018001800164e+01	-0.000000000000000000e+00
5.200240024002400219e+01	-0.000000000000000000e+00
5.200300030003000273e+01	-0.000000000000000000e+00
5.200360036003600328e+01	-0.000000000000000000e+00
5.200420042004200383e+01	-0.000000000000000000e+00
5.200480048004800437e+01	-0.000000000000000000e+00
5.200540054005400492e+01	-0.000000000000000000e+00
5.200600060006000547e+01	-0.000000000000000000e+00
5.200660066006600601e+01	-0.000000000000000000e+00
5.200720072007200656e+01	-0.000000000000000000e+00
5.200780078007800711e+01	-0.000000000000000000e+00
5.200840084008400765e+01	-0.000000000000000000e+00
5.200900090009000820e+01	-0.000000000000000000e+00
5.200960096009600875e+01	-0.000000000000000000e+00
5.201020102010200929e+01	-0.000000000000000000e+00
5.201080108010800984e+01	-0.000000000000000000e+00
5.201140114011401039e+01	-0.000000000000000000e+00
5.201200120012001094e+01	-0.000000000000000000e+00
5.201260126012601148e+01	-0.000000000000000000e+00
5.201320132013201203e+01	-0.000000000000000000e+00
5.201380138013801258e+01	-0.000000000000000000e+00
5.201440144014401312e+01	-0.000000000000000000e+00
5.201500150015001367e+01	-0.000000000000000000e+00
5.201560156015601422e+01	-0.000000000000000000e+00
5.201620162016201476e+01	-0.000000000000000000e+00
5.201680168016801531e+01	-0.000000000000000000e+00
5.201740174017401586e+01	-0.000000000000000000e+00
5.201800180018001640e+01	-0.000000000000000000e+00
5.201860186018601695e+01	-0.000000000000000000e+00
5.201920192019201750e+01	-0.000000000000000000e+00
5.201980198019801804e+01	-0.000000000000000000e+00
5.202040204020401859e+01	-0.000000000000000000e+00
5.202100210021001914e+01	-0.000000000000000000e+00
5.202160216021601968e+01	-0.000000000000000000e+00
5.202220222022202023e+01	-0.000000000000000000e+00
5.202280228022802078e+01	-0.000000000000000000e+00
5.202340234023402132e+01	-0.000000000000000000e+00
5.202400240024002187e+01	-0.000000000000000000e+00
5.202460246024602242e+01	-0.000000000000000000e+00
5.202520252025202296e+01	-0.000000000000000000e+00
5.202580258025802351e+01	-0.000000000000000000e+00
5.202640264026402406e+01	-0.000000000000000000e+00
5.202700270027002460e+01	-0.000000000000000000e+00
5.202760276027602515e+01	-0.000000000000000000e+00
5.202820282028202570e+01	-0.000000000000000000e+00
5.202880288028802624e+01	-0.000000000000000000e+00
5.202940294029402679e+01	-0.000000000000000000e+00
5.203000300030002734e+01	-0.000000000000000000e+00
5.203060306030602788e+01	-0.000000000000000000e+00
5.203120312031202843e+01	-0.000000000000000000e+00
5.203180318031803608e+01	-0.000000000000000000e+00
5.203240324032402953e+01	-0.000000000000000000e+00
5.203300330033003718e+01	-0.000000000000000000e+00
5.203360336033603062e+01	-0.000000000000000000e+00
5.203420342034203827e+01	-0.000000000000000000e+00
5.203480348034803171e+01	-0.000000000000000000e+00
5.203540354035403936e+01	-0.000000000000000000e+00
5.203600360036003281e+01	-0.000000000000000000e+00
5.203660366036604046e+01	-0.000000000000000000e+00
5.203720372037203390e+01	-0.000000000000000000e+00
5.203780378037804155e+01	-0.000000000000000000e+00
5.203840384038403499e+01	-0.000000000000000000e+00
5.203900390039004265e+01	-0.000000000000000000e+00
5.203960396039603609e+01	-0.000000000000000000e+00
5.204020402040204374e+01	-0.000000000000000000e+00
5.204080408040803718e+01	-0.000000000000000000e+00
5.204140414041404483e+01	-0.000000000000000000e+00
5.204200420042004538e+01	-0.000000000000000000e+00
5.204260426042604593e+01	-0.000000000000000000e+00
5.204320432043204647e+01	-0.000000000000000000e+00
5.204380438043804702e+01	-0.000000000000000000e+00
5.204440444044404757e+01	-0.000000000000000000e+00
5.204500450045004811e+01	-0.000000000000000000e+00
5.204560456045604866e+01	-0.000000000000000000e+00
5.204620462046204921e+01	-0.000000000000000000e+00
5.204680468046804975e+01	-0.000000000000000000e+00
5.204740474047405030e+01	-0.000000000000000000e+00
5.204800480048005085e+01	-0.000000000000000000e+00
5.204860486048605139e+01	-0.000000000000000000e+00
5.204920492049205194e+01	-0.000000000000000000e+00
5.204980498049805249e+01	-0.000000000000000000e+00
5.205040504050405303e+01	-0.000000000000000000e+00
5.205100510051005358e+01	-0.000000000000000000e+00
5.205160516051605413e+01	-0.000000000000000000e+00
5.205220522052205467e+01	-0.000000000000000000e+00
5.205280528052805522e+01	-0.000000000000000000e+00
5.205340534053405577e+01	-0.000000000000000000e+00
5.205400540054005631e+01	-0.000000000000000000e+00
5.205460546054605686e+01	-0.000000000000000000e+00
5.205520552055205741e+01	-0.000000000000000000e+00
5.205580558055805795e+01	-0.000000000000000000e+00
5.205640564056405850e+01	-0.000000000000000000e+00
5.205700570057005905e+01	-0.000000000000000000e+00
5.205760576057605959e+01	-0.000000000000000000e+00
5.205820582058206014e+01	-0.000000000000000000e+00
5.205880588058806069e+01	-0.000000000000000000e+00
5.205940594059406124e+01	-0.000000000000000000e+00
5.206000600060006178e+01	-0.000000000000000000e+00
5.206060606060606233e+01	-0.000000000000000000e+00
5.206120612061206288e+01	-0.000000000000000000e+00
5.206180618061806342e+01	-0.000000000000000000e+00
5.206240624062406397e+01	-0.000000000000000000e+00
5.206300630063006452e+01	-0.000000000000000000e+00
5.206360636063606506e+01	-0.000000000000000000e+00
5.206420642064206561e+01	-0.000000000000000000e+00
5.206480648064806616e+01	-0.000000000000000000e+00
5.206540654065406670e+01	-0.000000000000000000e+00
5.206600660066006725e+01	-0.000000000000000000e+00
5.206660666066606780e+01	-0.000000000000000000e+00
5.206720672067206834e+01	-0.000000000000000000e+00
5.206780678067806889e+01	-0.000000000000000000e+00
5.206840684068406944e+01	-0.000000000000000000e+00
5.206900690069006998e+01	-0.000000000000000000e+00
5.206960696069607053e+01	-0.000000000000000000e+00
5.207020702070207108e+01	-0.000000000000000000e+00
5.207080708070807162e+01	-0.000000000000000000e+00
5.207140714071407217e+01	-0.000000000000000000e+00
5.207200720072007272e+01	-0.000000000000000000e+00
5.207260726072607326e+01	-0.000000000000000000e+00
5.207320732073207381e+01	-0.000000000000000000e+00
5.207380738073807436e+01	-0.000000000000000000e+00
5.207440744074407490e+01	-0.000000000000000000e+00
5.207500750075007545e+01	-0.000000000000000000e+00
5.207560756075607600e+01	-0.000000000000000000e+00
5.207620762076207654e+01	-0.000000000000000000e+00
5.207680768076807709e+01	-0.000000000000000000e+00
5.207740774077407764e+01	-0.000000000000000000e+00
5.207800780078007818e+01	-0.000000000000000000e+00
5.207860786078607873e+01	-0.000000000000000000e+00
5.207920792079207928e+01	-0.000000000000000000e+00
5.207980798079807983e+01	-0.000000000000000000e+00
5.208040804080408037e+01	-0.000000000000000000e+00
5.208100810081008092e+01	-0.000000000000000000e+00
5.208160816081608147e+01	-0.000000000000000000e+00
5.208220822082208201e+01	-0.000000000000000000e+00
5.208280828082808256e+01	-0.000000000000000000e+00
5.208340834083408311e+01	-0.000000000000000000e+00
5.208400840084008365e+01	-0.000000000000000000e+00
5.208460846084608420e+01	-0.000000000000000000e+00
5.208520852085208475e+01	-0.000000000000000000e+00
5.208580858085808529e+01	-0.000000000000000000e+00
5.208640864086408584e+01	-0.000000000000000000e+00
5.208700870087008639e+01	-0.000000000000000000e+00
5.208760876087608693e+01	-0.000000000000000000e+00
5.208820882088208748e+01	-0.000000000000000000e+00
5.208880888088808803e+01	-0.000000000000000000e+00
5.208940894089408857e+01	-0.000000000000000000e+00
5.209000900090008912e+01	-0.000000000000000000e+00
5.209060906090608967e+01	-0.000000000000000000e+00
5.209120912091209021e+01	-0.000000000000000000e+00
5.209180918091809076e+01	-0.000000000000000000e+00
5.209240924092409131e+01	-0.000000000000000000e+00
5.209300930093009185e+01	-0.000000000000000000e+00
5.209360936093609240e+01	-0.000000000000000000e+00
5.209420942094209295e+01	-0.000000000000000000e+00
5.209480948094809349e+01	-0.000000000000000000e+00
5.209540954095409404e+01	-0.000000000000000000e+00
5.209600960096009459e+01	-0.000000000000000000e+00
5.209660966096609513e+01	-0.000000000000000000e+00
5.209720972097209568e+01	-0.000000000000000000e+00
5.209780978097809623e+01	-0.000000000000000000e+00
5.209840984098409677e+01	-0.000000000000000000e+00
5.209900990099009732e+01	-0.000000000000000000e+00
5.209960996099609787e+01	-0.000000000000000000e+00
5.210021002100209842e+01	-0.000000000000000000e+00
5.210081008100809896e+01	-0.000000000000000000e+00
5.210141014101409951e+01	-0.000000000000000000e+00
5.210201020102010006e+01	-0.000000000000000000e+00
5.210261026102610060e+01	-0.000000000000000000e+00
5.210321032103210115e+01	-0.000000000000000000e+00
5.210381038103810170e+01	-0.000000000000000000e+00
5.210441044104410224e+01	-0.000000000000000000e+00
5.210501050105010279e+01	-0.000000000000000000e+00
5.210561056105610334e+01	-0.000000000000000000e+00
5.210621062106210388e+01	-0.000000000000000000e+00
5.210681068106810443e+01	-0.000000000000000000e+00
5.210741074107410498e+01	-0.000000000000000000e+00
5.210801080108010552e+01	-0.000000000000000000e+00
5.210861086108610607e+01	-0.000000000000000000e+00
5.210921092109210662e+01	-0.000000000000000000e+00
5.210981098109810716e+01	-0.000000000000000000e+00
5.211041104110410771e+01	-0.000000000000000000e+00
5.211101110111010826e+01	-0.000000000000000000e+00
5.211161116111611591e+01	-0.000000000000000000e+00
5.211221122112210935e+01	-0.000000000000000000e+00
5.211281128112811700e+01	-0.000000000000000000e+00
5.211341134113411044e+01	-0.000000000000000000e+00
5.211401140114011810e+01	-0.000000000000000000e+00
5.211461146114611154e+01	-0.000000000000000000e+00
5.211521152115211919e+01	-0.000000000000000000e+00
5.211581158115811263e+01	-0.000000000000000000e+00
5.211641164116412028e+01	-0.000000000000000000e+00
5.211701170117011372e+01	-0.000000000000000000e+00
5.211761176117612138e+01	-0.000000000000000000e+00
5.211821182118211482e+01	-0.000000000000000000e+00
5.211881188118812247e+01	-0.000000000000000000e+00
5.211941194119411591e+01	-0.000000000000000000e+00
5.212001200120012356e+01	-0.000000000000000000e+00
5.212061206120611700e+01	-0.000000000000000000e+00
5.212121212121212466e+01	-0.000000000000000000e+00
5.212181218121812520e+01	-0.000000000000000000e+00
5.212241224122412575e+01	-0.000000000000000000e+00
5.212301230123012630e+01	-0.000000000000000000e+00
5.212361236123612684e+01	-0.000000000000000000e+00
5.212421242124212739e+01	-0.000000000000000000e+00
5.212481248124812794e+01	-0.000000000000000000e+00
5.212541254125412848e+01	-0.000000000000000000e+00
5.212601260126012903e+01	-0.000000000000000000e+00
5.212661266126612958e+01	-0.000000000000000000e+00
5.212721272127213012e+01	-0.000000000000000000e+00
5.212781278127813067e+01	-0.000000000000000000e+00
5.212841284128413122e+01	-0.000000000000000000e+00
5.212901290129013177e+01	-0.000000000000000000e+00
5.212961296129613231e+01	-0.000000000000000000e+00
5.213021302130213286e+01	-0.000000000000000000e+00
5.213081308130813341e+01	-0.000000000000000000e+00
5.213141314131413395e+01	-0.000000000000000000e+00
5.213201320132013450e+01	-0.000000000000000000e+00
5.213261326132613505e+01	-0.000000000000000000e+00
5.213321332133213559e+01	-0.000000000000000000e+00
5.213381338133813614e+01	-0.000000000000000000e+00
5.213441344134413669e+01	-0.000000000000000000e+00
5.213501350135013723e+01	-0.000000000000000000e+00
5.213561356135613778e+01	-0.000000000000000000e+00
5.213621362136213833e+01	-0.000000000000000000e+00
5.213681368136813887e+01	-0.000000000000000000e+00
5.213741374137413942e+01	-0.000000000000000000e+00
5.213801380138013997e+01	-0.000000000000000000e+00
5.213861386138614051e+01	-0.000000000000000000e+00
5.213921392139214106e+01	-0.000000000000000000e+00
5.213981398139814161e+01	-0.000000000000000000e+00
5.214041404140414215e+01	-0.000000000000000000e+00
5.214101410141014270e+01	-0.000000000000000000e+00
5.214161416141614325e+01	-0.000000000000000000e+00
5.214221422142214379e+01	-0.000000000000000000e+00
5.214281428142814434e+01	-0.000000000000000000e+00
5.214341434143414489e+01	-0.000000000000000000e+00
5.214401440144014543e+01	-0.000000000000000000e+00
5.214461446144614598e+01	-0.000000000000000000e+00
5.214521452145214653e+01	-0.000000000000000000e+00
5.214581458145814707e+01	-0.000000000000000000e+00
5.214641464146414762e+01	-0.000000000000000000e+00
5.214701470147014817e+01	-0.000000000000000000e+00
5.214761476147614871e+01	-0.000000000000000000e+00
5.214821482148214926e+01	-0.000000000000000000e+00
5.214881488148814981e+01	-0.000000000000000000e+00
5.214941494149415036e+01	-0.000000000000000000e+00
5.215001500150015090e+01	-0.000000000000000000e+00
5.215061506150615145e+01	-0.000000000000000000e+00
5.215121512151215200e+01	-0.000000000000000000e+00
5.215181518151815254e+01	-0.000000000000000000e+00
5.215241524152415309e+01	-0.000000000000000000e+00
5.215301530153015364e+01	-0.000000000000000000e+00
5.215361536153615418e+01	-0.000000000000000000e+00
5.215421542154215473e+01	-0.000000000000000000e+00
5.215481548154815528e+01	-0.000000000000000000e+00
5.215541554155415582e+01	-0.000000000000000000e+00
5.215601560156015637e+01	-0.000000000000000000e+00
5.215661566156615692e+01	-0.000000000000000000e+00
5.215721572157215746e+01	-0.000000000000000000e+00
5.215781578157815801e+01	-0.000000000000000000e+00
5.215841584158415856e+01	-0.000000000000000000e+00
5.215901590159015910e+01	-0.000000000000000000e+00
5.215961596159615965e+01	-0.000000000000000000e+00
5.216021602160216020e+01	-0.000000000000000000e+00
5.216081608160816074e+01	-0.000000000000000000e+00
5.216141614161416129e+01	-0.000000000000000000e+00
5.216201620162016184e+01	-0.000000000000000000e+00
5.216261626162616238e+01	-0.000000000000000000e+00
5.216321632163216293e+01	-0.000000000000000000e+00
5.216381638163816348e+01	-0.000000000000000000e+00
5.216441644164416402e+01	-0.000000000000000000e+00
5.216501650165016457e+01	-0.000000000000000000e+00
5.216561656165616512e+01	-0.000000000000000000e+00
5.216621662166216566e+01	-0.000000000000000000e+00
5.216681668166816621e+01	-0.000000000000000000e+00
5.216741674167416676e+01	-0.000000000000000000e+00
5.216801680168016730e+01	-0.000000000000000000e+00
5.216861686168616785e+01	-0.000000000000000000e+00
5.216921692169216840e+01	-0.000000000000000000e+00
5.216981698169816895e+01	-0.000000000000000000e+00
5.217041704170416949e+01	-0.000000000000000000e+00
5.217101710171017004e+01	-0.000000000000000000e+00
5.217161716171617059e+01	-0.000000000000000000e+00
5.217221722172217113e+01	-0.000000000000000000e+00
5.217281728172817168e+01	-0.000000000000000000e+00
5.217341734173417223e+01	-0.000000000000000000e+00
5.217401740174017277e+01	-0.000000000000000000e+00
5.217461746174617332e+01	-0.000000000000000000e+00
5.217521752175217387e+01	-0.000000000000000000e+00
5.217581758175817441e+01	-0.000000000000000000e+00
5.217641764176417496e+01	-0.000000000000000000e+00
5.217701770177017551e+01	-0.000000000000000000e+00
5.217761776177617605e+01	-0.000000000000000000e+00
5.217821782178217660e+01	-0.000000000000000000e+00
5.217881788178817715e+01	-0.000000000000000000e+00
5.217941794179417769e+01	-0.000000000000000000e+00
5.218001800180017824e+01	-0.000000000000000000e+00
5.218061806180617879e+01	-0.000000000000000000e+00
5.218121812181217933e+01	-0.000000000000000000e+00
5.218181818181817988e+01	-0.000000000000000000e+00
5.218241824182418043e+01	-0.000000000000000000e+00
5.218301830183018097e+01	-0.000000000000000000e+00
5.218361836183618152e+01	-0.000000000000000000e+00
5.218421842184218207e+01	-0.000000000000000000e+00
5.218481848184818261e+01	-0.000000000000000000e+00
5.218541854185418316e+01	-0.000000000000000000e+00
5.218601860186018371e+01	-0.000000000000000000e+00
5.218661866186618425e+01	-0.000000000000000000e+00
5.218721872187218480e+01	-0.000000000000000000e+00
5.218781878187818535e+01	-0.000000000000000000e+00
5.218841884188418589e+01	-0.000000000000000000e+00
5.218901890189018644e+01	-0.000000000000000000e+00
5.218961896189618699e+01	-0.000000000000000000e+00
5.219021902190218754e+01	-0.000000000000000000e+00
5.219081908190818808e+01	-0.000000000000000000e+00
5.219141914191419573e+01	-0.000000000000000000e+00
5.219201920192018918e+01	-0.000000000000000000e+00
5.219261926192619683e+01	-0.000000000000000000e+00
5.219321932193219027e+01	-0.000000000000000000e+00
5.219381938193819792e+01	-0.000000000000000000e+00
5.219441944194419136e+01	-0.000000000000000000e+00
5.219501950195019901e+01	-0.000000000000000000e+00
5.219561956195619246e+01	-0.000000000000000000e+00
5.219621962196220011e+01	-0.000000000000000000e+00
5.219681968196819355e+01	-0.000000000000000000e+00
5.219741974197420120e+01	-0.000000000000000000e+00
5.219801980198019464e+01	-0.000000000000000000e+00
5.219861986198620230e+01	-0.000000000000000000e+00
5.219921992199219574e+01	-0.000000000000000000e+00
5.219981998199820339e+01	-0.000000000000000000e+00
5.220042004200419683e+01	-0.000000000000000000e+00
5.220102010201020448e+01	-0.000000000000000000e+00
5.220162016201620503e+01	-0.000000000000000000e+00
5.220222022202220558e+01	-0.000000000000000000e+00
5.220282028202820612e+01	-0.000000000000000000e+00
5.220342034203420667e+01	-0.000000000000000000e+00
5.220402040204020722e+01	-0.000000000000000000e+00
5.220462046204620776e+01	-0.000000000000000000e+00
5.220522052205220831e+01	-0.000000000000000000e+00
5.220582058205820886e+01	-0.000000000000000000e+00
5.220642064206420940e+01	-0.000000000000000000e+00
5.220702070207020995e+01	-0.000000000000000000e+00
5.220762076207621050e+01	-0.000000000000000000e+00
5.220822082208221104e+01	-0.000000000000000000e+00
5.220882088208821159e+01	-0.000000000000000000e+00
5.220942094209421214e+01	-0.000000000000000000e+00
5.221002100210021268e+01	-0.000000000000000000e+00
5.221062106210621323e+01	-0.000000000000000000e+00
5.221122112211221378e+01	-0.000000000000000000e+00
5.221182118211821432e+01	-0.000000000000000000e+00
5.221242124212421487e+01	-0.000000000000000000e+00
5.221302130213021542e+01	-0.000000000000000000e+00
5.221362136213621596e+01	-0.000000000000000000e+00
5.221422142214221651e+01	-0.000000000000000000e+00
5.221482148214821706e+01	-0.000000000000000000e+00
5.221542154215421760e+01	-0.000000000000000000e+00
5.221602160216021815e+01	-0.000000000000000000e+00
5.221662166216621870e+01	-0.000000000000000000e+00
5.221722172217221924e+01	-0.000000000000000000e+00
5.221782178217821979e+01	-0.000000000000000000e+00
5.221842184218422034e+01	-0.000000000000000000e+00
5.221902190219022089e+01	-0.000000000000000000e+00
5.221962196219622143e+01	-0.000000000000000000e+00
5.222022202220222198e+01	-0.000000000000000000e+00
5.222082208220822253e+01	-0.000000000000000000e+00
5.222142214221422307e+01	-0.000000000000000000e+00
5.222202220222022362e+01	-0.000000000000000000e+00
5.222262226222622417e+01	-0.000000000000000000e+00
5.222322232223222471e+01	-0.000000000000000000e+00
5.222382238223822526e+01	-0.000000000000000000e+00
5.222442244224422581e+01	-0.000000000000000000e+00
5.222502250225022635e+01	-0.000000000000000000e+00
5.222562256225622690e+01	-0.000000000000000000e+00
5.222622262226222745e+01	-0.000000000000000000e+00
5.222682268226822799e+01	-0.000000000000000000e+00
5.222742274227422854e+01	-0.000000000000000000e+00
5.222802280228022909e+01	-0.000000000000000000e+00
5.222862286228622963e+01	-0.000000000000000000e+00
5.222922292229223018e+01	-0.000000000000000000e+00
5.222982298229823073e+01	-0.000000000000000000e+00
5.223042304230423127e+01	-0.000000000000000000e+00
5.223102310231023182e+01	-0.000000000000000000e+00
5.223162316231623237e+01	-0.000000000000000000e+00
5.223222322232223291e+01	-0.000000000000000000e+00
5.223282328232823346e+01	-0.000000000000000000e+00
5.223342334233423401e+01	-0.000000000000000000e+00
5.223402340234023455e+01	-0.000000000000000000e+00
5.223462346234623510e+01	-0.000000000000000000e+00
5.223522352235223565e+01	-0.000000000000000000e+00
5.223582358235823619e+01	-0.000000000000000000e+00
5.223642364236423674e+01	-0.000000000000000000e+00
5.223702370237023729e+01	-0.000000000000000000e+00
5.223762376237623783e+01	-7.678114488113182426e-09
5.223822382238223838e+01	-2.487083841739473769e-08
5.223882388238823893e+01	-5.374580948089687997e-08
5.223942394239423948e+01	-9.685374774965834107e-08
5.224002400240024002e+01	-1.571876376824090213e-07
5.224062406240624057e+01	-2.382500356496486483e-07
5.224122412241224112e+01	-3.441294756376965363e-07
5.224182418241824166e+01	-4.795870419011474816e-07
5.224242424242424221e+01	-6.501542801718644635e-07
5.224302430243024276e+01	-8.622437287242469396e-07
5.224362436243624330e+01	-1.123273467206745816e-06
5.224422442244224385e+01	-1.441807204690167303e-06
5.224482448244824440e+01	-1.827711558804407800e-06
5.224542454245424494e+01	-2.292332315018930836e-06
5.224602460246024549e+01	-2.848691598876320541e-06
5.224662466246624604e+01	-3.511708044040152051e-06
5.224722472247224658e+01	-4.298442195010119572e-06
5.224782478247824713e+01	-5.228369544840863422e-06
5.224842484248424768e+01	-6.323683774634051511e-06
5.224902490249024822e+01	-7.609632932317825803e-06
5.224962496249624877e+01	-9.114891462547370813e-06
5.225022502250224932e+01	-1.087197117662183049e-05
5.225082508250824986e+01	-1.291767443018658590e-05
5.225142514251425041e+01	-1.529359295615552781e-05
5.225202520252025096e+01	-1.804665597963818599e-05
5.225262526252625150e+01	-2.122973141950742858e-05
5.225322532253225205e+01	-2.490228415634255973e-05
5.225382538253825260e+01	-2.913109551752411625e-05
5.225442544254425314e+01	-3.399104829589588120e-05
5.225502550255025369e+01	-3.956598177728017876e-05
5.225562556255625424e+01	-4.594194328839254558e-05
5.225622562256225478e+01	-5.322171699539550742e-05
5.225682568256825533e+01	-6.151974450611600979e-05
5.225742574257425588e+01	-7.096325561109902364e-05
5.225802580258025642e+01	-8.169348622017789485e-05
5.225862586258625697e+01	-9.386698782443199276e-05
5.225922592259225752e+01	-1.076570328003381455e-04
5.225982598259825807e+01	-1.232551198378068716e-04
5.226042604260425861e+01	-1.408725837161084102e-04
5.226102610261025916e+01	-1.607423135712362648e-04
5.226162616261625971e+01	-1.831205836951729196e-04
5.226222622262226025e+01	-2.082890007823563685e-04
5.226282628262826080e+01	-2.365565713923662187e-04
5.226342634263426135e+01	-2.682618932318727432e-04
5.226402640264026189e+01	-3.037754736751469009e-04
5.226462646264626244e+01	-3.435021787433309329e-04
5.226522652265226299e+01	-3.878838155511814376e-04
5.226582658265826353e+01	-4.374018510096142000e-04
5.226642664266426408e+01	-4.925802693471519533e-04
5.226702670267026463e+01	-5.539885707878902015e-04
5.226762676267626517e+01	-6.222449135029631479e-04
5.226822682268226572e+01	-6.980194007423521979e-04
5.226882688268826627e+01	-7.820375148603141797e-04
5.226942694269426681e+01	-8.750836997772678399e-04
5.227002700270026736e+01	-9.780050932805678388e-04
5.227062706270626791e+01	-1.091715410463453854e-03
5.227122712271226845e+01	-1.217198979543058276e-03
5.227182718271826900e+01	-1.355514931292327264e-03
5.227242724272427665e+01	-1.507801543374789844e-03
5.227302730273027009e+01	-1.675273062862699548e-03
5.227362736273627775e+01	-1.859237884568570431e-03
5.227422742274227119e+01	-2.061097196649149671e-03
5.227482748274827884e+01	-2.282349909110437027e-03
5.227542754275427228e+01	-2.524597739858205903e-03
5.227602760276027993e+01	-2.789550460699803842e-03
5.227662766276627337e+01	-3.079031306287286635e-03
5.227722772277228103e+01	-3.394982549680770033e-03
5.227782778277827447e+01	-3.739471249007326331e-03
5.227842784278428212e+01	-4.114695170597008553e-03
5.227902790279027556e+01	-4.522988894994656867e-03
5.227962796279628321e+01	-4.966830113373787992e-03
5.228022802280227666e+01	-5.448846123115849358e-03
5.228082808280828431e+01	-5.971820532661428933e-03
5.228142814281428485e+01	-6.538700187186137838e-03
5.228202820282028540e+01	-7.152602328196989642e-03
5.228262826282628595e+01	-7.816822001778755274e-03
5.228322832283228649e+01	-8.534839731936468693e-03
5.228382838283828704e+01	-9.310329477269854714e-03
5.228442844284428759e+01	-1.014716689106903019e-02
5.228502850285028813e+01	-1.104943790682580418e-02
5.228562856285628868e+01	-1.202144767309977318e-02
5.228622862286228923e+01	-1.306772986365010991e-02
5.228682868286828977e+01	-1.419305639072818322e-02
5.228742874287429032e+01	-1.540244755140966586e-02
5.228802880288029087e+01	-1.670118263881236950e-02
5.228862886288629142e+01	-1.809481105198337131e-02
5.228922892289229196e+01	-1.958916394013215934e-02
5.228982898289829251e+01	-2.119036641872050139e-02
5.229042904290429306e+01	-2.290485039668139350e-02
5.229102910291029360e+01	-2.473937573384671351e-02
5.229162916291629415e+01	-2.670103089508969740e-02
5.229222922292229470e+01	-2.879725403561116115e-02
5.229282928292829524e+01	-3.103584874935094023e-02
5.229342934293429579e+01	-3.342500065518456270e-02
5.229402940294029634e+01	-3.597329486946536370e-02
5.229462946294629688e+01	-3.868973441452142059e-02
5.229522952295229743e+01	-4.158375961363010298e-02
5.229582958295829798e+01	-4.466526852377319251e-02
5.229642964296429852e+01	-4.794463845812053926e-02
5.229702970297029907e+01	-5.143274865070388002e-02
5.229762976297629962e+01	-5.514100411612843367e-02
5.229822982298230016e+01	-5.908136075743469773e-02
5.229882988298830071e+01	-6.326635177537352772e-02
5.229942994299430126e+01	-6.770911543240287767e-02
5.230003000300030180e+01	-7.242342422466564733e-02
5.230063006300630235e+01	-7.742371551507575000e-02
5.230123012301230290e+01	-8.272512368043605235e-02
5.230183018301830344e+01	-8.834351382524946450e-02
5.230243024302430399e+01	-9.429551711457978547e-02
5.230303030303030454e+01	-1.005985677779805409e-01
5.230363036303630508e+01	-1.072709418361549177e-01
5.230423042304230563e+01	-1.143317976016534343e-01
5.230483048304830618e+01	-1.218012180045618675e-01
5.230543054305430672e+01	-1.297002547938053418e-01
5.230603060306030727e+01	-1.380509746643929780e-01
5.230663066306630782e+01	-1.468765073606703164e-01
5.230723072307230836e+01	-1.562010958054357301e-01
5.230783078307830891e+01	-1.660501483046263049e-01
5.230843084308430946e+01	-1.764502928771783385e-01
5.230903090309031001e+01	-1.874294337596437710e-01
5.230963096309631055e+01	-1.990168101351716679e-01
5.231023102310231110e+01	-2.112430571365617737e-01
5.231083108310831165e+01	-2.241402691732555796e-01
5.231143114311431219e+01	-2.377420656323399883e-01
5.231203120312031274e+01	-2.520836590039043368e-01
5.231263126312631329e+01	-2.672019254813899347e-01
5.231323132313231383e+01	-2.831354780879064004e-01
5.231383138313831438e+01	-2.999247423798491741e-01
5.231443144314431493e+01	-3.176120347795011734e-01
5.231503150315031547e+01	-3.362416435886691479e-01
5.231563156315631602e+01	-3.558599127357339187e-01
5.231623162316231657e+01	-3.765153283087939728e-01
5.231683168316831711e+01	-3.982586079278310764e-01
5.231743174317431766e+01	-4.211427930090152483e-01
5.231803180318031821e+01	-4.452233439743593091e-01
5.231863186318631875e+01	-4.705582384599535373e-01
5.231923192319231930e+01	-4.972080725758984965e-01
5.231983198319831985e+01	-5.252361652708363859e-01
5.232043204320432039e+01	-5.547086658536194426e-01
5.232103210321032094e+01	-5.856946647241421111e-01
5.232163216321632149e+01	-6.182663073647155505e-01
5.232223222322232203e+01	-6.524989116425179425e-01
5.232283228322832258e+01	-6.884710884726552571e-01
5.232343234323432313e+01	-7.262648658902025600e-01
5.232403240324032367e+01	-7.659658165782100570e-01
5.232463246324632422e+01	-8.076631888971117501e-01
5.232523252325232477e+01	-8.514500414592415245e-01
5.232583258325832531e+01	-8.974233812902093765e-01
5.232643264326432586e+01	-9.456843056167800743e-01
5.232703270327032641e+01	-9.963381473185618509e-01
5.232763276327632695e+01	-1.049494624078300520e+00
5.232823282328232750e+01	-1.105267991262889771e+00
5.232883288328832805e+01	-1.163777198564293736e+00
5.232943294329432860e+01	-1.225146050426504152e+00
5.233003300330032914e+01	-1.289503370281374517e+00
5.233063306330632969e+01	-1.356983168612732715e+00
5.233123312331233024e+01	-1.427724814864507197e+00
5.233183318331833078e+01	-1.501873213204742985e+00
5.233243324332433133e+01	-1.579578982153406308e+00
5.233303330333033188e+01	-1.660998638077542111e+00
5.233363336333633242e+01	-1.746294782553039493e+00
5.233423342334233297e+01	-1.835636293587481482e+00
5.233483348334833352e+01	-1.929198520693750307e+00
5.233543354335433406e+01	-2.027163483798987365e+00
5.233603360336033461e+01	-2.129720075968087656e+00
5.233663366336633516e+01	-2.237064269915367998e+00
5.233723372337233570e+01	-2.349399328272198328e+00
5.233783378337833625e+01	-2.466936017572195716e+00
5.233843384338433680e+01	-2.589892825909177354e+00
5.233903390339033734e+01	-2.718496184216288469e+00
5.233963396339633789e+01	-2.852980691107674271e+00
5.234023402340233844e+01	-2.993589341216547073e+00
5.234083408340833898e+01	-3.140573756955805429e+00
5.234143414341433953e+01	-3.294194423619056344e+00
5.234203420342034008e+01	-3.454720927731421032e+00
5.234263426342634062e+01	-3.622432198550369353e+00
5.234323432343234117e+01	-3.797616752607475554e+00
5.234383438343834172e+01	-3.980572941172173529e+00
5.234443444344434226e+01	-4.171609200507981896e+00
5.234503450345034281e+01	-4.371044304781225520e+00
5.234563456345634336e+01	-4.579207621470755107e+00
5.234623462346234390e+01	-4.796439369115377716e+00
5.234683468346834445e+01	-5.023090877223792106e+00
5.234743474347434500e+01	-5.259524848158645405e+00
5.234803480348034554e+01	-5.506115620793532450e+00
5.234863486348634609e+01	-5.763249435727859193e+00
5.234923492349234664e+01	-6.031324701830424573e+00
5.234983498349834719e+01	-6.310752263867990486e+00
5.235043504350434773e+01	-6.601955670960108158e+00
5.235103510351034828e+01	-6.905371445585844370e+00
5.235163516351634883e+01	-7.221449352852673087e+00
5.235223522352235648e+01	-7.550652669720808063e+00
5.235283528352834992e+01	-7.893458453860469959e+00
5.235343534353435757e+01	-8.250357811802013330e+00
5.235403540354035101e+01	-8.621856166022221046e+00
5.235463546354635866e+01	-9.008473520591870454e+00
5.235523552355235211e+01	-9.410744724992767374e+00
5.235583558355835976e+01	-9.829219735693836668e+00
5.235643564356435320e+01	-1.026446387505817803e+01
5.235703570357036085e+01	-1.071705808713462815e+01
5.235763576357635429e+01	-1.118759918986898683e+01
5.235823582358236195e+01	-1.167670012325198670e+01
5.235883588358835539e+01	-1.218499019290228169e+01
5.235943594359436304e+01	-1.271311530172263460e+01
5.236003600360035648e+01	-1.326173819700130885e+01
5.236063606360636413e+01	-1.383153868962034494e+01
5.236123612361236468e+01	-1.442321387400903276e+01
5.236183618361836523e+01	-1.503747834074948031e+01
5.236243624362436577e+01	-1.567506438122441992e+01
5.236303630363036632e+01	-1.633672218367985352e+01
5.236363636363636687e+01	-1.702322002005772461e+01
5.236423642364236741e+01	-1.773534442293733093e+01
5.236483648364836796e+01	-1.847390035190748847e+01
5.236543654365436851e+01	-1.923971134867514365e+01
5.236603660366036905e+01	-2.003361968020087858e+01
5.236663666366636960e+01	-2.085648646913617910e+01
5.236723672367237015e+01	-2.170919181082314608e+01
5.236783678367837069e+01	-2.259263487610216004e+01
5.236843684368437124e+01	-2.350773399916094775e+01
5.236903690369037179e+01	-2.445542674964384133e+01
5.236963696369637233e+01	-2.543666998822916980e+01
5.237023702370237288e+01	-2.645243990487026053e+01
5.237083708370837343e+01	-2.750373203888461404e+01
5.237143714371437397e+01	-2.859156128006656772e+01
5.237203720372037452e+01	-2.971696184998814161e+01
5.237263726372637507e+01	-3.088098726264537675e+01
5.237323732373237561e+01	-3.208471026359963929e+01
5.237383738373837616e+01	-3.332922274675635066e+01
5.237443744374437671e+01	-3.461563564791828185e+01
5.237503750375037725e+01	-3.594507881424620166e+01
5.237563756375637780e+01	-3.731870084875563975e+01
5.237623762376237835e+01	-3.873766892897602077e+01
5.237683768376837889e+01	-4.020316859889840089e+01
5.237743774377437944e+01	-4.171640354017763741e+01
5.237803780378037999e+01	-4.327859529380715031e+01
5.237863786378638054e+01	-4.489098297417520200e+01
5.237923792379238108e+01	-4.655482294542535016e+01
5.237983798379838163e+01	-4.827138846675735806e+01
5.238043804380438218e+01	-5.004196930581566960e+01
5.238103810381038272e+01	-5.186787131931892247e+01
5.238163816381638327e+01	-5.375041600009188159e+01
5.238223822382238382e+01	-5.569093998967680648e+01
5.238283828382838436e+01	-5.769079455571194615e+01
5.238343834383438491e+01	-5.975134503328030178e+01
5.238403840384038546e+01	-6.187397022944834646e+01
5.238463846384638600e+01	-6.406006179023283664e+01
5.238523852385238655e+01	-6.631102352925717014e+01
5.238583858385838710e+01	-6.862827071737558526e+01
5.238643864386438764e+01	-7.101322933257199566e+01
5.238703870387038819e+01	-7.346733526946658799e+01
5.238763876387638874e+01	-7.599203350778938670e+01
5.238823882388238928e+01	-7.858877723921135328e+01
5.238883888388838983e+01	-8.125902695195736669e+01
5.238943894389439038e+01	-8.400424947265831577e+01
5.239003900390039092e+01	-8.682591696493675215e+01
5.239063906390639147e+01	-8.972550588426157958e+01
5.239123912391239202e+01	-9.270449588864465795e+01
5.239183918391839256e+01	-9.576436870479896868e+01
5.239243924392439311e+01	-9.890660694942218356e+01
5.239303930393039366e+01	-1.021326929053178105e+02
5.239363936393639420e+01	-1.054441072521161402e+02
5.239423942394239475e+01	-1.088423277514082486e+02
5.239483948394839530e+01	-1.123288278930073147e+02
5.239543954395439584e+01	-1.159050754743487346e+02
5.239603960396039639e+01	-1.195725311558009736e+02
5.239663966396639694e+01	-1.233326469627168365e+02
5.239723972397239748e+01	-1.271868647418382636e+02
5.239783978397839803e+01	-1.311366145722287229e+02
5.239843984398439858e+01	-1.351833131309770692e+02
5.239903990399039913e+01	-1.393283620139856680e+02
5.239963996399639967e+01	-1.435731460122293015e+02
5.240024002400240022e+01	-1.479190313439393947e+02
5.240084008400840077e+01	-1.523673638432545374e+02
5.240144014401440131e+01	-1.569194671059430846e+02
5.240204020402040186e+01	-1.615766405928954725e+02
5.240264026402640241e+01	-1.663401576921545200e+02
5.240324032403240295e+01	-1.712112637403425879e+02
5.240384038403840350e+01	-1.761911740044238002e+02
5.240444044404440405e+01	-1.812810716248297922e+02
5.240504050405040459e+01	-1.864821055210596228e+02
5.240564056405640514e+01	-1.917953882609581910e+02
5.240624062406240569e+01	-1.972219938949646121e+02
5.240684068406840623e+01	-2.027629557567108236e+02
5.240744074407440678e+01	-2.084192642314471868e+02
5.240804080408040733e+01	-2.141918644938642160e+02
5.240864086408640787e+01	-2.200816542169620220e+02
5.240924092409240842e+01	-2.260894812537329130e+02
5.240984098409840897e+01	-2.322161412934975147e+02
5.241044104410440951e+01	-2.384623754948383976e+02
5.241104110411041006e+01	-2.448288680971722897e+02
5.241164116411641061e+01	-2.513162440130922732e+02
5.241224122412241115e+01	-2.579250664036998160e+02
5.241284128412841170e+01	-2.646558342324145769e+02
5.241344134413441225e+01	-2.715089798275839712e+02
5.241404140414041279e+01	-2.784848664136122238e+02
5.241464146414641334e+01	-2.855837856424274150e+02
5.241524152415241389e+01	-2.928059551204739819e+02
5.241584158415841443e+01	-3.001515159340074774e+02
5.241644164416441498e+01	-3.076205301755645110e+02
5.241704170417041553e+01	-3.152129784745609413e+02
5.241764176417641607e+01	-3.229287575350507495e+02
5.241824182418241662e+01	-3.307676776837838588e+02
5.241884188418841717e+01	-3.387294604317465883e+02
5.241944194419441772e+01	-3.468137360524769406e+02
5.242004200420041826e+01	-3.550200411805105887e+02
5.242064206420641881e+01	-3.633478164333821496e+02
5.242124212421241936e+01	-3.717964040606788672e+02
5.242184218421841990e+01	-3.803650456237197659e+02
5.242244224422442045e+01	-3.890528797094774518e+02
5.242304230423042100e+01	-3.978589396824352775e+02
5.242364236423642154e+01	-4.067821514781203405e+02
5.242424242424242209e+01	-4.158213314421071800e+02
5.242484248424842264e+01	-4.249751842183254098e+02
5.242544254425442318e+01	-4.342423006905661396e+02
5.242604260426042373e+01	-4.436211559810940344e+02
5.242664266426642428e+01	-4.531101075103318863e+02
5.242724272427242482e+01	-4.627073931215841185e+02
5.242784278427842537e+01	-4.724111292748175401e+02
5.242844284428442592e+01	-4.822193093135115305e+02
5.242904290429042646e+01	-4.921298018086149568e+02
5.242964296429642701e+01	-5.021403489836430936e+02
5.243024302430242756e+01	-5.122485652249589521e+02
5.243084308430842810e+01	-5.224519356812672868e+02
5.243144314431442865e+01	-5.327478149563465877e+02
5.243204320432043630e+01	-5.431334258990106036e+02
5.243264326432642974e+01	-5.536058584942787775e+02
5.243324332433243740e+01	-5.641620688597043909e+02
5.243384338433843084e+01	-5.747988783507669268e+02
5.243444344434443849e+01	-5.855129727791604637e+02
5.243504350435043193e+01	-5.963009017478275382e+02
5.243564356435643958e+01	-6.071590781064437579e+02
5.243624362436243302e+01	-6.180837775310584448e+02
5.243684368436844068e+01	-6.290711382314889306e+02
5.243744374437443412e+01	-6.401171607899756282e+02
5.243804380438044177e+01	-6.512177081345651004e+02
5.243864386438643521e+01	-6.623685056505205466e+02
5.243924392439244286e+01	-6.735651414330310445e+02
5.243984398439843631e+01	-6.848030666843009158e+02
5.244044404440444396e+01	-6.960775962580718215e+02
5.244104410441043740e+01	-7.073839093544138450e+02
5.244164416441644505e+01	-7.187170503675471309e+02
5.244224422442244560e+01	-7.300719298893141058e+02
5.244284428442844614e+01	-7.414433258707331333e+02
5.244344434443444669e+01	-7.528258849439431515e+02
5.244404440444044724e+01	-7.642141239067022980e+02
5.244464446444644778e+01	-7.756024313713745642e+02
5.244524452445244833e+01	-7.869850695802260816e+02
5.244584458445844888e+01	-7.983561763886466451e+02
5.244644464446444942e+01	-8.097097674177010731e+02
5.244704470447044997e+01	-8.210397383772495914e+02
5.244764476447645052e+01	-8.323398675606754296e+02
5.244824482448245107e+01	-8.436038185120353319e+02
5.244884488448845161e+01	-8.548251428662056242e+02
5.244944494449445216e+01	-8.659972833624931354e+02
5.245004500450045271e+01	-8.771135770317832794e+02
5.245064506450645325e+01	-8.881672585572218850e+02
5.245124512451245380e+01	-8.991514638081198427e+02
5.245184518451845435e+01	-9.100592335465310043e+02
5.245244524452445489e+01	-9.208835173057411794e+02
5.245304530453045544e+01	-9.316171774396332239e+02
5.245364536453645599e+01	-9.422529933416717540e+02
5.245424542454245653e+01	-9.527836658319540675e+02
5.245484548454845708e+01	-9.632018217105676285e+02
5.245544554455445763e+01	-9.735000184752175301e+02
5.245604560456045817e+01	-9.836707492007983547e+02
5.245664566456645872e+01	-9.937064475783822672e+02
5.245724572457245927e+01	-1.003599493110776393e+03
5.245784578457845981e+01	-1.013342216461576527e+03
5.245844584458446036e+01	-1.022926904954349993e+03
5.245904590459046091e+01	-1.032345808218361526e+03
5.245964596459646145e+01	-1.041591143976925196e+03
5.246024602460246200e+01	-1.050655103974285112e+03
5.246084608460846255e+01	-1.059529860036577702e+03
5.246144614461446309e+01	-1.068207570262257605e+03
5.246204620462046364e+01	-1.076680385337042026e+03
5.246264626462646419e+01	-1.084940454968205358e+03
5.246324632463246473e+01	-1.092979934432818482e+03
5.246384638463846528e+01	-1.100790991234237708e+03
5.246444644464446583e+01	-1.108365811860953954e+03
5.246504650465046637e+01	-1.115696608641623243e+03
5.246564656465646692e+01	-1.122775626689955516e+03
5.246624662466246747e+01	-1.129595150932743763e+03
5.246684668466846801e+01	-1.136147513214327091e+03
5.246744674467446856e+01	-1.142425099470336818e+03
5.246804680468046911e+01	-1.148420356963539916e+03
5.246864686468646966e+01	-1.154125801574279421e+03
5.246924692469247020e+01	-1.159534025137896833e+03
5.246984698469847075e+01	-1.164637702821287803e+03
5.247044704470447130e+01	-1.169429600530591415e+03
5.247104710471047184e+01	-1.173902582341848301e+03
5.247164716471647239e+01	-1.178049617946281387e+03
5.247224722472247294e+01	-1.181863790101757104e+03
5.247284728472847348e+01	-1.185338302081788243e+03
5.247344734473447403e+01	-1.188466485113372983e+03
5.247404740474047458e+01	-1.191241805794803440e+03
5.247464746474647512e+01	-1.193657873484512038e+03
5.247524752475247567e+01	-1.195708447651909864e+03
5.247584758475847622e+01	-1.197387445181117073e+03
5.247644764476447676e+01	-1.198688947618388966e+03
5.247704770477047731e+01	-1.199607208354025261e+03
5.247764776477647786e+01	-1.200136659729480925e+03
5.247824782478247840e+01	-1.200271920060401726e+03
5.247884788478847895e+01	-1.200007800566243077e+03
5.247944794479447950e+01	-1.199339312197222625e+03
5.248004800480048004e+01	-1.198261672349277887e+03
5.248064806480648059e+01	-1.196770311457773460e+03
5.248124812481248114e+01	-1.194860879460770093e+03
5.248184818481848168e+01	-1.192529252122674279e+03
5.248244824482448223e+01	-1.189771537209204553e+03
5.248304830483048278e+01	-1.186584080504673693e+03
5.248364836483648332e+01	-1.182963471662687425e+03
5.248424842484248387e+01	-1.178906549881499359e+03
5.248484848484848442e+01	-1.174410409395384704e+03
5.248544854485448496e+01	-1.169472404773483277e+03
5.248604860486048551e+01	-1.164090156017856316e+03
5.248664866486648606e+01	-1.158261553452511180e+03
5.248724872487248660e+01	-1.151984762395469716e+03
5.248784878487848715e+01	-1.145258227606091623e+03
5.248844884488448770e+01	-1.138080677500093088e+03
5.248904890489048825e+01	-1.130451128124920160e+03
5.248964896489648879e+01	-1.122368886888434190e+03
5.249024902490248934e+01	-1.113833556034018102e+03
5.249084908490848989e+01	-1.104845035855588094e+03
5.249144914491449043e+01	-1.095403527646251632e+03
5.249204920492049098e+01	-1.085509536374532672e+03
5.249264926492649153e+01	-1.075163873082604823e+03
5.249324932493249207e+01	-1.064367657001084808e+03
5.249384938493849262e+01	-1.053122317375369903e+03
5.249444944494449317e+01	-1.041429594998841139e+03
5.249504950495049371e+01	-1.029291543448564880e+03
5.249564956495649426e+01	-1.016710530019492580e+03
5.249624962496249481e+01	-1.003689236353560773e+03
5.249684968496849535e+01	-9.902306587604070955e+02
5.249744974497449590e+01	-9.763381082268574573e+02
5.249804980498049645e+01	-9.620152101126964226e+02
5.249864986498649699e+01	-9.472659035306425039e+02
5.249924992499249754e+01	-9.320944404088545525e+02
5.249984998499849809e+01	-9.165053842346890178e+02
5.250045004500449863e+01	-9.005036084788723656e+02
5.250105010501049918e+01	-8.840942946996381124e+02
5.250165016501649973e+01	-8.672829303268019885e+02
5.250225022502250027e+01	-8.500753061262247456e+02
5.250285028502850082e+01	-8.324775133454559182e+02
5.250345034503450137e+01	-8.144959405418466076e+02
5.250405040504050191e+01	-7.961372700948251122e+02
5.250465046504650246e+01	-7.774084744044387207e+02
5.250525052505250301e+01	-7.583168117787533902e+02
5.250585058505850355e+01	-7.388698220130404479e+02
5.250645064506450410e+01	-7.190753216642053758e+02
5.250705070507050465e+01	-6.989413990242595673e+02
5.250765076507650519e+01	-6.784764087970762603e+02
5.250825082508250574e+01	-6.576889664831201117e+02
5.250885088508850629e+01	-6.365879424772117545e+02
5.250945094509450684e+01	-6.151824558847899880e+02
5.251005100510050738e+01	-5.934818680625857041e+02
5.251065106510650793e+01	-5.714957758899394094e+02
5.251125112511250848e+01	-5.492340047774411005e+02
5.251185118511851613e+01	-5.267066014199236861e+02
5.251245124512450957e+01	-5.039238263011683330e+02
5.251305130513051722e+01	-4.808961459581496456e+02
5.251365136513651066e+01	-4.576342250128366231e+02
5.251425142514251831e+01	-4.341489179800568081e+02
5.251485148514851176e+01	-4.104512608601538091e+02
5.251545154515451941e+01	-3.865524625255040974e+02
5.251605160516051285e+01	-3.624638959103098728e+02
5.251665166516652050e+01	-3.381970890132990917e+02
5.251725172517251394e+01	-3.137637157232762775e+02
5.251785178517852160e+01	-2.891755864777274496e+02
5.251845184518451504e+01	-2.644446387649311987e+02
5.251905190519052269e+01	-2.395829274802229918e+02
5.251965196519651613e+01	-2.146026151473318464e+02
5.252025202520252378e+01	-1.895159620158596852e+02
5.252085208520851722e+01	-1.643353160461745119e+02
5.252145214521452488e+01	-1.390731027931568633e+02
5.252205220522052542e+01	-1.137418152003946688e+02
5.252265226522652597e+01	-8.835400331652448358e+01
5.252325232523252652e+01	-6.292226394558141322e+01
5.252385238523852706e+01	-3.745923024327706230e+01
5.252445244524452761e+01	-1.197756127120191927e+01
5.252505250525052816e+01	1.351006847893247098e+01
5.252565256525652870e+01	3.899097957892414001e+01
5.252625262526252925e+01	6.445249816343142868e+01
5.252685268526852980e+01	8.988196642287812210e+01
5.252745274527453034e+01	1.152667530777641502e+02
5.252805280528053089e+01	1.405942638222983021e+02
5.252865286528653144e+01	1.658519517252241258e+02
5.252925292529253198e+01	1.910273275758776776e+02
5.252985298529853253e+01	2.161079701635397328e+02
5.253045304530453308e+01	2.410815364782170036e+02
5.253105310531053362e+01	2.659357718212075952e+02
5.253165316531653417e+01	2.906585198138031387e+02
5.253225322532253472e+01	3.152377322927484897e+02
5.253285328532853526e+01	3.396614790811722742e+02
5.253345334533453581e+01	3.639179576239280323e+02
5.253405340534053636e+01	3.879955024764572045e+02
5.253465346534653690e+01	4.118825946365239474e+02
5.253525352535253745e+01	4.355678707083826566e+02
5.253585358535853800e+01	4.590401318892090217e+02
5.253645364536453854e+01	4.822883527678538940e+02
5.253705370537053909e+01	5.053016899262894981e+02
5.253765376537653964e+01	5.280694903343807027e+02
5.253825382538254019e+01	5.505812995289189757e+02
5.253885388538854073e+01	5.728268695681888403e+02
5.253945394539454128e+01	5.947961667536314962e+02
5.254005400540054183e+01	6.164793791105375931e+02
5.254065406540654237e+01	6.378669236200241812e+02
5.254125412541254292e+01	6.589494531949389966e+02
5.254185418541854347e+01	6.797178633926569091e+02
5.254245424542454401e+01	7.001632988581653763e+02
5.254305430543054456e+01	7.202771594911630473e+02
5.254365436543654511e+01	7.400511063313600744e+02
5.254425442544254565e+01	7.594770671564697295e+02
5.254485448544854620e+01	7.785472417878879696e+02
5.254545454545454675e+01	7.972541070993972880e+02
5.254605460546054729e+01	8.155904217246895769e+02
5.254665466546654784e+01	8.335492304598706141e+02
5.254725472547254839e+01	8.511238683576151516e+02
5.254785478547854893e+01	8.683079645099746813e+02
5.254845484548454948e+01	8.850954455173347242e+02
5.254905490549055003e+01	9.014805386414122950e+02
5.254965496549655057e+01	9.174577746406346250e+02
5.255025502550255112e+01	9.330219902866513166e+02
5.255085508550855167e+01	9.481683305611751393e+02
5.255145514551455221e+01	9.628922505327541330e+02
5.255205520552055276e+01	9.771895169135416381e+02
5.255265526552655331e+01	9.910562092964994463e+02
5.255325532553255385e+01	1.004488721073919805e+03
5.255385538553855440e+01	1.017483760038580613e+03
5.255445544554455495e+01	1.030038348669192828e+03
5.255505550555055549e+01	1.042149824102287994e+03
5.255565556555655604e+01	1.053815837793031278e+03
5.255625562556255659e+01	1.065034354867826551e+03
5.255685568556855713e+01	1.075803653172039503e+03
5.255745574557455768e+01	1.086122322016425642e+03
5.255805580558055823e+01	1.095989260626338364e+03
5.255865586558655878e+01	1.105403676298034725e+03
5.255925592559255932e+01	1.114365082266836453e+03
5.255985598559855987e+01	1.122873295292180046e+03
5.256045604560456042e+01	1.130928432964944932e+03
5.256105610561056096e+01	1.138530910742767901e+03
5.256165616561656151e+01	1.145681438719325570e+03
5.256225622562256206e+01	1.152381018133905627e+03
5.256285628562856260e+01	1.158630937627823414e+03
5.256345634563456315e+01	1.164432769254540744e+03
5.256405640564056370e+01	1.169788364250574887e+03
5.256465646564656424e+01	1.174699848574563930e+03
5.256525652565256479e+01	1.179169618222022109e+03
5.256585658565856534e+01	1.183200334323605375e+03
5.256645664566456588e+01	1.186794918034864622e+03
5.256705670567056643e+01	1.189956545225642458e+03
5.256765676567656698e+01	1.192688640977500199e+03
5.256825682568256752e+01	1.194994873897642265e+03
5.256885688568856807e+01	1.196879150258023401e+03
5.256945694569456862e+01	1.198345607968393324e+03
5.257005700570056916e+01	1.199398610392206137e+03
5.257065706570656971e+01	1.200042740014364199e+03
5.257125712571257026e+01	1.200282791969905475e+03
5.257185718571857080e+01	1.200123767442783446e+03
5.257245724572457135e+01	1.199570866943952751e+03
5.257305730573057190e+01	1.198629483478026032e+03
5.257365736573657244e+01	1.197305195607797486e+03
5.257425742574257299e+01	1.195603760425913151e+03
5.257485748574857354e+01	1.193531106443018189e+03
5.257545754575457408e+01	1.191093326401670538e+03
5.257605760576057463e+01	1.188296670025266167e+03
5.257665766576657518e+01	1.185147536711230259e+03
5.257725772577257572e+01	1.181652468177634773e+03
5.257785778577857627e+01	1.177818141072350727e+03
5.257845784578457682e+01	1.173651359553765360e+03
5.257905790579057737e+01	1.169159047852021558e+03
5.257965796579657791e+01	1.164348242819590041e+03
5.258025802580257846e+01	1.159226086479921378e+03
5.258085808580857901e+01	1.153799818582776652e+03
5.258145814581457955e+01	1.148076769174674155e+03
5.258205820582058010e+01	1.142064351192819004e+03
5.258265826582658065e+01	1.135770053090626334e+03
5.258325832583258119e+01	1.129201431502860942e+03
5.258385838583858174e+01	1.122366103958212534e+03
5.258445844584458229e+01	1.115271741646931332e+03
5.258505850585058283e+01	1.107926062250974837e+03
5.258565856585658338e+01	1.100336822843903064e+03
5.258625862586258393e+01	1.092511812867568779e+03
5.258685868586858447e+01	1.084458847192398480e+03
5.258745874587458502e+01	1.076185759267889352e+03
5.258805880588058557e+01	1.067700394369669766e+03
5.258865886588658611e+01	1.059010602949278791e+03
5.258925892589258666e+01	1.050124234092541428e+03
5.258985898589858721e+01	1.041049129092218209e+03
5.259045904590458775e+01	1.031793115140317923e+03
5.259105910591058830e+01	1.022363999145238495e+03
5.259165916591659595e+01	1.012769561678641367e+03
5.259225922592258939e+01	1.003017551056699176e+03
5.259285928592859705e+01	9.931156775600986748e+02
5.259345934593459049e+01	9.830716077969400430e+02
5.259405940594059814e+01	9.728929592123815837e+02
5.259465946594659158e+01	9.625872947486183193e+02
5.259525952595259923e+01	9.521621176585701960e+02
5.259585958595859267e+01	9.416248664762971430e+02
5.259645964596460033e+01	9.309829101469940724e+02
5.259705970597059377e+01	9.202435433190796630e+02
5.259765976597660142e+01	9.094139818006898395e+02
5.259825982598259486e+01	8.985013581825727442e+02
5.259885988598860251e+01	8.875127176291684918e+02
5.259945994599459596e+01	8.764550138393832412e+02
5.260006000600060361e+01	8.653351051783054118e+02
5.260066006600659705e+01	8.541597509808984796e+02
5.260126012601260470e+01	8.429356080283869233e+02
5.260186018601860525e+01	8.316692271979206907e+02
5.260246024602460579e+01	8.203670502857374913e+02
5.260306030603060634e+01	8.090354070039169301e+02
5.260366036603660689e+01	7.976805121505356055e+02
5.260426042604260743e+01	7.863084629528090090e+02
5.260486048604860798e+01	7.749252365826209825e+02
5.260546054605460853e+01	7.635366878435863782e+02
5.260606060606060908e+01	7.521485470286288546e+02
5.260666066606660962e+01	7.407664179468094972e+02
5.260726072607261017e+01	7.293957761179869976e+02
5.260786078607861072e+01	7.180419671336820784e+02
5.260846084608461126e+01	7.067102051823328566e+02
5.260906090609061181e+01	6.954055717369632248e+02
5.260966096609661236e+01	6.841330144031214786e+02
5.261026102610261290e+01	6.728973459247608844e+02
5.261086108610861345e+01	6.617032433456136005e+02
5.261146114611461400e+01	6.505552473234345143e+02
5.261206120612061454e+01	6.394577615943626370e+02
5.261266126612661509e+01	6.284150525845140010e+02
5.261326132613261564e+01	6.174312491658012050e+02
5.261386138613861618e+01	6.065103425528384378e+02
5.261446144614461673e+01	5.956561863376980455e+02
5.261506150615061728e+01	5.848724966591754537e+02
5.261566156615661782e+01	5.741628525031246681e+02
5.261626162616261837e+01	5.635306961303260778e+02
5.261686168616861892e+01	5.529793336282923519e+02
5.261746174617461946e+01	5.425119355833153350e+02
5.261806180618062001e+01	5.321315378690164835e+02
5.261866186618662056e+01	5.218410425475788088e+02
5.261926192619262110e+01	5.116432188798120251e+02
5.261986198619862165e+01	5.015407044401361532e+02
5.262046204620462220e+01	4.915360063325344981e+02
5.262106210621062274e+01	4.816315025035133885e+02
5.262166216621662329e+01	4.718294431480476305e+02
5.262226222622262384e+01	4.621319522045083659e+02
5.262286228622862438e+01	4.525410289345253432e+02
5.262346234623462493e+01	4.430585495837594294e+02
5.262406240624062548e+01	4.336862691195345860e+02
5.262466246624662602e+01	4.244258230413045112e+02
5.262526252625262657e+01	4.152787292599293778e+02
5.262586258625862712e+01	4.062463900417683362e+02
5.262646264626462767e+01	3.973300940135910082e+02
5.262706270627062821e+01	3.885310182243751456e+02
5.262766276627662876e+01	3.798502302600610392e+02
5.262826282628262931e+01	3.712886904073865821e+02
5.262886288628862985e+01	3.628472538629588939e+02
5.262946294629463040e+01	3.545266729837869093e+02
5.263006300630063095e+01	3.463275995755176382e+02
5.263066306630663149e+01	3.382505872147058312e+02
5.263126312631263204e+01	3.302960936014901563e+02
5.263186318631863259e+01	3.224644829391130543e+02
5.263246324632463313e+01	3.147560283367903935e+02
5.263306330633063368e+01	3.071709142325104267e+02
5.263366336633663423e+01	2.997092388324027183e+02
5.263426342634263477e+01	2.923710165634103646e+02
5.263486348634863532e+01	2.851561805360594803e+02
5.263546354635463587e+01	2.780645850142116728e+02
5.263606360636063641e+01	2.710960078887701457e+02
5.263666366636663696e+01	2.642501531523770382e+02
5.263726372637263751e+01	2.575266533722565327e+02
5.263786378637863805e+01	2.509250721659209376e+02
5.263846384638463860e+01	2.444449066478278496e+02
5.263906390639063915e+01	2.380855898872030707e+02
5.263966396639663969e+01	2.318464933466029834e+02
5.264026402640264024e+01	2.257269293056521633e+02
5.264086408640864079e+01	2.197261532676386082e+02
5.264146414641464133e+01	2.138433663467513384e+02
5.264206420642064188e+01	2.080777176338270920e+02
5.264266426642664243e+01	2.024283065385795624e+02
5.264326432643264297e+01	1.968941851063717650e+02
5.264386438643864352e+01	1.914743603076867089e+02
5.264446444644464407e+01	1.861677962985531281e+02
5.264506450645064461e+01	1.809734166502662731e+02
5.264566456645664516e+01	1.758901065468461411e+02
5.264626462646264571e+01	1.709167149487621771e+02
5.264686468646864625e+01	1.660520567215478138e+02
5.264746474647464680e+01	1.612949147280190800e+02
5.264806480648064735e+01	1.566440418828997849e+02
5.264866486648664790e+01	1.520981631687463391e+02
5.264926492649264844e+01	1.476559776121478080e+02
5.264986498649864899e+01	1.433161602192719215e+02
5.265046504650464954e+01	1.390773638699000969e+02
5.265106510651065008e+01	1.349382211691869884e+02
5.265166516651665063e+01	1.308973462564565580e+02
5.265226522652265118e+01	1.269533365704269983e+02
5.265286528652865172e+01	1.231047745703346834e+02
5.265346534653465227e+01	1.193502294125015908e+02
5.265406540654065282e+01	1.156882585819672045e+02
5.265466546654665336e+01	1.121174094788755013e+02
5.265526552655265391e+01	1.086362209593758337e+02
5.265586558655865446e+01	1.052432248233596397e+02
5.265646564656465500e+01	1.019369472781675370e+02
5.265706570657065555e+01	9.871591033540417470e+01
5.265766576657665610e+01	9.557863316881169169e+01
5.265826582658265664e+01	9.252363342643053556e+01
5.265886588658865719e+01	8.954942849718371178e+01
5.265946594659465774e+01	8.665453673207143481e+01
5.266006600660065828e+01	8.383747862021782282e+01
5.266066606660665883e+01	8.109677792005996366e+01
5.266126612661265938e+01	7.843096274601745677e+01
5.266186618661865992e+01	7.583856661102731778e+01
5.266246624662466047e+01	7.331812942537077049e+01
5.266306630663066102e+01	7.086819845226077064e+01
5.266366636663666156e+01	6.848732922069760320e+01
5.266426642664266211e+01	6.617408639613526589e+01
5.266486648664866266e+01	6.392704460953947887e+01
5.266546654665466320e+01	6.174478924544577296e+01
5.266606660666066375e+01	5.962591718966021404e+01
5.266666666666666430e+01	5.756903753727196715e+01
5.266726672667266484e+01	5.557277226167303752e+01
5.266786678667866539e+01	5.363575684530562881e+01
5.266846684668466594e+01	5.175664087287816528e+01
5.266906690669066649e+01	4.993408858781405257e+01
5.266966696669666703e+01	4.816677941271264274e+01
5.267026702670266758e+01	4.645340843462103919e+01
5.267086708670866813e+01	4.479268685592912647e+01
5.267146714671467578e+01	4.318334241171331911e+01
5.267206720672066922e+01	4.162411975436669564e+01
5.267266726672667687e+01	4.011378080636266930e+01
5.267326732673267031e+01	3.865110507449802668e+01
5.267386738673867796e+01	3.723488995572037652e+01
5.267446744674467141e+01	3.586395099258790253e+01
5.267506750675067906e+01	3.453712210716382458e+01
5.267566756675667250e+01	3.325325580737315079e+01
5.267626762676268015e+01	3.201122336669740065e+01
5.267686768676867359e+01	3.080991497808189905e+01
5.267746774677468125e+01	2.964823988292971890e+01
5.267806780678067469e+01	2.852512647605389162e+01
5.267866786678668234e+01	2.743952238745544747e+01
5.267926792679267578e+01	2.639039454179096111e+01
5.267986798679868343e+01	2.537672919638656310e+01
5.268046804680467687e+01	2.439753195865027635e+01
5.268106810681068453e+01	2.345182778372513255e+01
5.268166816681668507e+01	2.253866095321854601e+01
5.268226822682268562e+01	2.165709503583327233e+01
5.268286828682868617e+01	2.080621283071519656e+01
5.268346834683468671e+01	1.998511629432276493e+01
5.268406840684068726e+01	1.919292645161027622e+01
5.268466846684668781e+01	1.842878329230595114e+01
5.268526852685268835e+01	1.769184565305173606e+01
5.268586858685868890e+01	1.698129108615872340e+01
5.268646864686468945e+01	1.629631571571752247e+01
5.268706870687068999e+01	1.563613408178846242e+01
5.268766876687669054e+01	1.499997897338050024e+01
5.268826882688269109e+01	1.438710125091303738e+01
5.268886888688869163e+01	1.379676965883743023e+01
5.268946894689469218e+01	1.322827062907925644e+01
5.269006900690069273e+01	1.268090807594501612e+01
5.269066906690669327e+01	1.215400318311967887e+01
5.269126912691269382e+01	1.164689419087355127e+01
5.269186918691869437e+01	1.115893615482680801e+01
5.269246924692469491e+01	1.068950071966473558e+01
5.269306930693069546e+01	1.023797588042732443e+01
5.269366936693669601e+01	9.803765738756187176e+00
5.269426942694269655e+01	9.386290254617025042e+00
5.269486948694869710e+01	8.984984993997230163e+00
5.269546954695469765e+01	8.599300873059997130e+00
5.269606960696069820e+01	8.228703899217643780e+00
5.269666966696669874e+01	7.872674909568468493e+00
5.269726972697269929e+01	7.530709307123374607e+00
5.269786978697869984e+01	7.202316795230029101e+00
5.269846984698470038e+01	6.887021110584687023e+00
5.269906990699070093e+01	6.584359755203774256e+00
5.269966996699670148e+01	6.293883727710134046e+00
5.270027002700270202e+01	6.015157254271271015e+00
5.270087008700870257e+01	5.747757519510359181e+00
5.270147014701470312e+01	5.491274397694025922e+00
5.270207020702070366e+01	5.245310184484814009e+00
5.270267026702670421e+01	5.009479329530368119e+00
5.270327032703270476e+01	4.783408170146157268e+00
5.270387038703870530e+01	4.566734666333409187e+00
5.270447044704470585e+01	4.359108137359594792e+00
5.270507050705070640e+01	4.160189000114716151e+00
5.270567056705670694e+01	3.969648509443055140e+00
5.270627062706270749e+01	3.787168500637104529e+00
5.270687068706870804e+01	3.612441134267568188e+00
5.270747074707470858e+01	3.445168643511509643e+00
5.270807080708070913e+01	3.285063084128849287e+00
5.270867086708670968e+01	3.131846087226430875e+00
5.270927092709271022e+01	2.985248614938132317e+00
5.270987098709871077e+01	2.845010719139299038e+00
5.271047104710471132e+01	2.710881303304076173e+00
5.271107110711071186e+01	2.582617887604814921e+00
5.271167116711671241e+01	2.459986377343920783e+00
5.271227122712271296e+01	2.342760834799980429e+00
5.271287128712871350e+01	2.230723254561959301e+00
5.271347134713471405e+01	2.123663342417478894e+00
5.271407140714071460e+01	2.021378297853949846e+00
5.271467146714671514e+01	1.923672600224178408e+00
5.271527152715271569e+01	1.830357798621468302e+00
5.271587158715871624e+01	1.741252305502866804e+00
5.271647164716471679e+01	1.656181194092968489e+00
5.271707170717071733e+01	1.574975999595057186e+00
5.271767176717671788e+01	1.497474524230619553e+00
5.271827182718271843e+01	1.423520646123069389e+00
5.271887188718871897e+01	1.352964132036333478e+00
5.271947194719471952e+01	1.285660453974164508e+00
5.272007200720072007e+01	1.221470609641322813e+00
5.272067206720672061e+01	1.160260946763373990e+00
5.272127212721272116e+01	1.101902991257557973e+00
5.272187218721872171e+01	1.046273279243194576e+00
5.272247224722472225e+01	9.932531928761599849e-01
5.272307230723072280e+01	9.427287999883779968e-01
5.272367236723672335e+01	8.945906975097389635e-01
5.272427242724272389e+01	8.487338586466379731e-01
5.272487248724872444e+01	8.050574837881643298e-01
5.272547254725472499e+01	7.634648551081461010e-01
5.272607260726072553e+01	7.238631948285059181e-01
5.272667266726672608e+01	6.861635271069058684e-01
5.272727272727272663e+01	6.502805435093366171e-01
5.272787278727872717e+01	6.161324720261915910e-01
5.272847284728472772e+01	5.836409495884753440e-01
5.272907290729072827e+01	5.527308980390420734e-01
5.272967296729672881e+01	5.233304035122693376e-01
5.273027302730272936e+01	4.953705991742132220e-01
5.273087308730872991e+01	4.687855512741627151e-01
5.273147314731473045e+01	4.435121484575298978e-01
5.273207320732073100e+01	4.194899942892219569e-01
5.273267326732673155e+01	3.966613029360246401e-01
5.273327332733273209e+01	3.749707979560270577e-01
5.273387338733873264e+01	3.543656141428096484e-01
5.273447344734473319e+01	3.347952023719028003e-01
5.273507350735073373e+01	3.162112373969413470e-01
5.273567356735673428e+01	2.985675285429633119e-01
5.273627362736273483e+01	2.818199332444048522e-01
5.273687368736873538e+01	2.659262733755202168e-01
5.273747374737473592e+01	2.508462543211977813e-01
5.273807380738073647e+01	2.365413867364111189e-01
5.273867386738673702e+01	2.229749109428488807e-01
5.273927392739273756e+01	2.101117239115843360e-01
5.273987398739873811e+01	1.979183087809402442e-01
5.274047404740473866e+01	1.863626668590084301e-01
5.274107410741073920e+01	1.754142520605337097e-01
5.274167416741673975e+01	1.650439077281015410e-01
5.274227422742274030e+01	1.552238057877315947e-01
5.274287428742874084e+01	1.459273881891075819e-01
5.274347434743474139e+01	1.371293105807133983e-01
5.274407440744074194e+01	1.288053881701491654e-01
5.274467446744674248e+01	1.209325437198153219e-01
5.274527452745274303e+01	1.134887576280120547e-01
5.274587458745874358e+01	1.064530200452977332e-01
5.274647464746474412e+01	9.980528497568395829e-02
5.274707470747074467e+01	9.352642631192846501e-02
5.274767476747674522e+01	8.759819575382678247e-02
5.274827482748274576e+01	8.200318255800778666e-02
5.274887488748874631e+01	7.672477506732076902e-02
5.274947494749474686e+01	7.174712396747140453e-02
5.275007500750074740e+01	6.705510721813420782e-02
5.275067506750674795e+01	6.263429660535869969e-02
5.275127512751275560e+01	5.847092586170236916e-02
5.275187518751874904e+01	5.455186030018364940e-02
5.275247524752475670e+01	5.086456790786793997e-02
5.275307530753075014e+01	4.739709184468973019e-02
5.275367536753675779e+01	4.413802429298943619e-02
5.275427542754275123e+01	4.107648160321517028e-02
5.275487548754875888e+01	3.820208068132180390e-02
5.275547554755475232e+01	3.550491656359670151e-02
5.275607560756075998e+01	3.297554112496669382e-02
5.275667566756675342e+01	3.060494286729892321e-02
5.275727572757276107e+01	2.838452773480354061e-02
5.275787578757875451e+01	2.630610090438238735e-02
5.275847584758476216e+01	2.436184949964780716e-02
5.275907590759075561e+01	2.254432617835391839e-02
5.275967596759676326e+01	2.084642685241638177e-02
5.276027602760275670e+01	1.926139068155826445e-02
5.276087608760876435e+01	1.778277764855759960e-02
5.276147614761476490e+01	1.640445519569620064e-02
5.276207620762076544e+01	1.512058549905051681e-02
5.276267626762676599e+01	1.392561333970356377e-02
5.276327632763276654e+01	1.281425453274780482e-02
5.276387638763876708e+01	1.178148487681846164e-02
5.276447644764476763e+01	1.082252958883479083e-02
5.276507650765076818e+01	9.932853190615122813e-03
5.276567656765676873e+01	9.108149816057408560e-03
5.276627662766276927e+01	8.344333909624381679e-03
5.276687668766876982e+01	7.637531288925819388e-03
5.276747674767477037e+01	6.984070546235714855e-03
5.276807680768077091e+01	6.380474765804174976e-03
5.276867686768677146e+01	5.823453535809021420e-03
5.276927692769277201e+01	5.309895235727180203e-03
5.276987698769877255e+01	4.836859581779187969e-03
5.277047704770477310e+01	4.401570414899618616e-03
5.277107710771077365e+01	4.001408717403299661e-03
5.277167716771677419e+01	3.633905846141732843e-03
5.277227722772277474e+01	3.296736971470107681e-03
5.277287728772877529e+01	2.987714712765777644e-03
5.277347734773477583e+01	2.704782962550095378e-03
5.277407740774077638e+01	2.446010892463475282e-03
5.277467746774677693e+01	2.209587135426732164e-03
5.277527752775277747e+01	1.993814139289589414e-03
5.277587758775877802e+01	1.797102688120490784e-03
5.277647764776477857e+01	1.617966588032216215e-03
5.277707770777077911e+01	1.455017515068423098e-03
5.277767776777677966e+01	1.306966714929651621e-03
5.277827782778278021e+01	1.172605364170491681e-03
5.277887788778878075e+01	1.050808237314567817e-03
5.277947794779478130e+01	9.405291544913501126e-04
5.278007800780078185e+01	8.407965889693285941e-04
5.278067806780678239e+01	7.507094333582813462e-04
5.278127812781278294e+01	6.694329233211753459e-04
5.278187818781878349e+01	5.961947176393636019e-04
5.278247824782478403e+01	5.302811334211737001e-04
5.278307830783078458e+01	4.710335351417548446e-04
5.278367836783678513e+01	4.178448760589883798e-04
5.278427842784278567e+01	3.701563903740248381e-04
5.278487848784878622e+01	3.274544343029005809e-04
5.278547854785478677e+01	2.892674740046011477e-04
5.278607860786078732e+01	2.551632180774576048e-04
5.278667866786678786e+01	2.247458920958120070e-04
5.278727872787278841e+01	1.976536524180210830e-04
5.278787878787878896e+01	1.735561362599956402e-04
5.278847884788478950e+01	1.521521447999874736e-04
5.278907890789079005e+01	1.331674558640443017e-04
5.278967896789679060e+01	1.163527625406961816e-04
5.279027902790279114e+01	1.014817338906938210e-04
5.279087908790879169e+01	8.834919375513982536e-05
5.279147914791479224e+01	7.676941352475309200e-05
5.279207920792079278e+01	6.657451461542524137e-05
5.279267926792679333e+01	5.761297630134838292e-05
5.279327932793279388e+01	4.974824448706493705e-05
5.279387938793879442e+01	4.285743695371005792e-05
5.279447944794479497e+01	3.683014059200899362e-05
5.279507950795079552e+01	3.157398787687031711e-05
5.279567956795679606e+01	2.699881921789061819e-05
5.279627962796279661e+01	2.302407249787334772e-05
5.279687968796879716e+01	1.957787093432448902e-05
5.279747974797479770e+01	1.659618517267562950e-05
5.279807980798079825e+01	1.402206491331296434e-05
5.279867986798679880e+01	1.180493553639407487e-05
5.279927992799279934e+01	9.899955357936665790e-06
5.279987998799879989e+01	8.267429326327610856e-06
5.280048004800480044e+01	6.872275148808117178e-06
5.280108010801080098e+01	5.683538021256914038e-06
5.280168016801680153e+01	4.673950320386991404e-06
5.280228022802280208e+01	3.819532804028265924e-06
5.280288028802880262e+01	3.099234051303094511e-06
5.280348034803480317e+01	2.494605059115455294e-06
5.280408040804080372e+01	1.989506093465352854e-06
5.280468046804680426e+01	1.569843072762551741e-06
5.280528052805280481e+01	1.223330934746413887e-06
5.280588058805880536e+01	9.392816081207834444e-07
5.280648064806480591e+01	7.084143739862715149e-07
5.280708070807080645e+01	5.226865600972383690e-07
5.280768076807680700e+01	3.751426624834697612e-07
5.280828082808280755e+01	2.597801337439948504e-07
5.280888088808880809e+01	1.714302151154565526e-07
5.280948094809480864e+01	1.056523200922460121e-07
5.281008100810080919e+01	5.864060085576513598e-08
5.281068106810680973e+01	2.714144504766363339e-08
5.281128112811281028e+01	8.380759548185823530e-09
5.281188118811881083e+01	-0.000000000000000000e+00
5.281248124812481137e+01	-0.000000000000000000e+00
5.281308130813081192e+01	-0.000000000000000000e+00
5.281368136813681247e+01	-0.000000000000000000e+00
5.281428142814281301e+01	-0.000000000000000000e+00
5.281488148814881356e+01	-0.000000000000000000e+00
5.281548154815481411e+01	-0.000000000000000000e+00
5.281608160816081465e+01	-0.000000000000000000e+00
5.281668166816681520e+01	-0.000000000000000000e+00
5.281728172817281575e+01	-0.000000000000000000e+00
5.281788178817881629e+01	-0.000000000000000000e+00
5.281848184818481684e+01	-0.000000000000000000e+00
5.281908190819081739e+01	-0.000000000000000000e+00
5.281968196819681793e+01	-0.000000000000000000e+00
5.282028202820281848e+01	-0.000000000000000000e+00
5.282088208820881903e+01	-0.000000000000000000e+00
5.282148214821481957e+01	-0.000000000000000000e+00
5.282208220822082012e+01	-0.000000000000000000e+00
5.282268226822682067e+01	-0.000000000000000000e+00
5.282328232823282121e+01	-0.000000000000000000e+00
5.282388238823882176e+01	-0.000000000000000000e+00
5.282448244824482231e+01	-0.000000000000000000e+00
5.282508250825082285e+01	-0.000000000000000000e+00
5.282568256825682340e+01	-0.000000000000000000e+00
5.282628262826282395e+01	-0.000000000000000000e+00
5.282688268826882450e+01	-0.000000000000000000e+00
5.282748274827482504e+01	-0.000000000000000000e+00
5.282808280828082559e+01	-0.000000000000000000e+00
5.282868286828682614e+01	-0.000000000000000000e+00
5.282928292829282668e+01	-0.000000000000000000e+00
5.282988298829882723e+01	-0.000000000000000000e+00
5.283048304830482778e+01	-0.000000000000000000e+00
5.283108310831083543e+01	-0.000000000000000000e+00
5.283168316831682887e+01	-0.000000000000000000e+00
5.283228322832283652e+01	-0.000000000000000000e+00
5.283288328832882996e+01	-0.000000000000000000e+00
5.283348334833483761e+01	-0.000000000000000000e+00
5.283408340834083106e+01	-0.000000000000000000e+00
5.283468346834683871e+01	-0.000000000000000000e+00
5.283528352835283215e+01	-0.000000000000000000e+00
5.283588358835883980e+01	-0.000000000000000000e+00
5.283648364836483324e+01	-0.000000000000000000e+00
5.283708370837084090e+01	-0.000000000000000000e+00
5.283768376837683434e+01	-0.000000000000000000e+00
5.283828382838284199e+01	-0.000000000000000000e+00
5.283888388838883543e+01	-0.000000000000000000e+00
5.283948394839484308e+01	-0.000000000000000000e+00
5.284008400840083652e+01	-0.000000000000000000e+00
5.284068406840684418e+01	-0.000000000000000000e+00
5.284128412841284472e+01	-0.000000000000000000e+00
5.284188418841884527e+01	-0.000000000000000000e+00
5.284248424842484582e+01	-0.000000000000000000e+00
5.284308430843084636e+01	-0.000000000000000000e+00
5.284368436843684691e+01	-0.000000000000000000e+00
5.284428442844284746e+01	-0.000000000000000000e+00
5.284488448844884800e+01	-0.000000000000000000e+00
5.284548454845484855e+01	-0.000000000000000000e+00
5.284608460846084910e+01	-0.000000000000000000e+00
5.284668466846684964e+01	-0.000000000000000000e+00
5.284728472847285019e+01	-0.000000000000000000e+00
5.284788478847885074e+01	-0.000000000000000000e+00
5.284848484848485128e+01	-0.000000000000000000e+00
5.284908490849085183e+01	-0.000000000000000000e+00
5.284968496849685238e+01	-0.000000000000000000e+00
5.285028502850285292e+01	-0.000000000000000000e+00
5.285088508850885347e+01	-0.000000000000000000e+00
5.285148514851485402e+01	-0.000000000000000000e+00
5.285208520852085456e+01	-0.000000000000000000e+00
5.285268526852685511e+01	-0.000000000000000000e+00
5.285328532853285566e+01	-0.000000000000000000e+00
5.285388538853885620e+01	-0.000000000000000000e+00
5.285448544854485675e+01	-0.000000000000000000e+00
5.285508550855085730e+01	-0.000000000000000000e+00
5.285568556855685785e+01	-0.000000000000000000e+00
5.285628562856285839e+01	-0.000000000000000000e+00
5.285688568856885894e+01	-0.000000000000000000e+00
5.285748574857485949e+01	-0.000000000000000000e+00
5.285808580858086003e+01	-0.000000000000000000e+00
5.285868586858686058e+01	-0.000000000000000000e+00
5.285928592859286113e+01	-0.000000000000000000e+00
5.285988598859886167e+01	-0.000000000000000000e+00
5.286048604860486222e+01	-0.000000000000000000e+00
5.286108610861086277e+01	-0.000000000000000000e+00
5.286168616861686331e+01	-0.000000000000000000e+00
5.286228622862286386e+01	-0.000000000000000000e+00
5.286288628862886441e+01	-0.000000000000000000e+00
5.286348634863486495e+01	-2.559371361874183111e-09
5.286408640864086550e+01	-8.290279037879407419e-09
5.286468646864686605e+01	-1.791526888781747912e-08
5.286528652865286659e+01	-3.228458089079054957e-08
5.286588658865886714e+01	-5.239587648073494051e-08
5.286648664866486769e+01	-7.941667438660441660e-08
5.286708670867086823e+01	-1.147098191990511591e-07
5.286768676867686878e+01	-1.598623389197316023e-07
5.286828682868286933e+01	-2.167180820292590873e-07
5.286888688868886987e+01	-2.874145611736951492e-07
5.286948694869487042e+01	-3.744244694395435005e-07
5.287008700870087097e+01	-4.806023763674042915e-07
5.287068706870687151e+01	-6.092371543281351845e-07
5.287128712871287206e+01	-7.641107316132636949e-07
5.287188718871887261e+01	-9.495638165093929218e-07
5.287248724872487315e+01	-1.170569286643642162e-06
5.287308730873087370e+01	-1.432813989884400753e-06
5.287368736873687425e+01	-1.742789756909497781e-06
5.287428742874287479e+01	-2.107894481031598524e-06
5.287488748874887534e+01	-2.536544177785471690e-06
5.287548754875487589e+01	-3.038296994888349616e-06
5.287608760876087644e+01	-3.623990202205045692e-06
5.287668766876687698e+01	-4.305891250974126807e-06
5.287728772877287753e+01	-5.097864051439952374e-06
5.287788778877887808e+01	-6.015551677818806837e-06
5.287848784878487862e+01	-7.076576768810953305e-06
5.287908790879087917e+01	-8.300760950236821321e-06
5.287968796879687972e+01	-9.710364663389381529e-06
5.288028802880288026e+01	-1.133034883790774127e-05
5.288088808880888081e+01	-1.318610052957590740e-05
5.288148814881488136e+01	-1.530824938553512082e-05
5.288208820882088190e+01	-1.773094641180234586e-05
5.288268826882688245e+01	-2.049221111486718169e-05
5.288328832883288300e+01	-2.363430600123288502e-05
5.288388838883888354e+01	-2.720413984774719185e-05
5.288448844884488409e+01	-3.125370115617217876e-05
5.288508850885088464e+01	-3.584052319889420487e-05
5.288568856885688518e+01	-4.102818204872433572e-05
5.288628862886288573e+01	-4.688682896422708719e-05
5.288688868886888628e+01	-5.349375847288975083e-05
5.288748874887488682e+01	-6.093401345777345259e-05
5.288808880888088737e+01	-6.930102850927238227e-05
5.288868886888688792e+01	-7.869731275259194054e-05
5.288928892889288846e+01	-8.923517330404287810e-05
5.288988898889888901e+01	-1.010374804458997409e-04
5.289048904890488956e+01	-1.142384755412262560e-04
5.289108910891089010e+01	-1.289846226377438371e-04
5.289168916891689065e+01	-1.454355046347083076e-04
5.289228922892289120e+01	-1.637647648102477660e-04
5.289288928892889174e+01	-1.841610944302583591e-04
5.289348934893489229e+01	-2.068292670855006966e-04
5.289408940894089284e+01	-2.319912203328836336e-04
5.289468946894689338e+01	-2.598871851521411102e-04
5.289528952895289393e+01	-2.907768636723980535e-04
5.289588958895889448e+01	-3.249406555768168613e-04
5.289648964896489503e+01	-3.626809335600554769e-04
5.289708970897089557e+01	-4.043233681951486844e-04
5.289768976897689612e+01	-4.502183025662231117e-04
5.289828982898289667e+01	-5.007421770437253672e-04
5.289888988898889721e+01	-5.562964452454337988e-04
5.289948994899489776e+01	-6.173136070128390582e-04
5.290009000900089831e+01	-6.842567288457382683e-04
5.290069006900689885e+01	-7.576210569650905112e-04
5.290129012901289940e+01	-8.379356811838020117e-04
5.290189018901889995e+01	-9.257652503569375980e-04
5.290249024902490049e+01	-1.021711740382545437e-03
5.290309030903090104e+01	-1.126416275959067539e-03
5.290369036903690159e+01	-1.240561007576053767e-03
5.290429042904290213e+01	-1.364871045522304815e-03
5.290489048904890268e+01	-1.500116453039809783e-03
5.290549054905490323e+01	-1.647114301132795002e-03
5.290609060906090377e+01	-1.806730787958255166e-03
5.290669066906690432e+01	-1.979883426176440482e-03
5.290729072907290487e+01	-2.167543302125527361e-03
5.290789078907890541e+01	-2.370737411202078829e-03
5.290849084908490596e+01	-2.590551074375674421e-03
5.290909090909090651e+01	-2.828130441339320872e-03
5.290969096909690705e+01	-3.084685086393903087e-03
5.291029102910290760e+01	-3.361490703781340027e-03
5.291089108910891525e+01	-3.659891909813316885e-03
5.291149114911490869e+01	-3.981305159786369119e-03
5.291209120912091635e+01	-4.327221788325185531e-03
5.291269126912690979e+01	-4.699211182449401954e-03
5.291329132913291744e+01	-5.098924097310508080e-03
5.291389138913891088e+01	-5.528096125189298736e-03
5.291449144914491853e+01	-5.988551328976268046e-03
5.291509150915091197e+01	-6.482206051972073252e-03
5.291569156915691963e+01	-7.011072916438457377e-03
5.291629162916291307e+01	-7.577265023896865084e-03
5.291689168916892072e+01	-8.183002930085290019e-03
5.291749174917491416e+01	-8.830614783268441945e-03
5.291809180918092181e+01	-9.522543270544234217e-03
5.291869186918691526e+01	-1.026135078261268888e-02
5.291929192919292291e+01	-1.104972485500285186e-02
5.291989198919891635e+01	-1.189048390168979778e-02
5.292049204920492400e+01	-1.278658325735066402e-02
5.292109210921092455e+01	-1.374112154478087169e-02
5.292169216921692509e+01	-1.475734738421762525e-02
5.292229222922292564e+01	-1.583866646149909019e-02
5.292289228922892619e+01	-1.698864897212492078e-02
5.292349234923492673e+01	-1.821103745837870935e-02
5.292409240924092728e+01	-1.950975505672830970e-02
5.292469246924692783e+01	-2.088891417273800594e-02
5.292529252925292838e+01	-2.235282560071092869e-02
5.292589258925892892e+01	-2.390600810523474049e-02
5.292649264926492947e+01	-2.555319848173197642e-02
5.292709270927093002e+01	-2.729936211302378540e-02
5.292769276927693056e+01	-2.914970403880610961e-02
5.292829282928293111e+01	-3.110968055481495853e-02
5.292889288928893166e+01	-3.318501135832871429e-02
5.292949294929493220e+01	-3.538169225652306599e-02
5.293009300930093275e+01	-3.770600845406332086e-02
5.293069306930693330e+01	-4.016454843619532422e-02
5.293129312931293384e+01	-4.276421846348152367e-02
5.293189318931893439e+01	-4.551225769422807821e-02
5.293249324932493494e+01	-4.841625395056518150e-02
5.293309330933093548e+01	-5.148416014407794505e-02
5.293369336933693603e+01	-5.472431137684219404e-02
5.293429342934293658e+01	-5.814544273369872535e-02
5.293489348934893712e+01	-6.175670778160234631e-02
5.293549354935493767e+01	-6.556769779190836644e-02
5.293609360936093822e+01	-6.958846170150875809e-02
5.293669366936693876e+01	-7.382952682879943829e-02
5.293729372937293931e+01	-7.830192036055183546e-02
5.293789378937893986e+01	-8.301719162586786160e-02
5.293849384938494040e+01	-8.798743517351884091e-02
5.293909390939094095e+01	-9.322531466909868281e-02
5.293969396939694150e+01	-9.874408762855962918e-02
5.294029402940294204e+01	-1.045576310048366708e-01
5.294089408940894259e+01	-1.106804676443984975e-01
5.294149414941494314e+01	-1.171277936306936301e-01
5.294209420942094368e+01	-1.239155065315649673e-01
5.294269426942694423e+01	-1.310602345678054670e-01
5.294329432943294478e+01	-1.385793667200873880e-01
5.294389438943894532e+01	-1.464910837915414377e-01
5.294449444944494587e+01	-1.548143904432582596e-01
5.294509450945094642e+01	-1.635691482199535252e-01
5.294569456945694697e+01	-1.727761095829449811e-01
5.294629462946294751e+01	-1.824569529674735791e-01
5.294689468946894806e+01	-1.926343188812008611e-01
5.294749474947494861e+01	-2.033318470604908446e-01
5.294809480948094915e+01	-2.145742147007744793e-01
5.294869486948694970e+01	-2.263871757769465032e-01
5.294929492949295025e+01	-2.387976014693192484e-01
5.294989498949895079e+01	-2.518335217101717594e-01
5.295049504950495134e+01	-2.655241678653890713e-01
5.295109510951095189e+01	-2.799000165650673000e-01
5.295169516951695243e+01	-2.949928346962808479e-01
5.295229522952295298e+01	-3.108357255704691791e-01
5.295289528952895353e+01	-3.274631762770828791e-01
5.295349534953495407e+01	-3.449111062342605227e-01
5.295409540954095462e+01	-3.632169169463726477e-01
5.295469546954695517e+01	-3.824195429772694332e-01
5.295529552955295571e+01	-4.025595041469999802e-01
5.295589558955895626e+01	-4.236789589586700266e-01
5.295649564956495681e+01	-4.458217592608955671e-01
5.295709570957095735e+01	-4.690335061500904845e-01
5.295769576957695790e+01	-4.933616071155127458e-01
5.295829582958295845e+01	-5.188553344286195301e-01
5.295889588958895899e+01	-5.455658847768765085e-01
5.295949594959495954e+01	-5.735464401406517032e-01
5.296009600960096009e+01	-6.028522299102767601e-01
5.296069606960696063e+01	-6.335405942387331013e-01
5.296129612961296118e+01	-6.656710486237122915e-01
5.296189618961896173e+01	-6.993053497110404138e-01
5.296249624962496227e+01	-7.345075623095771444e-01
5.296309630963096282e+01	-7.713441276057870777e-01
5.296369636963696337e+01	-8.098839325641419284e-01
5.296429642964296391e+01	-8.501983804973718417e-01
5.296489648964896446e+01	-8.923614627883931227e-01
5.296549654965496501e+01	-9.364498317433848085e-01
5.296609660966096556e+01	-9.825428745530492280e-01
5.296669666966696610e+01	-1.030722788336539075e+00
5.296729672967296665e+01	-1.081074656239837228e+00
5.296789678967896720e+01	-1.133686524557573350e+00
5.296849684968496774e+01	-1.188649480844310435e+00
5.296909690969096829e+01	-1.246057732978230748e+00
5.296969696969696884e+01	-1.306008689136938239e+00
5.297029702970296938e+01	-1.368603038641705405e+00
5.297089708970896993e+01	-1.433944833622940784e+00
5.297149714971497048e+01	-1.502141571456008018e+00
5.297209720972097102e+01	-1.573304277912622284e+00
5.297269726972697157e+01	-1.647547590969111519e+00
5.297329732973297212e+01	-1.724989845208622308e+00
5.297389738973897266e+01	-1.805753156750059318e+00
5.297449744974497321e+01	-1.889963508632080291e+00
5.297509750975097376e+01	-1.977750836575823845e+00
5.297569756975697430e+01	-2.069249115045298293e+00
5.297629762976297485e+01	-2.164596443519455793e+00
5.297689768976897540e+01	-2.263935132884892454e+00
5.297749774977497594e+01	-2.367411791852966463e+00
5.297809780978097649e+01	-2.475177413299805451e+00
5.297869786978697704e+01	-2.587387460422264862e+00
5.297929792979297758e+01	-2.704201952597361736e+00
5.297989798979897813e+01	-2.825785550827095705e+00
5.298049804980497868e+01	-2.952307642644866892e+00
5.298109810981097922e+01	-3.083942426353895261e+00
5.298169816981697977e+01	-3.220868994462220414e+00
5.298229822982298032e+01	-3.363271416172961548e+00
5.298289828982898086e+01	-3.511338818782558935e+00
5.298349834983498141e+01	-3.665265467833755064e+00
5.298409840984098196e+01	-3.825250845864158755e+00
5.298469846984698250e+01	-3.991499729585107570e+00
5.298529852985298305e+01	-4.164222263039092375e+00
5.298589858985898360e+01	-4.343634035861859921e+00
5.298649864986498415e+01	-4.529956152205787845e+00
5.298709870987098469e+01	-4.723415299872926632e+00
5.298769876987698524e+01	-4.924243816963038256e+00
5.298829882988298579e+01	-5.132679755836131008e+00
5.298889888988898633e+01	-5.348966944183542793e+00
5.298949894989498688e+01	-5.573355042995907560e+00
5.299009900990098743e+01	-5.806099601211053063e+00
5.299069906990699508e+01	-6.047462106819437189e+00
5.299129912991298852e+01	-6.297710034199669238e+00
5.299189918991899617e+01	-6.557116887451506670e+00
5.299249924992498961e+01	-6.825962239488998939e+00
5.299309930993099726e+01	-7.104531766651536628e+00
5.299369936993699071e+01	-7.393117278586320396e+00
5.299429942994299836e+01	-7.692016743151119051e+00
5.299489948994899180e+01	-8.001534306082520587e+00
5.299549954995499945e+01	-8.321980305170290748e+00
5.299609960996099289e+01	-8.653671278675751921e+00
5.299669966996700055e+01	-8.996929967727540500e+00
5.299729972997299399e+01	-9.352085312426188679e+00
5.299789978997900164e+01	-9.719472441384921169e+00
5.299849984998499508e+01	-1.009943265443210869e+01
5.299909990999100273e+01	-1.049231339819877640e+01
5.299969996999699617e+01	-1.089846823431150291e+01
5.300030003000300383e+01	-1.131825679991072242e+01
5.300090009000900437e+01	-1.175204476021211519e+01
5.300150015001500492e+01	-1.220020375282813418e+01
5.300210021002100547e+01	-1.266311132356644187e+01
5.300270027002700601e+01	-1.314115085570183616e+01
5.300330033003300656e+01	-1.363471148313523962e+01
5.300390039003900711e+01	-1.414418800141691435e+01
5.300450045004500765e+01	-1.466998076661487360e+01
5.300510051005100820e+01	-1.521249558424835691e+01
5.300570057005700875e+01	-1.577214358800777028e+01
5.300630063006300929e+01	-1.634934110798545248e+01
5.300690069006900984e+01	-1.694450952814402811e+01
5.300750075007501039e+01	-1.755807513275310683e+01
5.300810081008101093e+01	-1.819046894152903349e+01
5.300870087008701148e+01	-1.884212653321668896e+01
5.300930093009301203e+01	-1.951348785735767422e+01
5.300990099009901257e+01	-2.020499703399518054e+01
5.301050105010501312e+01	-2.091710214107155608e+01
5.301110111011101367e+01	-2.165025498928268277e+01
5.301170117011701421e+01	-2.240491088415904386e+01
5.301230123012301476e+01	-2.318152837515369669e+01
5.301290129012901531e+01	-2.398056899152457078e+01
5.301350135013501585e+01	-2.480249696480888133e+01
5.301410141014101640e+01	-2.564777893769745631e+01
5.301470147014701695e+01	-2.651688365912783141e+01
5.301530153015301750e+01	-2.741028166542607636e+01
5.301590159015901804e+01	-2.832844494734050755e+01
5.301650165016501859e+01	-2.927184660282256701e+01
5.301710171017101914e+01	-3.024096047542458976e+01
5.301770177017701968e+01	-3.123626077819796620e+01
5.301830183018302023e+01	-3.225822170299140623e+01
5.301890189018902078e+01	-3.330731701506364573e+01
5.301950195019502132e+01	-3.438401963294298014e+01
5.302010201020102187e+01	-3.548880119348235951e+01
5.302070207020702242e+01	-3.662213160435752712e+01
5.302130213021302296e+01	-3.778447857469218008e+01
5.302190219021902351e+01	-3.897630713807486558e+01
5.302250225022502406e+01	-4.019807915825703049e+01
5.302310231023102460e+01	-4.145025282007916445e+01
5.302370237023702515e+01	-4.273328210569294328e+01
5.302430243024302570e+01	-4.404761625617194198e+01
5.302490249024902624e+01	-4.539369921862223123e+01
5.302550255025502679e+01	-4.677196907893400635e+01
5.302610261026102734e+01	-4.818285748033282090e+01
5.302670267026702788e+01	-4.962678902792061564e+01
5.302730273027302843e+01	-5.110418067941655806e+01
5.302790279027902898e+01	-5.261544112233818282e+01
5.302850285028502952e+01	-5.416097013788742487e+01
5.302910291029103007e+01	-5.574115795183416822e+01
5.302970297029703062e+01	-5.735638457271849688e+01
5.303030303030303116e+01	-5.900701911771928820e+01
5.303090309030903171e+01	-6.069341912656655325e+01
5.303150315031503226e+01	-6.241592986390455877e+01
5.303210321032103280e+01	-6.417488361054009260e+01
5.303270327032703335e+01	-6.597059894404270608e+01
5.303330333033303390e+01	-6.780338000919059027e+01
5.303390339033903444e+01	-6.967351577878909552e+01
5.303450345034503499e+01	-7.158127930541861872e+01
5.303510351035103554e+01	-7.352692696469577527e+01
5.303570357035703609e+01	-7.551069769066960191e+01
5.303630363036303663e+01	-7.753281220399681217e+01
5.303690369036903718e+01	-7.959347223357869439e+01
5.303750375037503773e+01	-8.169285973236910081e+01
5.303810381038103827e+01	-8.383113608809173911e+01
5.303870387038703882e+01	-8.600844132736115455e+01
5.303930393039303937e+01	-8.822489332330968637e+01
5.303990399039903991e+01	-9.048058699329476440e+01
5.304050405040504046e+01	-9.277559349728070970e+01
5.304110411041104101e+01	-9.510995943529223950e+01
5.304170417041704155e+01	-9.748370604485546664e+01
5.304230423042304210e+01	-9.989682839937634640e+01
5.304290429042904265e+01	-1.023492946084348745e+02
5.304350435043504319e+01	-1.048410450209959350e+02
5.304410441044104374e+01	-1.073719914325705389e+02
5.304470447044704429e+01	-1.099420162973819970e+02
5.304530453045304483e+01	-1.125509719466191854e+02
5.304590459045904538e+01	-1.151986798138839987e+02
5.304650465046504593e+01	-1.178849296689590460e+02
5.304710471047104647e+01	-1.206094788610495101e+02
5.304770477047704702e+01	-1.233720515726705571e+02
5.304830483048304757e+01	-1.261723380853722460e+02
5.304890489048904811e+01	-1.290099940585124045e+02
5.304950495049504866e+01	-1.318846398223078893e+02
5.305010501050104921e+01	-1.347958596864062883e+02
5.305070507050704975e+01	-1.377432012652382696e+02
5.305130513051305030e+01	-1.407261748214228589e+02
5.305190519051905085e+01	-1.437442526285097131e+02
5.305250525052505139e+01	-1.467968683543512896e+02
5.305310531053105194e+01	-1.498834164664070272e+02
5.305370537053705249e+01	-1.530032516602903740e+02
5.305430543054305303e+01	-1.561556883128691879e+02
5.305490549054905358e+01	-1.593399999612367139e+02
5.305550555055505413e+01	-1.625554188088725027e+02
5.305610561056105468e+01	-1.658011352603054149e+02
5.305670567056705522e+01	-1.690762974855981611e+02
5.305730573057305577e+01	-1.723800110159540395e+02
5.305790579057905632e+01	-1.757113383717544366e+02
5.305850585058505686e+01	-1.790692987243128584e+02
5.305910591059105741e+01	-1.824528675926306676e+02
5.305970597059705796e+01	-1.858609765764170447e+02
5.306030603060305850e+01	-1.892925131266256926e+02
5.306090609060905905e+01	-1.927463203547421529e+02
5.306150615061505960e+01	-1.962211968820270727e+02
5.306210621062106014e+01	-1.997158967299109520e+02
5.306270627062706069e+01	-2.032291292527010853e+02
5.306330633063306124e+01	-2.067595591137317399e+02
5.306390639063906178e+01	-2.103058063060698260e+02
5.306450645064506233e+01	-2.138664462188436914e+02
5.306510651065106288e+01	-2.174400097502334006e+02
5.306570657065706342e+01	-2.210249834681229686e+02
5.306630663066306397e+01	-2.246198098193744386e+02
5.306690669066906452e+01	-2.282228873886442955e+02
5.306750675067506506e+01	-2.318325712076080265e+02
5.306810681068106561e+01	-2.354471731154307861e+02
5.306870687068706616e+01	-2.390649621712479416e+02
5.306930693069306670e+01	-2.426841651193906273e+02
5.306990699069906725e+01	-2.463029669080243593e+02
5.307050705070506780e+01	-2.499195112618116070e+02
5.307110711071106834e+01	-2.535319013091613840e+02
5.307170717071707600e+01	-2.571382002645581792e+02
5.307230723072306944e+01	-2.607364321664005615e+02
5.307290729072907709e+01	-2.643245826707245101e+02
5.307350735073507053e+01	-2.679005999011056929e+02
5.307410741074107818e+01	-2.714623953549825615e+02
5.307470747074707162e+01	-2.750078448665470319e+02
5.307530753075307928e+01	-2.785347896263149323e+02
5.307590759075907272e+01	-2.820410372573658151e+02
5.307650765076508037e+01	-2.855243629482189931e+02
5.307710771077107381e+01	-2.889825106421898226e+02
5.307770777077708146e+01	-2.924131942830133539e+02
5.307830783078307491e+01	-2.958140991164548836e+02
5.307890789078908256e+01	-2.991828830475075165e+02
5.307950795079507600e+01	-3.025171780527405758e+02
5.308010801080108365e+01	-3.058145916472445265e+02
5.308070807080708420e+01	-3.090727084055450860e+02
5.308130813081308474e+01	-3.122890915357916128e+02
5.308190819081908529e+01	-3.154612845064031603e+02
5.308250825082508584e+01	-3.185868127243077197e+02
5.308310831083108638e+01	-3.216631852638006990e+02
5.308370837083708693e+01	-3.246878966449647237e+02
5.308430843084308748e+01	-3.276584286605216221e+02
5.308490849084908803e+01	-3.305722522498737135e+02
5.308550855085508857e+01	-3.334268294190424626e+02
5.308610861086108912e+01	-3.362196152050840965e+02
5.308670867086708967e+01	-3.389480596835171013e+02
5.308730873087309021e+01	-3.416096100171784542e+02
5.308790879087909076e+01	-3.442017125448709862e+02
5.308850885088509131e+01	-3.467218149080514422e+02
5.308910891089109185e+01	-3.491673682137571859e+02
5.308970897089709240e+01	-3.515358292318683766e+02
5.309030903090309295e+01	-3.538246626247251356e+02
5.309090909090909349e+01	-3.560313432070573185e+02
5.309150915091509404e+01	-3.581533582340934458e+02
5.309210921092109459e+01	-3.601882097156415057e+02
5.309270927092709513e+01	-3.621334167538811357e+02
5.309330933093309568e+01	-3.639865179025111388e+02
5.309390939093909623e+01	-3.657450735448475712e+02
5.309450945094509677e+01	-3.674066682884036936e+02
5.309510951095109732e+01	-3.689689133734096345e+02
5.309570957095709787e+01	-3.704294490926748722e+02
5.309630963096309841e+01	-3.717859472201491826e+02
5.309690969096909896e+01	-3.730361134454818739e+02
5.309750975097509951e+01	-3.741776898118068857e+02
5.309810981098110005e+01	-3.752084571539818967e+02
5.309870987098710060e+01	-3.761262375344168163e+02
5.309930993099310115e+01	-3.769288966736215230e+02
5.309990999099910169e+01	-3.776143463725549054e+02
5.310051005100510224e+01	-3.781805469238257160e+02
5.310111011101110279e+01	-3.786255095087687437e+02
5.310171017101710333e+01	-3.789472985773998630e+02
5.310231023102310388e+01	-3.791440342082306074e+02
5.310291029102910443e+01	-3.792138944449105225e+02
5.310351035103510497e+01	-3.791551176066482185e+02
5.310411041104110552e+01	-3.789660045693619850e+02
5.310471047104710607e+01	-3.786449210145190705e+02
5.310531053105310662e+01	-3.781902996425907304e+02
5.310591059105910716e+01	-3.776006423481108527e+02
5.310651065106510771e+01	-3.768745223532740170e+02
5.310711071107110826e+01	-3.760105862970935391e+02
5.310771077107710880e+01	-3.750075562771004343e+02
5.310831083108310935e+01	-3.738642318406307936e+02
5.310891089108910990e+01	-3.725794919227636228e+02
5.310951095109511044e+01	-3.711522967280109810e+02
5.311011101110111099e+01	-3.695816895528934651e+02
5.311071107110711154e+01	-3.678667985466050823e+02
5.311131113111311208e+01	-3.660068384069751914e+02
5.311191119111911263e+01	-3.640011120090504733e+02
5.311251125112511318e+01	-3.618490119636209101e+02
5.311311131113111372e+01	-3.595500221031176125e+02
5.311371137113711427e+01	-3.571037188923597796e+02
5.311431143114311482e+01	-3.545097727617066994e+02
5.311491149114911536e+01	-3.517679493602454386e+02
5.311551155115511591e+01	-3.488781107267338371e+02
5.311611161116111646e+01	-3.458402163760968619e+02
5.311671167116711700e+01	-3.426543242993604963e+02
5.311731173117311755e+01	-3.393205918750159640e+02
5.311791179117911810e+01	-3.358392766898973036e+02
5.311851185118511864e+01	-3.322107372677463673e+02
5.311911191119111919e+01	-3.284354337037748337e+02
5.311971197119711974e+01	-3.245139282035985389e+02
5.312031203120312028e+01	-3.204468855250766524e+02
5.312091209120912083e+01	-3.162350733216738945e+02
5.312151215121512138e+01	-3.118793623860945559e+02
5.312211221122112192e+01	-3.073807267930567377e+02
5.312271227122712247e+01	-3.027402439401973879e+02
5.312331233123312302e+01	-2.979590944862307538e+02
5.312391239123912356e+01	-2.930385621856123635e+02
5.312451245124512411e+01	-2.879800336190766075e+02
5.312511251125112466e+01	-2.827849978195845324e+02
5.312571257125712521e+01	-2.774550457933005418e+02
5.312631263126312575e+01	-2.719918699354140585e+02
5.312691269126912630e+01	-2.663972633407104240e+02
5.312751275127512685e+01	-2.606731190089624874e+02
5.312811281128112739e+01	-2.548214289453426034e+02
5.312871287128712794e+01	-2.488442831561985429e+02
5.312931293129312849e+01	-2.427438685406840477e+02
5.312991299129912903e+01	-2.365224676788597833e+02
5.313051305130512958e+01	-2.301824575170428488e+02
5.313111311131113013e+01	-2.237263079513000150e+02
5.313171317131713067e+01	-2.171565803101527194e+02
5.313231323132313122e+01	-2.104759257376551034e+02
5.313291329132913177e+01	-2.036870834782005204e+02
5.313351335133513231e+01	-1.967928790644971286e+02
5.313411341134113286e+01	-1.897962224103319215e+02
5.313471347134713341e+01	-1.827001058098404940e+02
5.313531353135313395e+01	-1.755076018451657944e+02
5.313591359135913450e+01	-1.682218612044918586e+02
5.313651365136513505e+01	-1.608461104125803161e+02
5.313711371137113559e+01	-1.533836494760681717e+02
5.313771377137713614e+01	-1.458378494458869170e+02
5.313831383138313669e+01	-1.382121498993070645e+02
5.313891389138913723e+01	-1.305100563442082944e+02
5.313951395139513778e+01	-1.227351375483082734e+02
5.314011401140113833e+01	-1.148910227961630142e+02
5.314071407140713887e+01	-1.069813990768985263e+02
5.314131413141313942e+01	-9.901000820568710026e+01
5.314191419141913997e+01	-9.098064388212259246e+01
5.314251425142514051e+01	-8.289714868871126896e+01
5.314311431143114106e+01	-7.476341103279816025e+01
5.314371437143714161e+01	-6.658336203532304864e+01
5.314431443144314215e+01	-5.836097236989350989e+01
5.314491449144914270e+01	-5.010024905571890486e+01
5.314551455145514325e+01	-4.180523220802511020e+01
5.314611461146114380e+01	-3.347999174963779723e+01
5.314671467146714434e+01	-2.512862408747889376e+01
5.314731473147314489e+01	-1.675524875775382938e+01
5.314791479147914544e+01	-8.364005043696510100e+00
5.314851485148514598e+01	4.095143027316416884e-02
5.314911491149114653e+01	8.455452124039982920e+00
5.314971497149714708e+01	1.687531902299589603e+01
5.315031503150314762e+01	2.529636809098122896e+01
5.315091509150914817e+01	3.371441273097259028e+01
5.315151515151515582e+01	4.212526724951388957e+01
5.315211521152114926e+01	5.052475032089091656e+01
5.315271527152715691e+01	5.890868844703126683e+01
5.315331533153315036e+01	6.727291940913413271e+01
5.315391539153915801e+01	7.561329570703267677e+01
5.315451545154515145e+01	8.392568798232525751e+01
5.315511551155115910e+01	9.220598842131289530e+01
5.315571557155715254e+01	1.004501141338353847e+02
5.315631563156316020e+01	1.086540105041094080e+02
5.315691569156915364e+01	1.168136545097319043e+02
5.315751575157516129e+01	1.249250580050473758e+02
5.315811581158115473e+01	1.329842709651317989e+02
5.315871587158716238e+01	1.409873846867092482e+02
5.315931593159315582e+01	1.489305349423692064e+02
5.315991599159916348e+01	1.568099050845339946e+02
5.316051605160516402e+01	1.646217290956883517e+02
5.316111611161116457e+01	1.723622945814647380e+02
5.316171617161716512e+01	1.800279457032696371e+02
5.316231623162316566e+01	1.876150860472029365e+02
5.316291629162916621e+01	1.951201814261453080e+02
5.316351635163516676e+01	2.025397626119546715e+02
5.316411641164116730e+01	2.098704279948364899e+02
5.316471647164716785e+01	2.171088461670487106e+02
5.316531653165316840e+01	2.242517584282077507e+02
5.316591659165916894e+01	2.312959812095867562e+02
5.316651665166516949e+01	2.382384084148980037e+02
5.316711671167117004e+01	2.450760136751867151e+02
5.316771677167717058e+01	2.518058525155739744e+02
5.316831683168317113e+01	2.584250644317165211e+02
5.316891689168917168e+01	2.649308748739827593e+02
5.316951695169517222e+01	2.713205971374675300e+02
5.317011701170117277e+01	2.775916341561087393e+02
5.317071707170717332e+01	2.837414801992952675e+02
5.317131713171317386e+01	2.897677224695005407e+02
5.317191719171917441e+01	2.956680425996084978e+02
5.317251725172517496e+01	3.014402180487358578e+02
5.317311731173117550e+01	3.070821233955090861e+02
5.317371737173717605e+01	3.125917315278663295e+02
5.317431743174317660e+01	3.179671147286360338e+02
5.317491749174917715e+01	3.232064456562448527e+02
5.317551755175517769e+01	3.283079982200816289e+02
5.317611761176117824e+01	3.332701483501691655e+02
5.317671767176717879e+01	3.380913746609344912e+02
5.317731773177317933e+01	3.427702590090282229e+02
5.317791779177917988e+01	3.473054869452585081e+02
5.317851785178518043e+01	3.516958480608646482e+02
5.317911791179118097e+01	3.559402362284764081e+02
5.317971797179718152e+01	3.600376497382594607e+02
5.318031803180318207e+01	3.639871913298619575e+02
5.318091809180918261e+01	3.677880681209241516e+02
5.318151815181518316e+01	3.714395914330380037e+02
5.318211821182118371e+01	3.749411765161706285e+02
5.318271827182718425e+01	3.782923421726937363e+02
5.318331833183318480e+01	3.814927102822796314e+02
5.318391839183918535e+01	3.845420052290531885e+02
5.318451845184518589e+01	3.874400532324929713e+02
5.318511851185118644e+01	3.901867815836972682e+02
5.318571857185718699e+01	3.927822177887438784e+02
5.318631863186318753e+01	3.952264886209651991e+02
5.318691869186918808e+01	3.975198190840835650e+02
5.318751875187518863e+01	3.996625312882239882e+02
5.318811881188118917e+01	4.016550432409529776e+02
5.318871887188718972e+01	4.034978675555405516e+02
5.318931893189319027e+01	4.051916100787688038e+02
5.318991899189919081e+01	4.067369684406684769e+02
5.319051905190519136e+01	4.081347305286492428e+02
5.319111911191119191e+01	4.093857728885706138e+02
5.319171917191719245e+01	4.104910590553586758e+02
5.319231923192319300e+01	4.114516378158506882e+02
5.319291929192919355e+01	4.122686414065935310e+02
5.319351935193519409e+01	4.129432836493974150e+02
5.319411941194119464e+01	4.134768580274824217e+02
5.319471947194719519e+01	4.138707357051025610e+02
5.319531953195319574e+01	4.141263634935820619e+02
5.319591959195919628e+01	4.142452617667269124e+02
5.319651965196519683e+01	4.142290223286075843e+02
5.319711971197119738e+01	4.140793062367401944e+02
5.319771977197719792e+01	4.137978415837075090e+02
5.319831983198319847e+01	4.133864212402871203e+02
5.319891989198919902e+01	4.128469005631602613e+02
5.319951995199519956e+01	4.121811950702843887e+02
5.320012001200120011e+01	4.113912780870180086e+02
5.320072007200720066e+01	4.104791783660797364e+02
5.320132013201320120e+01	4.094469776844265425e+02
5.320192019201920175e+01	4.082968084201095849e+02
5.320252025202520230e+01	4.070308511121761512e+02
5.320312031203120284e+01	4.056513320066376878e+02
5.320372037203720339e+01	4.041605205915238912e+02
5.320432043204320394e+01	4.025607271240058935e+02
5.320492049204920448e+01	4.008543001525389400e+02
5.320552055205520503e+01	3.990436240369422762e+02
5.320612061206120558e+01	3.971311164692926923e+02
5.320672067206720612e+01	3.951192259984727002e+02
5.320732073207320667e+01	3.930104295611487260e+02
5.320792079207920722e+01	3.908072300219347994e+02
5.320852085208520776e+01	3.885121537254144641e+02
5.320912091209120831e+01	3.861277480626519036e+02
5.320972097209720886e+01	3.836565790547680876e+02
5.321032103210320940e+01	3.811012289560832187e+02
5.321092109210920995e+01	3.784642938792700875e+02
5.321152115211521050e+01	3.757483814448928570e+02
5.321212121212121104e+01	3.729561084576399708e+02
5.321272127212721159e+01	3.700900986114754687e+02
5.321332133213321214e+01	3.671529802258783661e+02
5.321392139213921268e+01	3.641473840152410730e+02
5.321452145214521323e+01	3.610759408934405315e+02
5.321512151215121378e+01	3.579412798154992288e+02
5.321572157215721433e+01	3.547460256581825320e+02
5.321632163216321487e+01	3.514927971412932379e+02
5.321692169216921542e+01	3.481842047913360716e+02
5.321752175217521597e+01	3.448228489491488631e+02
5.321812181218121651e+01	3.414113178230048220e+02
5.321872187218721706e+01	3.379521855886018784e+02
5.321932193219321761e+01	3.344480105372791172e+02
5.321992199219921815e+01	3.309013332737017663e+02
5.322052205220521870e+01	3.273146749641690576e+02
5.322112211221121925e+01	3.236905356366274304e+02
5.322172217221721979e+01	3.200313925333559268e+02
5.322232223222322034e+01	3.163396985172325344e+02
5.322292229222922089e+01	3.126178805323836514e+02
5.322352235223522143e+01	3.088683381199383575e+02
5.322412241224122198e+01	3.050934419895251608e+02
5.322472247224722253e+01	3.012955326470597015e+02
5.322532253225322307e+01	2.974769190792902123e+02
5.322592259225922362e+01	2.936398774954827218e+02
5.322652265226522417e+01	2.897866501265492047e+02
5.322712271227122471e+01	2.859194440818278622e+02
5.322772277227722526e+01	2.820404302636680427e+02
5.322832283228322581e+01	2.781517423398696565e+02
5.322892289228922635e+01	2.742554757739623028e+02
5.322952295229522690e+01	2.703536869132392439e+02
5.323012301230122745e+01	2.664483921343682482e+02
5.323072307230722799e+01	2.625415670463561923e+02
5.323132313231323565e+01	2.586351457505457461e+02
5.323192319231922909e+01	2.547310201572815345e+02
5.323252325232523674e+01	2.508310393587933902e+02
5.323312331233123018e+01	2.469370090577986332e+02
5.323372337233723783e+01	2.430506910512517607e+02
5.323432343234323127e+01	2.391738027686185148e+02
5.323492349234923893e+01	2.353080168639823171e+02
5.323552355235523237e+01	2.314549608612536815e+02
5.323612361236124002e+01	2.276162168516809174e+02
5.323672367236723346e+01	2.237933212428252432e+02
5.323732373237324111e+01	2.199877645581053685e+02
5.323792379237923456e+01	2.162009912859787164e+02
5.323852385238524221e+01	2.124343997777743027e+02
5.323912391239123565e+01	2.086893421931625312e+02
5.323972397239724330e+01	2.049671244921968594e+02
5.324032403240323674e+01	2.012690064728378445e+02
5.324092409240924439e+01	1.975962018528254589e+02
5.324152415241524494e+01	1.939498783947469462e+02
5.324212421242124549e+01	1.903311580731059394e+02
5.324272427242724604e+01	1.867411172821828131e+02
5.324332433243324658e+01	1.831807870834467451e+02
5.324392439243924713e+01	1.796511534912631305e+02
5.324452445244524768e+01	1.761531577956135663e+02
5.324512451245124822e+01	1.726876969205396506e+02
5.324572457245724877e+01	1.692556238169985363e+02
5.324632463246324932e+01	1.658577478888092003e+02
5.324692469246924986e+01	1.624948354503632402e+02
5.324752475247525041e+01	1.591676102147567917e+02
5.324812481248125096e+01	1.558767538110041642e+02
5.324872487248725150e+01	1.526229063289861472e+02
5.324932493249325205e+01	1.494066668907845212e+02
5.324992499249925260e+01	1.462285942470565772e+02
5.325052505250525314e+01	1.430892073971052696e+02
5.325112511251125369e+01	1.399889862313062849e+02
5.325172517251725424e+01	1.369283721945600405e+02
5.325232523252325478e+01	1.339077689694402409e+02
5.325292529252925533e+01	1.309275431777304277e+02
5.325352535253525588e+01	1.279880250990406694e+02
5.325412541254125642e+01	1.250895094052187488e+02
5.325472547254725697e+01	1.222322559092779244e+02
5.325532553255325752e+01	1.194164903275857341e+02
5.325592559255925806e+01	1.166424050540715740e+02
5.325652565256525861e+01	1.139101599452315412e+02
5.325712571257125916e+01	1.112198831147299529e+02
5.325772577257725970e+01	1.085716717364170165e+02
5.325832583258326025e+01	1.059655928546048642e+02
5.325892589258926080e+01	1.034016842004695036e+02
5.325952595259526134e+01	1.008799550134683187e+02
5.326012601260126189e+01	9.840038686669097956e+01
5.326072607260726244e+01	9.596293449508488038e+01
5.326132613261326298e+01	9.356752662552673883e+01
5.326192619261926353e+01	9.121406680773789333e+01
5.326252625262526408e+01	8.890243424506860492e+01
5.326312631263126462e+01	8.663248462420951057e+01
5.326372637263726517e+01	8.440405094541524988e+01
5.326432643264326572e+01	8.221694434261178230e+01
5.326492649264926627e+01	8.007095490680315208e+01
5.326552655265526681e+01	7.796585250264685385e+01
5.326612661266126736e+01	7.590138757968571781e+01
5.326672667266726791e+01	7.387729197747620447e+01
5.326732673267326845e+01	7.189327972388412036e+01
5.326792679267926900e+01	6.994904782584896452e+01
5.326852685268526955e+01	6.804427705195149656e+01
5.326912691269127009e+01	6.617863270614921589e+01
5.326972697269727064e+01	6.435176539207708402e+01
5.327032703270327119e+01	6.256331176734119026e+01
5.327092709270927173e+01	6.081289528726603777e+01
5.327152715271527228e+01	5.910012693758434210e+01
5.327212721272127283e+01	5.742460595559214198e+01
5.327272727272727337e+01	5.578592053932082706e+01
5.327332733273327392e+01	5.418364854430745936e+01
5.327392739273927447e+01	5.261735816757610706e+01
5.327452745274527501e+01	5.108660861847160106e+01
5.327512751275127556e+01	4.959095077601461554e+01
5.327572757275727611e+01	4.812992783247882755e+01
5.327632763276327665e+01	4.670307592291513288e+01
5.327692769276927720e+01	4.530992474037839912e+01
5.327752775277527775e+01	4.394999813663681465e+01
5.327812781278127829e+01	4.262281470817188023e+01
5.327872787278727884e+01	4.132788836730219373e+01
5.327932793279327939e+01	4.006472889828808803e+01
5.327992799279927993e+01	3.883284249830111889e+01
5.328052805280528048e+01	3.763173230316397877e+01
5.328112811281128103e+01	3.646089889528600025e+01
5.328172817281728157e+01	3.531984080349567279e+01
5.328232823282328212e+01	3.420805498046789950e+01
5.328292829282928267e+01	3.312503726705188711e+01
5.328352835283528321e+01	3.207028284123173023e+01
5.328412841284128376e+01	3.104328665175290780e+01
5.328472847284728431e+01	3.004354383646771964e+01
5.328532853285328486e+01	2.907055012547008133e+01
5.328592859285928540e+01	2.812380222910697469e+01
5.328652865286528595e+01	2.720279821097108908e+01
5.328712871287128650e+01	2.630703784599403861e+01
5.328772877287728704e+01	2.543602296377528660e+01
5.328832883288328759e+01	2.458925777729542261e+01
5.328892889288928814e+01	2.376624919717663431e+01
5.328952895289528868e+01	2.296650713166519964e+01
5.329012901290128923e+01	2.218954477252331259e+01
5.329072907290728978e+01	2.143487886702888900e+01
5.329132913291329032e+01	2.070202997629230879e+01
5.329192919291929087e+01	1.999052272010912290e+01
5.329252925292529142e+01	1.929988600857679870e+01
5.329312931293129196e+01	1.862965326071239858e+01
5.329372937293729251e+01	1.797936261031581395e+01
5.329432943294329306e+01	1.734855709932992340e+01
5.329492949294929360e+01	1.673678485895674584e+01
5.329552955295529415e+01	1.614359927879338485e+01
5.329612961296129470e+01	1.556855916425774922e+01
5.329672967296729524e+01	1.501122888257862797e+01
5.329732973297329579e+01	1.447117849762868147e+01
5.329792979297929634e+01	1.394798389388281734e+01
5.329852985298529688e+01	1.344122688978750269e+01
5.329912991299129743e+01	1.295049533832587940e+01
5.329972997299729798e+01	1.247538322481646844e+01
5.330033003300329852e+01	1.201549074796395900e+01
5.330093009300929907e+01	1.157042439376535903e+01
5.330153015301529962e+01	1.113979700028304975e+01
5.330213021302130016e+01	1.072322781357861743e+01
5.330273027302730071e+01	1.032034253510106048e+01
5.330333033303330126e+01	9.930773360822550799e+00
5.330393039303930180e+01	9.554159012413879992e+00
5.330453045304530235e+01	9.190144760750499131e+00
5.330513051305130290e+01	8.838382442038238196e+00
5.330573057305730345e+01	8.498530466845787501e+00
5.330633063306330399e+01	8.170253822329009097e+00
5.330693069306930454e+01	7.853224067928849195e+00
5.330753075307530509e+01	7.547119324822376463e+00
5.330813081308130563e+01	7.251624259402720263e+00
5.330873087308730618e+01	6.966430061060428613e+00
5.330933093309330673e+01	6.691234414534971364e+00
5.330993099309930727e+01	6.425741467101099502e+00
5.331053105310530782e+01	6.169661790850483385e+00
5.331113111311131547e+01	5.922712340324747693e+00
5.331173117311730891e+01	5.684616405751238943e+00
5.331233123312331657e+01	5.455103562128059025e+00
5.331293129312931001e+01	5.233909614399975929e+00
5.331353135313531766e+01	5.020776538961367663e+00
5.331413141314131110e+01	4.815452421717417053e+00
5.331473147314731875e+01	4.617691392928857219e+00
5.331533153315331219e+01	4.427253559060284616e+00
5.331593159315931985e+01	4.243904931846095074e+00
5.331653165316531329e+01	4.067417354782456584e+00
5.331713171317132094e+01	3.897568429750765340e+00
5.331773177317731438e+01	3.734141434221521116e+00
5.331833183318332203e+01	3.576925243502157237e+00
5.331893189318931547e+01	3.425714248902692383e+00
5.331953195319532313e+01	3.280308274279349234e+00
5.332013201320131657e+01	3.140512491128027772e+00
5.332073207320732422e+01	3.006137332393258976e+00
5.332133213321332477e+01	2.876998405152145999e+00
5.332193219321932531e+01	2.752916402326547551e+00
5.332253225322532586e+01	2.633717013570614718e+00
5.332313231323132641e+01	2.519230835474683516e+00
5.332373237323732695e+01	2.409293281220429517e+00
5.332433243324332750e+01	2.303744489816212937e+00
5.332493249324932805e+01	2.202429235035586519e+00
5.332553255325532859e+01	2.105196834176130238e+00
5.332613261326132914e+01	2.011901056750009076e+00
5.332673267326732969e+01	1.922400033212032566e+00
5.332733273327333023e+01	1.836556163825489918e+00
5.332793279327933078e+01	1.754236027760628591e+00
5.332853285328533133e+01	1.675310292515406196e+00
5.332913291329133187e+01	1.599653623743065189e+00
5.332973297329733242e+01	1.527144595566059637e+00
5.333033303330333297e+01	1.457665601451121118e+00
5.333093309330933351e+01	1.391102765715577672e+00
5.333153315331533406e+01	1.327345855730520441e+00
5.333213321332133461e+01	1.266288194882179585e+00
5.333273327332733516e+01	1.207826576348563608e+00
5.333333333333333570e+01	1.151861177744583076e+00
5.333393339333933625e+01	1.098295476684897354e+00
5.333453345334533680e+01	1.047036167310148480e+00
5.333513351335133734e+01	9.979930778186572038e-01
5.333573357335733789e+01	9.510790890423266308e-01
5.333633363336333844e+01	9.062100541022873879e-01
5.333693369336933898e+01	8.633047191767040385e-01
5.333753375337533953e+01	8.222846454102844538e-01
5.333813381338134008e+01	7.830741319921845633e-01
5.333873387338734062e+01	7.456001404263813415e-01
5.333933393339334117e+01	7.097922200159839656e-01
5.333993399339934172e+01	6.755824345805750974e-01
5.334053405340534226e+01	6.429052904233055754e-01
5.334113411341134281e+01	6.116976655622724524e-01
5.334173417341734336e+01	5.818987402385924490e-01
5.334233423342334390e+01	5.534499287115247634e-01
5.334293429342934445e+01	5.262948123490952534e-01
5.334353435343534500e+01	5.003790740207759713e-01
5.334413441344134554e+01	4.756504337970316465e-01
5.334473447344734609e+01	4.520585859587958333e-01
5.334533453345334664e+01	4.295551373183508770e-01
5.334593459345934718e+01	4.080935468514736431e-01
5.334653465346534773e+01	3.876290666392513962e-01
5.334713471347134828e+01	3.681186841165058343e-01
5.334773477347734882e+01	3.495210656224153611e-01
5.334833483348334937e+01	3.317965012476058462e-01
5.334893489348934992e+01	3.149068509707461661e-01
5.334953495349535046e+01	2.988154920765006550e-01
5.335013501350135101e+01	2.834872678455834794e-01
5.335073507350735156e+01	2.688884375065965227e-01
5.335133513351335210e+01	2.549866274383663645e-01
5.335193519351935265e+01	2.417507836105611541e-01
5.335253525352535320e+01	2.291511252495324891e-01
5.335313531353135375e+01	2.171590997155356251e-01
5.335373537353735429e+01	2.057473385767694674e-01
5.335433543354335484e+01	1.948896148650389737e-01
5.335493549354935539e+01	1.845608014972559829e-01
5.335553555355535593e+01	1.747368308464943565e-01
5.335613561356135648e+01	1.653946554458692597e-01
5.335673567356735703e+01	1.565122098081367652e-01
5.335733573357335757e+01	1.480683733435948224e-01
5.335793579357935812e+01	1.400429343586160336e-01
5.335853585358535867e+01	1.324165551169538546e-01
5.335913591359135921e+01	1.251707379458149028e-01
5.335973597359735976e+01	1.182877923686134758e-01
5.336033603360336031e+01	1.117508032462733447e-01
5.336093609360936085e+01	1.055435999089468641e-01
5.336153615361536140e+01	9.965072626005472278e-02
5.336213621362136195e+01	9.405741183461778510e-02
5.336273627362736249e+01	8.874954379394391080e-02
5.336333633363336304e+01	8.371363983884659576e-02
5.336393639363936359e+01	7.893682202369767253e-02
5.336453645364536413e+01	7.440679145375170278e-02
5.336513651365136468e+01	7.011180384832139956e-02
5.336573657365736523e+01	6.604064595251661618e-02
5.336633663366336577e+01	6.218261278039502460e-02
5.336693669366936632e+01	5.852748567248951261e-02
5.336753675367536687e+01	5.506551115078656827e-02
5.336813681368136741e+01	5.178738055431553189e-02
5.336873687368736796e+01	4.868421043857985159e-02
5.336933693369336851e+01	4.574752372210422885e-02
5.336993699369936905e+01	4.296923156339630540e-02
5.337053705370536960e+01	4.034161595161935010e-02
5.337113711371137015e+01	3.785731299424516250e-02
5.337173717371737069e+01	3.550929688490907232e-02
5.337233723372337124e+01	3.329086453461715944e-02
5.337293729372937179e+01	3.119562084936582103e-02
5.337353735373537233e+01	2.921746463712627043e-02
5.337413741374137288e+01	2.735057512702552748e-02
5.337473747374737343e+01	2.558939908342521344e-02
5.337533753375337398e+01	2.392863849746263913e-02
5.337593759375937452e+01	2.236323883848071598e-02
5.337653765376537507e+01	2.088837784763926744e-02
5.337713771377137562e+01	1.949945485587448873e-02
5.337773777377737616e+01	1.819208060825983075e-02
5.337833783378337671e+01	1.696206757672786419e-02
5.337893789378937726e+01	1.580542074303975530e-02
5.337953795379537780e+01	1.471832883384548672e-02
5.338013801380137835e+01	1.369715598966390196e-02
5.338073807380737890e+01	1.273843384963510399e-02
5.338133813381337944e+01	1.183885403395811518e-02
5.338193819381937999e+01	1.099526100603030569e-02
5.338253825382538054e+01	1.020464529645172432e-02
5.338313831383138108e+01	9.464137071250726743e-03
5.338373837383738163e+01	8.771000026926959944e-03
5.338433843384338218e+01	8.122625595195533121e-03
5.338493849384938272e+01	7.516527440650377576e-03
5.338553855385538327e+01	6.950334004371112699e-03
5.338613861386138382e+01	6.421788473779506401e-03
5.338673867386738436e+01	5.928741281361346073e-03
5.338733873387338491e+01	5.469145625405501601e-03
5.338793879387938546e+01	5.041053204922981562e-03
5.338853885388538600e+01	4.642610155051670427e-03
5.338913891389138655e+01	4.272053169846904384e-03
5.338973897389738710e+01	3.927705799979122094e-03
5.339033903390338764e+01	3.607974913504330677e-03
5.339093909390939530e+01	3.311347308534705238e-03
5.339153915391538874e+01	3.036386467311327948e-03
5.339213921392139639e+01	2.781729441863232781e-03
5.339273927392738983e+01	2.546083862121545360e-03
5.339333933393339748e+01	2.328225058039793197e-03
5.339393939393939092e+01	2.126993287946274663e-03
5.339453945394539858e+01	1.941291066017279254e-03
5.339513951395139202e+01	1.770080582406359732e-03
5.339573957395739967e+01	1.612381210190944698e-03
5.339633963396339311e+01	1.467267093899225381e-03
5.339693969396940076e+01	1.333864814954632133e-03
5.339753975397539421e+01	1.211351129918861744e-03
5.339813981398140186e+01	1.098950777925333539e-03
5.339873987398739530e+01	9.959343541707651667e-04
5.339933993399340295e+01	9.016162467719421227e-04
5.339993999399939639e+01	8.153526346964737456e-04
5.340054005400540404e+01	7.365395448397985250e-04
5.340114011401140459e+01	6.646109666456905159e-04
5.340174017401740514e+01	5.990370229542864387e-04
5.340234023402340569e+01	5.393221960107387383e-04
5.340294029402940623e+01	4.850058383561410688e-04
5.340354035403540678e+01	4.356555716432172071e-04
5.340414041404140733e+01	3.908684547234971907e-04
5.340474047404740787e+01	3.502694124381892904e-04
5.340534053405340842e+01	3.135097181637833889e-04
5.340594059405940897e+01	2.802655296564428647e-04
5.340654065406540951e+01	2.502364777860937640e-04
5.340714071407141006e+01	2.231443077737251153e-04
5.340774077407741061e+01	1.987315725464545340e-04
5.340834083408341115e+01	1.767603778070579181e-04
5.340894089408941170e+01	1.570111783805849392e-04
5.340954095409541225e+01	1.392816253529961356e-04
5.341014101410141279e+01	1.233854634580082703e-04
5.341074107410741334e+01	1.091514781009668558e-04
5.341134113411341389e+01	9.642249133486705827e-05
5.341194119411941443e+01	8.505440602581919708e-05
5.341254125412541498e+01	7.491529736527066901e-05
5.341314131413141553e+01	6.588455080600702767e-05
5.341374137413741607e+01	5.785204541999854674e-05
5.341434143414341662e+01	5.071738159999582680e-05
5.341494149414941717e+01	4.438915195468143391e-05
5.341554155415541771e+01	3.878425418023205828e-05
5.341614161416141826e+01	3.382724463023127365e-05
5.341674167416741881e+01	2.944973125171327738e-05
5.341734173417341935e+01	2.558980450825102841e-05
5.341794179417941990e+01	2.219150487180841379e-05
5.341854185418542045e+01	1.920432543378279431e-05
5.341914191419142099e+01	1.658274816235498015e-05
5.341974197419742154e+01	1.428581231790335321e-05
5.342034203420342209e+01	1.227671353066966454e-05
5.342094209420942263e+01	1.052466262562343960e-05
5.342154215421542318e+01	8.999606405963539397e-06
5.342214221422142373e+01	7.674690832624449805e-06
5.342274227422742428e+01	6.525956978108163006e-06
5.342334233423342482e+01	5.532061724225210397e-06
5.342394239423942537e+01	4.674021637770988112e-06
5.342454245424542592e+01	3.934978512131358290e-06
5.342514251425142646e+01	3.299985119312221930e-06
5.342574257425742701e+01	2.755809775442536952e-06
5.342634263426342756e+01	2.290758382936038918e-06
5.342694269426942810e+01	1.894512673752304750e-06
5.342754275427542865e+01	1.557983440128996993e-06
5.342814281428142920e+01	1.273177601342755378e-06
5.342874287428742974e+01	1.033078017101031433e-06
5.342934293429343029e+01	8.315350197051517295e-07
5.342994299429943084e+01	6.631686978217842848e-07
5.343054305430543138e+01	5.232810242541839136e-07
5.343114311431143193e+01	4.077769782488046112e-07
5.343174317431743248e+01	3.130938693735944815e-07
5.343234323432343302e+01	2.361381246620904962e-07
5.343294329432943357e+01	1.742288533657461142e-07
5.343354335433543412e+01	1.250475541611565871e-07
5.343414341434143466e+01	8.659337791466494571e-08
5.343474347434743521e+01	5.714340503848551531e-08
5.343534353435343576e+01	3.521744003074867069e-08
5.343594359435943630e+01	1.954686695192171199e-08
5.343654365436543685e+01	9.047148349221211129e-09
5.343714371437143740e+01	2.793586516061941452e-09
5.343774377437743794e+01	-0.000000000000000000e+00
5.343834383438343849e+01	-0.000000000000000000e+00
5.343894389438943904e+01	-0.000000000000000000e+00
5.343954395439543958e+01	-0.000000000000000000e+00
5.344014401440144013e+01	-0.000000000000000000e+00
5.344074407440744068e+01	-0.000000000000000000e+00
5.344134413441344122e+01	-0.000000000000000000e+00
5.344194419441944177e+01	-0.000000000000000000e+00
5.344254425442544232e+01	-0.000000000000000000e+00
5.344314431443144287e+01	-0.000000000000000000e+00
5.344374437443744341e+01	-0.000000000000000000e+00
5.344434443444344396e+01	-0.000000000000000000e+00
5.344494449444944451e+01	-0.000000000000000000e+00
5.344554455445544505e+01	-0.000000000000000000e+00
5.344614461446144560e+01	-0.000000000000000000e+00
5.344674467446744615e+01	-0.000000000000000000e+00
5.344734473447344669e+01	-0.000000000000000000e+00
5.344794479447944724e+01	-0.000000000000000000e+00
5.344854485448544779e+01	-0.000000000000000000e+00
5.344914491449144833e+01	-0.000000000000000000e+00
5.344974497449744888e+01	-0.000000000000000000e+00
5.345034503450344943e+01	-0.000000000000000000e+00
5.345094509450944997e+01	-0.000000000000000000e+00
5.345154515451545052e+01	-0.000000000000000000e+00
5.345214521452145107e+01	-0.000000000000000000e+00
5.345274527452745161e+01	-0.000000000000000000e+00
5.345334533453345216e+01	-0.000000000000000000e+00
5.345394539453945271e+01	-0.000000000000000000e+00
5.345454545454545325e+01	-0.000000000000000000e+00
5.345514551455145380e+01	-0.000000000000000000e+00
5.345574557455745435e+01	-0.000000000000000000e+00
5.345634563456345489e+01	-0.000000000000000000e+00
5.345694569456945544e+01	-0.000000000000000000e+00
5.345754575457545599e+01	-0.000000000000000000e+00
5.345814581458145653e+01	-0.000000000000000000e+00
5.345874587458745708e+01	-0.000000000000000000e+00
5.345934593459345763e+01	-0.000000000000000000e+00
5.345994599459945817e+01	-0.000000000000000000e+00
5.346054605460545872e+01	-0.000000000000000000e+00
5.346114611461145927e+01	-0.000000000000000000e+00
5.346174617461745981e+01	-0.000000000000000000e+00
5.346234623462346036e+01	-0.000000000000000000e+00
5.346294629462946091e+01	-0.000000000000000000e+00
5.346354635463546146e+01	-0.000000000000000000e+00
5.346414641464146200e+01	-0.000000000000000000e+00
5.346474647464746255e+01	-0.000000000000000000e+00
5.346534653465346310e+01	-0.000000000000000000e+00
5.346594659465946364e+01	-0.000000000000000000e+00
5.346654665466546419e+01	-0.000000000000000000e+00
5.346714671467146474e+01	-0.000000000000000000e+00
5.346774677467746528e+01	-0.000000000000000000e+00
5.346834683468346583e+01	-0.000000000000000000e+00
5.346894689468946638e+01	-0.000000000000000000e+00
5.346954695469546692e+01	-0.000000000000000000e+00
5.347014701470146747e+01	-0.000000000000000000e+00
5.347074707470747512e+01	-0.000000000000000000e+00
5.347134713471346856e+01	-0.000000000000000000e+00
5.347194719471947622e+01	-0.000000000000000000e+00
5.347254725472546966e+01	-0.000000000000000000e+00
5.347314731473147731e+01	-0.000000000000000000e+00
5.347374737473747075e+01	-0.000000000000000000e+00
5.347434743474347840e+01	-0.000000000000000000e+00
5.347494749474947184e+01	-0.000000000000000000e+00
5.347554755475547950e+01	-0.000000000000000000e+00
5.347614761476147294e+01	-0.000000000000000000e+00
5.347674767476748059e+01	-0.000000000000000000e+00
5.347734773477347403e+01	-0.000000000000000000e+00
5.347794779477948168e+01	-0.000000000000000000e+00
5.347854785478547512e+01	-0.000000000000000000e+00
5.347914791479148278e+01	-0.000000000000000000e+00
5.347974797479747622e+01	-0.000000000000000000e+00
5.348034803480348387e+01	-0.000000000000000000e+00
5.348094809480948442e+01	-0.000000000000000000e+00
5.348154815481548496e+01	-0.000000000000000000e+00
5.348214821482148551e+01	-0.000000000000000000e+00
5.348274827482748606e+01	-0.000000000000000000e+00
5.348334833483348660e+01	-0.000000000000000000e+00
5.348394839483948715e+01	-0.000000000000000000e+00
5.348454845484548770e+01	-0.000000000000000000e+00
5.348514851485148824e+01	-0.000000000000000000e+00
5.348574857485748879e+01	-0.000000000000000000e+00
5.348634863486348934e+01	-0.000000000000000000e+00
5.348694869486948988e+01	-0.000000000000000000e+00
5.348754875487549043e+01	-0.000000000000000000e+00
5.348814881488149098e+01	-0.000000000000000000e+00
5.348874887488749152e+01	-0.000000000000000000e+00
5.348934893489349207e+01	-0.000000000000000000e+00
5.348994899489949262e+01	-0.000000000000000000e+00
5.349054905490549316e+01	-0.000000000000000000e+00
5.349114911491149371e+01	-0.000000000000000000e+00
5.349174917491749426e+01	-0.000000000000000000e+00
5.349234923492349481e+01	-0.000000000000000000e+00
5.349294929492949535e+01	-0.000000000000000000e+00
5.349354935493549590e+01	-0.000000000000000000e+00
5.349414941494149645e+01	-0.000000000000000000e+00
5.349474947494749699e+01	-0.000000000000000000e+00
5.349534953495349754e+01	-0.000000000000000000e+00
5.349594959495949809e+01	-0.000000000000000000e+00
5.349654965496549863e+01	-0.000000000000000000e+00
5.349714971497149918e+01	-0.000000000000000000e+00
5.349774977497749973e+01	-0.000000000000000000e+00
5.349834983498350027e+01	-0.000000000000000000e+00
5.349894989498950082e+01	-0.000000000000000000e+00
5.349954995499550137e+01	-0.000000000000000000e+00
5.350015001500150191e+01	-0.000000000000000000e+00
5.350075007500750246e+01	-0.000000000000000000e+00
5.350135013501350301e+01	-0.000000000000000000e+00
5.350195019501950355e+01	-0.000000000000000000e+00
5.350255025502550410e+01	-0.000000000000000000e+00
5.350315031503150465e+01	-0.000000000000000000e+00
5.350375037503750519e+01	-0.000000000000000000e+00
5.350435043504350574e+01	-0.000000000000000000e+00
5.350495049504950629e+01	-0.000000000000000000e+00
5.350555055505550683e+01	-0.000000000000000000e+00
5.350615061506150738e+01	-0.000000000000000000e+00
5.350675067506750793e+01	-0.000000000000000000e+00
5.350735073507350847e+01	-0.000000000000000000e+00
5.350795079507950902e+01	-0.000000000000000000e+00
5.350855085508550957e+01	-0.000000000000000000e+00
5.350915091509151011e+01	-0.000000000000000000e+00
5.350975097509751066e+01	-0.000000000000000000e+00
5.351035103510351121e+01	-0.000000000000000000e+00
5.351095109510951175e+01	-0.000000000000000000e+00
5.351155115511551230e+01	-0.000000000000000000e+00
5.351215121512151285e+01	-0.000000000000000000e+00
5.351275127512751340e+01	-0.000000000000000000e+00
5.351335133513351394e+01	-0.000000000000000000e+00
5.351395139513951449e+01	-0.000000000000000000e+00
5.351455145514551504e+01	-0.000000000000000000e+00
5.351515151515151558e+01	-0.000000000000000000e+00
5.351575157515751613e+01	-0.000000000000000000e+00
5.351635163516351668e+01	-0.000000000000000000e+00
5.351695169516951722e+01	-0.000000000000000000e+00
5.351755175517551777e+01	-0.000000000000000000e+00
5.351815181518151832e+01	-0.000000000000000000e+00
5.351875187518751886e+01	-0.000000000000000000e+00
5.351935193519351941e+01	-0.000000000000000000e+00
5.351995199519951996e+01	-0.000000000000000000e+00
5.352055205520552050e+01	-0.000000000000000000e+00
5.352115211521152105e+01	-0.000000000000000000e+00
5.352175217521752160e+01	-0.000000000000000000e+00
5.352235223522352214e+01	-0.000000000000000000e+00
5.352295229522952269e+01	-0.000000000000000000e+00
5.352355235523552324e+01	-0.000000000000000000e+00
5.352415241524152378e+01	-0.000000000000000000e+00
5.352475247524752433e+01	-0.000000000000000000e+00
5.352535253525352488e+01	-0.000000000000000000e+00
5.352595259525952542e+01	-0.000000000000000000e+00
5.352655265526552597e+01	-0.000000000000000000e+00
5.352715271527152652e+01	-0.000000000000000000e+00
5.352775277527752706e+01	-0.000000000000000000e+00
5.352835283528352761e+01	-0.000000000000000000e+00
5.352895289528952816e+01	-0.000000000000000000e+00
5.352955295529552870e+01	-0.000000000000000000e+00
5.353015301530152925e+01	-0.000000000000000000e+00
5.353075307530752980e+01	-0.000000000000000000e+00
5.353135313531353034e+01	-0.000000000000000000e+00
5.353195319531953089e+01	-0.000000000000000000e+00
5.353255325532553144e+01	-0.000000000000000000e+00
5.353315331533153199e+01	-0.000000000000000000e+00
5.353375337533753253e+01	-0.000000000000000000e+00
5.353435343534353308e+01	-0.000000000000000000e+00
5.353495349534953363e+01	-0.000000000000000000e+00
5.353555355535553417e+01	-0.000000000000000000e+00
5.353615361536153472e+01	-0.000000000000000000e+00
5.353675367536753527e+01	-0.000000000000000000e+00
5.353735373537353581e+01	-0.000000000000000000e+00
5.353795379537953636e+01	-0.000000000000000000e+00
5.353855385538553691e+01	-0.000000000000000000e+00
5.353915391539153745e+01	-0.000000000000000000e+00
5.353975397539753800e+01	-0.000000000000000000e+00
5.354035403540353855e+01	-0.000000000000000000e+00
5.354095409540953909e+01	-0.000000000000000000e+00
5.354155415541553964e+01	-0.000000000000000000e+00
5.354215421542154019e+01	-0.000000000000000000e+00
5.354275427542754073e+01	-0.000000000000000000e+00
5.354335433543354128e+01	-0.000000000000000000e+00
5.354395439543954183e+01	-0.000000000000000000e+00
5.354455445544554237e+01	-0.000000000000000000e+00
5.354515451545154292e+01	-0.000000000000000000e+00
5.354575457545754347e+01	-0.000000000000000000e+00
5.354635463546354401e+01	-0.000000000000000000e+00
5.354695469546954456e+01	-0.000000000000000000e+00
5.354755475547554511e+01	-0.000000000000000000e+00
5.354815481548154565e+01	-0.000000000000000000e+00
5.354875487548754620e+01	-0.000000000000000000e+00
5.354935493549354675e+01	-0.000000000000000000e+00
5.354995499549954729e+01	-0.000000000000000000e+00
5.355055505550555495e+01	-0.000000000000000000e+00
5.355115511551154839e+01	-0.000000000000000000e+00
5.355175517551755604e+01	-0.000000000000000000e+00
5.355235523552354948e+01	-0.000000000000000000e+00
5.355295529552955713e+01	-0.000000000000000000e+00
5.355355535553555058e+01	-0.000000000000000000e+00
5.355415541554155823e+01	-0.000000000000000000e+00
5.355475547554755167e+01	-0.000000000000000000e+00
5.355535553555355932e+01	-0.000000000000000000e+00
5.355595559555955276e+01	-0.000000000000000000e+00
5.355655565556556041e+01	-0.000000000000000000e+00
5.355715571557155386e+01	-0.000000000000000000e+00
5.355775577557756151e+01	-0.000000000000000000e+00
5.355835583558355495e+01	-0.000000000000000000e+00
5.355895589558956260e+01	-0.000000000000000000e+00
5.355955595559555604e+01	-0.000000000000000000e+00
5.356015601560156369e+01	-0.000000000000000000e+00
5.356075607560756424e+01	-0.000000000000000000e+00
5.356135613561356479e+01	-0.000000000000000000e+00
5.356195619561956534e+01	-0.000000000000000000e+00
5.356255625562556588e+01	-0.000000000000000000e+00
5.356315631563156643e+01	-0.000000000000000000e+00
5.356375637563756698e+01	-0.000000000000000000e+00
5.356435643564356752e+01	-0.000000000000000000e+00
5.356495649564956807e+01	-0.000000000000000000e+00
5.356555655565556862e+01	-0.000000000000000000e+00
5.356615661566156916e+01	-0.000000000000000000e+00
5.356675667566756971e+01	-0.000000000000000000e+00
5.356735673567357026e+01	-0.000000000000000000e+00
5.356795679567957080e+01	-0.000000000000000000e+00
5.356855685568557135e+01	-0.000000000000000000e+00
5.356915691569157190e+01	-0.000000000000000000e+00
5.356975697569757244e+01	-0.000000000000000000e+00
5.357035703570357299e+01	-0.000000000000000000e+00
5.357095709570957354e+01	-0.000000000000000000e+00
5.357155715571557408e+01	-0.000000000000000000e+00
5.357215721572157463e+01	-0.000000000000000000e+00
5.357275727572757518e+01	-0.000000000000000000e+00
5.357335733573357572e+01	-0.000000000000000000e+00
5.357395739573957627e+01	-0.000000000000000000e+00
5.357455745574557682e+01	-0.000000000000000000e+00
5.357515751575157736e+01	-0.000000000000000000e+00
5.357575757575757791e+01	-0.000000000000000000e+00
5.357635763576357846e+01	-0.000000000000000000e+00
5.357695769576957900e+01	-0.000000000000000000e+00
5.357755775577557955e+01	-0.000000000000000000e+00
5.357815781578158010e+01	-0.000000000000000000e+00
5.357875787578758064e+01	-0.000000000000000000e+00
5.357935793579358119e+01	-0.000000000000000000e+00
5.357995799579958174e+01	-0.000000000000000000e+00
5.358055805580558228e+01	-0.000000000000000000e+00
5.358115811581158283e+01	-0.000000000000000000e+00
5.358175817581758338e+01	-0.000000000000000000e+00
5.358235823582358393e+01	-0.000000000000000000e+00
5.358295829582958447e+01	-0.000000000000000000e+00
5.358355835583558502e+01	-0.000000000000000000e+00
5.358415841584158557e+01	-0.000000000000000000e+00
5.358475847584758611e+01	-0.000000000000000000e+00
5.358535853585358666e+01	-0.000000000000000000e+00
5.358595859585958721e+01	-0.000000000000000000e+00
5.358655865586558775e+01	-0.000000000000000000e+00
5.358715871587158830e+01	-0.000000000000000000e+00
5.358775877587758885e+01	-0.000000000000000000e+00
5.358835883588358939e+01	-0.000000000000000000e+00
5.358895889588958994e+01	-0.000000000000000000e+00
5.358955895589559049e+01	-0.000000000000000000e+00
5.359015901590159103e+01	-0.000000000000000000e+00
5.359075907590759158e+01	-0.000000000000000000e+00
5.359135913591359213e+01	-0.000000000000000000e+00
5.359195919591959267e+01	-0.000000000000000000e+00
5.359255925592559322e+01	-0.000000000000000000e+00
5.359315931593159377e+01	-0.000000000000000000e+00
5.359375937593759431e+01	-0.000000000000000000e+00
5.359435943594359486e+01	-0.000000000000000000e+00
5.359495949594959541e+01	-0.000000000000000000e+00
5.359555955595559595e+01	-0.000000000000000000e+00
5.359615961596159650e+01	-0.000000000000000000e+00
5.359675967596759705e+01	-0.000000000000000000e+00
5.359735973597359759e+01	-0.000000000000000000e+00
5.359795979597959814e+01	-0.000000000000000000e+00
5.359855985598559869e+01	-0.000000000000000000e+00
5.359915991599159923e+01	-0.000000000000000000e+00
5.359975997599759978e+01	-0.000000000000000000e+00
5.360036003600360033e+01	-0.000000000000000000e+00
5.360096009600960087e+01	-0.000000000000000000e+00
5.360156015601560142e+01	-0.000000000000000000e+00
5.360216021602160197e+01	-0.000000000000000000e+00
5.360276027602760252e+01	-0.000000000000000000e+00
5.360336033603360306e+01	-0.000000000000000000e+00
5.360396039603960361e+01	-0.000000000000000000e+00
5.360456045604560416e+01	-0.000000000000000000e+00
5.360516051605160470e+01	-0.000000000000000000e+00
5.360576057605760525e+01	-0.000000000000000000e+00
5.360636063606360580e+01	-0.000000000000000000e+00
5.360696069606960634e+01	-0.000000000000000000e+00
5.360756075607560689e+01	-0.000000000000000000e+00
5.360816081608160744e+01	-0.000000000000000000e+00
5.360876087608760798e+01	-0.000000000000000000e+00
5.360936093609360853e+01	-0.000000000000000000e+00
5.360996099609960908e+01	-0.000000000000000000e+00
5.361056105610560962e+01	-0.000000000000000000e+00
5.361116111611161017e+01	-0.000000000000000000e+00
5.361176117611761072e+01	-0.000000000000000000e+00
5.361236123612361126e+01	-0.000000000000000000e+00
5.361296129612961181e+01	-0.000000000000000000e+00
5.361356135613561236e+01	-0.000000000000000000e+00
5.361416141614161290e+01	-0.000000000000000000e+00
5.361476147614761345e+01	-0.000000000000000000e+00
5.361536153615361400e+01	-0.000000000000000000e+00
5.361596159615961454e+01	-0.000000000000000000e+00
5.361656165616561509e+01	-0.000000000000000000e+00
5.361716171617161564e+01	-0.000000000000000000e+00
5.361776177617761618e+01	-0.000000000000000000e+00
5.361836183618361673e+01	-0.000000000000000000e+00
5.361896189618961728e+01	-0.000000000000000000e+00
5.361956195619561782e+01	-0.000000000000000000e+00
5.362016201620161837e+01	-0.000000000000000000e+00
5.362076207620761892e+01	-0.000000000000000000e+00
5.362136213621361946e+01	-0.000000000000000000e+00
5.362196219621962001e+01	-0.000000000000000000e+00
5.362256225622562056e+01	-0.000000000000000000e+00
5.362316231623162111e+01	-0.000000000000000000e+00
5.362376237623762165e+01	-0.000000000000000000e+00
5.362436243624362220e+01	-0.000000000000000000e+00
5.362496249624962275e+01	-0.000000000000000000e+00
5.362556255625562329e+01	-0.000000000000000000e+00
5.362616261626162384e+01	-0.000000000000000000e+00
5.362676267626762439e+01	-0.000000000000000000e+00
5.362736273627362493e+01	-0.000000000000000000e+00
5.362796279627962548e+01	-0.000000000000000000e+00
5.362856285628562603e+01	-0.000000000000000000e+00
5.362916291629162657e+01	-0.000000000000000000e+00
5.362976297629762712e+01	-0.000000000000000000e+00
5.363036303630363477e+01	-0.000000000000000000e+00
5.363096309630962821e+01	-0.000000000000000000e+00
5.363156315631563587e+01	-0.000000000000000000e+00
5.363216321632162931e+01	-0.000000000000000000e+00
5.363276327632763696e+01	-0.000000000000000000e+00
5.363336333633363040e+01	-0.000000000000000000e+00
5.363396339633963805e+01	-0.000000000000000000e+00
5.363456345634563149e+01	-0.000000000000000000e+00
5.363516351635163915e+01	-0.000000000000000000e+00
5.363576357635763259e+01	-0.000000000000000000e+00
5.363636363636364024e+01	-0.000000000000000000e+00
5.363696369636963368e+01	-0.000000000000000000e+00
5.363756375637564133e+01	-0.000000000000000000e+00
5.363816381638163477e+01	-0.000000000000000000e+00
5.363876387638764243e+01	-0.000000000000000000e+00
5.363936393639363587e+01	-0.000000000000000000e+00
5.363996399639964352e+01	-0.000000000000000000e+00
5.364056405640564407e+01	-0.000000000000000000e+00
5.364116411641164461e+01	-0.000000000000000000e+00
5.364176417641764516e+01	-0.000000000000000000e+00
5.364236423642364571e+01	-0.000000000000000000e+00
5.364296429642964625e+01	-0.000000000000000000e+00
5.364356435643564680e+01	-0.000000000000000000e+00
5.364416441644164735e+01	-0.000000000000000000e+00
5.364476447644764789e+01	-0.000000000000000000e+00
5.364536453645364844e+01	-0.000000000000000000e+00
5.364596459645964899e+01	-0.000000000000000000e+00
5.364656465646564953e+01	-0.000000000000000000e+00
5.364716471647165008e+01	-0.000000000000000000e+00
5.364776477647765063e+01	-0.000000000000000000e+00
5.364836483648365117e+01	-0.000000000000000000e+00
5.364896489648965172e+01	-0.000000000000000000e+00
5.364956495649565227e+01	-0.000000000000000000e+00
5.365016501650165281e+01	-0.000000000000000000e+00
5.365076507650765336e+01	-0.000000000000000000e+00
5.365136513651365391e+01	-0.000000000000000000e+00
5.365196519651965446e+01	-0.000000000000000000e+00
5.365256525652565500e+01	-0.000000000000000000e+00
5.365316531653165555e+01	-0.000000000000000000e+00
5.365376537653765610e+01	-0.000000000000000000e+00
5.365436543654365664e+01	-0.000000000000000000e+00
5.365496549654965719e+01	-0.000000000000000000e+00
5.365556555655565774e+01	-0.000000000000000000e+00
5.365616561656165828e+01	-0.000000000000000000e+00
5.365676567656765883e+01	-0.000000000000000000e+00
5.365736573657365938e+01	-0.000000000000000000e+00
5.365796579657965992e+01	-0.000000000000000000e+00
5.365856585658566047e+01	-0.000000000000000000e+00
5.365916591659166102e+01	-0.000000000000000000e+00
5.365976597659766156e+01	-0.000000000000000000e+00
5.366036603660366211e+01	-0.000000000000000000e+00
5.366096609660966266e+01	-0.000000000000000000e+00
5.366156615661566320e+01	-0.000000000000000000e+00
5.366216621662166375e+01	-0.000000000000000000e+00
5.366276627662766430e+01	-0.000000000000000000e+00
5.366336633663366484e+01	-0.000000000000000000e+00
5.366396639663966539e+01	-0.000000000000000000e+00
5.366456645664566594e+01	-0.000000000000000000e+00
5.366516651665166648e+01	-0.000000000000000000e+00
5.366576657665766703e+01	-0.000000000000000000e+00
5.366636663666366758e+01	-0.000000000000000000e+00
5.366696669666966812e+01	-0.000000000000000000e+00
5.366756675667566867e+01	-0.000000000000000000e+00
5.366816681668166922e+01	-0.000000000000000000e+00
5.366876687668766976e+01	-0.000000000000000000e+00
5.366936693669367031e+01	-0.000000000000000000e+00
5.366996699669967086e+01	-0.000000000000000000e+00
5.367056705670567140e+01	-0.000000000000000000e+00
5.367116711671167195e+01	-0.000000000000000000e+00
5.367176717671767250e+01	-0.000000000000000000e+00
5.367236723672367305e+01	-0.000000000000000000e+00
5.367296729672967359e+01	-0.000000000000000000e+00
5.367356735673567414e+01	-0.000000000000000000e+00
5.367416741674167469e+01	-0.000000000000000000e+00
5.367476747674767523e+01	-0.000000000000000000e+00
5.367536753675367578e+01	-0.000000000000000000e+00
5.367596759675967633e+01	-0.000000000000000000e+00
5.367656765676567687e+01	-0.000000000000000000e+00
5.367716771677167742e+01	-0.000000000000000000e+00
5.367776777677767797e+01	-0.000000000000000000e+00
5.367836783678367851e+01	-0.000000000000000000e+00
5.367896789678967906e+01	-0.000000000000000000e+00
5.367956795679567961e+01	-0.000000000000000000e+00
5.368016801680168015e+01	-0.000000000000000000e+00
5.368076807680768070e+01	-0.000000000000000000e+00
5.368136813681368125e+01	-0.000000000000000000e+00
5.368196819681968179e+01	-0.000000000000000000e+00
5.368256825682568234e+01	-0.000000000000000000e+00
5.368316831683168289e+01	-0.000000000000000000e+00
5.368376837683768343e+01	-0.000000000000000000e+00
5.368436843684368398e+01	-0.000000000000000000e+00
5.368496849684968453e+01	-0.000000000000000000e+00
5.368556855685568507e+01	-0.000000000000000000e+00
5.368616861686168562e+01	-0.000000000000000000e+00
5.368676867686768617e+01	-0.000000000000000000e+00
5.368736873687368671e+01	-0.000000000000000000e+00
5.368796879687968726e+01	-0.000000000000000000e+00
5.368856885688568781e+01	-0.000000000000000000e+00
5.368916891689168835e+01	-0.000000000000000000e+00
5.368976897689768890e+01	-0.000000000000000000e+00
5.369036903690368945e+01	-0.000000000000000000e+00
5.369096909690968999e+01	-0.000000000000000000e+00
5.369156915691569054e+01	-0.000000000000000000e+00
5.369216921692169109e+01	-0.000000000000000000e+00
5.369276927692769164e+01	-0.000000000000000000e+00
5.369336933693369218e+01	-0.000000000000000000e+00
5.369396939693969273e+01	-0.000000000000000000e+00
5.369456945694569328e+01	-0.000000000000000000e+00
5.369516951695169382e+01	-0.000000000000000000e+00
5.369576957695769437e+01	-0.000000000000000000e+00
5.369636963696369492e+01	-0.000000000000000000e+00
5.369696969696969546e+01	-0.000000000000000000e+00
5.369756975697569601e+01	-0.000000000000000000e+00
5.369816981698169656e+01	-0.000000000000000000e+00
5.369876987698769710e+01	-0.000000000000000000e+00
5.369936993699369765e+01	-0.000000000000000000e+00
5.369996999699969820e+01	-0.000000000000000000e+00
5.370057005700569874e+01	-0.000000000000000000e+00
5.370117011701169929e+01	-0.000000000000000000e+00
5.370177017701769984e+01	-0.000000000000000000e+00
5.370237023702370038e+01	-0.000000000000000000e+00
5.370297029702970093e+01	-0.000000000000000000e+00
5.370357035703570148e+01	-0.000000000000000000e+00
5.370417041704170202e+01	-0.000000000000000000e+00
5.370477047704770257e+01	-0.000000000000000000e+00
5.370537053705370312e+01	-0.000000000000000000e+00
5.370597059705970366e+01	-0.000000000000000000e+00
5.370657065706570421e+01	-0.000000000000000000e+00
5.370717071707170476e+01	-0.000000000000000000e+00
5.370777077707770530e+01	-0.000000000000000000e+00
5.370837083708370585e+01	-0.000000000000000000e+00
5.370897089708970640e+01	-0.000000000000000000e+00
5.370957095709570694e+01	-0.000000000000000000e+00
5.371017101710171460e+01	-0.000000000000000000e+00
5.371077107710770804e+01	-0.000000000000000000e+00
5.371137113711371569e+01	-0.000000000000000000e+00
5.371197119711970913e+01	-0.000000000000000000e+00
5.371257125712571678e+01	-0.000000000000000000e+00
5.371317131713171023e+01	-0.000000000000000000e+00
5.371377137713771788e+01	-0.000000000000000000e+00
5.371437143714371132e+01	-0.000000000000000000e+00
5.371497149714971897e+01	-0.000000000000000000e+00
5.371557155715571241e+01	-0.000000000000000000e+00
5.371617161716172006e+01	-0.000000000000000000e+00
5.371677167716771351e+01	-0.000000000000000000e+00
5.371737173717372116e+01	-0.000000000000000000e+00
5.371797179717971460e+01	-0.000000000000000000e+00
5.371857185718572225e+01	-0.000000000000000000e+00
5.371917191719171569e+01	-0.000000000000000000e+00
5.371977197719772334e+01	-0.000000000000000000e+00
5.372037203720372389e+01	-0.000000000000000000e+00
5.372097209720972444e+01	-0.000000000000000000e+00
5.372157215721572499e+01	-0.000000000000000000e+00
5.372217221722172553e+01	-0.000000000000000000e+00
5.372277227722772608e+01	-0.000000000000000000e+00
5.372337233723372663e+01	-0.000000000000000000e+00
5.372397239723972717e+01	-0.000000000000000000e+00
5.372457245724572772e+01	-0.000000000000000000e+00
5.372517251725172827e+01	-0.000000000000000000e+00
5.372577257725772881e+01	-0.000000000000000000e+00
5.372637263726372936e+01	-0.000000000000000000e+00
5.372697269726972991e+01	-0.000000000000000000e+00
5.372757275727573045e+01	-0.000000000000000000e+00
5.372817281728173100e+01	-0.000000000000000000e+00
5.372877287728773155e+01	-0.000000000000000000e+00
5.372937293729373209e+01	-0.000000000000000000e+00
5.372997299729973264e+01	-0.000000000000000000e+00
5.373057305730573319e+01	-0.000000000000000000e+00
5.373117311731173373e+01	-0.000000000000000000e+00
5.373177317731773428e+01	-0.000000000000000000e+00
5.373237323732373483e+01	-0.000000000000000000e+00
5.373297329732973537e+01	-0.000000000000000000e+00
5.373357335733573592e+01	-0.000000000000000000e+00
5.373417341734173647e+01	-0.000000000000000000e+00
5.373477347734773701e+01	-0.000000000000000000e+00
5.373537353735373756e+01	-0.000000000000000000e+00
5.373597359735973811e+01	-0.000000000000000000e+00
5.373657365736573865e+01	-0.000000000000000000e+00
5.373717371737173920e+01	-0.000000000000000000e+00
5.373777377737773975e+01	-0.000000000000000000e+00
5.373837383738374029e+01	-0.000000000000000000e+00
5.373897389738974084e+01	-0.000000000000000000e+00
5.373957395739574139e+01	-0.000000000000000000e+00
5.374017401740174193e+01	-0.000000000000000000e+00
5.374077407740774248e+01	-0.000000000000000000e+00
5.374137413741374303e+01	-0.000000000000000000e+00
5.374197419741974358e+01	-0.000000000000000000e+00
5.374257425742574412e+01	-0.000000000000000000e+00
5.374317431743174467e+01	-0.000000000000000000e+00
5.374377437743774522e+01	-0.000000000000000000e+00
5.374437443744374576e+01	-0.000000000000000000e+00
5.374497449744974631e+01	-0.000000000000000000e+00
5.374557455745574686e+01	-0.000000000000000000e+00
5.374617461746174740e+01	-0.000000000000000000e+00
5.374677467746774795e+01	-0.000000000000000000e+00
5.374737473747374850e+01	-0.000000000000000000e+00
5.374797479747974904e+01	-0.000000000000000000e+00
5.374857485748574959e+01	-0.000000000000000000e+00
5.374917491749175014e+01	-0.000000000000000000e+00
5.374977497749775068e+01	-0.000000000000000000e+00
5.375037503750375123e+01	-0.000000000000000000e+00
5.375097509750975178e+01	-0.000000000000000000e+00
5.375157515751575232e+01	-0.000000000000000000e+00
5.375217521752175287e+01	-0.000000000000000000e+00
5.375277527752775342e+01	-0.000000000000000000e+00
5.375337533753375396e+01	-0.000000000000000000e+00
5.375397539753975451e+01	-0.000000000000000000e+00
5.375457545754575506e+01	-0.000000000000000000e+00
5.375517551755175560e+01	-0.000000000000000000e+00
5.375577557755775615e+01	-0.000000000000000000e+00
5.375637563756375670e+01	-0.000000000000000000e+00
5.375697569756975724e+01	-0.000000000000000000e+00
5.375757575757575779e+01	-0.000000000000000000e+00
5.375817581758175834e+01	-0.000000000000000000e+00
5.375877587758775888e+01	-0.000000000000000000e+00
5.375937593759375943e+01	-0.000000000000000000e+00
5.375997599759975998e+01	-0.000000000000000000e+00
5.376057605760576052e+01	-0.000000000000000000e+00
5.376117611761176107e+01	-0.000000000000000000e+00
5.376177617761776162e+01	-0.000000000000000000e+00
5.376237623762376217e+01	-0.000000000000000000e+00
5.376297629762976271e+01	-0.000000000000000000e+00
5.376357635763576326e+01	-0.000000000000000000e+00
5.376417641764176381e+01	-0.000000000000000000e+00
5.376477647764776435e+01	-0.000000000000000000e+00
5.376537653765376490e+01	-0.000000000000000000e+00
5.376597659765976545e+01	-0.000000000000000000e+00
5.376657665766576599e+01	-0.000000000000000000e+00
5.376717671767176654e+01	-0.000000000000000000e+00
5.376777677767776709e+01	-0.000000000000000000e+00
5.376837683768376763e+01	-0.000000000000000000e+00
5.376897689768976818e+01	-0.000000000000000000e+00
5.376957695769576873e+01	-0.000000000000000000e+00
5.377017701770176927e+01	-0.000000000000000000e+00
5.377077707770776982e+01	-0.000000000000000000e+00
5.377137713771377037e+01	-0.000000000000000000e+00
5.377197719771977091e+01	-0.000000000000000000e+00
5.377257725772577146e+01	-0.000000000000000000e+00
5.377317731773177201e+01	-0.000000000000000000e+00
5.377377737773777255e+01	-0.000000000000000000e+00
5.377437743774377310e+01	-0.000000000000000000e+00
5.377497749774977365e+01	-0.000000000000000000e+00
5.377557755775577419e+01	-0.000000000000000000e+00
5.377617761776177474e+01	-0.000000000000000000e+00
5.377677767776777529e+01	-0.000000000000000000e+00
5.377737773777377583e+01	-0.000000000000000000e+00
5.377797779777977638e+01	-0.000000000000000000e+00
5.377857785778577693e+01	-0.000000000000000000e+00
5.377917791779177747e+01	-0.000000000000000000e+00
5.377977797779777802e+01	-0.000000000000000000e+00
5.378037803780377857e+01	-0.000000000000000000e+00
5.378097809780977911e+01	-0.000000000000000000e+00
5.378157815781577966e+01	-0.000000000000000000e+00
5.378217821782178021e+01	-0.000000000000000000e+00
5.378277827782778076e+01	-0.000000000000000000e+00
5.378337833783378130e+01	-0.000000000000000000e+00
5.378397839783978185e+01	-0.000000000000000000e+00
5.378457845784578240e+01	-0.000000000000000000e+00
5.378517851785178294e+01	-0.000000000000000000e+00
5.378577857785778349e+01	-0.000000000000000000e+00
5.378637863786378404e+01	-0.000000000000000000e+00
5.378697869786978458e+01	-0.000000000000000000e+00
5.378757875787578513e+01	-0.000000000000000000e+00
5.378817881788178568e+01	-0.000000000000000000e+00
5.378877887788778622e+01	-0.000000000000000000e+00
5.378937893789378677e+01	-0.000000000000000000e+00
5.378997899789979442e+01	-0.000000000000000000e+00
5.379057905790578786e+01	-0.000000000000000000e+00
5.379117911791179552e+01	-0.000000000000000000e+00
5.379177917791778896e+01	-0.000000000000000000e+00
5.379237923792379661e+01	-0.000000000000000000e+00
5.379297929792979005e+01	-0.000000000000000000e+00
5.379357935793579770e+01	-0.000000000000000000e+00
5.379417941794179114e+01	-0.000000000000000000e+00
5.379477947794779880e+01	-0.000000000000000000e+00
5.379537953795379224e+01	-0.000000000000000000e+00
5.379597959795979989e+01	-0.000000000000000000e+00
5.379657965796579333e+01	-0.000000000000000000e+00
5.379717971797180098e+01	-0.000000000000000000e+00
5.379777977797779442e+01	-0.000000000000000000e+00
5.379837983798380208e+01	-0.000000000000000000e+00
5.379897989798979552e+01	-0.000000000000000000e+00
5.379957995799580317e+01	-0.000000000000000000e+00
5.380018001800180372e+01	-0.000000000000000000e+00
5.380078007800780426e+01	-0.000000000000000000e+00
5.380138013801380481e+01	-0.000000000000000000e+00
5.380198019801980536e+01	-0.000000000000000000e+00
5.380258025802580590e+01	-0.000000000000000000e+00
5.380318031803180645e+01	-0.000000000000000000e+00
5.380378037803780700e+01	-0.000000000000000000e+00
5.380438043804380754e+01	-0.000000000000000000e+00
5.380498049804980809e+01	-0.000000000000000000e+00
5.380558055805580864e+01	-0.000000000000000000e+00
5.380618061806180918e+01	-0.000000000000000000e+00
5.380678067806780973e+01	-0.000000000000000000e+00
5.380738073807381028e+01	-0.000000000000000000e+00
5.380798079807981082e+01	-0.000000000000000000e+00
5.380858085808581137e+01	-0.000000000000000000e+00
5.380918091809181192e+01	-0.000000000000000000e+00
5.380978097809781246e+01	-0.000000000000000000e+00
5.381038103810381301e+01	-0.000000000000000000e+00
5.381098109810981356e+01	-0.000000000000000000e+00
5.381158115811581411e+01	-0.000000000000000000e+00
5.381218121812181465e+01	-0.000000000000000000e+00
5.381278127812781520e+01	-0.000000000000000000e+00
5.381338133813381575e+01	-0.000000000000000000e+00
5.381398139813981629e+01	-0.000000000000000000e+00
5.381458145814581684e+01	-0.000000000000000000e+00
5.381518151815181739e+01	-0.000000000000000000e+00
5.381578157815781793e+01	-0.000000000000000000e+00
5.381638163816381848e+01	-0.000000000000000000e+00
5.381698169816981903e+01	-0.000000000000000000e+00
5.381758175817581957e+01	-0.000000000000000000e+00
5.381818181818182012e+01	-0.000000000000000000e+00
5.381878187818782067e+01	-0.000000000000000000e+00
5.381938193819382121e+01	-0.000000000000000000e+00
5.381998199819982176e+01	-0.000000000000000000e+00
5.382058205820582231e+01	-0.000000000000000000e+00
5.382118211821182285e+01	-0.000000000000000000e+00
5.382178217821782340e+01	-0.000000000000000000e+00
5.382238223822382395e+01	-0.000000000000000000e+00
5.382298229822982449e+01	-0.000000000000000000e+00
5.382358235823582504e+01	-0.000000000000000000e+00
5.382418241824182559e+01	-0.000000000000000000e+00
5.382478247824782613e+01	-0.000000000000000000e+00
5.382538253825382668e+01	-0.000000000000000000e+00
5.382598259825982723e+01	-0.000000000000000000e+00
5.382658265826582777e+01	-0.000000000000000000e+00
5.382718271827182832e+01	-0.000000000000000000e+00
5.382778277827782887e+01	-0.000000000000000000e+00
5.382838283828382941e+01	-0.000000000000000000e+00
5.382898289828982996e+01	-0.000000000000000000e+00
5.382958295829583051e+01	-0.000000000000000000e+00
5.383018301830183105e+01	-0.000000000000000000e+00
5.383078307830783160e+01	-0.000000000000000000e+00
5.383138313831383215e+01	-0.000000000000000000e+00
5.383198319831983270e+01	-0.000000000000000000e+00
5.383258325832583324e+01	-0.000000000000000000e+00
5.383318331833183379e+01	-0.000000000000000000e+00
5.383378337833783434e+01	-0.000000000000000000e+00
5.383438343834383488e+01	-0.000000000000000000e+00
5.383498349834983543e+01	-0.000000000000000000e+00
5.383558355835583598e+01	-0.000000000000000000e+00
5.383618361836183652e+01	-0.000000000000000000e+00
5.383678367836783707e+01	-0.000000000000000000e+00
5.383738373837383762e+01	-0.000000000000000000e+00
5.383798379837983816e+01	-0.000000000000000000e+00
5.383858385838583871e+01	-0.000000000000000000e+00
5.383918391839183926e+01	-0.000000000000000000e+00
5.383978397839783980e+01	-0.000000000000000000e+00
5.384038403840384035e+01	-0.000000000000000000e+00
5.384098409840984090e+01	-0.000000000000000000e+00
5.384158415841584144e+01	-0.000000000000000000e+00
5.384218421842184199e+01	-0.000000000000000000e+00
5.384278427842784254e+01	-0.000000000000000000e+00
5.384338433843384308e+01	-0.000000000000000000e+00
5.384398439843984363e+01	-0.000000000000000000e+00
5.384458445844584418e+01	-0.000000000000000000e+00
5.384518451845184472e+01	-0.000000000000000000e+00
5.384578457845784527e+01	-0.000000000000000000e+00
5.384638463846384582e+01	-0.000000000000000000e+00
5.384698469846984636e+01	-0.000000000000000000e+00
5.384758475847584691e+01	-0.000000000000000000e+00
5.384818481848184746e+01	-0.000000000000000000e+00
5.384878487848784800e+01	-0.000000000000000000e+00
5.384938493849384855e+01	-0.000000000000000000e+00
5.384998499849984910e+01	-0.000000000000000000e+00
5.385058505850584964e+01	-0.000000000000000000e+00
5.385118511851185019e+01	-0.000000000000000000e+00
5.385178517851785074e+01	-0.000000000000000000e+00
5.385238523852385129e+01	-0.000000000000000000e+00
5.385298529852985183e+01	-0.000000000000000000e+00
5.385358535853585238e+01	-0.000000000000000000e+00
5.385418541854185293e+01	-0.000000000000000000e+00
5.385478547854785347e+01	-0.000000000000000000e+00
5.385538553855385402e+01	-0.000000000000000000e+00
5.385598559855985457e+01	-0.000000000000000000e+00
5.385658565856585511e+01	-0.000000000000000000e+00
5.385718571857185566e+01	-0.000000000000000000e+00
5.385778577857785621e+01	-0.000000000000000000e+00
5.385838583858385675e+01	-0.000000000000000000e+00
5.385898589858985730e+01	-0.000000000000000000e+00
5.385958595859585785e+01	-0.000000000000000000e+00
5.386018601860185839e+01	-0.000000000000000000e+00
5.386078607860785894e+01	-0.000000000000000000e+00
5.386138613861385949e+01	-0.000000000000000000e+00
5.386198619861986003e+01	-0.000000000000000000e+00
5.386258625862586058e+01	-0.000000000000000000e+00
5.386318631863186113e+01	-0.000000000000000000e+00
5.386378637863786167e+01	-0.000000000000000000e+00
5.386438643864386222e+01	-0.000000000000000000e+00
5.386498649864986277e+01	-0.000000000000000000e+00
5.386558655865586331e+01	-0.000000000000000000e+00
5.386618661866186386e+01	-0.000000000000000000e+00
5.386678667866786441e+01	-0.000000000000000000e+00
5.386738673867386495e+01	-0.000000000000000000e+00
5.386798679867986550e+01	-0.000000000000000000e+00
5.386858685868586605e+01	-0.000000000000000000e+00
5.386918691869186659e+01	-0.000000000000000000e+00
5.386978697869786714e+01	-0.000000000000000000e+00
5.387038703870386769e+01	-0.000000000000000000e+00
5.387098709870987534e+01	-0.000000000000000000e+00
5.387158715871586878e+01	-0.000000000000000000e+00
5.387218721872187643e+01	-0.000000000000000000e+00
5.387278727872786988e+01	-0.000000000000000000e+00
5.387338733873387753e+01	-0.000000000000000000e+00
5.387398739873987097e+01	-0.000000000000000000e+00
5.387458745874587862e+01	-0.000000000000000000e+00
5.387518751875187206e+01	-0.000000000000000000e+00
5.387578757875787971e+01	-0.000000000000000000e+00
5.387638763876387316e+01	-0.000000000000000000e+00
5.387698769876988081e+01	-0.000000000000000000e+00
5.387758775877587425e+01	-0.000000000000000000e+00
5.387818781878188190e+01	-0.000000000000000000e+00
5.387878787878787534e+01	-0.000000000000000000e+00
5.387938793879388300e+01	-0.000000000000000000e+00
5.387998799879988354e+01	-0.000000000000000000e+00
5.388058805880588409e+01	-0.000000000000000000e+00
5.388118811881188464e+01	-0.000000000000000000e+00
5.388178817881788518e+01	-0.000000000000000000e+00
5.388238823882388573e+01	-0.000000000000000000e+00
5.388298829882988628e+01	-0.000000000000000000e+00
5.388358835883588682e+01	-0.000000000000000000e+00
5.388418841884188737e+01	-0.000000000000000000e+00
5.388478847884788792e+01	-0.000000000000000000e+00
5.388538853885388846e+01	-0.000000000000000000e+00
5.388598859885988901e+01	-0.000000000000000000e+00
5.388658865886588956e+01	-0.000000000000000000e+00
5.388718871887189010e+01	-0.000000000000000000e+00
5.388778877887789065e+01	-0.000000000000000000e+00
5.388838883888389120e+01	-0.000000000000000000e+00
5.388898889888989174e+01	-0.000000000000000000e+00
5.388958895889589229e+01	-0.000000000000000000e+00
5.389018901890189284e+01	-0.000000000000000000e+00
5.389078907890789338e+01	-0.000000000000000000e+00
5.389138913891389393e+01	-0.000000000000000000e+00
5.389198919891989448e+01	-0.000000000000000000e+00
5.389258925892589502e+01	-0.000000000000000000e+00
5.389318931893189557e+01	-0.000000000000000000e+00
5.389378937893789612e+01	-0.000000000000000000e+00
5.389438943894389666e+01	-0.000000000000000000e+00
5.389498949894989721e+01	-0.000000000000000000e+00
5.389558955895589776e+01	-0.000000000000000000e+00
5.389618961896189830e+01	-0.000000000000000000e+00
5.389678967896789885e+01	-0.000000000000000000e+00
5.389738973897389940e+01	-0.000000000000000000e+00
5.389798979897989994e+01	-0.000000000000000000e+00
5.389858985898590049e+01	-0.000000000000000000e+00
5.389918991899190104e+01	-0.000000000000000000e+00
5.389978997899790158e+01	-0.000000000000000000e+00
5.390039003900390213e+01	-0.000000000000000000e+00
5.390099009900990268e+01	-0.000000000000000000e+00
5.390159015901590323e+01	-0.000000000000000000e+00
5.390219021902190377e+01	-0.000000000000000000e+00
5.390279027902790432e+01	-0.000000000000000000e+00
5.390339033903390487e+01	-0.000000000000000000e+00
5.390399039903990541e+01	-0.000000000000000000e+00
5.390459045904590596e+01	-0.000000000000000000e+00
5.390519051905190651e+01	-0.000000000000000000e+00
5.390579057905790705e+01	-0.000000000000000000e+00
5.390639063906390760e+01	-0.000000000000000000e+00
5.390699069906990815e+01	-0.000000000000000000e+00
5.390759075907590869e+01	-0.000000000000000000e+00
5.390819081908190924e+01	-0.000000000000000000e+00
5.390879087908790979e+01	-0.000000000000000000e+00
5.390939093909391033e+01	-0.000000000000000000e+00
5.390999099909991088e+01	-0.000000000000000000e+00
5.391059105910591143e+01	-0.000000000000000000e+00
5.391119111911191197e+01	-0.000000000000000000e+00
5.391179117911791252e+01	-0.000000000000000000e+00
5.391239123912391307e+01	-0.000000000000000000e+00
5.391299129912991361e+01	-0.000000000000000000e+00
5.391359135913591416e+01	-0.000000000000000000e+00
5.391419141914191471e+01	-0.000000000000000000e+00
5.391479147914791525e+01	-0.000000000000000000e+00
5.391539153915391580e+01	-0.000000000000000000e+00
5.391599159915991635e+01	-0.000000000000000000e+00
5.391659165916591689e+01	-0.000000000000000000e+00
5.391719171917191744e+01	-0.000000000000000000e+00
5.391779177917791799e+01	-0.000000000000000000e+00
5.391839183918391853e+01	-0.000000000000000000e+00
5.391899189918991908e+01	-0.000000000000000000e+00
5.391959195919591963e+01	-0.000000000000000000e+00
5.392019201920192017e+01	-0.000000000000000000e+00
5.392079207920792072e+01	-0.000000000000000000e+00
5.392139213921392127e+01	-0.000000000000000000e+00
5.392199219921992182e+01	-0.000000000000000000e+00
5.392259225922592236e+01	-0.000000000000000000e+00
5.392319231923192291e+01	-0.000000000000000000e+00
5.392379237923792346e+01	-0.000000000000000000e+00
5.392439243924392400e+01	-0.000000000000000000e+00
5.392499249924992455e+01	-0.000000000000000000e+00
5.392559255925592510e+01	-0.000000000000000000e+00
5.392619261926192564e+01	-0.000000000000000000e+00
5.392679267926792619e+01	-0.000000000000000000e+00
5.392739273927392674e+01	-0.000000000000000000e+00
5.392799279927992728e+01	-0.000000000000000000e+00
5.392859285928592783e+01	-0.000000000000000000e+00
5.392919291929192838e+01	-0.000000000000000000e+00
5.392979297929792892e+01	-0.000000000000000000e+00
5.393039303930392947e+01	-0.000000000000000000e+00
5.393099309930993002e+01	-0.000000000000000000e+00
5.393159315931593056e+01	-0.000000000000000000e+00
5.393219321932193111e+01	-0.000000000000000000e+00
5.393279327932793166e+01	-0.000000000000000000e+00
5.393339333933393220e+01	-0.000000000000000000e+00
5.393399339933993275e+01	-0.000000000000000000e+00
5.393459345934593330e+01	-0.000000000000000000e+00
5.393519351935193384e+01	-0.000000000000000000e+00
5.393579357935793439e+01	-0.000000000000000000e+00
5.393639363936393494e+01	-0.000000000000000000e+00
5.393699369936993548e+01	-0.000000000000000000e+00
5.393759375937593603e+01	-0.000000000000000000e+00
5.393819381938193658e+01	-0.000000000000000000e+00
5.393879387938793712e+01	-0.000000000000000000e+00
5.393939393939393767e+01	-0.000000000000000000e+00
5.393999399939993822e+01	-0.000000000000000000e+00
5.394059405940593876e+01	-0.000000000000000000e+00
5.394119411941193931e+01	-0.000000000000000000e+00
5.394179417941793986e+01	-0.000000000000000000e+00
5.394239423942394041e+01	-0.000000000000000000e+00
5.394299429942994095e+01	-0.000000000000000000e+00
5.394359435943594150e+01	-0.000000000000000000e+00
5.394419441944194205e+01	-0.000000000000000000e+00
5.394479447944794259e+01	-0.000000000000000000e+00
5.394539453945394314e+01	-0.000000000000000000e+00
5.394599459945994369e+01	-0.000000000000000000e+00
5.394659465946594423e+01	-0.000000000000000000e+00
5.394719471947194478e+01	-0.000000000000000000e+00
5.394779477947794533e+01	-0.000000000000000000e+00
5.394839483948394587e+01	-0.000000000000000000e+00
5.394899489948994642e+01	-0.000000000000000000e+00
5.394959495949594697e+01	-0.000000000000000000e+00
5.395019501950194751e+01	-0.000000000000000000e+00
5.395079507950795517e+01	-0.000000000000000000e+00
5.395139513951394861e+01	-0.000000000000000000e+00
5.395199519951995626e+01	-0.000000000000000000e+00
5.395259525952594970e+01	-0.000000000000000000e+00
5.395319531953195735e+01	-0.000000000000000000e+00
5.395379537953795079e+01	-0.000000000000000000e+00
5.395439543954395845e+01	-0.000000000000000000e+00
5.395499549954995189e+01	-0.000000000000000000e+00
5.395559555955595954e+01	-0.000000000000000000e+00
5.395619561956195298e+01	-0.000000000000000000e+00
5.395679567956796063e+01	-0.000000000000000000e+00
5.395739573957395407e+01	-0.000000000000000000e+00
5.395799579957996173e+01	-0.000000000000000000e+00
5.395859585958595517e+01	-0.000000000000000000e+00
5.395919591959196282e+01	-0.000000000000000000e+00
5.395979597959796337e+01	-0.000000000000000000e+00
5.396039603960396391e+01	-0.000000000000000000e+00
5.396099609960996446e+01	-0.000000000000000000e+00
5.396159615961596501e+01	-0.000000000000000000e+00
5.396219621962196555e+01	-0.000000000000000000e+00
5.396279627962796610e+01	-0.000000000000000000e+00
5.396339633963396665e+01	-0.000000000000000000e+00
5.396399639963996719e+01	-0.000000000000000000e+00
5.396459645964596774e+01	-0.000000000000000000e+00
5.396519651965196829e+01	-0.000000000000000000e+00
5.396579657965796883e+01	-0.000000000000000000e+00
5.396639663966396938e+01	-0.000000000000000000e+00
5.396699669966996993e+01	-0.000000000000000000e+00
5.396759675967597047e+01	-0.000000000000000000e+00
5.396819681968197102e+01	-0.000000000000000000e+00
5.396879687968797157e+01	-0.000000000000000000e+00
5.396939693969397212e+01	-0.000000000000000000e+00
5.396999699969997266e+01	-0.000000000000000000e+00
5.397059705970597321e+01	-0.000000000000000000e+00
5.397119711971197376e+01	-0.000000000000000000e+00
5.397179717971797430e+01	-0.000000000000000000e+00
5.397239723972397485e+01	-0.000000000000000000e+00
5.397299729972997540e+01	-0.000000000000000000e+00
5.397359735973597594e+01	-0.000000000000000000e+00
5.397419741974197649e+01	-0.000000000000000000e+00
5.397479747974797704e+01	-0.000000000000000000e+00
5.397539753975397758e+01	-0.000000000000000000e+00
5.397599759975997813e+01	-0.000000000000000000e+00
5.397659765976597868e+01	-0.000000000000000000e+00
5.397719771977197922e+01	-0.000000000000000000e+00
5.397779777977797977e+01	-0.000000000000000000e+00
5.397839783978398032e+01	-0.000000000000000000e+00
5.397899789978998086e+01	-0.000000000000000000e+00
5.397959795979598141e+01	-0.000000000000000000e+00
5.398019801980198196e+01	-0.000000000000000000e+00
5.398079807980798250e+01	-0.000000000000000000e+00
5.398139813981398305e+01	-0.000000000000000000e+00
5.398199819981998360e+01	-0.000000000000000000e+00
5.398259825982598414e+01	-0.000000000000000000e+00
5.398319831983198469e+01	-0.000000000000000000e+00
5.398379837983798524e+01	-0.000000000000000000e+00
5.398439843984398578e+01	-0.000000000000000000e+00
5.398499849984998633e+01	-0.000000000000000000e+00
5.398559855985598688e+01	-0.000000000000000000e+00
5.398619861986198742e+01	-0.000000000000000000e+00
5.398679867986798797e+01	-0.000000000000000000e+00
5.398739873987398852e+01	-0.000000000000000000e+00
5.398799879987998906e+01	-0.000000000000000000e+00
5.398859885988598961e+01	-0.000000000000000000e+00
5.398919891989199016e+01	-0.000000000000000000e+00
5.398979897989799071e+01	-0.000000000000000000e+00
5.399039903990399125e+01	-0.000000000000000000e+00
5.399099909990999180e+01	-0.000000000000000000e+00
5.399159915991599235e+01	-0.000000000000000000e+00
5.399219921992199289e+01	-0.000000000000000000e+00
5.399279927992799344e+01	-0.000000000000000000e+00
5.399339933993399399e+01	-0.000000000000000000e+00
5.399399939993999453e+01	-0.000000000000000000e+00
5.399459945994599508e+01	-0.000000000000000000e+00
5.399519951995199563e+01	-0.000000000000000000e+00
5.399579957995799617e+01	-0.000000000000000000e+00
5.399639963996399672e+01	-0.000000000000000000e+00
5.399699969996999727e+01	-0.000000000000000000e+00
5.399759975997599781e+01	-0.000000000000000000e+00
5.399819981998199836e+01	-0.000000000000000000e+00
5.399879987998799891e+01	-0.000000000000000000e+00
5.399939993999399945e+01	-0.000000000000000000e+00
5.400000000000000000e+01	-0.000000000000000000e+00


==> data/300erFitfwhm.dat <==
1.100000000000000000e+01	5.275551102204409517e+02
3.000000000000000000e+01	5.546092184368736753e+02
6.000000000000000000e+01	3.321643286573146270e+02
1.200000000000000000e+02	2.900801603206412551e+02
2.400000000000000000e+02	3.261523046092183904e+02


==> data/300erLinInterpolfwhm.dat <==
1.100000000000000000e+01	3.867735470941883591e+02
3.000000000000000000e+01	4.198396793587173761e+02
6.000000000000000000e+01	3.762525050100199451e+02
1.200000000000000000e+02	2.640280561122244194e+02
2.400000000000000000e+02	2.995991983967936108e+02


==> data/average0u1.dat <==
4.835546399999999778e+01	5.949854699999999866e+03
4.841247640000000274e+01	2.753058300000000145e+03
4.846948880000000059e+01	-2.211831130000000121e+04
4.852650119999999845e+01	-9.462760500000000320e+03
4.858351360000000341e+01	-7.268251000000000204e+03
4.864052600000000126e+01	-1.855562150000000111e+04
4.869753839999999911e+01	-1.525708220000000074e+04
4.875455080000000407e+01	7.382786500000000160e+03
4.881156319999999482e+01	-2.180046319999999832e+04
4.886857559999999978e+01	-4.528807559999999648e+04
4.892558800000000474e+01	-8.155503179999999702e+04
4.898260039999999549e+01	-5.544195120000000315e+04
4.903961280000000045e+01	-2.533260740000000078e+04
4.909662520000000541e+01	-2.034040829999999914e+04
4.915363759999999616e+01	-2.448369450000000143e+04
4.921065000000000111e+01	3.571638899999999921e+03
4.926766239999999897e+01	1.686889699999999948e+03
4.932467479999999682e+01	-5.057197030000000086e+04
4.938168720000000178e+01	-1.111049829999999929e+05
4.943869959999999963e+01	-1.053482724000000017e+05
4.949571199999999749e+01	7.535141899999999623e+03
4.955272440000000245e+01	2.881539551000000210e+05
4.960973680000000030e+01	1.774069024999999965e+05
4.966674919999999815e+01	1.156766290000000008e+05
4.972376160000000311e+01	3.491491999999999825e+04
4.978077399999999386e+01	1.934406569999999920e+04
4.983778639999999882e+01	4.476077999999999975e+02
4.989479880000000378e+01	7.226732200000000375e+03
4.995181119999999453e+01	-3.142823300000000017e+03
5.000882359999999949e+01	8.707967599999999948e+03
5.006583600000000445e+01	-2.086282379999999830e+04
5.012284839999999519e+01	-5.699511729999999807e+04
5.017986080000000015e+01	-5.483761989999999787e+04
5.023687320000000511e+01	3.210335940000000119e+04
5.029388559999999586e+01	5.599839340000000084e+04
5.035089800000000082e+01	4.190498679999999877e+04
5.040791040000000578e+01	3.014849469999999928e+04
5.046492279999999653e+01	-1.520202099999999973e+03
5.052193520000000149e+01	-5.181850099999999657e+03
5.057894760000000645e+01	-3.268459000000000015e+04
5.063595999999999719e+01	-2.985601380000000063e+04
5.069297240000000215e+01	-2.910733640000000014e+04
5.074998479999999290e+01	-7.775640110000000277e+04
5.080699719999999786e+01	-1.169474753000000055e+05
5.086400960000000282e+01	-2.594133647000000055e+05
5.092102199999999357e+01	-2.794947023000000045e+05
5.097803439999999853e+01	8.422798540000000503e+04
5.103504680000000349e+01	2.803654854000000050e+05
5.109205919999999423e+01	2.120363037999999942e+05
5.114907159999999919e+01	1.253587942999999941e+05
5.120608400000000415e+01	4.612553910000000178e+04
5.126309640000000911e+01	5.036278650000000198e+04
5.132010879999999986e+01	3.930432920000000013e+04
5.137712120000000482e+01	-1.895113479999999981e+04
5.143413359999999557e+01	-9.522583300000000236e+03
5.149114600000000053e+01	-1.127358899999999949e+03
5.154815840000000549e+01	-2.999566400000000067e+04
5.160517079999999623e+01	-3.087153640000000087e+04
5.166218320000000119e+01	-5.834297570000000269e+04
5.171919560000000615e+01	-1.897327799999999843e+04
5.177620799999999690e+01	2.940179219999999987e+04
5.183322040000000186e+01	5.752414989999999671e+04
5.189023279999999261e+01	3.895504089999999997e+04
5.194724519999999757e+01	1.611681000000000097e+02
5.200425760000000253e+01	-1.315930129999999917e+04
5.206127000000000749e+01	8.599055599999999686e+03
5.211828239999999823e+01	-1.268467289999999957e+04
5.217529480000000319e+01	8.855488000000000284e+02
5.223230720000000815e+01	-3.781067450000000099e+04
5.228931959999999890e+01	-2.829003979999999865e+04
5.234633200000000386e+01	-3.205734600000000137e+04
5.240334439999999461e+01	-1.363469229000000050e+05
5.246035679999999957e+01	-3.036794654999999912e+05
5.251736920000000453e+01	-1.467367767999999924e+05
5.257438159999999527e+01	2.902971101999999955e+05
5.263139400000000023e+01	1.566160466000000015e+05
5.268840640000000519e+01	7.266833030000000144e+04
5.274541879999999594e+01	3.760631229999999778e+04
5.280243120000000090e+01	2.102131560000000172e+04
5.285944359999999165e+01	8.030429999999999779e+01
5.291645599999999661e+01	3.112916200000000117e+03


==> data/export500erFWHM.dat <==
1.000000000000000000e+01	1.134471675799614721e+00
3.000000000000000000e+01	1.018999276995284919e+00
1.000000000000000000e+02	1.025605250028147397e+00
3.000000000000000000e+02	9.246827498339089679e-01
1.000000000000000000e+03	9.062258203796835776e-01
3.000000000000000000e+03	8.658768912122463135e-01
1.000000000000000000e+04	8.385887264895904858e-01
3.000000000000000000e+04	7.884187650482354925e-01
2.600000000000000000e+05	7.785796173303453083e-01


==> data/export500erFrequShift.dat <==
1.000000000000000000e+01	0.000000000000000000e+00
3.000000000000000000e+01	-1.358306900076331658e+01
1.000000000000000000e+02	-2.457961968470863212e+01
3.000000000000000000e+02	-7.180595259775145678e+00
1.000000000000000000e+03	-1.386253327471604280e+01
3.000000000000000000e+03	-3.896813580570960767e+01
1.000000000000000000e+04	-8.158540525893295126e+01
3.000000000000000000e+04	-1.066513622649472381e+02
2.600000000000000000e+05	-1.062251621279519895e+02


==> data/export500erT1timeData.dat <==
1.000000000000000000e+01	3.280114105390624900e+03
3.000000000000000000e+01	9.780918940078126980e+03
1.000000000000000000e+02	3.006559111000000121e+04
3.000000000000000000e+02	5.711727004999999917e+04
1.000000000000000000e+03	8.739325948000000790e+04
3.000000000000000000e+03	1.046970498299999890e+05
1.000000000000000000e+04	1.276840633499999967e+05
3.000000000000000000e+04	1.440568164099999995e+05
2.600000000000000000e+05	1.509398204399999813e+05


==> data/export500erT1timeFast.dat <==
1.000000000000000000e+01	3.118683604404601738e+03
1.264855216855295872e+01	3.924985416628108396e+03
1.599858719606058166e+01	4.933262568442050906e+03
2.023589647725157548e+01	6.190303137704624532e+03
2.559547922699535860e+01	7.751502007913980378e+03
3.237457542817643485e+01	9.681102088656805790e+03
4.094915062380425752e+01	1.205149830702567670e+04
5.179474679231212519e+01	1.494095865863110703e+04
6.551285568595508835e+01	1.842888095620790045e+04
8.286427728546841820e+01	2.258749821062198680e+04
1.048113134154685184e+02	2.746890710270301133e+04
1.325711365590109381e+02	3.308667995205391344e+04
1.676832936811008210e+02	3.939253080356372084e+04
2.120950887920190269e+02	4.625101380170310586e+04
2.682695795279727236e+02	5.341928404213198519e+04
3.393221771895329653e+02	6.054387535327504156e+04
4.291934260128778078e+02	6.718959763455830398e+04
5.428675439323859564e+02	7.291175199722396792e+04
6.866488450042998011e+02	7.736586857675101783e+04
8.685113737513529486e+02	8.041933045550952374e+04
1.098541141987558376e+03	8.220348460738726135e+04
1.389495494373137490e+03	8.305641857588084531e+04
1.757510624854792923e+03	8.337344918849205715e+04
2.222996482526195450e+03	8.345944209619669709e+04
2.811768697974231145e+03	8.347517569800597266e+04
3.556480306223128537e+03	8.347693670779810054e+04
4.498432668969444421e+03	8.347704345982339873e+04
5.689866029018298832e+03	8.347704646786837839e+04
7.196856730011520995e+03	8.347704650033271173e+04
9.102981779915216975e+03	8.347704650043755828e+04
1.151395399326448023e+04	8.347704650043763104e+04
1.456348477501244452e+04	8.347704650043763104e+04
1.842069969326716455e+04	8.347704650043763104e+04
2.329951810515371835e+04	8.347704650043763104e+04
2.947051702551809649e+04	8.347704650043763104e+04
3.727593720314937673e+04	8.347704650043763104e+04
4.714866363457389525e+04	8.347704650043763104e+04
5.963623316594636708e+04	8.347704650043763104e+04
7.543120063354622107e+04	8.347704650043763104e+04
9.540954763499944238e+04	8.347704650043763104e+04
1.206792640639328893e+05	8.347704650043763104e+04
1.526417967175233352e+05	8.347704650043763104e+04
1.930697728883249511e+05	8.347704650043763104e+04
2.442053094548649678e+05	8.347704650043763104e+04
3.088843596477484680e+05	8.347704650043763104e+04
3.906939937054620823e+05	8.347704650043763104e+04
4.941713361323838471e+05	8.347704650043763104e+04
6.250551925273976522e+05	8.347704650043763104e+04
7.906043210907701869e+05	8.347704650043763104e+04
1.000000000000000000e+06	8.347704650043763104e+04


==> data/export500erT1timeFit.dat <==
1.000000000000000000e+01	3.193346300892347244e+03
1.264855216855295872e+01	4.019408606216665703e+03
1.599858719606058166e+01	5.052671341137085619e+03
2.023589647725157548e+01	6.341301334622552531e+03
2.559547922699535860e+01	7.942434312172791579e+03
3.237457542817643485e+01	9.922510176846311879e+03
4.094915062380425752e+01	1.235669487502700395e+04
5.179474679231212519e+01	1.532674878955281383e+04
6.551285568595508835e+01	1.891646706381436525e+04
8.286427728546841820e+01	2.320361273783684010e+04
1.048113134154685184e+02	2.824722623973172813e+04
1.325711365590109381e+02	3.406958160906648845e+04
1.676832936811008210e+02	4.063327029999843217e+04
2.120950887920190269e+02	4.781639995409929543e+04
2.682695795279727236e+02	5.539294424470502418e+04
3.393221771895329653e+02	6.303019691383277677e+04
4.291934260128778078e+02	7.031841761747340206e+04
5.428675439323859564e+02	7.684382902583574469e+04
6.866488450042998011e+02	8.229909221088730555e+04
8.685113737513529486e+02	8.659548495061890571e+04
1.098541141987558376e+03	8.991515446604255703e+04
1.389495494373137490e+03	9.265326706754317274e+04
1.757510624854792923e+03	9.526658110408288485e+04
2.222996482526195450e+03	9.812185739592395839e+04
2.811768697974231145e+03	1.014354611176725593e+05
3.556480306223128537e+03	1.053024715169467672e+05
4.498432668969444421e+03	1.097424674696948205e+05
5.689866029018298832e+03	1.147142283326605684e+05
7.196856730011520995e+03	1.201053410703615227e+05
9.102981779915216975e+03	1.257184424975991278e+05
1.151395399326448023e+04	1.312704586164589273e+05
1.456348477501244452e+04	1.364178394659708720e+05
1.842069969326716455e+04	1.408159561586156487e+05
2.329951810515371835e+04	1.442064658894385211e+05
2.947051702551809649e+04	1.465026441628559842e+05
3.727593720314937673e+04	1.478239279983350425e+05
4.714866363457389525e+04	1.484435603401227563e+05
5.963623316594636708e+04	1.486683955192448338e+05
7.543120063354622107e+04	1.487275719520272687e+05
9.540954763499944238e+04	1.487379995456137694e+05
1.206792640639328893e+05	1.487391131792533270e+05
1.526417967175233352e+05	1.487391768476097204e+05
1.930697728883249511e+05	1.487391785149349889e+05
2.442053094548649678e+05	1.487391785313491418e+05
3.088843596477484680e+05	1.487391785313963774e+05
3.906939937054620823e+05	1.487391785313963774e+05
4.941713361323838471e+05	1.487391785313963774e+05
6.250551925273976522e+05	1.487391785313963774e+05
7.906043210907701869e+05	1.487391785313963774e+05
1.000000000000000000e+06	1.487391785313963774e+05


==> data/export500erT1timeSlow.dat <==
1.000000000000000000e+01	7.466269648774537870e+01
1.264855216855295872e+01	9.442318958855727828e+01
1.599858719606058166e+01	1.194087726950344006e+02
2.023589647725157548e+01	1.509981969179282260e+02
2.559547922699535860e+01	1.909323042588114276e+02
3.237457542817643485e+01	2.414080881895054063e+02
4.094915062380425752e+01	3.051965680013263977e+02
5.179474679231212519e+01	3.857901309217070889e+02
6.551285568595508835e+01	4.875861076064661006e+02
8.286427728546841820e+01	6.161145272148521599e+02
1.048113134154685184e+02	7.783191370287162272e+02
1.325711365590109381e+02	9.829016570125785393e+02
1.676832936811008210e+02	1.240739496434709963e+03
2.120950887920190269e+02	1.565386152396192983e+03
2.682695795279727236e+02	1.973660202573041261e+03
3.393221771895329653e+02	2.486321560557732028e+03
4.291934260128778078e+02	3.128819982915094442e+03
5.428675439323859564e+02	3.932077028611779042e+03
6.866488450042998011e+02	4.933223634136293185e+03
8.685113737513529486e+02	6.176154495109385607e+03
1.098541141987558376e+03	7.711669858655291137e+03
1.389495494373137490e+03	9.596848491662327433e+03
1.757510624854792923e+03	1.189313191559083134e+04
2.222996482526195450e+03	1.466241529972726676e+04
2.811768697974231145e+03	1.796028541966657940e+04
3.556480306223128537e+03	2.182553480914867032e+04
4.498432668969444421e+03	2.626542400987141446e+04
5.689866029018298832e+03	3.123718186479219003e+04
7.196856730011520995e+03	3.662829457002881099e+04
9.102981779915216975e+03	4.224139599716156954e+04
1.151395399326448023e+04	4.779341211602129624e+04
1.456348477501244452e+04	5.294079296553322638e+04
1.842069969326716455e+04	5.733890965817802498e+04
2.329951810515371835e+04	6.072941938900088280e+04
2.947051702551809649e+04	6.302559766241833859e+04
3.727593720314937673e+04	6.434688149789741146e+04
4.714866363457389525e+04	6.496651383968511800e+04
5.963623316594636708e+04	6.519134901880721736e+04
7.543120063354622107e+04	6.525052545158965222e+04
9.540954763499944238e+04	6.526095304517612385e+04
1.206792640639328893e+05	6.526206667881568865e+04
1.526417967175233352e+05	6.526213034717208211e+04
1.930697728883249511e+05	6.526213201449736516e+04
2.442053094548649678e+05	6.526213203091151809e+04
3.088843596477484680e+05	6.526213203095873178e+04
3.906939937054620823e+05	6.526213203095876088e+04
4.941713361323838471e+05	6.526213203095876088e+04
6.250551925273976522e+05	6.526213203095876088e+04
7.906043210907701869e+05	6.526213203095876088e+04
1.000000000000000000e+06	6.526213203095876088e+04


==> data/exportBfieldDataset1.dat <==
5.436099493726612053e+01	-4.403409090909089718e+04
5.408999192897497466e+01	-2.627840909090906644e+04
5.389155477291070184e+01	-1.562500000000000000e+04
5.375122899699170631e+01	-4.971590909090899004e+03
5.361536429672022308e+01	-3.124999999999996362e+04
5.349953041308972956e+01	6.392045454545467692e+03
5.337921344192530171e+01	7.883522727272730845e+04
5.325809670555432973e+01	7.386363636363639671e+04
5.312710396947684899e+01	5.042613636363640398e+04
5.302055176461955455e+01	4.900568181818186713e+04
5.289968449629466107e+01	6.818181818181820563e+04
5.277898598576564382e+01	1.036931818181818380e+05
5.263764032577591934e+01	1.562500000000000000e+04
5.257888326362902376e+01	-4.687499999999996362e+04
5.252942989214175640e+01	-1.463068181818181183e+05
5.246158192090395289e+01	-1.512784090909090592e+05
5.239354317998385113e+01	-1.747159090909090592e+05
5.234554993029568948e+01	-1.328124999999999418e+05
5.226339423288575858e+01	-1.164772727272727352e+05
5.223499156211020278e+01	-5.326704545454543404e+04
5.214308459901680237e+01	-4.332386363636359602e+04
5.209942769095311377e+01	-5.042613636363633123e+04
5.202234940201041979e+01	-1.136363636363633123e+04
5.190597255851492520e+01	-2.627840909090906644e+04
5.177923545381172232e+01	-1.065340909090908681e+05
5.166323281238535259e+01	-8.522727272727266245e+04
5.153830801966395114e+01	9.943181818181834387e+03
5.142295839753466424e+01	9.446022727272730845e+04
5.129774745028981897e+01	1.619318181818182056e+05
5.117109839313229003e+01	9.019886363636366150e+04
5.110730794629099449e+01	9.232954545454567779e+03
5.104739159145938743e+01	-1.654829545454544714e+05
5.093513830801965980e+01	-2.500000000000000000e+05
5.080006603565925616e+01	-1.995738636363635887e+05
5.068449629466578443e+01	-1.363636363636363239e+05
5.056434074400176115e+01	-4.829545454545452958e+04
5.044352483674516918e+01	-2.414772727272726479e+04
5.031681708122385999e+01	-1.015625000000000000e+05
5.020055763445593300e+01	-1.051136363636363385e+05


==> data/exportBfieldDataset2.dat <==
4.926766239999997765e+01	-1.068256589999999960e+04
4.932467479999998261e+01	-7.548149120000000403e+04
4.938168719999997336e+01	-1.466760806999999913e+05
4.943869959999997832e+01	-1.648855385999999999e+05
4.949571199999996907e+01	2.047718969999999899e+04
4.955272439999997403e+01	1.967319120999999868e+05
4.960973679999997188e+01	1.258258650000000052e+05
4.966674919999996973e+01	7.238747079999999551e+04
4.972376159999996759e+01	1.131067710000000079e+04
4.978077399999996544e+01	2.567203580000000147e+04
4.983778639999997040e+01	5.391761900000000423e+03
4.989479879999996115e+01	-2.245156199999999899e+03
4.995181119999996611e+01	-1.133751529999999912e+04
5.000882359999995685e+01	1.528590910000000076e+04
5.006583599999996181e+01	-7.107117900000000191e+03
5.012284839999996677e+01	-2.566283260000000155e+04
5.017986079999995752e+01	-3.572151469999999972e+04
5.023687319999996248e+01	5.903762800000000425e+03
5.029388559999995323e+01	4.079064390000000276e+04
5.035089799999995819e+01	1.757692829999999958e+04
5.040791039999994894e+01	-5.104272799999999734e+03
5.046492279999995390e+01	8.331242000000000189e+03
5.052193519999995885e+01	9.992997999999999593e+03
5.057894759999994960e+01	-2.208236679999999978e+04
5.063595999999995456e+01	-1.698224090000000069e+04
5.069297239999994531e+01	-1.424999669999999969e+04
5.074998479999995027e+01	-4.808256739999999991e+04
5.080699719999994102e+01	-8.482864669999999751e+04
5.086400959999994598e+01	-1.756512578999999969e+05
5.092102199999993672e+01	-1.694740039999999863e+05
5.097803439999994168e+01	7.143156780000000435e+04
5.103504679999994664e+01	1.913525751999999920e+05
5.109205919999993739e+01	1.387300829000000085e+05
5.114907159999994235e+01	8.572024959999999555e+04
5.120608399999993310e+01	2.461749829999999929e+04
5.126309639999993806e+01	2.158184669999999824e+04
5.132010879999992881e+01	1.965331350000000020e+04
5.137712119999993376e+01	-2.404122199999999793e+03
5.143413359999993872e+01	-1.125569590000000062e+04
5.149114599999992947e+01	4.918956400000000031e+03
5.154815839999993443e+01	-1.694557819999999992e+04
5.160517079999992518e+01	-1.381143139999999948e+04
5.166218319999993014e+01	-4.062097830000000249e+04
5.171919559999992089e+01	-6.440765599999999722e+03
5.177620799999992585e+01	2.277354539999999906e+04
5.183322039999993081e+01	3.152223500000000058e+04
5.189023279999992155e+01	2.651829669999999896e+04
5.194724519999992651e+01	1.047113030000000072e+04
5.200425759999991726e+01	-6.574096400000000358e+03
5.206126999999992222e+01	-6.661591599999999744e+03
5.211828239999991297e+01	6.834532000000000380e+02
5.217529479999991793e+01	-1.971411000000000058e+04
5.223230719999990868e+01	-1.796663690000000133e+04
5.228931959999991363e+01	-1.005620329999999922e+04
5.234633199999991859e+01	-2.959477609999999913e+04
5.240334439999990934e+01	-9.688299420000000100e+04
5.246035679999991430e+01	-2.027510369000000064e+05
5.251736919999990505e+01	-1.124713283999999985e+05
5.257438159999991001e+01	1.861362822999999917e+05
5.263139399999990076e+01	1.795542489000000060e+05
5.268840639999990572e+01	1.144274452000000019e+05
5.274541879999991068e+01	4.522380320000000211e+04
5.280243119999990142e+01	1.682735369999999966e+04
5.285944359999990638e+01	4.298306700000000092e+03
5.291645599999989713e+01	-6.049591400000000249e+03


==> data/exportBfieldDataset3.dat <==
4.807040200000000141e+01	3.043824700000000121e+03
4.812741439999999926e+01	3.548130400000000009e+03
4.818442679999999712e+01	1.552126800000000003e+03
4.824143920000000207e+01	-5.721520300000000134e+03
4.829845159999999993e+01	2.692978399999999965e+03
4.835546399999999778e+01	2.507360099999999875e+03
4.841247640000000274e+01	1.537495670000000064e+04
4.846948880000000059e+01	5.113622299999999996e+03
4.852650119999999845e+01	9.518222999999999956e+03
4.858351360000000341e+01	2.051730700000000070e+03
4.864052600000000126e+01	9.282344000000000506e+02
4.869753839999999911e+01	-2.375383669999999984e+04
4.875455080000000407e+01	-8.259002399999999398e+03
4.881156319999999482e+01	-1.223962579999999980e+04
4.886857559999999978e+01	-2.147674199999999837e+04
4.892558800000000474e+01	-5.962435680000000139e+04
4.898260039999999549e+01	-1.097884599000000017e+05
4.903961280000000045e+01	-6.568892470000000321e+04
4.909662520000000541e+01	5.827072480000000360e+04
4.915363759999999616e+01	9.426643140000000130e+04
4.921065000000000111e+01	1.474334449999999924e+04
4.926766239999999897e+01	-8.113206000000000131e+02


==> data/exportBfieldDataset4.dat <==
5.297346839999988788e+01	-2.552223240000000078e+04
5.303048079999989284e+01	-6.685733980000000156e+04
5.308749319999989780e+01	-1.025006392000000051e+05
5.314450559999988855e+01	-5.500900110000000132e+04
5.320151799999989350e+01	1.083927911000000022e+05


==> data/exportHighFieldDecayLong.dat <==
0.000000000000000000e+00	1.229970788999999932e+05
1.000000000000000000e+00	1.253012459999999992e+05
2.000000000000000000e+00	1.729745170999999973e+05
3.000000000000000000e+00	1.604555217000000121e+05
4.000000000000000000e+00	1.470490219999999972e+05
5.000000000000000000e+00	1.725019727999999886e+05
6.000000000000000000e+00	1.750512055999999866e+05
7.000000000000000000e+00	1.692162699999999895e+05
8.000000000000000000e+00	1.505686289000000106e+05
9.000000000000000000e+00	1.544211963000000105e+05
1.000000000000000000e+01	1.540517182000000030e+05
1.100000000000000000e+01	1.599044593999999925e+05
1.200000000000000000e+01	1.550237736999999906e+05
1.300000000000000000e+01	1.553584909000000043e+05
1.400000000000000000e+01	1.800793416000000143e+05
1.500000000000000000e+01	1.800333404999999912e+05
1.600000000000000000e+01	1.614609189999999944e+05
1.700000000000000000e+01	1.780384462000000058e+05
1.800000000000000000e+01	1.552134302000000025e+05
1.900000000000000000e+01	1.574177516999999934e+05
2.000000000000000000e+01	1.505390081000000064e+05
2.500000000000000000e+01	1.420207041000000027e+05
3.000000000000000000e+01	1.792906426999999967e+05
3.500000000000000000e+01	1.559730309000000125e+05
4.000000000000000000e+01	1.491130875999999989e+05
4.500000000000000000e+01	1.395743264999999956e+05
5.000000000000000000e+01	1.355614028999999864e+05
5.500000000000000000e+01	1.440070652000000118e+05
6.000000000000000000e+01	1.413176694999999891e+05
6.500000000000000000e+01	1.422163011999999871e+05
7.000000000000000000e+01	1.454661320000000123e+05
7.500000000000000000e+01	1.439234847000000009e+05
8.000000000000000000e+01	1.579933880000000063e+05
8.500000000000000000e+01	1.130528024000000005e+05
9.000000000000000000e+01	1.244600804999999964e+05
9.500000000000000000e+01	1.389897798999999941e+05
1.000000000000000000e+02	1.454604677000000083e+05
1.050000000000000000e+02	1.220910384000000049e+05
1.100000000000000000e+02	1.637542519000000029e+05
1.200000000000000000e+02	1.444040408999999927e+05
1.300000000000000000e+02	1.420006592999999993e+05
1.400000000000000000e+02	1.046531003000000055e+05
1.500000000000000000e+02	1.108644979000000021e+05
1.600000000000000000e+02	1.258236423000000068e+05
1.700000000000000000e+02	1.220761236999999965e+05
1.800000000000000000e+02	1.215064075000000012e+05
1.900000000000000000e+02	1.066643516999999993e+05
2.000000000000000000e+02	1.121092216999999946e+05
2.100000000000000000e+02	8.914044539999999688e+04


==> data/exportHighFieldDecayLongFit.dat <==
0.000000000000000000e+00	1.613473039230704308e+05
1.000000000000000000e+00	1.610855626488327980e+05
2.000000000000000000e+00	1.608238213747143745e+05
3.000000000000000000e+00	1.605620801004767418e+05
4.000000000000000000e+00	1.603003388263583183e+05
5.000000000000000000e+00	1.600385975521206856e+05
6.000000000000000000e+00	1.597768562779426575e+05
7.000000000000000000e+00	1.595151150037646294e+05
8.000000000000000000e+00	1.592533737295866013e+05
9.000000000000000000e+00	1.589916324554085732e+05
1.000000000000000000e+01	1.587298911812305450e+05
1.100000000000000000e+01	1.584681499069929123e+05
1.200000000000000000e+01	1.582064086328744888e+05
1.300000000000000000e+01	1.579446673586368561e+05
1.400000000000000000e+01	1.576829260845184326e+05
1.500000000000000000e+01	1.574211848102807999e+05
1.600000000000000000e+01	1.571594435360431671e+05
1.700000000000000000e+01	1.568977022619247437e+05
1.800000000000000000e+01	1.566359609876871109e+05
1.900000000000000000e+01	1.563742197135686874e+05
2.000000000000000000e+01	1.561124784393310547e+05
2.500000000000000000e+01	1.548037720684409142e+05
3.000000000000000000e+01	1.534950656974911690e+05
3.500000000000000000e+01	1.521863593265414238e+05
4.000000000000000000e+01	1.508776529556512833e+05
4.500000000000000000e+01	1.495689465847015381e+05
5.000000000000000000e+01	1.482602402137517929e+05
5.500000000000000000e+01	1.469515338428616524e+05
6.000000000000000000e+01	1.456428274719119072e+05
6.500000000000000000e+01	1.443341211009621620e+05
7.000000000000000000e+01	1.430254147301316261e+05
7.500000000000000000e+01	1.417167083591818810e+05
8.000000000000000000e+01	1.404080019882321358e+05
8.500000000000000000e+01	1.390992956173419952e+05
9.000000000000000000e+01	1.377905892463922501e+05
9.500000000000000000e+01	1.364818828754425049e+05
1.000000000000000000e+02	1.351731765045523643e+05
1.050000000000000000e+02	1.338644701336026192e+05
1.100000000000000000e+02	1.325557637626528740e+05
1.200000000000000000e+02	1.299383510208129883e+05
1.300000000000000000e+02	1.273209382789134979e+05
1.400000000000000000e+02	1.247035255370736122e+05
1.500000000000000000e+02	1.220861127952337265e+05
1.600000000000000000e+02	1.194687000533342361e+05
1.700000000000000000e+02	1.168512873114943504e+05
1.800000000000000000e+02	1.142338745696544647e+05
1.900000000000000000e+02	1.116164618277549744e+05
2.000000000000000000e+02	1.089990490859150887e+05
2.100000000000000000e+02	1.063816363441348076e+05


==> data/exportHighFieldDecayShort.dat <==
5.000000000000000000e-01	1.463899590000000026e+05
1.000000000000000000e+00	1.635524875999999931e+05
2.000000000000000000e+00	1.505162595999999903e+05
3.000000000000000000e+00	1.568297655000000086e+05
4.000000000000000000e+00	1.705105212999999931e+05
5.000000000000000000e+00	1.344727265999999945e+05
6.000000000000000000e+00	1.253058849000000046e+05
7.000000000000000000e+00	1.495356353999999992e+05
8.000000000000000000e+00	1.391662208000000101e+05
9.000000000000000000e+00	1.225584164000000019e+05
1.000000000000000000e+01	1.600331608999999880e+05
1.500000000000000000e+01	1.603883772999999928e+05
2.000000000000000000e+01	1.601416418000000122e+05
3.000000000000000000e+01	1.644260096999999951e+05
4.000000000000000000e+01	1.589005744000000122e+05
5.000000000000000000e+01	1.441430713999999862e+05
6.000000000000000000e+01	1.392402686000000103e+05
7.000000000000000000e+01	1.472660380000000005e+05
8.000000000000000000e+01	1.659100687000000034e+05
1.000000000000000000e+02	1.718203066000000108e+05
1.500000000000000000e+02	1.814475646000000124e+05
2.000000000000000000e+02	1.710334194000000134e+05
3.000000000000000000e+02	1.570813746000000101e+05
4.000000000000000000e+02	1.694880337000000000e+05


==> data/exportHighFieldDecayShortFit.dat <==
5.000000000000000000e-01	1.545899077833333577e+05
1.000000000000000000e+00	1.545899077833333577e+05
2.000000000000000000e+00	1.545899077833333577e+05
3.000000000000000000e+00	1.545899077833333577e+05
4.000000000000000000e+00	1.545899077833333577e+05
5.000000000000000000e+00	1.545899077833333577e+05
6.000000000000000000e+00	1.545899077833333577e+05
7.000000000000000000e+00	1.545899077833333577e+05
8.000000000000000000e+00	1.545899077833333577e+05
9.000000000000000000e+00	1.545899077833333577e+05
1.000000000000000000e+01	1.545899077833333577e+05
1.500000000000000000e+01	1.545899077833333577e+05
2.000000000000000000e+01	1.545899077833333577e+05
3.000000000000000000e+01	1.545899077833333577e+05
4.000000000000000000e+01	1.545899077833333577e+05
5.000000000000000000e+01	1.545899077833333577e+05
6.000000000000000000e+01	1.545899077833333577e+05
7.000000000000000000e+01	1.545899077833333577e+05
8.000000000000000000e+01	1.545899077833333577e+05
1.000000000000000000e+02	1.545899077833333577e+05
1.500000000000000000e+02	1.545899077833333577e+05
2.000000000000000000e+02	1.545899077833333577e+05
3.000000000000000000e+02	1.545899077833333577e+05
4.000000000000000000e+02	1.545899077833333577e+05


==> data/exportIrradTime.dat <==
1.000000000000000000e+01	6.234940350000000035e+04
1.500000000000000000e+01	3.698985889999999927e+04
2.000000000000000000e+01	4.486073769999999786e+04
3.000000000000000000e+01	6.509999579999999696e+04
4.000000000000000000e+01	1.001010007999999943e+05
6.000000000000000000e+01	8.704326260000000184e+04
8.000000000000000000e+01	1.289198297000000020e+05
1.000000000000000000e+02	1.579936751999999979e+05
1.300000000000000000e+02	2.053914574000000139e+05
1.600000000000000000e+02	1.970289364000000060e+05
1.900000000000000000e+02	2.091478313999999955e+05
2.200000000000000000e+02	2.230988896999999997e+05
2.500000000000000000e+02	1.922139143000000040e+05
3.000000000000000000e+02	2.396180235999999859e+05
3.500000000000000000e+02	2.346607220000000088e+05
4.000000000000000000e+02	2.284854420999999857e+05


==> data/exportIrradTimeFit.dat <==
1.000000000000000000e+01	3.626227580706250592e+04
1.500000000000000000e+01	4.598259304554067057e+04
2.000000000000000000e+01	5.523988576470471162e+04
3.000000000000000000e+01	7.245257117182351067e+04
4.000000000000000000e+01	8.806447064629511442e+04
6.000000000000000000e+01	1.150675611622473662e+05
8.000000000000000000e+01	1.372816089573091595e+05
1.000000000000000000e+02	1.555559586710861768e+05
1.300000000000000000e+02	1.770744685999221401e+05
1.600000000000000000e+02	1.931303273742212041e+05
1.900000000000000000e+02	2.051102740263257874e+05
2.200000000000000000e+02	2.140490124522644619e+05
2.500000000000000000e+02	2.207185784334548225e+05
3.000000000000000000e+02	2.282891052625165321e+05
3.500000000000000000e+02	2.329359876136985840e+05
4.000000000000000000e+02	2.357883010752709233e+05


==> data/exportLowFieldDecay.dat <==
5.000000000000000000e-01	1.600174499000000069e+05
1.000000000000000000e+00	1.574721590999999898e+05
2.000000000000000000e+00	1.370973061999999918e+05
3.000000000000000000e+00	1.399034627000000037e+05
4.000000000000000000e+00	1.277859827999999980e+05
5.000000000000000000e+00	1.273651515000000072e+05
6.000000000000000000e+00	1.469278166999999958e+05
7.000000000000000000e+00	1.298743791999999958e+05
8.000000000000000000e+00	1.243770161999999982e+05
9.000000000000000000e+00	8.556758329999999842e+04
1.000000000000000000e+01	1.035427513000000035e+05
1.500000000000000000e+01	9.438935289999999804e+04
2.000000000000000000e+01	8.940418859999999404e+04
3.000000000000000000e+01	9.023519740000000456e+04
4.000000000000000000e+01	8.437669150000000081e+04
5.000000000000000000e+01	6.278125850000000355e+04
6.000000000000000000e+01	6.585438820000000123e+04
7.000000000000000000e+01	5.135513680000000022e+04
8.000000000000000000e+01	4.691776759999999922e+04
9.000000000000000000e+01	3.061528859999999986e+04
1.000000000000000000e+02	4.930216799999999785e+04
1.500000000000000000e+02	2.923382080000000133e+04
2.000000000000000000e+02	1.654606610000000001e+04


==> data/exportLowFieldDecay481G.dat <==
1.000000000000000000e+00	1.390379855000000098e+05
3.000000000000000000e+00	1.078557476000000024e+05
5.000000000000000000e+00	9.618669819999999891e+04
1.000000000000000000e+01	8.073501099999999860e+04
1.500000000000000000e+01	5.501026269999999931e+04
2.000000000000000000e+01	8.146760450000000128e+04
3.000000000000000000e+01	6.575264209999999730e+04
4.000000000000000000e+01	3.770523619999999937e+04
5.000000000000000000e+01	4.752017199999999866e+04
6.000000000000000000e+01	4.002347789999999804e+04
7.000000000000000000e+01	1.426875399999999900e+03
8.000000000000000000e+01	4.484169789999999921e+04
9.000000000000000000e+01	3.263337159999999858e+04
1.000000000000000000e+02	2.715973300000000017e+04
1.500000000000000000e+02	2.883016279999999824e+04
2.000000000000000000e+02	1.904065800000000081e+03
3.000000000000000000e+02	1.281860059999999976e+04
4.000000000000000000e+02	1.101395500000000084e+03
5.000000000000000000e+02	1.586062819999999920e+04
6.000000000000000000e+02	8.142940599999999904e+03


==> data/exportLowFieldDecay481GFit.dat <==
1.000000000000000000e+00	1.150204187921175035e+05
3.000000000000000000e+00	1.092849472407245630e+05
5.000000000000000000e+00	1.038754775211148080e+05
1.000000000000000000e+01	9.165903648438908567e+04
1.500000000000000000e+01	8.110524246858498373e+04
2.000000000000000000e+01	7.198781065737432800e+04
3.000000000000000000e+01	5.730668875112044043e+04
4.000000000000000000e+01	4.634980470527260331e+04
5.000000000000000000e+01	3.817241139972321980e+04
6.000000000000000000e+01	3.206942071424778987e+04
7.000000000000000000e+01	2.751460796215433220e+04
8.000000000000000000e+01	2.411523865687134821e+04
9.000000000000000000e+01	2.157820534668995242e+04
1.000000000000000000e+02	1.968475469778077968e+04
1.500000000000000000e+02	1.540399379132574177e+04
2.000000000000000000e+02	1.441279657073323506e+04
3.000000000000000000e+02	1.413014580937089522e+04
4.000000000000000000e+02	1.411499177154027893e+04
5.000000000000000000e+02	1.411417930296080158e+04
6.000000000000000000e+02	1.411413574327063907e+04


==> data/exportLowFieldDecay481GFitnoOffset.dat <==
1.000000000000000000e+00	1.090331588662111608e+05
3.000000000000000000e+00	1.049986732105580013e+05
5.000000000000000000e+00	1.011134730995495047e+05
1.000000000000000000e+01	9.201784750234617968e+04
1.500000000000000000e+01	8.374041558862013335e+04
2.000000000000000000e+01	7.620757704396438203e+04
3.000000000000000000e+01	6.311378668973637105e+04
4.000000000000000000e+01	5.226973779811339045e+04
5.000000000000000000e+01	4.328888556337921182e+04
6.000000000000000000e+01	3.585110031653875922e+04
7.000000000000000000e+01	2.969125624693472855e+04
8.000000000000000000e+01	2.458978078043691858e+04
9.000000000000000000e+01	2.036482773922267006e+04
1.000000000000000000e+02	1.686579528916174968e+04
1.500000000000000000e+02	6.571087405783185204e+03
2.000000000000000000e+02	2.560163274493796507e+03
3.000000000000000000e+02	3.886230017435816535e+02
4.000000000000000000e+02	5.899148659339063272e+01
5.000000000000000000e+02	8.954682236730638678e+00
6.000000000000000000e+02	1.359286544404580299e+00


==> data/exportLowFieldDecay481G_FWHM.dat <==
1.000000000000000000e+00	3.233347073411902670e+02
3.000000000000000000e+00	7.782178400053093128e+02
5.000000000000000000e+00	3.227751869107923994e+02
1.000000000000000000e+01	2.260866969153708226e+02
1.500000000000000000e+01	2.907375055078906826e+03
2.000000000000000000e+01	2.569364639935462833e+02
3.000000000000000000e+01	2.372962447367649759e+02
4.000000000000000000e+01	1.134560221631367511e+02
5.000000000000000000e+01	1.863213669749006840e+02
6.000000000000000000e+01	8.283747343630400906e+01
7.000000000000000000e+01	-4.162364799797417163e+02
8.000000000000000000e+01	6.631350222194564594e+02
9.000000000000000000e+01	5.980919095747884029e+01
1.000000000000000000e+02	1.184500749045522099e+02
1.500000000000000000e+02	2.342421883377421352e+02
2.000000000000000000e+02	-9.323676015309690257e+00
3.000000000000000000e+02	7.762198005334489462e-03
4.000000000000000000e+02	6.169032162086013349e-01
5.000000000000000000e+02	1.075502407434469774e+02
6.000000000000000000e+02	9.854150889132090185e+01


==> data/exportLowFieldDecay549G.dat <==
1.000000000000000000e+00	7.180990240000000631e+04
2.000000000000000000e+00	7.241061879999999655e+04
3.000000000000000000e+00	8.437127340000000549e+04
5.000000000000000000e+00	3.859195360000000073e+04
7.000000000000000000e+00	5.402216580000000249e+04
1.000000000000000000e+01	5.275984990000000107e+04
1.300000000000000000e+01	5.831976410000000033e+04
1.500000000000000000e+01	4.064366459999999643e+04
1.700000000000000000e+01	5.352991670000000158e+04
2.000000000000000000e+01	4.116215959999999905e+04
2.500000000000000000e+01	4.259008830000000307e+04
3.000000000000000000e+01	2.602242829999999958e+04
3.500000000000000000e+01	4.278073060000000260e+04
4.000000000000000000e+01	3.375247280000000319e+04
4.500000000000000000e+01	2.046548159999999916e+04
5.000000000000000000e+01	4.094578740000000107e+04
6.000000000000000000e+01	1.723174090000000069e+04
7.000000000000000000e+01	2.439834619999999995e+04
8.000000000000000000e+01	2.406675200000000041e+04
9.000000000000000000e+01	1.657750080000000162e+04
1.000000000000000000e+02	6.297485000000000355e+02
1.500000000000000000e+02	7.358276399999999740e+03
2.000000000000000000e+02	4.917989700000000084e+03
3.000000000000000000e+02	8.313394399999999223e+03
4.000000000000000000e+02	1.751028499999999985e+04
5.000000000000000000e+02	8.271778500000000349e+03
6.000000000000000000e+02	2.082488499999999931e+03


==> data/exportLowFieldDecay549GFit.dat <==
1.000000000000000000e+00	6.789930702955124434e+04
2.000000000000000000e+00	6.643476292140083387e+04
3.000000000000000000e+00	6.500602181845004088e+04
5.000000000000000000e+00	6.225246898980794504e+04
7.000000000000000000e+00	5.963190011155448155e+04
1.000000000000000000e+01	5.593642768111819169e+04
1.300000000000000000e+01	5.250540795042822720e+04
1.500000000000000000e+01	5.035557733737630042e+04
1.700000000000000000e+01	4.830957366550966981e+04
2.000000000000000000e+01	4.542434129298997141e+04
2.500000000000000000e+01	4.106710405714060471e+04
3.000000000000000000e+01	3.721705182711499219e+04
3.500000000000000000e+01	3.381514796657486295e+04
4.000000000000000000e+01	3.080922773876515203e+04
4.500000000000000000e+01	2.815319841331533098e+04
5.000000000000000000e+01	2.580633248108472981e+04
6.000000000000000000e+01	2.190033247012518405e+04
7.000000000000000000e+01	1.885073112934282472e+04
8.000000000000000000e+01	1.646976125949970083e+04
9.000000000000000000e+01	1.461082401242778906e+04
1.000000000000000000e+02	1.315946264397040977e+04
1.500000000000000000e+02	9.490551469922185788e+03
2.000000000000000000e+02	8.426184604727393889e+03
3.000000000000000000e+02	8.027829567187610337e+03
4.000000000000000000e+02	7.994303808798251339e+03
5.000000000000000000e+02	7.991482264272233806e+03
6.000000000000000000e+02	7.991244801679446937e+03


==> data/exportLowFieldDecay549GFitnoOffset.dat <==
1.000000000000000000e+00	6.607916253060870804e+04
2.000000000000000000e+00	6.487856955950221891e+04
3.000000000000000000e+00	6.369979017420808668e+04
5.000000000000000000e+00	6.140609403696023219e+04
7.000000000000000000e+00	5.919498909751126484e+04
1.000000000000000000e+01	5.602671408630393125e+04
1.300000000000000000e+01	5.302801367422534531e+04
1.500000000000000000e+01	5.111858587551738310e+04
1.700000000000000000e+01	4.927791257591016620e+04
2.000000000000000000e+01	4.664042617040494952e+04
2.500000000000000000e+01	4.255456828665602370e+04
3.000000000000000000e+01	3.882664526793598634e+04
3.500000000000000000e+01	3.542530081863972009e+04
4.000000000000000000e+01	3.232192555990632172e+04
4.500000000000000000e+01	2.949041639049208970e+04
5.000000000000000000e+01	2.690695692843880170e+04
6.000000000000000000e+01	2.239917079837984784e+04
7.000000000000000000e+01	1.864658473975204106e+04
8.000000000000000000e+01	1.552267829851552960e+04
9.000000000000000000e+01	1.292212729152079737e+04
1.000000000000000000e+02	1.075725274511650605e+04
1.500000000000000000e+02	4.300690224096288148e+03
2.000000000000000000e+02	1.719392194446115582e+03
3.000000000000000000e+02	2.748201226065189076e+02
4.000000000000000000e+02	4.392604551388694745e+01
5.000000000000000000e+02	7.020946851299812330e+00
6.000000000000000000e+02	1.122197414133101256e+00


==> data/exportLowFieldDecay549G_FWHM.dat <==
1.000000000000000000e+00	2.056322857118833269e+02
2.000000000000000000e+00	2.143649952942386108e+02
3.000000000000000000e+00	3.560584815457834225e+02
5.000000000000000000e+00	1.729424528453545520e+02
7.000000000000000000e+00	3.429582593272438089e+02
1.000000000000000000e+01	1.553539342708293987e+02
1.300000000000000000e+01	2.368589474619724342e+02
1.500000000000000000e+01	2.665123670378002885e+02
1.700000000000000000e+01	2.242369090044043674e+02
2.000000000000000000e+01	3.052904127591932593e+02
2.500000000000000000e+01	1.871291158755452670e+02
3.000000000000000000e+01	4.090694641423148710e+02
3.500000000000000000e+01	6.410615307542526580e+02
4.000000000000000000e+01	1.213296415663909613e+02
4.500000000000000000e+01	3.800401784287495843e+01
5.000000000000000000e+01	7.602548606027135065e+02
6.000000000000000000e+01	7.168306536480699709e-01
7.000000000000000000e+01	1.382389914044350689e+02
8.000000000000000000e+01	1.406892396180925653e+00
9.000000000000000000e+01	1.429074475809445133e+00
1.000000000000000000e+02	5.464649334082398724e+01
1.500000000000000000e+02	3.921241271673471829e+01
2.000000000000000000e+02	2.161452352417572058e+02
3.000000000000000000e+02	6.960346844215479223e-01
4.000000000000000000e+02	1.794896410572194956e+00
5.000000000000000000e+02	-2.334264986039727763e+00
6.000000000000000000e+02	2.467384328532730464e+01


==> data/exportLowFieldDecayFit.dat <==
5.000000000000000000e-01	1.433397990284221305e+05
1.000000000000000000e+00	1.419100017587176699e+05
2.000000000000000000e+00	1.391033451723831531e+05
3.000000000000000000e+00	1.363658221621872508e+05
4.000000000000000000e+00	1.336957298296089284e+05
5.000000000000000000e+00	1.310914072219304217e+05
6.000000000000000000e+00	1.285512342990277248e+05
7.000000000000000000e+00	1.260736309256116801e+05
8.000000000000000000e+00	1.236570558882917976e+05
9.000000000000000000e+00	1.213000059368518705e+05
1.000000000000000000e+01	1.190010148491410364e+05
1.500000000000000000e+01	1.083281035016690439e+05
2.000000000000000000e+01	9.890648730273044202e+04
3.000000000000000000e+01	8.324753096750266559e+04
4.000000000000000000e+01	7.104505877987614076e+04
5.000000000000000000e+01	6.153610273567160766e+04
6.000000000000000000e+01	5.412610878851874440e+04
7.000000000000000000e+01	4.835176194733135344e+04
8.000000000000000000e+01	4.385201718638696184e+04
9.000000000000000000e+01	4.034552485564866220e+04
1.000000000000000000e+02	3.761303909951302921e+04
1.500000000000000000e+02	3.073852728927380304e+04
2.000000000000000000e+02	2.876307325262236554e+04


==> data/exportLowFieldDecayFitnoOffset.dat <==
5.000000000000000000e-01	1.381486559791550098e+05
1.000000000000000000e+00	1.371679334014506021e+05
2.000000000000000000e+00	1.352273253821607213e+05
3.000000000000000000e+00	1.333141724640096363e+05
4.000000000000000000e+00	1.314280862210138002e+05
5.000000000000000000e+00	1.295686837225161289e+05
6.000000000000000000e+00	1.277355874554399925e+05
7.000000000000000000e+00	1.259284252476429101e+05
8.000000000000000000e+00	1.241468301923547551e+05
9.000000000000000000e+00	1.223904405736849440e+05
1.000000000000000000e+01	1.206588997931835474e+05
1.500000000000000000e+01	1.123617967014320748e+05
2.000000000000000000e+01	1.046352434807067038e+05
3.000000000000000000e+01	9.073954923369272728e+04
4.000000000000000000e+01	7.868922096647026774e+04
5.000000000000000000e+01	6.823919171521316457e+04
6.000000000000000000e+01	5.917693972252953245e+04
7.000000000000000000e+01	5.131816639239561482e+04
8.000000000000000000e+01	4.450304821820602228e+04
9.000000000000000000e+01	3.859298645957556437e+04
1.000000000000000000e+02	3.346778846622168930e+04
1.500000000000000000e+02	1.641421647393354942e+04
2.000000000000000000e+02	8.050322856709748521e+03


==> data/exportLowFieldDecay_FWHM.dat <==
5.000000000000000000e-01	2.988453239564052524e+02
1.000000000000000000e+00	3.001114849721762994e+02
2.000000000000000000e+00	4.662313471897895738e+02
3.000000000000000000e+00	2.610683543264586319e+02
4.000000000000000000e+00	2.110557030641997187e+02
5.000000000000000000e+00	2.498864932526358587e+02
6.000000000000000000e+00	7.054408333499309265e+02
7.000000000000000000e+00	3.120662550818340151e+02
8.000000000000000000e+00	2.427496864802352832e+02
9.000000000000000000e+00	1.553674718130617407e+02
1.000000000000000000e+01	2.030689355188234799e+02
1.500000000000000000e+01	-1.199160362318530071e+00
2.000000000000000000e+01	3.306971186588617115e+02
3.000000000000000000e+01	2.910673179539262492e+02
4.000000000000000000e+01	2.224517550928699166e+02
5.000000000000000000e+01	3.557691172705552844e+02
6.000000000000000000e+01	2.422896113798861677e+02
7.000000000000000000e+01	8.484011519929285328e+01
8.000000000000000000e+01	1.392144125241662644e+00
9.000000000000000000e+01	2.693171410442289471e+02
1.000000000000000000e+02	7.430918566008095922e+02
1.500000000000000000e+02	1.883777675263029039e+02
2.000000000000000000e+02	-5.800123141655554093e+01


==> data/exportOptSpecAfterHeating.dat <==
467.94517	348
468.14724	365
468.34933	379
468.55144	393
468.75357	373
468.95572	355
469.15789	362
469.36009	368
469.5623	378
469.76454	371
469.96679	381
470.16907	373
470.37137	377
470.57369	376
470.77602	381
470.97838	388
471.18077	392
471.38317	386
471.58559	368
471.78803	422
471.9905	375
472.19298	398
472.39549	366
472.59801	365
472.80056	360
473.00313	408
473.20572	377
473.40833	389
473.61096	381
473.81361	383
474.01628	379
474.21897	386
474.42169	386
474.62442	398
474.82717	392
475.02995	364
475.23275	389
475.43557	378
475.6384	396
475.84126	399
476.04414	401
476.24704	372
476.44997	373
476.65291	376
476.85587	403
477.05885	389
477.26186	381
477.46489	394
477.66793	405
477.871	382
478.07409	386
478.2772	379
478.48033	387
478.68348	380
478.88665	402
479.08984	397
479.29305	397
479.49629	411
479.69954	387
479.90282	396
480.10611	388
480.30943	410
480.51277	400
480.71613	405
480.9195	383
481.1229	406
481.32633	396
481.52977	380
481.73323	391
481.93671	395
482.14022	400
482.34374	405
482.54729	386
482.75086	403
482.95444	399
483.15805	401
483.36168	421
483.56533	399
483.769	396
483.97269	401
484.1764	402
484.38014	415
484.58389	395
484.78767	396
484.99146	412
485.19528	392
485.39911	410
485.60297	395
485.80685	412
486.01075	412
486.21467	400
486.41861	419
486.62257	389
486.82656	395
487.03056	419
487.23458	409
487.43863	412
487.6427	396
487.84678	403
488.05089	408
488.25502	402
488.45917	395
488.66334	390
488.86753	416
489.07174	390
489.27597	411
489.48023	405
489.6845	429
489.88879	382
490.09311	401
490.29745	382
490.5018	426
490.70618	419
490.91058	404
491.115	413
491.31944	437
491.5239	393
491.72838	407
491.93289	419
492.13741	409
492.34196	414
492.54652	394
492.75111	408
492.95571	385
493.16034	402
493.36499	409
493.56966	423
493.77435	410
493.97906	447
494.18379	430
494.38854	421
494.59332	836
494.79811	577
495.00293	434
495.20776	439
495.41262	408
495.6175	395
495.8224	430
496.02731	425
496.23225	424
496.43721	431
496.6422	427
496.8472	407
497.05222	419
497.25727	420
497.46233	397
497.66742	404
497.87252	424
498.07765	410
498.2828	429
498.48797	412
498.69316	432
498.89837	431
499.1036	446
499.30885	399
499.51412	420
499.71941	447
499.92473	439
500.13006	423
500.33542	410
500.5408	417
500.74619	424
500.95161	423
501.15705	435
501.36251	411
501.56799	428
501.77349	431
501.97902	427
502.18456	434
502.39012	422
502.59571	446
502.80131	434
503.00694	415
503.21259	423
503.41826	412
503.62395	440
503.82965	431
504.03539	439
504.24114	443
504.44691	415
504.6527	452
504.85852	409
505.06435	431
505.2702	429
505.47608	423
505.68198	426
505.8879	422
506.09383	425
506.29979	427
506.50577	449
506.71177	431
506.9178	430
507.12384	428
507.3299	436
507.53599	415
507.74209	421
507.94822	442
508.15436	433
508.36053	431
508.56672	447
508.77293	449
508.97916	424
509.18541	435
509.39168	439
509.59797	458
509.80429	430
510.01062	429
510.21697	442
510.42335	426
510.62975	435
510.83616	426
511.0426	436
511.24906	434
511.45554	429
511.66204	424
511.86856	438
512.0751	430
512.28167	454
512.48825	444
512.69485	412
512.90148	416
513.10812	435
513.31479	437
513.52148	447
513.72819	440
513.93492	441
514.14167	462
514.34844	437
514.55523	423
514.76204	420
514.96887	420
515.17573	439
515.3826	456
515.5895	445
515.79641	433
516.00335	453
516.21031	441
516.41729	423
516.62429	441
516.83131	450
517.03835	444
517.24541	434
517.4525	451
517.6596	468
517.86672	440
518.07387	452
518.28103	450
518.48822	447
518.69543	451
518.90266	419
519.10991	459
519.31718	450
519.52447	447
519.73178	437
519.93911	434
520.14647	436
520.35384	448
520.56123	442
520.76865	434
520.97609	459
521.18354	432
521.39102	456
521.59852	441
521.80604	451
522.01358	470
522.22114	457
522.42873	456
522.63633	443
522.84395	460
523.0516	444
523.25926	428
523.46695	453
523.67466	437
523.88238	455
524.09013	459
524.2979	455
524.50569	429
524.7135	465
524.92134	456
525.12919	441
525.33706	468
525.54496	458
525.75287	455
525.96081	441
526.16876	447
526.37674	451
526.58474	472
526.79276	456
527.0008	457
527.20886	503
527.41694	453
527.62504	452
527.83317	458
528.04131	462
528.24948	463
528.45766	451
528.66587	457
528.87409	461
529.08234	462
529.29061	462
529.4989	465
529.70721	448
529.91554	473
530.1239	460
530.33227	462
530.54066	447
530.74908	461
530.95751	457
531.16597	442
531.37444	444
531.58294	456
531.79146	459
532	453
532.20856	463
532.41714	452
532.62574	449
532.83437	441
533.04301	459
533.25167	449
533.46036	453
533.66906	438
533.87779	468
534.08654	456
534.29531	468
534.50409	473
534.7129	440
534.92174	469
535.13059	454
535.33946	451
535.54835	480
535.75727	451
535.9662	483
536.17516	445
536.38413	472
536.59313	458
536.80215	459
537.01119	434
537.22024	456
537.42933	472
537.63843	467
537.84755	470
538.05669	462
538.26585	449
538.47504	455
538.68424	463
538.89347	477
539.10272	442
539.31198	462
539.52127	465
539.73058	463
539.93991	455
540.14926	486
540.35863	491
540.56803	475
540.77744	443
540.98687	461
541.19633	462
541.4058	480
541.6153	476
541.82482	477
542.03436	492
542.24391	462
542.45349	452
542.66309	459
542.87272	465
543.08236	468
543.29202	462
543.5017	476
543.71141	480
543.92113	469
544.13088	454
544.34065	477
544.55043	472
544.76024	463
544.97007	442
545.17992	472
545.38979	458
545.59968	470
545.8096	514
546.01953	459
546.22949	476
546.43946	456
546.64946	449
546.85947	468
547.06951	461
547.27957	480
547.48965	465
547.69975	495
547.90987	475
548.12001	461
548.33017	496
548.54035	474
548.75056	472
548.96078	472
549.17103	494
549.38129	462
549.59158	456
549.80189	468
550.01222	489
550.22257	480
550.43294	482
550.64333	480
550.85374	484
551.06417	485
551.27463	486
551.4851	490
551.6956	464
551.90611	492
552.11665	466
552.32721	489
552.53778	461
552.74838	479
552.959	478
553.16964	480
553.38031	472
553.59099	494
553.80169	482
554.01242	482
554.22316	484
554.43393	501
554.64471	499
554.85552	446
555.06635	487
555.2772	483
555.48807	501
555.69896	495
555.90987	490
556.1208	491
556.33175	510
556.54273	505
556.75372	522
556.96474	487
557.17577	475
557.38683	497
557.59791	512
557.809	505
558.02012	504
558.23126	481
558.44242	509
558.65361	520
558.86481	488
559.07603	495
559.28728	514
559.49854	496
559.70983	501
559.92113	498
560.13246	507
560.34381	505
560.55518	551
560.76657	523
560.97798	494
561.18941	515
561.40086	515
561.61234	517
561.82383	513
562.03534	530
562.24688	529
562.45844	526
562.67001	513
562.88161	520
563.09323	527
563.30487	521
563.51653	538
563.72821	548
563.93991	537
564.15163	543
564.36338	533
564.57514	535
564.78693	552
564.99873	556
565.21056	540
565.42241	547
565.63428	535
565.84616	563
566.05807	529
566.27001	582
566.48196	546
566.69393	562
566.90592	545
567.11794	550
567.32997	552
567.54203	558
567.7541	578
567.9662	570
568.17832	579
568.39046	567
568.60262	578
568.8148	601
569.027	591
569.23922	558
569.45146	583
569.66373	581
569.87601	559
570.08832	593
570.30064	624
570.51299	625
570.72536	580
570.93775	612
571.15015	621
571.36258	650
571.57504	649
571.78751	700
572	675
572.21251	742
572.42505	707
572.6376	684
572.85018	700
573.06277	709
573.27539	681
573.48803	721
573.70069	725
573.91337	750
574.12607	777
574.33879	739
574.55153	780
574.7643	770
574.97708	801
575.18988	797
575.40271	801
575.61556	802
575.82842	788
576.04131	784
576.25422	777
576.46715	731
576.6801	761
576.89307	751
577.10606	717
577.31907	719
577.53211	737
577.74516	748
577.95824	739
578.17133	725
578.38445	700
578.59759	723
578.81075	728
579.02393	739
579.23713	725
579.45035	751
579.66359	755
579.87685	723
580.09013	731
580.30344	728
580.51676	759
580.73011	752
580.94347	717
581.15686	723
581.37027	755
581.5837	715
581.79715	759
582.01062	768
582.22411	785
582.43762	783
582.65115	814
582.86471	782
583.07828	787
583.29188	759
583.50549	836
583.71913	829
583.93279	836
584.14647	835
584.36017	870
584.57389	826
584.78763	835
585.00139	852
585.21517	881
585.42897	890
585.6428	862
585.85664	842
586.07051	850
586.28439	866
586.4983	896
586.71223	919
586.92618	908
587.14015	883
587.35414	924
587.56815	937
587.78218	907
587.99624	937
588.21031	917
588.4244	935
588.63852	890
588.85266	903
589.06681	930
589.28099	927
589.49519	921
589.70941	981
589.92365	989
590.13791	984
590.35219	954
590.56649	975
590.78082	981
590.99516	990
591.20953	1021
591.42391	1031
591.63832	988
591.85275	1025
592.0672	978
592.28167	1055
592.49615	1041
592.71067	1063
592.9252	1047
593.13975	1065
593.35432	1119
593.56892	1083
593.78353	1103
593.99817	1082
594.21282	1136
594.4275	1126
594.6422	1105
594.85692	1161
595.07166	1167
595.28642	1177
595.5012	1130
595.716	1162
595.93082	1218
596.14567	1174
596.36053	1261
596.57542	1228
596.79032	1271
597.00525	1285
597.2202	1285
597.43517	1307
597.65015	1326
597.86516	1314
598.0802	1371
598.29525	1357
598.51032	1349
598.72541	1393
598.94053	1399
599.15566	1399
599.37082	1431
599.58599	1471
599.80119	1467
600.01641	1517
600.23165	1550
600.44691	1493
600.66219	1522
600.87749	1522
601.09281	1554
601.30816	1593
601.52352	1624
601.7389	1649
601.95431	1660
602.16974	1616
602.38518	1648
602.60065	1674
602.81614	1649
603.03165	1760
603.24718	1784
603.46273	1787
603.6783	1794
603.89389	1801
604.10951	1821
604.32514	1846
604.5408	1894
604.75647	1871
604.97217	1958
605.18789	1931
605.40363	1970
605.61938	1994
605.83516	2027
606.05096	1988
606.26679	2042
606.48263	2064
606.69849	2042
606.91438	2166
607.13028	2132
607.34621	2259
607.56215	2248
607.77812	2236
607.99411	2243
608.21012	2332
608.42615	2276
608.6422	2360
608.85827	2431
609.07436	2404
609.29047	2436
609.50661	2571
609.72276	2552
609.93894	2534
610.15513	2558
610.37135	2597
610.58759	2613
610.80384	2748
611.02012	2795
611.23642	2822
611.45274	2935
611.66909	2855
611.88545	3027
612.10183	2984
612.31824	3032
612.53466	3095
612.75111	3155
612.96757	3265
613.18406	3342
613.40057	3315
613.6171	3447
613.83365	3476
614.05022	3464
614.26681	3562
614.48342	3647
614.70005	3665
614.91671	3710
615.13338	3807
615.35008	3860
615.56679	3919
615.78353	3961
616.00029	4124
616.21707	4230
616.43387	4228
616.65069	4411
616.86753	4438
617.08439	4408
617.30127	4455
617.51818	4622
617.7351	4580
617.95205	4703
618.16901	4875
618.386	4890
618.60301	4935
618.82003	5107
619.03708	5262
619.25415	5177
619.47124	5235
619.68836	5258
619.90549	5443
620.12264	5391
620.33981	5438
620.55701	5664
620.77422	5775
620.99146	5768
621.20872	5801
621.426	5899
621.64329	5935
621.86061	5859
622.07795	5982
622.29532	5907
622.5127	6117
622.7301	6150
622.94752	6236
623.16497	6403
623.38243	6327
623.59992	6499
623.81743	6630
624.03495	6712
624.2525	6832
624.47007	6961
624.68766	7054
624.90527	7093
625.1229	7242
625.34056	7172
625.55823	7288
625.77592	7419
625.99364	7517
626.21138	7604
626.42913	7696
626.64691	8028
626.86471	8021
627.08253	7983
627.30037	7972
627.51823	8095
627.73611	8154
627.95401	8327
628.17193	8319
628.38988	8412
628.60784	8643
628.82583	8789
629.04383	8806
629.26186	8941
629.47991	9183
629.69798	9244
629.91607	9340
630.13418	9739
630.35231	9768
630.57046	10001
630.78863	10134
631.00682	10352
631.22504	10265
631.44327	10668
631.66153	10786
631.87981	10772
632.0981	11054
632.31642	11069
632.53476	11569
632.75312	11807
632.9715	12083
633.1899	12540
633.40833	12733
633.62677	12779
633.84523	12940
634.06372	13237
634.28222	13676
634.50075	14119
634.7193	14734
634.93786	15487
635.15645	16279
635.37506	17150
635.59369	18276
635.81234	19470
636.03102	20659
636.24971	21739
636.46842	23221
636.68716	24313
636.90591	25474
637.12469	26095
637.34348	26695
637.5623	27050
637.78114	27206
638	27144
638.21888	26503
638.43778	26293
638.6567	25453
638.87564	24721
639.09461	24047
639.31359	23273
639.5326	22754
639.75162	21983
639.97067	21651
640.18974	21081
640.40882	20480
640.62793	20605
640.84706	20349
641.06621	20232
641.28539	20033
641.50458	20505
641.72379	20710
641.94302	20860
642.16228	21066
642.38155	20989
642.60085	20818
642.82017	20677
643.0395	20787
643.25886	20675
643.47824	20345
643.69764	20234
643.91706	20373
644.13651	20781
644.35597	21116
644.57545	21626
644.79496	22054
645.01448	22296
645.23403	22545
645.45359	22792
645.67318	22923
645.89279	22846
646.11242	22831
646.33207	23019
646.55174	22754
646.77143	22768
646.99114	22714
647.21088	22908
647.43063	23391
647.6504	23789
647.8702	24570
648.09002	24843
648.30985	25458
648.52971	25388
648.74959	25548
648.96949	25772
649.18941	26015
649.40935	26079
649.62931	26285
649.8493	26271
650.0693	25863
650.28932	26087
650.50937	26276
650.72944	26243
650.94952	26217
651.16963	27067
651.38976	27675
651.60991	28165
651.83008	29039
652.05027	29519
652.27048	30252
652.49071	30789
652.71097	30759
652.93124	31185
653.15153	31342
653.37185	31446
653.59219	31346
653.81254	31220
654.03292	31451
654.25332	31777
654.47374	32015
654.69418	33220
654.91464	33967
655.13512	34938
655.35563	35683
655.57615	35904
655.7967	36499
656.01726	36726
656.23785	37082
656.45845	37263
656.67908	37294
656.89973	37230
657.1204	37137
657.34109	37226
657.5618	37289
657.78253	37715
658.00329	38768
658.22406	39472
658.44485	40247
658.66567	40756
658.8865	41550
659.10736	41826
659.32824	42228
659.54914	41791
659.77006	41073
659.991	40542
660.21196	39658
660.43294	39659
660.65394	39363
660.87496	39792
661.09601	40192
661.31707	41313
661.53816	42321
661.75926	42680
661.98039	42898
662.20154	42349
662.42271	42223
662.6439	41782
662.86511	41275
663.08634	40753
663.30759	39939
663.52886	39332
663.75016	38626
663.97147	38828
664.19281	38639
664.41416	38615
664.63554	38303
664.85694	39086
665.07835	39783
665.29979	40177
665.52125	41017
665.74273	41226
665.96424	41759
666.18576	42075
666.4073	42464
666.62887	42080
666.85045	41837
667.07206	41641
667.29368	40850
667.51533	40223
667.737	39311
667.95869	39162
668.1804	39407
668.40213	39787
668.62388	40815
668.84565	41695
669.06744	42605
669.28926	42887
669.51109	43349
669.73295	43022
669.95482	42572
670.17672	42222
670.39864	41846
670.62058	41650
670.84254	40695
671.06452	40714
671.28652	40950
671.50854	41390
671.73058	42225
671.95264	43203
672.17473	43986
672.39683	44722
672.61896	45417
672.84111	45619
673.06327	45656
673.28546	44960
673.50767	44773
673.7299	43892
673.95215	43336
674.17442	42989
674.39672	42891
674.61903	43885
674.84136	44394
675.06372	45955
675.28609	46876
675.50849	47813
675.73091	48253
675.95334	48953
676.1758	48681
676.39828	49288
676.62078	48979
676.8433	49035
677.06585	49340
677.28841	48778
677.51099	48549
677.7336	48194
677.95622	47271
678.17887	46496
678.40153	45690
678.62422	45517
678.84693	45768
679.06966	46710
679.29241	48051
679.51518	49344
679.73797	50107
679.96078	50378
680.18362	49669
680.40647	48443
680.62935	47851
680.85224	46833
681.07516	46684
681.2981	46642
681.52105	46644
681.74403	46722
681.96703	46375
682.19005	46358
682.41309	46340
682.63616	46676
682.85924	46660
683.08234	47561
683.30547	48769
683.52861	50208
683.75178	51244
683.97497	51892
684.19817	52372
684.4214	52180
684.64465	52097
684.86792	51859
685.09121	51909
685.31452	51636
685.53786	51051
685.76121	51063
685.98458	50656
686.20798	50401
686.4314	50081
686.65483	49350
686.87829	49557
687.10177	49213
687.32527	49093
687.54879	48605
687.77233	47519
687.99589	47089
688.21947	46001
688.44307	45735
688.6667	45937
688.89034	46398
689.11401	46842
689.33769	47787
689.5614	48613
689.78513	48459
690.00888	48562
690.23265	49063
690.45644	49163
690.68025	49783
690.90408	49933
691.12793	49433
691.35181	49031
691.5757	48433
691.79962	47755
692.02355	46740
692.24751	45987
692.47149	45122
692.69549	44439
692.9195	43924
693.14354	43746
693.36761	44194
693.59169	44802
693.81579	45563
694.03991	46184
694.26406	46090
694.48822	46538
694.71241	46543
694.93661	46609
695.16084	46339
695.38509	45736
695.60936	45858
695.83365	45617
696.05796	45924
696.28229	46610
696.50664	47452
696.73101	47689
696.95541	47639
697.17982	46339
697.40426	45176
697.62871	43484
697.85319	42917
698.07769	42371
698.30221	42668
698.52675	43574
698.75131	45209
698.97589	46428
699.20049	46840
699.42511	46428
699.64976	44431
699.87442	42945
700.0991	42055
700.32381	41619
700.54854	41067
700.77328	41167
700.99805	41901
701.22284	42675
701.44765	43842
701.67248	45117
701.89733	46178
702.12221	45958
702.3471	45649
702.57201	46170
702.79695	46082
703.0219	46535
703.24688	46546
703.47188	45607
703.69689	44087
703.92193	42328
704.14699	41030
704.37207	40763
704.59717	40330
704.8223	40204
705.04744	40577
705.2726	40900
705.49779	41418
705.72299	42255
705.94822	43667
706.17346	45152
706.39873	45654
706.62402	45526
706.84933	44564
707.07466	43561
707.30001	42373
707.52538	40874
707.75077	40050
707.97619	39419
708.20162	39241
708.42708	39290
708.65255	40074
708.87805	40717
709.10357	40937
709.3291	41120
709.55466	41310
709.78024	41619
710.00584	42616
710.23146	43270
710.45711	43561
710.68277	42266
710.90845	40270
711.13416	39007
711.35988	38178
711.58563	37879
711.8114	37964
712.03718	37465
712.26299	37346
712.48882	37801
712.71467	38207
712.94054	38687
713.16643	39660
713.39235	41008
713.61828	42560
713.84423	43537
714.07021	43854
714.2962	43923
714.52222	43303
714.74826	41548
714.97432	39707
715.2004	38432
715.4265	37119
715.65262	36264
715.87876	36926
716.10492	37039
716.3311	37870
716.55731	38912
716.78353	40035
717.00978	40843
717.23604	41751
717.46233	42163
717.68864	42351
717.91497	41704
718.14132	41114
718.36769	40311
718.59408	39479
718.82049	38701
719.04692	37610
719.27338	36306
719.49985	35541
719.72635	35079
719.95286	35808
720.1794	37764
720.40596	39063
720.63253	40039
720.85913	40542
721.08575	40195
721.31239	39892
721.53906	38850
721.76574	38039
721.99244	37488
722.21917	36461
722.44591	35785
722.67268	35082
722.89946	33581
723.12627	32728
723.3531	32191
723.57995	32190
723.80682	33187
724.03371	33661
724.26062	35154
724.48755	36294
724.7145	37414
724.94148	38343
725.16847	38350
725.39549	38389
725.62252	38128
725.84958	37569
726.07666	37461
726.30376	36370
726.53087	35532
726.75801	34743
726.98518	33022
727.21236	31786
727.43956	30702
727.66678	30153
727.89403	29500
728.12129	29748
728.34858	29585
728.57588	29440
728.80321	30258
729.03056	30581
729.25793	31417
729.48532	32592
729.71273	33963
729.94016	34708
730.16761	35600
730.39509	35574
730.62258	35336
730.85009	34199
731.07763	32025
731.30519	30109
731.53276	29122
731.76036	27959
731.98798	27425
732.21562	27461
732.44328	28066
732.67096	29024
732.89866	30487
733.12639	31702
733.35413	32239
733.58189	32902
733.80968	32838
734.03748	32349
734.26531	32449
734.49316	32578
734.72103	32817
734.94892	32949
735.17683	33092
735.40476	32904
735.63271	31421
735.86068	29637
736.08867	27465
736.31669	26129
736.54472	25901
736.77278	26661
737.00086	28632
737.22895	30617
737.45707	31698
737.68521	31278
737.91337	30187
738.14155	29429
738.36975	28750
738.59797	27753
738.82622	27360
739.05448	27006
739.28276	26300
739.51107	25883
739.7394	25248
739.96774	24517
740.19611	24240
740.4245	23468
740.65291	22985
740.88134	23219
741.10979	23612
741.33826	24576
741.56675	25761
741.79527	26671
742.0238	27141
742.25236	27443
742.48093	27573
742.70953	28683
742.93814	28511
743.16678	27149
743.39544	24894
743.62412	23151
743.85282	21919
744.08154	21747
744.31029	22056
744.53905	22287
744.76783	22125
744.99664	21701
745.22546	21805
745.45431	21664
745.68318	21767
745.91206	21592
746.14097	22157
746.3699	22761
746.59885	22993
746.82782	24351
747.05682	25269
747.28583	26327
747.51486	26815
747.74392	26710
747.97299	25796
748.20209	24163
748.4312	22152
748.66034	20653
748.8895	19776
749.11868	19509
749.34788	19498
749.5771	19371
749.80634	18883
750.0356	18523
750.26489	18450
750.49419	18545
750.72352	18407
750.95286	18220
751.18223	18168
751.41161	18069
751.64102	18059
751.87045	18095
752.0999	18135
752.32937	18385
752.55886	18692
752.78838	18928
753.01791	19741
753.24746	20087
753.47704	20274
753.70663	21044
753.93625	21846
754.16588	22376
754.39554	22171
754.62522	21621
754.85492	21093
755.08464	20756
755.31438	20524
755.54414	20397
755.77393	20198
756.00373	19630
756.23355	18667
756.4634	17949
756.69326	17121
756.92315	16312
757.15306	15927
757.38299	15913
757.61293	15973
757.8429	15840
758.07289	15385
758.30291	15343
758.53294	15615
758.76299	16159
758.99307	16463
759.22316	16744
759.45328	16762
759.68341	17192
759.91357	18004
760.14375	18823
760.37395	19574
760.60416	19559
760.8344	19228
761.06467	18672
761.29495	18288
761.52525	18379
761.75557	17839
761.98592	16832
762.21628	15910
762.44667	14788
762.67708	14229
762.9075	13826
763.13795	13412
763.36842	13258
763.59891	13175
763.82942	13184
764.05995	12859
764.29051	13013
764.52108	12939
764.75167	12900
764.98229	12746
765.21292	12830
765.44358	12711
765.67426	12771
765.90495	13283
766.13567	14188
766.36641	14821
766.59717	15421
766.82795	15370
767.05876	15643
767.28958	15946
767.52042	16434
767.75129	16402
767.98217	15973
768.21308	15197
768.44401	14744
768.67495	14599
768.90592	14695
769.13691	14666
769.36792	14574
769.59895	14116
769.83	13349
770.06108	12355
770.29217	11445
770.52328	11041
770.75442	11085
770.98558	11135
771.21675	11012
771.44795	10763
771.67917	10826
771.91041	11005
772.14167	11235
772.37295	11537
772.60425	12114
772.83557	12832
773.06691	13729
773.29828	14212
773.52966	14655
773.76107	14863
773.99249	15194
774.22394	15251
774.45541	15178
774.6869	14912
774.91841	14729
775.14994	14483
775.38149	14506
775.61306	14241
775.84465	13812
776.07627	13449
776.3079	13090
776.53955	13036
776.77123	13065
777.00293	13050
777.23464	13154
777.46638	12591
777.69814	11902
777.92992	10897
778.16172	10697
778.39354	10149
778.62539	10032
778.85725	9663
779.08913	9494
779.32104	9287
779.55296	9241
779.78491	9214
780.01688	9039
780.24887	8679
780.48087	8530
780.7129	8374
780.94495	8832
781.17703	9587
781.40912	10319
781.64123	10919
781.87336	11713
782.10552	12057
782.33769	12183
782.56989	12112
782.80211	12183
783.03434	11681
783.2666	10862
783.49888	9883
783.73118	8950
783.9635	8297
784.19585	7886
784.42821	7843
784.66059	7542
784.893	7467
785.12542	7439
785.35787	7112
785.59033	7094
785.82282	6913
786.05533	6751
786.28786	6735
786.52041	6630
786.75298	6604
786.98557	6590
787.21818	6743
787.45081	7142
787.68347	7355
787.91614	7561
788.14884	8047
788.38155	8824
788.61429	9603
788.84705	9815
789.07983	9112
789.31263	8436
789.54545	7745
789.77829	7351
790.01115	6856
790.24403	6284
790.47694	5937
790.70986	5857
790.94281	5938
791.17577	6065
791.40876	6080
791.64177	6225
791.87479	6190
792.10784	6127
792.34091	6004
792.574	5950
792.80712	5862
793.04025	5817
793.2734	5896
793.50657	6207
793.73977	6691
793.97299	7007
794.20622	7476
794.43948	7567
794.67276	7786
794.90606	7857
795.13938	8215
795.37272	8286
795.60608	8212
795.83946	7930
796.07286	7928
796.30629	7773
796.53973	8058
796.77319	8234
797.00668	7854
797.24019	7424
797.47372	6754
797.70726	5906
797.94083	5250
798.17442	4815
798.40803	4736
798.64167	4648
798.87532	4708
799.10899	4688
799.34269	4725
799.5764	4975
799.81014	5589
800.04389	6098
800.27767	6797
800.51147	6978
800.74529	7018
800.97913	6925
801.21299	6792
801.44687	6570
801.68077	6293
801.91469	6170
802.14864	6017
802.3826	6141
802.61659	6423
802.85059	6568
803.08462	6926
803.31867	6774
803.55274	6413
803.78683	5774
804.02094	5002
804.25507	4710
804.48922	4288
804.72339	4142
804.95759	3874
805.1918	3806
805.42604	3680
805.66029	3716
805.89457	3911
806.12887	4296
806.36318	4717
806.59752	5111
806.83188	5555
807.06626	5574
807.30067	5554
807.53509	5288
807.76953	4994
808.00399	5005
808.23848	5125
808.47299	5467
808.70751	5808
808.94206	5516
809.17663	5133
809.41122	4590
809.64583	4296
809.88046	4190
810.11511	4204
810.34978	4180
810.58447	4079
810.81919	3631
811.05392	3314
811.28867	3111
811.52345	3020
811.75825	3110
811.99307	3223
812.2279	3502
812.46276	3600
812.69764	4047
812.93254	4342
813.16747	4558
813.40241	4727
813.63737	4551
813.87236	4282
814.10736	4016
814.34239	3626
814.57743	3332
814.8125	3150
815.04759	3078
815.2827	2835
815.51783	2735
815.75298	2631
815.98815	2494
816.22334	2356
816.45855	2462
816.69379	2573
816.92904	2688
817.16432	2969
817.39961	3291
817.63493	3517
817.87027	3691
818.10563	3745
818.34101	3764
818.57641	3705
818.81183	3745
819.04727	3635
819.28273	3594
819.51822	3521
819.75372	3440
819.98925	3274
820.22479	3325
820.46036	3408
820.69595	3418
820.93155	3344
821.16718	3196
821.40283	2961
821.6385	2682
821.87419	2442
822.10991	2234
822.34564	2002
822.58139	1909
822.81717	1893
823.05296	1824
823.28878	1825
823.52462	1791
823.76048	1715
823.99635	1717
824.23225	1790
824.46817	1746
824.70412	1795
824.94008	1773
825.17606	1760
825.41206	1623
825.64809	1643
825.88413	1654
826.1202	1666
826.35629	1633
826.59239	1731
826.82852	2077
827.06467	2295
827.30084	2490
827.53703	2566
827.77324	2549
828.00948	2594
828.24573	2523
828.482	2471
828.7183	2253
828.95462	2073
829.19095	1992
829.42731	1835
829.66369	1602
829.90009	1526
830.13651	1419
830.37295	1351
830.60941	1410
830.84589	1459
831.08239	1549
831.31892	1671
831.55546	1723
831.79203	1748
832.02861	1907
832.26522	1899
832.50185	1945
832.7385	2040
832.97517	2195
833.21186	2236
833.44857	2246
833.6853	2100
833.92205	1989
834.15882	1999
834.39562	1927
834.63243	1863
834.86927	1845
835.10613	1815
835.343	1763
835.5799	1750
835.81682	1716
836.05376	1703
836.29072	1717
836.5277	1666
836.76471	1616
837.00173	1444
837.23877	1332
837.47584	1271
837.71292	1245
837.95003	1184
838.18716	1192
838.4243	1154
838.66147	1200
838.89866	1142
839.13587	1204
839.3731	1180
839.61036	1243
839.84763	1347
840.08492	1403
840.32224	1517
840.55957	1671
840.79693	1631
841.03431	1733
841.2717	1744
841.50912	1818
841.74656	1781
841.98402	1772
842.2215	1736
842.459	1690
842.69653	1483
842.93407	1461
843.17163	1301
843.40922	1236
843.64682	1224
843.88445	1181
844.1221	1204
844.35977	1185
844.59745	1175
844.83516	1090
845.07289	1080
845.31065	1053
845.54842	941
845.78621	957
846.02403	943
846.26186	935
846.49971	888
846.73759	861
846.97549	881
847.21341	873
847.45134	813
847.6893	841
847.92728	845
848.16529	841
848.40331	839
848.64135	849
848.87941	929
849.1175	912
849.3556	1038
849.59373	1049
849.83187	1068
850.07004	1164
850.30823	1144
850.54644	1127
850.78467	1146
851.02292	1146
851.26119	1113
851.49948	1110
851.7378	1096
851.97613	1036
852.21449	1014
852.45286	1048
852.69126	932
852.92967	923
853.16811	919
853.40657	945
853.64505	930
853.88355	951
854.12207	929
854.36061	852
854.59918	826
854.83776	751
855.07637	722
855.31499	647
855.55364	660
855.7923	599
856.03099	585
856.2697	578
856.50843	593
856.74718	560
856.98595	573
857.22474	571
857.46355	583
857.70239	603
857.94124	643
858.18012	651
858.41901	669
858.65793	726
858.89687	762
859.13582	746
859.3748	708
859.6138	721
859.85282	689
860.09186	669
860.33093	618
860.57001	625
860.80911	598
861.04824	574
861.28738	559
861.52655	524
861.76574	564
862.00494	597
862.24417	581
862.48342	551
862.72269	549
862.96198	522
863.20129	489
863.44063	484
863.67998	455
863.91935	469
864.15875	453
864.39817	481
864.6376	467
864.87706	450
865.11654	464
865.35604	469
865.59556	474
865.8351	444
866.07466	468
866.31424	485
866.55384	486
866.79347	507
867.03311	503
867.27278	496
867.51247	507
867.75217	525
867.9919	500
868.23165	469
868.47142	489
868.71121	469
868.95102	475
869.19085	486
869.4307	512
869.67058	532
869.91047	573
870.15039	559
870.39032	545
870.63028	534
870.87026	525
871.11026	548
871.35028	547
871.59032	542
871.83038	586
872.07046	559
872.31056	598
872.55068	595
872.79083	585
873.03099	533
873.27118	514
873.51139	502
873.75161	457
873.99186	455
874.23213	474
874.47242	447
874.71273	431
874.95306	434
875.19341	442
875.43379	428
875.67418	430
875.91459	432
876.15503	432
876.39549	450
876.63596	424
876.87646	417
877.11698	433
877.35752	427
877.59808	418
877.83866	430
878.07926	463
878.31988	428
878.56053	431
878.80119	444
879.04188	465
879.28258	457
879.52331	453
879.76406	464
880.00482	484
880.24561	500
880.48642	498
880.72725	516
880.96811	517
881.20898	508
881.44987	523
881.69079	514
881.93172	518
882.17268	511
882.41365	504
882.65465	497
882.89567	476
883.13671	481
883.37777	440
883.61885	426
883.85995	444
884.10107	412
884.34221	424
884.58337	394
884.82456	393
885.06576	384
885.30699	401
885.54824	404
885.7895	386
886.03079	391
886.2721	387
886.51343	386
886.75478	382
886.99615	381
887.23755	385
887.47896	394
887.72039	384
887.96185	390
888.20333	350
888.44482	383
888.68634	420
888.92788	404
889.16944	412
889.41102	422
889.65262	399
889.89424	408
890.13588	391
890.37754	417
890.61923	430
890.86093	403
891.10266	398
891.3444	396
891.58617	371
891.82796	365
892.06977	350
892.31159	371
892.55345	344
892.79532	360
893.03721	355
893.27912	353
893.52105	356
893.76301	374
894.00498	355
894.24698	360
894.489	372
894.73103	354
894.97309	348
895.21517	365
895.45727	342
895.69939	332
895.94153	347
896.18369	342
896.42588	338
896.66808	334
896.91031	323
897.15255	350
897.39482	345
897.63711	329
897.87941	325
898.12174	337
898.36409	324
898.60646	336
898.84885	345
899.09126	322
899.3337	316
899.57615	342
899.81863	333
900.06112	343
900.30364	357
900.54617	336
900.78873	324
901.03131	330
901.27391	329
901.51653	327
901.75917	333
902.00183	327
902.24451	332
902.48722	327
902.72994	325
902.97269	340
903.21545	325
903.45824	338
903.70104	332
903.94387	317
904.18672	345
904.42959	318
904.67248	328
904.91539	315
905.15833	348
905.40128	333
905.64425	316
905.88725	329
906.13026	313
906.3733	307
906.61635	320
906.85943	333
907.10253	315
907.34565	336
907.58879	325
907.83195	317
908.07513	315
908.31834	322
908.56156	320
908.8048	310
909.04807	325
909.29135	318
909.53466	312
909.77799	352
910.02134	326
910.26471	329
910.5081	329
910.75151	333
910.99494	330
911.23839	333
911.48186	337
911.72536	318
911.96887	329
912.21241	318
912.45596	320
912.69954	325
912.94314	319
913.18676	326
913.4304	333
913.67406	327
913.91774	317
914.16144	333
914.40516	318
914.64891	327
914.89267	316
915.13646	331
915.38026	314
915.62409	312
915.86794	322
916.1118	323
916.35569	317
916.5996	314
916.84353	327
917.08749	327
917.33146	331
917.57545	314
917.81947	333
918.0635	321
918.30756	319
918.55163	325
918.79573	330
919.03985	319
919.28399	333
919.52815	325
919.77233	317
920.01653	333
920.26075	335
920.50499	327
920.74926	317
920.99354	291
921.23785	310
921.48217	325
921.72652	310
921.97089	314
922.21528	325
922.45969	324
922.70412	320
922.94857	329
923.19304	323
923.43753	325
923.68204	326
923.92658	322
924.17113	338
924.41571	315
924.66031	326
924.90492	327
925.14956	315


==> data/exportOptSpecAfterIrrad.dat <==
467.94517	314
468.14724	338
468.34933	344
468.55144	367
468.75357	326
468.95572	364
469.15789	318
469.36009	347
469.5623	335
469.76454	364
469.96679	333
470.16907	348
470.37137	330
470.57369	343
470.77602	366
470.97838	350
471.18077	333
471.38317	346
471.58559	337
471.78803	415
471.9905	346
472.19298	360
472.39549	336
472.59801	344
472.80056	346
473.00313	381
473.20572	350
473.40833	344
473.61096	343
473.81361	344
474.01628	343
474.21897	340
474.42169	380
474.62442	332
474.82717	341
475.02995	348
475.23275	336
475.43557	351
475.6384	331
475.84126	327
476.04414	348
476.24704	333
476.44997	341
476.65291	359
476.85587	353
477.05885	337
477.26186	333
477.46489	371
477.66793	348
477.871	343
478.07409	364
478.2772	357
478.48033	343
478.68348	351
478.88665	336
479.08984	373
479.29305	383
479.49629	355
479.69954	349
479.90282	353
480.10611	332
480.30943	362
480.51277	352
480.71613	324
480.9195	346
481.1229	353
481.32633	351
481.52977	350
481.73323	345
481.93671	338
482.14022	361
482.34374	382
482.54729	354
482.75086	327
482.95444	371
483.15805	368
483.36168	367
483.56533	362
483.769	340
483.97269	345
484.1764	356
484.38014	369
484.58389	352
484.78767	347
484.99146	359
485.19528	343
485.39911	356
485.60297	368
485.80685	355
486.01075	340
486.21467	356
486.41861	358
486.62257	347
486.82656	354
487.03056	327
487.23458	343
487.43863	334
487.6427	343
487.84678	360
488.05089	352
488.25502	339
488.45917	354
488.66334	354
488.86753	352
489.07174	373
489.27597	365
489.48023	384
489.6845	370
489.88879	358
490.09311	380
490.29745	359
490.5018	410
490.70618	353
490.91058	370
491.115	373
491.31944	435
491.5239	381
491.72838	372
491.93289	358
492.13741	377
492.34196	348
492.54652	366
492.75111	350
492.95571	361
493.16034	350
493.36499	384
493.56966	355
493.77435	378
493.97906	379
494.18379	376
494.38854	360
494.59332	358
494.79811	359
495.00293	364
495.20776	377
495.41262	365
495.6175	374
495.8224	390
496.02731	398
496.23225	389
496.43721	368
496.6422	370
496.8472	363
497.05222	375
497.25727	378
497.46233	387
497.66742	397
497.87252	374
498.07765	374
498.2828	370
498.48797	353
498.69316	362
498.89837	356
499.1036	373
499.30885	365
499.51412	357
499.71941	394
499.92473	355
500.13006	382
500.33542	358
500.5408	354
500.74619	348
500.95161	379
501.15705	355
501.36251	350
501.56799	339
501.77349	340
501.97902	341
502.18456	354
502.39012	351
502.59571	347
502.80131	347
503.00694	352
503.21259	338
503.41826	362
503.62395	359
503.82965	373
504.03539	351
504.24114	368
504.44691	379
504.6527	353
504.85852	345
505.06435	369
505.2702	367
505.47608	384
505.68198	359
505.8879	360
506.09383	367
506.29979	360
506.50577	370
506.71177	349
506.9178	359
507.12384	351
507.3299	335
507.53599	359
507.74209	359
507.94822	363
508.15436	347
508.36053	348
508.56672	375
508.77293	358
508.97916	364
509.18541	364
509.39168	372
509.59797	344
509.80429	357
510.01062	352
510.21697	365
510.42335	372
510.62975	356
510.83616	355
511.0426	342
511.24906	361
511.45554	364
511.66204	372
511.86856	414
512.0751	402
512.28167	373
512.48825	380
512.69485	374
512.90148	374
513.10812	374
513.31479	362
513.52148	368
513.72819	413
513.93492	392
514.14167	379
514.34844	390
514.55523	359
514.76204	372
514.96887	364
515.17573	377
515.3826	389
515.5895	347
515.79641	363
516.00335	360
516.21031	374
516.41729	373
516.62429	396
516.83131	382
517.03835	376
517.24541	372
517.4525	359
517.6596	373
517.86672	392
518.07387	392
518.28103	371
518.48822	387
518.69543	399
518.90266	369
519.10991	374
519.31718	380
519.52447	393
519.73178	391
519.93911	370
520.14647	375
520.35384	386
520.56123	402
520.76865	387
520.97609	394
521.18354	374
521.39102	406
521.59852	404
521.80604	380
522.01358	431
522.22114	415
522.42873	403
522.63633	382
522.84395	392
523.0516	394
523.25926	389
523.46695	374
523.67466	393
523.88238	385
524.09013	379
524.2979	422
524.50569	384
524.7135	390
524.92134	396
525.12919	397
525.33706	386
525.54496	391
525.75287	416
525.96081	394
526.16876	401
526.37674	405
526.58474	419
526.79276	414
527.0008	399
527.20886	490
527.41694	399
527.62504	412
527.83317	412
528.04131	415
528.24948	451
528.45766	393
528.66587	397
528.87409	416
529.08234	402
529.29061	433
529.4989	431
529.70721	428
529.91554	415
530.1239	449
530.33227	451
530.54066	448
530.74908	495
530.95751	453
531.16597	436
531.37444	434
531.58294	470
531.79146	474
532	463
532.20856	458
532.41714	466
532.62574	438
532.83437	443
533.04301	446
533.25167	456
533.46036	460
533.66906	425
533.87779	463
534.08654	434
534.29531	420
534.50409	453
534.7129	452
534.92174	453
535.13059	437
535.33946	426
535.54835	453
535.75727	437
535.9662	429
536.17516	421
536.38413	434
536.59313	441
536.80215	445
537.01119	421
537.22024	453
537.42933	483
537.63843	438
537.84755	456
538.05669	449
538.26585	450
538.47504	442
538.68424	457
538.89347	449
539.10272	406
539.31198	447
539.52127	456
539.73058	447
539.93991	448
540.14926	439
540.35863	443
540.56803	473
540.77744	454
540.98687	462
541.19633	491
541.4058	487
541.6153	445
541.82482	475
542.03436	462
542.24391	468
542.45349	472
542.66309	489
542.87272	474
543.08236	478
543.29202	485
543.5017	492
543.71141	498
543.92113	465
544.13088	485
544.34065	479
544.55043	509
544.76024	515
544.97007	532
545.17992	539
545.38979	532
545.59968	553
545.8096	719
546.01953	583
546.22949	569
546.43946	561
546.64946	569
546.85947	573
547.06951	582
547.27957	616
547.48965	643
547.69975	626
547.90987	641
548.12001	692
548.33017	665
548.54035	698
548.75056	721
548.96078	754
549.17103	773
549.38129	778
549.59158	808
549.80189	862
550.01222	853
550.22257	859
550.43294	901
550.64333	917
550.85374	927
551.06417	895
551.27463	970
551.4851	942
551.6956	967
551.90611	971
552.11665	1063
552.32721	999
552.53778	980
552.74838	1104
552.959	1069
553.16964	1091
553.38031	1127
553.59099	1118
553.80169	1070
554.01242	1170
554.22316	1131
554.43393	1109
554.64471	1152
554.85552	1176
555.06635	1185
555.2772	1202
555.48807	1214
555.69896	1194
555.90987	1204
556.1208	1227
556.33175	1205
556.54273	1271
556.75372	1293
556.96474	1216
557.17577	1288
557.38683	1272
557.59791	1345
557.809	1295
558.02012	1329
558.23126	1293
558.44242	1331
558.65361	1317
558.86481	1356
559.07603	1337
559.28728	1374
559.49854	1671
559.70983	1435
559.92113	1393
560.13246	1339
560.34381	1393
560.55518	1421
560.76657	1383
560.97798	1376
561.18941	1370
561.40086	1398
561.61234	1433
561.82383	1381
562.03534	1407
562.24688	1451
562.45844	1486
562.67001	1424
562.88161	1470
563.09323	1458
563.30487	1479
563.51653	1453
563.72821	1502
563.93991	1543
564.15163	1514
564.36338	1457
564.57514	1457
564.78693	1468
564.99873	1512
565.21056	1442
565.42241	1505
565.63428	1463
565.84616	1465
566.05807	1474
566.27001	1450
566.48196	1525
566.69393	1544
566.90592	1514
567.11794	1551
567.32997	1526
567.54203	1549
567.7541	1603
567.9662	1524
568.17832	1531
568.39046	1572
568.60262	1647
568.8148	1579
569.027	1599
569.23922	1618
569.45146	1628
569.66373	1661
569.87601	1776
570.08832	1810
570.30064	1923
570.51299	2166
570.72536	2728
570.93775	3715
571.15015	5930
571.36258	9372
571.57504	12331
571.78751	15163
572	16325
572.21251	14910
572.42505	11457
572.6376	8315
572.85018	5788
573.06277	3782
573.27539	2849
573.48803	2426
573.70069	2204
573.91337	2050
574.12607	2030
574.33879	1996
574.55153	1941
574.7643	2029
574.97708	2016
575.18988	2029
575.40271	2010
575.61556	1931
575.82842	1910
576.04131	1878
576.25422	1902
576.46715	1867
576.6801	1829
576.89307	1828
577.10606	1859
577.31907	1813
577.53211	1857
577.74516	1756
577.95824	1774
578.17133	1753
578.38445	1751
578.59759	1775
578.81075	1749
579.02393	1852
579.23713	1734
579.45035	1743
579.66359	1742
579.87685	1787
580.09013	1776
580.30344	1736
580.51676	1783
580.73011	1758
580.94347	1780
581.15686	1725
581.37027	1755
581.5837	1815
581.79715	1780
582.01062	1781
582.22411	1812
582.43762	1775
582.65115	1790
582.86471	1782
583.07828	1796
583.29188	1823
583.50549	1860
583.71913	1774
583.93279	1833
584.14647	1794
584.36017	1810
584.57389	1784
584.78763	1890
585.00139	1768
585.21517	1842
585.42897	1851
585.6428	1835
585.85664	1857
586.07051	1841
586.28439	1869
586.4983	1875
586.71223	1857
586.92618	1920
587.14015	1843
587.35414	1898
587.56815	1895
587.78218	1885
587.99624	1797
588.21031	1815
588.4244	1879
588.63852	1913
588.85266	1923
589.06681	1867
589.28099	1880
589.49519	1862
589.70941	1935
589.92365	1933
590.13791	1969
590.35219	1928
590.56649	1942
590.78082	1953
590.99516	1903
591.20953	1898
591.42391	1921
591.63832	1971
591.85275	1882
592.0672	1897
592.28167	1842
592.49615	1883
592.71067	1913
592.9252	1916
593.13975	1901
593.35432	1884
593.56892	1842
593.78353	1909
593.99817	1947
594.21282	1947
594.4275	1904
594.6422	1870
594.85692	1955
595.07166	1931
595.28642	1864
595.5012	1949
595.716	1942
595.93082	1899
596.14567	1931
596.36053	1975
596.57542	1990
596.79032	1934
597.00525	1916
597.2202	1950
597.43517	1973
597.65015	2001
597.86516	1932
598.0802	1963
598.29525	1933
598.51032	1957
598.72541	1976
598.94053	1901
599.15566	1937
599.37082	1946
599.58599	1992
599.80119	1993
600.01641	2044
600.23165	2013
600.44691	2036
600.66219	2072
600.87749	2009
601.09281	2054
601.30816	2028
601.52352	2012
601.7389	2107
601.95431	2082
602.16974	2026
602.38518	2007
602.60065	2082
602.81614	2067
603.03165	2067
603.24718	2108
603.46273	2167
603.6783	2098
603.89389	2113
604.10951	2075
604.32514	2127
604.5408	2117
604.75647	2097
604.97217	2095
605.18789	2127
605.40363	2155
605.61938	2138
605.83516	2096
606.05096	2171
606.26679	2125
606.48263	2135
606.69849	2258
606.91438	2201
607.13028	2163
607.34621	2161
607.56215	2180
607.77812	2239
607.99411	2191
608.21012	2159
608.42615	2163
608.6422	2205
608.85827	2186
609.07436	2281
609.29047	2317
609.50661	2249
609.72276	2219
609.93894	2217
610.15513	2297
610.37135	2394
610.58759	2312
610.80384	2204
611.02012	2359
611.23642	2329
611.45274	2420
611.66909	2433
611.88545	2423
612.10183	2307
612.31824	2345
612.53466	2357
612.75111	2356
612.96757	2355
613.18406	2319
613.40057	2392
613.6171	2340
613.83365	2362
614.05022	2313
614.26681	2264
614.48342	2292
614.70005	2304
614.91671	2259
615.13338	2367
615.35008	2265
615.56679	2364
615.78353	2318
616.00029	2397
616.21707	2359
616.43387	2351
616.65069	2344
616.86753	2344
617.08439	2436
617.30127	2398
617.51818	2373
617.7351	2365
617.95205	2347
618.16901	2421
618.386	2400
618.60301	2500
618.82003	2473
619.03708	2453
619.25415	2516
619.47124	2426
619.68836	2371
619.90549	2411
620.12264	2448
620.33981	2346
620.55701	2453
620.77422	2453
620.99146	2407
621.20872	2512
621.426	2463
621.64329	2479
621.86061	2463
622.07795	2448
622.29532	2405
622.5127	2457
622.7301	2473
622.94752	2504
623.16497	2487
623.38243	2504
623.59992	2519
623.81743	2478
624.03495	2563
624.2525	2618
624.47007	2613
624.68766	2597
624.90527	2605
625.1229	2667
625.34056	2597
625.55823	2555
625.77592	2625
625.99364	2640
626.21138	2635
626.42913	2704
626.64691	2695
626.86471	2729
627.08253	2666
627.30037	2736
627.51823	2588
627.73611	2737
627.95401	2805
628.17193	2709
628.38988	2738
628.60784	2720
628.82583	2773
629.04383	2791
629.26186	2789
629.47991	2900
629.69798	2822
629.91607	2867
630.13418	2882
630.35231	2877
630.57046	2996
630.78863	2965
631.00682	2929
631.22504	3021
631.44327	3017
631.66153	3050
631.87981	3075
632.0981	3039
632.31642	3063
632.53476	3120
632.75312	3107
632.9715	3282
633.1899	3188
633.40833	3405
633.62677	3351
633.84523	3385
634.06372	3373
634.28222	3498
634.50075	3434
634.7193	3570
634.93786	3678
635.15645	3757
635.37506	3917
635.59369	4015
635.81234	4200
636.03102	4293
636.24971	4583
636.46842	4653
636.68716	4892
636.90591	4952
637.12469	4947
637.34348	5071
637.5623	5085
637.78114	5194
638	5172
638.21888	5060
638.43778	5012
638.6567	4956
638.87564	4837
639.09461	4706
639.31359	4635
639.5326	4533
639.75162	4538
639.97067	4331
640.18974	4247
640.40882	4222
640.62793	4196
640.84706	4153
641.06621	4196
641.28539	4134
641.50458	4363
641.72379	4255
641.94302	4412
642.16228	4378
642.38155	4245
642.60085	4309
642.82017	4241
643.0395	4114
643.25886	4257
643.47824	4179
643.69764	4193
643.91706	4183
644.13651	4245
644.35597	4304
644.57545	4342
644.79496	4453
645.01448	4577
645.23403	4585
645.45359	4576
645.67318	4589
645.89279	4583
646.11242	4568
646.33207	4524
646.55174	4383
646.77143	4514
646.99114	4484
647.21088	4597
647.43063	4595
647.6504	4757
647.8702	4841
648.09002	4897
648.30985	5069
648.52971	4943
648.74959	4976
648.96949	4907
649.18941	4984
649.40935	4995
649.62931	4922
649.8493	4965
650.0693	4897
650.28932	4853
650.50937	4826
650.72944	4886
650.94952	4900
651.16963	5051
651.38976	5084
651.60991	5092
651.83008	5326
652.05027	5367
652.27048	5532
652.49071	5557
652.71097	5524
652.93124	5451
653.15153	5600
653.37185	5553
653.59219	5507
653.81254	5511
654.03292	5472
654.25332	5569
654.47374	5562
654.69418	5650
654.91464	5818
655.13512	6067
655.35563	5941
655.57615	6048
655.7967	6165
656.01726	6147
656.23785	6248
656.45845	6283
656.67908	6303
656.89973	6204
657.1204	6196
657.34109	6155
657.5618	6273
657.78253	6335
658.00329	6513
658.22406	6550
658.44485	6719
658.66567	6835
658.8865	6899
659.10736	6877
659.32824	6968
659.54914	6909
659.77006	6793
659.991	6635
660.21196	6449
660.43294	6444
660.65394	6437
660.87496	6487
661.09601	6565
661.31707	6722
661.53816	6822
661.75926	6967
661.98039	7024
662.20154	6916
662.42271	6825
662.6439	6748
662.86511	6661
663.08634	6559
663.30759	6483
663.52886	6462
663.75016	6346
663.97147	6321
664.19281	6226
664.41416	6297
664.63554	6294
664.85694	6350
665.07835	6466
665.29979	6569
665.52125	6596
665.74273	6673
665.96424	6799
666.18576	6805
666.4073	6798
666.62887	6872
666.85045	6747
667.07206	6744
667.29368	6544
667.51533	6489
667.737	6399
667.95869	6275
668.1804	6232
668.40213	6447
668.62388	6619
668.84565	6706
669.06744	6887
669.28926	6886
669.51109	6890
669.73295	6766
669.95482	6793
670.17672	6675
670.39864	6655
670.62058	6712
670.84254	6565
671.06452	6405
671.28652	6543
671.50854	6463
671.73058	6769
671.95264	6976
672.17473	6974
672.39683	7090
672.61896	7262
672.84111	7340
673.06327	7248
673.28546	7167
673.50767	7130
673.7299	6962
673.95215	6898
674.17442	6773
674.39672	6824
674.61903	6836
674.84136	6978
675.06372	7165
675.28609	7277
675.50849	7437
675.73091	7555
675.95334	7749
676.1758	7620
676.39828	7858
676.62078	7715
676.8433	7721
677.06585	7513
677.28841	7661
677.51099	7570
677.7336	7547
677.95622	7297
678.17887	7221
678.40153	7000
678.62422	7090
678.84693	7065
679.06966	7377
679.29241	7432
679.51518	7746
679.73797	7582
679.96078	7764
680.18362	7540
680.40647	7603
680.62935	7337
680.85224	7387
681.07516	7211
681.2981	7218
681.52105	7151
681.74403	7136
681.96703	7293
682.19005	7171
682.41309	7015
682.63616	7154
682.85924	7350
683.08234	7343
683.30547	7415
683.52861	7707
683.75178	7887
683.97497	7984
684.19817	7952
684.4214	7962
684.64465	7957
684.86792	7928
685.09121	7884
685.31452	7752
685.53786	7856
685.76121	7778
685.98458	7746
686.20798	7564
686.4314	7584
686.65483	7441
686.87829	7457
687.10177	7422
687.32527	7342
687.54879	7272
687.77233	7156
687.99589	7150
688.21947	7125
688.44307	6876
688.6667	6927
688.89034	7135
689.11401	7203
689.33769	7355
689.5614	7286
689.78513	7394
690.00888	7392
690.23265	7403
690.45644	7567
690.68025	7590
690.90408	7475
691.12793	7562
691.35181	7479
691.5757	7391
691.79962	7207
692.02355	7053
692.24751	6818
692.47149	6808
692.69549	6752
692.9195	6620
693.14354	6632
693.36761	6645
693.59169	6859
693.81579	6951
694.03991	6928
694.26406	7059
694.48822	7128
694.71241	7110
694.93661	7210
695.16084	7029
695.38509	6927
695.60936	6939
695.83365	6799
696.05796	6847
696.28229	7220
696.50664	7290
696.73101	7285
696.95541	7111
697.17982	7086
697.40426	6868
697.62871	6590
697.85319	6409
698.07769	6381
698.30221	6504
698.52675	6698
698.75131	6819
698.97589	6949
699.20049	7151
699.42511	7049
699.64976	6793
699.87442	6443
700.0991	6451
700.32381	6255
700.54854	6274
700.77328	6351
700.99805	6392
701.22284	6412
701.44765	6612
701.67248	6832
701.89733	7001
702.12221	6996
702.3471	6918
702.57201	7048
702.79695	6908
703.0219	6960
703.24688	6872
703.47188	6833
703.69689	6693
703.92193	6338
704.14699	6285
704.37207	6150
704.59717	6032
704.8223	6102
705.04744	6097
705.2726	6168
705.49779	6296
705.72299	6478
705.94822	6729
706.17346	6975
706.39873	7103
706.62402	7018
706.84933	6832
707.07466	6556
707.30001	6451
707.52538	6290
707.75077	6018
707.97619	6036
708.20162	5977
708.42708	5948
708.65255	6076
708.87805	6171
709.10357	6158
709.3291	6183
709.55466	6293
709.78024	6371
710.00584	6424
710.23146	6592
710.45711	6560
710.68277	6295
710.90845	6068
711.13416	6005
711.35988	5765
711.58563	5607
711.8114	5756
712.03718	5638
712.26299	5660
712.48882	5679
712.71467	5735
712.94054	5875
713.16643	6027
713.39235	6188
713.61828	6394
713.84423	6488
714.07021	6532
714.2962	6532
714.52222	6483
714.74826	6273
714.97432	6063
715.2004	5678
715.4265	5574
715.65262	5535
715.87876	5493
716.10492	5569
716.3311	5792
716.55731	5881
716.78353	6132
717.00978	6236
717.23604	6224
717.46233	6308
717.68864	6452
717.91497	6279
718.14132	6274
718.36769	6009
718.59408	5876
718.82049	5740
719.04692	5780
719.27338	5627
719.49985	5332
719.72635	5275
719.95286	5410
720.1794	5678
720.40596	5917
720.63253	6093
720.85913	6156
721.08575	6009
721.31239	5861
721.53906	5831
721.76574	5736
721.99244	5603
722.21917	5474
722.44591	5476
722.67268	5282
722.89946	5097
723.12627	4924
723.3531	4937
723.57995	5019
723.80682	5000
724.03371	5225
724.26062	5418
724.48755	5515
724.7145	5672
724.94148	5736
725.16847	5895
725.39549	5818
725.62252	5899
725.84958	5584
726.07666	5581
726.30376	5622
726.53087	5398
726.75801	5211
726.98518	5033
727.21236	4838
727.43956	4584
727.66678	4622
727.89403	4488
728.12129	4456
728.34858	4521
728.57588	4494
728.80321	4669
729.03056	5017
729.25793	4846
729.48532	5074
729.71273	5251
729.94016	5383
730.16761	5541
730.39509	5464
730.62258	5280
730.85009	5211
731.07763	4915
731.30519	4606
731.53276	4341
731.76036	4308
731.98798	4152
732.21562	4175
732.44328	4241
732.67096	4531
732.89866	4682
733.12639	4822
733.35413	4982
733.58189	4999
733.80968	5007
734.03748	5032
734.26531	5009
734.49316	5025
734.72103	4983
734.94892	5030
735.17683	5029
735.40476	4982
735.63271	4814
735.86068	4517
736.08867	4236
736.31669	4071
736.54472	4058
736.77278	4160
737.00086	4413
737.22895	4842
737.45707	4880
737.68521	4724
737.91337	4728
738.14155	4441
738.36975	4389
738.59797	4322
738.82622	4168
739.05448	4110
739.28276	4109
739.51107	3852
739.7394	3867
739.96774	3779
740.19611	3752
740.4245	3709
740.65291	3634
740.88134	3674
741.10979	3726
741.33826	3830
741.56675	4093
741.79527	4092
742.0238	4237
742.25236	4315
742.48093	4408
742.70953	4368
742.93814	4470
743.16678	4232
743.39544	3927
743.62412	3677
743.85282	3412
744.08154	3353
744.31029	3501
744.53905	3580
744.76783	3463
744.99664	3402
745.22546	3472
745.45431	3480
745.68318	3419
745.91206	3431
746.14097	3555
746.3699	3562
746.59885	3580
746.82782	3845
747.05682	3992
747.28583	4084
747.51486	4178
747.74392	4074
747.97299	4031
748.20209	3721
748.4312	3511
748.66034	3220
748.8895	3152
749.11868	3077
749.34788	3067
749.5771	3125
749.80634	2979
750.0356	2944
750.26489	2963
750.49419	3009
750.72352	2959
750.95286	2949
751.18223	2887
751.41161	2840
751.64102	2919
751.87045	2839
752.0999	2857
752.32937	3016
752.55886	3061
752.78838	3070
753.01791	3208
753.24746	3207
753.47704	3227
753.70663	3358
753.93625	3544
754.16588	3517
754.39554	3509
754.62522	3537
754.85492	3287
755.08464	3197
755.31438	3429
755.54414	3185
755.77393	3263
756.00373	3056
756.23355	3113
756.4634	2864
756.69326	2796
756.92315	2717
757.15306	2594
757.38299	2517
757.61293	2638
757.8429	2581
758.07289	2523
758.30291	2499
758.53294	2503
758.76299	2711
758.99307	2683
759.22316	2762
759.45328	2716
759.68341	2809
759.91357	3029
760.14375	3039
760.37395	3148
760.60416	3134
760.8344	3067
761.06467	2978
761.29495	2980
761.52525	2912
761.75557	2874
761.98592	2675
762.21628	2551
762.44667	2436
762.67708	2432
762.9075	2292
763.13795	2215
763.36842	2231
763.59891	2165
763.82942	2220
764.05995	2217
764.29051	2171
764.52108	2146
764.75167	2181
764.98229	2185
765.21292	2127
765.44358	2172
765.67426	2183
765.90495	2289
766.13567	2355
766.36641	2512
766.59717	2519
766.82795	2509
767.05876	2609
767.28958	2680
767.52042	2623
767.75129	2670
767.98217	2587
768.21308	2448
768.44401	2433
768.67495	2412
768.90592	2431
769.13691	2458
769.36792	2388
769.59895	2357
769.83	2214
770.06108	2056
770.29217	2001
770.52328	1920
770.75442	1877
770.98558	1903
771.21675	2024
771.44795	1892
771.67917	1809
771.91041	1878
772.14167	1957
772.37295	1970
772.60425	2146
772.83557	2176
773.06691	2353
773.29828	2404
773.52966	2527
773.76107	2528
773.99249	2580
774.22394	2566
774.45541	2495
774.6869	2486
774.91841	2501
775.14994	2401
775.38149	2435
775.61306	2402
775.84465	2357
776.07627	2242
776.3079	2209
776.53955	2107
776.77123	2228
777.00293	2280
777.23464	2241
777.46638	2121
777.69814	2005
777.92992	1853
778.16172	1886
778.39354	1797
778.62539	1711
778.85725	1693
779.08913	1708
779.32104	1688
779.55296	1656
779.78491	1643
780.01688	1615
780.24887	1588
780.48087	1579
780.7129	1548
780.94495	1637
781.17703	1663
781.40912	1798
781.64123	1919
781.87336	2020
782.10552	2060
782.33769	2131
782.56989	2052
782.80211	2051
783.03434	2028
783.2666	1905
783.49888	1692
783.73118	1608
783.9635	1517
784.19585	1451
784.42821	1444
784.66059	1376
784.893	1385
785.12542	1379
785.35787	1322
785.59033	1279
785.82282	1302
786.05533	1303
786.28786	1260
786.52041	1279
786.75298	1260
786.98557	1273
787.21818	1294
787.45081	1337
787.68347	1388
787.91614	1439
788.14884	1521
788.38155	1619
788.61429	1681
788.84705	1740
789.07983	1669
789.31263	1520
789.54545	1432
789.77829	1397
790.01115	1340
790.24403	1154
790.47694	1188
790.70986	1160
790.94281	1186
791.17577	1195
791.40876	1220
791.64177	1201
791.87479	1216
792.10784	1200
792.34091	1151
792.574	1182
792.80712	1201
793.04025	1166
793.2734	1174
793.50657	1216
793.73977	1334
793.97299	1337
794.20622	1421
794.43948	1394
794.67276	1442
794.90606	1529
795.13938	1511
795.37272	1522
795.60608	1529
795.83946	1489
796.07286	1467
796.30629	1450
796.53973	1449
796.77319	1490
797.00668	1484
797.24019	1358
797.47372	1283
797.70726	1155
797.94083	1093
798.17442	1020
798.40803	971
798.64167	949
798.87532	934
799.10899	942
799.34269	1026
799.5764	1008
799.81014	1179
800.04389	1191
800.27767	1984
800.51147	1376
800.74529	1389
800.97913	1312
801.21299	1296
801.44687	1270
801.68077	1303
801.91469	1252
802.14864	1184
802.3826	1192
802.61659	1244
802.85059	1320
803.08462	1334
803.31867	1301
803.55274	1232
803.78683	1155
804.02094	1043
804.25507	992
804.48922	919
804.72339	882
804.95759	875
805.1918	797
805.42604	843
805.66029	822
805.89457	904
806.12887	918
806.36318	988
806.59752	1076
806.83188	1144
807.06626	1142
807.30067	1143
807.53509	1107
807.76953	1114
808.00399	1051
808.23848	1051
808.47299	1120
808.70751	1162
808.94206	1114
809.17663	1107
809.41122	941
809.64583	940
809.88046	945
810.11511	896
810.34978	904
810.58447	880
810.81919	832
811.05392	777
811.28867	756
811.52345	720
811.75825	784
811.99307	749
812.2279	826
812.46276	865
812.69764	901
812.93254	949
813.16747	1021
813.40241	986
813.63737	1017
813.87236	967
814.10736	917
814.34239	843
814.57743	791
814.8125	751
815.04759	742
815.2827	726
815.51783	705
815.75298	673
815.98815	641
816.22334	649
816.45855	624
816.69379	666
816.92904	651
817.16432	776
817.39961	770
817.63493	864
817.87027	849
818.10563	859
818.34101	889
818.57641	839
818.81183	911
819.04727	871
819.28273	845
819.51822	853
819.75372	820
819.98925	789
820.22479	873
820.46036	842
820.69595	819
820.93155	872
821.16718	806
821.40283	697
821.6385	686
821.87419	647
822.10991	628
822.34564	589
822.58139	572
822.81717	607
823.05296	568
823.28878	557
823.52462	543
823.76048	518
823.99635	551
824.23225	535
824.46817	580
824.70412	545
824.94008	564
825.17606	539
825.41206	536
825.64809	535
825.88413	535
826.1202	539
826.35629	523
826.59239	566
826.82852	602
827.06467	620
827.30084	665
827.53703	683
827.77324	672
828.00948	678
828.24573	693
828.482	660
828.7183	659
828.95462	602
829.19095	593
829.42731	561
829.66369	546
829.90009	511
830.13651	529
830.37295	515
830.60941	509
830.84589	507
831.08239	522
831.31892	517
831.55546	538
831.79203	526
832.02861	542
832.26522	585
832.50185	611
832.7385	607
832.97517	630
833.21186	646
833.44857	628
833.6853	560
833.92205	589
834.15882	585
834.39562	594
834.63243	573
834.86927	567
835.10613	547
835.343	540
835.5799	547
835.81682	543
836.05376	532
836.29072	522
836.5277	535
836.76471	532
837.00173	494
837.23877	479
837.47584	474
837.71292	449
837.95003	475
838.18716	434
838.4243	440
838.66147	480
838.89866	472
839.13587	452
839.3731	445
839.61036	461
839.84763	462
840.08492	499
840.32224	535
840.55957	560
840.79693	538
841.03431	525
841.2717	533
841.50912	558
841.74656	567
841.98402	535
842.2215	519
842.459	553
842.69653	506
842.93407	477
843.17163	474
843.40922	482
843.64682	438
843.88445	465
844.1221	441
844.35977	440
844.59745	445
844.83516	457
845.07289	468
845.31065	457
845.54842	420
845.78621	415
846.02403	446
846.26186	384
846.49971	424
846.73759	391
846.97549	387
847.21341	408
847.45134	403
847.6893	433
847.92728	399
848.16529	436
848.40331	399
848.64135	408
848.87941	444
849.1175	419
849.3556	410
849.59373	424
849.83187	428
850.07004	441
850.30823	437
850.54644	469
850.78467	454
851.02292	453
851.26119	438
851.49948	422
851.7378	443
851.97613	439
852.21449	414
852.45286	410
852.69126	438
852.92967	416
853.16811	421
853.40657	419
853.64505	443
853.88355	411
854.12207	425
854.36061	407
854.59918	387
854.83776	399
855.07637	380
855.31499	365
855.55364	368
855.7923	377
856.03099	355
856.2697	360
856.50843	491
856.74718	349
856.98595	347
857.22474	365
857.46355	353
857.70239	358
857.94124	370
858.18012	363
858.41901	378
858.65793	390
858.89687	413
859.13582	387
859.3748	381
859.6138	396
859.85282	377
860.09186	360
860.33093	367
860.57001	378
860.80911	354
861.04824	353
861.28738	370
861.52655	355
861.76574	350
862.00494	362
862.24417	351
862.48342	347
862.72269	346
862.96198	336
863.20129	347
863.44063	334
863.67998	355
863.91935	342
864.15875	363
864.39817	321
864.6376	376
864.87706	338
865.11654	335
865.35604	340
865.59556	326
865.8351	322
866.07466	346
866.31424	343
866.55384	359
866.79347	348
867.03311	351
867.27278	375
867.51247	353
867.75217	311
867.9919	353
868.23165	352
868.47142	353
868.71121	357
868.95102	389
869.19085	359
869.4307	358
869.67058	367
869.91047	359
870.15039	345
870.39032	359
870.63028	357
870.87026	367
871.11026	354
871.35028	360
871.59032	360
871.83038	363
872.07046	338
872.31056	344
872.55068	388
872.79083	365
873.03099	340
873.27118	346
873.51139	348
873.75161	328
873.99186	337
874.23213	343
874.47242	339
874.71273	341
874.95306	336
875.19341	337
875.43379	329
875.67418	340
875.91459	352
876.15503	342
876.39549	336
876.63596	322
876.87646	335
877.11698	339
877.35752	348
877.59808	338
877.83866	328
878.07926	364
878.31988	341
878.56053	333
878.80119	338
879.04188	321
879.28258	335
879.52331	341
879.76406	350
880.00482	356
880.24561	370
880.48642	369
880.72725	349
880.96811	377
881.20898	344
881.44987	371
881.69079	337
881.93172	351
882.17268	336
882.41365	376
882.65465	373
882.89567	345
883.13671	378
883.37777	341
883.61885	332
883.85995	343
884.10107	350
884.34221	340
884.58337	357
884.82456	339
885.06576	340
885.30699	343
885.54824	333
885.7895	342
886.03079	354
886.2721	340
886.51343	356
886.75478	355
886.99615	327
887.23755	340
887.47896	329
887.72039	336
887.96185	344
888.20333	335
888.44482	380
888.68634	319
888.92788	318
889.16944	339
889.41102	335
889.65262	329
889.89424	322
890.13588	326
890.37754	418
890.61923	334
890.86093	339
891.10266	325
891.3444	314
891.58617	326
891.82796	336
892.06977	340
892.31159	317
892.55345	333
892.79532	328
893.03721	322
893.27912	316
893.52105	327
893.76301	359
894.00498	323
894.24698	330
894.489	332
894.73103	325
894.97309	324
895.21517	357
895.45727	342
895.69939	310
895.94153	326
896.18369	350
896.42588	334
896.66808	314
896.91031	327
897.15255	305
897.39482	413
897.63711	314
897.87941	321
898.12174	337
898.36409	332
898.60646	314
898.84885	304
899.09126	312
899.3337	308
899.57615	334
899.81863	295
900.06112	324
900.30364	297
900.54617	308
900.78873	335
901.03131	308
901.27391	310
901.51653	331
901.75917	312
902.00183	317
902.24451	319
902.48722	346
902.72994	315
902.97269	294
903.21545	321
903.45824	329
903.70104	304
903.94387	308
904.18672	353
904.42959	316
904.67248	315
904.91539	304
905.15833	316
905.40128	316
905.64425	317
905.88725	311
906.13026	323
906.3733	309
906.61635	307
906.85943	328
907.10253	296
907.34565	300
907.58879	330
907.83195	326
908.07513	316
908.31834	316
908.56156	337
908.8048	323
909.04807	327
909.29135	309
909.53466	319
909.77799	465
910.02134	323
910.26471	325
910.5081	325
910.75151	307
910.99494	320
911.23839	328
911.48186	335
911.72536	326
911.96887	320
912.21241	315
912.45596	328
912.69954	308
912.94314	319
913.18676	303
913.4304	310
913.67406	313
913.91774	324
914.16144	324
914.40516	300
914.64891	308
914.89267	399
915.13646	1423
915.38026	2920
915.62409	698
915.86794	355
916.1118	308
916.35569	310
916.5996	315
916.84353	314
917.08749	311
917.33146	309
917.57545	312
917.81947	309
918.0635	314
918.30756	305
918.55163	310
918.79573	299
919.03985	305
919.28399	340
919.52815	324
919.77233	309
920.01653	315
920.26075	305
920.50499	305
920.74926	304
920.99354	277
921.23785	314
921.48217	301
921.72652	311
921.97089	311
922.21528	320
922.45969	309
922.70412	322
922.94857	302
923.19304	323
923.43753	310
923.68204	333
923.92658	316
924.17113	313
924.41571	318
924.66031	311
924.90492	318
925.14956	304


==> data/exportOptSpecExFactory.dat <==
nm	counts
467.94517	357
468.14724	372
468.34933	358
468.55144	420
468.75357	368
468.95572	360
469.15789	371
469.36009	380
469.5623	374
469.76454	381
469.96679	363
470.16907	381
470.37137	366
470.57369	364
470.77602	398
470.97838	382
471.18077	374
471.38317	374
471.58559	375
471.78803	447
471.9905	362
472.19298	366
472.39549	367
472.59801	390
472.80056	378
473.00313	390
473.20572	363
473.40833	351
473.61096	359
473.81361	357
474.01628	376
474.21897	375
474.42169	392
474.62442	360
474.82717	364
475.02995	367
475.23275	368
475.43557	375
475.6384	371
475.84126	384
476.04414	379
476.24704	361
476.44997	382
476.65291	420
476.85587	375
477.05885	368
477.26186	377
477.46489	407
477.66793	377
477.871	382
478.07409	400
478.2772	399
478.48033	352
478.68348	382
478.88665	378
479.08984	405
479.29305	389
479.49629	373
479.69954	387
479.90282	389
480.10611	373
480.30943	425
480.51277	387
480.71613	382
480.9195	376
481.1229	351
481.32633	368
481.52977	391
481.73323	926
481.93671	627
482.14022	409
482.34374	404
482.54729	376
482.75086	370
482.95444	395
483.15805	387
483.36168	383
483.56533	374
483.769	355
483.97269	377
484.1764	375
484.38014	387
484.58389	374
484.78767	400
484.99146	378
485.19528	371
485.39911	426
485.60297	799
485.80685	2025
486.01075	574
486.21467	399
486.41861	369
486.62257	383
486.82656	377
487.03056	382
487.23458	373
487.43863	391
487.6427	386
487.84678	368
488.05089	380
488.25502	375
488.45917	372
488.66334	367
488.86753	374
489.07174	391
489.27597	386
489.48023	394
489.6845	406
489.88879	357
490.09311	382
490.29745	384
490.5018	408
490.70618	382
490.91058	379
491.115	374
491.31944	431
491.5239	354
491.72838	377
491.93289	375
492.13741	397
492.34196	379
492.54652	396
492.75111	392
492.95571	398
493.16034	395
493.36499	422
493.56966	381
493.77435	411
493.97906	432
494.18379	388
494.38854	369
494.59332	382
494.79811	379
495.00293	394
495.20776	368
495.41262	371
495.6175	385
495.8224	393
496.02731	395
496.23225	376
496.43721	389
496.6422	385
496.8472	370
497.05222	390
497.25727	371
497.46233	399
497.66742	381
497.87252	388
498.07765	378
498.2828	387
498.48797	392
498.69316	396
498.89837	401
499.1036	381
499.30885	382
499.51412	391
499.71941	397
499.92473	384
500.13006	391
500.33542	372
500.5408	384
500.74619	376
500.95161	379
501.15705	379
501.36251	373
501.56799	389
501.77349	379
501.97902	362
502.18456	392
502.39012	381
502.59571	382
502.80131	373
503.00694	366
503.21259	392
503.41826	400
503.62395	381
503.82965	408
504.03539	387
504.24114	430
504.44691	396
504.6527	384
504.85852	367
505.06435	361
505.2702	375
505.47608	399
505.68198	378
505.8879	395
506.09383	396
506.29979	388
506.50577	387
506.71177	388
506.9178	373
507.12384	374
507.3299	362
507.53599	367
507.74209	390
507.94822	393
508.15436	390
508.36053	387
508.56672	399
508.77293	407
508.97916	378
509.18541	412
509.39168	406
509.59797	388
509.80429	397
510.01062	382
510.21697	369
510.42335	370
510.62975	386
510.83616	381
511.0426	385
511.24906	380
511.45554	371
511.66204	381
511.86856	423
512.0751	421
512.28167	379
512.48825	415
512.69485	380
512.90148	400
513.10812	366
513.31479	386
513.52148	377
513.72819	416
513.93492	400
514.14167	394
514.34844	427
514.55523	391
514.76204	394
514.96887	375
515.17573	412
515.3826	374
515.5895	395
515.79641	377
516.00335	381
516.21031	393
516.41729	360
516.62429	379
516.83131	382
517.03835	377
517.24541	376
517.4525	391
517.6596	426
517.86672	408
518.07387	396
518.28103	391
518.48822	404
518.69543	406
518.90266	389
519.10991	409
519.31718	393
519.52447	383
519.73178	382
519.93911	364
520.14647	382
520.35384	389
520.56123	399
520.76865	407
520.97609	384
521.18354	388
521.39102	425
521.59852	395
521.80604	379
522.01358	420
522.22114	418
522.42873	408
522.63633	582
522.84395	461
523.0516	382
523.25926	397
523.46695	396
523.67466	379
523.88238	394
524.09013	376
524.2979	401
524.50569	404
524.7135	395
524.92134	408
525.12919	391
525.33706	409
525.54496	403
525.75287	399
525.96081	399
526.16876	398
526.37674	408
526.58474	425
526.79276	421
527.0008	422
527.20886	522
527.41694	415
527.62504	434
527.83317	409
528.04131	419
528.24948	443
528.45766	417
528.66587	423
528.87409	441
529.08234	416
529.29061	430
529.4989	453
529.70721	446
529.91554	429
530.1239	450
530.33227	485
530.54066	446
530.74908	525
530.95751	459
531.16597	442
531.37444	460
531.58294	487
531.79146	458
532	487
532.20856	466
532.41714	490
532.62574	496
532.83437	465
533.04301	468
533.25167	470
533.46036	481
533.66906	446
533.87779	475
534.08654	485
534.29531	478
534.50409	460
534.7129	454
534.92174	462
535.13059	479
535.33946	456
535.54835	490
535.75727	463
535.9662	474
536.17516	447
536.38413	458
536.59313	458
536.80215	453
537.01119	449
537.22024	471
537.42933	506
537.63843	442
537.84755	461
538.05669	475
538.26585	455
538.47504	476
538.68424	485
538.89347	475
539.10272	476
539.31198	454
539.52127	458
539.73058	517
539.93991	499
540.14926	463
540.35863	463
540.56803	472
540.77744	469
540.98687	451
541.19633	468
541.4058	455
541.6153	457
541.82482	444
542.03436	423
542.24391	458
542.45349	436
542.66309	423
542.87272	386
543.08236	403
543.29202	421
543.5017	414
543.71141	405
543.92113	431
544.13088	415
544.34065	429
544.55043	421
544.76024	400
544.97007	393
545.17992	420
545.38979	414
545.59968	423
545.8096	514
546.01953	408
546.22949	405
546.43946	398
546.64946	417
546.85947	381
547.06951	374
547.27957	420
547.48965	388
547.69975	432
547.90987	411
548.12001	398
548.33017	405
548.54035	401
548.75056	392
548.96078	417
549.17103	404
549.38129	406
549.59158	386
549.80189	399
550.01222	418
550.22257	429
550.43294	415
550.64333	439
550.85374	394
551.06417	414
551.27463	428
551.4851	426
551.6956	408
551.90611	425
552.11665	437
552.32721	398
552.53778	415
552.74838	426
552.959	381
553.16964	404
553.38031	413
553.59099	414
553.80169	428
554.01242	425
554.22316	420
554.43393	421
554.64471	425
554.85552	390
555.06635	416
555.2772	423
555.48807	406
555.69896	423
555.90987	416
556.1208	408
556.33175	428
556.54273	419
556.75372	502
556.96474	395
557.17577	395
557.38683	428
557.59791	435
557.809	422
558.02012	422
558.23126	409
558.44242	425
558.65361	396
558.86481	428
559.07603	428
559.28728	418
559.49854	416
559.70983	427
559.92113	422
560.13246	425
560.34381	420
560.55518	446
560.76657	430
560.97798	413
561.18941	425
561.40086	424
561.61234	414
561.82383	402
562.03534	416
562.24688	427
562.45844	457
562.67001	435
562.88161	423
563.09323	466
563.30487	424
563.51653	475
563.72821	499
563.93991	546
564.15163	506
564.36338	446
564.57514	430
564.78693	396
564.99873	438
565.21056	441
565.42241	421
565.63428	401
565.84616	440
566.05807	405
566.27001	427
566.48196	442
566.69393	445
566.90592	440
567.11794	424
567.32997	1182
567.54203	1940
567.7541	2132
567.9662	2385
568.17832	2352
568.39046	1742
568.60262	1384
568.8148	1719
569.027	1435
569.23922	1466
569.45146	1379
569.66373	1592
569.87601	1527
570.08832	2166
570.30064	2504
570.51299	1930
570.72536	1742
570.93775	2915
571.15015	5715
571.36258	10359
571.57504	15119
571.78751	19226
572	22443
572.21251	20838
572.42505	15899
572.6376	10932
572.85018	6575
573.06277	3299
573.27539	1860
573.48803	1250
573.70069	950
573.91337	744
574.12607	652
574.33879	589
574.55153	521
574.7643	504
574.97708	525
575.18988	488
575.40271	494
575.61556	467
575.82842	492
576.04131	455
576.25422	475
576.46715	480
576.6801	455
576.89307	459
577.10606	436
577.31907	447
577.53211	448
577.74516	444
577.95824	427
578.17133	441
578.38445	453
578.59759	458
578.81075	445
579.02393	477
579.23713	443
579.45035	417
579.66359	413
579.87685	449
580.09013	446
580.30344	447
580.51676	427
580.73011	437
580.94347	416
581.15686	461
581.37027	428
581.5837	426
581.79715	431
582.01062	439
582.22411	421
582.43762	419
582.65115	446
582.86471	436
583.07828	433
583.29188	431
583.50549	411
583.71913	421
583.93279	407
584.14647	422
584.36017	440
584.57389	402
584.78763	445
585.00139	423
585.21517	436
585.42897	418
585.6428	402
585.85664	428
586.07051	425
586.28439	439
586.4983	442
586.71223	438
586.92618	401
587.14015	450
587.35414	448
587.56815	440
587.78218	471
587.99624	445
588.21031	403
588.4244	461
588.63852	439
588.85266	442
589.06681	434
589.28099	446
589.49519	473
589.70941	449
589.92365	424
590.13791	424
590.35219	423
590.56649	437
590.78082	452
590.99516	431
591.20953	437
591.42391	429
591.63832	474
591.85275	452
592.0672	433
592.28167	444
592.49615	445
592.71067	432
592.9252	483
593.13975	446
593.35432	456
593.56892	423
593.78353	441
593.99817	419
594.21282	450
594.4275	455
594.6422	452
594.85692	434
595.07166	434
595.28642	425
595.5012	449
595.716	443
595.93082	447
596.14567	453
596.36053	420
596.57542	442
596.79032	444
597.00525	429
597.2202	457
597.43517	460
597.65015	438
597.86516	421
598.0802	436
598.29525	423
598.51032	454
598.72541	434
598.94053	457
599.15566	427
599.37082	444
599.58599	460
599.80119	440
600.01641	486
600.23165	467
600.44691	443
600.66219	475
600.87749	497
601.09281	485
601.30816	514
601.52352	515
601.7389	503
601.95431	478
602.16974	480
602.38518	515
602.60065	495
602.81614	504
603.03165	532
603.24718	516
603.46273	525
603.6783	523
603.89389	549
604.10951	546
604.32514	550
604.5408	520
604.75647	561
604.97217	581
605.18789	535
605.40363	547
605.61938	560
605.83516	587
606.05096	617
606.26679	599
606.48263	630
606.69849	615
606.91438	643
607.13028	617
607.34621	625
607.56215	608
607.77812	675
607.99411	658
608.21012	642
608.42615	653
608.6422	648
608.85827	681
609.07436	644
609.29047	678
609.50661	664
609.72276	714
609.93894	686
610.15513	715
610.37135	736
610.58759	770
610.80384	785
611.02012	765
611.23642	806
611.45274	823
611.66909	829
611.88545	812
612.10183	801
612.31824	759
612.53466	748
612.75111	748
612.96757	728
613.18406	734
613.40057	649
613.6171	672
613.83365	686
614.05022	620
614.26681	618
614.48342	599
614.70005	586
614.91671	598
615.13338	629
615.35008	581
615.56679	575
615.78353	551
616.00029	600
616.21707	560
616.43387	533
616.65069	585
616.86753	576
617.08439	596
617.30127	585
617.51818	561
617.7351	544
617.95205	549
618.16901	523
618.386	566
618.60301	552
618.82003	550
619.03708	524
619.25415	542
619.47124	553
619.68836	498
619.90549	464
620.12264	458
620.33981	438
620.55701	428
620.77422	417
620.99146	409
621.20872	423
621.426	423
621.64329	400
621.86061	408
622.07795	405
622.29532	403
622.5127	406
622.7301	377
622.94752	406
623.16497	389
623.38243	404
623.59992	430
623.81743	409
624.03495	411
624.2525	414
624.47007	471
624.68766	405
624.90527	414
625.1229	457
625.34056	422
625.55823	409
625.77592	422
625.99364	404
626.21138	399
626.42913	424
626.64691	399
626.86471	393
627.08253	420
627.30037	407
627.51823	437
627.73611	430
627.95401	428
628.17193	405
628.38988	407
628.60784	415
628.82583	406
629.04383	410
629.26186	375
629.47991	412
629.69798	418
629.91607	409
630.13418	393
630.35231	438
630.57046	464
630.78863	416
631.00682	404
631.22504	419
631.44327	424
631.66153	419
631.87981	422
632.0981	429
632.31642	433
632.53476	411
632.75312	413
632.9715	412
633.1899	443
633.40833	447
633.62677	721
633.84523	447
634.06372	411
634.28222	446
634.50075	434
634.7193	443
634.93786	447
635.15645	432
635.37506	445
635.59369	439
635.81234	459
636.03102	438
636.24971	459
636.46842	447
636.68716	443
636.90591	436
637.12469	444
637.34348	462
637.5623	476
637.78114	440
638	470
638.21888	446
638.43778	429
638.6567	459
638.87564	449
639.09461	463
639.31359	440
639.5326	439
639.75162	431
639.97067	437
640.18974	448
640.40882	423
640.62793	449
640.84706	442
641.06621	437
641.28539	426
641.50458	457
641.72379	426
641.94302	468
642.16228	444
642.38155	418
642.60085	447
642.82017	446
643.0395	432
643.25886	413
643.47824	443
643.69764	410
643.91706	445
644.13651	427
644.35597	441
644.57545	437
644.79496	449
645.01448	441
645.23403	484
645.45359	445
645.67318	464
645.89279	447
646.11242	431
646.33207	455
646.55174	473
646.77143	442
646.99114	416
647.21088	443
647.43063	451
647.6504	526
647.8702	458
648.09002	454
648.30985	437
648.52971	447
648.74959	474
648.96949	439
649.18941	433
649.40935	429
649.62931	425
649.8493	455
650.0693	435
650.28932	433
650.50937	467
650.72944	455
650.94952	437
651.16963	431
651.38976	416
651.60991	452
651.83008	446
652.05027	467
652.27048	509
652.49071	471
652.71097	451
652.93124	453
653.15153	440
653.37185	488
653.59219	453
653.81254	441
654.03292	456
654.25332	462
654.47374	453
654.69418	468
654.91464	462
655.13512	466
655.35563	446
655.57615	461
655.7967	459
656.01726	486
656.23785	477
656.45845	460
656.67908	467
656.89973	455
657.1204	479
657.34109	460
657.5618	447
657.78253	457
658.00329	458
658.22406	489
658.44485	475
658.66567	516
658.8865	480
659.10736	499
659.32824	501
659.54914	484
659.77006	507
659.991	467
660.21196	479
660.43294	458
660.65394	459
660.87496	449
661.09601	470
661.31707	471
661.53816	465
661.75926	503
661.98039	484
662.20154	470
662.42271	494
662.6439	480
662.86511	499
663.08634	513
663.30759	470
663.52886	471
663.75016	471
663.97147	457
664.19281	439
664.41416	463
664.63554	439
664.85694	460
665.07835	451
665.29979	449
665.52125	480
665.74273	481
665.96424	459
666.18576	444
666.4073	457
666.62887	485
666.85045	477
667.07206	445
667.29368	454
667.51533	440
667.737	459
667.95869	457
668.1804	444
668.40213	485
668.62388	458
668.84565	495
669.06744	466
669.28926	464
669.51109	455
669.73295	470
669.95482	461
670.17672	463
670.39864	467
670.62058	465
670.84254	521
671.06452	476
671.28652	445
671.50854	453
671.73058	446
671.95264	456
672.17473	488
672.39683	466
672.61896	469
672.84111	560
673.06327	465
673.28546	439
673.50767	457
673.7299	459
673.95215	460
674.17442	455
674.39672	457
674.61903	458
674.84136	460
675.06372	468
675.28609	465
675.50849	456
675.73091	469
675.95334	475
676.1758	444
676.39828	462
676.62078	483
676.8433	461
677.06585	489
677.28841	480
677.51099	458
677.7336	484
677.95622	468
678.17887	461
678.40153	470
678.62422	490
678.84693	481
679.06966	483
679.29241	478
679.51518	463
679.73797	478
679.96078	467
680.18362	452
680.40647	495
680.62935	466
680.85224	461
681.07516	458
681.2981	497
681.52105	463
681.74403	489
681.96703	482
682.19005	463
682.41309	457
682.63616	449
682.85924	466
683.08234	398
683.30547	461
683.52861	468
683.75178	463
683.97497	478
684.19817	489
684.4214	488
684.64465	470
684.86792	481
685.09121	486
685.31452	473
685.53786	471
685.76121	468
685.98458	469
686.20798	480
686.4314	475
686.65483	473
686.87829	442
687.10177	481
687.32527	473
687.54879	458
687.77233	466
687.99589	469
688.21947	458
688.44307	482
688.6667	472
688.89034	456
689.11401	479
689.33769	493
689.5614	460
689.78513	499
690.00888	460
690.23265	479
690.45644	453
690.68025	488
690.90408	462
691.12793	465
691.35181	492
691.5757	452
691.79962	456
692.02355	442
692.24751	499
692.47149	465
692.69549	460
692.9195	462
693.14354	442
693.36761	443
693.59169	459
693.81579	466
694.03991	482
694.26406	487
694.48822	453
694.71241	451
694.93661	436
695.16084	492
695.38509	457
695.60936	458
695.83365	453
696.05796	478
696.28229	451
696.50664	452
696.73101	500
696.95541	486
697.17982	491
697.40426	448
697.62871	473
697.85319	477
698.07769	443
698.30221	454
698.52675	463
698.75131	445
698.97589	466
699.20049	444
699.42511	495
699.64976	451
699.87442	453
700.0991	462
700.32381	494
700.54854	516
700.77328	474
700.99805	459
701.22284	444
701.44765	445
701.67248	467
701.89733	475
702.12221	455
702.3471	452
702.57201	451
702.79695	445
703.0219	491
703.24688	461
703.47188	480
703.69689	466
703.92193	474
704.14699	478
704.37207	449
704.59717	465
704.8223	478
705.04744	451
705.2726	465
705.49779	495
705.72299	497
705.94822	555
706.17346	594
706.39873	582
706.62402	591
706.84933	543
707.07466	515
707.30001	495
707.52538	452
707.75077	465
707.97619	419
708.20162	430
708.42708	439
708.65255	447
708.87805	448
709.10357	434
709.3291	430
709.55466	461
709.78024	463
710.00584	445
710.23146	442
710.45711	529
710.68277	445
710.90845	434
711.13416	431
711.35988	451
711.58563	422
711.8114	430
712.03718	427
712.26299	436
712.48882	459
712.71467	454
712.94054	430
713.16643	453
713.39235	435
713.61828	428
713.84423	443
714.07021	439
714.2962	457
714.52222	457
714.74826	454
714.97432	414
715.2004	440
715.4265	478
715.65262	446
715.87876	431
716.10492	418
716.3311	432
716.55731	432
716.78353	467
717.00978	431
717.23604	445
717.46233	434
717.68864	509
717.91497	451
718.14132	459
718.36769	461
718.59408	431
718.82049	466
719.04692	431
719.27338	436
719.49985	455
719.72635	412
719.95286	433
720.1794	440
720.40596	424
720.63253	483
720.85913	422
721.08575	437
721.31239	425
721.53906	426
721.76574	426
721.99244	453
722.21917	436
722.44591	424
722.67268	419
722.89946	440
723.12627	402
723.3531	431
723.57995	453
723.80682	515
724.03371	432
724.26062	452
724.48755	423
724.7145	427
724.94148	414
725.16847	439
725.39549	455
725.62252	454
725.84958	437
726.07666	435
726.30376	428
726.53087	421
726.75801	414
726.98518	423
727.21236	411
727.43956	419
727.66678	402
727.89403	420
728.12129	399
728.34858	416
728.57588	404
728.80321	408
729.03056	422
729.25793	412
729.48532	421
729.71273	406
729.94016	410
730.16761	467
730.39509	435
730.62258	434
730.85009	428
731.07763	431
731.30519	413
731.53276	410
731.76036	408
731.98798	398
732.21562	420
732.44328	432
732.67096	412
732.89866	425
733.12639	409
733.35413	411
733.58189	411
733.80968	422
734.03748	420
734.26531	442
734.49316	390
734.72103	430
734.94892	425
735.17683	399
735.40476	406
735.63271	417
735.86068	388
736.08867	416
736.31669	393
736.54472	400
736.77278	399
737.00086	415
737.22895	397
737.45707	392
737.68521	456
737.91337	394
738.14155	415
738.36975	406
738.59797	403
738.82622	419
739.05448	393
739.28276	413
739.51107	406
739.7394	395
739.96774	395
740.19611	399
740.4245	383
740.65291	389
740.88134	433
741.10979	386
741.33826	416
741.56675	402
741.79527	389
742.0238	392
742.25236	414
742.48093	391
742.70953	406
742.93814	389
743.16678	398
743.39544	406
743.62412	404
743.85282	391
744.08154	401
744.31029	394
744.53905	412
744.76783	392
744.99664	388
745.22546	406
745.45431	390
745.68318	400
745.91206	395
746.14097	404
746.3699	412
746.59885	395
746.82782	398
747.05682	410
747.28583	384
747.51486	404
747.74392	408
747.97299	389
748.20209	398
748.4312	410
748.66034	390
748.8895	399
749.11868	400
749.34788	369
749.5771	429
749.80634	380
750.0356	375
750.26489	366
750.49419	383
750.72352	365
750.95286	396
751.18223	390
751.41161	390
751.64102	403
751.87045	386
752.0999	391
752.32937	378
752.55886	382
752.78838	379
753.01791	405
753.24746	395
753.47704	400
753.70663	396
753.93625	389
754.16588	411
754.39554	404
754.62522	424
754.85492	378
755.08464	402
755.31438	564
755.54414	388
755.77393	397
756.00373	394
756.23355	396
756.4634	387
756.69326	402
756.92315	383
757.15306	378
757.38299	376
757.61293	402
757.8429	372
758.07289	391
758.30291	377
758.53294	363
758.76299	395
758.99307	384
759.22316	378
759.45328	385
759.68341	372
759.91357	401
760.14375	392
760.37395	386
760.60416	392
760.8344	375
761.06467	398
761.29495	398
761.52525	374
761.75557	389
761.98592	385
762.21628	379
762.44667	362
762.67708	427
762.9075	344
763.13795	369
763.36842	381
763.59891	392
763.82942	379
764.05995	357
764.29051	351
764.52108	377
764.75167	368
764.98229	351
765.21292	379
765.44358	375
765.67426	370
765.90495	354
766.13567	373
766.36641	372
766.59717	370
766.82795	367
767.05876	378
767.28958	372
767.52042	370
767.75129	377
767.98217	386
768.21308	377
768.44401	378
768.67495	353
768.90592	372
769.13691	367
769.36792	381
769.59895	402
769.83	390
770.06108	391
770.29217	386
770.52328	394
770.75442	370
770.98558	364
771.21675	434
771.44795	358
771.67917	364
771.91041	365
772.14167	361
772.37295	363
772.60425	369
772.83557	381
773.06691	376
773.29828	371
773.52966	388
773.76107	360
773.99249	403
774.22394	382
774.45541	374
774.6869	354
774.91841	389
775.14994	373
775.38149	369
775.61306	374
775.84465	355
776.07627	375
776.3079	364
776.53955	354
776.77123	377
777.00293	355
777.23464	380
777.46638	367
777.69814	365
777.92992	371
778.16172	372
778.39354	381
778.62539	372
778.85725	382
779.08913	352
779.32104	403
779.55296	376
779.78491	362
780.01688	367
780.24887	345
780.48087	370
780.7129	363
780.94495	360
781.17703	350
781.40912	371
781.64123	367
781.87336	363
782.10552	357
782.33769	411
782.56989	380
782.80211	375
783.03434	368
783.2666	377
783.49888	376
783.73118	372
783.9635	415
784.19585	360
784.42821	365
784.66059	370
784.893	402
785.12542	383
785.35787	369
785.59033	365
785.82282	370
786.05533	370
786.28786	359
786.52041	365
786.75298	379
786.98557	358
787.21818	371
787.45081	355
787.68347	369
787.91614	341
788.14884	372
788.38155	368
788.61429	353
788.84705	363
789.07983	348
789.31263	358
789.54545	407
789.77829	399
790.01115	362
790.24403	366
790.47694	349
790.70986	342
790.94281	359
791.17577	336
791.40876	343
791.64177	343
791.87479	344
792.10784	354
792.34091	356
792.574	365
792.80712	339
793.04025	341
793.2734	365
793.50657	346
793.73977	375
793.97299	360
794.20622	350
794.43948	334
794.67276	356
794.90606	353
795.13938	350
795.37272	364
795.60608	367
795.83946	361
796.07286	351
796.30629	351
796.53973	349
796.77319	346
797.00668	356
797.24019	346
797.47372	338
797.70726	363
797.94083	354
798.17442	321
798.40803	337
798.64167	342
798.87532	331
799.10899	355
799.34269	339
799.5764	347
799.81014	361
800.04389	344
800.27767	1058
800.51147	369
800.74529	342
800.97913	349
801.21299	352
801.44687	347
801.68077	357
801.91469	369
802.14864	348
802.3826	368
802.61659	347
802.85059	353
803.08462	352
803.31867	367
803.55274	353
803.78683	368
804.02094	369
804.25507	355
804.48922	329
804.72339	357
804.95759	344
805.1918	358
805.42604	339
805.66029	349
805.89457	357
806.12887	351
806.36318	341
806.59752	349
806.83188	390
807.06626	353
807.30067	357
807.53509	328
807.76953	351
808.00399	377
808.23848	338
808.47299	361
808.70751	327
808.94206	350
809.17663	389
809.41122	337
809.64583	346
809.88046	389
810.11511	351
810.34978	345
810.58447	345
810.81919	341
811.05392	364
811.28867	349
811.52345	354
811.75825	369
811.99307	341
812.2279	334
812.46276	349
812.69764	358
812.93254	350
813.16747	349
813.40241	365
813.63737	363
813.87236	323
814.10736	339
814.34239	354
814.57743	341
814.8125	358
815.04759	341
815.2827	342
815.51783	334
815.75298	342
815.98815	328
816.22334	361
816.45855	362
816.69379	331
816.92904	329
817.16432	397
817.39961	367
817.63493	322
817.87027	342
818.10563	335
818.34101	359
818.57641	340
818.81183	356
819.04727	357
819.28273	353
819.51822	340
819.75372	335
819.98925	359
820.22479	479
820.46036	365
820.69595	356
820.93155	410
821.16718	383
821.40283	359
821.6385	347
821.87419	345
822.10991	381
822.34564	369
822.58139	340
822.81717	356
823.05296	363
823.28878	356
823.52462	329
823.76048	336
823.99635	327
824.23225	338
824.46817	333
824.70412	333
824.94008	343
825.17606	353
825.41206	345
825.64809	337
825.88413	356
826.1202	351
826.35629	340
826.59239	339
826.82852	349
827.06467	343
827.30084	345
827.53703	336
827.77324	328
828.00948	338
828.24573	332
828.482	382
828.7183	339
828.95462	346
829.19095	345
829.42731	354
829.66369	345
829.90009	352
830.13651	375
830.37295	349
830.60941	337
830.84589	349
831.08239	334
831.31892	336
831.55546	339
831.79203	321
832.02861	356
832.26522	343
832.50185	346
832.7385	336
832.97517	342
833.21186	373
833.44857	349
833.6853	338
833.92205	345
834.15882	350
834.39562	377
834.63243	348
834.86927	344
835.10613	337
835.343	344
835.5799	330
835.81682	338
836.05376	338
836.29072	336
836.5277	332
836.76471	343
837.00173	331
837.23877	349
837.47584	350
837.71292	331
837.95003	343
838.18716	346
838.4243	327
838.66147	367
838.89866	360
839.13587	343
839.3731	318
839.61036	334
839.84763	330
840.08492	331
840.32224	344
840.55957	388
840.79693	344
841.03431	345
841.2717	336
841.50912	349
841.74656	328
841.98402	327
842.2215	336
842.459	343
842.69653	339
842.93407	343
843.17163	332
843.40922	340
843.64682	314
843.88445	349
844.1221	335
844.35977	326
844.59745	336
844.83516	355
845.07289	384
845.31065	380
845.54842	334
845.78621	349
846.02403	351
846.26186	335
846.49971	335
846.73759	357
846.97549	331
847.21341	333
847.45134	317
847.6893	365
847.92728	331
848.16529	333
848.40331	337
848.64135	334
848.87941	345
849.1175	335
849.3556	338
849.59373	349
849.83187	344
850.07004	337
850.30823	340
850.54644	333
850.78467	351
851.02292	336
851.26119	341
851.49948	329
851.7378	359
851.97613	325
852.21449	354
852.45286	337
852.69126	336
852.92967	333
853.16811	355
853.40657	318
853.64505	333
853.88355	337
854.12207	339
854.36061	335
854.59918	337
854.83776	353
855.07637	341
855.31499	327
855.55364	358
855.7923	337
856.03099	322
856.2697	334
856.50843	471
856.74718	353
856.98595	348
857.22474	334
857.46355	308
857.70239	325
857.94124	329
858.18012	328
858.41901	331
858.65793	333
858.89687	317
859.13582	339
859.3748	338
859.6138	354
859.85282	332
860.09186	334
860.33093	357
860.57001	352
860.80911	324
861.04824	333
861.28738	335
861.52655	343
861.76574	349
862.00494	341
862.24417	331
862.48342	327
862.72269	341
862.96198	339
863.20129	320
863.44063	330
863.67998	323
863.91935	327
864.15875	364
864.39817	329
864.6376	361
864.87706	322
865.11654	331
865.35604	348
865.59556	346
865.8351	321
866.07466	336
866.31424	334
866.55384	356
866.79347	339
867.03311	337
867.27278	329
867.51247	348
867.75217	336
867.9919	339
868.23165	353
868.47142	339
868.71121	338
868.95102	394
869.19085	337
869.4307	335
869.67058	323
869.91047	321
870.15039	341
870.39032	315
870.63028	329
870.87026	340
871.11026	335
871.35028	321
871.59032	319
871.83038	337
872.07046	351
872.31056	321
872.55068	351
872.79083	341
873.03099	348
873.27118	322
873.51139	358
873.75161	330
873.99186	387
874.23213	1077
874.47242	425
874.71273	373
874.95306	339
875.19341	341
875.43379	343
875.67418	356
875.91459	356
876.15503	341
876.39549	353
876.63596	354
876.87646	327
877.11698	329
877.35752	363
877.59808	341
877.83866	354
878.07926	371
878.31988	353
878.56053	319
878.80119	335
879.04188	357
879.28258	350
879.52331	334
879.76406	343
880.00482	337
880.24561	328
880.48642	333
880.72725	340
880.96811	341
881.20898	355
881.44987	358
881.69079	335
881.93172	347
882.17268	340
882.41365	355
882.65465	343
882.89567	346
883.13671	367
883.37777	335
883.61885	335
883.85995	363
884.10107	365
884.34221	320
884.58337	370
884.82456	338
885.06576	351
885.30699	348
885.54824	347
885.7895	329
886.03079	368
886.2721	355
886.51343	359
886.75478	350
886.99615	335
887.23755	349
887.47896	340
887.72039	343
887.96185	370
888.20333	339
888.44482	375
888.68634	341
888.92788	338
889.16944	344
889.41102	334
889.65262	332
889.89424	340
890.13588	334
890.37754	399
890.61923	343
890.86093	334
891.10266	346
891.3444	326
891.58617	359
891.82796	331
892.06977	336
892.31159	341
892.55345	336
892.79532	345
893.03721	358
893.27912	318
893.52105	346
893.76301	348
894.00498	352
894.24698	342
894.489	348
894.73103	341
894.97309	331
895.21517	333
895.45727	330
895.69939	325
895.94153	321
896.18369	371
896.42588	348
896.66808	361
896.91031	338
897.15255	323
897.39482	482
897.63711	340
897.87941	346
898.12174	361
898.36409	352
898.60646	332
898.84885	349
899.09126	337
899.3337	342
899.57615	364
899.81863	336
900.06112	331
900.30364	338
900.54617	326
900.78873	344
901.03131	346
901.27391	313
901.51653	320
901.75917	329
902.00183	332
902.24451	336
902.48722	345
902.72994	350
902.97269	346
903.21545	334
903.45824	334
903.70104	342
903.94387	343
904.18672	383
904.42959	333
904.67248	347
904.91539	336
905.15833	356
905.40128	354
905.64425	342
905.88725	337
906.13026	350
906.3733	342
906.61635	349
906.85943	325
907.10253	344
907.34565	330
907.58879	359
907.83195	344
908.07513	344
908.31834	320
908.56156	352
908.8048	338
909.04807	344
909.29135	316
909.53466	336
909.77799	474
910.02134	331
910.26471	344
910.5081	359
910.75151	348
910.99494	345
911.23839	360
911.48186	369
911.72536	347
911.96887	334
912.21241	343
912.45596	358
912.69954	333
912.94314	352
913.18676	343
913.4304	337
913.67406	332
913.91774	335
914.16144	330
914.40516	347
914.64891	331
914.89267	353
915.13646	340
915.38026	345
915.62409	331
915.86794	343
916.1118	327
916.35569	333
916.5996	336
916.84353	343
917.08749	310
917.33146	329
917.57545	322
917.81947	327
918.0635	338
918.30756	327
918.55163	346
918.79573	317
919.03985	327
919.28399	360
919.52815	339
919.77233	335
920.01653	345
920.26075	327
920.50499	348
920.74926	325
920.99354	284
921.23785	328
921.48217	345
921.72652	330
921.97089	329
922.21528	357
922.45969	336
922.70412	357
922.94857	337
923.19304	324
923.43753	339
923.68204	367
923.92658	357
924.17113	342
924.41571	331
924.66031	334
924.90492	341
925.14956	332

==> data/exportSimBfieldDataset1.dat <==
5.436099493726612053e+01	-4.403409090909089718e+04
5.408999192897497466e+01	-2.627840909090906644e+04
5.389155477291070184e+01	-1.562500000000000000e+04
5.375122899699170631e+01	-4.971590909090899004e+03
5.361536429672022308e+01	-3.124999999999996362e+04
5.349953041308972956e+01	6.392045454545467692e+03
5.337921344192530171e+01	7.883522727272730845e+04
5.325809670555432973e+01	7.386363636363639671e+04
5.312710396947684899e+01	5.042613636363640398e+04
5.302055176461955455e+01	4.900568181818186713e+04
5.289968449629466107e+01	6.818181818181820563e+04
5.277898598576564382e+01	1.036931818181818380e+05
5.263764032577591934e+01	1.562500000000000000e+04
5.257888326362902376e+01	-4.687499999999996362e+04
5.252942989214175640e+01	-1.463068181818181183e+05
5.246158192090395289e+01	-1.512784090909090592e+05
5.239354317998385113e+01	-1.747159090909090592e+05
5.234554993029568948e+01	-1.328124999999999418e+05
5.226339423288575858e+01	-1.164772727272727352e+05
5.223499156211020278e+01	-5.326704545454543404e+04
5.214308459901680237e+01	-4.332386363636359602e+04
5.209942769095311377e+01	-5.042613636363633123e+04
5.202234940201041979e+01	-1.136363636363633123e+04
5.190597255851492520e+01	-2.627840909090906644e+04
5.177923545381172232e+01	-1.065340909090908681e+05
5.166323281238535259e+01	-8.522727272727266245e+04
5.153830801966395114e+01	9.943181818181834387e+03
5.142295839753466424e+01	9.446022727272730845e+04
5.129774745028981897e+01	1.619318181818182056e+05
5.117109839313229003e+01	9.019886363636366150e+04
5.110730794629099449e+01	9.232954545454567779e+03
5.104739159145938743e+01	-1.654829545454544714e+05
5.093513830801965980e+01	-2.500000000000000000e+05
5.080006603565925616e+01	-1.995738636363635887e+05
5.068449629466578443e+01	-1.363636363636363239e+05
5.056434074400176115e+01	-4.829545454545452958e+04
5.044352483674516918e+01	-2.414772727272726479e+04
5.031681708122385999e+01	-1.015625000000000000e+05
5.020055763445593300e+01	-1.051136363636363385e+05


==> data/exportSimBfieldDataset2.dat <==
4.926766239999997765e+01	-1.068256589999999960e+04
4.932467479999998261e+01	-7.548149120000000403e+04
4.938168719999997336e+01	-1.466760806999999913e+05
4.943869959999997832e+01	-1.648855385999999999e+05
4.949571199999996907e+01	2.047718969999999899e+04
4.955272439999997403e+01	1.967319120999999868e+05
4.960973679999997188e+01	1.258258650000000052e+05
4.966674919999996973e+01	7.238747079999999551e+04
4.972376159999996759e+01	1.131067710000000079e+04
4.978077399999996544e+01	2.567203580000000147e+04
4.983778639999997040e+01	5.391761900000000423e+03
4.989479879999996115e+01	-2.245156199999999899e+03
4.995181119999996611e+01	-1.133751529999999912e+04
5.000882359999995685e+01	1.528590910000000076e+04
5.006583599999996181e+01	-7.107117900000000191e+03
5.012284839999996677e+01	-2.566283260000000155e+04
5.017986079999995752e+01	-3.572151469999999972e+04
5.023687319999996248e+01	5.903762800000000425e+03
5.029388559999995323e+01	4.079064390000000276e+04
5.035089799999995819e+01	1.757692829999999958e+04
5.040791039999994894e+01	-5.104272799999999734e+03
5.046492279999995390e+01	8.331242000000000189e+03
5.052193519999995885e+01	9.992997999999999593e+03
5.057894759999994960e+01	-2.208236679999999978e+04
5.063595999999995456e+01	-1.698224090000000069e+04
5.069297239999994531e+01	-1.424999669999999969e+04
5.074998479999995027e+01	-4.808256739999999991e+04
5.080699719999994102e+01	-8.482864669999999751e+04
5.086400959999994598e+01	-1.756512578999999969e+05
5.092102199999993672e+01	-1.694740039999999863e+05
5.097803439999994168e+01	7.143156780000000435e+04
5.103504679999994664e+01	1.913525751999999920e+05
5.109205919999993739e+01	1.387300829000000085e+05
5.114907159999994235e+01	8.572024959999999555e+04
5.120608399999993310e+01	2.461749829999999929e+04
5.126309639999993806e+01	2.158184669999999824e+04
5.132010879999992881e+01	1.965331350000000020e+04
5.137712119999993376e+01	-2.404122199999999793e+03
5.143413359999993872e+01	-1.125569590000000062e+04
5.149114599999992947e+01	4.918956400000000031e+03
5.154815839999993443e+01	-1.694557819999999992e+04
5.160517079999992518e+01	-1.381143139999999948e+04
5.166218319999993014e+01	-4.062097830000000249e+04
5.171919559999992089e+01	-6.440765599999999722e+03
5.177620799999992585e+01	2.277354539999999906e+04
5.183322039999993081e+01	3.152223500000000058e+04
5.189023279999992155e+01	2.651829669999999896e+04
5.194724519999992651e+01	1.047113030000000072e+04
5.200425759999991726e+01	-6.574096400000000358e+03
5.206126999999992222e+01	-6.661591599999999744e+03
5.211828239999991297e+01	6.834532000000000380e+02
5.217529479999991793e+01	-1.971411000000000058e+04
5.223230719999990868e+01	-1.796663690000000133e+04
5.228931959999991363e+01	-1.005620329999999922e+04
5.234633199999991859e+01	-2.959477609999999913e+04
5.240334439999990934e+01	-9.688299420000000100e+04
5.246035679999991430e+01	-2.027510369000000064e+05
5.251736919999990505e+01	-1.124713283999999985e+05
5.257438159999991001e+01	1.861362822999999917e+05
5.263139399999990076e+01	1.795542489000000060e+05
5.268840639999990572e+01	1.144274452000000019e+05
5.274541879999991068e+01	4.522380320000000211e+04
5.280243119999990142e+01	1.682735369999999966e+04
5.285944359999990638e+01	4.298306700000000092e+03
5.291645599999989713e+01	-6.049591400000000249e+03


==> data/exportSimBfieldDataset3.dat <==
4.807040200000000141e+01	3.043824700000000121e+03
4.812741439999999926e+01	3.548130400000000009e+03
4.818442679999999712e+01	1.552126800000000003e+03
4.824143920000000207e+01	-5.721520300000000134e+03
4.829845159999999993e+01	2.692978399999999965e+03
4.835546399999999778e+01	2.507360099999999875e+03
4.841247640000000274e+01	1.537495670000000064e+04
4.846948880000000059e+01	5.113622299999999996e+03
4.852650119999999845e+01	9.518222999999999956e+03
4.858351360000000341e+01	2.051730700000000070e+03
4.864052600000000126e+01	9.282344000000000506e+02
4.869753839999999911e+01	-2.375383669999999984e+04
4.875455080000000407e+01	-8.259002399999999398e+03
4.881156319999999482e+01	-1.223962579999999980e+04
4.886857559999999978e+01	-2.147674199999999837e+04
4.892558800000000474e+01	-5.962435680000000139e+04
4.898260039999999549e+01	-1.097884599000000017e+05
4.903961280000000045e+01	-6.568892470000000321e+04
4.909662520000000541e+01	5.827072480000000360e+04
4.915363759999999616e+01	9.426643140000000130e+04
4.921065000000000111e+01	1.474334449999999924e+04
4.926766239999999897e+01	-8.113206000000000131e+02


==> data/exportSimBfieldDataset4.dat <==
5.297346839999988788e+01	-2.552223240000000078e+04
5.303048079999989284e+01	-6.685733980000000156e+04
5.308749319999989780e+01	-1.025006392000000051e+05
5.314450559999988855e+01	-5.500900110000000132e+04
5.320151799999989350e+01	1.083927911000000022e+05


==> data/exportSimBfieldDatasetP1.dat <==
4.800000000000000000e+01	-0.000000000000000000e+00
4.800600600600600387e+01	-0.000000000000000000e+00
4.801201201201201485e+01	-0.000000000000000000e+00
4.801801801801801872e+01	-0.000000000000000000e+00
4.802402402402402259e+01	-0.000000000000000000e+00
4.803003003003003357e+01	-0.000000000000000000e+00
4.803603603603603744e+01	-0.000000000000000000e+00
4.804204204204204132e+01	-0.000000000000000000e+00
4.804804804804804519e+01	-0.000000000000000000e+00
4.805405405405405617e+01	-0.000000000000000000e+00
4.806006006006006004e+01	-0.000000000000000000e+00
4.806606606606606391e+01	-0.000000000000000000e+00
4.807207207207207489e+01	-0.000000000000000000e+00
4.807807807807807876e+01	-0.000000000000000000e+00
4.808408408408408263e+01	-0.000000000000000000e+00
4.809009009009009361e+01	-0.000000000000000000e+00
4.809609609609609748e+01	-0.000000000000000000e+00
4.810210210210210136e+01	-0.000000000000000000e+00
4.810810810810810523e+01	-0.000000000000000000e+00
4.811411411411411621e+01	-0.000000000000000000e+00
4.812012012012012008e+01	-0.000000000000000000e+00
4.812612612612612395e+01	-0.000000000000000000e+00
4.813213213213213493e+01	-0.000000000000000000e+00
4.813813813813813880e+01	-0.000000000000000000e+00
4.814414414414414267e+01	-0.000000000000000000e+00
4.815015015015015365e+01	-0.000000000000000000e+00
4.815615615615615752e+01	-0.000000000000000000e+00
4.816216216216216139e+01	-4.833160368125153137e-31
4.816816816816816527e+01	-1.904272235206671611e-30
4.817417417417417624e+01	-6.051877371000311536e-30
4.818018018018018012e+01	-1.758792135278399675e-29
4.818618618618618399e+01	-5.074756414858855463e-29
4.819219219219219497e+01	-1.453758389078740021e-28
4.819819819819819884e+01	-4.129882679369501699e-28
4.820420420420420271e+01	-1.165645921902360875e-27
4.821021021021021369e+01	-3.267219155857191365e-27
4.821621621621621756e+01	-9.093388954143090039e-27
4.822222222222222143e+01	-2.512744483447928215e-26
4.822822822822822530e+01	-6.893597702683870642e-26
4.823423423423423628e+01	-1.877666996014062502e-25
4.824024024024024015e+01	-5.077690449265368881e-25
4.824624624624624403e+01	-1.363291915100806608e-24
4.825225225225225500e+01	-3.634012859825497189e-24
4.825825825825825888e+01	-9.617429114002014166e-24
4.826426426426426275e+01	-2.527006903616413508e-23
4.827027027027027373e+01	-6.592174968239153815e-23
4.827627627627627760e+01	-1.707362918352687537e-22
4.828228228228228147e+01	-4.390335809418046440e-22
4.828828828828828534e+01	-1.120841908202338264e-21
4.829429429429429632e+01	-2.840963489810138375e-21
4.830030030030030019e+01	-7.149267630681880393e-21
4.830630630630630407e+01	-1.786207889965773009e-20
4.831231231231231504e+01	-4.430746743090860460e-20
4.831831831831831892e+01	-1.091179628405203510e-19
4.832432432432432279e+01	-2.668024962636790371e-19
4.833033033033033377e+01	-6.476759281220151337e-19
4.833633633633633764e+01	-1.560988691866598996e-18
4.834234234234234151e+01	-3.735216585235249462e-18
4.834834834834834538e+01	-8.873720475690723522e-18
4.835435435435435636e+01	-2.093001334739937294e-17
4.836036036036036023e+01	-4.901251049370639571e-17
4.836636636636636410e+01	-1.139509475254626154e-16
4.837237237237237508e+01	-2.630282174618717708e-16
4.837837837837837895e+01	-6.027816199051942126e-16
4.838438438438438283e+01	-1.371484046065693904e-15
4.839039039039039380e+01	-3.098092987595666023e-15
4.839639639639639768e+01	-6.948177236705155717e-15
4.840240240240240155e+01	-1.547105349384227383e-14
4.840840840840840542e+01	-3.420119230003120604e-14
4.841441441441441640e+01	-7.506452671970336621e-14
4.842042042042042027e+01	-1.635686898592808206e-13
4.842642642642642414e+01	-3.538647322554675933e-13
4.843243243243243512e+01	-7.600563933700734132e-13
4.843843843843843899e+01	-1.620785397576435298e-12
4.844444444444444287e+01	-3.431437525030423881e-12
4.845045045045045384e+01	-7.212689936338979309e-12
4.845645645645645772e+01	-1.505180912213073559e-11
4.846246246246246159e+01	-3.118531135259299847e-11
4.846846846846846546e+01	-6.414769587228909794e-11
4.847447447447447644e+01	-1.310030078054233301e-10
4.848048048048048031e+01	-2.656136041679413559e-10
4.848648648648648418e+01	-5.346724393839178315e-10
4.849249249249249516e+01	-1.068546161788610418e-09
4.849849849849849903e+01	-2.120148765280186901e-09
4.850450450450450290e+01	-4.176442085315984841e-09
4.851051051051051388e+01	-8.167951935127440969e-09
4.851651651651651775e+01	-1.585937030411363587e-08
4.852252252252252163e+01	-3.057202520593228010e-08
4.852852852852852550e+01	-5.850963643091172201e-08
4.853453453453453648e+01	-1.111718669795637338e-07
4.854054054054054035e+01	-2.097133433463125903e-07
4.854654654654654422e+01	-3.927536385415756426e-07
4.855255255255255520e+01	-7.302585428677914823e-07
4.855855855855855907e+01	-1.348014620129337420e-06
4.856456456456456294e+01	-2.470434240800620414e-06
4.857057057057057392e+01	-4.494815863746675834e-06
4.857657657657657779e+01	-8.119131059861927195e-06
4.858258258258258167e+01	-1.456013235233765802e-05
4.858858858858858554e+01	-2.592258182636849039e-05
4.859459459459459651e+01	-4.581918207541490839e-05
4.860060060060060039e+01	-8.040285892255954873e-05
4.860660660660660426e+01	-1.400714453706091204e-04
4.861261261261261524e+01	-2.422593280565320663e-04
4.861861861861861911e+01	-4.159708950095165761e-04
4.862462462462462298e+01	-7.090806146554717642e-04
4.863063063063063396e+01	-1.199988645598201774e-03
4.863663663663663783e+01	-2.016072146939994723e-03
4.864264264264264170e+01	-3.362643965856624943e-03
4.864864864864864558e+01	-5.568009702383833019e-03
4.865465465465465655e+01	-9.152962178944535135e-03
4.866066066066066043e+01	-1.493702674428922482e-02
4.866666666666666430e+01	-2.419945458923925333e-02
4.867267267267267528e+01	-3.892099606102095849e-02
4.867867867867867915e+01	-6.214370979057001060e-02
4.868468468468468302e+01	-9.850155001375475450e-02
4.869069069069069400e+01	-1.549955711586070983e-01
4.869669669669669787e+01	-2.421159470785034240e-01
4.870270270270270174e+01	-3.754505922134943607e-01
4.870870870870870561e+01	-5.779692683246526741e-01
4.871471471471471659e+01	-8.832351858447712312e-01
4.872072072072072046e+01	-1.339875913485304881e+00
4.872672672672672434e+01	-2.017744465562563150e+00
4.873273273273273531e+01	-3.016321921413546825e+00
4.873873873873873919e+01	-4.476056178085145554e+00
4.874474474474474306e+01	-6.593497327521845364e+00
4.875075075075075404e+01	-9.641276338483947939e+00
4.875675675675675791e+01	-1.399417470303603572e+01
4.876276276276276178e+01	-2.016273872843743220e+01
4.876876876876876565e+01	-2.883608807033271404e+01
4.877477477477477663e+01	-4.093573222690173452e+01
4.878078078078078050e+01	-5.768231184463312644e+01
4.878678678678678438e+01	-8.067718648639846890e+01
4.879279279279279535e+01	-1.120006514872359844e+02
4.879879879879879923e+01	-1.543282308876611637e+02
4.880480480480480310e+01	-2.110659031649396695e+02
4.881081081081081408e+01	-2.865042118467330852e+02
4.881681681681681795e+01	-3.859899378854017300e+02
4.882282282282282182e+01	-5.161123192895281591e+02
4.882882882882882569e+01	-6.848986697866721443e+02
4.883483483483483667e+01	-9.020116758198349771e+02
4.884084084084084054e+01	-1.178937684499584748e+03
4.884684684684684441e+01	-1.529152030854202167e+03
4.885285285285285539e+01	-1.968244049279181581e+03
4.885885885885885926e+01	-2.513981098532304713e+03
4.886486486486486314e+01	-3.186287999580619271e+03
4.887087087087087411e+01	-4.007116104552825618e+03
4.887687687687687799e+01	-5.000175199101242470e+03
4.888288288288288186e+01	-6.190502035422154222e+03
4.888888888888888573e+01	-7.603841941164459968e+03
4.889489489489489671e+01	-9.265825045777772175e+03
4.890090090090090058e+01	-1.120092650770424552e+04
4.890690690690690445e+01	-1.343121085622257488e+04
4.891291291291291543e+01	-1.597487411349449394e+04
4.891891891891891930e+01	-1.884461340809087051e+04
4.892492492492492318e+01	-2.204587170681753560e+04
4.893093093093093415e+01	-2.557502414000235513e+04
4.893693693693693803e+01	-2.941759093816351742e+04
4.894294294294294190e+01	-3.354657873980576551e+04
4.894894894894894577e+01	-3.792106529883171606e+04
4.895495495495495675e+01	-4.248515068209254241e+04
4.896096096096096062e+01	-4.716739925361805945e+04
4.896696696696696449e+01	-5.188088969401692884e+04
4.897297297297297547e+01	-5.652397402933373087e+04
4.897897897897897934e+01	-6.098182076257868903e+04
4.898498498498498321e+01	-6.512878206092116307e+04
4.899099099099099419e+01	-6.883158171772123023e+04
4.899699699699699806e+01	-7.195327128911716864e+04
4.900300300300300194e+01	-7.435784919707391236e+04
4.900900900900900581e+01	-7.591538514448476781e+04
4.901501501501501679e+01	-7.650744378739735112e+04
4.902102102102102066e+01	-7.603256128552500741e+04
4.902702702702702453e+01	-7.441149994537718885e+04
4.903303303303303551e+01	-7.159199297351524001e+04
4.903903903903903938e+01	-6.755269577265971748e+04
4.904504504504504325e+01	-6.230608345859811379e+04
4.905105105105105423e+01	-5.590007617623591068e+04
4.905705705705705810e+01	-4.841823268531999202e+04
4.906306306306306197e+01	-3.997842545411237370e+04
4.906906906906906585e+01	-3.072999274665238045e+04
4.907507507507507682e+01	-2.084944954266669811e+04
4.908108108108108070e+01	-1.053492364595671825e+04
4.908708708708708457e+01	4.400149562377997370e-01
4.909309309309309555e+01	1.053580072608045703e+04
4.909909909909909942e+01	2.085031783242935489e+04
4.910510510510510329e+01	3.073084658054073952e+04
4.911111111111111427e+01	3.997925945194953238e+04
4.911711711711711814e+01	4.841904185320836405e+04
4.912312312312312201e+01	5.590085599503580306e+04
4.912912912912912589e+01	6.230682995736948942e+04
4.913513513513513686e+01	6.755340558515800512e+04
4.914114114114114074e+01	7.159266337656020187e+04
4.914714714714714461e+01	7.441212887866621895e+04
4.915315315315315559e+01	7.603314735320273030e+04
4.915915915915915946e+01	7.650798624238056072e+04
4.916516516516516333e+01	7.591588385714535252e+04
4.917117117117117431e+01	7.435830461037631903e+04
4.917717717717717818e+01	7.195368436267397192e+04
4.918318318318318205e+01	6.883195386345806764e+04
4.918918918918918592e+01	6.512911507313505717e+04
4.919519519519519690e+01	6.098211674513245089e+04
4.920120120120120077e+01	5.652423532257244369e+04
4.920720720720720465e+01	5.188111880373741587e+04
4.921321321321321562e+01	4.716759878409097291e+04
4.921921921921921950e+01	4.248532327475559578e+04
4.922522522522522337e+01	3.792121357786523731e+04
4.923123123123123435e+01	3.354670526539144339e+04
4.923723723723723822e+01	2.941769816783552596e+04
4.924324324324324209e+01	2.557511439814283949e+04
4.924924924924924596e+01	2.204594716203947610e+04
4.925525525525525694e+01	1.884467605799837838e+04
4.926126126126126081e+01	1.597492577611803245e+04
4.926726726726726469e+01	1.343125316729428778e+04
4.927327327327327566e+01	1.120096092286382373e+04
4.927927927927927954e+01	9.265852846775605940e+03
4.928528528528528341e+01	7.603864245149153248e+03
4.929129129129129439e+01	6.190519806454704849e+03
4.929729729729729826e+01	5.000189261119600815e+03
4.930330330330330213e+01	4.007127155108989427e+03
4.930930930930930600e+01	3.186296623780153368e+03
4.931531531531531698e+01	2.513987782715969388e+03
4.932132132132132085e+01	1.968249194092721837e+03
4.932732732732732472e+01	1.529155963450750278e+03
4.933333333333333570e+01	1.178940669706785911e+03
4.933933933933933957e+01	9.020139261787313671e+02
4.934534534534534345e+01	6.849003544310793359e+02
4.935135135135135442e+01	5.161135716831166746e+02
4.935735735735735830e+01	3.859908624698680342e+02
4.936336336336336217e+01	2.865048896795663040e+02
4.936936936936936604e+01	2.110663966409031502e+02
4.937537537537537702e+01	1.543285876458880068e+02
4.938138138138138089e+01	1.120009076074386059e+02
4.938738738738738476e+01	8.067736907465396712e+01
4.939339339339339574e+01	5.768244110291504967e+01
4.939939939939939961e+01	4.093582309216563431e+01
4.940540540540540349e+01	2.883615149948048284e+01
4.941141141141141446e+01	2.016278269564556780e+01
4.941741741741741833e+01	1.399420496628504829e+01
4.942342342342342221e+01	9.641297023056178972e+00
4.942942942942942608e+01	6.593511365986499229e+00
4.943543543543543706e+01	4.476065638987541284e+00
4.944144144144144093e+01	3.016328252573043933e+00
4.944744744744744480e+01	2.017748672534498411e+00
4.945345345345345578e+01	1.339878689294633718e+00
4.945945945945945965e+01	8.832370044621866700e-01
4.946546546546546352e+01	5.779704514284778050e-01
4.947147147147147450e+01	3.754513564580038709e-01
4.947747747747747837e+01	2.421164372724808889e-01
4.948348348348348225e+01	1.549958833551276782e-01
4.948948948948948612e+01	9.850174744273897109e-02
4.949549549549549710e+01	6.214383376008573989e-02
4.950150150150150097e+01	3.892107335371972759e-02
4.950750750750750484e+01	2.419950243903528156e-02
4.951351351351351582e+01	1.493705615721916541e-02
4.951951951951951969e+01	9.152980130895044600e-03
4.952552552552552356e+01	5.568020581629409479e-03
4.953153153153153454e+01	3.362650512193826428e-03
4.953753753753753841e+01	2.016076058131936657e-03
4.954354354354354228e+01	1.199990965821650041e-03
4.954954954954954616e+01	7.090819813114991512e-04
4.955555555555555713e+01	4.159716942844649944e-04
4.956156156156156101e+01	2.422597921865199812e-04
4.956756756756756488e+01	1.400717129720368181e-04
4.957357357357357586e+01	8.040301211648788959e-05
4.957957957957957973e+01	4.581926915132161483e-05
4.958558558558558360e+01	2.592263096881896174e-05
4.959159159159159458e+01	1.456015988936309807e-05
4.959759759759759845e+01	8.119146380531903667e-06
4.960360360360360232e+01	4.494824327015424030e-06
4.960960960960960620e+01	2.470438882716907410e-06
4.961561561561561717e+01	1.348017147997748164e-06
4.962162162162162105e+01	7.302599096799411564e-07
4.962762762762762492e+01	3.927543723110737999e-07
4.963363363363363590e+01	2.097137344628704009e-07
4.963963963963963977e+01	1.111720739688042414e-07
4.964564564564564364e+01	5.850974519454072442e-08
4.965165165165165462e+01	3.057208194906469650e-08
4.965765765765765849e+01	1.585939969657705710e-08
4.966366366366366236e+01	8.167967051623026964e-09
4.966966966966966623e+01	4.176449804264299614e-09
4.967567567567567721e+01	2.120152678700158780e-09
4.968168168168168108e+01	1.068548131694801609e-09
4.968768768768768496e+01	5.346734239046516011e-10
4.969369369369369593e+01	2.656140927009656574e-10
4.969969969969969981e+01	1.310032484922013391e-10
4.970570570570570368e+01	6.414781360558760255e-11
4.971171171171171466e+01	3.118536853134913343e-11
4.971771771771771853e+01	1.505183669347726680e-11
4.972372372372372240e+01	7.212703136180268418e-12
4.972972972972972627e+01	3.431443799347871828e-12
4.973573573573573725e+01	1.620788358661708148e-12
4.974174174174174112e+01	7.600577808337132042e-13
4.974774774774774500e+01	3.538653777286674393e-13
4.975375375375375597e+01	1.635689879993582173e-13
4.975975975975975985e+01	7.506466344463272513e-14
4.976576576576576372e+01	3.420125455298011309e-14
4.977177177177177470e+01	1.547108163595542833e-14
4.977777777777777857e+01	6.948189867704703319e-15
4.978378378378378244e+01	3.098098616225235729e-15
4.978978978978979342e+01	1.371486536363415675e-15
4.979579579579579729e+01	6.027827138193590268e-16
4.980180180180180116e+01	2.630286945496838746e-16
4.980780780780780503e+01	1.139511541092457989e-16
4.981381381381381601e+01	4.901259930674282486e-17
4.981981981981981988e+01	2.093005125615690718e-17
4.982582582582582376e+01	8.873736540829399652e-18
4.983183183183183473e+01	3.735223344683900459e-18
4.983783783783783861e+01	1.560991515574115814e-18
4.984384384384384248e+01	6.476770992640862972e-19
4.984984984984984635e+01	2.668029785230392437e-19
4.985585585585585733e+01	1.091181600068541802e-19
4.986186186186186120e+01	4.430754746327701194e-20
4.986786786786786507e+01	1.786211115333299118e-20
4.987387387387387605e+01	7.149280536132841701e-21
4.987987987987987992e+01	2.840968616622364802e-21
4.988588588588588379e+01	1.120843930298123580e-21
4.989189189189189477e+01	4.390343727790892089e-22
4.989789789789789864e+01	1.707365996928948655e-22
4.990390390390390252e+01	6.592186851714144864e-23
4.990990990990991349e+01	2.527011457861812183e-23
4.991591591591591737e+01	9.617446442809542033e-24
4.992192192192192124e+01	3.634019406187969352e-24
4.992792792792792511e+01	1.363294370433767834e-24
4.993393393393393609e+01	5.077699592493955305e-25
4.993993993993993996e+01	1.877670376409203902e-25
4.994594594594594383e+01	6.893610111030607711e-26
4.995195195195195481e+01	2.512749005533820997e-26
4.995795795795795868e+01	9.093405316354443229e-27
4.996396396396396256e+01	3.267708349810097962e-27
4.996996996996996643e+01	1.166131334088327524e-27
4.997597597597597741e+01	4.134723259523613887e-28
4.998198198198198128e+01	1.453760994814315342e-28
4.998798798798798515e+01	5.074765510912803174e-29
4.999399399399399613e+01	1.758795287756372906e-29
5.000000000000000000e+01	5.568571315407464717e-30
5.000600600600600387e+01	1.420958745298409026e-30
5.001201201201201485e+01	-0.000000000000000000e+00
5.001801801801801872e+01	-0.000000000000000000e+00
5.002402402402402259e+01	-0.000000000000000000e+00
5.003003003003003357e+01	-0.000000000000000000e+00
5.003603603603603744e+01	-0.000000000000000000e+00
5.004204204204204132e+01	-0.000000000000000000e+00
5.004804804804804519e+01	-0.000000000000000000e+00
5.005405405405405617e+01	-0.000000000000000000e+00
5.006006006006006004e+01	-0.000000000000000000e+00
5.006606606606606391e+01	-0.000000000000000000e+00
5.007207207207207489e+01	-0.000000000000000000e+00
5.007807807807807876e+01	-0.000000000000000000e+00
5.008408408408408263e+01	-0.000000000000000000e+00
5.009009009009008651e+01	-0.000000000000000000e+00
5.009609609609609748e+01	-0.000000000000000000e+00
5.010210210210210136e+01	-0.000000000000000000e+00
5.010810810810810523e+01	-0.000000000000000000e+00
5.011411411411411621e+01	-4.833159697002302565e-31
5.012012012012012008e+01	-1.904271970760162481e-30
5.012612612612612395e+01	-6.051876530534628438e-30
5.013213213213213493e+01	-1.758791891022640439e-29
5.013813813813813880e+01	-5.074755710091250834e-29
5.014414414414414267e+01	-1.453758187184744555e-28
5.015015015015015365e+01	-4.129882105150873308e-28
5.015615615615615752e+01	-1.165645759755848020e-27
5.016216216216216139e+01	-3.267218701272857893e-27
5.016816816816816527e+01	-9.093387688830326506e-27
5.017417417417417624e+01	-2.512744133778274570e-26
5.018018018018018012e+01	-6.893596743294986444e-26
5.018618618618618399e+01	-1.877666734672692378e-25
5.019219219219219497e+01	-5.077689742462273297e-25
5.019819819819819884e+01	-1.363291725314193076e-24
5.020420420420420271e+01	-3.634012353873141921e-24
5.021021021021020658e+01	-9.617427774847666783e-24
5.021621621621621756e+01	-2.527006551708791660e-23
5.022222222222222143e+01	-6.592174050109969435e-23
5.022822822822822530e+01	-1.707362680528484971e-22
5.023423423423423628e+01	-4.390335197792660255e-22
5.024024024024024015e+01	-1.120841752034281198e-21
5.024624624624624403e+01	-2.840963093918598196e-21
5.025225225225225500e+01	-7.149266634272972214e-21
5.025825825825825888e+01	-1.786207640978926922e-20
5.026426426426426275e+01	-4.430746125369405147e-20
5.027027027027027373e+01	-1.091179476250106686e-19
5.027627627627627760e+01	-2.668024590538290874e-19
5.028228228228228147e+01	-6.476758377764201531e-19
5.028828828828828534e+01	-1.560988474078695721e-18
5.029429429429429632e+01	-3.735216063994584350e-18
5.030030030030030019e+01	-8.873719237120460069e-18
5.030630630630630407e+01	-2.093001042539483943e-17
5.031231231231231504e+01	-4.901250364956365885e-17
5.031831831831831892e+01	-1.139509316094152222e-16
5.032432432432432279e+01	-2.630281807142330747e-16
5.033033033033032666e+01	-6.027815356684141954e-16
5.033633633633633764e+01	-1.371483854352394746e-15
5.034234234234234151e+01	-3.098092554403153117e-15
5.034834834834834538e+01	-6.948176264880488275e-15
5.035435435435435636e+01	-1.547105132926433137e-14
5.036036036036036023e+01	-3.420118751332331121e-14
5.036636636636636410e+01	-7.506451621027558729e-14
5.037237237237237508e+01	-1.635686669506194507e-13
5.037837837837837895e+01	-3.538646826763363432e-13
5.038438438438438283e+01	-7.600562868388963651e-13
5.039039039039039380e+01	-1.620785170311095037e-12
5.039639639639639768e+01	-3.431437043672181487e-12
5.040240240240240155e+01	-7.212688924101535464e-12
5.040840840840840542e+01	-1.505180700876228398e-11
5.041441441441441640e+01	-3.118530697185852999e-11
5.042042042042042027e+01	-6.414768685662781725e-11
5.042642642642642414e+01	-1.310029893838277791e-10
5.043243243243243512e+01	-2.656135667968350568e-10
5.043843843843843899e+01	-5.346723641135957004e-10
5.044444444444444287e+01	-1.068546011269806206e-09
5.045045045045044674e+01	-2.120148466441402388e-09
5.045645645645645772e+01	-4.176441496252049366e-09
5.046246246246246159e+01	-8.167950782292225286e-09
5.046846846846846546e+01	-1.585936806409613930e-08
5.047447447447447644e+01	-3.057202088462627833e-08
5.048048048048048031e+01	-5.850962815419452592e-08
5.048648648648648418e+01	-1.111718512404328167e-07
5.049249249249249516e+01	-2.097133136308175077e-07
5.049849849849849903e+01	-3.927535828403393124e-07
5.050450450450450290e+01	-7.302584392041660996e-07
5.051051051051051388e+01	-1.348014428585714687e-06
5.051651651651651775e+01	-2.470433889411105428e-06
5.052252252252252163e+01	-4.494815223732271411e-06
5.052852852852852550e+01	-8.119129902496255593e-06
5.053453453453453648e+01	-1.456013027440535785e-05
5.054054054054054035e+01	-2.592257812235814908e-05
5.054654654654654422e+01	-4.581917552010789774e-05
5.055255255255255520e+01	-8.040284740411116288e-05
5.055855855855855907e+01	-1.400714252762078255e-04
5.056456456456456294e+01	-2.422592932519551754e-04
5.057057057057056682e+01	-4.159708351576236031e-04
5.057657657657657779e+01	-7.090805124675149916e-04
5.058258258258258167e+01	-1.199988472376668303e-03
5.058858858858858554e+01	-2.016071855409204330e-03
5.059459459459459651e+01	-3.362643478723777862e-03
5.060060060060060039e+01	-5.568008894235874744e-03
5.060660660660660426e+01	-9.152960847831702329e-03
5.061261261261261524e+01	-1.493702456748469652e-02
5.061861861861861911e+01	-2.419945105492947793e-02
5.062462462462462298e+01	-3.892099036370308407e-02
5.063063063063063396e+01	-6.214370067220451738e-02
5.063663663663663783e+01	-9.850153552455863382e-02
5.064264264264264170e+01	-1.549955482998623679e-01
5.064864864864864558e+01	-2.421159112736995522e-01
5.065465465465465655e+01	-3.754505365319723009e-01
5.066066066066066043e+01	-5.779691823517052462e-01
5.066666666666666430e+01	-8.832350540514218862e-01
5.067267267267267528e+01	-1.339875712896738680e+00
5.067867867867867915e+01	-2.017744162452820511e+00
5.068468468468468302e+01	-3.016321466661463280e+00
5.069069069069068689e+01	-4.476055500707873946e+00
5.069669669669669787e+01	-6.593496325752584042e+00
5.070270270270270174e+01	-9.641274867574352925e+00
5.070870870870870561e+01	-1.399417255873628463e+01
5.071471471471471659e+01	-2.016273562483359427e+01
5.072072072072072046e+01	-2.883608361039931012e+01
5.072672672672672434e+01	-4.093572586375685063e+01
5.073273273273273531e+01	-5.768230283106741751e+01
5.073873873873873919e+01	-8.067717380979632935e+01
5.074474474474474306e+01	-1.120006337865319495e+02
5.075075075075075404e+01	-1.543282063485007143e+02
5.075675675675675791e+01	-2.110658693887716026e+02
5.076276276276276178e+01	-2.865041656891989987e+02
5.076876876876876565e+01	-3.859898752591527114e+02
5.077477477477477663e+01	-5.161122349265679077e+02
5.078078078078078050e+01	-6.848985569555618440e+02
5.078678678678678438e+01	-9.020115259936985694e+02
5.079279279279279535e+01	-1.178937486971888120e+03
5.079879879879879923e+01	-1.529151772300866469e+03
5.080480480480480310e+01	-1.968243713267755993e+03
5.081081081081081408e+01	-2.513980664981767404e+03
5.081681681681681795e+01	-3.186287444178900842e+03
5.082282282282282182e+01	-4.007115398143304446e+03
5.082882882882882569e+01	-5.000174307054259771e+03
5.083483483483483667e+01	-6.190500917012785976e+03
5.084084084084084054e+01	-7.603840548983240296e+03
5.084684684684684441e+01	-9.265823325206463778e+03
5.085285285285285539e+01	-1.120092439649375592e+04
5.085885885885885926e+01	-1.343120828421426813e+04
5.086486486486486314e+01	-1.597487100252900382e+04
5.087087087087087411e+01	-1.884460967214964330e+04
5.087687687687687799e+01	-2.204586725244115587e+04
5.088288288288288186e+01	-2.557501886702579941e+04
5.088888888888888573e+01	-2.941758474080184897e+04
5.089489489489489671e+01	-3.354657150811362226e+04
5.090090090090090058e+01	-3.792105692054682731e+04
5.090690690690690445e+01	-4.248514104485780990e+04
5.091291291291291543e+01	-4.716738824755777023e+04
5.091891891891891930e+01	-5.188087721462320769e+04
5.092492492492492318e+01	-5.652395998059785052e+04
5.093093093093093415e+01	-6.098180506028176023e+04
5.093693693693693803e+01	-6.512876463598036207e+04
5.094294294294294190e+01	-6.883156251947149576e+04
5.094894894894894577e+01	-7.195325028839783045e+04
5.095495495495495675e+01	-7.435782638898352161e+04
5.096096096096096062e+01	-7.591536055066951667e+04
5.096696696696696449e+01	-7.650741745774504670e+04
5.097297297297297547e+01	-7.603253329915409267e+04
5.097897897897897934e+01	-7.441147041083135991e+04
5.098498498498498321e+01	-7.159196202810354589e+04
5.099099099099099419e+01	-6.755266358091663278e+04
5.099699699699699806e+01	-6.230605020987385069e+04
5.100300300300300194e+01	-5.590004208146717428e+04
5.100900900900900581e+01	-4.841819797306860710e+04
5.101501501501501679e+01	-3.997839036599321116e+04
5.102102102102102066e+01	-3.072995753230281116e+04
5.102702702702702453e+01	-2.084941445443140401e+04
5.103303303303303551e+01	-1.053488893347551675e+04
5.103903903903903938e+01	4.741100635086148429e-01
5.104504504504504325e+01	1.053583397524490101e+04
5.105105105105105423e+01	2.085035002470513427e+04
5.105705705705705810e+01	3.073087752656683369e+04
5.106306306306306197e+01	3.997928898717943957e+04
5.106906906906906585e+01	4.841906984032001492e+04
5.107507507507507682e+01	5.590088232547196822e+04
5.108108108108108070e+01	6.230685455199811258e+04
5.108708708708708457e+01	6.755342839407797146e+04
5.109309309309309555e+01	7.159268437811269541e+04
5.109909909909909942e+01	7.441214807774088695e+04
5.110510510510510329e+01	7.603316477894967829e+04
5.111111111111111427e+01	7.650800194545564591e+04
5.111711711711711814e+01	7.591589790662362066e+04
5.112312312312312201e+01	7.435831709047048935e+04
5.112912912912912589e+01	7.195369536938818055e+04
5.113513513513513686e+01	6.883196350129701023e+04
5.114114114114114074e+01	6.512912345197269315e+04
5.114714714714714461e+01	6.098212397732538375e+04
5.115315315315315559e+01	5.652424152038353350e+04
5.115915915915915946e+01	5.188112407711360720e+04
5.116516516516516333e+01	4.716760323881947988e+04
5.117117117117117431e+01	4.248532701100432314e+04
5.117717717717717818e+01	3.792121668909691653e+04
5.118318318318318205e+01	3.354670783762818610e+04
5.118918918918918592e+01	2.941770027924037277e+04
5.119519519519519690e+01	2.557511611887812614e+04
5.120120120120120077e+01	2.204594855435788486e+04
5.120720720720720465e+01	1.884467717652157080e+04
5.121321321321321562e+01	1.597492666825867855e+04
5.121921921921921950e+01	1.343125387378025698e+04
5.122522522522522337e+01	1.120096147832743191e+04
5.123123123123123435e+01	9.265853280375848044e+03
5.123723723723723822e+01	7.603864581200178691e+03
5.124324324324324209e+01	6.190520065039338988e+03
5.124924924924924596e+01	5.000189458671839020e+03
5.125525525525525694e+01	4.007127304954217834e+03
5.126126126126126081e+01	3.186296736625999984e+03
5.126726726726726469e+01	2.513987867090215786e+03
5.127327327327327566e+01	1.968249256727547163e+03
5.127927927927927954e+01	1.529156009614751611e+03
5.128528528528528341e+01	1.178940703487792916e+03
5.129129129129129439e+01	9.020139507214846617e+02
5.129729729729729826e+01	6.849003721344304267e+02
5.130330330330330213e+01	5.161135843616543752e+02
5.130930930930930600e+01	3.859908714848381237e+02
5.131531531531531698e+01	2.865048960437224537e+02
5.132132132132132085e+01	2.110664011015591939e+02
5.132732732732732472e+01	1.543285907500043663e+02
5.133333333333333570e+01	1.120009097520991048e+02
5.133933933933933957e+01	8.067737054581554901e+01
5.134534534534534345e+01	5.768244210485902101e+01
5.135135135135135442e+01	4.093582376966310932e+01
5.135735735735735830e+01	2.883615195431465850e+01
5.136336336336336217e+01	2.016278299881095393e+01
5.136936936936936604e+01	1.399420516691104766e+01
5.137537537537537702e+01	9.641297154874521880e+00
5.138138138138138089e+01	6.593511451976011628e+00
5.138738738738738476e+01	4.476065694679959961e+00
5.139339339339339574e+01	3.016328288384962253e+00
5.139939939939939961e+01	2.017748695397853620e+00
5.140540540540540349e+01	1.339878703786795633e+00
5.141141141141141446e+01	8.832370135824458846e-01
5.141741741741741833e+01	5.779704571269957958e-01
5.142342342342342221e+01	3.754513599930686119e-01
5.142942942942942608e+01	2.421164394497568040e-01
5.143543543543543706e+01	1.549958846865326645e-01
5.144144144144144093e+01	9.850174825106666754e-02
5.144744744744744480e+01	6.214383424732835420e-02
5.145345345345345578e+01	3.892107364531706415e-02
5.145945945945945965e+01	2.419950261229685678e-02
5.146546546546546352e+01	1.493705625943103979e-02
5.147147147147147450e+01	9.152980190761116769e-03
5.147747747747747837e+01	5.568020616442331990e-03
5.148348348348348225e+01	3.362650532293103706e-03
5.148948948948948612e+01	2.016076069653212777e-03
5.149549549549549710e+01	1.199990972378585158e-03
5.150150150150150097e+01	7.090819850164398024e-04
5.150750750750750484e+01	4.159716963629251198e-04
5.151351351351351582e+01	2.422597933441828139e-04
5.151951951951951969e+01	1.400717136122173537e-04
5.152552552552552356e+01	8.040301246796957785e-05
5.153153153153153454e+01	4.581926934291602227e-05
5.153753753753753841e+01	2.592263107251035668e-05
5.154354354354354228e+01	1.456015994507940915e-05
5.154954954954955326e+01	8.119146410255521373e-06
5.155555555555555713e+01	4.494824342758900160e-06
5.156156156156156101e+01	2.470438890995932374e-06
5.156756756756756488e+01	1.348017152320270584e-06
5.157357357357357586e+01	7.302599119205951883e-07
5.157957957957957973e+01	3.927543734642397538e-07
5.158558558558558360e+01	2.097137350521049266e-07
5.159159159159159458e+01	1.111720742677303344e-07
5.159759759759759845e+01	5.850974534510390791e-08
5.160360360360360232e+01	3.057208202435740886e-08
5.160960960960960620e+01	1.585939973395937723e-08
5.161561561561561717e+01	8.167967070050197299e-09
5.162162162162162105e+01	4.176449813282713170e-09
5.162762762762762492e+01	2.120152683082241960e-09
5.163363363363363590e+01	1.068548133808826067e-09
5.163963963963963977e+01	5.346734249172058704e-10
5.164564564564564364e+01	2.656140931824758154e-10
5.165165165165165462e+01	1.310032487195389799e-10
5.165765765765765849e+01	6.414781371215291897e-11
5.166366366366366236e+01	3.118536858094427863e-11
5.166966966966967334e+01	1.505183671639338479e-11
5.167567567567567721e+01	7.212703146693145122e-12
5.168168168168168108e+01	3.431443804136162708e-12
5.168768768768768496e+01	1.620788360827007084e-12
5.169369369369369593e+01	7.600577818058639844e-13
5.169969969969969981e+01	3.538653781620062788e-13
5.170570570570570368e+01	1.635689881911367657e-13
5.171171171171171466e+01	7.506466352889838002e-14
5.171771771771771853e+01	3.420125458974043174e-14
5.172372372372372240e+01	1.547108165187700798e-14
5.172972972972972627e+01	6.948189874551240526e-15
5.173573573573573725e+01	3.098098619148269883e-15
5.174174174174174112e+01	1.371486537602425462e-15
5.174774774774774500e+01	6.027827143407857314e-16
5.175375375375375597e+01	2.630286947675500003e-16
5.175975975975975985e+01	1.139511541996240644e-16
5.176576576576576372e+01	4.901259934396621891e-17
5.177177177177177470e+01	2.093005127137798759e-17
5.177777777777777857e+01	8.873736547008890709e-18
5.178378378378378244e+01	3.735223347174692560e-18
5.178978978978979342e+01	1.560991516570896457e-18
5.179579579579579729e+01	6.476770996601263457e-19
5.180180180180180116e+01	2.668029786792662993e-19
5.180780780780780503e+01	1.091181600680399393e-19
5.181381381381381601e+01	4.430754748706851204e-20
5.181981981981981988e+01	1.786211116251780826e-20
5.182582582582582376e+01	7.149280539653277634e-21
5.183183183183183473e+01	2.840968617962039039e-21
5.183783783783783861e+01	1.120843930804273580e-21
5.184384384384384248e+01	4.390343729689503545e-22
5.184984984984984635e+01	1.707365997636030841e-22
5.185585585585585733e+01	6.592186854328595939e-23
5.186186186186186120e+01	2.527011458821583925e-23
5.186786786786786507e+01	9.617446446307641305e-24
5.187387387387387605e+01	3.634019407453791628e-24
5.187987987987987992e+01	1.363294370888536109e-24
5.188588588588588379e+01	5.077699594116081489e-25
5.189189189189189477e+01	1.877670376983657430e-25
5.189789789789789864e+01	6.893610113050377921e-26
5.190390390390390252e+01	2.512749006238879983e-26
5.190990990990991349e+01	9.093405318798013590e-27
5.191591591591591737e+01	3.267708350583801972e-27
5.192192192192192124e+01	1.166131334285774558e-27
5.192792792792792511e+01	4.134723259523613887e-28
5.193393393393393609e+01	1.453760994814315342e-28
5.193993993993993996e+01	5.074765510912803174e-29
5.194594594594594383e+01	1.758795287756372906e-29
5.195195195195195481e+01	5.568571315407464717e-30
5.195795795795795868e+01	1.420958745298409026e-30
5.196396396396396256e+01	-0.000000000000000000e+00
5.196996996996996643e+01	-0.000000000000000000e+00
5.197597597597597741e+01	-0.000000000000000000e+00
5.198198198198198128e+01	-0.000000000000000000e+00
5.198798798798798515e+01	-0.000000000000000000e+00
5.199399399399399613e+01	-0.000000000000000000e+00
5.200000000000000000e+01	-0.000000000000000000e+00
5.200600600600600387e+01	-0.000000000000000000e+00
5.201201201201201485e+01	-0.000000000000000000e+00
5.201801801801801872e+01	-0.000000000000000000e+00
5.202402402402402259e+01	-0.000000000000000000e+00
5.203003003003003357e+01	-0.000000000000000000e+00
5.203603603603603744e+01	-0.000000000000000000e+00
5.204204204204204132e+01	-0.000000000000000000e+00
5.204804804804804519e+01	-0.000000000000000000e+00
5.205405405405405617e+01	-0.000000000000000000e+00
5.206006006006006004e+01	-0.000000000000000000e+00
5.206606606606606391e+01	-0.000000000000000000e+00
5.207207207207207489e+01	-0.000000000000000000e+00
5.207807807807807876e+01	-0.000000000000000000e+00
5.208408408408408263e+01	-0.000000000000000000e+00
5.209009009009008651e+01	-0.000000000000000000e+00
5.209609609609609748e+01	-0.000000000000000000e+00
5.210210210210210136e+01	-0.000000000000000000e+00
5.210810810810810523e+01	-0.000000000000000000e+00
5.211411411411411621e+01	-0.000000000000000000e+00
5.212012012012012008e+01	-0.000000000000000000e+00
5.212612612612612395e+01	-0.000000000000000000e+00
5.213213213213213493e+01	-0.000000000000000000e+00
5.213813813813813880e+01	-0.000000000000000000e+00
5.214414414414414267e+01	-0.000000000000000000e+00
5.215015015015015365e+01	-0.000000000000000000e+00
5.215615615615615752e+01	-0.000000000000000000e+00
5.216216216216216139e+01	-0.000000000000000000e+00
5.216816816816816527e+01	-0.000000000000000000e+00
5.217417417417417624e+01	-0.000000000000000000e+00
5.218018018018018012e+01	-0.000000000000000000e+00
5.218618618618618399e+01	-0.000000000000000000e+00
5.219219219219219497e+01	-0.000000000000000000e+00
5.219819819819819884e+01	-0.000000000000000000e+00
5.220420420420420271e+01	-0.000000000000000000e+00
5.221021021021020658e+01	-0.000000000000000000e+00
5.221621621621621756e+01	-0.000000000000000000e+00
5.222222222222222143e+01	-0.000000000000000000e+00
5.222822822822822530e+01	-4.833158878202010596e-31
5.223423423423423628e+01	-1.904271648122292156e-30
5.224024024024024015e+01	-6.051875505122752504e-30
5.224624624624624403e+01	-1.758791593017889495e-29
5.225225225225225500e+01	-5.074754850238021523e-29
5.225825825825825888e+01	-1.453757940863532142e-28
5.226426426426426275e+01	-4.129881404574147243e-28
5.227027027027027373e+01	-1.165645561928623112e-27
5.227627627627627760e+01	-3.267218146656175002e-27
5.228228228228228147e+01	-9.093386145082453440e-27
5.228828828828828534e+01	-2.512743707162957023e-26
5.229429429429429632e+01	-6.893595572790177514e-26
5.230030030030030019e+01	-1.877666415822486545e-25
5.230630630630630407e+01	-5.077688880125315008e-25
5.231231231231231504e+01	-1.363291493764530657e-24
5.231831831831831892e+01	-3.634011736584598877e-24
5.232432432432432279e+01	-9.617426141008706714e-24
5.233033033033032666e+01	-2.527006122362906294e-23
5.233633633633633764e+01	-6.592172929943821982e-23
5.234234234234234151e+01	-1.707362390370370187e-22
5.234834834834834538e+01	-4.390334451577286071e-22
5.235435435435435636e+01	-1.120841561500969153e-21
5.236036036036036023e+01	-2.840962610909901768e-21
5.236636636636636410e+01	-7.149265418601152839e-21
5.237237237237237508e+01	-1.786207337201729270e-20
5.237837837837837895e+01	-4.430745371716333155e-20
5.238438438438438283e+01	-1.091179290612776760e-19
5.239039039039039380e+01	-2.668024136558263495e-19
5.239639639639639768e+01	-6.476757275499675652e-19
5.240240240240240155e+01	-1.560988208365805532e-18
5.240840840840840542e+01	-3.735215428053064448e-18
5.241441441441441640e+01	-8.873717725998354810e-18
5.242042042042042027e+01	-2.093000686039251534e-17
5.242642642642642414e+01	-4.901249529934188739e-17
5.243243243243243512e+01	-1.139509121909815303e-16
5.243843843843843899e+01	-2.630281358801356095e-16
5.244444444444444287e+01	-6.027814328950028141e-16
5.245045045045044674e+01	-1.371483620451827076e-15
5.245645645645645772e+01	-3.098092025884890372e-15
5.246246246246246159e+01	-6.948175079201841706e-15
5.246846846846846546e+01	-1.547104868836206745e-14
5.247447447447447644e+01	-3.420118167328025938e-14
5.248048048048048031e+01	-7.506450338820355177e-14
5.248648648648648418e+01	-1.635686390008082759e-13
5.249249249249249516e+01	-3.538646221871001939e-13
5.249849849849849903e+01	-7.600561568650605823e-13
5.250450450450450290e+01	-1.620784893034993322e-12
5.251051051051051388e+01	-3.431436456388859655e-12
5.251651651651651775e+01	-7.212687689116555188e-12
5.252252252252252163e+01	-1.505180443033719173e-11
5.252852852852852550e+01	-3.118530162712259931e-11
5.253453453453453648e+01	-6.414767585702682861e-11
5.254054054054054035e+01	-1.310029669084701907e-10
5.254654654654654422e+01	-2.656135212020319736e-10
5.255255255255255520e+01	-5.346722722796618488e-10
5.255855855855855907e+01	-1.068545827628574959e-09
5.256456456456456294e+01	-2.120148101841606563e-09
5.257057057057056682e+01	-4.176440777561525180e-09
5.257657657657657779e+01	-8.167949375769543405e-09
5.258258258258258167e+01	-1.585936533115082008e-08
5.258858858858858554e+01	-3.057201561239351715e-08
5.259459459459459651e+01	-5.850961805614041381e-08
5.260060060060060039e+01	-1.111718320378188934e-07
5.260660660660660426e+01	-2.097132773762610536e-07
5.261261261261261524e+01	-3.927535148817297542e-07
5.261861861861861911e+01	-7.302583127287642716e-07
5.262462462462462298e+01	-1.348014194891804017e-06
5.263063063063063396e+01	-2.470433460696260161e-06
5.263663663663663783e+01	-4.494814442878888393e-06
5.264264264264264170e+01	-8.119128490445298474e-06
5.264864864864864558e+01	-1.456012773921139791e-05
5.265465465465465655e+01	-2.592257360325751650e-05
5.266066066066066043e+01	-4.581916752226473309e-05
5.266666666666666430e+01	-8.040283335095567299e-05
5.267267267267267528e+01	-1.400714007599054530e-04
5.267867867867867915e+01	-2.422592507884068999e-04
5.268468468468468302e+01	-4.159707621349317060e-04
5.269069069069068689e+01	-7.090803877924259455e-04
5.269669669669669787e+01	-1.199988261036583547e-03
5.270270270270270174e+01	-2.016071499725102800e-03
5.270870870870870561e+01	-3.362642884394036191e-03
5.271471471471471659e+01	-5.568007908249407792e-03
5.272072072072072046e+01	-9.152959223798249472e-03
5.272672672672672434e+01	-1.493702191165905552e-02
5.273273273273273531e+01	-2.419944674286979638e-02
5.273873873873873919e+01	-3.892098341264960820e-02
5.274474474474474306e+01	-6.214368954727671202e-02
5.275075075075075404e+01	-9.850151784690903967e-02
5.275675675675675791e+01	-1.549955204108821316e-01
5.276276276276276178e+01	-2.421158675897815415e-01
5.276876876876876565e+01	-3.754504685973119038e-01
5.277477477477477663e+01	-5.779690774597567859e-01
5.278078078078078050e+01	-8.832348932559339616e-01
5.278678678678678438e+01	-1.339875468167102346e+00
5.279279279279279535e+01	-2.017743792641405687e+00
5.279879879879879923e+01	-3.016320911837587104e+00
5.280480480480480310e+01	-4.476054674268326039e+00
5.281081081081080697e+01	-6.593495103535922830e+00
5.281681681681681795e+01	-9.641273072979133829e+00
5.282282282282282182e+01	-1.399416994256577063e+01
5.282882882882882569e+01	-2.016273183825601123e+01
5.283483483483483667e+01	-2.883607816902025789e+01
5.284084084084084054e+01	-4.093571810034822533e+01
5.284684684684684441e+01	-5.768229183398980098e+01
5.285285285285285539e+01	-8.067715834359890437e+01
5.285885885885885926e+01	-1.120006121906345271e+02
5.286486486486486314e+01	-1.543281764092832020e+02
5.287087087087087411e+01	-2.110658281798596363e+02
5.287687687687687799e+01	-2.865041093742883618e+02
5.288288288288288186e+01	-3.859897988514350686e+02
5.288888888888888573e+01	-5.161121319987737479e+02
5.289489489489489671e+01	-6.848984192949346834e+02
5.290090090090090058e+01	-9.020113431969392650e+02
5.290690690690690445e+01	-1.178937245976385157e+03
5.291291291291291543e+01	-1.529151456850444447e+03
5.291891891891891930e+01	-1.968243303313837941e+03
5.292492492492492318e+01	-2.513980136024300919e+03
5.293093093093092705e+01	-3.186286766555693703e+03
5.293693693693693803e+01	-4.007114536281518212e+03
5.294294294294294190e+01	-5.000173218703619568e+03
5.294894894894895288e+01	-6.190499552486412540e+03
5.295495495495495675e+01	-7.603838850438710324e+03
5.296096096096096062e+01	-9.265821226006202778e+03
5.296696696696696449e+01	-1.120092182069008777e+04
5.297297297297297547e+01	-1.343120514620936228e+04
5.297897897897897934e+01	-1.597486720696365228e+04
5.298498498498498321e+01	-1.884460511407594095e+04
5.299099099099099419e+01	-2.204586181783283610e+04
5.299699699699699806e+01	-2.557501243367539428e+04
5.300300300300300194e+01	-2.941757717964519179e+04
5.300900900900900581e+01	-3.354656268501052546e+04
5.301501501501501679e+01	-3.792104669853036467e+04
5.302102102102102066e+01	-4.248512928684526560e+04
5.302702702702702453e+01	-4.716737481949393259e+04
5.303303303303303551e+01	-5.188086198900186719e+04
5.303903903903903938e+01	-5.652394284028217226e+04
5.304504504504504325e+01	-6.098178590251931746e+04
5.305105105105104712e+01	-6.512874337648561777e+04
5.305705705705705810e+01	-6.883153909642974031e+04
5.306306306306306197e+01	-7.195322466623088985e+04
5.306906906906907295e+01	-7.435779856171116990e+04
5.307507507507507682e+01	-7.591533054470099160e+04
5.308108108108108070e+01	-7.650738533394632395e+04
5.308708708708708457e+01	-7.603249915405428328e+04
5.309309309309309555e+01	-7.441143437686016841e+04
5.309909909909909942e+01	-7.159192427278631658e+04
5.310510510510510329e+01	-6.755262430499531911e+04
5.311111111111111427e+01	-6.230600964436725189e+04
5.311711711711711814e+01	-5.590000048373106983e+04
5.312312312312312201e+01	-4.841815562196243263e+04
5.312912912912912589e+01	-3.997834755630208383e+04
5.313513513513513686e+01	-3.072991456859990285e+04
5.314114114114114074e+01	-2.084937164459288397e+04
5.314714714714714461e+01	-1.053484658207761640e+04
5.315315315315315559e+01	5.157082293982817589e-01
5.315915915915915946e+01	1.053587454131029699e+04
5.316516516516516333e+01	2.085038930130266453e+04
5.317117117117116720e+01	3.073091528266406021e+04
5.317717717717717818e+01	3.997932502201903844e+04
5.318318318318318205e+01	4.841910398636014725e+04
5.318918918918919303e+01	5.590091445026579458e+04
5.319519519519519690e+01	6.230688455899926339e+04
5.320120120120120077e+01	6.755345622240354714e+04
5.320720720720720465e+01	7.159271000133732741e+04
5.321321321321321562e+01	7.441217150182992918e+04
5.321921921921921950e+01	7.603318603946785151e+04
5.322522522522522337e+01	7.650802110420596728e+04
5.323123123123123435e+01	7.591591504788183374e+04
5.323723723723723822e+01	7.435833231698116288e+04
5.324324324324324209e+01	7.195370879828222678e+04
5.324924924924924596e+01	6.883197526007665147e+04
5.325525525525525694e+01	6.512913367469092191e+04
5.326126126126126081e+01	6.098213280106426100e+04
5.326726726726726469e+01	5.652424908211077855e+04
5.327327327327327566e+01	5.188113051097135030e+04
5.327927927927927954e+01	4.716760867387482722e+04
5.328528528528528341e+01	4.248533156946842792e+04
5.329129129129128728e+01	3.792122048500020901e+04
5.329729729729729826e+01	3.354671097592310252e+04
5.330330330330330213e+01	2.941770285529079410e+04
5.330930930930931311e+01	2.557511821828656321e+04
5.331531531531531698e+01	2.204595025307657852e+04
5.332132132132132085e+01	1.884467854119245021e+04
5.332732732732732472e+01	1.597492775672822972e+04
5.333333333333333570e+01	1.343125473573909767e+04
5.333933933933933957e+01	1.120096215602921438e+04
5.334534534534534345e+01	9.265853809396418001e+03
5.335135135135135442e+01	7.603864991204370199e+03
5.335735735735735830e+01	6.190520380529495014e+03
5.336336336336336217e+01	5.000189699698498771e+03
5.336936936936936604e+01	4.007127487775216650e+03
5.337537537537537702e+01	3.186296874305336587e+03
5.338138138138138089e+01	2.513987970032338580e+03
5.338738738738738476e+01	1.968249333146153731e+03
5.339339339339339574e+01	1.529156065937872654e+03
5.339939939939939961e+01	1.178940744702848178e+03
5.340540540540540349e+01	9.020139806652633752e+02
5.341141141141141446e+01	6.849003937336885883e+02
5.341741741741741833e+01	5.161135998303088854e+02
5.342342342342342221e+01	3.859908824836986696e+02
5.342942942942943318e+01	2.865049038084149515e+02
5.343543543543543706e+01	2.110664065438556918e+02
5.344144144144144093e+01	1.543285945372325898e+02
5.344744744744744480e+01	1.120009123687275832e+02
5.345345345345345578e+01	8.067737234073067043e+01
5.345945945945945965e+01	5.768244332729746304e+01
5.346546546546546352e+01	4.093582459625527292e+01
5.347147147147147450e+01	2.883615250924275486e+01
5.347747747747747837e+01	2.016278336869300958e+01
5.348348348348348225e+01	1.399420541168820797e+01
5.348948948948948612e+01	9.641297315701741866e+00
5.349549549549549710e+01	6.593511556888989489e+00
5.350150150150150097e+01	4.476065762628453903e+00
5.350750750750750484e+01	3.016328332077912400e+00
5.351351351351351582e+01	2.017748723292687174e+00
5.351951951951951969e+01	1.339878721468210632e+00
5.352552552552552356e+01	8.832370247097776073e-01
5.353153153153153454e+01	5.779704640795727544e-01
5.353753753753753841e+01	3.754513643060866657e-01
5.354354354354354228e+01	2.421164421061808569e-01
5.354954954954955326e+01	1.549958863109370533e-01
5.355555555555555713e+01	9.850174923728133303e-02
5.356156156156156101e+01	6.214383484179743927e-02
5.356756756756756488e+01	3.892107400108564541e-02
5.357357357357357586e+01	2.419950282368777197e-02
5.357957957957957973e+01	1.493705638413649235e-02
5.358558558558558360e+01	9.152980263801811789e-03
5.359159159159159458e+01	5.568020658916475116e-03
5.359759759759759845e+01	3.362650556815595815e-03
5.360360360360360232e+01	2.016076083709958562e-03
5.360960960960960620e+01	1.199990980378494703e-03
5.361561561561561717e+01	7.090819895367214123e-04
5.362162162162162105e+01	4.159716988987889998e-04
5.362762762762762492e+01	2.422597947566110937e-04
5.363363363363363590e+01	1.400717143932816403e-04
5.363963963963963977e+01	8.040301289680146105e-05
5.364564564564564364e+01	4.581926957667440168e-05
5.365165165165165462e+01	2.592263119902101572e-05
5.365765765765765849e+01	1.456016001305715911e-05
5.366366366366366236e+01	8.119146446520389976e-06
5.366966966966967334e+01	4.494824361967030730e-06
5.367567567567567721e+01	2.470438901096916314e-06
5.368168168168168108e+01	1.348017157594047639e-06
5.368768768768768496e+01	7.302599146543488152e-07
5.369369369369369593e+01	3.927543748711822844e-07
5.369969969969969981e+01	2.097137357710119645e-07
5.370570570570570368e+01	1.111720746324410030e-07
5.371171171171171466e+01	5.850974552880147181e-08
5.371771771771771853e+01	3.057208211621977312e-08
5.372372372372372240e+01	1.585939977956841883e-08
5.372972972972972627e+01	8.167967092532635476e-09
5.373573573573573725e+01	4.176449824285808467e-09
5.374174174174174112e+01	2.120152688428690349e-09
5.374774774774774500e+01	1.068548136388084198e-09
5.375375375375375597e+01	5.346734261525931876e-10
5.375975975975975985e+01	2.656140937699519459e-10
5.376576576576576372e+01	1.310032489969068306e-10
5.377177177177177470e+01	6.414781384217012408e-11
5.377777777777777857e+01	3.118536864145385229e-11
5.378378378378378244e+01	1.505183674435266787e-11
5.378978978978979342e+01	7.212703159519595916e-12
5.379579579579579729e+01	3.431443809978214237e-12
5.380180180180180116e+01	1.620788363468824657e-12
5.380780780780780503e+01	7.600577829919565684e-13
5.381381381381381601e+01	3.538653786907103995e-13
5.381981981981981988e+01	1.635689884251202056e-13
5.382582582582582376e+01	7.506466363170845085e-14
5.383183183183183473e+01	3.420125463459063256e-14
5.383783783783783861e+01	1.547108167130246165e-14
5.384384384384384248e+01	6.948189882904503640e-15
5.384984984984984635e+01	3.098098622714579085e-15
5.385585585585585733e+01	1.371486539114105218e-15
5.386186186186186120e+01	6.027827149769634959e-16
5.386786786786786507e+01	2.630286950333623030e-16
5.387387387387387605e+01	1.139511543098920032e-16
5.387987987987987992e+01	4.901259938938141578e-17
5.388588588588588379e+01	2.093005128994879328e-17
5.389189189189189477e+01	8.873736554548311714e-18
5.389789789789789864e+01	3.735223350213635908e-18
5.390390390390390252e+01	1.560991517787040135e-18
5.390990990990991349e+01	6.476771001433236798e-19
5.391591591591591737e+01	2.668029788698744303e-19
5.392192192192192124e+01	1.091181601426909581e-19
5.392792792792792511e+01	4.430754751609585733e-20
5.393393393393393609e+01	1.786211117372394599e-20
5.393993993993993996e+01	7.149280543948461017e-21
5.394594594594594383e+01	2.840968619596538919e-21
5.395195195195195481e+01	1.120843931421813048e-21
5.395795795795795868e+01	4.390343732005945878e-22
5.396396396396396256e+01	1.707365998498721914e-22
5.396996996996996643e+01	6.592186857518415058e-23
5.397597597597597741e+01	2.527011459992574369e-23
5.398198198198198128e+01	9.617446450575574767e-24
5.398798798798798515e+01	3.634019408998187697e-24
5.399399399399399613e+01	1.363294371443387075e-24
5.400000000000000000e+01	5.077699596095191533e-25


==> data/exportSimBfieldDatasetP2.dat <==
4.800000000000000000e+01	-0.000000000000000000e+00
4.800600600600600387e+01	-0.000000000000000000e+00
4.801201201201201485e+01	-0.000000000000000000e+00
4.801801801801801872e+01	-0.000000000000000000e+00
4.802402402402402259e+01	-0.000000000000000000e+00
4.803003003003003357e+01	-0.000000000000000000e+00
4.803603603603603744e+01	-0.000000000000000000e+00
4.804204204204204132e+01	-0.000000000000000000e+00
4.804804804804804519e+01	-0.000000000000000000e+00
4.805405405405405617e+01	-0.000000000000000000e+00
4.806006006006006004e+01	-0.000000000000000000e+00
4.806606606606606391e+01	-0.000000000000000000e+00
4.807207207207207489e+01	-0.000000000000000000e+00
4.807807807807807876e+01	-0.000000000000000000e+00
4.808408408408408263e+01	-0.000000000000000000e+00
4.809009009009009361e+01	-0.000000000000000000e+00
4.809609609609609748e+01	-0.000000000000000000e+00
4.810210210210210136e+01	-0.000000000000000000e+00
4.810810810810810523e+01	-0.000000000000000000e+00
4.811411411411411621e+01	-0.000000000000000000e+00
4.812012012012012008e+01	-0.000000000000000000e+00
4.812612612612612395e+01	-0.000000000000000000e+00
4.813213213213213493e+01	-0.000000000000000000e+00
4.813813813813813880e+01	-0.000000000000000000e+00
4.814414414414414267e+01	-0.000000000000000000e+00
4.815015015015015365e+01	-0.000000000000000000e+00
4.815615615615615752e+01	-0.000000000000000000e+00
4.816216216216216139e+01	-0.000000000000000000e+00
4.816816816816816527e+01	-0.000000000000000000e+00
4.817417417417417624e+01	-0.000000000000000000e+00
4.818018018018018012e+01	-0.000000000000000000e+00
4.818618618618618399e+01	-0.000000000000000000e+00
4.819219219219219497e+01	-0.000000000000000000e+00
4.819819819819819884e+01	-0.000000000000000000e+00
4.820420420420420271e+01	-0.000000000000000000e+00
4.821021021021021369e+01	-0.000000000000000000e+00
4.821621621621621756e+01	-0.000000000000000000e+00
4.822222222222222143e+01	-0.000000000000000000e+00
4.822822822822822530e+01	-0.000000000000000000e+00
4.823423423423423628e+01	-0.000000000000000000e+00
4.824024024024024015e+01	-0.000000000000000000e+00
4.824624624624624403e+01	-0.000000000000000000e+00
4.825225225225225500e+01	-0.000000000000000000e+00
4.825825825825825888e+01	-0.000000000000000000e+00
4.826426426426426275e+01	-0.000000000000000000e+00
4.827027027027027373e+01	-0.000000000000000000e+00
4.827627627627627760e+01	-0.000000000000000000e+00
4.828228228228228147e+01	-0.000000000000000000e+00
4.828828828828828534e+01	-0.000000000000000000e+00
4.829429429429429632e+01	-0.000000000000000000e+00
4.830030030030030019e+01	-0.000000000000000000e+00
4.830630630630630407e+01	-0.000000000000000000e+00
4.831231231231231504e+01	-0.000000000000000000e+00
4.831831831831831892e+01	-0.000000000000000000e+00
4.832432432432432279e+01	-0.000000000000000000e+00
4.833033033033033377e+01	-0.000000000000000000e+00
4.833633633633633764e+01	-0.000000000000000000e+00
4.834234234234234151e+01	-0.000000000000000000e+00
4.834834834834834538e+01	-0.000000000000000000e+00
4.835435435435435636e+01	-0.000000000000000000e+00
4.836036036036036023e+01	-0.000000000000000000e+00
4.836636636636636410e+01	-0.000000000000000000e+00
4.837237237237237508e+01	-0.000000000000000000e+00
4.837837837837837895e+01	-0.000000000000000000e+00
4.838438438438438283e+01	-0.000000000000000000e+00
4.839039039039039380e+01	-0.000000000000000000e+00
4.839639639639639768e+01	-0.000000000000000000e+00
4.840240240240240155e+01	-0.000000000000000000e+00
4.840840840840840542e+01	-0.000000000000000000e+00
4.841441441441441640e+01	-0.000000000000000000e+00
4.842042042042042027e+01	-0.000000000000000000e+00
4.842642642642642414e+01	-0.000000000000000000e+00
4.843243243243243512e+01	-0.000000000000000000e+00
4.843843843843843899e+01	-0.000000000000000000e+00
4.844444444444444287e+01	-0.000000000000000000e+00
4.845045045045045384e+01	-0.000000000000000000e+00
4.845645645645645772e+01	-0.000000000000000000e+00
4.846246246246246159e+01	-0.000000000000000000e+00
4.846846846846846546e+01	-0.000000000000000000e+00
4.847447447447447644e+01	-0.000000000000000000e+00
4.848048048048048031e+01	-0.000000000000000000e+00
4.848648648648648418e+01	-0.000000000000000000e+00
4.849249249249249516e+01	-0.000000000000000000e+00
4.849849849849849903e+01	-0.000000000000000000e+00
4.850450450450450290e+01	-0.000000000000000000e+00
4.851051051051051388e+01	-0.000000000000000000e+00
4.851651651651651775e+01	-0.000000000000000000e+00
4.852252252252252163e+01	-0.000000000000000000e+00
4.852852852852852550e+01	-0.000000000000000000e+00
4.853453453453453648e+01	-0.000000000000000000e+00
4.854054054054054035e+01	-0.000000000000000000e+00
4.854654654654654422e+01	-0.000000000000000000e+00
4.855255255255255520e+01	-0.000000000000000000e+00
4.855855855855855907e+01	-0.000000000000000000e+00
4.856456456456456294e+01	-0.000000000000000000e+00
4.857057057057057392e+01	-0.000000000000000000e+00
4.857657657657657779e+01	-0.000000000000000000e+00
4.858258258258258167e+01	-0.000000000000000000e+00
4.858858858858858554e+01	-0.000000000000000000e+00
4.859459459459459651e+01	-0.000000000000000000e+00
4.860060060060060039e+01	-0.000000000000000000e+00
4.860660660660660426e+01	-0.000000000000000000e+00
4.861261261261261524e+01	-0.000000000000000000e+00
4.861861861861861911e+01	-0.000000000000000000e+00
4.862462462462462298e+01	-0.000000000000000000e+00
4.863063063063063396e+01	-0.000000000000000000e+00
4.863663663663663783e+01	-0.000000000000000000e+00
4.864264264264264170e+01	-0.000000000000000000e+00
4.864864864864864558e+01	-0.000000000000000000e+00
4.865465465465465655e+01	-0.000000000000000000e+00
4.866066066066066043e+01	-0.000000000000000000e+00
4.866666666666666430e+01	-0.000000000000000000e+00
4.867267267267267528e+01	-0.000000000000000000e+00
4.867867867867867915e+01	-0.000000000000000000e+00
4.868468468468468302e+01	-0.000000000000000000e+00
4.869069069069069400e+01	-0.000000000000000000e+00
4.869669669669669787e+01	-0.000000000000000000e+00
4.870270270270270174e+01	-0.000000000000000000e+00
4.870870870870870561e+01	-0.000000000000000000e+00
4.871471471471471659e+01	-1.449948055705578673e-30
4.872072072072072046e+01	-5.712816489956662512e-30
4.872672672672672434e+01	-1.815563142757866628e-29
4.873273273273273531e+01	-5.276376206638090735e-29
4.873873873873873919e+01	-1.522426866981973042e-28
4.874474474474474306e+01	-4.361275002586267681e-28
4.875075075075075404e+01	-1.238964756981786696e-27
4.875675675675675791e+01	-3.496937633472269045e-27
4.876276276276276178e+01	-9.801657096845907737e-27
4.876876876876876565e+01	-2.728016583053293180e-26
4.877477477477477663e+01	-7.538233165178850569e-26
4.878078078078078050e+01	-2.068079232564438692e-25
4.878678678678678438e+01	-5.633000774911332525e-25
4.879279279279279535e+01	-1.523307077137934312e-24
4.879879879879879923e+01	-4.089875590526380694e-24
4.880480480480480310e+01	-1.090203816685887191e-23
4.881081081081081408e+01	-2.885228624989002761e-23
4.881681681681681795e+01	-7.581020423859214319e-23
4.882282282282282182e+01	-1.977652415595870117e-22
4.882882882882882569e+01	-5.122088561106104778e-22
4.883483483483483667e+01	-1.317100692945738786e-21
4.884084084084084054e+01	-3.362525597247817735e-21
4.884684684684684441e+01	-8.522890146570355856e-21
4.885285285285285539e+01	-2.144780207944774117e-20
4.885885885885885926e+01	-5.358623466841944285e-20
4.886486486486486314e+01	-1.329223972550436184e-19
4.887087087087087411e+01	-3.273538761129098087e-19
4.887687687687687799e+01	-8.004074584454192579e-19
4.888288288288288186e+01	-1.943027710686822039e-18
4.888888888888888573e+01	-4.682965897988001451e-18
4.889489489489489671e+01	-1.120564933062020491e-17
4.890090090090090058e+01	-2.662116041698539030e-17
4.890690690690690445e+01	-6.279003765922623545e-17
4.891291291291291543e+01	-1.470375258995400830e-16
4.891891891891891930e+01	-3.418528295964311919e-16
4.892492492492492318e+01	-7.890846224169467035e-16
4.893093093093093415e+01	-1.808344791018268007e-15
4.893693693693693803e+01	-4.114451981849834715e-15
4.894294294294294190e+01	-9.294278609507094743e-15
4.894894894894894577e+01	-2.084453091756687622e-14
4.895495495495495675e+01	-4.641315871625656515e-14
4.896096096096096062e+01	-1.026035729964074958e-13
4.896696696696696449e+01	-2.251935715883955894e-13
4.897297297297297547e+01	-4.907060508952274039e-13
4.897897897897897934e+01	-1.061594156333319564e-12
4.898498498498498321e+01	-2.280169093231249965e-12
4.899099099099099419e+01	-4.862356007388460037e-12
4.899699699699699806e+01	-1.029431218253101058e-11
4.900300300300300194e+01	-2.163806898351078693e-11
4.900900900900900581e+01	-4.515542564288491215e-11
4.901501501501501679e+01	-9.355593048517539616e-11
4.902102102102102066e+01	-1.924430802643596899e-10
4.902702702702702453e+01	-3.930090083929772928e-10
4.903303303303303551e+01	-7.968407820267105510e-10
4.903903903903903938e+01	-1.604017256766840503e-09
4.904504504504504325e+01	-3.205638362613819019e-09
4.905105105105105423e+01	-6.360446052129738071e-09
4.905705705705705810e+01	-1.252932577555096029e-08
4.906306306306306197e+01	-2.450385486521516992e-08
4.906906906906906585e+01	-4.757810908554832518e-08
4.907507507507507682e+01	-9.171607209365936646e-08
4.908108108108108070e+01	-1.755289025428570614e-07
4.908708708708708457e+01	-3.335155881030208797e-07
4.909309309309309555e+01	-6.291400058051797779e-07
4.909909909909909942e+01	-1.178260870198922667e-06
4.910510510510510329e+01	-2.190775544062998991e-06
4.911111111111111427e+01	-4.044043704179221038e-06
4.911711711711711814e+01	-7.411302435834605415e-06
4.912312312312312201e+01	-1.348444706929170754e-05
4.912912912912912589e+01	-2.435739223572411558e-05
4.913513513513513686e+01	-4.368039536240542740e-05
4.914114114114114074e+01	-7.776774245838928665e-05
4.914714714714714461e+01	-1.374575408802225095e-04
4.915315315315315559e+01	-2.412085673740865680e-04
4.915915915915915946e+01	-4.202143197243245697e-04
4.916516516516516333e+01	-7.267779557855662091e-04
4.917117117117117431e+01	-1.247912636217788414e-03
4.917717717717717818e+01	-2.127241760629504895e-03
4.918318318318318205e+01	-3.599965795527985610e-03
4.918918918918918592e+01	-6.048216203069125239e-03
4.919519519519519690e+01	-1.008793150030051419e-02
4.920120120120120077e+01	-1.670402844808607790e-02
4.920720720720720465e+01	-2.745888545127691399e-02
4.921321321321321562e+01	-4.481107845762772462e-02
4.921921921921921950e+01	-7.259836088539751986e-02
4.922522522522522337e+01	-1.167629835367541558e-01
4.923123123123123435e+01	-1.864311219354494731e-01
4.923723723723723822e+01	-2.955046382249540970e-01
4.924324324324324209e+01	-4.649866948339303474e-01
4.924924924924924596e+01	-7.263478120357774737e-01
4.925525525525525694e+01	-1.126351731230779807e+00
4.926126126126126081e+01	-1.733907734860825389e+00
4.926726726726726469e+01	-2.649705450053475353e+00
4.927327327327327566e+01	-4.019627576870825614e+00
4.927927927927927954e+01	-6.053233149493973286e+00
4.928528528528528341e+01	-9.048965393378740174e+00
4.929129129129129439e+01	-1.342816798183703852e+01
4.929729729729729826e+01	-1.978049116559723686e+01
4.930330330330330213e+01	-2.892382781588769802e+01
4.930930930930930600e+01	-4.198252236037721730e+01
4.931531531531531698e+01	-6.048821365424462471e+01
4.932132132132132085e+01	-8.650826057380939460e+01
4.932732732732732472e+01	-1.228071914913993368e+02
4.933333333333333570e+01	-1.730469281831083208e+02
4.933933933933933957e+01	-2.420315491211055985e+02
4.934534534534534345e+01	-3.360019400263362286e+02
4.935135135135135442e+01	-4.629846726506780783e+02
4.935735735735735830e+01	-6.331976819495010886e+02
4.936336336336336217e+01	-8.595125978975652288e+02
4.936936936936936604e+01	-1.157969762582920339e+03
4.937537537537537702e+01	-1.548336889068464643e+03
4.938138138138138089e+01	-2.054695917343404744e+03
4.938738738738738476e+01	-2.706034905272520973e+03
4.939339339339339574e+01	-3.536812892409950564e+03
4.939939939939939961e+01	-4.587455881705864158e+03
4.940540540540540349e+01	-5.904731873811791957e+03
4.941141141141141446e+01	-7.541942942025572847e+03
4.941741741741741833e+01	-9.558863545797830739e+03
4.942342342342342221e+01	-1.202134773756381219e+04
4.942942942942942608e+01	-1.500052486981707807e+04
4.943543543543543706e+01	-1.857150519417563919e+04
4.944144144144144093e+01	-2.281152468813479209e+04
4.944744744744744480e+01	-2.779747373416442497e+04
4.945345345345345578e+01	-3.360277780136786896e+04
4.945945945945945965e+01	-4.029363047113078210e+04
4.946546546546546352e+01	-4.792461980341355957e+04
4.947147147147147450e+01	-5.653383717751947552e+04
4.947747747747747837e+01	-6.613761148779779614e+04
4.948348348348348225e+01	-7.672506811976354220e+04
4.948948948948948612e+01	-8.825276776038808748e+04
4.949549549549549710e+01	-1.006397303217927401e+05
4.950150150150150097e+01	-1.137631890637958713e+05
4.950750750750750484e+01	-1.274554441868736612e+05
4.951351351351351582e+01	-1.415021887851392094e+05
4.951951951951951969e+01	-1.556426589047960588e+05
4.952552552552552356e+01	-1.695719106309094059e+05
4.953153153153153454e+01	-1.829454494821246481e+05
4.953753753753753841e+01	-1.953863319722937595e+05
4.954354354354354228e+01	-2.064947294965169276e+05
4.954954954954954616e+01	-2.158597967407467368e+05
4.955555555555555713e+01	-2.230735289906616090e+05
4.956156156156156101e+01	-2.277461353765920212e+05
4.956756756756756488e+01	-2.295223098897124291e+05
4.957357357357357586e+01	-2.280976610330010299e+05
4.957957957957957973e+01	-2.232344757499834232e+05
4.958558558558558360e+01	-2.147759536838022177e+05
4.959159159159159458e+01	-2.026580610648224538e+05
4.959759759759759845e+01	-1.869182232606442121e+05
4.960360360360360232e+01	-1.677002007235880592e+05
4.960960960960960620e+01	-1.452546697472688684e+05
4.961561561561561717e+01	-1.199352477471173479e+05
4.962162162162162105e+01	-9.218994952179395477e+04
4.962762762762762492e+01	-6.254832001268691238e+04
4.963363363363363590e+01	-3.160474262899411042e+04
4.963963963963963977e+01	1.347850260569050107e+00
4.964564564564564364e+01	3.160742929374548112e+04
4.965165165165165462e+01	6.255097975087323721e+04
4.965765765765765849e+01	9.219256497885970748e+04
4.966366366366366236e+01	1.199378024425469630e+05
4.966966966966966623e+01	1.452571483837949927e+05
4.967567567567567721e+01	1.677025894582176406e+05
4.968168168168168108e+01	1.869205099296249973e+05
4.968768768768768496e+01	2.026602353567013342e+05
4.969369369369369593e+01	2.147780072569555196e+05
4.969969969969969981e+01	2.232364022933089582e+05
4.970570570570570368e+01	2.280994562707264558e+05
4.971171171171171466e+01	2.295239715333790809e+05
4.971771771771771853e+01	2.277476630291249894e+05
4.972372372372372240e+01	2.230749240089470404e+05
4.972972972972972627e+01	2.158610620642628346e+05
4.973573573573573725e+01	2.064958694502642029e+05
4.974174174174174112e+01	1.953873520525491040e+05
4.974774774774774500e+01	1.829463561334247061e+05
4.975375375375375597e+01	1.695727110221813200e+05
4.975975975975975985e+01	1.556433607117772335e+05
4.976576576576576372e+01	1.415027999852109642e+05
4.977177177177177470e+01	1.274559728712672659e+05
4.977777777777777857e+01	1.137636432708797365e+05
4.978378378378378244e+01	1.006401178938950179e+05
4.978978978978979342e+01	8.825309622540777491e+04
4.979579579579579729e+01	7.672534459772933042e+04
4.980180180180180116e+01	6.613784262158737693e+04
4.980780780780780503e+01	5.653402908617751382e+04
4.981381381381381601e+01	4.792477805591608922e+04
4.981981981981981988e+01	4.029376007803903485e+04
4.982582582582582376e+01	3.360288322158527444e+04
4.983183183183183473e+01	2.779755889393814141e+04
4.983783783783783861e+01	2.281159300950506804e+04
4.984384384384384248e+01	1.857155963024603261e+04
4.984984984984984635e+01	1.500056794446734602e+04
4.985585585585585733e+01	1.202138158752931122e+04
4.986186186186186120e+01	9.558889963368925237e+03
4.986786786786786507e+01	7.541963416957106347e+03
4.987387387387387605e+01	5.904747633358349958e+03
4.987987987987987992e+01	4.587467928000087340e+03
4.988588588588588379e+01	3.536822036669567751e+03
4.989189189189189477e+01	2.706041798551390002e+03
4.989789789789789864e+01	2.054701077730739144e+03
4.990390390390390252e+01	1.548340725388996816e+03
4.990990990990991349e+01	1.157972594761524761e+03
4.991591591591591737e+01	8.595146742288181940e+02
4.992192192192192124e+01	6.331991935604794435e+02
4.992792792792792511e+01	4.629857654691439279e+02
4.993393393393393609e+01	3.360027245713368984e+02
4.993993993993993996e+01	2.420321084237286868e+02
4.994594594594594383e+01	1.730473241258539474e+02
4.995195195195195481e+01	1.228074698290119926e+02
4.995795795795795868e+01	8.650845486936937334e+01
4.996396396396396256e+01	6.048834833417519263e+01
4.996996996996996643e+01	4.198261506247034447e+01
4.997597597597597741e+01	2.892389117666947840e+01
4.998198198198198128e+01	1.978053416808595699e+01
4.998798798798798515e+01	1.342819696238109195e+01
4.999399399399399613e+01	9.048984786924586743e+00
5.000000000000000000e+01	6.053246036249094963e+00
5.000600600600600387e+01	4.019636079702597620e+00
5.001201201201201485e+01	2.649711020824343954e+00
5.001801801801801872e+01	1.733911358932707536e+00
5.002402402402402259e+01	1.126354072256939176e+00
5.003003003003003357e+01	7.263493135930617628e-01
5.003603603603603744e+01	4.649876511511747967e-01
5.004204204204204132e+01	2.955052429874269193e-01
5.004804804804804519e+01	1.864315016776148803e-01
5.005405405405405617e+01	1.167632202989635770e-01
5.006006006006006004e+01	7.259850745840466801e-02
5.006606606606606391e+01	4.481116855501365154e-02
5.007207207207207489e+01	2.745894044150730059e-02
5.007807807807807876e+01	1.670406177327897132e-02
5.008408408408408263e+01	1.008795155297290309e-02
5.009009009009008651e+01	6.048228183791678168e-03
5.009609609609609748e+01	3.599972902812281859e-03
5.010210210210210136e+01	2.127245946955962259e-03
5.010810810810810523e+01	1.247915084548427336e-03
5.011411411411411621e+01	7.267793775036606981e-04
5.012012012012012008e+01	4.202151394381923710e-04
5.012612612612612395e+01	2.412090366361050256e-04
5.013213213213213493e+01	1.374578076102144712e-04
5.013813813813813880e+01	7.776789299101959281e-05
5.014414414414414267e+01	4.368047971352722469e-05
5.015015015015015365e+01	2.435743916583600163e-05
5.015615615615615752e+01	1.348447299388543742e-05
5.016216216216216139e+01	7.411316654902456159e-06
5.016816816816816527e+01	4.044051447518360142e-06
5.017417417417417624e+01	2.190779730867128599e-06
5.018018018018018012e+01	1.178263117873654499e-06
5.018618618618618399e+01	6.291412038691452756e-07
5.019219219219219497e+01	3.335162221501937561e-07
5.019819819819819884e+01	1.755292357064098759e-07
5.020420420420420271e+01	9.171624590859701001e-08
5.021021021021020658e+01	4.757819912021729990e-08
5.021621621621621756e+01	2.450390116989685986e-08
5.022222222222222143e+01	1.252934942014761975e-08
5.022822822822822530e+01	6.360458039674166248e-09
5.023423423423423628e+01	3.205644396808439269e-09
5.024024024024024015e+01	1.604020272539715767e-09
5.024624624624624403e+01	7.968422784955794612e-10
5.025225225225225500e+01	3.930097456620028515e-10
5.025825825825825888e+01	1.924434409036686129e-10
5.026426426426426275e+01	9.355610563449185349e-11
5.027027027027027373e+01	4.515551009911631117e-11
5.027627627627627760e+01	2.163810941710339687e-11
5.028228228228228147e+01	1.029433140191972487e-11
5.028828828828828534e+01	4.862365077675165103e-12
5.029429429429429632e+01	2.280173343096185295e-12
5.030030030030030019e+01	1.061596133027190910e-12
5.030630630630630407e+01	4.907069628373739732e-13
5.031231231231231504e+01	2.251939870400934635e-13
5.031831831831831892e+01	1.026037551660299631e-13
5.032432432432432279e+01	4.641322347305090676e-14
5.033033033033032666e+01	2.084451602246867755e-14
5.033633633633633764e+01	9.294162928676471859e-15
5.034234234234234151e+01	4.114132256259598708e-15
5.034834834834834538e+01	1.807547734510517695e-15
5.035435435435435636e+01	7.871430563240011178e-16
5.036036036036036023e+01	3.371704970047691704e-16
5.036636636636636410e+01	1.358321498197804987e-16
5.037237237237237508e+01	3.616899621489645374e-17
5.037837837837837895e+01	-3.616882130569401798e-17
5.038438438438438283e+01	-1.358318401092942816e-16
5.039039039039039380e+01	-3.371698184126052728e-16
5.039639639639639768e+01	-7.871415065314241874e-16
5.040240240240240155e+01	-1.807544188182470210e-15
5.040840840840840542e+01	-4.114124186075257567e-15
5.041441441441441640e+01	-9.294144689722187581e-15
5.042042042042042027e+01	-2.084447509424255384e-14
5.042642642642642414e+01	-4.641313228588957130e-14
5.043243243243243512e+01	-1.026035534552364290e-13
5.043843843843843899e+01	-2.251935440347777000e-13
5.044444444444444287e+01	-4.907059968459094833e-13
5.045045045045044674e+01	-1.061594041697574700e-12
5.045645645645645772e+01	-2.280168847815096630e-12
5.046246246246246159e+01	-4.862355484182781696e-12
5.046846846846846546e+01	-1.029431107448948638e-11
5.047447447447447644e+01	-2.163806665348489515e-11
5.048048048048048031e+01	-4.515542077823148396e-11
5.048648648648648418e+01	-9.355592040139640537e-11
5.049249249249249516e+01	-1.924430595116924001e-10
5.049849849849849903e+01	-3.930089659892947378e-10
5.050450450450450290e+01	-7.968406960041654224e-10
5.051051051051051388e+01	-1.604017083506122102e-09
5.051651651651651775e+01	-3.205638016142651224e-09
5.052252252252252163e+01	-6.360445364248753558e-09
5.052852852852852550e+01	-1.252932441961624088e-08
5.053453453453453648e+01	-2.450385221156552827e-08
5.054054054054054035e+01	-4.757810392937194871e-08
5.054654654654654422e+01	-9.171606214667631349e-08
5.055255255255255520e+01	-1.755288834911245081e-07
5.055855855855855907e+01	-3.335155518739570468e-07
5.056456456456456294e+01	-6.291399374046700607e-07
5.057057057057056682e+01	-1.178260741983223568e-06
5.057657657657657779e+01	-2.190775305445236883e-06
5.058258258258258167e+01	-4.044043263275184565e-06
5.058858858858858554e+01	-7.411301626989839585e-06
5.059459459459459651e+01	-1.348444559607670458e-05
5.060060060060060039e+01	-2.435738957164582398e-05
5.060660660660660426e+01	-4.368039057932388344e-05
5.061261261261261524e+01	-7.776773393232533078e-05
5.061861861861861911e+01	-1.374575257909106294e-04
5.062462462462462298e+01	-2.412085408603838763e-04
5.063063063063063396e+01	-4.202142734700922461e-04
5.063663663663663783e+01	-7.267778756707632881e-04
5.064264264264264170e+01	-1.247912498447900686e-03
5.064864864864864558e+01	-2.127241525408482548e-03
5.065465465465465655e+01	-3.599965396798548555e-03
5.066066066066066043e+01	-6.048215532009897089e-03
5.066666666666666430e+01	-1.008793037899529885e-02
5.067267267267267528e+01	-1.670402658785322125e-02
5.067867867867867915e+01	-2.745888238725896144e-02
5.068468468468468302e+01	-4.481107344695691580e-02
5.069069069069068689e+01	-7.259835274995739274e-02
5.069669669669669787e+01	-1.167629704224003168e-01
5.070270270270270174e+01	-1.864311009463673618e-01
5.070870870870870561e+01	-2.955046048730414210e-01
5.071471471471471659e+01	-4.649866422165969126e-01
5.072072072072072046e+01	-7.263477296185957277e-01
5.072672672672672434e+01	-1.126351603060431694e+00
5.073273273273273531e+01	-1.733907536964247154e+00
5.073873873873873919e+01	-2.649705146685336299e+00
5.074474474474474306e+01	-4.019627115146611196e+00
5.075075075075075404e+01	-6.053232451781677348e+00
5.075675675675675791e+01	-9.048964346608945775e+00
5.076276276276276178e+01	-1.342816642261807480e+01
5.076876876876876565e+01	-1.978048885967746173e+01
5.077477477477477663e+01	-2.892382443007852544e+01
5.078078078078078050e+01	-4.198251742452674051e+01
5.078678678678678438e+01	-6.048820651022261075e+01
5.079279279279279535e+01	-8.650825030772375612e+01
5.079879879879879923e+01	-1.228071768444114156e+02
5.080480480480480310e+01	-1.730469074352561449e+02
5.081081081081081408e+01	-2.420315199415025518e+02
5.081681681681681795e+01	-3.360018992820171775e+02
5.082282282282282182e+01	-4.629846161652755541e+02
5.082882882882882569e+01	-6.331976042019159649e+02
5.083483483483483667e+01	-8.595124916499638630e+02
5.084084084084084054e+01	-1.157969618426848228e+03
5.084684684684684441e+01	-1.548336694877797527e+03
5.085285285285285539e+01	-2.054695657623396528e+03
5.085885885885885926e+01	-2.706034560395600238e+03
5.086486486486486314e+01	-3.536812437731308364e+03
5.087087087087087411e+01	-4.587455286555499697e+03
5.087687687687687799e+01	-5.904731100364702797e+03
5.088288288288288186e+01	-7.541941944058308763e+03
5.088888888888888573e+01	-9.558862267347703892e+03
5.089489489489489671e+01	-1.202134611151671561e+04
5.090090090090090058e+01	-1.500052281646081428e+04
5.090690690690690445e+01	-1.857150261976761249e+04
5.091291291291291543e+01	-2.281152148354562814e+04
5.091891891891891930e+01	-2.779746977367125874e+04
5.092492492492492318e+01	-3.360277294168274966e+04
5.093093093093093415e+01	-4.029362455075918842e+04
5.093693693693693803e+01	-4.792461264244449558e+04
5.094294294294294190e+01	-5.653382857795130258e+04
5.094894894894894577e+01	-6.613760123450112587e+04
5.095495495495495675e+01	-7.672505598217366787e+04
5.096096096096096062e+01	-8.825275349500421726e+04
5.096696696696696449e+01	-1.006397136755373067e+05
5.097297297297297547e+01	-1.137631697782581614e+05
5.097897897897897934e+01	-1.274554220034246100e+05
5.098498498498498321e+01	-1.415021634508616698e+05
5.099099099099099419e+01	-1.556426301791287551e+05
5.099699699699699806e+01	-1.695718782928545552e+05
5.100300300300300194e+01	-1.829454133378231199e+05
5.100900900900900581e+01	-1.953862918627274339e+05
5.101501501501501679e+01	-2.064946853050625650e+05
5.102102102102102066e+01	-2.158597484002805140e+05
5.102702702702702453e+01	-2.230734764899015136e+05
5.103303303303303551e+01	-2.277460787653638399e+05
5.103903903903903938e+01	-2.295222492828502727e+05
5.104504504504504325e+01	-2.280975966126237472e+05
5.105105105105105423e+01	-2.232344077659416944e+05
5.105705705705705810e+01	-2.147758824521608476e+05
5.106306306306306197e+01	-2.026579869643145939e+05
5.106906906906906585e+01	-1.869181467271252477e+05
5.107507507507507682e+01	-1.677001222426026361e+05
5.108108108108108070e+01	-1.452545898449310334e+05
5.108708708708708457e+01	-1.199351669795880152e+05
5.109309309309309555e+01	-9.218986846370065177e+04
5.109909909909909942e+01	-6.254823924488872581e+04
5.110510510510510329e+01	-3.160466272612432294e+04
5.111111111111111427e+01	1.426332029919041844e+00
5.111711711711711814e+01	3.160750582828365441e+04
5.112312312312312201e+01	6.255105385261424817e+04
5.112912912912912589e+01	9.219263621192370192e+04
5.113513513513513686e+01	1.199378704281724931e+05
5.114114114114114074e+01	1.452572128058871895e+05
5.114714714714714461e+01	1.677026500668945082e+05
5.115315315315315559e+01	1.869205665427364002e+05
5.115915915915915946e+01	2.026602878593822243e+05
5.116516516516516333e+01	2.147780555993505986e+05
5.117117117117117431e+01	2.232364464866732596e+05
5.117717717717717818e+01	2.280994963821591518e+05
5.118318318318318205e+01	2.295240076794821362e+05
5.118918918918918592e+01	2.277476953688986832e+05
5.119519519519519690e+01	2.230749527362362132e+05
5.120120120120120077e+01	2.158610874000544427e+05
5.120720720720720465e+01	2.064958916351121443e+05
5.121321321321321562e+01	1.953873713393665676e+05
5.121921921921921950e+01	1.829463727808395925e+05
5.122522522522522337e+01	1.695727252886056958e+05
5.123123123123123435e+01	1.556433728502923041e+05
5.123723723723723822e+01	1.415028102393228910e+05
5.124324324324324209e+01	1.274559814715473767e+05
5.124924924924924596e+01	1.137636504324651032e+05
5.125525525525525694e+01	1.006401238147955009e+05
5.126126126126126081e+01	8.825310108554289036e+04
5.126726726726726469e+01	7.672534855860212701e+04
5.127327327327327566e+01	6.613784582649415825e+04
5.127927927927927954e+01	5.653403166084906843e+04
5.128528528528528341e+01	4.792478010948920564e+04
5.129129129129129439e+01	4.029376170426311728e+04
5.129729729729729826e+01	3.360288450017869764e+04
5.130330330330330213e+01	2.779755989202048295e+04
5.130930930930930600e+01	2.281159378304383790e+04
5.131531531531531698e+01	1.857156022546886015e+04
5.132132132132132085e+01	1.500056839920280981e+04
5.132732732732732472e+01	1.202138193245043476e+04
5.133333333333333570e+01	9.558890223123053147e+03
5.133933933933933957e+01	7.541963611173903701e+03
5.134534534534534345e+01	5.904747777534279521e+03
5.135135135135135442e+01	4.587468034262660694e+03
5.135735735735735830e+01	3.536822114428356144e+03
5.136336336336336217e+01	2.706041855045110424e+03
5.136936936936936604e+01	2.054701118481186768e+03
5.137537537537537702e+01	1.548340754573081085e+03
5.138138138138138089e+01	1.157972615512628636e+03
5.138738738738738476e+01	8.595146888781474672e+02
5.139339339339339574e+01	6.331992038282381827e+02
5.139939939939939961e+01	4.629857726143524701e+02
5.140540540540540349e+01	3.360027295080225826e+02
5.141141141141141446e+01	2.420321118101212505e+02
5.141741741741741833e+01	1.730473264321782381e+02
5.142342342342342221e+01	1.228074713885092564e+02
5.142942942942942608e+01	8.650845591632922549e+01
5.143543543543543706e+01	6.048834903201630198e+01
5.144144144144144093e+01	4.198261552428122201e+01
5.144744744744744480e+01	2.892389148009548450e+01
5.145345345345345578e+01	1.978053436602088766e+01
5.145945945945945965e+01	1.342819709057666877e+01
5.146546546546546352e+01	9.048984869358241312e+00
5.147147147147147450e+01	6.053246088877103581e+00
5.147747747747747837e+01	4.019636113061376470e+00
5.148348348348348225e+01	2.649711041817810031e+00
5.148948948948948612e+01	1.733911372049840249e+00
5.149549549549549710e+01	1.126354080394127211e+00
5.150150150150150097e+01	7.263493186048239902e-01
5.150750750750750484e+01	4.649876542158691839e-01
5.151351351351351582e+01	2.955052448480758875e-01
5.151951951951951969e+01	1.864315027991741980e-01
5.152552552552552356e+01	1.167632209701768564e-01
5.153153153153153454e+01	7.259850785722680999e-02
5.153753753753753841e+01	4.481116879029004019e-02
5.154354354354354228e+01	2.745894057931001081e-02
5.154954954954955326e+01	1.670406185341309288e-02
5.155555555555555713e+01	1.008795159923842576e-02
5.156156156156156101e+01	6.048228210311927706e-03
5.156756756756756488e+01	3.599972917905362724e-03
5.157357357357357586e+01	2.127245955484179888e-03
5.157957957957957973e+01	1.247915089332730498e-03
5.158558558558558360e+01	7.267793801684270007e-04
5.159159159159159458e+01	4.202151409117920421e-04
5.159759759759759845e+01	2.412090374451632767e-04
5.160360360360360232e+01	1.374578080512360936e-04
5.160960960960960620e+01	7.776789322970165954e-05
5.161561561561561717e+01	4.368047984177783171e-05
5.162162162162162105e+01	2.435743923425531834e-05
5.162762762762762492e+01	1.348447303012456299e-05
5.163363363363363590e+01	7.411316673959531108e-06
5.163963963963963977e+01	4.044051457468159712e-06
5.164564564564564364e+01	2.190779736024778707e-06
5.165165165165165462e+01	1.178263120528069832e-06
5.165765765765765849e+01	6.291412052254748877e-07
5.166366366366366236e+01	3.335162228382769474e-07
5.166966966966967334e+01	1.755292360529838089e-07
5.167567567567567721e+01	9.171624608190955955e-08
5.168168168168168108e+01	4.757819920626581530e-08
5.168768768768768496e+01	2.450390121231345413e-08
5.169369369369369593e+01	1.252934944090665855e-08
5.169969969969969981e+01	6.360458049761066372e-09
5.170570570570570368e+01	3.205644401674607983e-09
5.171171171171171466e+01	1.604020274870464233e-09
5.171771771771771853e+01	7.968422796039437862e-10
5.172372372372372240e+01	3.930097461853003129e-10
5.172972972972972627e+01	1.924434411489667230e-10
5.173573573573573725e+01	9.355610574865398374e-11
5.174174174174174112e+01	4.515551015186989044e-11
5.174774774774774500e+01	2.163810944131336750e-11
5.175375375375375597e+01	1.029433141297050565e-11
5.175975975975975985e+01	4.862365082735169466e-12
5.176576576576576372e+01	2.280173345531696228e-12
5.177177177177177470e+01	1.061596134536881356e-12
5.177777777777777857e+01	4.907069645959195658e-13
5.178378378378378244e+01	2.251939905965844266e-13
5.178978978978979342e+01	1.026037637735324769e-13
5.179579579579579729e+01	4.641324495748998729e-14
5.180180180180180116e+01	2.084456962443004433e-14
5.180780780780780503e+01	9.294295857712511964e-15
5.181381381381381601e+01	4.114459612745895711e-15
5.181981981981981988e+01	1.808348142520258568e-15
5.182582582582582376e+01	7.890860828049152350e-16
5.183183183183183473e+01	3.418534585196055717e-16
5.183783783783783861e+01	1.470377871342320176e-16
5.184384384384384248e+01	6.279012496364092794e-17
5.184984984984984635e+01	2.662113383156523562e-17
5.185585585585585733e+01	1.120547227662051749e-17
5.186186186186186120e+01	4.682462341091810080e-18
5.186786786786786507e+01	1.941714198637994669e-18
5.187387387387387605e+01	7.970464112352959496e-19
5.187987987987987992e+01	3.188315920329530696e-19
5.188588588588588379e+01	1.114748453383161317e-19
5.189189189189189477e+01	1.111988906118849282e-25
5.189789789789789864e+01	-1.114745249249094878e-19
5.190390390390390252e+01	-3.188308946131380223e-19
5.190990990990991349e+01	-7.970447416597176099e-19
5.191591591591591737e+01	-1.941710158403925710e-18
5.192192192192192124e+01	-4.682452605429976935e-18
5.192792792792792511e+01	-1.120544897360392030e-17
5.193393393393393609e+01	-2.662107844894045381e-17
5.193993993993993996e+01	-6.278999427978919156e-17
5.194594594594594383e+01	-1.470374809710005846e-16
5.195195195195195481e+01	-3.418527463779962533e-16
5.195795795795795868e+01	-7.890844381983082373e-16
5.196396396396396256e+01	-1.808344371661619256e-15
5.196996996996996643e+01	-4.114451028517132642e-15
5.197597597597597741e+01	-9.294276455762590139e-15
5.198198198198198128e+01	-2.084452608599523424e-14
5.198798798798798515e+01	-4.641314795478438224e-14
5.199399399399399613e+01	-1.026035491987031169e-13
5.200000000000000000e+01	-2.251935193394938020e-13
5.200600600600600387e+01	-4.907059370020228458e-13
5.201201201201201485e+01	-1.061593909844614282e-12
5.201801801801801872e+01	-2.280168563598479642e-12
5.202402402402402259e+01	-4.862354877511007485e-12
5.203003003003003357e+01	-1.029430978939952603e-11
5.203603603603603744e+01	-2.163806395104816491e-11
5.204204204204204132e+01	-4.515541513601412097e-11
5.204804804804804519e+01	-9.355590870581538162e-11
5.205405405405405617e+01	-1.924430354418899748e-10
5.206006006006006004e+01	-3.930089168077449600e-10
5.206606606606606391e+01	-7.968405962316451254e-10
5.207207207207207489e+01	-1.604016882551136644e-09
5.207807807807807876e+01	-3.205637614290970072e-09
5.208408408408408263e+01	-6.360444566415722490e-09
5.209009009009008651e+01	-1.252932284694658559e-08
5.209609609609609748e+01	-2.450384913375183646e-08
5.210210210210210136e+01	-4.757809794902299868e-08
5.210810810810810523e+01	-9.171605060974899694e-08
5.211411411411411621e+01	-1.755288613941267151e-07
5.212012012012012008e+01	-3.335155098539689816e-07
5.212612612612612395e+01	-6.291398580708860651e-07
5.213213213213213493e+01	-1.178260593273264155e-06
5.213813813813813880e+01	-2.190775028686312148e-06
5.214414414414414267e+01	-4.044042751896101057e-06
5.215015015015015365e+01	-7.411300688857550177e-06
5.215615615615615752e+01	-1.348444388737971182e-05
5.216216216216216139e+01	-2.435738648173514192e-05
5.216816816816816527e+01	-4.368038503170336754e-05
5.217417417417417624e+01	-7.776772404343492437e-05
5.218018018018018012e+01	-1.374575082896862827e-04
5.218618618618618399e+01	-2.412085101086648611e-04
5.219219219219219497e+01	-4.202142198224658657e-04
5.219819819819819884e+01	-7.267777827502028276e-04
5.220420420420420271e+01	-1.247912338656510280e-03
5.221021021021020658e+01	-2.127241252589100445e-03
5.221621621621621756e+01	-3.599964934335105581e-03
5.222222222222222143e+01	-6.048214753686683917e-03
5.222822822822822530e+01	-1.008792907845746691e-02
5.223423423423423628e+01	-1.670402443027535835e-02
5.224024024024024015e+01	-2.745887883347935404e-02
5.224624624624624403e+01	-4.481106763536546467e-02
5.225225225225225500e+01	-7.259834331412368114e-02
5.225825825825825888e+01	-1.167629552118074759e-01
5.226426426426426275e+01	-1.864310766023241361e-01
5.227027027027027373e+01	-2.955045661900521092e-01
5.227627627627627760e+01	-4.649865811887373690e-01
5.228228228228228147e+01	-7.263476340275786258e-01
5.228828828828828534e+01	-1.126351454402904073e+00
5.229429429429429632e+01	-1.733907307435203160e+00
5.230030030030030019e+01	-2.649704794825781029e+00
5.230630630630630407e+01	-4.019626579618772233e+00
5.231231231231231504e+01	-6.053231642544553814e+00
5.231831831831831892e+01	-9.048963132519666885e+00
5.232432432432432279e+01	-1.342816461416780349e+01
5.233033033033032666e+01	-1.978048618517084378e+01
5.233633633633633764e+01	-2.892382050306877872e+01
5.234234234234234151e+01	-4.198251169971095464e+01
5.234834834834834538e+01	-6.048819822427225290e+01
5.235435435435435636e+01	-8.650823840066642845e+01
5.236036036036036023e+01	-1.228071598561902107e+02
5.236636636636636410e+01	-1.730468833709830108e+02
5.237237237237237508e+01	-2.420314860977115359e+02
5.237837837837837895e+01	-3.360018520249562357e+02
5.238438438438438283e+01	-4.629845506510073960e+02
5.239039039039039380e+01	-6.331975140268240239e+02
5.239639639639639768e+01	-8.595123684192849396e+02
5.240240240240240155e+01	-1.157969451228236494e+03
5.240840840840840542e+01	-1.548336469646829755e+03
5.241441441441441640e+01	-2.054695356388571327e+03
5.242042042042042027e+01	-2.706034160391979185e+03
5.242642642642642414e+01	-3.536811910374731269e+03
5.243243243243243512e+01	-4.587454596273518291e+03
5.243843843843843899e+01	-5.904730203286172582e+03
5.244444444444444287e+01	-7.541940786571179160e+03
5.245045045045044674e+01	-9.558860784543914633e+03
5.245645645645645772e+01	-1.202134422555428864e+04
5.246246246246246159e+01	-1.500052043488590243e+04
5.246846846846846546e+01	-1.857149963385331284e+04
5.247447447447447644e+01	-2.281151776671869084e+04
5.248048048048048031e+01	-2.779746518011255830e+04
5.248648648648648418e+01	-3.360276730520037381e+04
5.249249249249249516e+01	-4.029361768404437316e+04
5.249849849849849903e+01	-4.792460433682821167e+04
5.250450450450450290e+01	-5.653381860378212878e+04
5.251051051051051388e+01	-6.613758934226202837e+04
5.251651651651651775e+01	-7.672504190444512642e+04
5.252252252252252163e+01	-8.825273694936261745e+04
5.252852852852852550e+01	-1.006396943684514408e+05
5.253453453453453648e+01	-1.137631474100112973e+05
5.254054054054054035e+01	-1.274553962740466523e+05
5.254654654654654422e+01	-1.415021340670074569e+05
5.255255255255255520e+01	-1.556425968617837352e+05
5.255855855855855907e+01	-1.695718407856951817e+05
5.256456456456456294e+01	-1.829453714160022791e+05
5.257057057057056682e+01	-1.953862453418078949e+05
5.257657657657657779e+01	-2.064946340497789497e+05
5.258258258258258167e+01	-2.158596923327794357e+05
5.258858858858858554e+01	-2.230734155970964930e+05
5.259459459459459651e+01	-2.277460131050448399e+05
5.260060060060060039e+01	-2.295221789882069570e+05
5.260660660660660426e+01	-2.280975218948850816e+05
5.261261261261261524e+01	-2.232343289148962649e+05
5.261861861861861911e+01	-2.147757998343944782e+05
5.262462462462462298e+01	-2.026579010190993722e+05
5.263063063063063396e+01	-1.869180579599862685e+05
5.263663663663663783e+01	-1.677000312166963413e+05
5.264264264264264170e+01	-1.452544971704696072e+05
5.264864864864864558e+01	-1.199350733016324957e+05
5.265465465465465655e+01	-9.218977444873083732e+04
5.266066066066066043e+01	-6.254814556661198731e+04
5.266666666666666430e+01	-3.160457005102725816e+04
5.267267267267267528e+01	1.517358872649143819e+00
5.267867867867867915e+01	3.160759459664031965e+04
5.268468468468468302e+01	6.255113979930307687e+04
5.269069069069068689e+01	9.219271883138950216e+04
5.269669669669669787e+01	1.199379492811100063e+05
5.270270270270270174e+01	1.452572875256744737e+05
5.270870870870870561e+01	1.677027203637059429e+05
5.271471471471471659e+01	1.869206322053052427e+05
5.272072072072072046e+01	2.026603487544821110e+05
5.272672672672672434e+01	2.147781116691562929e+05
5.273273273273273531e+01	2.232364977442386735e+05
5.273873873873873919e+01	2.280995429053084808e+05
5.274474474474474306e+01	2.295240496034554380e+05
5.275075075075075404e+01	2.277477328781117103e+05
5.275675675675675791e+01	2.230749860555188789e+05
5.276276276276276178e+01	2.158611167857175460e+05
5.276876876876876565e+01	2.064959173661614477e+05
5.277477477477477663e+01	1.953873937091424013e+05
5.278078078078078050e+01	1.829463920893106842e+05
5.278678678678678438e+01	1.695727418354905676e+05
5.279279279279279535e+01	1.556433869291262818e+05
5.279879879879879923e+01	1.415028221325360064e+05
5.280480480480480310e+01	1.274559914465671609e+05
5.281081081081080697e+01	1.137636587388177140e+05
5.281681681681681795e+01	1.006401306821421895e+05
5.282282282282282182e+01	8.825310672256290854e+04
5.282882882882882569e+01	7.672535315261442156e+04
5.283483483483483667e+01	6.613784954370056221e+04
5.284084084084084054e+01	5.653403464707822422e+04
5.284684684684684441e+01	4.792478249132320343e+04
5.285285285285285539e+01	4.029376359043701086e+04
5.285885885885885926e+01	3.360288598315368290e+04
5.286486486486486314e+01	2.779756104964510450e+04
5.287087087087087411e+01	2.281159468023190493e+04
5.287687687687687799e+01	1.857156091583741363e+04
5.288288288288288186e+01	1.500056892662726750e+04
5.288888888888888573e+01	1.202138233250686426e+04
5.289489489489489671e+01	9.558890524398640991e+03
5.290090090090090058e+01	7.541963836436091697e+03
5.290690690690690445e+01	5.904747944756614743e+03
5.291291291291291543e+01	4.587468157511229037e+03
5.291891891891891930e+01	3.536822204616833915e+03
5.292492492492492318e+01	2.706041920569316972e+03
5.293093093093092705e+01	2.054701165745570052e+03
5.293693693693693803e+01	1.548340788422225842e+03
5.294294294294294190e+01	1.157972639580786336e+03
5.294894894894895288e+01	8.595147058691658231e+02
5.295495495495495675e+01	6.331992157372944803e+02
5.296096096096096062e+01	4.629857809017204886e+02
5.296696696696696449e+01	3.360027352338361197e+02
5.297297297297297547e+01	2.420321157378280645e+02
5.297897897897897934e+01	1.730473291071680819e+02
5.298498498498498321e+01	1.228074731972920262e+02
5.299099099099099419e+01	8.650845713064558140e+01
5.299699699699699806e+01	6.048834984140733440e+01
5.300300300300300194e+01	4.198261605991260836e+01
5.300900900900900581e+01	2.892389183202417868e+01
5.301501501501501679e+01	1.978053459559575344e+01
5.302102102102102066e+01	1.342819723926433895e+01
5.302702702702702453e+01	9.048984964968937561e+00
5.303303303303303551e+01	6.053246149917715258e+00
5.303903903903903938e+01	4.019636151752568942e+00
5.304504504504504325e+01	2.649711066167090845e+00
5.305105105105104712e+01	1.733911387263751935e+00
5.305705705705705810e+01	1.126354089832048988e+00
5.306306306306306197e+01	7.263493244177192665e-01
5.306906906906907295e+01	4.649876577704569192e-01
5.307507507507507682e+01	2.955052470061509950e-01
5.308108108108108070e+01	1.864315041000156881e-01
5.308708708708708457e+01	1.167632217486841428e-01
5.309309309309309555e+01	7.259850831980101116e-02
5.309909909909909942e+01	4.481116906317558074e-02
5.310510510510510329e+01	2.745894073914062830e-02
5.311111111111111427e+01	1.670406194635674219e-02
5.311711711711711814e+01	1.008795165289953950e-02
5.312312312312312201e+01	6.048228241071467587e-03
5.312912912912912589e+01	3.599972935411090060e-03
5.313513513513513686e+01	2.127245965375643838e-03
5.314114114114114074e+01	1.247915094881811007e-03
5.314714714714714461e+01	7.267793832591597485e-04
5.315315315315315559e+01	4.202151426209486213e-04
5.315915915915915946e+01	2.412090383835505569e-04
5.316516516516516333e+01	1.374578085627556313e-04
5.317117117117116720e+01	7.776789350653738348e-05
5.317717717717717818e+01	4.368047999052948886e-05
5.318318318318318205e+01	2.435743931361156851e-05
5.318918918918919303e+01	1.348447307215657062e-05
5.319519519519519690e+01	7.411316696062912617e-06
5.320120120120120077e+01	4.044051469008452529e-06
5.320720720720720465e+01	2.190779742006888334e-06
5.321321321321321562e+01	1.178263123606798485e-06
5.321921921921921950e+01	6.291412067986163469e-07
5.322522522522522337e+01	3.335162236363514433e-07
5.323123123123123435e+01	1.755292364549582494e-07
5.323723723723723822e+01	9.171624628292647892e-08
5.324324324324324209e+01	4.757819930606935828e-08
5.324924924924924596e+01	2.450390126151042473e-08
5.325525525525525694e+01	1.252934946498407797e-08
5.326126126126126081e+01	6.360458061460378911e-09
5.326726726726726469e+01	3.205644407318644523e-09
5.327327327327327566e+01	1.604020277573788496e-09
5.327927927927927954e+01	7.968422808894826503e-10
5.328528528528528341e+01	3.930097467922478097e-10
5.329129129129128728e+01	1.924434414334755464e-10
5.329729729729729826e+01	9.355610588106347272e-11
5.330330330330330213e+01	4.515551021305151605e-11
5.330930930930931311e+01	2.163810946938071721e-11
5.331531531531531698e+01	1.029433142575431706e-11
5.332132132132132085e+01	4.862365088516099700e-12
5.332732732732732472e+01	2.280173348127151499e-12
5.333333333333333570e+01	1.061596135693812997e-12
5.333933933933933957e+01	4.907069651079318442e-13
5.334534534534534345e+01	2.251939908215587720e-13
5.335135135135135442e+01	1.026037638716789787e-13
5.335735735735735830e+01	4.641324500000735603e-14
5.336336336336336217e+01	2.084456964273626530e-14
5.336936936936936604e+01	9.294295865591836124e-15
5.337537537537537702e+01	4.114459616260620509e-15
5.338138138138138089e+01	1.808348144475668442e-15
5.338738738738738476e+01	7.890860849098825852e-16
5.339339339339339574e+01	3.418534628507728599e-16
5.339939939939939961e+01	1.470377981356470299e-16
5.340540540540540349e+01	6.279015385655789154e-17
5.341141141141141446e+01	2.662120965825004175e-17
5.341741741741741833e+01	1.120567004846636873e-17
5.342342342342342221e+01	4.682974552490898398e-18
5.342942942942943318e+01	1.943031300084215481e-18
5.343543543543543706e+01	8.004089364732321102e-19
5.344144144144144093e+01	3.273544803746557146e-19
5.344744744744744480e+01	1.329226425275168027e-19
5.345345345345345578e+01	5.358633351315318653e-20
5.345945945945945965e+01	2.144784162877193138e-20
5.346546546546546352e+01	8.522905857620035989e-21
5.347147147147147450e+01	3.362531793823553515e-21
5.347747747747747837e+01	1.317103119436028621e-21
5.348348348348348225e+01	5.122097994878860290e-22
5.348948948948948612e+01	1.977656057027274783e-22
5.349549549549549710e+01	7.581034379139811927e-23
5.350150150150150097e+01	2.885233934867276941e-23
5.350750750750750484e+01	1.090205822588945808e-23
5.351351351351351582e+01	4.089883113933132313e-24
5.351951951951951969e+01	1.523309878686940513e-24
5.352552552552552356e+01	5.633011132552080315e-25
5.353153153153153454e+01	2.068083034478060605e-25
5.353753753753753841e+01	7.538247020681769474e-26
5.354354354354354228e+01	2.728021596320472762e-26
5.354954954954955326e+01	9.803125053907867666e-27
5.355555555555555713e+01	3.498394003407647705e-27
5.356156156156156101e+01	1.240416977857084345e-27
5.356756756756756488e+01	4.361282984442945355e-28
5.357357357357357586e+01	1.522429653273840952e-28
5.357957957957957973e+01	5.276385863269119558e-29
5.358558558558558360e+01	1.670571394622239415e-29
5.359159159159159458e+01	4.262876235895227077e-30
5.359759759759759845e+01	-0.000000000000000000e+00
5.360360360360360232e+01	-0.000000000000000000e+00
5.360960960960960620e+01	-0.000000000000000000e+00
5.361561561561561717e+01	-0.000000000000000000e+00
5.362162162162162105e+01	-0.000000000000000000e+00
5.362762762762762492e+01	-0.000000000000000000e+00
5.363363363363363590e+01	-0.000000000000000000e+00
5.363963963963963977e+01	-0.000000000000000000e+00
5.364564564564564364e+01	-0.000000000000000000e+00
5.365165165165165462e+01	-0.000000000000000000e+00
5.365765765765765849e+01	-0.000000000000000000e+00
5.366366366366366236e+01	-0.000000000000000000e+00
5.366966966966967334e+01	-0.000000000000000000e+00
5.367567567567567721e+01	-0.000000000000000000e+00
5.368168168168168108e+01	-0.000000000000000000e+00
5.368768768768768496e+01	-0.000000000000000000e+00
5.369369369369369593e+01	-0.000000000000000000e+00
5.369969969969969981e+01	-0.000000000000000000e+00
5.370570570570570368e+01	-0.000000000000000000e+00
5.371171171171171466e+01	-0.000000000000000000e+00
5.371771771771771853e+01	-0.000000000000000000e+00
5.372372372372372240e+01	-0.000000000000000000e+00
5.372972972972972627e+01	-0.000000000000000000e+00
5.373573573573573725e+01	-0.000000000000000000e+00
5.374174174174174112e+01	-0.000000000000000000e+00
5.374774774774774500e+01	-0.000000000000000000e+00
5.375375375375375597e+01	-0.000000000000000000e+00
5.375975975975975985e+01	-0.000000000000000000e+00
5.376576576576576372e+01	-0.000000000000000000e+00
5.377177177177177470e+01	-0.000000000000000000e+00
5.377777777777777857e+01	-0.000000000000000000e+00
5.378378378378378244e+01	-0.000000000000000000e+00
5.378978978978979342e+01	-0.000000000000000000e+00
5.379579579579579729e+01	-0.000000000000000000e+00
5.380180180180180116e+01	-0.000000000000000000e+00
5.380780780780780503e+01	-0.000000000000000000e+00
5.381381381381381601e+01	-0.000000000000000000e+00
5.381981981981981988e+01	-0.000000000000000000e+00
5.382582582582582376e+01	-0.000000000000000000e+00
5.383183183183183473e+01	-0.000000000000000000e+00
5.383783783783783861e+01	-0.000000000000000000e+00
5.384384384384384248e+01	-0.000000000000000000e+00
5.384984984984984635e+01	-0.000000000000000000e+00
5.385585585585585733e+01	-0.000000000000000000e+00
5.386186186186186120e+01	-0.000000000000000000e+00
5.386786786786786507e+01	-0.000000000000000000e+00
5.387387387387387605e+01	-0.000000000000000000e+00
5.387987987987987992e+01	-0.000000000000000000e+00
5.388588588588588379e+01	-0.000000000000000000e+00
5.389189189189189477e+01	-0.000000000000000000e+00
5.389789789789789864e+01	-0.000000000000000000e+00
5.390390390390390252e+01	-0.000000000000000000e+00
5.390990990990991349e+01	-0.000000000000000000e+00
5.391591591591591737e+01	-0.000000000000000000e+00
5.392192192192192124e+01	-0.000000000000000000e+00
5.392792792792792511e+01	-0.000000000000000000e+00
5.393393393393393609e+01	-0.000000000000000000e+00
5.393993993993993996e+01	-0.000000000000000000e+00
5.394594594594594383e+01	-0.000000000000000000e+00
5.395195195195195481e+01	-0.000000000000000000e+00
5.395795795795795868e+01	-0.000000000000000000e+00
5.396396396396396256e+01	-0.000000000000000000e+00
5.396996996996996643e+01	-0.000000000000000000e+00
5.397597597597597741e+01	-0.000000000000000000e+00
5.398198198198198128e+01	-0.000000000000000000e+00
5.398798798798798515e+01	-0.000000000000000000e+00
5.399399399399399613e+01	-0.000000000000000000e+00
5.400000000000000000e+01	-0.000000000000000000e+00


==> data/exportSimBfieldDatasetSum.dat <==
4.800000000000000000e+01	-0.000000000000000000e+00
4.800600600600600387e+01	-0.000000000000000000e+00
4.801201201201201485e+01	-0.000000000000000000e+00
4.801801801801801872e+01	-0.000000000000000000e+00
4.802402402402402259e+01	-0.000000000000000000e+00
4.803003003003003357e+01	-0.000000000000000000e+00
4.803603603603603744e+01	-0.000000000000000000e+00
4.804204204204204132e+01	-0.000000000000000000e+00
4.804804804804804519e+01	-0.000000000000000000e+00
4.805405405405405617e+01	-0.000000000000000000e+00
4.806006006006006004e+01	-0.000000000000000000e+00
4.806606606606606391e+01	-0.000000000000000000e+00
4.807207207207207489e+01	-0.000000000000000000e+00
4.807807807807807876e+01	-0.000000000000000000e+00
4.808408408408408263e+01	-0.000000000000000000e+00
4.809009009009009361e+01	-0.000000000000000000e+00
4.809609609609609748e+01	-0.000000000000000000e+00
4.810210210210210136e+01	-0.000000000000000000e+00
4.810810810810810523e+01	-0.000000000000000000e+00
4.811411411411411621e+01	-0.000000000000000000e+00
4.812012012012012008e+01	-0.000000000000000000e+00
4.812612612612612395e+01	-0.000000000000000000e+00
4.813213213213213493e+01	-0.000000000000000000e+00
4.813813813813813880e+01	-0.000000000000000000e+00
4.814414414414414267e+01	-0.000000000000000000e+00
4.815015015015015365e+01	-0.000000000000000000e+00
4.815615615615615752e+01	-0.000000000000000000e+00
4.816216216216216139e+01	-4.833160368125153137e-31
4.816816816816816527e+01	-1.904272235206671611e-30
4.817417417417417624e+01	-6.051877371000311536e-30
4.818018018018018012e+01	-1.758792135278399675e-29
4.818618618618618399e+01	-5.074756414858855463e-29
4.819219219219219497e+01	-1.453758389078740021e-28
4.819819819819819884e+01	-4.129882679369501699e-28
4.820420420420420271e+01	-1.165645921902360875e-27
4.821021021021021369e+01	-3.267219155857191365e-27
4.821621621621621756e+01	-9.093388954143090039e-27
4.822222222222222143e+01	-2.512744483447928215e-26
4.822822822822822530e+01	-6.893597702683870642e-26
4.823423423423423628e+01	-1.877666996014062502e-25
4.824024024024024015e+01	-5.077690449265368881e-25
4.824624624624624403e+01	-1.363291915100806608e-24
4.825225225225225500e+01	-3.634012859825497189e-24
4.825825825825825888e+01	-9.617429114002014166e-24
4.826426426426426275e+01	-2.527006903616413508e-23
4.827027027027027373e+01	-6.592174968239153815e-23
4.827627627627627760e+01	-1.707362918352687537e-22
4.828228228228228147e+01	-4.390335809418046440e-22
4.828828828828828534e+01	-1.120841908202338264e-21
4.829429429429429632e+01	-2.840963489810138375e-21
4.830030030030030019e+01	-7.149267630681880393e-21
4.830630630630630407e+01	-1.786207889965773009e-20
4.831231231231231504e+01	-4.430746743090860460e-20
4.831831831831831892e+01	-1.091179628405203510e-19
4.832432432432432279e+01	-2.668024962636790371e-19
4.833033033033033377e+01	-6.476759281220151337e-19
4.833633633633633764e+01	-1.560988691866598996e-18
4.834234234234234151e+01	-3.735216585235249462e-18
4.834834834834834538e+01	-8.873720475690723522e-18
4.835435435435435636e+01	-2.093001334739937294e-17
4.836036036036036023e+01	-4.901251049370639571e-17
4.836636636636636410e+01	-1.139509475254626154e-16
4.837237237237237508e+01	-2.630282174618717708e-16
4.837837837837837895e+01	-6.027816199051942126e-16
4.838438438438438283e+01	-1.371484046065693904e-15
4.839039039039039380e+01	-3.098092987595666023e-15
4.839639639639639768e+01	-6.948177236705155717e-15
4.840240240240240155e+01	-1.547105349384227383e-14
4.840840840840840542e+01	-3.420119230003120604e-14
4.841441441441441640e+01	-7.506452671970336621e-14
4.842042042042042027e+01	-1.635686898592808206e-13
4.842642642642642414e+01	-3.538647322554675933e-13
4.843243243243243512e+01	-7.600563933700734132e-13
4.843843843843843899e+01	-1.620785397576435298e-12
4.844444444444444287e+01	-3.431437525030423881e-12
4.845045045045045384e+01	-7.212689936338979309e-12
4.845645645645645772e+01	-1.505180912213073559e-11
4.846246246246246159e+01	-3.118531135259299847e-11
4.846846846846846546e+01	-6.414769587228909794e-11
4.847447447447447644e+01	-1.310030078054233301e-10
4.848048048048048031e+01	-2.656136041679413559e-10
4.848648648648648418e+01	-5.346724393839178315e-10
4.849249249249249516e+01	-1.068546161788610418e-09
4.849849849849849903e+01	-2.120148765280186901e-09
4.850450450450450290e+01	-4.176442085315984841e-09
4.851051051051051388e+01	-8.167951935127440969e-09
4.851651651651651775e+01	-1.585937030411363587e-08
4.852252252252252163e+01	-3.057202520593228010e-08
4.852852852852852550e+01	-5.850963643091172201e-08
4.853453453453453648e+01	-1.111718669795637338e-07
4.854054054054054035e+01	-2.097133433463125903e-07
4.854654654654654422e+01	-3.927536385415756426e-07
4.855255255255255520e+01	-7.302585428677914823e-07
4.855855855855855907e+01	-1.348014620129337420e-06
4.856456456456456294e+01	-2.470434240800620414e-06
4.857057057057057392e+01	-4.494815863746675834e-06
4.857657657657657779e+01	-8.119131059861927195e-06
4.858258258258258167e+01	-1.456013235233765802e-05
4.858858858858858554e+01	-2.592258182636849039e-05
4.859459459459459651e+01	-4.581918207541490839e-05
4.860060060060060039e+01	-8.040285892255954873e-05
4.860660660660660426e+01	-1.400714453706091204e-04
4.861261261261261524e+01	-2.422593280565320663e-04
4.861861861861861911e+01	-4.159708950095165761e-04
4.862462462462462298e+01	-7.090806146554717642e-04
4.863063063063063396e+01	-1.199988645598201774e-03
4.863663663663663783e+01	-2.016072146939994723e-03
4.864264264264264170e+01	-3.362643965856624943e-03
4.864864864864864558e+01	-5.568009702383833019e-03
4.865465465465465655e+01	-9.152962178944535135e-03
4.866066066066066043e+01	-1.493702674428922482e-02
4.866666666666666430e+01	-2.419945458923925333e-02
4.867267267267267528e+01	-3.892099606102095849e-02
4.867867867867867915e+01	-6.214370979057001060e-02
4.868468468468468302e+01	-9.850155001375475450e-02
4.869069069069069400e+01	-1.549955711586070983e-01
4.869669669669669787e+01	-2.421159470785034240e-01
4.870270270270270174e+01	-3.754505922134943607e-01
4.870870870870870561e+01	-5.779692683246526741e-01
4.871471471471471659e+01	-8.832351858447712312e-01
4.872072072072072046e+01	-1.339875913485304881e+00
4.872672672672672434e+01	-2.017744465562563150e+00
4.873273273273273531e+01	-3.016321921413546825e+00
4.873873873873873919e+01	-4.476056178085145554e+00
4.874474474474474306e+01	-6.593497327521845364e+00
4.875075075075075404e+01	-9.641276338483947939e+00
4.875675675675675791e+01	-1.399417470303603572e+01
4.876276276276276178e+01	-2.016273872843743220e+01
4.876876876876876565e+01	-2.883608807033271404e+01
4.877477477477477663e+01	-4.093573222690173452e+01
4.878078078078078050e+01	-5.768231184463312644e+01
4.878678678678678438e+01	-8.067718648639846890e+01
4.879279279279279535e+01	-1.120006514872359844e+02
4.879879879879879923e+01	-1.543282308876611637e+02
4.880480480480480310e+01	-2.110659031649396695e+02
4.881081081081081408e+01	-2.865042118467330852e+02
4.881681681681681795e+01	-3.859899378854017300e+02
4.882282282282282182e+01	-5.161123192895281591e+02
4.882882882882882569e+01	-6.848986697866721443e+02
4.883483483483483667e+01	-9.020116758198349771e+02
4.884084084084084054e+01	-1.178937684499584748e+03
4.884684684684684441e+01	-1.529152030854202167e+03
4.885285285285285539e+01	-1.968244049279181581e+03
4.885885885885885926e+01	-2.513981098532304713e+03
4.886486486486486314e+01	-3.186287999580619271e+03
4.887087087087087411e+01	-4.007116104552825618e+03
4.887687687687687799e+01	-5.000175199101242470e+03
4.888288288288288186e+01	-6.190502035422154222e+03
4.888888888888888573e+01	-7.603841941164459968e+03
4.889489489489489671e+01	-9.265825045777772175e+03
4.890090090090090058e+01	-1.120092650770424552e+04
4.890690690690690445e+01	-1.343121085622257488e+04
4.891291291291291543e+01	-1.597487411349449394e+04
4.891891891891891930e+01	-1.884461340809087051e+04
4.892492492492492318e+01	-2.204587170681753560e+04
4.893093093093093415e+01	-2.557502414000235513e+04
4.893693693693693803e+01	-2.941759093816351742e+04
4.894294294294294190e+01	-3.354657873980576551e+04
4.894894894894894577e+01	-3.792106529883171606e+04
4.895495495495495675e+01	-4.248515068209254241e+04
4.896096096096096062e+01	-4.716739925361805945e+04
4.896696696696696449e+01	-5.188088969401692884e+04
4.897297297297297547e+01	-5.652397402933373087e+04
4.897897897897897934e+01	-6.098182076257868903e+04
4.898498498498498321e+01	-6.512878206092116307e+04
4.899099099099099419e+01	-6.883158171772123023e+04
4.899699699699699806e+01	-7.195327128911718319e+04
4.900300300300300194e+01	-7.435784919707392692e+04
4.900900900900900581e+01	-7.591538514448481146e+04
4.901501501501501679e+01	-7.650744378739743843e+04
4.902102102102102066e+01	-7.603256128552519658e+04
4.902702702702702453e+01	-7.441149994537758175e+04
4.903303303303303551e+01	-7.159199297351604037e+04
4.903903903903903938e+01	-6.755269577266131819e+04
4.904504504504504325e+01	-6.230608345860132249e+04
4.905105105105105423e+01	-5.590007617624227714e+04
4.905705705705705810e+01	-4.841823268533252121e+04
4.906306306306306197e+01	-3.997842545413687913e+04
4.906906906906906585e+01	-3.072999274669995793e+04
4.907507507507507682e+01	-2.084944954275841519e+04
4.908108108108108070e+01	-1.053492364613224709e+04
4.908708708708708457e+01	4.400146227222116457e-01
4.909309309309309555e+01	1.053580072545131770e+04
4.909909909909909942e+01	2.085031783125109359e+04
4.910510510510510329e+01	3.073084657834996324e+04
4.911111111111111427e+01	3.997925944790548965e+04
4.911711711711711814e+01	4.841904184579705907e+04
4.912312312312312201e+01	5.590085598155135813e+04
4.912912912912912589e+01	6.230682993301210081e+04
4.913513513513513686e+01	6.755340554147760849e+04
4.914114114114114074e+01	7.159266329879245313e+04
4.914714714714714461e+01	7.441212874120866763e+04
4.915315315315315559e+01	7.603314711199415615e+04
4.915915915915915946e+01	7.650798582216624345e+04
4.916516516516516333e+01	7.591588313036739419e+04
4.917117117117117431e+01	7.435830336246368825e+04
4.917717717717717818e+01	7.195368223543222120e+04
4.918318318318318205e+01	6.883195026349226828e+04
4.918918918918918592e+01	6.512910902491884917e+04
4.919519519519519690e+01	6.098210665720095130e+04
4.920120120120120077e+01	5.652421861854400049e+04
4.920720720720720465e+01	5.188109134485195682e+04
4.921321321321321562e+01	4.716755397301250923e+04
4.921921921921921950e+01	4.248525067639470944e+04
4.922522522522522337e+01	3.792109681488169736e+04
4.923123123123123435e+01	3.354651883426950371e+04
4.923723723723723822e+01	2.941740266319729926e+04
4.924324324324324209e+01	2.557464941144800832e+04
4.924924924924924596e+01	2.204522081422743940e+04
4.925525525525525694e+01	1.884354970626714930e+04
4.926126126126126081e+01	1.597319186838317182e+04
4.926726726726726469e+01	1.342860346184423543e+04
4.927327327327327566e+01	1.119694129528695157e+04
4.927927927927927954e+01	9.259799613626111750e+03
4.928528528528528341e+01	7.594815279755775009e+03
4.929129129129129439e+01	6.177091638472867999e+03
4.929729729729729826e+01	4.980408769954003219e+03
4.930330330330330213e+01	3.978203327293102120e+03
4.930930930930930600e+01	3.144314101419776307e+03
4.931531531531531698e+01	2.453499569061724742e+03
4.932132132132132085e+01	1.881740933518912243e+03
4.932732732732732472e+01	1.406348771959350870e+03
4.933333333333333570e+01	1.005893741523677591e+03
4.933933933933933957e+01	6.599823770576258539e+02
4.934534534534534345e+01	3.488984144047431641e+02
4.935135135135135442e+01	5.312889903243853951e+01
4.935735735735735830e+01	-2.472068194796331113e+02
4.936336336336336217e+01	-5.730077082179989247e+02
4.936936936936936604e+01	-9.469033659420171034e+02
4.937537537537537702e+01	-1.394008301422576778e+03
4.938138138138138089e+01	-1.942695009735966323e+03
4.938738738738738476e+01	-2.625357536197866921e+03
4.939339339339339574e+01	-3.479130451307035401e+03
4.939939939939939961e+01	-4.546520058613697984e+03
4.940540540540540349e+01	-5.875895722312310681e+03
4.941141141141141446e+01	-7.521780159329927301e+03
4.941741741741741833e+01	-9.544869340831544832e+03
4.942342342342342221e+01	-1.201170644054075638e+04
4.942942942942942608e+01	-1.499393135845109100e+04
4.943543543543543706e+01	-1.856702912853665111e+04
4.944144144144144093e+01	-2.280850835988221661e+04
4.944744744744744480e+01	-2.779545598549189162e+04
4.945345345345345578e+01	-3.360143792267858225e+04
4.945945945945945965e+01	-4.029274723412632011e+04
4.946546546546546352e+01	-4.792404183296213159e+04
4.947147147147147450e+01	-5.653346172616301192e+04
4.947747747747747837e+01	-6.613736937136051711e+04
4.948348348348348225e+01	-7.672491312388019287e+04
4.948948948948948612e+01	-8.825266925864064251e+04
4.949549549549549710e+01	-1.006396681779589708e+05
4.950150150150150097e+01	-1.137631501427225157e+05
4.950750750750750484e+01	-1.274554199873712205e+05
4.951351351351351582e+01	-1.415021738480830682e+05
4.951951951951951969e+01	-1.556426497518159449e+05
4.952552552552552356e+01	-1.695719050628888072e+05
4.953153153153153454e+01	-1.829454461194741307e+05
4.953753753753753841e+01	-1.953863299562176981e+05
4.954354354354354228e+01	-2.064947282965259801e+05
4.954954954954954616e+01	-2.158597960316647368e+05
4.955555555555555713e+01	-2.230735285746899026e+05
4.956156156156156101e+01	-2.277461351343322312e+05
4.956756756756756488e+01	-2.295223097496406990e+05
4.957357357357357586e+01	-2.280976609525980311e+05
4.957957957957957973e+01	-2.232344757041641569e+05
4.958558558558558360e+01	-2.147759536578795814e+05
4.959159159159159458e+01	-2.026580610502622731e+05
4.959759759759759845e+01	-1.869182232525250874e+05
4.960360360360360232e+01	-1.677002007190932345e+05
4.960960960960960620e+01	-1.452546697447984188e+05
4.961561561561561717e+01	-1.199352477457693312e+05
4.962162162162162105e+01	-9.218994952106369601e+04
4.962762762762762492e+01	-6.254832001229415619e+04
4.963363363363363590e+01	-3.160474262878439185e+04
4.963963963963963977e+01	1.347850371741124098e+00
4.964564564564564364e+01	3.160742929380399073e+04
4.965165165165165462e+01	6.255097975090381078e+04
4.965765765765765849e+01	9.219256497887556907e+04
4.966366366366366236e+01	1.199378024425551412e+05
4.966966966966966623e+01	1.452571483837991836e+05
4.967567567567567721e+01	1.677025894582197361e+05
4.968168168168168108e+01	1.869205099296260451e+05
4.968768768768768496e+01	2.026602353567018872e+05
4.969369369369369593e+01	2.147780072569557815e+05
4.969969969969969981e+01	2.232364022933091037e+05
4.970570570570570368e+01	2.280994562707264849e+05
4.971171171171171466e+01	2.295239715333791391e+05
4.971771771771771853e+01	2.277476630291249894e+05
4.972372372372372240e+01	2.230749240089470404e+05
4.972972972972972627e+01	2.158610620642628346e+05
4.973573573573573725e+01	2.064958694502642029e+05
4.974174174174174112e+01	1.953873520525491040e+05
4.974774774774774500e+01	1.829463561334247061e+05
4.975375375375375597e+01	1.695727110221813200e+05
4.975975975975975985e+01	1.556433607117772335e+05
4.976576576576576372e+01	1.415027999852109642e+05
4.977177177177177470e+01	1.274559728712672659e+05
4.977777777777777857e+01	1.137636432708797365e+05
4.978378378378378244e+01	1.006401178938950179e+05
4.978978978978979342e+01	8.825309622540777491e+04
4.979579579579579729e+01	7.672534459772933042e+04
4.980180180180180116e+01	6.613784262158737693e+04
4.980780780780780503e+01	5.653402908617751382e+04
4.981381381381381601e+01	4.792477805591608922e+04
4.981981981981981988e+01	4.029376007803903485e+04
4.982582582582582376e+01	3.360288322158527444e+04
4.983183183183183473e+01	2.779755889393814141e+04
4.983783783783783861e+01	2.281159300950506804e+04
4.984384384384384248e+01	1.857155963024603261e+04
4.984984984984984635e+01	1.500056794446734602e+04
4.985585585585585733e+01	1.202138158752931122e+04
4.986186186186186120e+01	9.558889963368925237e+03
4.986786786786786507e+01	7.541963416957106347e+03
4.987387387387387605e+01	5.904747633358349958e+03
4.987987987987987992e+01	4.587467928000087340e+03
4.988588588588588379e+01	3.536822036669567751e+03
4.989189189189189477e+01	2.706041798551390002e+03
4.989789789789789864e+01	2.054701077730739144e+03
4.990390390390390252e+01	1.548340725388996816e+03
4.990990990990991349e+01	1.157972594761524761e+03
4.991591591591591737e+01	8.595146742288181940e+02
4.992192192192192124e+01	6.331991935604794435e+02
4.992792792792792511e+01	4.629857654691439279e+02
4.993393393393393609e+01	3.360027245713368984e+02
4.993993993993993996e+01	2.420321084237286868e+02
4.994594594594594383e+01	1.730473241258539474e+02
4.995195195195195481e+01	1.228074698290119926e+02
4.995795795795795868e+01	8.650845486936937334e+01
4.996396396396396256e+01	6.048834833417519263e+01
4.996996996996996643e+01	4.198261506247034447e+01
4.997597597597597741e+01	2.892389117666947840e+01
4.998198198198198128e+01	1.978053416808595699e+01
4.998798798798798515e+01	1.342819696238109195e+01
4.999399399399399613e+01	9.048984786924586743e+00
5.000000000000000000e+01	6.053246036249094963e+00
5.000600600600600387e+01	4.019636079702597620e+00
5.001201201201201485e+01	2.649711020824343954e+00
5.001801801801801872e+01	1.733911358932707536e+00
5.002402402402402259e+01	1.126354072256939176e+00
5.003003003003003357e+01	7.263493135930617628e-01
5.003603603603603744e+01	4.649876511511747967e-01
5.004204204204204132e+01	2.955052429874269193e-01
5.004804804804804519e+01	1.864315016776148803e-01
5.005405405405405617e+01	1.167632202989635770e-01
5.006006006006006004e+01	7.259850745840466801e-02
5.006606606606606391e+01	4.481116855501365154e-02
5.007207207207207489e+01	2.745894044150730059e-02
5.007807807807807876e+01	1.670406177327897132e-02
5.008408408408408263e+01	1.008795155297290309e-02
5.009009009009008651e+01	6.048228183791678168e-03
5.009609609609609748e+01	3.599972902812281859e-03
5.010210210210210136e+01	2.127245946955962259e-03
5.010810810810810523e+01	1.247915084548427336e-03
5.011411411411411621e+01	7.267793775036606981e-04
5.012012012012012008e+01	4.202151394381923710e-04
5.012612612612612395e+01	2.412090366361050256e-04
5.013213213213213493e+01	1.374578076102144712e-04
5.013813813813813880e+01	7.776789299101959281e-05
5.014414414414414267e+01	4.368047971352722469e-05
5.015015015015015365e+01	2.435743916583600163e-05
5.015615615615615752e+01	1.348447299388543742e-05
5.016216216216216139e+01	7.411316654902456159e-06
5.016816816816816527e+01	4.044051447518360142e-06
5.017417417417417624e+01	2.190779730867128599e-06
5.018018018018018012e+01	1.178263117873654499e-06
5.018618618618618399e+01	6.291412038691452756e-07
5.019219219219219497e+01	3.335162221501937561e-07
5.019819819819819884e+01	1.755292357064098759e-07
5.020420420420420271e+01	9.171624590859701001e-08
5.021021021021020658e+01	4.757819912021729328e-08
5.021621621621621756e+01	2.450390116989683339e-08
5.022222222222222143e+01	1.252934942014755357e-08
5.022822822822822530e+01	6.360458039673995849e-09
5.023423423423423628e+01	3.205644396808000037e-09
5.024024024024024015e+01	1.604020272538594937e-09
5.024624624624624403e+01	7.968422784927384060e-10
5.025225225225225500e+01	3.930097456548535811e-10
5.025825825825825888e+01	1.924434408858065523e-10
5.026426426426426275e+01	9.355610559018438927e-11
5.027027027027027373e+01	4.515550998999835415e-11
5.027627627627627760e+01	2.163810915030093995e-11
5.028228228228228147e+01	1.029433075424388714e-11
5.028828828828828534e+01	4.862363516686691772e-12
5.029429429429429632e+01	2.280169607880120897e-12
5.030030030030030019e+01	1.061587259307953797e-12
5.030630630630630407e+01	4.906860328269485838e-13
5.031231231231231504e+01	2.251449745364439075e-13
5.031831831831831892e+01	1.024898042344205551e-13
5.032432432432432279e+01	4.615019529233667428e-14
5.033033033033032666e+01	2.024173448680025951e-14
5.033633633633633764e+01	7.922679074324077705e-15
5.034234234234234151e+01	1.016039701856445985e-15
5.034834834834834538e+01	-5.140628530369970580e-15
5.035435435435435636e+01	-1.468390827294033261e-14
5.036036036036036023e+01	-3.386401701631853735e-14
5.036636636636636410e+01	-7.492868406045581273e-14
5.037237237237237508e+01	-1.635324979544045495e-13
5.037837837837837895e+01	-3.539008514976420257e-13
5.038438438438438283e+01	-7.601921186790056753e-13
5.039039039039039380e+01	-1.621122340129507606e-12
5.039639639639639768e+01	-3.432224185178712778e-12
5.040240240240240155e+01	-7.214496468289719010e-12
5.040840840840840542e+01	-1.505592113294836010e-11
5.041441441441441640e+01	-3.119460111654824677e-11
5.042042042042042027e+01	-6.416853133172206484e-11
5.042642642642642414e+01	-1.310494025161136625e-10
5.043243243243243512e+01	-2.657161703502902973e-10
5.043843843843843899e+01	-5.348975576576304436e-10
5.044444444444444287e+01	-1.069036717266652111e-09
5.045045045045044674e+01	-2.121210060483100172e-09
5.045645645645645772e+01	-4.178721665099863958e-09
5.046246246246246159e+01	-8.172813137776408600e-09
5.046846846846846546e+01	-1.586966237517062617e-08
5.047447447447447644e+01	-3.059365895127975974e-08
5.048048048048048031e+01	-5.855478357497275827e-08
5.048648648648648418e+01	-1.112654071608341972e-07
5.049249249249249516e+01	-2.099057566903291938e-07
5.049849849849849903e+01	-3.931465918063285856e-07
5.050450450450450290e+01	-7.310552799001702458e-07
5.051051051051051388e+01	-1.349618445669220888e-06
5.051651651651651775e+01	-2.473639527427247910e-06
5.052252252252252163e+01	-4.501175669096520181e-06
5.052852852852852550e+01	-8.131659226915871006e-06
5.053453453453453648e+01	-1.458463412661692163e-05
5.054054054054054035e+01	-2.597015622628752216e-05
5.054654654654654422e+01	-4.591089158225457795e-05
5.055255255255255520e+01	-8.057837628760228710e-05
5.055855855855855907e+01	-1.404049408280817887e-04
5.056456456456456294e+01	-2.428884331893598402e-04
5.057057057057056682e+01	-4.171490958996067915e-04
5.057657657657657779e+01	-7.112712877729602742e-04
5.058258258258258167e+01	-1.204032515639943349e-03
5.058858858858858554e+01	-2.023483157036194344e-03
5.059459459459459651e+01	-3.376127924319854631e-03
5.060060060060060039e+01	-5.592366283807520544e-03
5.060660660660660426e+01	-9.196641238411027222e-03
5.061261261261261524e+01	-1.501479230141702058e-02
5.061861861861861911e+01	-2.433690858072038582e-02
5.062462462462462298e+01	-3.916219890456347497e-02
5.063063063063063396e+01	-6.256391494567460632e-02
5.063663663663663783e+01	-9.922831340022940372e-02
5.064264264264264170e+01	-1.562434607983102797e-01
5.064864864864864558e+01	-2.442431527991080487e-01
5.065465465465465655e+01	-3.790505019287708222e-01
5.066066066066066043e+01	-5.840173978837150948e-01
5.066666666666666430e+01	-8.933229844304171330e-01
5.067267267267267528e+01	-1.356579739484591984e+00
5.067867867867867915e+01	-2.045203044840079531e+00
5.068468468468468302e+01	-3.061132540108419953e+00
5.069069069069068689e+01	-4.548653853457831353e+00
5.069669669669669787e+01	-6.710259296174982957e+00
5.070270270270270174e+01	-9.827705968520719537e+00
5.070870870870870561e+01	-1.428967716360932627e+01
5.071471471471471659e+01	-2.062772226705018852e+01
5.072072072072072046e+01	-2.956243134001790551e+01
5.072672672672672434e+01	-4.206207746681728565e+01
5.073273273273273531e+01	-5.941621036803167044e+01
5.073873873873873919e+01	-8.332687895648166432e+01
5.074474474474474306e+01	-1.160202609016785544e+02
5.075075075075075404e+01	-1.603814388002823819e+02
5.075675675675675791e+01	-2.201148337353805573e+02
5.076276276276276178e+01	-2.999323321118170611e+02
5.076876876876876565e+01	-4.057703641188302299e+02
5.077477477477477663e+01	-5.450360593566464331e+02
5.078078078078078050e+01	-7.268810743800886485e+02
5.078678678678678438e+01	-9.624997325039212228e+02
5.079279279279279535e+01	-1.265445737279611876e+03
5.079879879879879923e+01	-1.651958949145277984e+03
5.080480480480480310e+01	-2.141290620703012337e+03
5.081081081081081408e+01	-2.756012184923270070e+03
5.081681681681681795e+01	-3.522289343460918190e+03
5.082282282282282182e+01	-4.470100014308579375e+03
5.082882882882882569e+01	-5.633371911256175736e+03
5.083483483483483667e+01	-7.050013408662750408e+03
5.084084084084084054e+01	-8.761810167410088980e+03
5.084684684684684441e+01	-1.081416002008426040e+04
5.085285285285285539e+01	-1.325562005411715108e+04
5.085885885885885926e+01	-1.613724284460986928e+04
5.086486486486486314e+01	-1.951168344026031264e+04
5.087087087087087411e+01	-2.343206495870514118e+04
5.087687687687687799e+01	-2.795059835280586049e+04
5.088288288288288186e+01	-3.311696081108410726e+04
5.088888888888888573e+01	-3.897644700814955286e+04
5.089489489489489671e+01	-4.556791761963033787e+04
5.090090090090090058e+01	-5.292157973700763978e+04
5.090690690690690445e+01	-6.105664366462542239e+04
5.091291291291291543e+01	-6.997890973110339837e+04
5.091891891891891930e+01	-7.967834698829446279e+04
5.092492492492492318e+01	-9.012673292228060018e+04
5.093093093093093415e+01	-1.012754296110409487e+05
5.093693693693693803e+01	-1.130533772784248576e+05
5.094294294294294190e+01	-1.253653910974227911e+05
5.094894894894894577e+01	-1.380908515228989418e+05
5.095495495495495675e+01	-1.510828823711572040e+05
5.096096096096096062e+01	-1.641681140456737194e+05
5.096696696696696449e+01	-1.771471311332823534e+05
5.097297297297297547e+01	-1.897957030774122395e+05
5.097897897897897934e+01	-2.018668924142559699e+05
5.098498498498498321e+01	-2.130941254789652012e+05
5.099099099099099419e+01	-2.231952937600453733e+05
5.099699699699699806e+01	-2.318779285027284059e+05
5.100300300300300194e+01	-2.388454554192902870e+05
5.100900900900900581e+01	-2.438044898357960046e+05
5.101501501501501679e+01	-2.464730756710557616e+05
5.102102102102102066e+01	-2.465897059325833106e+05
5.102702702702702453e+01	-2.439228909443329612e+05
5.103303303303303551e+01	-2.382809676988393185e+05
5.103903903903903938e+01	-2.295217751727867580e+05
5.104504504504504325e+01	-2.175617626373788225e+05
5.105105105105105423e+01	-2.023840577412365819e+05
5.105705705705705810e+01	-1.840450049255939957e+05
5.106306306306306197e+01	-1.626786979771351325e+05
5.106906906906906585e+01	-1.384990768868052110e+05
5.107507507507507682e+01	-1.117992399171306606e+05
5.108108108108108070e+01	-8.294773529293293541e+04
5.108708708708708457e+01	-5.238173858551004378e+04
5.109309309309309555e+01	-2.059718408558796000e+04
5.109909909909909942e+01	1.186390883285215386e+04
5.110510510510510329e+01	4.442850205282535899e+04
5.111111111111111427e+01	7.650942827748556738e+04
5.111711711711711814e+01	1.075234037349072751e+05
5.112312312312312201e+01	1.369093709430847375e+05
5.112912912912912589e+01	1.641463315813118534e+05
5.113513513513513686e+01	1.887698339294695179e+05
5.114114114114114074e+01	2.103863362578598608e+05
5.114714714714714461e+01	2.286847740442198992e+05
5.115315315315315559e+01	2.434448080631199118e+05
5.115915915915915946e+01	2.545414119364958024e+05
5.116516516516516333e+01	2.619456588381700567e+05
5.117117117117117431e+01	2.657217734976775828e+05
5.117717717717717818e+01	2.660207130712560611e+05
5.118318318318318205e+01	2.630707155171103077e+05
5.118918918918918592e+01	2.571653956481390633e+05
5.119519519519519690e+01	2.486500688551143685e+05
5.120120120120120077e+01	2.379070359544123057e+05
5.120720720720720465e+01	2.253405688116337114e+05
5.121321321321321562e+01	2.113622980076252425e+05
5.121921921921921950e+01	1.963776266546198749e+05
5.122522522522522337e+01	1.807736867669331259e+05
5.123123123123123435e+01	1.649092261306681612e+05
5.123723723723723822e+01	1.491066748205230688e+05
5.124324324324324209e+01	1.336465015365867002e+05
5.124924924924924596e+01	1.187638398911369441e+05
5.125525525525525694e+01	1.046472511197497224e+05
5.126126126126126081e+01	9.143939782216890308e+04
5.126726726726726469e+01	7.923933642569233780e+04
5.127327327327327566e+01	6.810609508322170586e+04
5.127927927927927954e+01	5.806318767046381981e+04
5.128528528528528341e+01	4.910372081297700061e+04
5.129129129129129439e+01	4.119577565498460899e+04
5.129729729729729826e+01	3.428778487231312465e+04
5.130330330330330213e+01	2.831367347638214051e+04
5.130930930930930600e+01	2.319758465452867313e+04
5.131531531531531698e+01	1.885806512151258357e+04
5.132132132132132085e+01	1.521163480030436949e+04
5.132732732732732472e+01	1.217571052320043964e+04
5.133333333333333570e+01	9.670891132875152834e+03
5.133933933933933957e+01	7.622640981719719093e+03
5.134534534534534345e+01	5.962430219639138159e+03
5.135135135135135442e+01	4.628403858032324024e+03
5.135735735735735830e+01	3.565658266382670718e+03
5.136336336336336217e+01	2.726204638043921477e+03
5.136936936936936604e+01	2.068695323648097656e+03
5.137537537537537702e+01	1.557982051727955650e+03
5.138138138138138089e+01	1.164566126964604564e+03
5.138738738738738476e+01	8.639907545728275409e+02
5.139339339339339574e+01	6.362155321166231943e+02
5.139939939939939961e+01	4.650035213097503402e+02
5.140540540540540349e+01	3.373426082118093632e+02
5.141141141141141446e+01	2.429153488237037095e+02
5.141741741741741833e+01	1.736252968893052469e+02
5.142342342342342221e+01	1.231829227485023210e+02
5.142942942942942608e+01	8.675057235577898496e+01
5.143543543543543706e+01	6.064334491670283001e+01
5.144144144144144093e+01	4.208111727253228906e+01
5.144744744744744480e+01	2.898603531434281422e+01
5.145345345345345578e+01	1.981945543966620349e+01
5.145945945945945965e+01	1.345239659318896486e+01
5.146546546546546352e+01	9.063921925617671960e+00
5.147147147147147450e+01	6.062399069067864410e+00
5.147747747747747837e+01	4.025204133677819485e+00
5.148348348348348225e+01	2.653073692350103041e+00
5.148948948948948612e+01	1.735927448119493510e+00
5.149549549549549710e+01	1.127554071366505761e+00
5.150150150150150097e+01	7.270584005898403923e-01
5.150750750750750484e+01	4.654036259122321106e-01
5.151351351351351582e+01	2.957475046414200781e-01
5.151951951951951969e+01	1.865715745127864422e-01
5.152552552552552356e+01	1.168436239826448342e-01
5.153153153153153454e+01	7.264432712656973545e-02
5.153753753753753841e+01	4.483709142136255155e-02
5.154354354354354228e+01	2.747350073925509256e-02
5.154954954954955326e+01	1.671218099982334920e-02
5.155555555555555713e+01	1.009244642358118373e-02
5.156156156156156101e+01	6.050698649202924245e-03
5.156756756756756488e+01	3.601320935057683061e-03
5.157357357357357586e+01	2.127976215396100435e-03
5.157957957957957973e+01	1.248307843706194685e-03
5.158558558558558360e+01	7.269890939034791104e-04
5.159159159159159458e+01	4.203263129860598129e-04
5.159759759759759845e+01	2.412675471905083779e-04
5.160360360360360232e+01	1.374883801332604631e-04
5.160960960960960620e+01	7.778375262943561859e-05
5.161561561561561717e+01	4.368864780884787767e-05
5.162162162162162105e+01	2.436161568406860074e-05
5.162762762762762492e+01	1.348659318280764487e-05
5.163363363363363590e+01	7.412385222093339995e-06
5.163963963963963977e+01	4.044586130893077313e-06
5.164564564564564364e+01	2.191045350117961450e-06
5.165165165165165462e+01	1.178394123776789544e-06
5.165765765765765849e+01	6.292053530391871175e-07
5.166366366366366236e+01	3.335474082068578732e-07
5.166966966966967334e+01	1.755442878897001762e-07
5.167567567567567721e+01	9.172345878505626177e-08
5.168168168168168108e+01	4.758163065006995075e-08
5.168768768768768496e+01	2.450552200067427895e-08
5.169369369369369593e+01	1.253010949868846596e-08
5.169969969969969981e+01	6.360811915139228590e-09
5.170570570570570368e+01	3.205807970662799115e-09
5.171171171171171466e+01	1.604095339533993322e-09
5.171771771771771853e+01	7.968764808585335261e-10
5.172372372372372240e+01	3.930252172669521835e-10
5.172972972972972627e+01	1.924503893388412546e-10
5.173573573573573725e+01	9.355920384727312361e-11
5.174174174174174112e+01	4.515688163840750021e-11
5.174774774774774500e+01	2.163871222402770863e-11
5.175375375375375597e+01	1.029459444166527342e-11
5.175975975975975985e+01	4.862479033889369497e-12
5.176576576576576372e+01	2.280222358131040317e-12
5.177177177177177470e+01	1.061617064588152828e-12
5.177777777777777857e+01	4.907158383324665850e-13
5.178378378378378244e+01	2.251977258199315883e-13
5.178978978978979342e+01	1.026053247650490444e-13
5.179579579579579729e+01	4.641389263458964565e-14
5.180180180180180116e+01	2.084483642740872560e-14
5.180780780780780503e+01	9.294404975872579964e-15
5.181381381381381601e+01	4.114503920293382288e-15
5.181981981981981988e+01	1.808366004631421473e-15
5.182582582582582376e+01	7.890932320854548556e-16
5.183183183183183473e+01	3.418562994882235029e-16
5.183783783783783861e+01	1.470389079781628298e-16
5.184384384384384248e+01	6.279056399801389005e-17
5.184984984984984635e+01	2.662130456816499971e-17
5.185585585585585733e+01	1.120553819848906038e-17
5.186186186186186120e+01	4.682487611206398449e-18
5.186786786786786507e+01	1.941723816084440921e-18
5.187387387387387605e+01	7.970500452547034657e-19
5.187987987987987992e+01	3.188329553273239634e-19
5.188588588588588379e+01	1.114753531082755460e-19
5.189189189189189477e+01	2.989659283102506713e-25
5.189789789789789864e+01	-1.114744559888083745e-19
5.190390390390390252e+01	-3.188308694856479529e-19
5.190990990990991349e+01	-7.970447325663122661e-19
5.191591591591591737e+01	-1.941710155136217322e-18
5.192192192192192124e+01	-4.682452604263844842e-18
5.192792792792792511e+01	-1.120544897319044625e-17
5.193393393393393609e+01	-2.662107844879507845e-17
5.193993993993993996e+01	-6.278999427973845795e-17
5.194594594594594383e+01	-1.470374809709829832e-16
5.195195195195195481e+01	-3.418527463779906820e-16
5.195795795795795868e+01	-7.890844381983068567e-16
5.196396396396396256e+01	-1.808344371661619256e-15
5.196996996996996643e+01	-4.114451028517132642e-15
5.197597597597597741e+01	-9.294276455762590139e-15
5.198198198198198128e+01	-2.084452608599523424e-14
5.198798798798798515e+01	-4.641314795478438224e-14
5.199399399399399613e+01	-1.026035491987031169e-13
5.200000000000000000e+01	-2.251935193394938020e-13
5.200600600600600387e+01	-4.907059370020228458e-13
5.201201201201201485e+01	-1.061593909844614282e-12
5.201801801801801872e+01	-2.280168563598479642e-12
5.202402402402402259e+01	-4.862354877511007485e-12
5.203003003003003357e+01	-1.029430978939952603e-11
5.203603603603603744e+01	-2.163806395104816491e-11
5.204204204204204132e+01	-4.515541513601412097e-11
5.204804804804804519e+01	-9.355590870581538162e-11
5.205405405405405617e+01	-1.924430354418899748e-10
5.206006006006006004e+01	-3.930089168077449600e-10
5.206606606606606391e+01	-7.968405962316451254e-10
5.207207207207207489e+01	-1.604016882551136644e-09
5.207807807807807876e+01	-3.205637614290970072e-09
5.208408408408408263e+01	-6.360444566415722490e-09
5.209009009009008651e+01	-1.252932284694658559e-08
5.209609609609609748e+01	-2.450384913375183646e-08
5.210210210210210136e+01	-4.757809794902299868e-08
5.210810810810810523e+01	-9.171605060974899694e-08
5.211411411411411621e+01	-1.755288613941267151e-07
5.212012012012012008e+01	-3.335155098539689816e-07
5.212612612612612395e+01	-6.291398580708860651e-07
5.213213213213213493e+01	-1.178260593273264155e-06
5.213813813813813880e+01	-2.190775028686312148e-06
5.214414414414414267e+01	-4.044042751896101057e-06
5.215015015015015365e+01	-7.411300688857550177e-06
5.215615615615615752e+01	-1.348444388737971182e-05
5.216216216216216139e+01	-2.435738648173514192e-05
5.216816816816816527e+01	-4.368038503170336754e-05
5.217417417417417624e+01	-7.776772404343492437e-05
5.218018018018018012e+01	-1.374575082896862827e-04
5.218618618618618399e+01	-2.412085101086648611e-04
5.219219219219219497e+01	-4.202142198224658657e-04
5.219819819819819884e+01	-7.267777827502028276e-04
5.220420420420420271e+01	-1.247912338656510280e-03
5.221021021021020658e+01	-2.127241252589100445e-03
5.221621621621621756e+01	-3.599964934335105581e-03
5.222222222222222143e+01	-6.048214753686683917e-03
5.222822822822822530e+01	-1.008792907845746691e-02
5.223423423423423628e+01	-1.670402443027535835e-02
5.224024024024024015e+01	-2.745887883347935404e-02
5.224624624624624403e+01	-4.481106763536546467e-02
5.225225225225225500e+01	-7.259834331412368114e-02
5.225825825825825888e+01	-1.167629552118074759e-01
5.226426426426426275e+01	-1.864310766023241361e-01
5.227027027027027373e+01	-2.955045661900521092e-01
5.227627627627627760e+01	-4.649865811887373690e-01
5.228228228228228147e+01	-7.263476340275786258e-01
5.228828828828828534e+01	-1.126351454402904073e+00
5.229429429429429632e+01	-1.733907307435203160e+00
5.230030030030030019e+01	-2.649704794825781029e+00
5.230630630630630407e+01	-4.019626579618772233e+00
5.231231231231231504e+01	-6.053231642544553814e+00
5.231831831831831892e+01	-9.048963132519666885e+00
5.232432432432432279e+01	-1.342816461416780349e+01
5.233033033033032666e+01	-1.978048618517084378e+01
5.233633633633633764e+01	-2.892382050306877872e+01
5.234234234234234151e+01	-4.198251169971095464e+01
5.234834834834834538e+01	-6.048819822427225290e+01
5.235435435435435636e+01	-8.650823840066642845e+01
5.236036036036036023e+01	-1.228071598561902107e+02
5.236636636636636410e+01	-1.730468833709830108e+02
5.237237237237237508e+01	-2.420314860977115359e+02
5.237837837837837895e+01	-3.360018520249562357e+02
5.238438438438438283e+01	-4.629845506510073960e+02
5.239039039039039380e+01	-6.331975140268240239e+02
5.239639639639639768e+01	-8.595123684192849396e+02
5.240240240240240155e+01	-1.157969451228236494e+03
5.240840840840840542e+01	-1.548336469646829755e+03
5.241441441441441640e+01	-2.054695356388571327e+03
5.242042042042042027e+01	-2.706034160391979185e+03
5.242642642642642414e+01	-3.536811910374731269e+03
5.243243243243243512e+01	-4.587454596273518291e+03
5.243843843843843899e+01	-5.904730203286172582e+03
5.244444444444444287e+01	-7.541940786571179160e+03
5.245045045045044674e+01	-9.558860784543914633e+03
5.245645645645645772e+01	-1.202134422555428864e+04
5.246246246246246159e+01	-1.500052043488590243e+04
5.246846846846846546e+01	-1.857149963385331284e+04
5.247447447447447644e+01	-2.281151776671869084e+04
5.248048048048048031e+01	-2.779746518011255830e+04
5.248648648648648418e+01	-3.360276730520037381e+04
5.249249249249249516e+01	-4.029361768404437316e+04
5.249849849849849903e+01	-4.792460433682821167e+04
5.250450450450450290e+01	-5.653381860378212878e+04
5.251051051051051388e+01	-6.613758934226202837e+04
5.251651651651651775e+01	-7.672504190444514097e+04
5.252252252252252163e+01	-8.825273694936263200e+04
5.252852852852852550e+01	-1.006396943684514554e+05
5.253453453453453648e+01	-1.137631474100113701e+05
5.254054054054054035e+01	-1.274553962740467832e+05
5.254654654654654422e+01	-1.415021340670077188e+05
5.255255255255255520e+01	-1.556425968617842882e+05
5.255855855855855907e+01	-1.695718407856962585e+05
5.256456456456456294e+01	-1.829453714160043746e+05
5.257057057057056682e+01	-1.953862453418120858e+05
5.257657657657657779e+01	-2.064946340497871279e+05
5.258258258258258167e+01	-2.158596923327952973e+05
5.258858858858858554e+01	-2.230734155971270520e+05
5.259459459459459651e+01	-2.277460131051033677e+05
5.260060060060060039e+01	-2.295221789883181336e+05
5.260660660660660426e+01	-2.280975218950947747e+05
5.261261261261261524e+01	-2.232343289152890211e+05
5.261861861861861911e+01	-2.147757998351247224e+05
5.262462462462462298e+01	-2.026579010204474034e+05
5.263063063063063396e+01	-1.869180579624566890e+05
5.263663663663663783e+01	-1.677000312211911369e+05
5.264264264264264170e+01	-1.452544971785887319e+05
5.264864864864864558e+01	-1.199350733161926182e+05
5.265465465465465655e+01	-9.218977447465341538e+04
5.266066066066066043e+01	-6.254814561243115895e+04
5.266666666666666430e+01	-3.160457013143009317e+04
5.267267267267267528e+01	1.517218801248384041e+00
5.267867867867867915e+01	3.160759435438106811e+04
5.268468468468468302e+01	6.255113938333232363e+04
5.269069069069068689e+01	9.219271812230911746e+04
5.269669669669669787e+01	1.199379480811217509e+05
5.270270270270270174e+01	1.452572855096029816e+05
5.270870870870870561e+01	1.677027170010630798e+05
5.271471471471471659e+01	1.869206266372973332e+05
5.272072072072072046e+01	2.026603396015228645e+05
5.272672672672672434e+01	2.147780967321343487e+05
5.273273273273273531e+01	2.232364735447918938e+05
5.273873873873873919e+01	2.280995039843250706e+05
5.274474474474474306e+01	2.295239874597659218e+05
5.275075075075075404e+01	2.277476343765938946e+05
5.275675675675675791e+01	2.230748310599984543e+05
5.276276276276276178e+01	2.158608746698499599e+05
5.276876876876876565e+01	2.064955419156928547e+05
5.277477477477477663e+01	1.953868157400649216e+05
5.278078078078078050e+01	1.829455088544174505e+05
5.278678678678678438e+01	1.695714019600223692e+05
5.279279279279279535e+01	1.556413691853336350e+05
5.279879879879879923e+01	1.414998058116241591e+05
5.280480480480480310e+01	1.274515153918928991e+05
5.281081081081080697e+01	1.137570652437141543e+05
5.281681681681681795e+01	1.006304894090692251e+05
5.282282282282282182e+01	8.823911255262033956e+04
5.282882882882882569e+01	7.670519042077615450e+04
5.283483483483483667e+01	6.610901346553153417e+04
5.284084084084084054e+01	5.649309892897788086e+04
5.284684684684684441e+01	4.786710019948921399e+04
5.285285285285285539e+01	4.021308643209341244e+04
5.285885885885885926e+01	3.349088537096304935e+04
5.286486486486486314e+01	2.764323287323581826e+04
5.287087087087087411e+01	2.260052885205204439e+04
5.287687687687687799e+01	1.828505680646312612e+04
5.288288288288288186e+01	1.461457912777583078e+04
5.288888888888888573e+01	1.150527020050809188e+04
5.289489489489489671e+01	8.873992105103705399e+03
5.290090090090090058e+01	6.639952493239152318e+03
5.290690690690690445e+01	4.725810698780230268e+03
5.291291291291291543e+01	3.058316700660784591e+03
5.291891891891891930e+01	1.568578901302995746e+03
5.292492492492492318e+01	1.920617845450160814e+02
5.293093093093092705e+01	-1.131585600810123651e+03
5.293693693693693803e+01	-2.458773747859292598e+03
5.294294294294294190e+01	-3.842200579122833005e+03
5.294894894894895288e+01	-5.330984846617246149e+03
5.295495495495495675e+01	-6.970639634701416071e+03
5.296096096096096062e+01	-8.802835445104483370e+03
5.296696696696696449e+01	-1.086491908545625120e+04
5.297297297297297547e+01	-1.318917303047153473e+04
5.297897897897897934e+01	-1.580181987785648562e+04
5.298498498498498321e+01	-1.872179764087864896e+04
5.299099099099099419e+01	-2.195935336070219273e+04
5.299699699699699806e+01	-2.551452408383398506e+04
5.300300300300300194e+01	-2.937559456358528405e+04
5.300900900900900581e+01	-3.351763879317850660e+04
5.301501501501501679e+01	-3.790126616393476434e+04
5.302102102102102066e+01	-4.247170108960600919e+04
5.302702702702702453e+01	-4.715832583452896506e+04
5.303303303303303551e+01	-5.187480874285195023e+04
5.303903903903903938e+01	-5.651992320413042034e+04
5.304504504504504325e+01	-6.097913619145314442e+04
5.305105105105104712e+01	-6.512700946509835921e+04
5.305705705705705810e+01	-6.883041274233990407e+04
5.306306306306306197e+01	-7.195249831690646533e+04
5.306906906906907295e+01	-7.435733357405339484e+04
5.307507507507507682e+01	-7.591503503945398552e+04
5.308108108108108070e+01	-7.650719890244222188e+04
5.308708708708708457e+01	-7.603238239083252847e+04
5.309309309309309555e+01	-7.441136177835185663e+04
5.309909909909909942e+01	-7.159187946161725267e+04
5.310510510510510329e+01	-6.755259684605457005e+04
5.311111111111111427e+01	-6.230599294030531019e+04
5.311711711711711814e+01	-5.589999039577942312e+04
5.312312312312312201e+01	-4.841814957373419020e+04
5.312912912912912589e+01	-3.997834395632914675e+04
5.313513513513513686e+01	-3.072991244135393936e+04
5.314114114114114074e+01	-2.084937039667778663e+04
5.314714714714714461e+01	-1.053484585529823380e+04
5.315315315315315559e+01	5.161284445409027866e-01
5.315915915915915946e+01	1.053587478251933680e+04
5.316516516516516333e+01	2.085038943876047051e+04
5.317117117117116720e+01	3.073091536043195447e+04
5.317717717717717818e+01	3.997932506569952238e+04
5.318318318318318205e+01	4.841910401071758679e+04
5.318918918918919303e+01	5.590091446375026135e+04
5.319519519519519690e+01	6.230688456641058292e+04
5.320120120120120077e+01	6.755345622644761170e+04
5.320720720720720465e+01	7.159271000352810370e+04
5.321321321321321562e+01	7.441217150300819776e+04
5.321921921921921950e+01	7.603318604009698902e+04
5.322522522522522337e+01	7.650802110453948262e+04
5.323123123123123435e+01	7.591591504805735894e+04
5.323723723723723822e+01	7.435833231707288360e+04
5.324324324324324209e+01	7.195370879832979699e+04
5.324924924924924596e+01	6.883197526010115689e+04
5.325525525525525694e+01	6.512913367470345111e+04
5.326126126126126081e+01	6.098213280107062019e+04
5.326726726726726469e+01	5.652424908211398724e+04
5.327327327327327566e+01	5.188113051097295101e+04
5.327927927927927954e+01	4.716760867387562757e+04
5.328528528528528341e+01	4.248533156946882082e+04
5.329129129129128728e+01	3.792122048500039818e+04
5.329729729729729826e+01	3.354671097592319711e+04
5.330330330330330213e+01	2.941770285529083776e+04
5.330930930930931311e+01	2.557511821828658503e+04
5.331531531531531698e+01	2.204595025307658943e+04
5.332132132132132085e+01	1.884467854119245385e+04
5.332732732732732472e+01	1.597492775672823336e+04
5.333333333333333570e+01	1.343125473573909767e+04
5.333933933933933957e+01	1.120096215602921438e+04
5.334534534534534345e+01	9.265853809396418001e+03
5.335135135135135442e+01	7.603864991204370199e+03
5.335735735735735830e+01	6.190520380529495014e+03
5.336336336336336217e+01	5.000189699698498771e+03
5.336936936936936604e+01	4.007127487775216650e+03
5.337537537537537702e+01	3.186296874305336587e+03
5.338138138138138089e+01	2.513987970032338580e+03
5.338738738738738476e+01	1.968249333146153731e+03
5.339339339339339574e+01	1.529156065937872654e+03
5.339939939939939961e+01	1.178940744702848178e+03
5.340540540540540349e+01	9.020139806652633752e+02
5.341141141141141446e+01	6.849003937336885883e+02
5.341741741741741833e+01	5.161135998303088854e+02
5.342342342342342221e+01	3.859908824836986696e+02
5.342942942942943318e+01	2.865049038084149515e+02
5.343543543543543706e+01	2.110664065438556918e+02
5.344144144144144093e+01	1.543285945372325898e+02
5.344744744744744480e+01	1.120009123687275832e+02
5.345345345345345578e+01	8.067737234073067043e+01
5.345945945945945965e+01	5.768244332729746304e+01
5.346546546546546352e+01	4.093582459625527292e+01
5.347147147147147450e+01	2.883615250924275486e+01
5.347747747747747837e+01	2.016278336869300958e+01
5.348348348348348225e+01	1.399420541168820797e+01
5.348948948948948612e+01	9.641297315701741866e+00
5.349549549549549710e+01	6.593511556888989489e+00
5.350150150150150097e+01	4.476065762628453903e+00
5.350750750750750484e+01	3.016328332077912400e+00
5.351351351351351582e+01	2.017748723292687174e+00
5.351951951951951969e+01	1.339878721468210632e+00
5.352552552552552356e+01	8.832370247097776073e-01
5.353153153153153454e+01	5.779704640795727544e-01
5.353753753753753841e+01	3.754513643060866657e-01
5.354354354354354228e+01	2.421164421061808569e-01
5.354954954954955326e+01	1.549958863109370533e-01
5.355555555555555713e+01	9.850174923728133303e-02
5.356156156156156101e+01	6.214383484179743927e-02
5.356756756756756488e+01	3.892107400108564541e-02
5.357357357357357586e+01	2.419950282368777197e-02
5.357957957957957973e+01	1.493705638413649235e-02
5.358558558558558360e+01	9.152980263801811789e-03
5.359159159159159458e+01	5.568020658916475116e-03
5.359759759759759845e+01	3.362650556815595815e-03
5.360360360360360232e+01	2.016076083709958562e-03
5.360960960960960620e+01	1.199990980378494703e-03
5.361561561561561717e+01	7.090819895367214123e-04
5.362162162162162105e+01	4.159716988987889998e-04
5.362762762762762492e+01	2.422597947566110937e-04
5.363363363363363590e+01	1.400717143932816403e-04
5.363963963963963977e+01	8.040301289680146105e-05
5.364564564564564364e+01	4.581926957667440168e-05
5.365165165165165462e+01	2.592263119902101572e-05
5.365765765765765849e+01	1.456016001305715911e-05
5.366366366366366236e+01	8.119146446520389976e-06
5.366966966966967334e+01	4.494824361967030730e-06
5.367567567567567721e+01	2.470438901096916314e-06
5.368168168168168108e+01	1.348017157594047639e-06
5.368768768768768496e+01	7.302599146543488152e-07
5.369369369369369593e+01	3.927543748711822844e-07
5.369969969969969981e+01	2.097137357710119645e-07
5.370570570570570368e+01	1.111720746324410030e-07
5.371171171171171466e+01	5.850974552880147181e-08
5.371771771771771853e+01	3.057208211621977312e-08
5.372372372372372240e+01	1.585939977956841883e-08
5.372972972972972627e+01	8.167967092532635476e-09
5.373573573573573725e+01	4.176449824285808467e-09
5.374174174174174112e+01	2.120152688428690349e-09
5.374774774774774500e+01	1.068548136388084198e-09
5.375375375375375597e+01	5.346734261525931876e-10
5.375975975975975985e+01	2.656140937699519459e-10
5.376576576576576372e+01	1.310032489969068306e-10
5.377177177177177470e+01	6.414781384217012408e-11
5.377777777777777857e+01	3.118536864145385229e-11
5.378378378378378244e+01	1.505183674435266787e-11
5.378978978978979342e+01	7.212703159519595916e-12
5.379579579579579729e+01	3.431443809978214237e-12
5.380180180180180116e+01	1.620788363468824657e-12
5.380780780780780503e+01	7.600577829919565684e-13
5.381381381381381601e+01	3.538653786907103995e-13
5.381981981981981988e+01	1.635689884251202056e-13
5.382582582582582376e+01	7.506466363170845085e-14
5.383183183183183473e+01	3.420125463459063256e-14
5.383783783783783861e+01	1.547108167130246165e-14
5.384384384384384248e+01	6.948189882904503640e-15
5.384984984984984635e+01	3.098098622714579085e-15
5.385585585585585733e+01	1.371486539114105218e-15
5.386186186186186120e+01	6.027827149769634959e-16
5.386786786786786507e+01	2.630286950333623030e-16
5.387387387387387605e+01	1.139511543098920032e-16
5.387987987987987992e+01	4.901259938938141578e-17
5.388588588588588379e+01	2.093005128994879328e-17
5.389189189189189477e+01	8.873736554548311714e-18
5.389789789789789864e+01	3.735223350213635908e-18
5.390390390390390252e+01	1.560991517787040135e-18
5.390990990990991349e+01	6.476771001433236798e-19
5.391591591591591737e+01	2.668029788698744303e-19
5.392192192192192124e+01	1.091181601426909581e-19
5.392792792792792511e+01	4.430754751609585733e-20
5.393393393393393609e+01	1.786211117372394599e-20
5.393993993993993996e+01	7.149280543948461017e-21
5.394594594594594383e+01	2.840968619596538919e-21
5.395195195195195481e+01	1.120843931421813048e-21
5.395795795795795868e+01	4.390343732005945878e-22
5.396396396396396256e+01	1.707365998498721914e-22
5.396996996996996643e+01	6.592186857518415058e-23
5.397597597597597741e+01	2.527011459992574369e-23
5.398198198198198128e+01	9.617446450575574767e-24
5.398798798798798515e+01	3.634019408998187697e-24
5.399399399399399613e+01	1.363294371443387075e-24
5.400000000000000000e+01	5.077699596095191533e-25


==> data/exportSimDQSQBfieldData.dat <==
4.847546399999999522e+01	5.949854699999999866e+03
4.853247640000000018e+01	2.753058300000000145e+03
4.858948879999999804e+01	-2.211831130000000121e+04
4.864650119999999589e+01	-9.462760500000000320e+03
4.870351360000000085e+01	-7.268251000000000204e+03
4.876052599999999870e+01	-1.855562150000000111e+04
4.881753839999999656e+01	-1.525708220000000074e+04
4.887455080000000152e+01	7.382786500000000160e+03
4.893156319999999226e+01	-2.180046319999999832e+04
4.898857559999999722e+01	-4.528807559999999648e+04
4.904558800000000218e+01	-8.155503179999999702e+04
4.910260039999999293e+01	-5.544195120000000315e+04
4.915961279999999789e+01	-2.533260740000000078e+04
4.921662520000000285e+01	-2.034040829999999914e+04
4.927363759999999360e+01	-2.448369450000000143e+04
4.933064999999999856e+01	3.571638899999999921e+03
4.938766239999999641e+01	1.686889699999999948e+03
4.944467479999999426e+01	-5.057197030000000086e+04
4.950168719999999922e+01	-1.111049829999999929e+05
4.955869959999999708e+01	-1.053482724000000017e+05
4.961571199999999493e+01	7.535141899999999623e+03
4.967272439999999989e+01	2.881539551000000210e+05
4.972973679999999774e+01	1.774069024999999965e+05
4.978674919999999560e+01	1.156766290000000008e+05
4.984376160000000056e+01	3.491491999999999825e+04
4.990077399999999130e+01	1.934406569999999920e+04
4.995778639999999626e+01	4.476077999999999975e+02
5.001479880000000122e+01	7.226732200000000375e+03
5.007181119999999197e+01	-3.142823300000000017e+03
5.012882359999999693e+01	8.707967599999999948e+03
5.018583600000000189e+01	-2.086282379999999830e+04
5.024284839999999264e+01	-5.699511729999999807e+04
5.029986079999999760e+01	-5.483761989999999787e+04
5.035687320000000256e+01	3.210335940000000119e+04
5.041388559999999330e+01	5.599839340000000084e+04
5.047089799999999826e+01	4.190498679999999877e+04
5.052791040000000322e+01	3.014849469999999928e+04
5.058492279999999397e+01	-1.520202099999999973e+03
5.064193519999999893e+01	-5.181850099999999657e+03
5.069894760000000389e+01	-3.268459000000000015e+04
5.075595999999999464e+01	-2.985601380000000063e+04
5.081297239999999960e+01	-2.910733640000000014e+04
5.086998479999999034e+01	-7.775640110000000277e+04
5.092699719999999530e+01	-1.169474753000000055e+05
5.098400960000000026e+01	-2.594133647000000055e+05
5.104102199999999101e+01	-2.794947023000000045e+05
5.109803439999999597e+01	8.422798540000000503e+04
5.115504680000000093e+01	2.803654854000000050e+05
5.121205919999999168e+01	2.120363037999999942e+05
5.126907159999999664e+01	1.253587942999999941e+05
5.132608400000000159e+01	4.612553910000000178e+04
5.138309640000000655e+01	5.036278650000000198e+04
5.144010879999999730e+01	3.930432920000000013e+04
5.149712120000000226e+01	-1.895113479999999981e+04
5.155413359999999301e+01	-9.522583300000000236e+03
5.161114599999999797e+01	-1.127358899999999949e+03
5.166815840000000293e+01	-2.999566400000000067e+04
5.172517079999999368e+01	-3.087153640000000087e+04
5.178218319999999864e+01	-5.834297570000000269e+04
5.183919560000000359e+01	-1.897327799999999843e+04
5.189620799999999434e+01	2.940179219999999987e+04
5.195322039999999930e+01	5.752414989999999671e+04
5.201023279999999005e+01	3.895504089999999997e+04
5.206724519999999501e+01	1.611681000000000097e+02
5.212425759999999997e+01	-1.315930129999999917e+04
5.218127000000000493e+01	8.599055599999999686e+03
5.223828239999999568e+01	-1.268467289999999957e+04
5.229529480000000063e+01	8.855488000000000284e+02
5.235230720000000559e+01	-3.781067450000000099e+04
5.240931959999999634e+01	-2.829003979999999865e+04
5.246633200000000130e+01	-3.205734600000000137e+04
5.252334439999999205e+01	-1.363469229000000050e+05
5.258035679999999701e+01	-3.036794654999999912e+05
5.263736920000000197e+01	-1.467367767999999924e+05
5.269438159999999272e+01	2.902971101999999955e+05
5.275139399999999767e+01	1.566160466000000015e+05
5.280840640000000263e+01	7.266833030000000144e+04
5.286541879999999338e+01	3.760631229999999778e+04
5.292243119999999834e+01	2.102131560000000172e+04
5.297944359999998909e+01	8.030429999999999779e+01
5.303645599999999405e+01	3.112916200000000117e+03


==> data/exportSimDQSQBfieldDataN14DQ.dat <==
4.900000000000000000e+01	-0.000000000000000000e+00
4.900040004000400273e+01	-0.000000000000000000e+00
4.900080008000799836e+01	-0.000000000000000000e+00
4.900120012001200109e+01	-0.000000000000000000e+00
4.900160016001600383e+01	-0.000000000000000000e+00
4.900200020001999945e+01	-0.000000000000000000e+00
4.900240024002400219e+01	-0.000000000000000000e+00
4.900280028002800492e+01	-0.000000000000000000e+00
4.900320032003200055e+01	-0.000000000000000000e+00
4.900360036003600328e+01	-0.000000000000000000e+00
4.900400040004000601e+01	-0.000000000000000000e+00
4.900440044004400164e+01	-0.000000000000000000e+00
4.900480048004800437e+01	-0.000000000000000000e+00
4.900520052005200711e+01	-0.000000000000000000e+00
4.900560056005600273e+01	-0.000000000000000000e+00
4.900600060006000547e+01	-0.000000000000000000e+00
4.900640064006400820e+01	-0.000000000000000000e+00
4.900680068006800383e+01	-0.000000000000000000e+00
4.900720072007200656e+01	-0.000000000000000000e+00
4.900760076007600929e+01	-0.000000000000000000e+00
4.900800080008000492e+01	-0.000000000000000000e+00
4.900840084008400765e+01	-0.000000000000000000e+00
4.900880088008801039e+01	-0.000000000000000000e+00
4.900920092009200602e+01	-0.000000000000000000e+00
4.900960096009600875e+01	-0.000000000000000000e+00
4.901000100010001148e+01	-0.000000000000000000e+00
4.901040104010400711e+01	-0.000000000000000000e+00
4.901080108010800984e+01	-0.000000000000000000e+00
4.901120112011201257e+01	-0.000000000000000000e+00
4.901160116011600820e+01	-0.000000000000000000e+00
4.901200120012001094e+01	-0.000000000000000000e+00
4.901240124012401367e+01	-0.000000000000000000e+00
4.901280128012800930e+01	-0.000000000000000000e+00
4.901320132013201203e+01	-0.000000000000000000e+00
4.901360136013601476e+01	-0.000000000000000000e+00
4.901400140014001749e+01	-0.000000000000000000e+00
4.901440144014401312e+01	-0.000000000000000000e+00
4.901480148014801586e+01	-0.000000000000000000e+00
4.901520152015201859e+01	-0.000000000000000000e+00
4.901560156015601422e+01	-0.000000000000000000e+00
4.901600160016001695e+01	-0.000000000000000000e+00
4.901640164016401968e+01	-0.000000000000000000e+00
4.901680168016801531e+01	-0.000000000000000000e+00
4.901720172017201804e+01	-0.000000000000000000e+00
4.901760176017602078e+01	-0.000000000000000000e+00
4.901800180018001640e+01	-0.000000000000000000e+00
4.901840184018401914e+01	-0.000000000000000000e+00
4.901880188018802187e+01	-0.000000000000000000e+00
4.901920192019201750e+01	-0.000000000000000000e+00
4.901960196019602023e+01	-0.000000000000000000e+00
4.902000200020002296e+01	-0.000000000000000000e+00
4.902040204020401859e+01	-0.000000000000000000e+00
4.902080208020802132e+01	-0.000000000000000000e+00
4.902120212021202406e+01	-0.000000000000000000e+00
4.902160216021601968e+01	-0.000000000000000000e+00
4.902200220022002242e+01	-0.000000000000000000e+00
4.902240224022402515e+01	-0.000000000000000000e+00
4.902280228022802078e+01	-0.000000000000000000e+00
4.902320232023202351e+01	-0.000000000000000000e+00
4.902360236023602624e+01	-0.000000000000000000e+00
4.902400240024002187e+01	-0.000000000000000000e+00
4.902440244024402460e+01	-0.000000000000000000e+00
4.902480248024802734e+01	-0.000000000000000000e+00
4.902520252025202296e+01	-0.000000000000000000e+00
4.902560256025602570e+01	-0.000000000000000000e+00
4.902600260026002843e+01	-0.000000000000000000e+00
4.902640264026402406e+01	-0.000000000000000000e+00
4.902680268026802679e+01	-0.000000000000000000e+00
4.902720272027202952e+01	-0.000000000000000000e+00
4.902760276027602515e+01	-0.000000000000000000e+00
4.902800280028002788e+01	-0.000000000000000000e+00
4.902840284028403062e+01	-0.000000000000000000e+00
4.902880288028802624e+01	-0.000000000000000000e+00
4.902920292029202898e+01	-0.000000000000000000e+00
4.902960296029603171e+01	-0.000000000000000000e+00
4.903000300030002734e+01	-0.000000000000000000e+00
4.903040304030403007e+01	-0.000000000000000000e+00
4.903080308030803280e+01	-0.000000000000000000e+00
4.903120312031202843e+01	-0.000000000000000000e+00
4.903160316031603116e+01	-0.000000000000000000e+00
4.903200320032003390e+01	-0.000000000000000000e+00
4.903240324032402953e+01	-0.000000000000000000e+00
4.903280328032803226e+01	-0.000000000000000000e+00
4.903320332033203499e+01	-0.000000000000000000e+00
4.903360336033603062e+01	-0.000000000000000000e+00
4.903400340034003335e+01	-0.000000000000000000e+00
4.903440344034403608e+01	-0.000000000000000000e+00
4.903480348034803171e+01	-0.000000000000000000e+00
4.903520352035203445e+01	-0.000000000000000000e+00
4.903560356035603718e+01	-0.000000000000000000e+00
4.903600360036003281e+01	-0.000000000000000000e+00
4.903640364036403554e+01	-0.000000000000000000e+00
4.903680368036803827e+01	-0.000000000000000000e+00
4.903720372037203390e+01	-0.000000000000000000e+00
4.903760376037603663e+01	-0.000000000000000000e+00
4.903800380038003937e+01	-0.000000000000000000e+00
4.903840384038403499e+01	-0.000000000000000000e+00
4.903880388038803773e+01	-0.000000000000000000e+00
4.903920392039204046e+01	-0.000000000000000000e+00
4.903960396039603609e+01	-0.000000000000000000e+00
4.904000400040003882e+01	-0.000000000000000000e+00
4.904040404040404155e+01	-0.000000000000000000e+00
4.904080408040804429e+01	-0.000000000000000000e+00
4.904120412041203991e+01	-0.000000000000000000e+00
4.904160416041604265e+01	-0.000000000000000000e+00
4.904200420042004538e+01	-0.000000000000000000e+00
4.904240424042404101e+01	-0.000000000000000000e+00
4.904280428042804374e+01	-0.000000000000000000e+00
4.904320432043204647e+01	-0.000000000000000000e+00
4.904360436043604210e+01	-0.000000000000000000e+00
4.904400440044004483e+01	-0.000000000000000000e+00
4.904440444044404757e+01	-0.000000000000000000e+00
4.904480448044804319e+01	-0.000000000000000000e+00
4.904520452045204593e+01	-0.000000000000000000e+00
4.904560456045604866e+01	-0.000000000000000000e+00
4.904600460046004429e+01	-0.000000000000000000e+00
4.904640464046404702e+01	-0.000000000000000000e+00
4.904680468046804975e+01	-0.000000000000000000e+00
4.904720472047204538e+01	-0.000000000000000000e+00
4.904760476047604811e+01	-0.000000000000000000e+00
4.904800480048005085e+01	-0.000000000000000000e+00
4.904840484048404647e+01	-0.000000000000000000e+00
4.904880488048804921e+01	-0.000000000000000000e+00
4.904920492049205194e+01	-0.000000000000000000e+00
4.904960496049604757e+01	-0.000000000000000000e+00
4.905000500050005030e+01	-0.000000000000000000e+00
4.905040504050405303e+01	-0.000000000000000000e+00
4.905080508050804866e+01	-0.000000000000000000e+00
4.905120512051205139e+01	-0.000000000000000000e+00
4.905160516051605413e+01	-0.000000000000000000e+00
4.905200520052004975e+01	-0.000000000000000000e+00
4.905240524052405249e+01	-0.000000000000000000e+00
4.905280528052805522e+01	-0.000000000000000000e+00
4.905320532053205085e+01	-0.000000000000000000e+00
4.905360536053605358e+01	-0.000000000000000000e+00
4.905400540054005631e+01	-0.000000000000000000e+00
4.905440544054405194e+01	-0.000000000000000000e+00
4.905480548054805467e+01	-0.000000000000000000e+00
4.905520552055205741e+01	-0.000000000000000000e+00
4.905560556055605304e+01	-0.000000000000000000e+00
4.905600560056005577e+01	-0.000000000000000000e+00
4.905640564056405850e+01	-0.000000000000000000e+00
4.905680568056805413e+01	-0.000000000000000000e+00
4.905720572057205686e+01	-0.000000000000000000e+00
4.905760576057605959e+01	-0.000000000000000000e+00
4.905800580058005522e+01	-0.000000000000000000e+00
4.905840584058405796e+01	-0.000000000000000000e+00
4.905880588058806069e+01	-0.000000000000000000e+00
4.905920592059205632e+01	-0.000000000000000000e+00
4.905960596059605905e+01	-0.000000000000000000e+00
4.906000600060006178e+01	-0.000000000000000000e+00
4.906040604060405741e+01	-0.000000000000000000e+00
4.906080608060806014e+01	-0.000000000000000000e+00
4.906120612061206288e+01	-0.000000000000000000e+00
4.906160616061605850e+01	-0.000000000000000000e+00
4.906200620062006124e+01	-0.000000000000000000e+00
4.906240624062406397e+01	-0.000000000000000000e+00
4.906280628062805960e+01	-0.000000000000000000e+00
4.906320632063206233e+01	-0.000000000000000000e+00
4.906360636063606506e+01	-0.000000000000000000e+00
4.906400640064006069e+01	-0.000000000000000000e+00
4.906440644064406342e+01	-0.000000000000000000e+00
4.906480648064806616e+01	-0.000000000000000000e+00
4.906520652065206178e+01	-0.000000000000000000e+00
4.906560656065606452e+01	-0.000000000000000000e+00
4.906600660066006725e+01	-0.000000000000000000e+00
4.906640664066406288e+01	-0.000000000000000000e+00
4.906680668066806561e+01	-0.000000000000000000e+00
4.906720672067206834e+01	-0.000000000000000000e+00
4.906760676067607108e+01	-0.000000000000000000e+00
4.906800680068006670e+01	-0.000000000000000000e+00
4.906840684068406944e+01	-0.000000000000000000e+00
4.906880688068807217e+01	-0.000000000000000000e+00
4.906920692069206780e+01	-0.000000000000000000e+00
4.906960696069607053e+01	-0.000000000000000000e+00
4.907000700070007326e+01	-0.000000000000000000e+00
4.907040704070406889e+01	-0.000000000000000000e+00
4.907080708070807162e+01	-0.000000000000000000e+00
4.907120712071207436e+01	-0.000000000000000000e+00
4.907160716071606998e+01	-0.000000000000000000e+00
4.907200720072007272e+01	-0.000000000000000000e+00
4.907240724072407545e+01	-0.000000000000000000e+00
4.907280728072807108e+01	-0.000000000000000000e+00
4.907320732073207381e+01	-0.000000000000000000e+00
4.907360736073607654e+01	-0.000000000000000000e+00
4.907400740074007217e+01	-0.000000000000000000e+00
4.907440744074407490e+01	-0.000000000000000000e+00
4.907480748074807764e+01	-0.000000000000000000e+00
4.907520752075207326e+01	-0.000000000000000000e+00
4.907560756075607600e+01	-0.000000000000000000e+00
4.907600760076007873e+01	-0.000000000000000000e+00
4.907640764076407436e+01	-0.000000000000000000e+00
4.907680768076807709e+01	-0.000000000000000000e+00
4.907720772077207982e+01	-0.000000000000000000e+00
4.907760776077607545e+01	-0.000000000000000000e+00
4.907800780078007818e+01	-0.000000000000000000e+00
4.907840784078408092e+01	-0.000000000000000000e+00
4.907880788078807655e+01	-0.000000000000000000e+00
4.907920792079207928e+01	-0.000000000000000000e+00
4.907960796079608201e+01	-0.000000000000000000e+00
4.908000800080007764e+01	-0.000000000000000000e+00
4.908040804080408037e+01	-0.000000000000000000e+00
4.908080808080808310e+01	-0.000000000000000000e+00
4.908120812081207873e+01	-0.000000000000000000e+00
4.908160816081608147e+01	-0.000000000000000000e+00
4.908200820082008420e+01	-0.000000000000000000e+00
4.908240824082407983e+01	-0.000000000000000000e+00
4.908280828082808256e+01	-0.000000000000000000e+00
4.908320832083208529e+01	-0.000000000000000000e+00
4.908360836083608092e+01	-0.000000000000000000e+00
4.908400840084008365e+01	-0.000000000000000000e+00
4.908440844084408639e+01	-0.000000000000000000e+00
4.908480848084808201e+01	-0.000000000000000000e+00
4.908520852085208475e+01	-0.000000000000000000e+00
4.908560856085608748e+01	-0.000000000000000000e+00
4.908600860086008311e+01	-0.000000000000000000e+00
4.908640864086408584e+01	-0.000000000000000000e+00
4.908680868086808857e+01	-0.000000000000000000e+00
4.908720872087208420e+01	-0.000000000000000000e+00
4.908760876087608693e+01	-0.000000000000000000e+00
4.908800880088008967e+01	-0.000000000000000000e+00
4.908840884088408529e+01	-0.000000000000000000e+00
4.908880888088808803e+01	-0.000000000000000000e+00
4.908920892089209076e+01	-0.000000000000000000e+00
4.908960896089608639e+01	-0.000000000000000000e+00
4.909000900090008912e+01	-0.000000000000000000e+00
4.909040904090409185e+01	-0.000000000000000000e+00
4.909080908090808748e+01	-0.000000000000000000e+00
4.909120912091209021e+01	-0.000000000000000000e+00
4.909160916091609295e+01	-0.000000000000000000e+00
4.909200920092008857e+01	-0.000000000000000000e+00
4.909240924092409131e+01	-0.000000000000000000e+00
4.909280928092809404e+01	-0.000000000000000000e+00
4.909320932093208967e+01	-0.000000000000000000e+00
4.909360936093609240e+01	-0.000000000000000000e+00
4.909400940094009513e+01	-0.000000000000000000e+00
4.909440944094409787e+01	-0.000000000000000000e+00
4.909480948094809349e+01	-0.000000000000000000e+00
4.909520952095209623e+01	-0.000000000000000000e+00
4.909560956095609896e+01	-0.000000000000000000e+00
4.909600960096009459e+01	-0.000000000000000000e+00
4.909640964096409732e+01	-0.000000000000000000e+00
4.909680968096810005e+01	-0.000000000000000000e+00
4.909720972097209568e+01	-0.000000000000000000e+00
4.909760976097609841e+01	-0.000000000000000000e+00
4.909800980098010115e+01	-0.000000000000000000e+00
4.909840984098409677e+01	-0.000000000000000000e+00
4.909880988098809951e+01	-0.000000000000000000e+00
4.909920992099210224e+01	-0.000000000000000000e+00
4.909960996099609787e+01	-0.000000000000000000e+00
4.910001000100010060e+01	-0.000000000000000000e+00
4.910041004100410333e+01	-0.000000000000000000e+00
4.910081008100809896e+01	-0.000000000000000000e+00
4.910121012101210169e+01	-0.000000000000000000e+00
4.910161016101610443e+01	-0.000000000000000000e+00
4.910201020102010006e+01	-0.000000000000000000e+00
4.910241024102410279e+01	-0.000000000000000000e+00
4.910281028102810552e+01	-0.000000000000000000e+00
4.910321032103210115e+01	-0.000000000000000000e+00
4.910361036103610388e+01	-0.000000000000000000e+00
4.910401040104010661e+01	-0.000000000000000000e+00
4.910441044104410224e+01	-0.000000000000000000e+00
4.910481048104810498e+01	-0.000000000000000000e+00
4.910521052105210771e+01	-0.000000000000000000e+00
4.910561056105610334e+01	-0.000000000000000000e+00
4.910601060106010607e+01	-0.000000000000000000e+00
4.910641064106410880e+01	-0.000000000000000000e+00
4.910681068106810443e+01	-0.000000000000000000e+00
4.910721072107210716e+01	-0.000000000000000000e+00
4.910761076107610990e+01	-0.000000000000000000e+00
4.910801080108010552e+01	-0.000000000000000000e+00
4.910841084108410826e+01	-0.000000000000000000e+00
4.910881088108811099e+01	-0.000000000000000000e+00
4.910921092109210662e+01	-0.000000000000000000e+00
4.910961096109610935e+01	-0.000000000000000000e+00
4.911001100110011208e+01	-0.000000000000000000e+00
4.911041104110410771e+01	-0.000000000000000000e+00
4.911081108110811044e+01	-0.000000000000000000e+00
4.911121112111211318e+01	-0.000000000000000000e+00
4.911161116111610880e+01	-0.000000000000000000e+00
4.911201120112011154e+01	-0.000000000000000000e+00
4.911241124112411427e+01	-0.000000000000000000e+00
4.911281128112810990e+01	-0.000000000000000000e+00
4.911321132113211263e+01	-0.000000000000000000e+00
4.911361136113611536e+01	-0.000000000000000000e+00
4.911401140114011099e+01	-0.000000000000000000e+00
4.911441144114411372e+01	-0.000000000000000000e+00
4.911481148114811646e+01	-0.000000000000000000e+00
4.911521152115211208e+01	-0.000000000000000000e+00
4.911561156115611482e+01	-0.000000000000000000e+00
4.911601160116011755e+01	-0.000000000000000000e+00
4.911641164116411318e+01	-0.000000000000000000e+00
4.911681168116811591e+01	-0.000000000000000000e+00
4.911721172117211864e+01	-0.000000000000000000e+00
4.911761176117611427e+01	-0.000000000000000000e+00
4.911801180118011700e+01	-0.000000000000000000e+00
4.911841184118411974e+01	-0.000000000000000000e+00
4.911881188118811536e+01	-0.000000000000000000e+00
4.911921192119211810e+01	-0.000000000000000000e+00
4.911961196119612083e+01	-0.000000000000000000e+00
4.912001200120012356e+01	-0.000000000000000000e+00
4.912041204120411919e+01	-0.000000000000000000e+00
4.912081208120812192e+01	-0.000000000000000000e+00
4.912121212121212466e+01	-0.000000000000000000e+00
4.912161216121612028e+01	-0.000000000000000000e+00
4.912201220122012302e+01	-0.000000000000000000e+00
4.912241224122412575e+01	-0.000000000000000000e+00
4.912281228122812138e+01	-0.000000000000000000e+00
4.912321232123212411e+01	-0.000000000000000000e+00
4.912361236123612684e+01	-0.000000000000000000e+00
4.912401240124012247e+01	-0.000000000000000000e+00
4.912441244124412520e+01	-0.000000000000000000e+00
4.912481248124812794e+01	-0.000000000000000000e+00
4.912521252125212357e+01	-0.000000000000000000e+00
4.912561256125612630e+01	-0.000000000000000000e+00
4.912601260126012903e+01	-0.000000000000000000e+00
4.912641264126412466e+01	-0.000000000000000000e+00
4.912681268126812739e+01	-0.000000000000000000e+00
4.912721272127213012e+01	-0.000000000000000000e+00
4.912761276127612575e+01	-0.000000000000000000e+00
4.912801280128012849e+01	-0.000000000000000000e+00
4.912841284128413122e+01	-0.000000000000000000e+00
4.912881288128812685e+01	-0.000000000000000000e+00
4.912921292129212958e+01	-0.000000000000000000e+00
4.912961296129613231e+01	-0.000000000000000000e+00
4.913001300130012794e+01	-0.000000000000000000e+00
4.913041304130413067e+01	-0.000000000000000000e+00
4.913081308130813341e+01	-0.000000000000000000e+00
4.913121312131212903e+01	-0.000000000000000000e+00
4.913161316131613177e+01	-0.000000000000000000e+00
4.913201320132013450e+01	-0.000000000000000000e+00
4.913241324132413013e+01	-0.000000000000000000e+00
4.913281328132813286e+01	-0.000000000000000000e+00
4.913321332133213559e+01	-0.000000000000000000e+00
4.913361336133613122e+01	-0.000000000000000000e+00
4.913401340134013395e+01	-0.000000000000000000e+00
4.913441344134413669e+01	-0.000000000000000000e+00
4.913481348134813231e+01	-0.000000000000000000e+00
4.913521352135213505e+01	-0.000000000000000000e+00
4.913561356135613778e+01	-0.000000000000000000e+00
4.913601360136013341e+01	-0.000000000000000000e+00
4.913641364136413614e+01	-0.000000000000000000e+00
4.913681368136813887e+01	-0.000000000000000000e+00
4.913721372137213450e+01	-0.000000000000000000e+00
4.913761376137613723e+01	-0.000000000000000000e+00
4.913801380138013997e+01	-0.000000000000000000e+00
4.913841384138413559e+01	-0.000000000000000000e+00
4.913881388138813833e+01	-0.000000000000000000e+00
4.913921392139214106e+01	-0.000000000000000000e+00
4.913961396139613669e+01	-0.000000000000000000e+00
4.914001400140013942e+01	-0.000000000000000000e+00
4.914041404140414215e+01	-0.000000000000000000e+00
4.914081408140813778e+01	-0.000000000000000000e+00
4.914121412141214051e+01	-0.000000000000000000e+00
4.914161416141614325e+01	-0.000000000000000000e+00
4.914201420142013887e+01	-0.000000000000000000e+00
4.914241424142414161e+01	-0.000000000000000000e+00
4.914281428142814434e+01	-0.000000000000000000e+00
4.914321432143213997e+01	-0.000000000000000000e+00
4.914361436143614270e+01	-0.000000000000000000e+00
4.914401440144014543e+01	-0.000000000000000000e+00
4.914441444144414106e+01	-0.000000000000000000e+00
4.914481448144814379e+01	-0.000000000000000000e+00
4.914521452145214653e+01	-0.000000000000000000e+00
4.914561456145614216e+01	-0.000000000000000000e+00
4.914601460146014489e+01	-0.000000000000000000e+00
4.914641464146414762e+01	-0.000000000000000000e+00
4.914681468146815035e+01	-0.000000000000000000e+00
4.914721472147214598e+01	-0.000000000000000000e+00
4.914761476147614871e+01	-0.000000000000000000e+00
4.914801480148015145e+01	-0.000000000000000000e+00
4.914841484148414708e+01	-0.000000000000000000e+00
4.914881488148814981e+01	-0.000000000000000000e+00
4.914921492149215254e+01	-0.000000000000000000e+00
4.914961496149614817e+01	-0.000000000000000000e+00
4.915001500150015090e+01	-0.000000000000000000e+00
4.915041504150415363e+01	-0.000000000000000000e+00
4.915081508150814926e+01	-0.000000000000000000e+00
4.915121512151215200e+01	-0.000000000000000000e+00
4.915161516151615473e+01	-0.000000000000000000e+00
4.915201520152015036e+01	-0.000000000000000000e+00
4.915241524152415309e+01	-0.000000000000000000e+00
4.915281528152815582e+01	-0.000000000000000000e+00
4.915321532153215145e+01	-0.000000000000000000e+00
4.915361536153615418e+01	-0.000000000000000000e+00
4.915401540154015692e+01	-0.000000000000000000e+00
4.915441544154415254e+01	-0.000000000000000000e+00
4.915481548154815528e+01	-0.000000000000000000e+00
4.915521552155215801e+01	-0.000000000000000000e+00
4.915561556155615364e+01	-0.000000000000000000e+00
4.915601560156015637e+01	-0.000000000000000000e+00
4.915641564156415910e+01	-0.000000000000000000e+00
4.915681568156815473e+01	-0.000000000000000000e+00
4.915721572157215746e+01	-0.000000000000000000e+00
4.915761576157616020e+01	-0.000000000000000000e+00
4.915801580158015582e+01	-0.000000000000000000e+00
4.915841584158415856e+01	-0.000000000000000000e+00
4.915881588158816129e+01	-0.000000000000000000e+00
4.915921592159215692e+01	-0.000000000000000000e+00
4.915961596159615965e+01	-0.000000000000000000e+00
4.916001600160016238e+01	-0.000000000000000000e+00
4.916041604160415801e+01	-0.000000000000000000e+00
4.916081608160816074e+01	-0.000000000000000000e+00
4.916121612161216348e+01	-0.000000000000000000e+00
4.916161616161615910e+01	-0.000000000000000000e+00
4.916201620162016184e+01	-0.000000000000000000e+00
4.916241624162416457e+01	-0.000000000000000000e+00
4.916281628162816020e+01	-0.000000000000000000e+00
4.916321632163216293e+01	-0.000000000000000000e+00
4.916361636163616566e+01	-0.000000000000000000e+00
4.916401640164016129e+01	-0.000000000000000000e+00
4.916441644164416402e+01	-0.000000000000000000e+00
4.916481648164816676e+01	-0.000000000000000000e+00
4.916521652165216238e+01	-0.000000000000000000e+00
4.916561656165616512e+01	-0.000000000000000000e+00
4.916601660166016785e+01	-0.000000000000000000e+00
4.916641664166416348e+01	-0.000000000000000000e+00
4.916681668166816621e+01	-0.000000000000000000e+00
4.916721672167216894e+01	-0.000000000000000000e+00
4.916761676167616457e+01	-0.000000000000000000e+00
4.916801680168016730e+01	-0.000000000000000000e+00
4.916841684168417004e+01	-0.000000000000000000e+00
4.916881688168816567e+01	-0.000000000000000000e+00
4.916921692169216840e+01	-0.000000000000000000e+00
4.916961696169617113e+01	-0.000000000000000000e+00
4.917001700170016676e+01	-0.000000000000000000e+00
4.917041704170416949e+01	-0.000000000000000000e+00
4.917081708170817222e+01	-0.000000000000000000e+00
4.917121712171216785e+01	-0.000000000000000000e+00
4.917161716171617059e+01	-0.000000000000000000e+00
4.917201720172017332e+01	-0.000000000000000000e+00
4.917241724172416895e+01	-0.000000000000000000e+00
4.917281728172817168e+01	-0.000000000000000000e+00
4.917321732173217441e+01	-0.000000000000000000e+00
4.917361736173617714e+01	-0.000000000000000000e+00
4.917401740174017277e+01	-0.000000000000000000e+00
4.917441744174417551e+01	-0.000000000000000000e+00
4.917481748174817824e+01	-0.000000000000000000e+00
4.917521752175217387e+01	-0.000000000000000000e+00
4.917561756175617660e+01	-0.000000000000000000e+00
4.917601760176017933e+01	-0.000000000000000000e+00
4.917641764176417496e+01	-0.000000000000000000e+00
4.917681768176817769e+01	-0.000000000000000000e+00
4.917721772177218043e+01	-0.000000000000000000e+00
4.917761776177617605e+01	-0.000000000000000000e+00
4.917801780178017879e+01	-0.000000000000000000e+00
4.917841784178418152e+01	-0.000000000000000000e+00
4.917881788178817715e+01	-0.000000000000000000e+00
4.917921792179217988e+01	-0.000000000000000000e+00
4.917961796179618261e+01	-0.000000000000000000e+00
4.918001800180017824e+01	-0.000000000000000000e+00
4.918041804180418097e+01	-0.000000000000000000e+00
4.918081808180818371e+01	-0.000000000000000000e+00
4.918121812181217933e+01	-0.000000000000000000e+00
4.918161816181618207e+01	-0.000000000000000000e+00
4.918201820182018480e+01	-0.000000000000000000e+00
4.918241824182418043e+01	-0.000000000000000000e+00
4.918281828182818316e+01	-0.000000000000000000e+00
4.918321832183218589e+01	-0.000000000000000000e+00
4.918361836183618152e+01	-0.000000000000000000e+00
4.918401840184018425e+01	-0.000000000000000000e+00
4.918441844184418699e+01	-0.000000000000000000e+00
4.918481848184818261e+01	-0.000000000000000000e+00
4.918521852185218535e+01	-0.000000000000000000e+00
4.918561856185618808e+01	-0.000000000000000000e+00
4.918601860186018371e+01	-0.000000000000000000e+00
4.918641864186418644e+01	-0.000000000000000000e+00
4.918681868186818917e+01	-0.000000000000000000e+00
4.918721872187218480e+01	-0.000000000000000000e+00
4.918761876187618753e+01	-0.000000000000000000e+00
4.918801880188019027e+01	-0.000000000000000000e+00
4.918841884188418589e+01	-0.000000000000000000e+00
4.918881888188818863e+01	-0.000000000000000000e+00
4.918921892189219136e+01	-0.000000000000000000e+00
4.918961896189618699e+01	-0.000000000000000000e+00
4.919001900190018972e+01	-0.000000000000000000e+00
4.919041904190419245e+01	-0.000000000000000000e+00
4.919081908190818808e+01	-0.000000000000000000e+00
4.919121912191219081e+01	-0.000000000000000000e+00
4.919161916191619355e+01	-0.000000000000000000e+00
4.919201920192018918e+01	-0.000000000000000000e+00
4.919241924192419191e+01	-0.000000000000000000e+00
4.919281928192819464e+01	-0.000000000000000000e+00
4.919321932193219027e+01	-0.000000000000000000e+00
4.919361936193619300e+01	-0.000000000000000000e+00
4.919401940194019573e+01	-0.000000000000000000e+00
4.919441944194419136e+01	-0.000000000000000000e+00
4.919481948194819410e+01	-0.000000000000000000e+00
4.919521952195219683e+01	-0.000000000000000000e+00
4.919561956195619246e+01	-0.000000000000000000e+00
4.919601960196019519e+01	-0.000000000000000000e+00
4.919641964196419792e+01	-0.000000000000000000e+00
4.919681968196819355e+01	-0.000000000000000000e+00
4.919721972197219628e+01	-0.000000000000000000e+00
4.919761976197619902e+01	-0.000000000000000000e+00
4.919801980198019464e+01	-0.000000000000000000e+00
4.919841984198419738e+01	-0.000000000000000000e+00
4.919881988198820011e+01	-0.000000000000000000e+00
4.919921992199219574e+01	-0.000000000000000000e+00
4.919961996199619847e+01	-0.000000000000000000e+00
4.920002000200020120e+01	-0.000000000000000000e+00
4.920042004200420394e+01	-0.000000000000000000e+00
4.920082008200819956e+01	-0.000000000000000000e+00
4.920122012201220230e+01	-0.000000000000000000e+00
4.920162016201620503e+01	-0.000000000000000000e+00
4.920202020202020066e+01	-0.000000000000000000e+00
4.920242024202420339e+01	-0.000000000000000000e+00
4.920282028202820612e+01	-0.000000000000000000e+00
4.920322032203220175e+01	-0.000000000000000000e+00
4.920362036203620448e+01	-0.000000000000000000e+00
4.920402040204020722e+01	-0.000000000000000000e+00
4.920442044204420284e+01	-0.000000000000000000e+00
4.920482048204820558e+01	-0.000000000000000000e+00
4.920522052205220831e+01	-0.000000000000000000e+00
4.920562056205620394e+01	-0.000000000000000000e+00
4.920602060206020667e+01	-0.000000000000000000e+00
4.920642064206420940e+01	-0.000000000000000000e+00
4.920682068206820503e+01	-0.000000000000000000e+00
4.920722072207220776e+01	-0.000000000000000000e+00
4.920762076207621050e+01	-0.000000000000000000e+00
4.920802080208020612e+01	-0.000000000000000000e+00
4.920842084208420886e+01	-0.000000000000000000e+00
4.920882088208821159e+01	-0.000000000000000000e+00
4.920922092209220722e+01	-0.000000000000000000e+00
4.920962096209620995e+01	-0.000000000000000000e+00
4.921002100210021268e+01	-0.000000000000000000e+00
4.921042104210420831e+01	-0.000000000000000000e+00
4.921082108210821104e+01	-0.000000000000000000e+00
4.921122112211221378e+01	-0.000000000000000000e+00
4.921162116211620940e+01	-0.000000000000000000e+00
4.921202120212021214e+01	-0.000000000000000000e+00
4.921242124212421487e+01	-0.000000000000000000e+00
4.921282128212821050e+01	-0.000000000000000000e+00
4.921322132213221323e+01	-0.000000000000000000e+00
4.921362136213621596e+01	-0.000000000000000000e+00
4.921402140214021159e+01	-0.000000000000000000e+00
4.921442144214421432e+01	-0.000000000000000000e+00
4.921482148214821706e+01	-0.000000000000000000e+00
4.921522152215221269e+01	-0.000000000000000000e+00
4.921562156215621542e+01	-0.000000000000000000e+00
4.921602160216021815e+01	-0.000000000000000000e+00
4.921642164216421378e+01	-0.000000000000000000e+00
4.921682168216821651e+01	-0.000000000000000000e+00
4.921722172217221924e+01	-0.000000000000000000e+00
4.921762176217621487e+01	-0.000000000000000000e+00
4.921802180218021761e+01	-0.000000000000000000e+00
4.921842184218422034e+01	-0.000000000000000000e+00
4.921882188218821597e+01	-0.000000000000000000e+00
4.921922192219221870e+01	-0.000000000000000000e+00
4.921962196219622143e+01	-0.000000000000000000e+00
4.922002200220021706e+01	-0.000000000000000000e+00
4.922042204220421979e+01	-0.000000000000000000e+00
4.922082208220822253e+01	-0.000000000000000000e+00
4.922122212221221815e+01	-0.000000000000000000e+00
4.922162216221622089e+01	-0.000000000000000000e+00
4.922202220222022362e+01	-0.000000000000000000e+00
4.922242224222421925e+01	-0.000000000000000000e+00
4.922282228222822198e+01	-0.000000000000000000e+00
4.922322232223222471e+01	-0.000000000000000000e+00
4.922362236223622034e+01	-0.000000000000000000e+00
4.922402240224022307e+01	-0.000000000000000000e+00
4.922442244224422581e+01	-0.000000000000000000e+00
4.922482248224822143e+01	-0.000000000000000000e+00
4.922522252225222417e+01	-0.000000000000000000e+00
4.922562256225622690e+01	-0.000000000000000000e+00
4.922602260226022253e+01	-0.000000000000000000e+00
4.922642264226422526e+01	-0.000000000000000000e+00
4.922682268226822799e+01	-0.000000000000000000e+00
4.922722272227223073e+01	-0.000000000000000000e+00
4.922762276227622635e+01	-0.000000000000000000e+00
4.922802280228022909e+01	-0.000000000000000000e+00
4.922842284228423182e+01	-0.000000000000000000e+00
4.922882288228822745e+01	-0.000000000000000000e+00
4.922922292229223018e+01	-0.000000000000000000e+00
4.922962296229623291e+01	-0.000000000000000000e+00
4.923002300230022854e+01	-0.000000000000000000e+00
4.923042304230423127e+01	-0.000000000000000000e+00
4.923082308230823401e+01	-0.000000000000000000e+00
4.923122312231222963e+01	-0.000000000000000000e+00
4.923162316231623237e+01	-0.000000000000000000e+00
4.923202320232023510e+01	-0.000000000000000000e+00
4.923242324232423073e+01	-0.000000000000000000e+00
4.923282328232823346e+01	-0.000000000000000000e+00
4.923322332233223619e+01	-0.000000000000000000e+00
4.923362336233623182e+01	-0.000000000000000000e+00
4.923402340234023455e+01	-0.000000000000000000e+00
4.923442344234423729e+01	-0.000000000000000000e+00
4.923482348234823291e+01	-0.000000000000000000e+00
4.923522352235223565e+01	-0.000000000000000000e+00
4.923562356235623838e+01	-0.000000000000000000e+00
4.923602360236023401e+01	-0.000000000000000000e+00
4.923642364236423674e+01	-0.000000000000000000e+00
4.923682368236823947e+01	-0.000000000000000000e+00
4.923722372237223510e+01	-0.000000000000000000e+00
4.923762376237623783e+01	-0.000000000000000000e+00
4.923802380238024057e+01	-0.000000000000000000e+00
4.923842384238423620e+01	-0.000000000000000000e+00
4.923882388238823893e+01	-0.000000000000000000e+00
4.923922392239224166e+01	-0.000000000000000000e+00
4.923962396239623729e+01	-0.000000000000000000e+00
4.924002400240024002e+01	-0.000000000000000000e+00
4.924042404240424275e+01	-0.000000000000000000e+00
4.924082408240823838e+01	-0.000000000000000000e+00
4.924122412241224112e+01	-0.000000000000000000e+00
4.924162416241624385e+01	-0.000000000000000000e+00
4.924202420242023948e+01	-0.000000000000000000e+00
4.924242424242424221e+01	-0.000000000000000000e+00
4.924282428242824494e+01	-0.000000000000000000e+00
4.924322432243224057e+01	-0.000000000000000000e+00
4.924362436243624330e+01	-0.000000000000000000e+00
4.924402440244024604e+01	-0.000000000000000000e+00
4.924442444244424166e+01	-0.000000000000000000e+00
4.924482448244824440e+01	-0.000000000000000000e+00
4.924522452245224713e+01	-0.000000000000000000e+00
4.924562456245624276e+01	-0.000000000000000000e+00
4.924602460246024549e+01	-0.000000000000000000e+00
4.924642464246424822e+01	-0.000000000000000000e+00
4.924682468246824385e+01	-0.000000000000000000e+00
4.924722472247224658e+01	-0.000000000000000000e+00
4.924762476247624932e+01	-0.000000000000000000e+00
4.924802480248024494e+01	-0.000000000000000000e+00
4.924842484248424768e+01	-0.000000000000000000e+00
4.924882488248825041e+01	-0.000000000000000000e+00
4.924922492249224604e+01	-0.000000000000000000e+00
4.924962496249624877e+01	-0.000000000000000000e+00
4.925002500250025150e+01	-0.000000000000000000e+00
4.925042504250424713e+01	-0.000000000000000000e+00
4.925082508250824986e+01	-0.000000000000000000e+00
4.925122512251225260e+01	-0.000000000000000000e+00
4.925162516251624822e+01	-0.000000000000000000e+00
4.925202520252025096e+01	-0.000000000000000000e+00
4.925242524252425369e+01	-0.000000000000000000e+00
4.925282528252824932e+01	-0.000000000000000000e+00
4.925322532253225205e+01	-0.000000000000000000e+00
4.925362536253625478e+01	-0.000000000000000000e+00
4.925402540254025752e+01	-0.000000000000000000e+00
4.925442544254425314e+01	-0.000000000000000000e+00
4.925482548254825588e+01	-0.000000000000000000e+00
4.925522552255225861e+01	-0.000000000000000000e+00
4.925562556255625424e+01	-0.000000000000000000e+00
4.925602560256025697e+01	-0.000000000000000000e+00
4.925642564256425970e+01	-0.000000000000000000e+00
4.925682568256825533e+01	-0.000000000000000000e+00
4.925722572257225806e+01	-0.000000000000000000e+00
4.925762576257626080e+01	-0.000000000000000000e+00
4.925802580258025642e+01	-0.000000000000000000e+00
4.925842584258425916e+01	-0.000000000000000000e+00
4.925882588258826189e+01	-0.000000000000000000e+00
4.925922592259225752e+01	-0.000000000000000000e+00
4.925962596259626025e+01	-0.000000000000000000e+00
4.926002600260026298e+01	-0.000000000000000000e+00
4.926042604260425861e+01	-0.000000000000000000e+00
4.926082608260826134e+01	-0.000000000000000000e+00
4.926122612261226408e+01	-0.000000000000000000e+00
4.926162616261625971e+01	-0.000000000000000000e+00
4.926202620262026244e+01	-0.000000000000000000e+00
4.926242624262426517e+01	-0.000000000000000000e+00
4.926282628262826080e+01	-0.000000000000000000e+00
4.926322632263226353e+01	-0.000000000000000000e+00
4.926362636263626626e+01	-0.000000000000000000e+00
4.926402640264026189e+01	-0.000000000000000000e+00
4.926442644264426463e+01	-0.000000000000000000e+00
4.926482648264826736e+01	-0.000000000000000000e+00
4.926522652265226299e+01	-0.000000000000000000e+00
4.926562656265626572e+01	-0.000000000000000000e+00
4.926602660266026845e+01	-0.000000000000000000e+00
4.926642664266426408e+01	-0.000000000000000000e+00
4.926682668266826681e+01	-0.000000000000000000e+00
4.926722672267226955e+01	-0.000000000000000000e+00
4.926762676267626517e+01	-0.000000000000000000e+00
4.926802680268026791e+01	-0.000000000000000000e+00
4.926842684268427064e+01	-0.000000000000000000e+00
4.926882688268826627e+01	-0.000000000000000000e+00
4.926922692269226900e+01	-0.000000000000000000e+00
4.926962696269627173e+01	-0.000000000000000000e+00
4.927002700270026736e+01	-0.000000000000000000e+00
4.927042704270427009e+01	-0.000000000000000000e+00
4.927082708270827283e+01	-0.000000000000000000e+00
4.927122712271226845e+01	-0.000000000000000000e+00
4.927162716271627119e+01	-0.000000000000000000e+00
4.927202720272027392e+01	-0.000000000000000000e+00
4.927242724272426955e+01	-0.000000000000000000e+00
4.927282728272827228e+01	-0.000000000000000000e+00
4.927322732273227501e+01	-0.000000000000000000e+00
4.927362736273627064e+01	-0.000000000000000000e+00
4.927402740274027337e+01	-0.000000000000000000e+00
4.927442744274427611e+01	-0.000000000000000000e+00
4.927482748274827173e+01	-0.000000000000000000e+00
4.927522752275227447e+01	-0.000000000000000000e+00
4.927562756275627720e+01	-0.000000000000000000e+00
4.927602760276027283e+01	-0.000000000000000000e+00
4.927642764276427556e+01	-0.000000000000000000e+00
4.927682768276827829e+01	-0.000000000000000000e+00
4.927722772277227392e+01	-0.000000000000000000e+00
4.927762776277627665e+01	-0.000000000000000000e+00
4.927802780278027939e+01	-0.000000000000000000e+00
4.927842784278427501e+01	-0.000000000000000000e+00
4.927882788278827775e+01	-0.000000000000000000e+00
4.927922792279228048e+01	-0.000000000000000000e+00
4.927962796279628321e+01	-0.000000000000000000e+00
4.928002800280027884e+01	-0.000000000000000000e+00
4.928042804280428157e+01	-0.000000000000000000e+00
4.928082808280828431e+01	-0.000000000000000000e+00
4.928122812281227993e+01	-0.000000000000000000e+00
4.928162816281628267e+01	-0.000000000000000000e+00
4.928202820282028540e+01	-0.000000000000000000e+00
4.928242824282428103e+01	-0.000000000000000000e+00
4.928282828282828376e+01	-0.000000000000000000e+00
4.928322832283228649e+01	-0.000000000000000000e+00
4.928362836283628212e+01	-0.000000000000000000e+00
4.928402840284028485e+01	-0.000000000000000000e+00
4.928442844284428759e+01	-0.000000000000000000e+00
4.928482848284828322e+01	-0.000000000000000000e+00
4.928522852285228595e+01	-0.000000000000000000e+00
4.928562856285628868e+01	-0.000000000000000000e+00
4.928602860286028431e+01	-0.000000000000000000e+00
4.928642864286428704e+01	-0.000000000000000000e+00
4.928682868286828977e+01	-0.000000000000000000e+00
4.928722872287228540e+01	-0.000000000000000000e+00
4.928762876287628814e+01	-0.000000000000000000e+00
4.928802880288029087e+01	-0.000000000000000000e+00
4.928842884288428650e+01	-0.000000000000000000e+00
4.928882888288828923e+01	-0.000000000000000000e+00
4.928922892289229196e+01	-0.000000000000000000e+00
4.928962896289628759e+01	-0.000000000000000000e+00
4.929002900290029032e+01	-0.000000000000000000e+00
4.929042904290429306e+01	-0.000000000000000000e+00
4.929082908290828868e+01	-0.000000000000000000e+00
4.929122912291229142e+01	-0.000000000000000000e+00
4.929162916291629415e+01	-0.000000000000000000e+00
4.929202920292028978e+01	-0.000000000000000000e+00
4.929242924292429251e+01	-0.000000000000000000e+00
4.929282928292829524e+01	-0.000000000000000000e+00
4.929322932293229087e+01	-0.000000000000000000e+00
4.929362936293629360e+01	-0.000000000000000000e+00
4.929402940294029634e+01	-0.000000000000000000e+00
4.929442944294429196e+01	-0.000000000000000000e+00
4.929482948294829470e+01	-0.000000000000000000e+00
4.929522952295229743e+01	-0.000000000000000000e+00
4.929562956295629306e+01	-0.000000000000000000e+00
4.929602960296029579e+01	-0.000000000000000000e+00
4.929642964296429852e+01	-0.000000000000000000e+00
4.929682968296829415e+01	-0.000000000000000000e+00
4.929722972297229688e+01	-0.000000000000000000e+00
4.929762976297629962e+01	-0.000000000000000000e+00
4.929802980298029524e+01	-0.000000000000000000e+00
4.929842984298429798e+01	-0.000000000000000000e+00
4.929882988298830071e+01	-0.000000000000000000e+00
4.929922992299229634e+01	-0.000000000000000000e+00
4.929962996299629907e+01	-0.000000000000000000e+00
4.930003000300030180e+01	-0.000000000000000000e+00
4.930043004300429743e+01	-0.000000000000000000e+00
4.930083008300830016e+01	-0.000000000000000000e+00
4.930123012301230290e+01	-0.000000000000000000e+00
4.930163016301629852e+01	-0.000000000000000000e+00
4.930203020302030126e+01	-0.000000000000000000e+00
4.930243024302430399e+01	-0.000000000000000000e+00
4.930283028302829962e+01	-0.000000000000000000e+00
4.930323032303230235e+01	-0.000000000000000000e+00
4.930363036303630508e+01	-0.000000000000000000e+00
4.930403040304030071e+01	-0.000000000000000000e+00
4.930443044304430344e+01	-0.000000000000000000e+00
4.930483048304830618e+01	-0.000000000000000000e+00
4.930523052305230181e+01	-0.000000000000000000e+00
4.930563056305630454e+01	-0.000000000000000000e+00
4.930603060306030727e+01	-0.000000000000000000e+00
4.930643064306430290e+01	-0.000000000000000000e+00
4.930683068306830563e+01	-0.000000000000000000e+00
4.930723072307230836e+01	-0.000000000000000000e+00
4.930763076307631110e+01	-0.000000000000000000e+00
4.930803080308030673e+01	-0.000000000000000000e+00
4.930843084308430946e+01	-0.000000000000000000e+00
4.930883088308831219e+01	-0.000000000000000000e+00
4.930923092309230782e+01	-0.000000000000000000e+00
4.930963096309631055e+01	-0.000000000000000000e+00
4.931003100310031328e+01	-0.000000000000000000e+00
4.931043104310430891e+01	-0.000000000000000000e+00
4.931083108310831165e+01	-0.000000000000000000e+00
4.931123112311231438e+01	-0.000000000000000000e+00
4.931163116311631001e+01	-0.000000000000000000e+00
4.931203120312031274e+01	-0.000000000000000000e+00
4.931243124312431547e+01	-0.000000000000000000e+00
4.931283128312831110e+01	-0.000000000000000000e+00
4.931323132313231383e+01	-0.000000000000000000e+00
4.931363136313631657e+01	-0.000000000000000000e+00
4.931403140314031219e+01	-0.000000000000000000e+00
4.931443144314431493e+01	-0.000000000000000000e+00
4.931483148314831766e+01	-0.000000000000000000e+00
4.931523152315231329e+01	-0.000000000000000000e+00
4.931563156315631602e+01	-0.000000000000000000e+00
4.931603160316031875e+01	-0.000000000000000000e+00
4.931643164316431438e+01	-0.000000000000000000e+00
4.931683168316831711e+01	-0.000000000000000000e+00
4.931723172317231985e+01	-0.000000000000000000e+00
4.931763176317631547e+01	-0.000000000000000000e+00
4.931803180318031821e+01	-0.000000000000000000e+00
4.931843184318432094e+01	-0.000000000000000000e+00
4.931883188318831657e+01	-0.000000000000000000e+00
4.931923192319231930e+01	-0.000000000000000000e+00
4.931963196319632203e+01	-0.000000000000000000e+00
4.932003200320031766e+01	-0.000000000000000000e+00
4.932043204320432039e+01	-0.000000000000000000e+00
4.932083208320832313e+01	-0.000000000000000000e+00
4.932123212321231875e+01	-0.000000000000000000e+00
4.932163216321632149e+01	-0.000000000000000000e+00
4.932203220322032422e+01	-0.000000000000000000e+00
4.932243224322431985e+01	-0.000000000000000000e+00
4.932283228322832258e+01	-0.000000000000000000e+00
4.932323232323232531e+01	-0.000000000000000000e+00
4.932363236323632094e+01	-0.000000000000000000e+00
4.932403240324032367e+01	-0.000000000000000000e+00
4.932443244324432641e+01	-0.000000000000000000e+00
4.932483248324832203e+01	-0.000000000000000000e+00
4.932523252325232477e+01	-0.000000000000000000e+00
4.932563256325632750e+01	-0.000000000000000000e+00
4.932603260326032313e+01	-0.000000000000000000e+00
4.932643264326432586e+01	-0.000000000000000000e+00
4.932683268326832859e+01	-0.000000000000000000e+00
4.932723272327232422e+01	-0.000000000000000000e+00
4.932763276327632695e+01	-0.000000000000000000e+00
4.932803280328032969e+01	-0.000000000000000000e+00
4.932843284328432532e+01	-0.000000000000000000e+00
4.932883288328832805e+01	-0.000000000000000000e+00
4.932923292329233078e+01	-0.000000000000000000e+00
4.932963296329632641e+01	-0.000000000000000000e+00
4.933003300330032914e+01	-0.000000000000000000e+00
4.933043304330433187e+01	-0.000000000000000000e+00
4.933083308330832750e+01	-0.000000000000000000e+00
4.933123312331233024e+01	-0.000000000000000000e+00
4.933163316331633297e+01	-0.000000000000000000e+00
4.933203320332032860e+01	-0.000000000000000000e+00
4.933243324332433133e+01	-0.000000000000000000e+00
4.933283328332833406e+01	-0.000000000000000000e+00
4.933323332333233679e+01	-0.000000000000000000e+00
4.933363336333633242e+01	-0.000000000000000000e+00
4.933403340334033516e+01	-0.000000000000000000e+00
4.933443344334433789e+01	-0.000000000000000000e+00
4.933483348334833352e+01	-0.000000000000000000e+00
4.933523352335233625e+01	-0.000000000000000000e+00
4.933563356335633898e+01	-0.000000000000000000e+00
4.933603360336033461e+01	-0.000000000000000000e+00
4.933643364336433734e+01	-0.000000000000000000e+00
4.933683368336834008e+01	-0.000000000000000000e+00
4.933723372337233570e+01	-0.000000000000000000e+00
4.933763376337633844e+01	-0.000000000000000000e+00
4.933803380338034117e+01	-0.000000000000000000e+00
4.933843384338433680e+01	-0.000000000000000000e+00
4.933883388338833953e+01	-0.000000000000000000e+00
4.933923392339234226e+01	-0.000000000000000000e+00
4.933963396339633789e+01	-0.000000000000000000e+00
4.934003400340034062e+01	-0.000000000000000000e+00
4.934043404340434336e+01	-0.000000000000000000e+00
4.934083408340833898e+01	-0.000000000000000000e+00
4.934123412341234172e+01	-0.000000000000000000e+00
4.934163416341634445e+01	-0.000000000000000000e+00
4.934203420342034008e+01	-0.000000000000000000e+00
4.934243424342434281e+01	-0.000000000000000000e+00
4.934283428342834554e+01	-0.000000000000000000e+00
4.934323432343234117e+01	-0.000000000000000000e+00
4.934363436343634390e+01	-0.000000000000000000e+00
4.934403440344034664e+01	-0.000000000000000000e+00
4.934443444344434226e+01	-0.000000000000000000e+00
4.934483448344834500e+01	-0.000000000000000000e+00
4.934523452345234773e+01	-0.000000000000000000e+00
4.934563456345634336e+01	-0.000000000000000000e+00
4.934603460346034609e+01	-0.000000000000000000e+00
4.934643464346434882e+01	-0.000000000000000000e+00
4.934683468346834445e+01	-0.000000000000000000e+00
4.934723472347234718e+01	-0.000000000000000000e+00
4.934763476347634992e+01	-0.000000000000000000e+00
4.934803480348034554e+01	-0.000000000000000000e+00
4.934843484348434828e+01	-0.000000000000000000e+00
4.934883488348835101e+01	-0.000000000000000000e+00
4.934923492349234664e+01	-0.000000000000000000e+00
4.934963496349634937e+01	-0.000000000000000000e+00
4.935003500350035210e+01	-0.000000000000000000e+00
4.935043504350434773e+01	-0.000000000000000000e+00
4.935083508350835046e+01	-0.000000000000000000e+00
4.935123512351235320e+01	-0.000000000000000000e+00
4.935163516351634883e+01	-0.000000000000000000e+00
4.935203520352035156e+01	-0.000000000000000000e+00
4.935243524352435429e+01	-0.000000000000000000e+00
4.935283528352834992e+01	-0.000000000000000000e+00
4.935323532353235265e+01	-0.000000000000000000e+00
4.935363536353635538e+01	-0.000000000000000000e+00
4.935403540354035101e+01	-0.000000000000000000e+00
4.935443544354435375e+01	-0.000000000000000000e+00
4.935483548354835648e+01	-0.000000000000000000e+00
4.935523552355235211e+01	-0.000000000000000000e+00
4.935563556355635484e+01	-0.000000000000000000e+00
4.935603560356035757e+01	-0.000000000000000000e+00
4.935643564356435320e+01	-0.000000000000000000e+00
4.935683568356835593e+01	-0.000000000000000000e+00
4.935723572357235867e+01	-0.000000000000000000e+00
4.935763576357635429e+01	-0.000000000000000000e+00
4.935803580358035703e+01	-0.000000000000000000e+00
4.935843584358435976e+01	-0.000000000000000000e+00
4.935883588358835539e+01	-0.000000000000000000e+00
4.935923592359235812e+01	-0.000000000000000000e+00
4.935963596359636085e+01	-0.000000000000000000e+00
4.936003600360035648e+01	-0.000000000000000000e+00
4.936043604360435921e+01	-0.000000000000000000e+00
4.936083608360836195e+01	-0.000000000000000000e+00
4.936123612361236468e+01	-0.000000000000000000e+00
4.936163616361636031e+01	-0.000000000000000000e+00
4.936203620362036304e+01	-0.000000000000000000e+00
4.936243624362436577e+01	-0.000000000000000000e+00
4.936283628362836140e+01	-0.000000000000000000e+00
4.936323632363236413e+01	-0.000000000000000000e+00
4.936363636363636687e+01	-0.000000000000000000e+00
4.936403640364036249e+01	-0.000000000000000000e+00
4.936443644364436523e+01	-0.000000000000000000e+00
4.936483648364836796e+01	-0.000000000000000000e+00
4.936523652365236359e+01	-0.000000000000000000e+00
4.936563656365636632e+01	-0.000000000000000000e+00
4.936603660366036905e+01	-0.000000000000000000e+00
4.936643664366436468e+01	-0.000000000000000000e+00
4.936683668366836741e+01	-0.000000000000000000e+00
4.936723672367237015e+01	-0.000000000000000000e+00
4.936763676367636577e+01	-0.000000000000000000e+00
4.936803680368036851e+01	-0.000000000000000000e+00
4.936843684368437124e+01	-0.000000000000000000e+00
4.936883688368836687e+01	-0.000000000000000000e+00
4.936923692369236960e+01	-0.000000000000000000e+00
4.936963696369637233e+01	-0.000000000000000000e+00
4.937003700370036796e+01	-0.000000000000000000e+00
4.937043704370437069e+01	-0.000000000000000000e+00
4.937083708370837343e+01	-0.000000000000000000e+00
4.937123712371236905e+01	-0.000000000000000000e+00
4.937163716371637179e+01	-0.000000000000000000e+00
4.937203720372037452e+01	-0.000000000000000000e+00
4.937243724372437015e+01	-0.000000000000000000e+00
4.937283728372837288e+01	-0.000000000000000000e+00
4.937323732373237561e+01	-0.000000000000000000e+00
4.937363736373637124e+01	-0.000000000000000000e+00
4.937403740374037397e+01	-0.000000000000000000e+00
4.937443744374437671e+01	-0.000000000000000000e+00
4.937483748374837234e+01	-0.000000000000000000e+00
4.937523752375237507e+01	-0.000000000000000000e+00
4.937563756375637780e+01	-0.000000000000000000e+00
4.937603760376037343e+01	-0.000000000000000000e+00
4.937643764376437616e+01	-0.000000000000000000e+00
4.937683768376837889e+01	-0.000000000000000000e+00
4.937723772377237452e+01	-0.000000000000000000e+00
4.937763776377637726e+01	-0.000000000000000000e+00
4.937803780378037999e+01	-0.000000000000000000e+00
4.937843784378437562e+01	-0.000000000000000000e+00
4.937883788378837835e+01	-0.000000000000000000e+00
4.937923792379238108e+01	-0.000000000000000000e+00
4.937963796379637671e+01	-0.000000000000000000e+00
4.938003800380037944e+01	-0.000000000000000000e+00
4.938043804380438218e+01	-0.000000000000000000e+00
4.938083808380837780e+01	-0.000000000000000000e+00
4.938123812381238054e+01	-0.000000000000000000e+00
4.938163816381638327e+01	-0.000000000000000000e+00
4.938203820382037890e+01	-0.000000000000000000e+00
4.938243824382438163e+01	-0.000000000000000000e+00
4.938283828382838436e+01	-0.000000000000000000e+00
4.938323832383237999e+01	-0.000000000000000000e+00
4.938363836383638272e+01	-0.000000000000000000e+00
4.938403840384038546e+01	-0.000000000000000000e+00
4.938443844384438108e+01	-0.000000000000000000e+00
4.938483848384838382e+01	-0.000000000000000000e+00
4.938523852385238655e+01	-0.000000000000000000e+00
4.938563856385638218e+01	-0.000000000000000000e+00
4.938603860386038491e+01	-0.000000000000000000e+00
4.938643864386438764e+01	-0.000000000000000000e+00
4.938683868386839038e+01	-0.000000000000000000e+00
4.938723872387238600e+01	-0.000000000000000000e+00
4.938763876387638874e+01	-0.000000000000000000e+00
4.938803880388039147e+01	-0.000000000000000000e+00
4.938843884388438710e+01	-0.000000000000000000e+00
4.938883888388838983e+01	-0.000000000000000000e+00
4.938923892389239256e+01	-0.000000000000000000e+00
4.938963896389638819e+01	-0.000000000000000000e+00
4.939003900390039092e+01	-0.000000000000000000e+00
4.939043904390439366e+01	-0.000000000000000000e+00
4.939083908390838928e+01	-0.000000000000000000e+00
4.939123912391239202e+01	-0.000000000000000000e+00
4.939163916391639475e+01	-0.000000000000000000e+00
4.939203920392039038e+01	-0.000000000000000000e+00
4.939243924392439311e+01	-0.000000000000000000e+00
4.939283928392839584e+01	-0.000000000000000000e+00
4.939323932393239147e+01	-0.000000000000000000e+00
4.939363936393639420e+01	-0.000000000000000000e+00
4.939403940394039694e+01	-0.000000000000000000e+00
4.939443944394439256e+01	-0.000000000000000000e+00
4.939483948394839530e+01	-0.000000000000000000e+00
4.939523952395239803e+01	-0.000000000000000000e+00
4.939563956395639366e+01	-0.000000000000000000e+00
4.939603960396039639e+01	-0.000000000000000000e+00
4.939643964396439912e+01	-0.000000000000000000e+00
4.939683968396839475e+01	-0.000000000000000000e+00
4.939723972397239748e+01	-0.000000000000000000e+00
4.939763976397640022e+01	-0.000000000000000000e+00
4.939803980398039585e+01	-0.000000000000000000e+00
4.939843984398439858e+01	-0.000000000000000000e+00
4.939883988398840131e+01	-0.000000000000000000e+00
4.939923992399239694e+01	-0.000000000000000000e+00
4.939963996399639967e+01	-0.000000000000000000e+00
4.940004000400040240e+01	-0.000000000000000000e+00
4.940044004400439803e+01	-0.000000000000000000e+00
4.940084008400840077e+01	-0.000000000000000000e+00
4.940124012401240350e+01	-0.000000000000000000e+00
4.940164016401639913e+01	-0.000000000000000000e+00
4.940204020402040186e+01	-0.000000000000000000e+00
4.940244024402440459e+01	-0.000000000000000000e+00
4.940284028402840022e+01	-0.000000000000000000e+00
4.940324032403240295e+01	-0.000000000000000000e+00
4.940364036403640569e+01	-0.000000000000000000e+00
4.940404040404040131e+01	-0.000000000000000000e+00
4.940444044404440405e+01	-0.000000000000000000e+00
4.940484048404840678e+01	-0.000000000000000000e+00
4.940524052405240241e+01	-0.000000000000000000e+00
4.940564056405640514e+01	-0.000000000000000000e+00
4.940604060406040787e+01	-0.000000000000000000e+00
4.940644064406440350e+01	-0.000000000000000000e+00
4.940684068406840623e+01	-0.000000000000000000e+00
4.940724072407240897e+01	-0.000000000000000000e+00
4.940764076407640459e+01	-0.000000000000000000e+00
4.940804080408040733e+01	-0.000000000000000000e+00
4.940844084408441006e+01	-0.000000000000000000e+00
4.940884088408840569e+01	-0.000000000000000000e+00
4.940924092409240842e+01	-0.000000000000000000e+00
4.940964096409641115e+01	-0.000000000000000000e+00
4.941004100410040678e+01	-0.000000000000000000e+00
4.941044104410440951e+01	-0.000000000000000000e+00
4.941084108410841225e+01	-0.000000000000000000e+00
4.941124112411240787e+01	-0.000000000000000000e+00
4.941164116411641061e+01	-0.000000000000000000e+00
4.941204120412041334e+01	-0.000000000000000000e+00
4.941244124412440897e+01	-0.000000000000000000e+00
4.941284128412841170e+01	-0.000000000000000000e+00
4.941324132413241443e+01	-0.000000000000000000e+00
4.941364136413641717e+01	-0.000000000000000000e+00
4.941404140414041279e+01	-0.000000000000000000e+00
4.941444144414441553e+01	-0.000000000000000000e+00
4.941484148414841826e+01	-0.000000000000000000e+00
4.941524152415241389e+01	-0.000000000000000000e+00
4.941564156415641662e+01	-0.000000000000000000e+00
4.941604160416041935e+01	-0.000000000000000000e+00
4.941644164416441498e+01	-0.000000000000000000e+00
4.941684168416841771e+01	-0.000000000000000000e+00
4.941724172417242045e+01	-0.000000000000000000e+00
4.941764176417641607e+01	-0.000000000000000000e+00
4.941804180418041881e+01	-0.000000000000000000e+00
4.941844184418442154e+01	-0.000000000000000000e+00
4.941884188418841717e+01	-0.000000000000000000e+00
4.941924192419241990e+01	-0.000000000000000000e+00
4.941964196419642263e+01	-0.000000000000000000e+00
4.942004200420041826e+01	-0.000000000000000000e+00
4.942044204420442099e+01	-0.000000000000000000e+00
4.942084208420842373e+01	-0.000000000000000000e+00
4.942124212421241936e+01	-0.000000000000000000e+00
4.942164216421642209e+01	-0.000000000000000000e+00
4.942204220422042482e+01	-0.000000000000000000e+00
4.942244224422442045e+01	-0.000000000000000000e+00
4.942284228422842318e+01	-0.000000000000000000e+00
4.942324232423242591e+01	-0.000000000000000000e+00
4.942364236423642154e+01	-0.000000000000000000e+00
4.942404240424042428e+01	-0.000000000000000000e+00
4.942444244424442701e+01	-0.000000000000000000e+00
4.942484248424842264e+01	-0.000000000000000000e+00
4.942524252425242537e+01	-0.000000000000000000e+00
4.942564256425642810e+01	-0.000000000000000000e+00
4.942604260426042373e+01	-0.000000000000000000e+00
4.942644264426442646e+01	-0.000000000000000000e+00
4.942684268426842920e+01	-0.000000000000000000e+00
4.942724272427242482e+01	-0.000000000000000000e+00
4.942764276427642756e+01	-0.000000000000000000e+00
4.942804280428043029e+01	-0.000000000000000000e+00
4.942844284428442592e+01	-0.000000000000000000e+00
4.942884288428842865e+01	-0.000000000000000000e+00
4.942924292429243138e+01	-0.000000000000000000e+00
4.942964296429642701e+01	-0.000000000000000000e+00
4.943004300430042974e+01	-0.000000000000000000e+00
4.943044304430443248e+01	-0.000000000000000000e+00
4.943084308430842810e+01	-0.000000000000000000e+00
4.943124312431243084e+01	-0.000000000000000000e+00
4.943164316431643357e+01	-0.000000000000000000e+00
4.943204320432042920e+01	-0.000000000000000000e+00
4.943244324432443193e+01	-0.000000000000000000e+00
4.943284328432843466e+01	-0.000000000000000000e+00
4.943324332433243029e+01	-0.000000000000000000e+00
4.943364336433643302e+01	-0.000000000000000000e+00
4.943404340434043576e+01	-0.000000000000000000e+00
4.943444344434443138e+01	-0.000000000000000000e+00
4.943484348434843412e+01	-0.000000000000000000e+00
4.943524352435243685e+01	-0.000000000000000000e+00
4.943564356435643248e+01	-0.000000000000000000e+00
4.943604360436043521e+01	-0.000000000000000000e+00
4.943644364436443794e+01	-0.000000000000000000e+00
4.943684368436843357e+01	-0.000000000000000000e+00
4.943724372437243630e+01	-0.000000000000000000e+00
4.943764376437643904e+01	-0.000000000000000000e+00
4.943804380438043466e+01	-0.000000000000000000e+00
4.943844384438443740e+01	-0.000000000000000000e+00
4.943884388438844013e+01	-0.000000000000000000e+00
4.943924392439243576e+01	-0.000000000000000000e+00
4.943964396439643849e+01	-0.000000000000000000e+00
4.944004400440044122e+01	-0.000000000000000000e+00
4.944044404440444396e+01	-0.000000000000000000e+00
4.944084408440843958e+01	-0.000000000000000000e+00
4.944124412441244232e+01	-0.000000000000000000e+00
4.944164416441644505e+01	-0.000000000000000000e+00
4.944204420442044068e+01	-0.000000000000000000e+00
4.944244424442444341e+01	-0.000000000000000000e+00
4.944284428442844614e+01	-0.000000000000000000e+00
4.944324432443244177e+01	-0.000000000000000000e+00
4.944364436443644450e+01	-0.000000000000000000e+00
4.944404440444044724e+01	-0.000000000000000000e+00
4.944444444444444287e+01	-0.000000000000000000e+00
4.944484448444844560e+01	-0.000000000000000000e+00
4.944524452445244833e+01	-0.000000000000000000e+00
4.944564456445644396e+01	-0.000000000000000000e+00
4.944604460446044669e+01	-0.000000000000000000e+00
4.944644464446444942e+01	-0.000000000000000000e+00
4.944684468446844505e+01	-0.000000000000000000e+00
4.944724472447244779e+01	-0.000000000000000000e+00
4.944764476447645052e+01	-0.000000000000000000e+00
4.944804480448044615e+01	-0.000000000000000000e+00
4.944844484448444888e+01	-0.000000000000000000e+00
4.944884488448845161e+01	-0.000000000000000000e+00
4.944924492449244724e+01	-0.000000000000000000e+00
4.944964496449644997e+01	-0.000000000000000000e+00
4.945004500450045271e+01	-0.000000000000000000e+00
4.945044504450444833e+01	-0.000000000000000000e+00
4.945084508450845107e+01	-0.000000000000000000e+00
4.945124512451245380e+01	-0.000000000000000000e+00
4.945164516451644943e+01	-0.000000000000000000e+00
4.945204520452045216e+01	-0.000000000000000000e+00
4.945244524452445489e+01	-0.000000000000000000e+00
4.945284528452845052e+01	-0.000000000000000000e+00
4.945324532453245325e+01	-0.000000000000000000e+00
4.945364536453645599e+01	-0.000000000000000000e+00
4.945404540454045161e+01	-0.000000000000000000e+00
4.945444544454445435e+01	-0.000000000000000000e+00
4.945484548454845708e+01	-0.000000000000000000e+00
4.945524552455245271e+01	-0.000000000000000000e+00
4.945564556455645544e+01	-0.000000000000000000e+00
4.945604560456045817e+01	-0.000000000000000000e+00
4.945644564456445380e+01	-0.000000000000000000e+00
4.945684568456845653e+01	-0.000000000000000000e+00
4.945724572457245927e+01	-0.000000000000000000e+00
4.945764576457645489e+01	-0.000000000000000000e+00
4.945804580458045763e+01	-0.000000000000000000e+00
4.945844584458446036e+01	-0.000000000000000000e+00
4.945884588458845599e+01	-0.000000000000000000e+00
4.945924592459245872e+01	-0.000000000000000000e+00
4.945964596459646145e+01	-0.000000000000000000e+00
4.946004600460045708e+01	-0.000000000000000000e+00
4.946044604460445981e+01	-0.000000000000000000e+00
4.946084608460846255e+01	-0.000000000000000000e+00
4.946124612461245817e+01	-0.000000000000000000e+00
4.946164616461646091e+01	-0.000000000000000000e+00
4.946204620462046364e+01	-0.000000000000000000e+00
4.946244624462445927e+01	-0.000000000000000000e+00
4.946284628462846200e+01	-0.000000000000000000e+00
4.946324632463246473e+01	-0.000000000000000000e+00
4.946364636463646036e+01	-0.000000000000000000e+00
4.946404640464046309e+01	-0.000000000000000000e+00
4.946444644464446583e+01	-0.000000000000000000e+00
4.946484648464846146e+01	-0.000000000000000000e+00
4.946524652465246419e+01	-0.000000000000000000e+00
4.946564656465646692e+01	-0.000000000000000000e+00
4.946604660466046255e+01	-0.000000000000000000e+00
4.946644664466446528e+01	-0.000000000000000000e+00
4.946684668466846801e+01	-0.000000000000000000e+00
4.946724672467247075e+01	-0.000000000000000000e+00
4.946764676467646638e+01	-0.000000000000000000e+00
4.946804680468046911e+01	-0.000000000000000000e+00
4.946844684468447184e+01	-0.000000000000000000e+00
4.946884688468846747e+01	-0.000000000000000000e+00
4.946924692469247020e+01	-0.000000000000000000e+00
4.946964696469647293e+01	-0.000000000000000000e+00
4.947004700470046856e+01	-0.000000000000000000e+00
4.947044704470447130e+01	-0.000000000000000000e+00
4.947084708470847403e+01	-0.000000000000000000e+00
4.947124712471246966e+01	-0.000000000000000000e+00
4.947164716471647239e+01	-0.000000000000000000e+00
4.947204720472047512e+01	-0.000000000000000000e+00
4.947244724472447075e+01	-0.000000000000000000e+00
4.947284728472847348e+01	-0.000000000000000000e+00
4.947324732473247622e+01	-0.000000000000000000e+00
4.947364736473647184e+01	-0.000000000000000000e+00
4.947404740474047458e+01	-0.000000000000000000e+00
4.947444744474447731e+01	-0.000000000000000000e+00
4.947484748474847294e+01	-0.000000000000000000e+00
4.947524752475247567e+01	-0.000000000000000000e+00
4.947564756475647840e+01	-0.000000000000000000e+00
4.947604760476047403e+01	-0.000000000000000000e+00
4.947644764476447676e+01	-0.000000000000000000e+00
4.947684768476847950e+01	-0.000000000000000000e+00
4.947724772477247512e+01	-0.000000000000000000e+00
4.947764776477647786e+01	-0.000000000000000000e+00
4.947804780478048059e+01	-0.000000000000000000e+00
4.947844784478447622e+01	-0.000000000000000000e+00
4.947884788478847895e+01	-0.000000000000000000e+00
4.947924792479248168e+01	-0.000000000000000000e+00
4.947964796479647731e+01	-0.000000000000000000e+00
4.948004800480048004e+01	-0.000000000000000000e+00
4.948044804480448278e+01	-0.000000000000000000e+00
4.948084808480847840e+01	-0.000000000000000000e+00
4.948124812481248114e+01	-0.000000000000000000e+00
4.948164816481648387e+01	-0.000000000000000000e+00
4.948204820482047950e+01	-0.000000000000000000e+00
4.948244824482448223e+01	-0.000000000000000000e+00
4.948284828482848496e+01	-0.000000000000000000e+00
4.948324832483248059e+01	-0.000000000000000000e+00
4.948364836483648332e+01	-0.000000000000000000e+00
4.948404840484048606e+01	-0.000000000000000000e+00
4.948444844484448168e+01	-0.000000000000000000e+00
4.948484848484848442e+01	-0.000000000000000000e+00
4.948524852485248715e+01	-0.000000000000000000e+00
4.948564856485648278e+01	-0.000000000000000000e+00
4.948604860486048551e+01	-0.000000000000000000e+00
4.948644864486448824e+01	-0.000000000000000000e+00
4.948684868486848387e+01	-0.000000000000000000e+00
4.948724872487248660e+01	-0.000000000000000000e+00
4.948764876487648934e+01	-0.000000000000000000e+00
4.948804880488048497e+01	-0.000000000000000000e+00
4.948844884488448770e+01	-0.000000000000000000e+00
4.948884888488849043e+01	-0.000000000000000000e+00
4.948924892489248606e+01	-0.000000000000000000e+00
4.948964896489648879e+01	-0.000000000000000000e+00
4.949004900490049152e+01	-0.000000000000000000e+00
4.949044904490448715e+01	-0.000000000000000000e+00
4.949084908490848989e+01	-0.000000000000000000e+00
4.949124912491249262e+01	-0.000000000000000000e+00
4.949164916491648825e+01	-0.000000000000000000e+00
4.949204920492049098e+01	-0.000000000000000000e+00
4.949244924492449371e+01	-0.000000000000000000e+00
4.949284928492849644e+01	-0.000000000000000000e+00
4.949324932493249207e+01	-0.000000000000000000e+00
4.949364936493649481e+01	-0.000000000000000000e+00
4.949404940494049754e+01	-0.000000000000000000e+00
4.949444944494449317e+01	-0.000000000000000000e+00
4.949484948494849590e+01	-0.000000000000000000e+00
4.949524952495249863e+01	-0.000000000000000000e+00
4.949564956495649426e+01	-0.000000000000000000e+00
4.949604960496049699e+01	-0.000000000000000000e+00
4.949644964496449973e+01	-0.000000000000000000e+00
4.949684968496849535e+01	-0.000000000000000000e+00
4.949724972497249809e+01	-0.000000000000000000e+00
4.949764976497650082e+01	-0.000000000000000000e+00
4.949804980498049645e+01	-0.000000000000000000e+00
4.949844984498449918e+01	-0.000000000000000000e+00
4.949884988498850191e+01	-0.000000000000000000e+00
4.949924992499249754e+01	-0.000000000000000000e+00
4.949964996499650027e+01	-0.000000000000000000e+00
4.950005000500050301e+01	-0.000000000000000000e+00
4.950045004500449863e+01	-0.000000000000000000e+00
4.950085008500850137e+01	-0.000000000000000000e+00
4.950125012501250410e+01	-0.000000000000000000e+00
4.950165016501649973e+01	-0.000000000000000000e+00
4.950205020502050246e+01	-0.000000000000000000e+00
4.950245024502450519e+01	-0.000000000000000000e+00
4.950285028502850082e+01	-0.000000000000000000e+00
4.950325032503250355e+01	-0.000000000000000000e+00
4.950365036503650629e+01	-0.000000000000000000e+00
4.950405040504050191e+01	-0.000000000000000000e+00
4.950445044504450465e+01	-0.000000000000000000e+00
4.950485048504850738e+01	-0.000000000000000000e+00
4.950525052505250301e+01	-0.000000000000000000e+00
4.950565056505650574e+01	-0.000000000000000000e+00
4.950605060506050847e+01	-0.000000000000000000e+00
4.950645064506450410e+01	-0.000000000000000000e+00
4.950685068506850683e+01	-0.000000000000000000e+00
4.950725072507250957e+01	-0.000000000000000000e+00
4.950765076507650519e+01	-0.000000000000000000e+00
4.950805080508050793e+01	-0.000000000000000000e+00
4.950845084508451066e+01	-0.000000000000000000e+00
4.950885088508850629e+01	-0.000000000000000000e+00
4.950925092509250902e+01	-0.000000000000000000e+00
4.950965096509651175e+01	-0.000000000000000000e+00
4.951005100510050738e+01	-0.000000000000000000e+00
4.951045104510451011e+01	-0.000000000000000000e+00
4.951085108510851285e+01	-0.000000000000000000e+00
4.951125112511250848e+01	-0.000000000000000000e+00
4.951165116511651121e+01	-0.000000000000000000e+00
4.951205120512051394e+01	-0.000000000000000000e+00
4.951245124512450957e+01	-0.000000000000000000e+00
4.951285128512851230e+01	-0.000000000000000000e+00
4.951325132513251503e+01	-0.000000000000000000e+00
4.951365136513651066e+01	-0.000000000000000000e+00
4.951405140514051340e+01	-0.000000000000000000e+00
4.951445144514451613e+01	-0.000000000000000000e+00
4.951485148514851176e+01	-0.000000000000000000e+00
4.951525152515251449e+01	-0.000000000000000000e+00
4.951565156515651722e+01	-0.000000000000000000e+00
4.951605160516051285e+01	-0.000000000000000000e+00
4.951645164516451558e+01	-0.000000000000000000e+00
4.951685168516851832e+01	-0.000000000000000000e+00
4.951725172517251394e+01	-0.000000000000000000e+00
4.951765176517651668e+01	-0.000000000000000000e+00
4.951805180518051941e+01	-0.000000000000000000e+00
4.951845184518451504e+01	-0.000000000000000000e+00
4.951885188518851777e+01	-0.000000000000000000e+00
4.951925192519252050e+01	-0.000000000000000000e+00
4.951965196519651613e+01	-0.000000000000000000e+00
4.952005200520051886e+01	-0.000000000000000000e+00
4.952045204520452160e+01	-0.000000000000000000e+00
4.952085208520852433e+01	-0.000000000000000000e+00
4.952125212521251996e+01	-0.000000000000000000e+00
4.952165216521652269e+01	-0.000000000000000000e+00
4.952205220522052542e+01	-0.000000000000000000e+00
4.952245224522452105e+01	-0.000000000000000000e+00
4.952285228522852378e+01	-0.000000000000000000e+00
4.952325232523252652e+01	-0.000000000000000000e+00
4.952365236523652214e+01	-0.000000000000000000e+00
4.952405240524052488e+01	-0.000000000000000000e+00
4.952445244524452761e+01	-0.000000000000000000e+00
4.952485248524852324e+01	-0.000000000000000000e+00
4.952525252525252597e+01	-0.000000000000000000e+00
4.952565256525652870e+01	-0.000000000000000000e+00
4.952605260526052433e+01	-0.000000000000000000e+00
4.952645264526452706e+01	-0.000000000000000000e+00
4.952685268526852980e+01	-0.000000000000000000e+00
4.952725272527252542e+01	-0.000000000000000000e+00
4.952765276527652816e+01	-0.000000000000000000e+00
4.952805280528053089e+01	-0.000000000000000000e+00
4.952845284528452652e+01	-0.000000000000000000e+00
4.952885288528852925e+01	-0.000000000000000000e+00
4.952925292529253198e+01	-0.000000000000000000e+00
4.952965296529652761e+01	-0.000000000000000000e+00
4.953005300530053034e+01	-0.000000000000000000e+00
4.953045304530453308e+01	-0.000000000000000000e+00
4.953085308530852870e+01	-0.000000000000000000e+00
4.953125312531253144e+01	-0.000000000000000000e+00
4.953165316531653417e+01	-0.000000000000000000e+00
4.953205320532052980e+01	-0.000000000000000000e+00
4.953245324532453253e+01	-0.000000000000000000e+00
4.953285328532853526e+01	-0.000000000000000000e+00
4.953325332533253089e+01	-0.000000000000000000e+00
4.953365336533653362e+01	-0.000000000000000000e+00
4.953405340534053636e+01	-0.000000000000000000e+00
4.953445344534453199e+01	-0.000000000000000000e+00
4.953485348534853472e+01	-0.000000000000000000e+00
4.953525352535253745e+01	-0.000000000000000000e+00
4.953565356535653308e+01	-0.000000000000000000e+00
4.953605360536053581e+01	-0.000000000000000000e+00
4.953645364536453854e+01	-0.000000000000000000e+00
4.953685368536853417e+01	-0.000000000000000000e+00
4.953725372537253691e+01	-0.000000000000000000e+00
4.953765376537653964e+01	-0.000000000000000000e+00
4.953805380538053527e+01	-0.000000000000000000e+00
4.953845384538453800e+01	-0.000000000000000000e+00
4.953885388538854073e+01	-0.000000000000000000e+00
4.953925392539253636e+01	-0.000000000000000000e+00
4.953965396539653909e+01	-0.000000000000000000e+00
4.954005400540054183e+01	-0.000000000000000000e+00
4.954045404540453745e+01	-0.000000000000000000e+00
4.954085408540854019e+01	-0.000000000000000000e+00
4.954125412541254292e+01	-0.000000000000000000e+00
4.954165416541653855e+01	-0.000000000000000000e+00
4.954205420542054128e+01	-0.000000000000000000e+00
4.954245424542454401e+01	-0.000000000000000000e+00
4.954285428542853964e+01	-0.000000000000000000e+00
4.954325432543254237e+01	-0.000000000000000000e+00
4.954365436543654511e+01	-0.000000000000000000e+00
4.954405440544054073e+01	-0.000000000000000000e+00
4.954445444544454347e+01	-0.000000000000000000e+00
4.954485448544854620e+01	-0.000000000000000000e+00
4.954525452545254183e+01	-0.000000000000000000e+00
4.954565456545654456e+01	-0.000000000000000000e+00
4.954605460546054729e+01	-0.000000000000000000e+00
4.954645464546455003e+01	-0.000000000000000000e+00
4.954685468546854565e+01	-0.000000000000000000e+00
4.954725472547254839e+01	-0.000000000000000000e+00
4.954765476547655112e+01	-0.000000000000000000e+00
4.954805480548054675e+01	-0.000000000000000000e+00
4.954845484548454948e+01	-0.000000000000000000e+00
4.954885488548855221e+01	-0.000000000000000000e+00
4.954925492549254784e+01	-0.000000000000000000e+00
4.954965496549655057e+01	-0.000000000000000000e+00
4.955005500550055331e+01	-0.000000000000000000e+00
4.955045504550454893e+01	-0.000000000000000000e+00
4.955085508550855167e+01	-0.000000000000000000e+00
4.955125512551255440e+01	-0.000000000000000000e+00
4.955165516551655003e+01	-0.000000000000000000e+00
4.955205520552055276e+01	-0.000000000000000000e+00
4.955245524552455549e+01	-0.000000000000000000e+00
4.955285528552855112e+01	-0.000000000000000000e+00
4.955325532553255385e+01	-0.000000000000000000e+00
4.955365536553655659e+01	-0.000000000000000000e+00
4.955405540554055221e+01	-0.000000000000000000e+00
4.955445544554455495e+01	-0.000000000000000000e+00
4.955485548554855768e+01	-0.000000000000000000e+00
4.955525552555255331e+01	-0.000000000000000000e+00
4.955565556555655604e+01	-0.000000000000000000e+00
4.955605560556055877e+01	-0.000000000000000000e+00
4.955645564556455440e+01	-0.000000000000000000e+00
4.955685568556855713e+01	-0.000000000000000000e+00
4.955725572557255987e+01	-0.000000000000000000e+00
4.955765576557655550e+01	-0.000000000000000000e+00
4.955805580558055823e+01	-0.000000000000000000e+00
4.955845584558456096e+01	-0.000000000000000000e+00
4.955885588558855659e+01	-0.000000000000000000e+00
4.955925592559255932e+01	-0.000000000000000000e+00
4.955965596559656205e+01	-0.000000000000000000e+00
4.956005600560055768e+01	-0.000000000000000000e+00
4.956045604560456042e+01	-0.000000000000000000e+00
4.956085608560856315e+01	-0.000000000000000000e+00
4.956125612561255878e+01	-0.000000000000000000e+00
4.956165616561656151e+01	-0.000000000000000000e+00
4.956205620562056424e+01	-0.000000000000000000e+00
4.956245624562455987e+01	-0.000000000000000000e+00
4.956285628562856260e+01	-0.000000000000000000e+00
4.956325632563256534e+01	-0.000000000000000000e+00
4.956365636563656096e+01	-0.000000000000000000e+00
4.956405640564056370e+01	-0.000000000000000000e+00
4.956445644564456643e+01	-0.000000000000000000e+00
4.956485648564856206e+01	-0.000000000000000000e+00
4.956525652565256479e+01	-0.000000000000000000e+00
4.956565656565656752e+01	-0.000000000000000000e+00
4.956605660566056315e+01	-0.000000000000000000e+00
4.956645664566456588e+01	-0.000000000000000000e+00
4.956685668566856862e+01	-0.000000000000000000e+00
4.956725672567256424e+01	-0.000000000000000000e+00
4.956765676567656698e+01	-0.000000000000000000e+00
4.956805680568056971e+01	-0.000000000000000000e+00
4.956845684568456534e+01	-0.000000000000000000e+00
4.956885688568856807e+01	-0.000000000000000000e+00
4.956925692569257080e+01	-0.000000000000000000e+00
4.956965696569656643e+01	-0.000000000000000000e+00
4.957005700570056916e+01	-0.000000000000000000e+00
4.957045704570457190e+01	-0.000000000000000000e+00
4.957085708570856752e+01	-0.000000000000000000e+00
4.957125712571257026e+01	-0.000000000000000000e+00
4.957165716571657299e+01	-0.000000000000000000e+00
4.957205720572056862e+01	-0.000000000000000000e+00
4.957245724572457135e+01	-0.000000000000000000e+00
4.957285728572857408e+01	-0.000000000000000000e+00
4.957325732573256971e+01	-0.000000000000000000e+00
4.957365736573657244e+01	-0.000000000000000000e+00
4.957405740574057518e+01	-0.000000000000000000e+00
4.957445744574457791e+01	-0.000000000000000000e+00
4.957485748574857354e+01	-0.000000000000000000e+00
4.957525752575257627e+01	-0.000000000000000000e+00
4.957565756575657900e+01	-0.000000000000000000e+00
4.957605760576057463e+01	-0.000000000000000000e+00
4.957645764576457736e+01	-0.000000000000000000e+00
4.957685768576858010e+01	-0.000000000000000000e+00
4.957725772577257572e+01	-0.000000000000000000e+00
4.957765776577657846e+01	-0.000000000000000000e+00
4.957805780578058119e+01	-0.000000000000000000e+00
4.957845784578457682e+01	-0.000000000000000000e+00
4.957885788578857955e+01	-0.000000000000000000e+00
4.957925792579258228e+01	-0.000000000000000000e+00
4.957965796579657791e+01	-0.000000000000000000e+00
4.958005800580058064e+01	-0.000000000000000000e+00
4.958045804580458338e+01	-0.000000000000000000e+00
4.958085808580857901e+01	-0.000000000000000000e+00
4.958125812581258174e+01	-0.000000000000000000e+00
4.958165816581658447e+01	-0.000000000000000000e+00
4.958205820582058010e+01	-0.000000000000000000e+00
4.958245824582458283e+01	-0.000000000000000000e+00
4.958285828582858557e+01	-0.000000000000000000e+00
4.958325832583258119e+01	-0.000000000000000000e+00
4.958365836583658393e+01	-0.000000000000000000e+00
4.958405840584058666e+01	-0.000000000000000000e+00
4.958445844584458229e+01	-0.000000000000000000e+00
4.958485848584858502e+01	-0.000000000000000000e+00
4.958525852585258775e+01	-0.000000000000000000e+00
4.958565856585658338e+01	-0.000000000000000000e+00
4.958605860586058611e+01	-0.000000000000000000e+00
4.958645864586458885e+01	-0.000000000000000000e+00
4.958685868586858447e+01	-0.000000000000000000e+00
4.958725872587258721e+01	-0.000000000000000000e+00
4.958765876587658994e+01	-0.000000000000000000e+00
4.958805880588058557e+01	-0.000000000000000000e+00
4.958845884588458830e+01	-0.000000000000000000e+00
4.958885888588859103e+01	-0.000000000000000000e+00
4.958925892589258666e+01	-0.000000000000000000e+00
4.958965896589658939e+01	-0.000000000000000000e+00
4.959005900590059213e+01	-0.000000000000000000e+00
4.959045904590458775e+01	-0.000000000000000000e+00
4.959085908590859049e+01	-0.000000000000000000e+00
4.959125912591259322e+01	-0.000000000000000000e+00
4.959165916591658885e+01	-0.000000000000000000e+00
4.959205920592059158e+01	-0.000000000000000000e+00
4.959245924592459431e+01	-0.000000000000000000e+00
4.959285928592858994e+01	-0.000000000000000000e+00
4.959325932593259267e+01	-0.000000000000000000e+00
4.959365936593659541e+01	-0.000000000000000000e+00
4.959405940594059103e+01	-0.000000000000000000e+00
4.959445944594459377e+01	-0.000000000000000000e+00
4.959485948594859650e+01	-0.000000000000000000e+00
4.959525952595259213e+01	-0.000000000000000000e+00
4.959565956595659486e+01	-0.000000000000000000e+00
4.959605960596059759e+01	-0.000000000000000000e+00
4.959645964596459322e+01	-0.000000000000000000e+00
4.959685968596859595e+01	-0.000000000000000000e+00
4.959725972597259869e+01	-0.000000000000000000e+00
4.959765976597659431e+01	-0.000000000000000000e+00
4.959805980598059705e+01	-0.000000000000000000e+00
4.959845984598459978e+01	-0.000000000000000000e+00
4.959885988598859541e+01	-0.000000000000000000e+00
4.959925992599259814e+01	-0.000000000000000000e+00
4.959965996599660087e+01	-0.000000000000000000e+00
4.960006000600060361e+01	-0.000000000000000000e+00
4.960046004600459923e+01	-0.000000000000000000e+00
4.960086008600860197e+01	-0.000000000000000000e+00
4.960126012601260470e+01	-0.000000000000000000e+00
4.960166016601660033e+01	-0.000000000000000000e+00
4.960206020602060306e+01	-0.000000000000000000e+00
4.960246024602460579e+01	-0.000000000000000000e+00
4.960286028602860142e+01	-0.000000000000000000e+00
4.960326032603260415e+01	-0.000000000000000000e+00
4.960366036603660689e+01	-0.000000000000000000e+00
4.960406040604060252e+01	-0.000000000000000000e+00
4.960446044604460525e+01	-0.000000000000000000e+00
4.960486048604860798e+01	-0.000000000000000000e+00
4.960526052605260361e+01	-0.000000000000000000e+00
4.960566056605660634e+01	-0.000000000000000000e+00
4.960606060606060908e+01	-0.000000000000000000e+00
4.960646064606460470e+01	-0.000000000000000000e+00
4.960686068606860744e+01	-0.000000000000000000e+00
4.960726072607261017e+01	-0.000000000000000000e+00
4.960766076607660580e+01	-0.000000000000000000e+00
4.960806080608060853e+01	-0.000000000000000000e+00
4.960846084608461126e+01	-0.000000000000000000e+00
4.960886088608860689e+01	-0.000000000000000000e+00
4.960926092609260962e+01	-0.000000000000000000e+00
4.960966096609661236e+01	-0.000000000000000000e+00
4.961006100610060798e+01	-0.000000000000000000e+00
4.961046104610461072e+01	-0.000000000000000000e+00
4.961086108610861345e+01	-0.000000000000000000e+00
4.961126112611260908e+01	-0.000000000000000000e+00
4.961166116611661181e+01	-0.000000000000000000e+00
4.961206120612061454e+01	-0.000000000000000000e+00
4.961246124612461017e+01	-0.000000000000000000e+00
4.961286128612861290e+01	-0.000000000000000000e+00
4.961326132613261564e+01	-0.000000000000000000e+00
4.961366136613661126e+01	-0.000000000000000000e+00
4.961406140614061400e+01	-0.000000000000000000e+00
4.961446144614461673e+01	-0.000000000000000000e+00
4.961486148614861236e+01	-0.000000000000000000e+00
4.961526152615261509e+01	-0.000000000000000000e+00
4.961566156615661782e+01	-0.000000000000000000e+00
4.961606160616061345e+01	-0.000000000000000000e+00
4.961646164616461618e+01	-0.000000000000000000e+00
4.961686168616861892e+01	-0.000000000000000000e+00
4.961726172617261454e+01	-0.000000000000000000e+00
4.961766176617661728e+01	-0.000000000000000000e+00
4.961806180618062001e+01	-0.000000000000000000e+00
4.961846184618461564e+01	-0.000000000000000000e+00
4.961886188618861837e+01	-0.000000000000000000e+00
4.961926192619262110e+01	-0.000000000000000000e+00
4.961966196619661673e+01	-0.000000000000000000e+00
4.962006200620061946e+01	-0.000000000000000000e+00
4.962046204620462220e+01	-0.000000000000000000e+00
4.962086208620861782e+01	-0.000000000000000000e+00
4.962126212621262056e+01	-0.000000000000000000e+00
4.962166216621662329e+01	-0.000000000000000000e+00
4.962206220622061892e+01	-0.000000000000000000e+00
4.962246224622462165e+01	-0.000000000000000000e+00
4.962286228622862438e+01	-0.000000000000000000e+00
4.962326232623262001e+01	-0.000000000000000000e+00
4.962366236623662274e+01	-0.000000000000000000e+00
4.962406240624062548e+01	-0.000000000000000000e+00
4.962446244624462111e+01	-0.000000000000000000e+00
4.962486248624862384e+01	-0.000000000000000000e+00
4.962526252625262657e+01	-0.000000000000000000e+00
4.962566256625662220e+01	-0.000000000000000000e+00
4.962606260626062493e+01	-0.000000000000000000e+00
4.962646264626462767e+01	-0.000000000000000000e+00
4.962686268626862329e+01	-0.000000000000000000e+00
4.962726272627262603e+01	-0.000000000000000000e+00
4.962766276627662876e+01	-0.000000000000000000e+00
4.962806280628063149e+01	-0.000000000000000000e+00
4.962846284628462712e+01	-0.000000000000000000e+00
4.962886288628862985e+01	-0.000000000000000000e+00
4.962926292629263259e+01	-0.000000000000000000e+00
4.962966296629662821e+01	-0.000000000000000000e+00
4.963006300630063095e+01	-0.000000000000000000e+00
4.963046304630463368e+01	-0.000000000000000000e+00
4.963086308630862931e+01	-0.000000000000000000e+00
4.963126312631263204e+01	-0.000000000000000000e+00
4.963166316631663477e+01	-0.000000000000000000e+00
4.963206320632063040e+01	-0.000000000000000000e+00
4.963246324632463313e+01	-0.000000000000000000e+00
4.963286328632863587e+01	-0.000000000000000000e+00
4.963326332633263149e+01	-0.000000000000000000e+00
4.963366336633663423e+01	-0.000000000000000000e+00
4.963406340634063696e+01	-0.000000000000000000e+00
4.963446344634463259e+01	-0.000000000000000000e+00
4.963486348634863532e+01	-0.000000000000000000e+00
4.963526352635263805e+01	-0.000000000000000000e+00
4.963566356635663368e+01	-0.000000000000000000e+00
4.963606360636063641e+01	-0.000000000000000000e+00
4.963646364636463915e+01	-0.000000000000000000e+00
4.963686368636863477e+01	-0.000000000000000000e+00
4.963726372637263751e+01	-0.000000000000000000e+00
4.963766376637664024e+01	-0.000000000000000000e+00
4.963806380638063587e+01	-0.000000000000000000e+00
4.963846384638463860e+01	-0.000000000000000000e+00
4.963886388638864133e+01	-0.000000000000000000e+00
4.963926392639263696e+01	-0.000000000000000000e+00
4.963966396639663969e+01	-0.000000000000000000e+00
4.964006400640064243e+01	-0.000000000000000000e+00
4.964046404640463805e+01	-0.000000000000000000e+00
4.964086408640864079e+01	-0.000000000000000000e+00
4.964126412641264352e+01	-0.000000000000000000e+00
4.964166416641663915e+01	-0.000000000000000000e+00
4.964206420642064188e+01	-0.000000000000000000e+00
4.964246424642464461e+01	-0.000000000000000000e+00
4.964286428642864024e+01	-0.000000000000000000e+00
4.964326432643264297e+01	-0.000000000000000000e+00
4.964366436643664571e+01	-0.000000000000000000e+00
4.964406440644064133e+01	-0.000000000000000000e+00
4.964446444644464407e+01	-0.000000000000000000e+00
4.964486448644864680e+01	-0.000000000000000000e+00
4.964526452645264243e+01	-0.000000000000000000e+00
4.964566456645664516e+01	-0.000000000000000000e+00
4.964606460646064789e+01	-0.000000000000000000e+00
4.964646464646464352e+01	-0.000000000000000000e+00
4.964686468646864625e+01	-0.000000000000000000e+00
4.964726472647264899e+01	-0.000000000000000000e+00
4.964766476647664462e+01	-0.000000000000000000e+00
4.964806480648064735e+01	-0.000000000000000000e+00
4.964846484648465008e+01	-0.000000000000000000e+00
4.964886488648864571e+01	-0.000000000000000000e+00
4.964926492649264844e+01	-0.000000000000000000e+00
4.964966496649665118e+01	-0.000000000000000000e+00
4.965006500650064680e+01	-0.000000000000000000e+00
4.965046504650464954e+01	-0.000000000000000000e+00
4.965086508650865227e+01	-0.000000000000000000e+00
4.965126512651264790e+01	-0.000000000000000000e+00
4.965166516651665063e+01	-0.000000000000000000e+00
4.965206520652065336e+01	-0.000000000000000000e+00
4.965246524652464899e+01	-0.000000000000000000e+00
4.965286528652865172e+01	-0.000000000000000000e+00
4.965326532653265446e+01	-0.000000000000000000e+00
4.965366536653665719e+01	-0.000000000000000000e+00
4.965406540654065282e+01	-0.000000000000000000e+00
4.965446544654465555e+01	-0.000000000000000000e+00
4.965486548654865828e+01	-0.000000000000000000e+00
4.965526552655265391e+01	-0.000000000000000000e+00
4.965566556655665664e+01	-0.000000000000000000e+00
4.965606560656065938e+01	-0.000000000000000000e+00
4.965646564656465500e+01	-0.000000000000000000e+00
4.965686568656865774e+01	-0.000000000000000000e+00
4.965726572657266047e+01	-0.000000000000000000e+00
4.965766576657665610e+01	-0.000000000000000000e+00
4.965806580658065883e+01	-0.000000000000000000e+00
4.965846584658466156e+01	-0.000000000000000000e+00
4.965886588658865719e+01	-0.000000000000000000e+00
4.965926592659265992e+01	-0.000000000000000000e+00
4.965966596659666266e+01	-0.000000000000000000e+00
4.966006600660065828e+01	-0.000000000000000000e+00
4.966046604660466102e+01	-0.000000000000000000e+00
4.966086608660866375e+01	-0.000000000000000000e+00
4.966126612661265938e+01	-0.000000000000000000e+00
4.966166616661666211e+01	-0.000000000000000000e+00
4.966206620662066484e+01	-0.000000000000000000e+00
4.966246624662466047e+01	-0.000000000000000000e+00
4.966286628662866320e+01	-0.000000000000000000e+00
4.966326632663266594e+01	-0.000000000000000000e+00
4.966366636663666156e+01	-0.000000000000000000e+00
4.966406640664066430e+01	-0.000000000000000000e+00
4.966446644664466703e+01	-0.000000000000000000e+00
4.966486648664866266e+01	-0.000000000000000000e+00
4.966526652665266539e+01	-0.000000000000000000e+00
4.966566656665666812e+01	-0.000000000000000000e+00
4.966606660666066375e+01	-0.000000000000000000e+00
4.966646664666466648e+01	-0.000000000000000000e+00
4.966686668666866922e+01	-0.000000000000000000e+00
4.966726672667266484e+01	-0.000000000000000000e+00
4.966766676667666758e+01	-0.000000000000000000e+00
4.966806680668067031e+01	-0.000000000000000000e+00
4.966846684668466594e+01	-0.000000000000000000e+00
4.966886688668866867e+01	-0.000000000000000000e+00
4.966926692669267140e+01	-0.000000000000000000e+00
4.966966696669666703e+01	-0.000000000000000000e+00
4.967006700670066976e+01	-0.000000000000000000e+00
4.967046704670467250e+01	-0.000000000000000000e+00
4.967086708670866813e+01	-0.000000000000000000e+00
4.967126712671267086e+01	-0.000000000000000000e+00
4.967166716671667359e+01	-0.000000000000000000e+00
4.967206720672066922e+01	-0.000000000000000000e+00
4.967246724672467195e+01	-0.000000000000000000e+00
4.967286728672867469e+01	-0.000000000000000000e+00
4.967326732673267031e+01	-0.000000000000000000e+00
4.967366736673667305e+01	-0.000000000000000000e+00
4.967406740674067578e+01	-0.000000000000000000e+00
4.967446744674467141e+01	-0.000000000000000000e+00
4.967486748674867414e+01	-0.000000000000000000e+00
4.967526752675267687e+01	-0.000000000000000000e+00
4.967566756675667250e+01	-0.000000000000000000e+00
4.967606760676067523e+01	-0.000000000000000000e+00
4.967646764676467797e+01	-0.000000000000000000e+00
4.967686768676867359e+01	-0.000000000000000000e+00
4.967726772677267633e+01	-0.000000000000000000e+00
4.967766776677667906e+01	-0.000000000000000000e+00
4.967806780678067469e+01	-0.000000000000000000e+00
4.967846784678467742e+01	-0.000000000000000000e+00
4.967886788678868015e+01	-0.000000000000000000e+00
4.967926792679267578e+01	-0.000000000000000000e+00
4.967966796679667851e+01	-0.000000000000000000e+00
4.968006800680068125e+01	-0.000000000000000000e+00
4.968046804680468398e+01	-0.000000000000000000e+00
4.968086808680867961e+01	-0.000000000000000000e+00
4.968126812681268234e+01	-0.000000000000000000e+00
4.968166816681668507e+01	-0.000000000000000000e+00
4.968206820682068070e+01	-0.000000000000000000e+00
4.968246824682468343e+01	-0.000000000000000000e+00
4.968286828682868617e+01	-0.000000000000000000e+00
4.968326832683268179e+01	-0.000000000000000000e+00
4.968366836683668453e+01	-0.000000000000000000e+00
4.968406840684068726e+01	-0.000000000000000000e+00
4.968446844684468289e+01	-0.000000000000000000e+00
4.968486848684868562e+01	-0.000000000000000000e+00
4.968526852685268835e+01	-0.000000000000000000e+00
4.968566856685668398e+01	-0.000000000000000000e+00
4.968606860686068671e+01	-0.000000000000000000e+00
4.968646864686468945e+01	-0.000000000000000000e+00
4.968686868686868507e+01	-0.000000000000000000e+00
4.968726872687268781e+01	-0.000000000000000000e+00
4.968766876687669054e+01	-0.000000000000000000e+00
4.968806880688068617e+01	-0.000000000000000000e+00
4.968846884688468890e+01	-0.000000000000000000e+00
4.968886888688869163e+01	-0.000000000000000000e+00
4.968926892689268726e+01	-0.000000000000000000e+00
4.968966896689668999e+01	-0.000000000000000000e+00
4.969006900690069273e+01	-0.000000000000000000e+00
4.969046904690468835e+01	-0.000000000000000000e+00
4.969086908690869109e+01	-0.000000000000000000e+00
4.969126912691269382e+01	-0.000000000000000000e+00
4.969166916691668945e+01	-0.000000000000000000e+00
4.969206920692069218e+01	-0.000000000000000000e+00
4.969246924692469491e+01	-0.000000000000000000e+00
4.969286928692869054e+01	-0.000000000000000000e+00
4.969326932693269328e+01	-0.000000000000000000e+00
4.969366936693669601e+01	-0.000000000000000000e+00
4.969406940694069164e+01	-0.000000000000000000e+00
4.969446944694469437e+01	-0.000000000000000000e+00
4.969486948694869710e+01	-0.000000000000000000e+00
4.969526952695269273e+01	-0.000000000000000000e+00
4.969566956695669546e+01	-0.000000000000000000e+00
4.969606960696069820e+01	-0.000000000000000000e+00
4.969646964696469382e+01	-0.000000000000000000e+00
4.969686968696869656e+01	-0.000000000000000000e+00
4.969726972697269929e+01	-0.000000000000000000e+00
4.969766976697669492e+01	-0.000000000000000000e+00
4.969806980698069765e+01	-0.000000000000000000e+00
4.969846984698470038e+01	-0.000000000000000000e+00
4.969886988698869601e+01	-0.000000000000000000e+00
4.969926992699269874e+01	-0.000000000000000000e+00
4.969966996699670148e+01	-0.000000000000000000e+00
4.970007000700069710e+01	-0.000000000000000000e+00
4.970047004700469984e+01	-0.000000000000000000e+00
4.970087008700870257e+01	-0.000000000000000000e+00
4.970127012701269820e+01	-0.000000000000000000e+00
4.970167016701670093e+01	-0.000000000000000000e+00
4.970207020702070366e+01	-0.000000000000000000e+00
4.970247024702469929e+01	-0.000000000000000000e+00
4.970287028702870202e+01	-0.000000000000000000e+00
4.970327032703270476e+01	-0.000000000000000000e+00
4.970367036703670038e+01	-0.000000000000000000e+00
4.970407040704070312e+01	-0.000000000000000000e+00
4.970447044704470585e+01	-0.000000000000000000e+00
4.970487048704870148e+01	-0.000000000000000000e+00
4.970527052705270421e+01	-0.000000000000000000e+00
4.970567056705670694e+01	-0.000000000000000000e+00
4.970607060706070968e+01	-0.000000000000000000e+00
4.970647064706470530e+01	-0.000000000000000000e+00
4.970687068706870804e+01	-0.000000000000000000e+00
4.970727072707271077e+01	-0.000000000000000000e+00
4.970767076707670640e+01	-0.000000000000000000e+00
4.970807080708070913e+01	-0.000000000000000000e+00
4.970847084708471186e+01	-0.000000000000000000e+00
4.970887088708870749e+01	-0.000000000000000000e+00
4.970927092709271022e+01	-0.000000000000000000e+00
4.970967096709671296e+01	-0.000000000000000000e+00
4.971007100710070858e+01	-0.000000000000000000e+00
4.971047104710471132e+01	-0.000000000000000000e+00
4.971087108710871405e+01	-0.000000000000000000e+00
4.971127112711270968e+01	-0.000000000000000000e+00
4.971167116711671241e+01	-0.000000000000000000e+00
4.971207120712071514e+01	-0.000000000000000000e+00
4.971247124712471077e+01	-0.000000000000000000e+00
4.971287128712871350e+01	-0.000000000000000000e+00
4.971327132713271624e+01	-0.000000000000000000e+00
4.971367136713671186e+01	-0.000000000000000000e+00
4.971407140714071460e+01	-0.000000000000000000e+00
4.971447144714471733e+01	-0.000000000000000000e+00
4.971487148714871296e+01	-0.000000000000000000e+00
4.971527152715271569e+01	-0.000000000000000000e+00
4.971567156715671842e+01	-0.000000000000000000e+00
4.971607160716071405e+01	-0.000000000000000000e+00
4.971647164716471679e+01	-0.000000000000000000e+00
4.971687168716871952e+01	-0.000000000000000000e+00
4.971727172717271515e+01	-0.000000000000000000e+00
4.971767176717671788e+01	-0.000000000000000000e+00
4.971807180718072061e+01	-0.000000000000000000e+00
4.971847184718471624e+01	-0.000000000000000000e+00
4.971887188718871897e+01	-0.000000000000000000e+00
4.971927192719272171e+01	-0.000000000000000000e+00
4.971967196719671733e+01	-0.000000000000000000e+00
4.972007200720072007e+01	-0.000000000000000000e+00
4.972047204720472280e+01	-0.000000000000000000e+00
4.972087208720871843e+01	-0.000000000000000000e+00
4.972127212721272116e+01	-0.000000000000000000e+00
4.972167216721672389e+01	-0.000000000000000000e+00
4.972207220722071952e+01	-0.000000000000000000e+00
4.972247224722472225e+01	-0.000000000000000000e+00
4.972287228722872499e+01	-0.000000000000000000e+00
4.972327232723272061e+01	-0.000000000000000000e+00
4.972367236723672335e+01	-0.000000000000000000e+00
4.972407240724072608e+01	-0.000000000000000000e+00
4.972447244724472171e+01	-0.000000000000000000e+00
4.972487248724872444e+01	-0.000000000000000000e+00
4.972527252725272717e+01	-0.000000000000000000e+00
4.972567256725672280e+01	-0.000000000000000000e+00
4.972607260726072553e+01	-0.000000000000000000e+00
4.972647264726472827e+01	-0.000000000000000000e+00
4.972687268726872389e+01	-0.000000000000000000e+00
4.972727272727272663e+01	-2.559366040747903460e-08
4.972767276727672936e+01	-8.077762764019631000e-08
4.972807280728072499e+01	-1.700196748513435162e-07
4.972847284728472772e+01	-2.983071587457325082e-07
4.972887288728873045e+01	-4.711999287592980034e-07
4.972927292729272608e+01	-6.948880490513814032e-07
4.972967296729672881e+01	-9.762547183304003801e-07
4.973007300730073155e+01	-1.322944798357410582e-06
4.973047304730472717e+01	-1.743439389075504259e-06
4.973087308730872991e+01	-2.247136916719921810e-06
4.973127312731273264e+01	-2.844441230994871206e-06
4.973167316731672827e+01	-3.546857238475539938e-06
4.973207320732073100e+01	-4.367094631820817048e-06
4.973247324732473373e+01	-5.319180308172641376e-06
4.973287328732872936e+01	-6.418580105275892167e-06
4.973327332733273209e+01	-7.682330520377231924e-06
4.973367336733673483e+01	-9.129181114845863701e-06
4.973407340734073756e+01	-1.077974834669152462e-05
4.973447344734473319e+01	-1.265668161371633787e-05
4.973487348734873592e+01	-1.478484233190243294e-05
4.973527352735273865e+01	-1.719149691677411855e-05
4.973567356735673428e+01	-1.990652457984246090e-05
4.973607360736073701e+01	-2.296264089779423800e-05
4.973647364736473975e+01	-2.639563815877171382e-05
4.973687368736873538e+01	-3.024464353784090968e-05
4.973727372737273811e+01	-3.455239620249346544e-05
4.973767376737674084e+01	-3.936554449869050012e-05
4.973807380738073647e+01	-4.473496441844769902e-05
4.973847384738473920e+01	-5.071610060118269869e-05
4.973887388738874193e+01	-5.736933117289272420e-05
4.973927392739273756e+01	-6.476035777958865345e-05
4.973967396739674030e+01	-7.296062222415839349e-05
4.974007400740074303e+01	-8.204775116883773907e-05
4.974047404740473866e+01	-9.210603041859097447e-05
4.974087408740874139e+01	-1.032269103538032090e-04
4.974127412741274412e+01	-1.155095441336047594e-04
4.974167416741673975e+01	-1.290613603437295762e-04
4.974207420742074248e+01	-1.439986718148871946e-04
4.974247424742474522e+01	-1.604473223890313005e-04
4.974287428742874084e+01	-1.785433734614642561e-04
4.974327432743274358e+01	-1.984338321762468870e-04
4.974367436743674631e+01	-2.202774232007076644e-04
4.974407440744074194e+01	-2.442454060517876562e-04
4.974447444744474467e+01	-2.705224399923248377e-04
4.974487448744874740e+01	-2.993074985590172166e-04
4.974527452745274303e+01	-3.307892421651713322e-04
4.974567456745674576e+01	-3.651942289162265240e-04
4.974607460746074850e+01	-4.027659226689543929e-04
4.974647464746474412e+01	-4.437657790484665697e-04
4.974687468746874686e+01	-4.884743875345736851e-04
4.974727472747274959e+01	-5.371926715344853840e-04
4.974767476747674522e+01	-5.902431483611424428e-04
4.974807480748074795e+01	-6.479712510345957870e-04
4.974847484748475068e+01	-7.107467138176764643e-04
4.974887488748874631e+01	-7.789650233866411005e-04
4.974927492749274904e+01	-8.530489375224649569e-04
4.974967496749675178e+01	-9.334500731889416175e-04
4.975007500750074740e+01	-1.020650565839720464e-03
4.975047504750475014e+01	-1.115164801767897385e-03
4.975087508750875287e+01	-1.217541225278811166e-03
4.975127512751274850e+01	-1.328364222429386388e-03
4.975167516751675123e+01	-1.448256083035824289e-03
4.975207520752075396e+01	-1.577879042605836307e-03
4.975247524752474959e+01	-1.717937405802162816e-03
4.975287528752875232e+01	-1.869179752991069780e-03
4.975327532753275506e+01	-2.032401231373135147e-03
4.975367536753675068e+01	-2.208445932134311430e-03
4.975407540754075342e+01	-2.398209354993358165e-03
4.975447544754475615e+01	-2.602640961457673274e-03
4.975487548754875178e+01	-2.822746818033830020e-03
4.975527552755275451e+01	-3.059592330572342370e-03
4.975567556755675724e+01	-3.314305070858752054e-03
4.975607560756075287e+01	-3.588077696495847822e-03
4.975647564756475560e+01	-3.882170965055302923e-03
4.975687568756875834e+01	-4.197916843411904006e-03
4.975727572757275396e+01	-4.536721713110760182e-03
4.975767576757675670e+01	-4.900069672558014441e-03
4.975807580758075943e+01	-5.289525936769701522e-03
4.975847584758475506e+01	-5.706740335362218107e-03
4.975887588758875779e+01	-6.153450909422381564e-03
4.975927592759276052e+01	-6.631487607856104138e-03
4.975967596759676326e+01	-7.142776083783485344e-03
4.976007600760075889e+01	-7.689341591525255572e-03
4.976047604760476162e+01	-8.273312984712366883e-03
4.976087608760876435e+01	-8.896926816047838124e-03
4.976127612761275998e+01	-9.562531539258936966e-03
4.976167616761676271e+01	-1.027259181379926514e-02
4.976207620762076544e+01	-1.102969291289551158e-02
4.976247624762476107e+01	-1.183654523558334316e-02
4.976287628762876381e+01	-1.269598892344220992e-02
4.976327632763276654e+01	-1.361099858282070058e-02
4.976367636763676217e+01	-1.458468811344328792e-02
4.976407640764076490e+01	-1.562031564440696969e-02
4.976447644764476763e+01	-1.672128857871283888e-02
4.976487648764876326e+01	-1.789116874763439433e-02
4.976527652765276599e+01	-1.913367767640143310e-02
4.976567656765676873e+01	-2.045270196287684097e-02
4.976607660766076435e+01	-2.185229877112390348e-02
4.976647664766476709e+01	-2.333670144200399379e-02
4.976687668766876982e+01	-2.491032522321008982e-02
4.976727672767276545e+01	-2.657777312142924758e-02
4.976767676767676818e+01	-2.834384187963872800e-02
4.976807680768077091e+01	-3.021352808287499844e-02
4.976847684768476654e+01	-3.219203439617229767e-02
4.976887688768876927e+01	-3.428477593874885293e-02
4.976927692769277201e+01	-3.649738679892200466e-02
4.976967696769676763e+01	-3.883572669465990002e-02
4.977007700770077037e+01	-4.130588778512580411e-02
4.977047704770477310e+01	-4.391420163904007079e-02
4.977087708770876873e+01	-4.666724636617561317e-02
4.977127712771277146e+01	-4.957185391881235165e-02
4.977167716771677419e+01	-5.263511757050463175e-02
4.977207720772076982e+01	-5.586439958006256257e-02
4.977247724772477255e+01	-5.926733904921106105e-02
4.977287728772877529e+01	-6.285185998296755061e-02
4.977327732773277091e+01	-6.662617956237291972e-02
4.977367736773677365e+01	-7.059881663981203148e-02
4.977407740774077638e+01	-7.477860046777601299e-02
4.977447744774477201e+01	-7.917467967254220029e-02
4.977487748774877474e+01	-8.379653148487599401e-02
4.977527752775277747e+01	-8.865397124049592681e-02
4.977567756775677310e+01	-9.375716216368214229e-02
4.977607760776077583e+01	-9.911662544804554498e-02
4.977647764776477857e+01	-1.047432506491182969e-01
4.977687768776877419e+01	-1.106483064040569148e-01
4.977727772777277693e+01	-1.168434514943861996e-01
4.977767776777677966e+01	-1.233407462683301370e-01
4.977807780778077529e+01	-1.301526644398960653e-01
4.977847784778477802e+01	-1.372921052824789268e-01
4.977887788778878075e+01	-1.447724062353431818e-01
4.977927792779277638e+01	-1.526073559419160452e-01
4.977967796779677911e+01	-1.608112077393844264e-01
4.978007800780078185e+01	-1.693986936196234805e-01
4.978047804780477747e+01	-1.783850386820094724e-01
4.978087808780878021e+01	-1.877859505053907918e-01
4.978127812781278294e+01	-1.976176818391434664e-01
4.978167816781677857e+01	-2.078970245915312265e-01
4.978207820782078130e+01	-2.186413264166332804e-01
4.978247824782478403e+01	-2.298685078983906671e-01
4.978287828782877966e+01	-2.415970803545482992e-01
4.978327832783278240e+01	-2.538461642835858068e-01
4.978367836783678513e+01	-2.666355084779992168e-01
4.978407840784078076e+01	-2.799855098275528253e-01
4.978447844784478349e+01	-2.939172338363219006e-01
4.978487848784878622e+01	-3.084524358775395103e-01
4.978527852785278185e+01	-3.236135832103977927e-01
4.978567856785678458e+01	-3.394238777830806963e-01
4.978607860786078732e+01	-3.559072798463832066e-01
4.978647864786478294e+01	-3.730885324023265892e-01
4.978687868786878568e+01	-3.909931865122002193e-01
4.978727872787278841e+01	-4.096476274884640056e-01
4.978767876787679114e+01	-4.290791019948904661e-01
4.978807880788078677e+01	-4.493157460792889246e-01
4.978847884788478950e+01	-4.703866141630455022e-01
4.978887888788879224e+01	-4.923217090116170369e-01
4.978927892789278786e+01	-5.151520127099764590e-01
4.978967896789679060e+01	-5.389095186668625415e-01
4.979007900790079333e+01	-5.636272646715045909e-01
4.979047904790478896e+01	-5.893393670263327166e-01
4.979087908790879169e+01	-6.160810557789517805e-01
4.979127912791279442e+01	-6.438887110764857091e-01
4.979167916791679005e+01	-6.727999006651534941e-01
4.979207920792079278e+01	-7.028534185577387516e-01
4.979247924792479552e+01	-7.340893248913710201e-01
4.979287928792879114e+01	-7.665489869978308057e-01
4.979327932793279388e+01	-8.002751217083582391e-01
4.979367936793679661e+01	-8.353118389147302647e-01
4.979407940794079224e+01	-8.717046864081683388e-01
4.979447944794479497e+01	-9.095007472048595165e-01
4.979487948794879770e+01	-9.487485926228710342e-01
4.979527952795279333e+01	-9.894983752183558190e-01
4.979567956795679606e+01	-1.031801879044518255e+00
4.979607960796079880e+01	-1.075712571302444909e+00
4.979647964796479442e+01	-1.121285655405115600e+00
4.979687968796879716e+01	-1.168578125475916663e+00
4.979727972797279989e+01	-1.217648822302928924e+00
4.979767976797679552e+01	-1.268558490770323566e+00
4.979807980798079825e+01	-1.321369838788230000e+00
4.979847984798480098e+01	-1.376147597742531481e+00
4.979887988798879661e+01	-1.432958584486184295e+00
4.979927992799279934e+01	-1.491871764893784036e+00
4.979967996799680208e+01	-1.552958319001326748e+00
4.980008000800079770e+01	-1.616291707753311879e+00
4.980048004800480044e+01	-1.681947741379629768e+00
4.980088008800880317e+01	-1.750004649424964365e+00
4.980128012801279880e+01	-1.820543152453754310e+00
4.980168016801680153e+01	-1.893646535454200697e+00
4.980208020802080426e+01	-1.969400722965125139e+00
4.980248024802479989e+01	-2.047894355950011125e+00
4.980288028802880262e+01	-2.129218870442955769e+00
4.980328032803280536e+01	-2.213468577991848374e+00
4.980368036803680099e+01	-2.300740747924538088e+00
4.980408040804080372e+01	-2.391135691464396640e+00
4.980448044804480645e+01	-2.484756847722185746e+00
4.980488048804880208e+01	-2.581710871591822443e+00
4.980528052805280481e+01	-2.682107723578215808e+00
4.980568056805680754e+01	-2.786060761585995582e+00
4.980608060806080317e+01	-2.893686834698616206e+00
4.980648064806480591e+01	-3.005106378978002368e+00
4.980688068806880864e+01	-3.120443515315544758e+00
4.980728072807280427e+01	-3.239826149365956809e+00
4.980768076807680700e+01	-3.363386073596153825e+00
4.980808080808080973e+01	-3.491259071482016196e+00
4.980848084808480536e+01	-3.623585023886545020e+00
4.980888088808880809e+01	-3.760508017653564572e+00
4.980928092809281083e+01	-3.902176456451783793e+00
4.980968096809680645e+01	-4.048743173904598258e+00
4.981008100810080919e+01	-4.200365549041674029e+00
4.981048104810481192e+01	-4.357205624108843267e+00
4.981088108810880755e+01	-4.519430224773427263e+00
4.981128112811281028e+01	-4.687211082762518188e+00
4.981168116811681301e+01	-4.860724960972357955e+00
4.981208120812080864e+01	-5.040153781087132856e+00
4.981248124812481137e+01	-5.225684728152407033e+00
4.981288128812881411e+01	-5.417510430520215969e+00
4.981328132813281684e+01	-5.615829073162134755e+00
4.981368136813681247e+01	-5.820844535668227238e+00
4.981408140814081520e+01	-6.032766532947445803e+00
4.981448144814481793e+01	-6.251810758668894685e+00
4.981488148814881356e+01	-6.478199031483243608e+00
4.981528152815281629e+01	-6.712159444063385827e+00
4.981568156815681903e+01	-6.953926515003567843e+00
4.981608160816081465e+01	-7.203741343615630122e+00
4.981648164816481739e+01	-7.461851767660634849e+00
4.981688168816882012e+01	-7.728512524054151456e+00
4.981728172817281575e+01	-8.003985412582308001e+00
4.981768176817681848e+01	-8.288539462665669433e+00
4.981808180818082121e+01	-8.582451103206977905e+00
4.981848184818481684e+01	-8.886004335558085998e+00
4.981888188818881957e+01	-9.199490909640603675e+00
4.981928192819282231e+01	-9.523210503253675796e+00
4.981968196819681793e+01	-9.857470904601331796e+00
4.982008200820082067e+01	-1.020258819807066075e+01
4.982048204820482340e+01	-1.055888695329080029e+01
4.982088208820881903e+01	-1.092670041750139553e+01
4.982128212821282176e+01	-1.130637071125769211e+01
4.982168216821682449e+01	-1.169824902749801510e+01
4.982208220822082012e+01	-1.210269583399761828e+01
4.982248224822482285e+01	-1.252008107923124669e+01
4.982288228822882559e+01	-1.295078440166493650e+01
4.982328232823282121e+01	-1.339519534249583899e+01
4.982368236823682395e+01	-1.385371356185646974e+01
4.982408240824082668e+01	-1.432674905849826352e+01
4.982448244824482231e+01	-1.481472239296683391e+01
4.982488248824882504e+01	-1.531806491427910544e+01
4.982528252825282777e+01	-1.583721899011057133e+01
4.982568256825682340e+01	-1.637263824049798444e+01
4.982608260826082613e+01	-1.692478777506096677e+01
4.982648264826482887e+01	-1.749414443374315198e+01
4.982688268826882450e+01	-1.808119703107092135e+01
4.982728272827282723e+01	-1.868644660392542889e+01
4.982768276827682996e+01	-1.931040666282082441e+01
4.982808280828082559e+01	-1.995360344667853170e+01
4.982848284828482832e+01	-2.061657618108538870e+01
4.982888288828883105e+01	-2.129987734001983313e+01
4.982928292829282668e+01	-2.200407291102811769e+01
4.982968296829682942e+01	-2.272974266382896502e+01
4.983008300830083215e+01	-2.347748042232312571e+01
4.983048304830482778e+01	-2.424789433998028443e+01
4.983088308830883051e+01	-2.504160717857288887e+01
4.983128312831283324e+01	-2.585925659022480971e+01
4.983168316831682887e+01	-2.670149540273730082e+01
4.983208320832083160e+01	-2.756899190815436640e+01
4.983248324832483434e+01	-2.846243015452373371e+01
4.983288328832882996e+01	-2.938251024080928886e+01
4.983328332833283270e+01	-3.032994861490518801e+01
4.983368336833683543e+01	-3.130547837470097505e+01
4.983408340834083106e+01	-3.230984957214190700e+01
4.983448344834483379e+01	-3.334382952022676960e+01
4.983488348834883652e+01	-3.440820310288211203e+01
4.983528352835283215e+01	-3.550377308764809925e+01
4.983568356835683488e+01	-3.663136044110861889e+01
4.983608360836083762e+01	-3.779180464699460629e+01
4.983648364836483324e+01	-3.898596402688681906e+01
4.983688368836883598e+01	-4.021471606344010752e+01
4.983728372837283871e+01	-4.147895772605005504e+01
4.983768376837683434e+01	-4.277960579887628967e+01
4.983808380838083707e+01	-4.411759721113739374e+01
4.983848384838483980e+01	-4.549388936958555263e+01
4.983888388838883543e+01	-4.690946049306877086e+01
4.983928392839283816e+01	-4.836530994908231662e+01
4.983968396839684090e+01	-4.986245859221057231e+01
4.984008400840083652e+01	-5.140194910435448605e+01
4.984048404840483926e+01	-5.298484633663893817e+01
4.984088408840884199e+01	-5.461223765288863774e+01
4.984128412841284472e+01	-5.628523327455893366e+01
4.984168416841684035e+01	-5.800496662700503947e+01
4.984208420842084308e+01	-5.977259468696781397e+01
4.984248424842484582e+01	-6.158929833115240626e+01
4.984288428842884144e+01	-6.345628268577154785e+01
4.984328432843284418e+01	-6.537477747692217633e+01
4.984368436843684691e+01	-6.734603738165945686e+01
4.984408440844084254e+01	-6.937134237962952454e+01
4.984448444844484527e+01	-7.145199810511834926e+01
4.984488448844884800e+01	-7.358933619936861703e+01
4.984528452845284363e+01	-7.578471466301515136e+01
4.984568456845684636e+01	-7.803951820848324417e+01
4.984608460846084910e+01	-8.035515861219174383e+01
4.984648464846484472e+01	-8.273307506639562803e+01
4.984688468846884746e+01	-8.517473453050385501e+01
4.984728472847285019e+01	-8.768163208169742973e+01
4.984768476847684582e+01	-9.025529126467417029e+01
4.984808480848084855e+01	-9.289726441474356022e+01
4.984848484848485128e+01	-9.560913305246610605e+01
4.984888488848884691e+01	-9.839250818355328931e+01
4.984928492849284964e+01	-1.012490306926427905e+02
4.984968496849685238e+01	-1.041803716602601497e+02
4.985008500850084801e+01	-1.071882327033123516e+02
4.985048504850485074e+01	-1.102743463133315771e+02
4.985088508850885347e+01	-1.134404761922601494e+02
4.985128512851284910e+01	-1.166884175855531112e+02
4.985168516851685183e+01	-1.200199976123729186e+02
4.985208520852085456e+01	-1.234370755926467780e+02
4.985248524852485019e+01	-1.269415433707466150e+02
4.985288528852885293e+01	-1.305353256355541589e+02
4.985328532853285566e+01	-1.342203802366589969e+02
4.985368536853685129e+01	-1.379986984964401415e+02
4.985408540854085402e+01	-1.418723055177672450e+02
4.985448544854485675e+01	-1.458432604870628779e+02
4.985488548854885238e+01	-1.499136569724484502e+02
4.985528552855285511e+01	-1.540856232167034534e+02
4.985568556855685785e+01	-1.583613224247516484e+02
4.985608560856085347e+01	-1.627429530453866846e+02
4.985648564856485621e+01	-1.672327490469464806e+02
4.985688568856885894e+01	-1.718329801866315449e+02
4.985728572857285457e+01	-1.765459522731657387e+02
4.985768576857685730e+01	-1.813740074224848513e+02
4.985808580858086003e+01	-1.863195243061380495e+02
4.985848584858485566e+01	-1.913849183920803512e+02
4.985888588858885839e+01	-1.965726421775216295e+02
4.985928592859286113e+01	-2.018851854135058090e+02
4.985968596859685675e+01	-2.073250753208748449e+02
4.986008600860085949e+01	-2.128948767972720475e+02
4.986048604860486222e+01	-2.185971926148422710e+02
4.986088608860885785e+01	-2.244346636082594841e+02
4.986128612861286058e+01	-2.304099688527356307e+02
4.986168616861686331e+01	-2.365258258316332558e+02
4.986208620862085894e+01	-2.427849905933171613e+02
4.986248624862486167e+01	-2.491902578968698379e+02
4.986288628862886441e+01	-2.557444613462883467e+02
4.986328632863286003e+01	-2.624504735127800359e+02
4.986368636863686277e+01	-2.693112060447693921e+02
4.986408640864086550e+01	-2.763296097652216190e+02
4.986448644864486113e+01	-2.835086747558914908e+02
4.986488648864886386e+01	-2.908514304280931242e+02
4.986528652865286659e+01	-2.983609455795890995e+02
4.986568656865686222e+01	-3.060403284627934681e+02
4.986608660866086495e+01	-3.138927267654909201e+02
4.986648664866486769e+01	-3.219213276457145412e+02
4.986688668866887042e+01	-3.301293577531341157e+02
4.986728672867286605e+01	-3.385200831610380874e+02
4.986768676867686878e+01	-3.470968093569487110e+02
4.986808680868087151e+01	-3.558628811909193246e+02
4.986848684868486714e+01	-3.648216828066462654e+02
4.986888688868886987e+01	-3.739766375549800728e+02
4.986928692869287261e+01	-3.833312078894288106e+02
4.986968696869686823e+01	-3.928888952432055817e+02
4.987008700870087097e+01	-4.026532398874301180e+02
4.987048704870487370e+01	-4.126278207700501071e+02
4.987088708870886933e+01	-4.228162553350575195e+02
4.987128712871287206e+01	-4.332221993215986231e+02
4.987168716871687479e+01	-4.438493465425526097e+02
4.987208720872087042e+01	-4.547014286421623979e+02
4.987248724872487315e+01	-4.657822148323181750e+02
4.987288728872887589e+01	-4.770955116070637132e+02
4.987328732873287152e+01	-4.886451624349472809e+02
4.987368736873687425e+01	-5.004350474287896304e+02
4.987408740874087698e+01	-5.124690829924796844e+02
4.987448744874487261e+01	-5.247512214444114989e+02
4.987488748874887534e+01	-5.372854506171537423e+02
4.987528752875287807e+01	-5.500757934329806176e+02
4.987568756875687370e+01	-5.631263074548816121e+02
4.987608760876087644e+01	-5.764410844126626898e+02
4.987648764876487917e+01	-5.900242497037918383e+02
4.987688768876887480e+01	-6.038799618685976611e+02
4.987728772877287753e+01	-6.180124120394967804e+02
4.987768776877688026e+01	-6.324258233638681759e+02
4.987808780878087589e+01	-6.471244504002562508e+02
4.987848784878487862e+01	-6.621125784875620184e+02
4.987888788878888136e+01	-6.773945230868860108e+02
4.987928792879287698e+01	-6.929746290957197061e+02
4.987968796879687972e+01	-7.088572701341627180e+02
4.988008800880088245e+01	-7.250468478028849404e+02
4.988048804880487808e+01	-7.415477909125231690e+02
4.988088808880888081e+01	-7.583645546842337808e+02
4.988128812881288354e+01	-7.755016199211568164e+02
4.988168816881687917e+01	-7.929634921504929252e+02
4.988208820882088190e+01	-8.107547007359892177e+02
4.988248824882488464e+01	-8.288797979605384398e+02
4.988288828882888026e+01	-8.473433580787469737e+02
4.988328832883288300e+01	-8.661499763391778970e+02
4.988368836883688573e+01	-8.853042679761150566e+02
4.988408840884088136e+01	-9.048108671706598898e+02
4.988448844884488409e+01	-9.246744259809715913e+02
4.988488848884888682e+01	-9.448996132414846443e+02
4.988528852885288245e+01	-9.654911134309903673e+02
4.988568856885688518e+01	-9.864536255094128592e+02
4.988608860886088792e+01	-1.007791861723185548e+03
4.988648864886488354e+01	-1.029510546379115567e+03
4.988688868886888628e+01	-1.051614414586653311e+03
4.988728872887288901e+01	-1.074108210968501453e+03
4.988768876887688464e+01	-1.096996688339481125e+03
4.988808880888088737e+01	-1.120284606353675372e+03
4.988848884888489010e+01	-1.143976730119748026e+03
4.988888888888888573e+01	-1.168077828784515759e+03
4.988928892889288846e+01	-1.192592674084726013e+03
4.988968896889689120e+01	-1.217526038867091302e+03
4.989008900890088682e+01	-1.242882695576656715e+03
4.989048904890488956e+01	-1.268667414713509970e+03
4.989088908890889229e+01	-1.294884963257996333e+03
4.989128912891288792e+01	-1.321540103064454115e+03
4.989168916891689065e+01	-1.348637589223698797e+03
4.989208920892089338e+01	-1.376182168394318978e+03
4.989248924892488901e+01	-1.404178577102971985e+03
4.989288928892889174e+01	-1.432631540013912399e+03
4.989328932893289448e+01	-1.461545768167883125e+03
4.989368936893689721e+01	-1.490925957190672534e+03
4.989408940894089284e+01	-1.520776785471514359e+03
4.989448944894489557e+01	-1.551102912311679802e+03
4.989488948894889830e+01	-1.581908976043508119e+03
4.989528952895289393e+01	-1.613199592120167381e+03
4.989568956895689666e+01	-1.644979351176575165e+03
4.989608960896089940e+01	-1.677252817061729274e+03
4.989648964896489503e+01	-1.710024524842935307e+03
4.989688968896889776e+01	-1.743298978782254153e+03
4.989728972897290049e+01	-1.777080650285663978e+03
4.989768976897689612e+01	-1.811373975825358229e+03
4.989808980898089885e+01	-1.846183354835671480e+03
4.989848984898490158e+01	-1.881513147583125829e+03
4.989888988898889721e+01	-1.917367673011157422e+03
4.989928992899289995e+01	-1.953751206560015135e+03
4.989968996899690268e+01	-1.990667977962501936e+03
4.990009000900089831e+01	-2.028122169016048247e+03
4.990049004900490104e+01	-2.066117911331848518e+03
4.990089008900890377e+01	-2.104659284061633116e+03
4.990129012901289940e+01	-2.143750311602839702e+03
4.990169016901690213e+01	-2.183394961282768691e+03
4.990209020902090487e+01	-2.223597141022590222e+03
4.990249024902490049e+01	-2.264360697005873590e+03
4.990289028902890323e+01	-2.305689411254998959e+03
4.990329032903290596e+01	-2.347586999264658061e+03
4.990369036903690159e+01	-2.390057107592715965e+03
4.990409040904090432e+01	-2.433103311434939314e+03
4.990449044904490705e+01	-2.476729112184347287e+03
4.990489048904890268e+01	-2.520937934976237102e+03
4.990529052905290541e+01	-2.565733126219651695e+03
4.990569056905690815e+01	-2.611117951116450968e+03
4.990609060906090377e+01	-2.657095591168707415e+03
4.990649064906490651e+01	-2.703669141675740320e+03
4.990689068906890924e+01	-2.750841609221565250e+03
4.990729072907290487e+01	-2.798615909153894791e+03
4.990769076907690760e+01	-2.846994863055928818e+03
4.990809080908091033e+01	-2.895981196211710085e+03
4.990849084908490596e+01	-2.945577535066533528e+03
4.990889088908890869e+01	-2.995786404683318779e+03
4.990929092909291143e+01	-3.046610226196207805e+03
4.990969096909690705e+01	-3.098051314262607775e+03
4.991009100910090979e+01	-3.150111874514843748e+03
4.991049104910491252e+01	-3.202794001012747231e+03
4.991089108910890815e+01	-3.256099673698296556e+03
4.991129112911291088e+01	-3.310030755853866140e+03
4.991169116911691361e+01	-3.364588991565028664e+03
4.991209120912090924e+01	-3.419776003189597304e+03
4.991249124912491197e+01	-3.475593288833993483e+03
4.991289128912891471e+01	-3.532042219838458550e+03
4.991329132913291033e+01	-3.589124038272447706e+03
4.991369136913691307e+01	-3.646839854441569059e+03
4.991409140914091580e+01	-3.705190644407569835e+03
4.991449144914491143e+01	-3.764177247522743528e+03
4.991489148914891416e+01	-3.823800363980290513e+03
4.991529152915291689e+01	-3.884060552381973139e+03
4.991569156915691252e+01	-3.944958227324664676e+03
4.991609160916091525e+01	-4.006493656959205055e+03
4.991649164916491799e+01	-4.068666960717975144e+03
4.991689168916891362e+01	-4.131478106915983517e+03
4.991729172917291635e+01	-4.194926910428008341e+03
4.991769176917691908e+01	-4.259013030392151450e+03
4.991809180918091471e+01	-4.323735967941429408e+03
4.991849184918491744e+01	-4.389095063965040936e+03
4.991889188918892017e+01	-4.455089496900642189e+03
4.991929192919292291e+01	-4.521718280559520281e+03
4.991969196919691854e+01	-4.588980261985948346e+03
4.992009200920092127e+01	-4.656874119352588423e+03
4.992049204920492400e+01	-4.725398359893263660e+03
4.992089208920891963e+01	-4.794551317874953384e+03
4.992129212921292236e+01	-4.864331152610424397e+03
4.992169216921692509e+01	-4.934735846513119213e+03
4.992209220922092072e+01	-5.005763203196056566e+03
4.992249224922492346e+01	-5.077410845616105689e+03
4.992289228922892619e+01	-5.149676214265369708e+03
4.992329232923292182e+01	-5.222556565411353404e+03
4.992369236923692455e+01	-5.296048969387134093e+03
4.992409240924092728e+01	-5.370150308933608358e+03
4.992449244924492291e+01	-5.444857277595091546e+03
4.992489248924892564e+01	-5.520166378169690688e+03
4.992529252925292838e+01	-5.596073921216491726e+03
4.992569256925692400e+01	-5.672576023620547858e+03
4.992609260926092674e+01	-5.749668607217546196e+03
4.992649264926492947e+01	-5.827347397479616120e+03
4.992689268926892510e+01	-5.905607922263629916e+03
4.992729272927292783e+01	-5.984445510623706468e+03
4.992769276927693056e+01	-6.063855291689077603e+03
4.992809280928092619e+01	-6.143832193609162459e+03
4.992849284928492892e+01	-6.224370942566904887e+03
4.992889288928893166e+01	-6.305466061861997332e+03
4.992929292929292728e+01	-6.387111871065316336e+03
4.992969296929693002e+01	-6.469302485245859316e+03
4.993009300930093275e+01	-6.552031814271724215e+03
4.993049304930492838e+01	-6.635293562186183408e+03
4.993089308930893111e+01	-6.719081226660320681e+03
4.993129312931293384e+01	-6.803388098523349072e+03
4.993169316931692947e+01	-6.888207261372016546e+03
4.993209320932093220e+01	-6.973531591260050845e+03
4.993249324932493494e+01	-7.059353756469043219e+03
4.993289328932893056e+01	-7.145666217361748750e+03
4.993329332933293330e+01	-7.232461226318881018e+03
4.993369336933693603e+01	-7.319730827760549801e+03
4.993409340934093166e+01	-7.407466858277437495e+03
4.993449344934493439e+01	-7.495660946774983131e+03
4.993489348934893712e+01	-7.584304514780107638e+03
4.993529352935293275e+01	-7.673388776810941636e+03
4.993569356935693548e+01	-7.762904740835642770e+03
4.993609360936093822e+01	-7.852843208821542248e+03
4.993649364936493384e+01	-7.943194777375046215e+03
4.993689368936893658e+01	-8.033949838473175078e+03
4.993729372937293931e+01	-8.125098580287453842e+03
4.993769376937693494e+01	-8.216630988100621835e+03
4.993809380938093767e+01	-8.308536845316955805e+03
4.993849384938494040e+01	-8.400805734566598403e+03
4.993889388938893603e+01	-8.493427038904419533e+03
4.993929392939293876e+01	-8.586389943103793485e+03
4.993969396939694150e+01	-8.679683435045837541e+03
4.994009400940093713e+01	-8.773296307204174809e+03
4.994049404940493986e+01	-8.867217158225763342e+03
4.994089408940894259e+01	-8.961434394607862487e+03
4.994129412941293822e+01	-9.055936232471311087e+03
4.994169416941694095e+01	-9.150710699430186651e+03
4.994209420942094368e+01	-9.245745636558158367e+03
4.994249424942493931e+01	-9.341028700451042823e+03
4.994289428942894205e+01	-9.436547365386013553e+03
4.994329432943294478e+01	-9.532288925577006012e+03
4.994369436943694041e+01	-9.628240497526212494e+03
4.994409440944094314e+01	-9.724389022471452336e+03
4.994449444944494587e+01	-9.820721268929111829e+03
4.994489448944894150e+01	-9.917223835332350063e+03
4.994529452945294423e+01	-1.001388315276390676e+04
4.994569456945694697e+01	-1.011068548778328659e+04
4.994609460946094259e+01	-1.020761694534769777e+04
4.994649464946494533e+01	-1.030466347182592472e+04
4.994689468946894806e+01	-1.040181085810482182e+04
4.994729472947295079e+01	-1.049904474278735688e+04
4.994769476947694642e+01	-1.059635061548156591e+04
4.994809480948094915e+01	-1.069371382017946598e+04
4.994849484948495189e+01	-1.079111955872506951e+04
4.994889488948894751e+01	-1.088855289437056308e+04
4.994929492949295025e+01	-1.098599875541917390e+04
4.994969496949695298e+01	-1.108344193895425451e+04
4.995009500950094861e+01	-1.118086711465285771e+04
4.995049504950495134e+01	-1.127825882868281224e+04
4.995089508950895407e+01	-1.137560150768183485e+04
4.995129512951294970e+01	-1.147287946281747827e+04
4.995169516951695243e+01	-1.157007689392613611e+04
4.995209520952095517e+01	-1.166717789373030064e+04
4.995249524952495079e+01	-1.176416645213125776e+04
4.995289528952895353e+01	-1.186102646057714628e+04
4.995329532953295626e+01	-1.195774171650332028e+04
4.995369536953695189e+01	-1.205429592784425586e+04
4.995409540954095462e+01	-1.215067271761432130e+04
4.995449544954495735e+01	-1.224685562855638091e+04
4.995489548954895298e+01	-1.234282812785564238e+04
4.995529552955295571e+01	-1.243857361191719428e+04
4.995569556955695845e+01	-1.253407541120479800e+04
4.995609560956095407e+01	-1.262931679513922609e+04
4.995649564956495681e+01	-1.272428097705367145e+04
4.995689568956895954e+01	-1.281895111920411728e+04
4.995729572957295517e+01	-1.291331033783264138e+04
4.995769576957695790e+01	-1.300734170828067363e+04
4.995809580958096063e+01	-1.310102827015086041e+04
4.995849584958495626e+01	-1.319435303251386722e+04
4.995889588958895899e+01	-1.328729897915885704e+04
4.995929592959296173e+01	-1.337984907388424108e+04
4.995969596959695735e+01	-1.347198626582659017e+04
4.996009600960096009e+01	-1.356369349482504185e+04
4.996049604960496282e+01	-1.365495369681823286e+04
4.996089608960895845e+01	-1.374574980927161778e+04
4.996129612961296118e+01	-1.383606477663206169e+04
4.996169616961696391e+01	-1.392588155580674174e+04
4.996209620962095954e+01	-1.401518312166414762e+04
4.996249624962496227e+01	-1.410395247255401046e+04
4.996289628962896501e+01	-1.419217263584279499e+04
4.996329632963296064e+01	-1.427982667346303788e+04
4.996369636963696337e+01	-1.436689768747229937e+04
4.996409640964096610e+01	-1.445336882561955827e+04
4.996449644964496173e+01	-1.453922328691597249e+04
4.996489648964896446e+01	-1.462444432720643272e+04
4.996529652965296719e+01	-1.470901526473982631e+04
4.996569656965696282e+01	-1.479291948573388800e+04
4.996609660966096556e+01	-1.487614044993254902e+04
4.996649664966496829e+01	-1.495866169615187027e+04
4.996689668966896392e+01	-1.504046684781190561e+04
4.996729672967296665e+01	-1.512153961845123740e+04
4.996769676967696938e+01	-1.520186381722135411e+04
4.996809680968096501e+01	-1.528142335435700261e+04
4.996849684968496774e+01	-1.536020224662009605e+04
4.996889688968897048e+01	-1.543818462271389581e+04
4.996929692969296610e+01	-1.551535472866386772e+04
4.996969696969696884e+01	-1.559169693318669124e+04
4.997009700970097157e+01	-1.566719573294639122e+04
4.997049704970496720e+01	-1.574183575784307141e+04
4.997089708970896993e+01	-1.581560177623049640e+04
4.997129712971297266e+01	-1.588847870008513564e+04
4.997169716971696829e+01	-1.596045159012330987e+04
4.997209720972097102e+01	-1.603150566086345134e+04
4.997249724972497376e+01	-1.610162628563082035e+04
4.997289728972897649e+01	-1.617079900150059257e+04
4.997329732973297212e+01	-1.623900951417782380e+04
4.997369736973697485e+01	-1.630624370280958101e+04
4.997409740974097758e+01	-1.637248762472782801e+04
4.997449744974497321e+01	-1.643772752011902776e+04
4.997489748974897594e+01	-1.650194981661810380e+04
4.997529752975297868e+01	-1.656514113382346477e+04
4.997569756975697430e+01	-1.662728828773121131e+04
4.997609760976097704e+01	-1.668837829508433788e+04
4.997649764976497977e+01	-1.674839837763506512e+04
4.997689768976897540e+01	-1.680733596631806722e+04
4.997729772977297813e+01	-1.686517870533009045e+04
4.997769776977698086e+01	-1.692191445611571180e+04
4.997809780978097649e+01	-1.697753130125490497e+04
4.997849784978497922e+01	-1.703201754825075477e+04
4.997889788978898196e+01	-1.708536173321446040e+04
4.997929792979297758e+01	-1.713755262444561595e+04
4.997969796979698032e+01	-1.718857922590505768e+04
4.998009800980098305e+01	-1.723843078057845923e+04
4.998049804980497868e+01	-1.728709677372798615e+04
4.998089808980898141e+01	-1.733456693603012172e+04
4.998129812981298414e+01	-1.738083124659760506e+04
4.998169816981697977e+01	-1.742587993588345489e+04
4.998209820982098250e+01	-1.746970348846532579e+04
4.998249824982498524e+01	-1.751229264570767555e+04
4.998289828982898086e+01	-1.755363840830100526e+04
4.998329832983298360e+01	-1.759373203867568373e+04
4.998369836983698633e+01	-1.763256506328897376e+04
4.998409840984098196e+01	-1.767012927478393613e+04
4.998449844984498469e+01	-1.770641673401810112e+04
4.998489848984898742e+01	-1.774141977196186781e+04
4.998529852985298305e+01	-1.777513099146341483e+04
4.998569856985698578e+01	-1.780754326888103242e+04
4.998609860986098852e+01	-1.783864975558007427e+04
4.998649864986498415e+01	-1.786844387929438744e+04
4.998689868986898688e+01	-1.789691934535122709e+04
4.998729872987298961e+01	-1.792407013773472499e+04
4.998769876987698524e+01	-1.794989052008422732e+04
4.998809880988098797e+01	-1.797437503647925041e+04
4.998849884988499070e+01	-1.799751851211046596e+04
4.998889888988898633e+01	-1.801931605381100962e+04
4.998929892989298907e+01	-1.803976305044736000e+04
4.998969896989699180e+01	-1.805885517316991172e+04
4.999009900990098743e+01	-1.807658837552336990e+04
4.999049904990499016e+01	-1.809295889341588918e+04
4.999089908990899289e+01	-1.810796324494815781e+04
4.999129912991298852e+01	-1.812159823010203763e+04
4.999169916991699125e+01	-1.813386093028876712e+04
4.999209920992099399e+01	-1.814474870775764430e+04
4.999249924992498961e+01	-1.815425920486550604e+04
4.999289928992899235e+01	-1.816239034320698920e+04
4.999329932993299508e+01	-1.816914032260727981e+04
4.999369936993699071e+01	-1.817450761997692825e+04
4.999409940994099344e+01	-1.817849098803082597e+04
4.999449944994499617e+01	-1.818108945387107815e+04
4.999489948994899180e+01	-1.818230231743594777e+04
4.999529952995299453e+01	-1.818212914981531867e+04
4.999569956995699727e+01	-1.818056979143399440e+04
4.999609960996099289e+01	-1.817762435010501213e+04
4.999649964996499563e+01	-1.817329319895289882e+04
4.999689968996899836e+01	-1.816757697421031844e+04
4.999729972997299399e+01	-1.816047657288800110e+04
4.999769976997699672e+01	-1.815199315032119921e+04
4.999809980998099945e+01	-1.814212811759325632e+04
4.999849984998499508e+01	-1.813088313883949741e+04
4.999889988998899781e+01	-1.811826012843211356e+04
4.999929992999300055e+01	-1.810426124804962819e+04
4.999969996999699617e+01	-1.808888890363197788e+04
5.000010001000099891e+01	-1.807214574222408919e+04
5.000050005000500164e+01	-1.805403464871050528e+04
5.000090009000900437e+01	-1.803455874244308507e+04
5.000130013001300000e+01	-1.801372137376459068e+04
5.000170017001700273e+01	-1.799152612043117188e+04
5.000210021002100547e+01	-1.796797678393565366e+04
5.000250025002500109e+01	-1.794307738573547977e+04
5.000290029002900383e+01	-1.791683216338702914e+04
5.000330033003300656e+01	-1.788924556659070004e+04
5.000370037003700219e+01	-1.786032225314848984e+04
5.000410041004100492e+01	-1.783006708483793773e+04
5.000450045004500765e+01	-1.779848512320540976e+04
5.000490049004900328e+01	-1.776558162528193498e+04
5.000530053005300601e+01	-1.773136203922520508e+04
5.000570057005700875e+01	-1.769583199989049899e+04
5.000610061006100437e+01	-1.765899732433466124e+04
5.000650065006500711e+01	-1.762086400725621570e+04
5.000690069006900984e+01	-1.758143821637543806e+04
5.000730073007300547e+01	-1.754072628775725025e+04
5.000770077007700820e+01	-1.749873472108207716e+04
5.000810081008101093e+01	-1.745547017486641562e+04
5.000850085008500656e+01	-1.741093946163889268e+04
5.000890089008900929e+01	-1.736514954307344306e+04
5.000930093009301203e+01	-1.731810752508568112e+04
5.000970097009700766e+01	-1.726982065289411184e+04
5.001010101010101039e+01	-1.722029630605204147e+04
5.001050105010501312e+01	-1.716954199345233428e+04
5.001090109010900875e+01	-1.711756534831037425e+04
5.001130113011301148e+01	-1.706437412312822926e+04
5.001170117011701421e+01	-1.700997618464444167e+04
5.001210121012100984e+01	-1.695437950877318508e+04
5.001250125012501258e+01	-1.689759217553710550e+04
5.001290129012901531e+01	-1.683962236399738686e+04
5.001330133013301094e+01	-1.678047834718544618e+04
5.001370137013701367e+01	-1.672016848704008953e+04
5.001410141014101640e+01	-1.665870122935400650e+04
5.001450145014501203e+01	-1.659608509873395451e+04
5.001490149014901476e+01	-1.653232869357821255e+04
5.001530153015301750e+01	-1.646744068107555358e+04
5.001570157015701312e+01	-1.640142979222975919e+04
5.001610161016101586e+01	-1.633430481691296700e+04
5.001650165016501859e+01	-1.626607459895325519e+04
5.001690169016901422e+01	-1.619674803125802464e+04
5.001730173017301695e+01	-1.612633405097983632e+04
5.001770177017701968e+01	-1.605484163472597174e+04
5.001810181018101531e+01	-1.598227979381727346e+04
5.001850185018501804e+01	-1.590865756959922146e+04
5.001890189018902078e+01	-1.583398402880919821e+04
5.001930193019301640e+01	-1.575826825900334916e+04
5.001970197019701914e+01	-1.568151936404725529e+04
5.002010201020102187e+01	-1.560374645967327706e+04
5.002050205020501750e+01	-1.552495866910853147e+04
5.002090209020902023e+01	-1.544516511877701487e+04
5.002130213021302296e+01	-1.536437493407889815e+04
5.002170217021701859e+01	-1.528259723525053232e+04
5.002210221022102132e+01	-1.519984113330870059e+04
5.002250225022502406e+01	-1.511611572608186179e+04
5.002290229022901968e+01	-1.503143009433168481e+04
5.002330233023302242e+01	-1.494579329796830280e+04
5.002370237023702515e+01	-1.485921437236118072e+04
5.002410241024102078e+01	-1.477170232475014564e+04
5.002450245024502351e+01	-1.468326613075790374e+04
5.002490249024902624e+01	-1.459391473100725489e+04
5.002530253025302898e+01	-1.450365702784621863e+04
5.002570257025702460e+01	-1.441250188218257063e+04
5.002610261026102734e+01	-1.432045811043119829e+04
5.002650265026503007e+01	-1.422753448157587809e+04
5.002690269026902570e+01	-1.413373971434841042e+04
5.002730273027302843e+01	-1.403908247452649812e+04
5.002770277027703116e+01	-1.394357137235346818e+04
5.002810281028102679e+01	-1.384721496008046779e+04
5.002850285028502952e+01	-1.375002172963415796e+04
5.002890289028903226e+01	-1.365200011041107791e+04
5.002930293029302788e+01	-1.355315846720017908e+04
5.002970297029703062e+01	-1.345350509823556422e+04
5.003010301030103335e+01	-1.335304823338033566e+04
5.003050305030502898e+01	-1.325179603244304417e+04
5.003090309030903171e+01	-1.314975658362790455e+04
5.003130313031303444e+01	-1.304693790212007480e+04
5.003170317031703007e+01	-1.294334792880615350e+04
5.003210321032103280e+01	-1.283899452913182904e+04
5.003250325032503554e+01	-1.273388549209658231e+04
5.003290329032903117e+01	-1.262802852938590695e+04
5.003330333033303390e+01	-1.252143127464254212e+04
5.003370337033703663e+01	-1.241410128287576299e+04
5.003410341034103226e+01	-1.230604603000987117e+04
5.003450345034503499e+01	-1.219727291257123943e+04
5.003490349034903772e+01	-1.208778924751502382e+04
5.003530353035303335e+01	-1.197760227218967520e+04
5.003570357035703609e+01	-1.186671914444075628e+04
5.003610361036103882e+01	-1.175514694285233236e+04
5.003650365036503445e+01	-1.164289266712625795e+04
5.003690369036903718e+01	-1.152996323859792028e+04
5.003730373037303991e+01	-1.141636550088878721e+04
5.003770377037703554e+01	-1.130210622069334568e+04
5.003810381038103827e+01	-1.118719208870098555e+04
5.003850385038504101e+01	-1.107162972065069152e+04
5.003890389038903663e+01	-1.095542565851727159e+04
5.003930393039303937e+01	-1.083858637182854000e+04
5.003970397039704210e+01	-1.072111825911101550e+04
5.004010401040103773e+01	-1.060302764946325806e+04
5.004050405040504046e+01	-1.048432080425443382e+04
5.004090409040904319e+01	-1.036500391894709901e+04
5.004130413041303882e+01	-1.024508312504131936e+04
5.004170417041704155e+01	-1.012456449213865926e+04
5.004210421042104429e+01	-1.000345403012398492e+04
5.004250425042503991e+01	-9.881757691462031289e+03
5.004290429042904265e+01	-9.759481373607140995e+03
5.004330433043304538e+01	-9.636630921523163124e+03
5.004370437043704101e+01	-9.513212130311276269e+03
5.004410441044104374e+01	-9.389230747942672679e+03
5.004450445044504647e+01	-9.264692478093427781e+03
5.004490449044904210e+01	-9.139602983078817488e+03
5.004530453045304483e+01	-9.013967886884054678e+03
5.004570457045704757e+01	-8.887792778287841429e+03
5.004610461046104319e+01	-8.761083214076381410e+03
5.004650465046504593e+01	-8.633844722344043475e+03
5.004690469046904866e+01	-8.506082805877405917e+03
5.004730473047304429e+01	-8.377802945619401726e+03
5.004770477047704702e+01	-8.249010604209861413e+03
5.004810481048104975e+01	-8.119711229599066428e+03
5.004850485048504538e+01	-7.989910258730646092e+03
5.004890489048904811e+01	-7.859613121289740775e+03
5.004930493049305085e+01	-7.728825243513178066e+03
5.004970497049704647e+01	-7.597552052057413675e+03
5.005010501050104921e+01	-7.465798977920581819e+03
5.005050505050505194e+01	-7.333571460414398643e+03
5.005090509050904757e+01	-7.200874951182112454e+03
5.005130513051305030e+01	-7.067714918258442594e+03
5.005170517051705303e+01	-6.934096850167252342e+03
5.005210521052104866e+01	-6.800026260052972248e+03
5.005250525052505139e+01	-6.665508689841224623e+03
5.005290529052905413e+01	-6.530549714424890226e+03
5.005330533053304976e+01	-6.395154945871056043e+03
5.005370537053705249e+01	-6.259330037644539516e+03
5.005410541054105522e+01	-6.123080688843782809e+03
5.005450545054505795e+01	-5.986412648444740626e+03
5.005490549054905358e+01	-5.849331719548344154e+03
5.005530553055305631e+01	-5.711843763627270164e+03
5.005570557055705905e+01	-5.573954704844387379e+03
5.005610561056105468e+01	-5.435670534143128862e+03
5.005650565056505741e+01	-5.296997313532095177e+03
5.005690569056906014e+01	-5.157941180284938127e+03
5.005730573057305577e+01	-5.018508351117879101e+03
5.005770577057705850e+01	-4.878705126339880735e+03
5.005810581058106123e+01	-4.738537893971833000e+03
5.005850585058505686e+01	-4.598013133829571416e+03
5.005890589058905960e+01	-4.457137421567173988e+03
5.005930593059306233e+01	-4.315917432675736563e+03
5.005970597059705796e+01	-4.174359946433547520e+03
5.006010601060106069e+01	-4.032471849803438545e+03
5.006050605060506342e+01	-3.890260141273069621e+03
5.006090609060905905e+01	-3.747731934633990477e+03
5.006130613061306178e+01	-3.604894462695284346e+03
5.006170617061706452e+01	-3.461755080928009193e+03
5.006210621062106014e+01	-3.318321271035872542e+03
5.006250625062506288e+01	-3.174600644448883031e+03
5.006290629062906561e+01	-3.030600945735293408e+03
5.006330633063306124e+01	-2.886330055928720867e+03
5.006370637063706397e+01	-2.741795995766061878e+03
5.006410641064106670e+01	-2.597006928832849098e+03
5.006450645064506233e+01	-2.451971164612199573e+03
5.006490649064906506e+01	-2.306697161433906786e+03
5.006530653065306780e+01	-2.161193529320113157e+03
5.006570657065706342e+01	-2.015469032724119870e+03
5.006610661066106616e+01	-1.869532593159024600e+03
5.006650665066506889e+01	-1.723393291712958899e+03
5.006690669066906452e+01	-1.577060371447682883e+03
5.006730673067306725e+01	-1.430543239677560450e+03
5.006770677067706998e+01	-1.283851470125896640e+03
5.006810681068106561e+01	-1.136994804955643986e+03
5.006850685068506834e+01	-9.899831566719367402e+02
5.006890689068907108e+01	-8.428266098934818729e+02
5.006930693069306670e+01	-6.955354229904947942e+02
5.006970697069706944e+01	-5.481200295864949794e+02
5.007010701070107217e+01	-4.005910399217395934e+02
5.007050705070506780e+01	-2.529592420759197466e+02
5.007090709070907053e+01	-1.052356030481524272e+02
5.007130713071307326e+01	4.256873030798084301e+01
5.007170717071706889e+01	1.904424304960774634e+02
5.007210721072107162e+01	3.383739887371640975e+02
5.007250725072507436e+01	4.863517144800620144e+02
5.007290729072906998e+01	6.343637350636663541e+02
5.007330733073307272e+01	7.823979955323385411e+02
5.007370737073707545e+01	9.304422586825849066e+02
5.007410741074107108e+01	1.078484105047157982e+03
5.007450745074507381e+01	1.226510933243599311e+03
5.007490749074907654e+01	1.374509960414488205e+03
5.007530753075307217e+01	1.522468222826136980e+03
5.007570757075707490e+01	1.670372576626481759e+03
5.007610761076107764e+01	1.818209698762701692e+03
5.007650765076507327e+01	1.965966088058958348e+03
5.007690769076907600e+01	2.113628066454610689e+03
5.007730773077307873e+01	2.261181780402992899e+03
5.007770777077707436e+01	2.408613202430772162e+03
5.007810781078107709e+01	2.555908132857882265e+03
5.007850785078507982e+01	2.703052201677702669e+03
5.007890789078908256e+01	2.850030870597184730e+03
5.007930793079307819e+01	2.996829435236317750e+03
5.007970797079708092e+01	3.143433027486499668e+03
5.008010801080108365e+01	3.289826618026917458e+03
5.008050805080507928e+01	3.435995018998083651e+03
5.008090809080908201e+01	3.581922886831547657e+03
5.008130813081308474e+01	3.727594725234636371e+03
5.008170817081708037e+01	3.872994888328938032e+03
5.008210821082108311e+01	4.018107583941223766e+03
5.008250825082508584e+01	4.162916877045237015e+03
5.008290829082908147e+01	4.307406693352588263e+03
5.008330833083308420e+01	4.451560823051371699e+03
5.008370837083708693e+01	4.595362924690170075e+03
5.008410841084108256e+01	4.738796529205854313e+03
5.008450845084508529e+01	4.881845044092784519e+03
5.008490849084908803e+01	5.024491757711370155e+03
5.008530853085308365e+01	5.166719843733506423e+03
5.008570857085708639e+01	5.308512365722677714e+03
5.008610861086108912e+01	5.449852281845776815e+03
5.008650865086508475e+01	5.590722449714416143e+03
5.008690869086908748e+01	5.731105631352675118e+03
5.008730873087309021e+01	5.870984498288439681e+03
5.008770877087708584e+01	6.010341636765498151e+03
5.008810881088108857e+01	6.149159553073207462e+03
5.008850885088509131e+01	6.287420678990563829e+03
5.008890889088908693e+01	6.425107377341462779e+03
5.008930893089308967e+01	6.562201947657796154e+03
5.008970897089709240e+01	6.698686631946874513e+03
5.009010901090108803e+01	6.834543620559818919e+03
5.009050905090509076e+01	6.969755058157056737e+03
5.009090909090909349e+01	7.104303049767509037e+03
5.009130913091308912e+01	7.238169666937528746e+03
5.009170917091709185e+01	7.371336953888991047e+03
5.009210921092109459e+01	7.503786933977889021e+03
5.009250925092509021e+01	7.635501616023136194e+03
5.009290929092909295e+01	7.766463000775577711e+03
5.009330933093309568e+01	7.896653087456907087e+03
5.009370937093709131e+01	8.026053880364268480e+03
5.009410941094109404e+01	8.154647395536583645e+03
5.009450945094509677e+01	8.282415667478111573e+03
5.009490949094909240e+01	8.409340755934905246e+03
5.009530953095309513e+01	8.535404752720131000e+03
5.009570957095709787e+01	8.660589788583347399e+03
5.009610961096109349e+01	8.784878040119834623e+03
5.009650965096509623e+01	8.908251736715070365e+03
5.009690969096909896e+01	9.030693167520126735e+03
5.009730973097309459e+01	9.152184688453362469e+03
5.009770977097709732e+01	9.272708729223806586e+03
5.009810981098110005e+01	9.392247800371755147e+03
5.009850985098509568e+01	9.510784500321944506e+03
5.009890989098909841e+01	9.628301522444713555e+03
5.009930993099310115e+01	9.744781662120391047e+03
5.009970997099709678e+01	9.860207823802722487e+03
5.010011001100109951e+01	9.974563028076012415e+03
5.010051005100510224e+01	1.008783041870207308e+04
5.010091009100909787e+01	1.019999326965190448e+04
5.010131013101310060e+01	1.031103499211760936e+04
5.010171017101710333e+01	1.042093914150002092e+04
5.010211021102109896e+01	1.052968942436732323e+04
5.010251025102510170e+01	1.063726970538022942e+04
5.010291029102910443e+01	1.074366401417910129e+04
5.010331033103310006e+01	1.084885655222834248e+04
5.010371037103710279e+01	1.095283169961392923e+04
5.010411041104110552e+01	1.105557402178914526e+04
5.010451045104510115e+01	1.115706827626464292e+04
5.010491049104910388e+01	1.125729941923774641e+04
5.010531053105310662e+01	1.135625261215740466e+04
5.010571057105710224e+01	1.145391322821976064e+04
5.010611061106110498e+01	1.155026685879075376e+04
5.010651065106510771e+01	1.164529931975086038e+04
5.010691069106910334e+01	1.173899665775852191e+04
5.010731073107310607e+01	1.183134515642739825e+04
5.010771077107710880e+01	1.192233134241423249e+04
5.010811081108111154e+01	1.201194199141254103e+04
5.010851085108510716e+01	1.210016413404888772e+04
5.010891089108910990e+01	1.218698506167736559e+04
5.010931093109311263e+01	1.227239233206887184e+04
5.010971097109710826e+01	1.235637377514488799e+04
5.011011101110111099e+01	1.243891749816183619e+04
5.011051105110511372e+01	1.252001189119487390e+04
5.011091109110910935e+01	1.259964563236975664e+04
5.011131113111311208e+01	1.267780769297175357e+04
5.011171117111711482e+01	1.275448734242820137e+04
5.011211121112111044e+01	1.282967415316141523e+04
5.011251125112511318e+01	1.290335800530923734e+04
5.011291129112911591e+01	1.297552909130938497e+04
5.011331133113311154e+01	1.304617792034565537e+04
5.011371137113711427e+01	1.311529532265249145e+04
5.011411141114111700e+01	1.318287245367522701e+04
5.011451145114511263e+01	1.324890079808363043e+04
5.011491149114911536e+01	1.331337217363612217e+04
5.011531153115311810e+01	1.337627873489205376e+04
5.011571157115711372e+01	1.343761297676988761e+04
5.011611161116111646e+01	1.349736773794910005e+04
5.011651165116511919e+01	1.355553620411350312e+04
5.011691169116911482e+01	1.361211191103417332e+04
5.011731173117311755e+01	1.366708874748991366e+04
5.011771177117712028e+01	1.372046095802361924e+04
5.011811181118111591e+01	1.377222314553276919e+04
5.011851185118511864e+01	1.382237027369248972e+04
5.011891189118912138e+01	1.387089766920989314e+04
5.011931193119311700e+01	1.391780102390792672e+04
5.011971197119711974e+01	1.396307639663814371e+04
5.012011201120112247e+01	1.400672021502078678e+04
5.012051205120511810e+01	1.404872927701122535e+04
5.012091209120912083e+01	1.408910075229230461e+04
5.012131213121312356e+01	1.412783218349122762e+04
5.012171217121711919e+01	1.416492148722075763e+04
5.012211221122112192e+01	1.420036695494416381e+04
5.012251225122512466e+01	1.423416725366312494e+04
5.012291229122912029e+01	1.426632142642892723e+04
5.012331233123312302e+01	1.429682889267609971e+04
5.012371237123712575e+01	1.432568944837877098e+04
5.012411241124112138e+01	1.435290326602992718e+04
5.012451245124512411e+01	1.437847089444323865e+04
5.012491249124912684e+01	1.440239325837812612e+04
5.012531253125312247e+01	1.442467165798835777e+04
5.012571257125712521e+01	1.444530776809440067e+04
5.012611261126112794e+01	1.446430363728064549e+04
5.012651265126512357e+01	1.448166168681739146e+04
5.012691269126912630e+01	1.449738470940943989e+04
5.012731273127312903e+01	1.451147586771994611e+04
5.012771277127712466e+01	1.452393869286586414e+04
5.012811281128112739e+01	1.453477708260807594e+04
5.012851285128513013e+01	1.454399529941382571e+04
5.012891289128912575e+01	1.455159796835073939e+04
5.012931293129312849e+01	1.455759007481392473e+04
5.012971297129713122e+01	1.456197696208746129e+04
5.013011301130112685e+01	1.456476432874198690e+04
5.013051305130512958e+01	1.456595822587017574e+04
5.013091309130913231e+01	1.456556505416175969e+04
5.013131313131312794e+01	1.456359156081987567e+04
5.013171317131713067e+01	1.456004483632092342e+04
5.013211321132113341e+01	1.455493231101978927e+04
5.013251325132513614e+01	1.454826175160268031e+04
5.013291329132913177e+01	1.454004125738962284e+04
5.013331333133313450e+01	1.453027925648907876e+04
5.013371337133713723e+01	1.451898450180674445e+04
5.013411341134113286e+01	1.450616606691136985e+04
5.013451345134513559e+01	1.449183334175984055e+04
5.013491349134913833e+01	1.447599602828380739e+04
5.013531353135313395e+01	1.445866413584119437e+04
5.013571357135713669e+01	1.443984797653462192e+04
5.013611361136113942e+01	1.441955816039980164e+04
5.013651365136513505e+01	1.439780559046665439e+04
5.013691369136913778e+01	1.437460145769593328e+04
5.013731373137314051e+01	1.434995723579462538e+04
5.013771377137713614e+01	1.432388467591235349e+04
5.013811381138113887e+01	1.429639580122269217e+04
5.013851385138514161e+01	1.426750290139177923e+04
5.013891389138913723e+01	1.423721852693766232e+04
5.013931393139313997e+01	1.420555548348337106e+04
5.013971397139714270e+01	1.417252682590709810e+04
5.014011401140113833e+01	1.413814585239235566e+04
5.014051405140514106e+01	1.410242609838177304e+04
5.014091409140914379e+01	1.406538133043751441e+04
5.014131413141313942e+01	1.402702554001179487e+04
5.014171417141714215e+01	1.398737293713059807e+04
5.014211421142114489e+01	1.394643794399436229e+04
5.014251425142514051e+01	1.390423518849858374e+04
5.014291429142914325e+01	1.386077949767804421e+04
5.014331433143314598e+01	1.381608589107784428e+04
5.014371437143714161e+01	1.377016957405485300e+04
5.014411441144114434e+01	1.372304593101295359e+04
5.014451445144514707e+01	1.367473051857545033e+04
5.014491449144914270e+01	1.362523905869824739e+04
5.014531453145314543e+01	1.357458743177823999e+04
5.014571457145714817e+01	1.352279166956617155e+04
5.014611461146114380e+01	1.346986794816464317e+04
5.014651465146514653e+01	1.341583258093874974e+04
5.014691469146914926e+01	1.336070201138460652e+04
5.014731473147314489e+01	1.330449280595948039e+04
5.014771477147714762e+01	1.324722164687658005e+04
5.014811481148115035e+01	1.318890532486843767e+04
5.014851485148514598e+01	1.312956073192169788e+04
5.014891489148914872e+01	1.306920485398736128e+04
5.014931493149315145e+01	1.300785476366927469e+04
5.014971497149714708e+01	1.294552761289474256e+04
5.015011501150114981e+01	1.288224062557017169e+04
5.015051505150515254e+01	1.281801109022555283e+04
5.015091509150914817e+01	1.275285635265048040e+04
5.015131513151315090e+01	1.268679380852561917e+04
5.015171517151715364e+01	1.261984089605238842e+04
5.015211521152114926e+01	1.255201508858442867e+04
5.015251525152515200e+01	1.248333388726374324e+04
5.015291529152915473e+01	1.241381481366491244e+04
5.015331533153315036e+01	1.234347540245042001e+04
5.015371537153715309e+01	1.227233319404020403e+04
5.015411541154115582e+01	1.220040572729830274e+04
5.015451545154515145e+01	1.212771053224006937e+04
5.015491549154915418e+01	1.205426512276241738e+04
5.015531553155315692e+01	1.198008698940040449e+04
5.015571557155715254e+01	1.190519359211271330e+04
5.015611561156115528e+01	1.182960235309951531e+04
5.015651565156515801e+01	1.175333064965453013e+04
5.015691569156915364e+01	1.167639580705513617e+04
5.015731573157315637e+01	1.159881509149235535e+04
5.015771577157715910e+01	1.152060570304404064e+04
5.015811581158115473e+01	1.144178476869340375e+04
5.015851585158515746e+01	1.136236933539575148e+04
5.015891589158916020e+01	1.128237636319586636e+04
5.015931593159315582e+01	1.120182271839853820e+04
5.015971597159715856e+01	1.112072516679445107e+04
5.016011601160116129e+01	1.103910036694417795e+04
5.016051605160515692e+01	1.095696486352231477e+04
5.016091609160915965e+01	1.087433508072393124e+04
5.016131613161316238e+01	1.079122731573587225e+04
5.016171617161716512e+01	1.070765773227480713e+04
5.016211621162116074e+01	1.062364235419415672e+04
5.016251625162516348e+01	1.053919705916184648e+04
5.016291629162916621e+01	1.045433757241119747e+04
5.016331633163316184e+01	1.036907946048953636e+04
5.016371637163716457e+01	1.028343812530213108e+04
5.016411641164116730e+01	1.019742879802657080e+04
5.016451645164516293e+01	1.011106653317349628e+04
5.016491649164916566e+01	1.002436620272918299e+04
5.016531653165316840e+01	9.937342490381644893e+03
5.016571657165716402e+01	9.850009885831632346e+03
5.016611661166116676e+01	9.762382679190315685e+03
5.016651665166516949e+01	9.674474955464867890e+03
5.016691669166916512e+01	9.586300589133308677e+03
5.016731673167316785e+01	9.497873238810123439e+03
5.016771677167717058e+01	9.409206342003710233e+03
5.016811681168116621e+01	9.320313109966995398e+03
5.016851685168516894e+01	9.231206522642163691e+03
5.016891689168917168e+01	9.141899323700883542e+03
5.016931693169316731e+01	9.052404015680695011e+03
5.016971697169717004e+01	8.962732855218799159e+03
5.017011701170117277e+01	8.872897848383970995e+03
5.017051705170516840e+01	8.782910746107536397e+03
5.017091709170917113e+01	8.692783039714204278e+03
5.017131713171317386e+01	8.602525956553414289e+03
5.017171717171716949e+01	8.512150455731829425e+03
5.017211721172117223e+01	8.421667223947852108e+03
5.017251725172517496e+01	8.331086671428396585e+03
5.017291729172917059e+01	8.240418927968627031e+03
5.017331733173317332e+01	8.149673839075086107e+03
5.017371737173717605e+01	8.058860962212625964e+03
5.017411741174117168e+01	7.967989563155414544e+03
5.017451745174517441e+01	7.877068612442495578e+03
5.017491749174917715e+01	7.786106781937907726e+03
5.017531753175317277e+01	7.695112441495895837e+03
5.017571757175717551e+01	7.604093655731088802e+03
5.017611761176117824e+01	7.513058180893912322e+03
5.017651765176517387e+01	7.422013461851302964e+03
5.017691769176917660e+01	7.330966629172765352e+03
5.017731773177317933e+01	7.239924496393784466e+03
5.017771777177717496e+01	7.148893557164188678e+03
5.017811781178117769e+01	7.057879982726578419e+03
5.017851785178518043e+01	6.966889619423089243e+03
5.017891789178917605e+01	6.875927986307190622e+03
5.017931793179317879e+01	6.785000272860004770e+03
5.017971797179718152e+01	6.694111336811369256e+03
5.018011801180117715e+01	6.603265702064893048e+03
5.018051805180517988e+01	6.512467556727160627e+03
5.018091809180918261e+01	6.421720751214903430e+03
5.018131813181317824e+01	6.331028796540552321e+03
5.018171817181718097e+01	6.240394862627192197e+03
5.018211821182118371e+01	6.149821776750230129e+03
5.018251825182517933e+01	6.059312022081084251e+03
5.018291829182918207e+01	5.968867736332750610e+03
5.018331833183318480e+01	5.878490710506593132e+03
5.018371837183718043e+01	5.788182387739981095e+03
5.018411841184118316e+01	5.697943862254345731e+03
5.018451845184518589e+01	5.607775878403019306e+03
5.018491849184918152e+01	5.517678829818572922e+03
5.018531853185318425e+01	5.427652758658922721e+03
5.018571857185718699e+01	5.337697354951857051e+03
5.018611861186118972e+01	5.247811956037377968e+03
5.018651865186518535e+01	5.157995546107360497e+03
5.018691869186918808e+01	5.068246755841962113e+03
5.018731873187319081e+01	4.978563862142283142e+03
5.018771877187718644e+01	4.888944787958733286e+03
5.018811881188118917e+01	4.799387102214579500e+03
5.018851885188519191e+01	4.709888019824066760e+03
5.018891889188918753e+01	4.620444401804694280e+03
5.018931893189319027e+01	4.531052755483080546e+03
5.018971897189719300e+01	4.441709234793852374e+03
5.019011901190118863e+01	4.352409640671081434e+03
5.019051905190519136e+01	4.263149421531769804e+03
5.019091909190919409e+01	4.173923673850872547e+03
5.019131913191318972e+01	4.084727142827422540e+03
5.019171917191719245e+01	3.995554223141175498e+03
5.019211921192119519e+01	3.906398959799450495e+03
5.019251925192519082e+01	3.817255049073601640e+03
5.019291929192919355e+01	3.728115839524791227e+03
5.019331933193319628e+01	3.638974333118560480e+03
5.019371937193719191e+01	3.549823186427860946e+03
5.019411941194119464e+01	3.460654711924131789e+03
5.019451945194519737e+01	3.371460879407259654e+03
5.019491949194919300e+01	3.282233317372777947e+03
5.019531953195319574e+01	3.192963314541030741e+03
5.019571957195719847e+01	3.103641821645354867e+03
5.019611961196119410e+01	3.014259453081736865e+03
5.019651965196519683e+01	2.924806488721373626e+03
5.019691969196919956e+01	2.835272875809085690e+03
5.019731973197319519e+01	2.745648230947488628e+03
5.019771977197719792e+01	2.655921842166620081e+03
5.019811981198120066e+01	2.566082671078919702e+03
5.019851985198519628e+01	2.476119355119360534e+03
5.019891989198919902e+01	2.386020209870602685e+03
5.019931993199320175e+01	2.295773231473088345e+03
5.019971997199719738e+01	2.205366099119961291e+03
5.020012001200120011e+01	2.114786177636785851e+03
5.020052005200520284e+01	2.024020520145945056e+03
5.020092009200919847e+01	1.933055870815800063e+03
5.020132013201320120e+01	1.841878667694536944e+03
5.020172017201720394e+01	1.750475045628756106e+03
5.020212021202119956e+01	1.658830839266850262e+03
5.020252025202520230e+01	1.566931586147252574e+03
5.020292029202920503e+01	1.474762529871615243e+03
5.020332033203320066e+01	1.382308623363046308e+03
5.020372037203720339e+01	1.289554532209546551e+03
5.020412041204120612e+01	1.196484638092767227e+03
5.020452045204520175e+01	1.103083042302322156e+03
5.020492049204920448e+01	1.009333569335757034e+03
5.020532053205320722e+01	9.152197705844500888e+02
5.020572057205720284e+01	8.207249281056660948e+02
5.020612061206120558e+01	7.258320584809489446e+02
5.020652065206520831e+01	6.305239167612224946e+02
5.020692069206920394e+01	5.347830004987123402e+02
5.020732073207320667e+01	4.385915538661773780e+02
5.020772077207720940e+01	3.419315718635651820e+02
5.020812081208120503e+01	2.447848046125425867e+02
5.020852085208520776e+01	1.471327617391562512e+02
5.020892089208921050e+01	4.895671684499411924e+01
5.020932093209320612e+01	-4.976228793281300966e+01
5.020972097209720886e+01	-1.490434372723626666e+02
5.021012101210121159e+01	-2.489061379282546227e+02
5.021052105210520722e+01	-3.493700139028113654e+02
5.021092109210920995e+01	-4.504549015270683299e+02
5.021132113211321268e+01	-5.521808444510284062e+02
5.021172117211720831e+01	-6.545680885427635758e+02
5.021212121212121104e+01	-7.576370766961190384e+02
5.021252125212521378e+01	-8.614084435720475312e+02
5.021292129212920941e+01	-9.659030101726547173e+02
5.021332133213321214e+01	-1.071141778323940116e+03
5.021372137213721487e+01	-1.177145925261913817e+03
5.021412141214121050e+01	-1.283936797900217243e+03
5.021452145214521323e+01	-1.391535907080743982e+03
5.021492149214921596e+01	-1.499964921729900198e+03
5.021532153215321870e+01	-1.609245662920452787e+03
5.021572157215721433e+01	-1.719400097838303509e+03
5.021612161216121706e+01	-1.830450333654065844e+03
5.021652165216521979e+01	-1.942418611299013946e+03
5.021692169216921542e+01	-2.055327299145036704e+03
5.021732173217321815e+01	-2.169198886588419100e+03
5.021772177217722088e+01	-2.284055977537002036e+03
5.021812181218121651e+01	-2.399921283800593301e+03
5.021852185218521925e+01	-2.516817618384228354e+03
5.021892189218922198e+01	-2.634767888684146328e+03
5.021932193219321761e+01	-2.753795089586284121e+03
5.021972197219722034e+01	-2.873922296466924763e+03
5.022012201220122307e+01	-2.995172658095621955e+03
5.022052205220521870e+01	-3.117569389439906899e+03
5.022092209220922143e+01	-3.241135764372044832e+03
5.022132213221322417e+01	-3.365895108277381951e+03
5.022172217221721979e+01	-3.491870790564577419e+03
5.022212221222122253e+01	-3.619086217077423044e+03
5.022252225222522526e+01	-3.747564822408421605e+03
5.022292229222922089e+01	-3.877330062114184329e+03
5.022332233223322362e+01	-4.008405404832568365e+03
5.022372237223722635e+01	-4.140814324301947636e+03
5.022412241224122198e+01	-4.274580291282480175e+03
5.022452245224522471e+01	-4.409726765379887183e+03
5.022492249224922745e+01	-4.546277186771751076e+03
5.022532253225322307e+01	-4.684254967836733158e+03
5.022572257225722581e+01	-4.823683484687138844e+03
5.022612261226122854e+01	-4.964586068605017317e+03
5.022652265226522417e+01	-5.106985997382449568e+03
5.022692269226922690e+01	-5.250906486566413150e+03
5.022732273227322963e+01	-5.396370680608769362e+03
5.022772277227722526e+01	-5.543401643922006770e+03
5.022812281228122799e+01	-5.692022351841471391e+03
5.022852285228523073e+01	-5.842255681494511009e+03
5.022892289228922635e+01	-5.994124402577836008e+03
5.022932293229322909e+01	-6.147651168043305006e+03
5.022972297229723182e+01	-6.302858504693597752e+03
5.023012301230122745e+01	-6.459768803688312801e+03
5.023052305230523018e+01	-6.618404310961814190e+03
5.023092309230923291e+01	-6.778787117553772987e+03
5.023132313231322854e+01	-6.940939149997772802e+03
5.023172317231723127e+01	-7.104882160184372879e+03
5.023212321232123401e+01	-7.270637715590285552e+03
5.023252325232522963e+01	-7.438227189272038231e+03
5.023292329232923237e+01	-7.607671749778890444e+03
5.023332333233323510e+01	-7.778992350986432029e+03
5.023372337233723073e+01	-7.952209721852685107e+03
5.023412341234123346e+01	-8.127344356098028584e+03
5.023452345234523619e+01	-8.304416501811032504e+03
5.023492349234923182e+01	-8.483446150981892060e+03
5.023532353235323455e+01	-8.664453028965224803e+03
5.023572357235723729e+01	-8.847456583874591161e+03
5.023612361236123292e+01	-9.032475975910174384e+03
5.023652365236523565e+01	-9.219530066622599406e+03
5.023692369236923838e+01	-9.408637408114445861e+03
5.023732373237323401e+01	-9.599816232181894520e+03
5.023772377237723674e+01	-9.793084439399359326e+03
5.023812381238123947e+01	-9.988459588148838520e+03
5.023852385238524221e+01	-1.018595888359724631e+04
5.023892389238923784e+01	-1.038559916662392061e+04
5.023932393239324057e+01	-1.058739690270141728e+04
5.023972397239724330e+01	-1.079136817073189741e+04
5.024012401240123893e+01	-1.099752865184263646e+04
5.024052405240524166e+01	-1.120589361814321092e+04
5.024092409240924439e+01	-1.141647792144762752e+04
5.024132413241324002e+01	-1.162929598196458755e+04
5.024172417241724276e+01	-1.184436177695892547e+04
5.024212421242124549e+01	-1.206168882938808565e+04
5.024252425242524112e+01	-1.228129019651637282e+04
5.024292429242924385e+01	-1.250317845851111088e+04
5.024332433243324658e+01	-1.272736570702408790e+04
5.024372437243724221e+01	-1.295386353376174156e+04
5.024412441244124494e+01	-1.318268301904847976e+04
5.024452445244524768e+01	-1.341383472038626132e+04
5.024492449244924330e+01	-1.364732866101512082e+04
5.024532453245324604e+01	-1.388317431847810803e+04
5.024572457245724877e+01	-1.412138061319502594e+04
5.024612461246124440e+01	-1.436195589704926715e+04
5.024652465246524713e+01	-1.460490794199176344e+04
5.024692469246924986e+01	-1.485024392866678318e+04
5.024732473247324549e+01	-1.509797043506359478e+04
5.024772477247724822e+01	-1.534809342519881830e+04
5.024812481248125096e+01	-1.560061823785993874e+04
5.024852485248524658e+01	-1.585554957531330729e+04
5.024892489248924932e+01	-1.611289149208220988e+04
5.024932493249325205e+01	-1.637264738389599552e+04
5.024972497249724768e+01	-1.663481997654713632e+04
5.025012501250125041e+01	-1.689941131485740334e+04
5.025052505250525314e+01	-1.716642275170787252e+04
5.025092509250924877e+01	-1.743585493713902179e+04
5.025132513251325150e+01	-1.770770780752543214e+04
5.025172517251725424e+01	-1.798198057483055163e+04
5.025212521252124986e+01	-1.825867171594682077e+04
5.025252525252525260e+01	-1.853777896212691121e+04
5.025292529252925533e+01	-1.881929928851024670e+04
5.025332533253325096e+01	-1.910322890375257339e+04
5.025372537253725369e+01	-1.938956323976141357e+04
5.025412541254125642e+01	-1.967829694154528988e+04
5.025452545254525205e+01	-1.996942385718066362e+04
5.025492549254925478e+01	-2.026293702790396492e+04
5.025532553255325752e+01	-2.055882867833247292e+04
5.025572557255725314e+01	-2.085709020682160553e+04
5.025612561256125588e+01	-2.115771217596330825e+04
5.025652565256525861e+01	-2.146068430323209031e+04
5.025692569256925424e+01	-2.176599545178375047e+04
5.025732573257325697e+01	-2.207363362141387188e+04
5.025772577257725970e+01	-2.238358593968088826e+04
5.025812581258125533e+01	-2.269583865320018231e+04
5.025852585258525806e+01	-2.301037711911576844e+04
5.025892589258926080e+01	-2.332718579675396177e+04
5.025932593259325643e+01	-2.364624823946709148e+04
5.025972597259725916e+01	-2.396754708667145314e+04
5.026012601260126189e+01	-2.429106405608700516e+04
5.026052605260525752e+01	-2.461677993618358232e+04
5.026092609260926025e+01	-2.494467457884039686e+04
5.026132613261326298e+01	-2.527472689222526242e+04
5.026172617261725861e+01	-2.560691483389813220e+04
5.026212621262126135e+01	-2.594121540414631818e+04
5.026252625262526408e+01	-2.627760463955714658e+04
5.026292629262925971e+01	-2.661605760683339759e+04
5.026332633263326244e+01	-2.695654839685806292e+04
5.026372637263726517e+01	-2.729905011901407852e+04
5.026412641264126080e+01	-2.764353489576559514e+04
5.026452645264526353e+01	-2.798997385750527246e+04
5.026492649264926627e+01	-2.833833713767497102e+04
5.026532653265326189e+01	-2.868859386816494225e+04
5.026572657265726463e+01	-2.904071217497109319e+04
5.026612661266126736e+01	-2.939465917421807171e+04
5.026652665266526299e+01	-2.975040096840390834e+04
5.026692669266926572e+01	-3.010790264301838761e+04
5.026732673267326845e+01	-3.046712826332306940e+04
5.026772677267727119e+01	-3.082804087158919356e+04
5.026812681268126681e+01	-3.119060248460458388e+04
5.026852685268526955e+01	-3.155477409150335734e+04
5.026892689268927228e+01	-3.192051565192411363e+04
5.026932693269326791e+01	-3.228778609450086515e+04
5.026972697269727064e+01	-3.265654331569356873e+04
5.027012701270127337e+01	-3.302674417896130035e+04
5.027052705270526900e+01	-3.339834451428418106e+04
5.027092709270927173e+01	-3.377129911803860887e+04
5.027132713271327447e+01	-3.414556175323043863e+04
5.027172717271727009e+01	-3.452108515008992254e+04
5.027212721272127283e+01	-3.489782100703565811e+04
5.027252725272527556e+01	-3.527571999200805294e+04
5.027292729272927119e+01	-3.565473174417943665e+04
5.027332733273327392e+01	-3.603480487604407244e+04
5.027372737273727665e+01	-3.641588697589218646e+04
5.027412741274127228e+01	-3.679792461067107070e+04
5.027452745274527501e+01	-3.718086332923910959e+04
5.027492749274927775e+01	-3.756464766601441806e+04
5.027532753275327337e+01	-3.794922114502166369e+04
5.027572757275727611e+01	-3.833452628434231883e+04
5.027612761276127884e+01	-3.872050460096952156e+04
5.027652765276527447e+01	-3.910709661607139424e+04
5.027692769276927720e+01	-3.949424186066606489e+04
5.027732773277327993e+01	-3.988187888171033410e+04
5.027772777277727556e+01	-4.026994524860603997e+04
5.027812781278127829e+01	-4.065837756012455066e+04
5.027852785278528103e+01	-4.104711145175316778e+04
5.027892789278927665e+01	-4.143608160346576915e+04
5.027932793279327939e+01	-4.182522174791773432e+04
5.027972797279728212e+01	-4.221446467906956968e+04
5.028012801280127775e+01	-4.260374226123800327e+04
5.028052805280528048e+01	-4.299298543857916229e+04
5.028092809280928321e+01	-4.338212424500116322e+04
5.028132813281327884e+01	-4.377108781451165123e+04
5.028172817281728157e+01	-4.415980439199658576e+04
5.028212821282128431e+01	-4.454820134443495772e+04
5.028252825282527994e+01	-4.493620517254713195e+04
5.028292829282928267e+01	-4.532374152287812467e+04
5.028332833283328540e+01	-4.571073520031613589e+04
5.028372837283728103e+01	-4.609711018104607501e+04
5.028412841284128376e+01	-4.648278962593711913e+04
5.028452845284528649e+01	-4.686769589436460956e+04
5.028492849284928212e+01	-4.725175055839334527e+04
5.028532853285328486e+01	-4.763487441761275113e+04
5.028572857285728759e+01	-4.801698751417969470e+04
5.028612861286128322e+01	-4.839800914836642187e+04
5.028652865286528595e+01	-4.877785789453799225e+04
5.028692869286928868e+01	-4.915645161755535810e+04
5.028732873287328431e+01	-4.953370748960339552e+04
5.028772877287728704e+01	-4.990954200744091213e+04
5.028812881288128978e+01	-5.028387101007156889e+04
5.028852885288528540e+01	-5.065660969682988798e+04
5.028892889288928814e+01	-5.102767264588436228e+04
5.028932893289329087e+01	-5.139697383314944454e+04
5.028972897289728650e+01	-5.176442665160680917e+04
5.029012901290128923e+01	-5.212994393103136099e+04
5.029052905290529196e+01	-5.249343795811649034e+04
5.029092909290928759e+01	-5.285482049699779600e+04
5.029132913291329032e+01	-5.321400281016782537e+04
5.029172917291729306e+01	-5.357089567978068953e+04
5.029212921292129579e+01	-5.392540942933812039e+04
5.029252925292529142e+01	-5.427745394575623504e+04
5.029292929292929415e+01	-5.462693870180448721e+04
5.029332933293329688e+01	-5.497377277891372069e+04
5.029372937293729251e+01	-5.531786489034655096e+04
5.029412941294129524e+01	-5.565912340472520737e+04
5.029452945294529798e+01	-5.599745636991027277e+04
5.029492949294929360e+01	-5.633277153722447110e+04
5.029532953295329634e+01	-5.666497638601536892e+04
5.029572957295729907e+01	-5.699397814854908211e+04
5.029612961296129470e+01	-5.731968383523100056e+04
5.029652965296529743e+01	-5.764200026014206378e+04
5.029692969296930016e+01	-5.796083406688933610e+04
5.029732973297329579e+01	-5.827609175475678057e+04
5.029772977297729852e+01	-5.858767970515450725e+04
5.029812981298130126e+01	-5.889550420835470140e+04
5.029852985298529688e+01	-5.919947149050787266e+04
5.029892989298929962e+01	-5.949948774093096290e+04
5.029932993299330235e+01	-5.979545913965907675e+04
5.029972997299729798e+01	-6.008729188525161589e+04
5.030013001300130071e+01	-6.037489222284374409e+04
5.030053005300530344e+01	-6.065816647243637999e+04
5.030093009300929907e+01	-6.093702105741205014e+04
5.030133013301330180e+01	-6.121136253327018494e+04
5.030173017301730454e+01	-6.148109761657076160e+04
5.030213021302130016e+01	-6.174613321407754120e+04
5.030253025302530290e+01	-6.200637645206527668e+04
5.030293029302930563e+01	-6.226173470588253258e+04
5.030333033303330126e+01	-6.251211562960404262e+04
5.030373037303730399e+01	-6.275742718586840056e+04
5.030413041304130672e+01	-6.299757767586478440e+04
5.030453045304530235e+01	-6.323247576945563196e+04
5.030493049304930508e+01	-6.346203053542748239e+04
5.030533053305330782e+01	-6.368615147185471142e+04
5.030573057305730345e+01	-6.390474853657027415e+04
5.030613061306130618e+01	-6.411773217772644421e+04
5.030653065306530891e+01	-6.432501336443947366e+04
5.030693069306930454e+01	-6.452650361750313459e+04
5.030733073307330727e+01	-6.472211504016049730e+04
5.030773077307731000e+01	-6.491176034892392636e+04
5.030813081308130563e+01	-6.509535290442640689e+04
5.030853085308530837e+01	-6.527280674230033765e+04
5.030893089308931110e+01	-6.544403660406183189e+04
5.030933093309330673e+01	-6.560895796799873642e+04
5.030973097309730946e+01	-6.576748708004034415e+04
5.031013101310131219e+01	-6.591954098460476962e+04
5.031053105310530782e+01	-6.606503755540412385e+04
5.031093109310931055e+01	-6.620389552620289032e+04
5.031133113311331329e+01	-6.633603452150864177e+04
5.031173117311730891e+01	-6.646137508719027392e+04
5.031213121312131165e+01	-6.657983872100368899e+04
5.031253125312531438e+01	-6.669134790301986504e+04
5.031293129312931001e+01	-6.679582612593521480e+04
5.031333133313331274e+01	-6.689319792525668163e+04
5.031373137313731547e+01	-6.698338890934687515e+04
5.031413141314131110e+01	-6.706632578931523312e+04
5.031453145314531383e+01	-6.714193640874479024e+04
5.031493149314931657e+01	-6.721014977323886706e+04
5.031533153315331219e+01	-6.727089607977967535e+04
5.031573157315731493e+01	-6.732410674587656104e+04
5.031613161316131766e+01	-6.736971443855232792e+04
5.031653165316531329e+01	-6.740765310294201481e+04
5.031693169316931602e+01	-6.743785799081262667e+04
5.031733173317331875e+01	-6.746026568876614328e+04
5.031773177317731438e+01	-6.747481414617996779e+04
5.031813181318131711e+01	-6.748144270286102255e+04
5.031853185318531985e+01	-6.748009211640786089e+04
5.031893189318931547e+01	-6.747070458926756692e+04
5.031933193319331821e+01	-6.745322379547062155e+04
5.031973197319732094e+01	-6.742759490703613847e+04
5.032013201320131657e+01	-6.739376462003288907e+04
5.032053205320531930e+01	-6.735168118028130266e+04
5.032093209320932203e+01	-6.730129440869175596e+04
5.032133213321332477e+01	-6.724255572621666943e+04
5.032173217321732039e+01	-6.717541817841117154e+04
5.032213221322132313e+01	-6.709983645959116984e+04
5.032253225322532586e+01	-6.701576693657168653e+04
5.032293229322932149e+01	-6.692316767197685840e+04
5.032333233323332422e+01	-6.682199844711164769e+04
5.032373237323732695e+01	-6.671222078437900927e+04
5.032413241324132258e+01	-6.659379796923600952e+04
5.032453245324532531e+01	-6.646669507167520351e+04
5.032493249324932805e+01	-6.633087896721990546e+04
5.032533253325332367e+01	-6.618631835742374824e+04
5.032573257325732641e+01	-6.603298378986296302e+04
5.032613261326132914e+01	-6.587084767761177500e+04
5.032653265326532477e+01	-6.569988431818825484e+04
5.032693269326932750e+01	-6.552006991196388844e+04
5.032733273327333023e+01	-6.533138258002226212e+04
5.032773277327732586e+01	-6.513380238146355259e+04
5.032813281328132859e+01	-6.492731133013620274e+04
5.032853285328533133e+01	-6.471189341079674341e+04
5.032893289328932696e+01	-6.448753459467853827e+04
5.032933293329332969e+01	-6.425422285446809110e+04
5.032973297329733242e+01	-6.401194817867611710e+04
5.033013301330132805e+01	-6.376070258539503266e+04
5.033053305330533078e+01	-6.350048013543646084e+04
5.033093309330933351e+01	-6.323127694483951927e+04
5.033133313331332914e+01	-6.295309119673980604e+04
5.033173317331733188e+01	-6.266592315259673342e+04
5.033213321332133461e+01	-6.236977516276624374e+04
5.033253325332533024e+01	-6.206465167641513108e+04
5.033293329332933297e+01	-6.175055925076889253e+04
5.033333333333333570e+01	-6.142750655968732462e+04
5.033373337333733133e+01	-6.109550440156042168e+04
5.033413341334133406e+01	-6.075456570649492642e+04
5.033453345334533680e+01	-6.040470554288556013e+04
5.033493349334933242e+01	-6.004594112321174180e+04
5.033533353335333516e+01	-5.967829180915673351e+04
5.033573357335733789e+01	-5.930177911602456879e+04
5.033613361336133352e+01	-5.891642671644220536e+04
5.033653365336533625e+01	-5.852226044334735343e+04
5.033693369336933898e+01	-5.811930829225614434e+04
5.033733373337333461e+01	-5.770760042280713969e+04
5.033773377337733734e+01	-5.728716915957847959e+04
5.033813381338134008e+01	-5.685804899217406637e+04
5.033853385338533570e+01	-5.642027657457672467e+04
5.033893389338933844e+01	-5.597389072376706463e+04
5.033933393339334117e+01	-5.551893241760149249e+04
5.033973397339733680e+01	-5.505544479195309395e+04
5.034013401340133953e+01	-5.458347313710948947e+04
5.034053405340534226e+01	-5.410306489342791610e+04
5.034093409340933789e+01	-5.361426964624631364e+04
5.034133413341334062e+01	-5.311713912005154998e+04
5.034173417341734336e+01	-5.261172717189994000e+04
5.034213421342133898e+01	-5.209808978409508563e+04
5.034253425342534172e+01	-5.157628505612022855e+04
5.034293429342934445e+01	-5.104637319582697819e+04
5.034333433343334008e+01	-5.050841650988023321e+04
5.034373437343734281e+01	-4.996247939346240310e+04
5.034413441344134554e+01	-4.940862831923702470e+04
5.034453445344534117e+01	-4.884693182557334512e+04
5.034493449344934390e+01	-4.827746050403608388e+04
5.034533453345334664e+01	-4.770028698614152381e+04
5.034573457345734937e+01	-4.711548592938194633e+04
5.034613461346134500e+01	-4.652313400252512656e+04
5.034653465346534773e+01	-4.592330987018624000e+04
5.034693469346935046e+01	-4.531609417668466631e+04
5.034733473347334609e+01	-4.470156952918071329e+04
5.034773477347734882e+01	-4.407982048010425933e+04
5.034813481348135156e+01	-4.345093350887511770e+04
5.034853485348534718e+01	-4.281499700292332273e+04
5.034893489348934992e+01	-4.217210123801309237e+04
5.034933493349335265e+01	-4.152233835787704447e+04
5.034973497349734828e+01	-4.086580235316589824e+04
5.035013501350135101e+01	-4.020258903972280677e+04
5.035053505350535374e+01	-3.953279603618353576e+04
5.035093509350934937e+01	-3.885652274091672007e+04
5.035133513351335210e+01	-3.817387030830424919e+04
5.035173517351735484e+01	-3.748494162437531486e+04
5.035213521352135047e+01	-3.678984128179867548e+04
5.035253525352535320e+01	-3.608867555424171587e+04
5.035293529352935593e+01	-3.538155237010667042e+04
5.035333533353335156e+01	-3.466858128565024526e+04
5.035373537353735429e+01	-3.394987345749745145e+04
5.035413541354135702e+01	-3.322554161455889698e+04
5.035453545354535265e+01	-3.249570002935981756e+04
5.035493549354935539e+01	-3.176046448879246236e+04
5.035533553355335812e+01	-3.101995226430107141e+04
5.035573557355735375e+01	-3.027428208150970386e+04
5.035613561356135648e+01	-2.952357408930439124e+04
5.035653565356535921e+01	-2.876794982837964199e+04
5.035693569356935484e+01	-2.800753219926161910e+04
5.035733573357335757e+01	-2.724244542981753693e+04
5.035773577357736031e+01	-2.647281504226591642e+04
5.035813581358135593e+01	-2.569876781969600052e+04
5.035853585358535867e+01	-2.492043177211190414e+04
5.035893589358936140e+01	-2.413793610201095726e+04
5.035933593359335703e+01	-2.335141116951139338e+04
5.035973597359735976e+01	-2.256098845703929328e+04
5.036013601360136249e+01	-2.176680053359179510e+04
5.036053605360535812e+01	-2.096898101858480732e+04
5.036093609360936085e+01	-2.016766454530295596e+04
5.036133613361336359e+01	-1.936298672396240363e+04
5.036173617361735921e+01	-1.855508410440251828e+04
5.036213621362136195e+01	-1.774409413841859350e+04
5.036253625362536468e+01	-1.693015514175056160e+04
5.036293629362936031e+01	-1.611340625574140176e+04
5.036333633363336304e+01	-1.529398740868147070e+04
5.036373637363736577e+01	-1.447203927684983319e+04
5.036413641364136140e+01	-1.364770324527090634e+04
5.036453645364536413e+01	-1.282112136819973421e+04
5.036493649364936687e+01	-1.199243632934988455e+04
5.036533653365336249e+01	-1.116179140188107522e+04
5.036573657365736523e+01	-1.032933040816003631e+04
5.036613661366136796e+01	-9.495197679310997046e+03
5.036653665366536359e+01	-8.659538014571427993e+03
5.036693669366936632e+01	-7.822496640466317331e+03
5.036733673367336905e+01	-6.984219169820026764e+03
5.036773677367736468e+01	-6.144851560618738404e+03
5.036813681368136741e+01	-5.304540074740014461e+03
5.036853685368537015e+01	-4.463431236565948893e+03
5.036893689368936577e+01	-3.621671791494703939e+03
5.036933693369336851e+01	-2.779408664367386791e+03
5.036973697369737124e+01	-1.936788917800853596e+03
5.037013701370136687e+01	-1.093959710543984556e+03
5.037053705370536960e+01	-2.510682557161855755e+02
5.037093709370937233e+01	5.917382209463023628e+02
5.037133713371336796e+01	1.434312522850391360e+03
5.037173717371737069e+01	2.276507524293951519e+03
5.037213721372137343e+01	3.118176212187713190e+03
5.037253725372536906e+01	3.959171727733608805e+03
5.037293729372937179e+01	4.799347408044038275e+03
5.037333733373337452e+01	5.638556827686850738e+03
5.037373737373737015e+01	6.476653840138164014e+03
5.037413741374137288e+01	7.313492619129677223e+03
5.037453745374537561e+01	8.148927699872146150e+03
5.037493749374937835e+01	8.982814020141178844e+03
5.037533753375337398e+01	9.815006961208091525e+03
5.037573757375737671e+01	1.064536238860117919e+04
5.037613761376137944e+01	1.147373669268191406e+04
5.037653765376537507e+01	1.229998682901902794e+04
5.037693769376937780e+01	1.312397035854722890e+04
5.037733773377338053e+01	1.394554548749382593e+04
5.037773777377737616e+01	1.476457110705819468e+04
5.037813781378137890e+01	1.558090683282981627e+04
5.037853785378538163e+01	1.639441304392888560e+04
5.037893789378937726e+01	1.720495092185560134e+04
5.037933793379337999e+01	1.801238248903206477e+04
5.037973797379738272e+01	1.881657064702479693e+04
5.038013801380137835e+01	1.961737921443054074e+04
5.038053805380538108e+01	2.041467296441256985e+04
5.038093809380938382e+01	2.120831766187403264e+04
5.038133813381337944e+01	2.199818010025315743e+04
5.038173817381738218e+01	2.278412813792695670e+04
5.038213821382138491e+01	2.356603073421082445e+04
5.038253825382538054e+01	2.434375798493914408e+04
5.038293829382938327e+01	2.511718115761486843e+04
5.038333833383338600e+01	2.588617272611491717e+04
5.038373837383738163e+01	2.665060640493814572e+04
5.038413841384138436e+01	2.741035718298408028e+04
5.038453845384538710e+01	2.816530135684955167e+04
5.038493849384938272e+01	2.891531656363128059e+04
5.038533853385338546e+01	2.966028181322266755e+04
5.038573857385738819e+01	3.040007752009328760e+04
5.038613861386138382e+01	3.113458553453907007e+04
5.038653865386538655e+01	3.186368917339304971e+04
5.038693869386938928e+01	3.258727325018453485e+04
5.038733873387338491e+01	3.330522410471350304e+04
5.038773877387738764e+01	3.401742963212811446e+04
5.038813881388139038e+01	3.472377931134085520e+04
5.038853885388538600e+01	3.542416423288120131e+04
5.038893889388938874e+01	3.611847712614649936e+04
5.038933893389339147e+01	3.680661238604196842e+04
5.038973897389738710e+01	3.748846609900171461e+04
5.039013901390138983e+01	3.816393606838081178e+04
5.039053905390539256e+01	3.883292183921077958e+04
5.039093909390938819e+01	3.949532472230961139e+04
5.039133913391339092e+01	4.015104781773995637e+04
5.039173917391739366e+01	4.079999603760622995e+04
5.039213921392138928e+01	4.144207612818422058e+04
5.039253925392539202e+01	4.207719669137641176e+04
5.039293929392939475e+01	4.270526820548615069e+04
5.039333933393339038e+01	4.332620304530388239e+04
5.039373937393739311e+01	4.393991550150081457e+04
5.039413941394139584e+01	4.454632179932256986e+04
5.039453945394539147e+01	4.514534011657894735e+04
5.039493949394939420e+01	4.573689060092370346e+04
5.039533953395339694e+01	4.632089538642021216e+04
5.039573957395739257e+01	4.689727860938853701e+04
5.039613961396139530e+01	4.746596642352933122e+04
5.039653965396539803e+01	4.802688701432178641e+04
5.039693969396939366e+01	4.857997061269058759e+04
5.039733973397339639e+01	4.912514950794117613e+04
5.039773977397739912e+01	4.966235805995789269e+04
5.039813981398139475e+01	5.019153271066413436e+04
5.039853985398539749e+01	5.071261199474240857e+04
5.039893989398940022e+01	5.122553654961167194e+04
5.039933993399340295e+01	5.173024912466122623e+04
5.039973997399739858e+01	5.222669458973945439e+04
5.040014001400140131e+01	5.271481994289706927e+04
5.040054005400540404e+01	5.319457431738418381e+04
5.040094009400939967e+01	5.366590898790064966e+04
5.040134013401340241e+01	5.412877737610087934e+04
5.040174017401740514e+01	5.458313505535219156e+04
5.040214021402140077e+01	5.502893975474911713e+04
5.040254025402540350e+01	5.546615136238296691e+04
5.040294029402940623e+01	5.589473192787008884e+04
5.040334033403340186e+01	5.631464566413871216e+04
5.040374037403740459e+01	5.672585894847800228e+04
5.040414041404140733e+01	5.712834032285051217e+04
5.040454045404540295e+01	5.752206049347219232e+04
5.040494049404940569e+01	5.790699232966086129e+04
5.040534053405340842e+01	5.828311086195866665e+04
5.040574057405740405e+01	5.865039327953101019e+04
5.040614061406140678e+01	5.900881892684568447e+04
5.040654065406540951e+01	5.935836929963748116e+04
5.040694069406940514e+01	5.969902804016195296e+04
5.040734073407340787e+01	6.003078093174292735e+04
5.040774077407741061e+01	6.035361589262027701e+04
5.040814081408140623e+01	6.066752296910164296e+04
5.040854085408540897e+01	6.097249432802525553e+04
5.040894089408941170e+01	6.126852424853857519e+04
5.040934093409340733e+01	6.155560911319983279e+04
5.040974097409741006e+01	6.183374739840924303e+04
5.041014101410141279e+01	6.210293966417545744e+04
5.041054105410540842e+01	6.236318854322517291e+04
5.041094109410941115e+01	6.261449872946331016e+04
5.041134113411341389e+01	6.285687696579120529e+04
5.041174117411740951e+01	6.309033203129013418e+04
5.041214121412141225e+01	6.331487472777814401e+04
5.041254125412541498e+01	6.353051786575013102e+04
5.041294129412941061e+01	6.373727624970708712e+04
5.041334133413341334e+01	6.393516666288628767e+04
5.041374137413741607e+01	6.412420785139697546e+04
5.041414141414141170e+01	6.430442050777746772e+04
5.041454145414541443e+01	6.447582725397458853e+04
5.041494149414941717e+01	6.463845262376420578e+04
5.041534153415341279e+01	6.479232304461363674e+04
5.041574157415741553e+01	6.493746681900438853e+04
5.041614161416141826e+01	6.507391410521793296e+04
5.041654165416541389e+01	6.520169689760067558e+04
5.041694169416941662e+01	6.532084900631594064e+04
5.041734173417341935e+01	6.543140603659304907e+04
5.041774177417741498e+01	6.553340536748703744e+04
5.041814181418141771e+01	6.562688613015745068e+04
5.041854185418542045e+01	6.571188918567910150e+04
5.041894189418941608e+01	6.578845710239498294e+04
5.041934193419341881e+01	6.585663413282450347e+04
5.041974197419742154e+01	6.591646619013645977e+04
5.042014201420141717e+01	6.596800082420041144e+04
5.042054205420541990e+01	6.601128719722741516e+04
5.042094209420942263e+01	6.604637605901232746e+04
5.042134213421341826e+01	6.607331972179027798e+04
5.042174217421742100e+01	6.609217203471774701e+04
5.042214221422142373e+01	6.610298835799423978e+04
5.042254225422541936e+01	6.610582553663206636e+04
5.042294229422942209e+01	6.610074187389113649e+04
5.042334233423342482e+01	6.608779710438873735e+04
5.042374237423742045e+01	6.606705236689788580e+04
5.042414241424142318e+01	6.603857017684627499e+04
5.042454245424542592e+01	6.600241439853096381e+04
5.042494249424942154e+01	6.595865021705615800e+04
5.042534253425342428e+01	6.590734411001492117e+04
5.042574257425742701e+01	6.584856381891963247e+04
5.042614261426142264e+01	6.578237832040005014e+04
5.042654265426542537e+01	6.570885779717868718e+04
5.042694269426942810e+01	6.562807360883787624e+04
5.042734273427342373e+01	6.554009826239045651e+04
5.042774277427742646e+01	6.544500538266920194e+04
5.042814281428142920e+01	6.534286968254450767e+04
5.042854285428543193e+01	6.523376693298687314e+04
5.042894289428942756e+01	6.511777393298459356e+04
5.042934293429343029e+01	6.499496847933126264e+04
5.042974297429743302e+01	6.486542933629437903e+04
5.043014301430142865e+01	6.472923620518004464e+04
5.043054305430543138e+01	6.458646969380430528e+04
5.043094309430943412e+01	6.443721128588535794e+04
5.043134313431342974e+01	6.428154331036993244e+04
5.043174317431743248e+01	6.411954891070336453e+04
5.043214321432143521e+01	6.395131201406106993e+04
5.043254325432543084e+01	6.377691730054886284e+04
5.043294329432943357e+01	6.359645017238787113e+04
5.043334333433343630e+01	6.340999672309541347e+04
5.043374337433743193e+01	6.321764370667397452e+04
5.043414341434143466e+01	6.301947850682031276e+04
5.043454345434543740e+01	6.281558910616812500e+04
5.043494349434943302e+01	6.260606405557393009e+04
5.043534353435343576e+01	6.239099244346137129e+04
5.043574357435743849e+01	6.217046386523134424e+04
5.043614361436143412e+01	6.194456839275486709e+04
5.043654365436543685e+01	6.171339654395489924e+04
5.043694369436943958e+01	6.147703925249249005e+04
5.043734373437343521e+01	6.123558783756742196e+04
5.043774377437743794e+01	6.098913397384317068e+04
5.043814381438144068e+01	6.073776966150858061e+04
5.043854385438543630e+01	6.048158719648724946e+04
5.043894389438943904e+01	6.022067914080416813e+04
5.043934393439344177e+01	5.995513829312090820e+04
5.043974397439743740e+01	5.968505765945043095e+04
5.044014401440144013e+01	5.941053042405926681e+04
5.044054405440544286e+01	5.913164992057078052e+04
5.044094409440943849e+01	5.884850960327583016e+04
5.044134413441344122e+01	5.856120301866328373e+04
5.044174417441744396e+01	5.826982377717754571e+04
5.044214421442143959e+01	5.797446552521472768e+04
5.044254425442544232e+01	5.767522191736489185e+04
5.044294429442944505e+01	5.737218658891021914e+04
5.044334433443344068e+01	5.706545312858741090e+04
5.044374437443744341e+01	5.675511505162333196e+04
5.044414441444144614e+01	5.644126577305184037e+04
5.044454445444544177e+01	5.612399858132034569e+04
5.044494449444944451e+01	5.580340661219387403e+04
5.044534453445344724e+01	5.547958282296438119e+04
5.044574457445744287e+01	5.515261996697313589e+04
5.044614461446144560e+01	5.482261056845320854e+04
5.044654465446544833e+01	5.448964689769917459e+04
5.044694469446944396e+01	5.415382094657151902e+04
5.044734473447344669e+01	5.381522440434194868e+04
5.044774477447744943e+01	5.347394863388570957e+04
5.044814481448144505e+01	5.313008464822862879e+04
5.044854485448544779e+01	5.278372308745319606e+04
5.044894489448945052e+01	5.243495419597046566e+04
5.044934493449344615e+01	5.208386780016389821e+04
5.044974497449744888e+01	5.173055328640908556e+04
5.045014501450145161e+01	5.137509957947572548e+04
5.045054505450544724e+01	5.101759512131636438e+04
5.045094509450944997e+01	5.065812785024666664e+04
5.045134513451345271e+01	5.029678518052151048e+04
5.045174517451745544e+01	4.993365398231169092e+04
5.045214521452145107e+01	4.956882056208478753e+04
5.045254525452545380e+01	4.920237064339396602e+04
5.045294529452945653e+01	4.883438934807883197e+04
5.045334533453345216e+01	4.846496117788102856e+04
5.045374537453745489e+01	4.809416999647865305e+04
5.045414541454145763e+01	4.772209901194111444e+04
5.045454545454545325e+01	4.734883075960831047e+04
5.045494549454945599e+01	4.697444708539591375e+04
5.045534553455345872e+01	4.659902912952913903e+04
5.045574557455745435e+01	4.622265731078445242e+04
5.045614561456145708e+01	4.584541131093729200e+04
5.045654565456545981e+01	4.546737005986600707e+04
5.045694569456945544e+01	4.508861172101741977e+04
5.045734573457345817e+01	4.470921367731005012e+04
5.045774577457746091e+01	4.432925251747394941e+04
5.045814581458145653e+01	4.394880402282933937e+04
5.045854585458545927e+01	4.356794315450350405e+04
5.045894589458946200e+01	4.318674404108691670e+04
5.045934593459345763e+01	4.280527996672825248e+04
5.045974597459746036e+01	4.242362335966873798e+04
5.046014601460146309e+01	4.204184578121487721e+04
5.046054605460545872e+01	4.166001791514914657e+04
5.046094609460946145e+01	4.127820955757889897e+04
5.046134613461346419e+01	4.089648960722112679e+04
5.046174617461745981e+01	4.051492605612299667e+04
5.046214621462146255e+01	4.013358598081632954e+04
5.046254625462546528e+01	3.975253553390522575e+04
5.046294629462946091e+01	3.937183993608427409e+04
5.046334633463346364e+01	3.899156346858620964e+04
5.046374637463746637e+01	3.861176946605675039e+04
5.046414641464146200e+01	3.823252030985419697e+04
5.046454645464546473e+01	3.785387742177182372e+04
5.046494649464946747e+01	3.747590125818079832e+04
5.046534653465346310e+01	3.709865130458899512e+04
5.046574657465746583e+01	3.672218607061633520e+04
5.046614661466146856e+01	3.634656308537979930e+04
5.046654665466546419e+01	3.597183889328786609e+04
5.046694669466946692e+01	3.559806905023915169e+04
5.046734673467346965e+01	3.522530812022310420e+04
5.046774677467746528e+01	3.485360967231781979e+04
5.046814681468146802e+01	3.448302627808267425e+04
5.046854685468547075e+01	3.411360950934015273e+04
5.046894689468946638e+01	3.374540993634442566e+04
5.046934693469346911e+01	3.337847712633149786e+04
5.046974697469747184e+01	3.301285964244687784e+04
5.047014701470146747e+01	3.264860504304665665e+04
5.047054705470547020e+01	3.228575988136624437e+04
5.047094709470947294e+01	3.192436970555420339e+04
5.047134713471346856e+01	3.156447905906432061e+04
5.047174717471747130e+01	3.120613148140188423e+04
5.047214721472147403e+01	3.084936950921963216e+04
5.047254725472546966e+01	3.049423467775727477e+04
5.047294729472947239e+01	3.014076752262009177e+04
5.047334733473347512e+01	2.978900758189109911e+04
5.047374737473747075e+01	2.943899339849469470e+04
5.047414741474147348e+01	2.909076252310795826e+04
5.047454745474547622e+01	2.874435151716880500e+04
5.047494749474947184e+01	2.839979595626770606e+04
5.047534753475347458e+01	2.805713043384523189e+04
5.047574757475747731e+01	2.771638856518969260e+04
5.047614761476147294e+01	2.737760299172930900e+04
5.047654765476547567e+01	2.704080538561226422e+04
5.047694769476947840e+01	2.670602645456937535e+04
5.047734773477347403e+01	2.637329594705334603e+04
5.047774777477747676e+01	2.604264265764806987e+04
5.047814781478147950e+01	2.571409443274221849e+04
5.047854785478547512e+01	2.538767817646112235e+04
5.047894789478947786e+01	2.506341985685024702e+04
5.047934793479348059e+01	2.474134451230471677e+04
5.047974797479747622e+01	2.442147625823791168e+04
5.048014801480147895e+01	2.410383829398352464e+04
5.048054805480548168e+01	2.378845290992443188e+04
5.048094809480948442e+01	2.347534149484205045e+04
5.048134813481348004e+01	2.316452454347981984e+04
5.048174817481748278e+01	2.285602166431497608e+04
5.048214821482148551e+01	2.254985158753141513e+04
5.048254825482548114e+01	2.224603217318793031e+04
5.048294829482948387e+01	2.194458041957525347e+04
5.048334833483348660e+01	2.164551247175559911e+04
5.048374837483748223e+01	2.134884363027817744e+04
5.048414841484148496e+01	2.105458836006463753e+04
5.048454845484548770e+01	2.076276029945778646e+04
5.048494849484948332e+01	2.047337226942757479e+04
5.048534853485348606e+01	2.018643628292788708e+04
5.048574857485748879e+01	1.990196355439769104e+04
5.048614861486148442e+01	1.961996450940061550e+04
5.048654865486548715e+01	1.934044879439688157e+04
5.048694869486948988e+01	1.906342528664032216e+04
5.048734873487348551e+01	1.878890210419621872e+04
5.048774877487748824e+01	1.851688661607166068e+04
5.048814881488149098e+01	1.824738545245419664e+04
5.048854885488548661e+01	1.798040451505148303e+04
5.048894889488948934e+01	1.771594898752676454e+04
5.048934893489349207e+01	1.745402334602351766e+04
5.048974897489748770e+01	1.719463136977399699e+04
5.049014901490149043e+01	1.693777615178554333e+04
5.049054905490549316e+01	1.668346010959855994e+04
5.049094909490948879e+01	1.643168499611125662e+04
5.049134913491349153e+01	1.618245191046450418e+04
5.049174917491749426e+01	1.593576130905861646e+04
5.049214921492148989e+01	1.569161301639445264e+04
5.049254925492549262e+01	1.545000623617886777e+04
5.049294929492949535e+01	1.521093956239671752e+04
5.049334933493349098e+01	1.497441099041570487e+04
5.049374937493749371e+01	1.474041792811947562e+04
5.049414941494149645e+01	1.450895720706308566e+04
5.049454945494549207e+01	1.428002509364613070e+04
5.049494949494949481e+01	1.405361730029848877e+04
5.049534953495349754e+01	1.382972899667327692e+04
5.049574957495749317e+01	1.360835482084282194e+04
5.049614961496149590e+01	1.338948889049219724e+04
5.049654965496549863e+01	1.317312481410578221e+04
5.049694969496949426e+01	1.295925570214255276e+04
5.049734973497349699e+01	1.274787417819493930e+04
5.049774977497749973e+01	1.253897239012726277e+04
5.049814981498149535e+01	1.233254202118915055e+04
5.049854985498549809e+01	1.212857430109956113e+04
5.049894989498950082e+01	1.192706001709749398e+04
5.049934993499349645e+01	1.172798952495482990e+04
5.049974997499749918e+01	1.153135275994770927e+04
5.050015001500150191e+01	1.133713924778221190e+04
5.050055005500549754e+01	1.114533811547061305e+04
5.050095009500950027e+01	1.095593810215440317e+04
5.050135013501350301e+01	1.076892756987043867e+04
5.050175017501749863e+01	1.058429451425666593e+04
5.050215021502150137e+01	1.040202657519392415e+04
5.050255025502550410e+01	1.022211104738040740e+04
5.050295029502949973e+01	1.004453489083546629e+04
5.050335033503350246e+01	9.869284741329825920e+03
5.050375037503750519e+01	9.696346920738593326e+03
5.050415041504150082e+01	9.525707447314631281e+03
5.050455045504550355e+01	9.357352045878955323e+03
5.050495049504950629e+01	9.191266157925514563e+03
5.050535053505350902e+01	9.027434951637609629e+03
5.050575057505750465e+01	8.865843331813319310e+03
5.050615061506150738e+01	8.706475949697303804e+03
5.050655065506551011e+01	8.549317212716769063e+03
5.050695069506950574e+01	8.394351294118898295e+03
5.050735073507350847e+01	8.241562142507787939e+03
5.050775077507751121e+01	8.090933491278537076e+03
5.050815081508150683e+01	7.942448867946558494e+03
5.050855085508550957e+01	7.796091603369920449e+03
5.050895089508951230e+01	7.651844840863024729e+03
5.050935093509350793e+01	7.509691545199628308e+03
5.050975097509751066e+01	7.369614511350090652e+03
5.051015101510151339e+01	7.231596373555021273e+03
5.051055105510550902e+01	7.095619613842074614e+03
5.051095109510951175e+01	6.961666570570350814e+03
5.051135113511351449e+01	6.829719446856339346e+03
5.051175117511751012e+01	6.699760318880282284e+03
5.051215121512151285e+01	6.571771144071721210e+03
5.051255125512551558e+01	6.445733769173067230e+03
5.051295129512951121e+01	6.321629938180119098e+03
5.051335133513351394e+01	6.199441300158649028e+03
5.051375137513751667e+01	6.079149416936053058e+03
5.051415141514151230e+01	5.960735770667391989e+03
5.051455145514551504e+01	5.844181771274927087e+03
5.051495149514951777e+01	5.729468763760637557e+03
5.051535153515351340e+01	5.616578035390995865e+03
5.051575157515751613e+01	5.505490822753687098e+03
5.051615161516151886e+01	5.396188318685539343e+03
5.051655165516551449e+01	5.288651679071611397e+03
5.051695169516951722e+01	5.182862029514933965e+03
5.051735173517351996e+01	5.078800471876704250e+03
5.051775177517751558e+01	4.976448090686852083e+03
5.051815181518151832e+01	4.875785959424801149e+03
5.051855185518552105e+01	4.776795146670433496e+03
5.051895189518951668e+01	4.679456722125249144e+03
5.051935193519351941e+01	4.583751762503875398e+03
5.051975197519752214e+01	4.489661357296033202e+03
5.052015201520151777e+01	4.397166614399191531e+03
5.052055205520552050e+01	4.306248665622156295e+03
5.052095209520952324e+01	4.216888672060044883e+03
5.052135213521351886e+01	4.129067829340793651e+03
5.052175217521752160e+01	4.042767372743912802e+03
5.052215221522152433e+01	3.957968582191814221e+03
5.052255225522551996e+01	3.874652787114305283e+03
5.052295229522952269e+01	3.792801371186832966e+03
5.052335233523352542e+01	3.712395776943182682e+03
5.052375237523752105e+01	3.633417510263253007e+03
5.052415241524152378e+01	3.555848144736700306e+03
5.052455245524552652e+01	3.479669325903238587e+03
5.052495249524952214e+01	3.404862775370420877e+03
5.052535253525352488e+01	3.331410294809749303e+03
5.052575257525752761e+01	3.259293769832130238e+03
5.052615261526152324e+01	3.188495173743503983e+03
5.052655265526552597e+01	3.118996571181764011e+03
5.052695269526952870e+01	3.050780121635968499e+03
5.052735273527352433e+01	2.983828082925636409e+03
5.052775277527752706e+01	2.918122814339410979e+03
5.052815281528152980e+01	2.853646779879955830e+03
5.052855285528552542e+01	2.790382551323442385e+03
5.052895289528952816e+01	2.728312811167076234e+03
5.052935293529353089e+01	2.667420355465862031e+03
5.052975297529752652e+01	2.607688096559923451e+03
5.053015301530152925e+01	2.549099065693629200e+03
5.053055305530553198e+01	2.491636415527913869e+03
5.053095309530952761e+01	2.435283422547067858e+03
5.053135313531353034e+01	2.380023489361460634e+03
5.053175317531753308e+01	2.325840146907544749e+03
5.053215321532152871e+01	2.272717056546559434e+03
5.053255325532553144e+01	2.220638012063422593e+03
5.053295329532953417e+01	2.169586941567219583e+03
5.053335333533352980e+01	2.119547909294831243e+03
5.053375337533753253e+01	2.070505117319127748e+03
5.053415341534153526e+01	2.022442907163308973e+03
5.053455345534553800e+01	1.975345761322904082e+03
5.053495349534953363e+01	1.929198304696921468e+03
5.053535353535353636e+01	1.883985305929786136e+03
5.053575357535753909e+01	1.839691678665570862e+03
5.053615361536153472e+01	1.796302482716119812e+03
5.053655365536553745e+01	1.753802925144650544e+03
5.053695369536954018e+01	1.712178361266406000e+03
5.053735373537353581e+01	1.671414295567992440e+03
5.053775377537753855e+01	1.631496382546960149e+03
5.053815381538154128e+01	1.592410427473274012e+03
5.053855385538553691e+01	1.554142387074273074e+03
5.053895389538953964e+01	1.516678370144695009e+03
5.053935393539354237e+01	1.480004638083443524e+03
5.053975397539753800e+01	1.444107605358667797e+03
5.054015401540154073e+01	1.408973839902757845e+03
5.054055405540554347e+01	1.374590063438892685e+03
5.054095409540953909e+01	1.340943151740729945e+03
5.054135413541354183e+01	1.308020134826834010e+03
5.054175417541754456e+01	1.275808197091456577e+03
5.054215421542154019e+01	1.244294677373212835e+03
5.054255425542554292e+01	1.213467068963298971e+03
5.054295429542954565e+01	1.183313019554754874e+03
5.054335433543354128e+01	1.153820331134398657e+03
5.054375437543754401e+01	1.124976959818915248e+03
5.054415441544154675e+01	1.096771015636710445e+03
5.054455445544554237e+01	1.069190762257012011e+03
5.054495449544954511e+01	1.042224616667747568e+03
5.054535453545354784e+01	1.015861148726928832e+03
5.054575457545754347e+01	9.900890808909716725e+02
5.054615461546154620e+01	9.648972876756190544e+02
5.054655465546554893e+01	9.402747951437751226e+02
5.054695469546954456e+01	9.162107803494687914e+02
5.054735473547354729e+01	8.926945707393832663e+02
5.054775477547755003e+01	8.697156435133729246e+02
5.054815481548154565e+01	8.472636249453289565e+02
5.054855485548554839e+01	8.253282896657946139e+02
5.054895489548955112e+01	8.038995599076606595e+02
5.054935493549354675e+01	7.829675047162864985e+02
5.054975497549754948e+01	7.625223391253623504e+02
5.055015501550155221e+01	7.425544232997913241e+02
5.055055505550554784e+01	7.230542616468941333e+02
5.055095509550955057e+01	7.040125018971493773e+02
5.055135513551355331e+01	6.854199341557466596e+02
5.055175517551754893e+01	6.672674899261213568e+02
5.055215521552155167e+01	6.495462411066906725e+02
5.055255525552555440e+01	6.322473989619538770e+02
5.055295529552955003e+01	6.153623130690807557e+02
5.055335533553355276e+01	5.988824702411533281e+02
5.055375537553755549e+01	5.827994934281285850e+02
5.055415541554155112e+01	5.671051405966212542e+02
5.055455545554555385e+01	5.517913035895704752e+02
5.055495549554955659e+01	5.368500069668176593e+02
5.055535553555355222e+01	5.222734068276181461e+02
5.055575557555755495e+01	5.080537896160834066e+02
5.055615561556155768e+01	4.941835709105274077e+02
5.055655565556555331e+01	4.806552941976710827e+02
5.055695569556955604e+01	4.674616296326343559e+02
5.055735573557355877e+01	4.545953727856303885e+02
5.055775577557755440e+01	4.420494433762523272e+02
5.055815581558155714e+01	4.298168839962198717e+02
5.055855585558555987e+01	4.178908588214428050e+02
5.055895589558956260e+01	4.062646523142229285e+02
5.055935593559355823e+01	3.949316679164163020e+02
5.055975597559756096e+01	3.838854267343372157e+02
5.056015601560156369e+01	3.731195662161834434e+02
5.056055605560555932e+01	3.626278388227373739e+02
5.056095609560956206e+01	3.524041106920700486e+02
5.056135613561356479e+01	3.424423602989816118e+02
5.056175617561756042e+01	3.327366771098614322e+02
5.056215621562156315e+01	3.232812602336656482e+02
5.056255625562556588e+01	3.140704170696678830e+02
5.056295629562956151e+01	3.050985619526380788e+02
5.056335633563356424e+01	2.963602148728631391e+02
5.056375637563756698e+01	2.878499999696753093e+02
5.056415641564156260e+01	2.795626442448992179e+02
5.056455645564556534e+01	2.714929762039673733e+02
5.056495649564956807e+01	2.636359244974756848e+02
5.056535653565356370e+01	2.559865165637399969e+02
5.056575657565756643e+01	2.485398772728897825e+02
5.056615661566156916e+01	2.412912275730365650e+02
5.056655665566556479e+01	2.342358831390260434e+02
5.056695669566956752e+01	2.273692530242750252e+02
5.056735673567357026e+01	2.206868383161858844e+02
5.056775677567756588e+01	2.141842307956109153e+02
5.056815681568156862e+01	2.078571116008275226e+02
5.056855685568557135e+01	2.017012498964800500e+02
5.056895689568956698e+01	1.957125015479190040e+02
5.056935693569356971e+01	1.898868078013676097e+02
5.056975697569757244e+01	1.842201939703292055e+02
5.057015701570156807e+01	1.787087681286348015e+02
5.057055705570557080e+01	1.733487198105216294e+02
5.057095709570957354e+01	1.681363187181235901e+02
5.057135713571356916e+01	1.630679134367372285e+02
5.057175717571757190e+01	1.581399301582204941e+02
5.057215721572157463e+01	1.533488714128687604e+02
5.057255725572557026e+01	1.486913148101014599e+02
5.057295729572957299e+01	1.441639117882798757e+02
5.057335733573357572e+01	1.397633863739687570e+02
5.057375737573757135e+01	1.354865339509417481e+02
5.057415741574157408e+01	1.313302200392165844e+02
5.057455745574557682e+01	1.272913790844023367e+02
5.057495749574957244e+01	1.233670132576217355e+02
5.057535753575357518e+01	1.195541912662659172e+02
5.057575757575757791e+01	1.158500471758265604e+02
5.057615761576157354e+01	1.122517792430388681e+02
5.057655765576557627e+01	1.087566487605574679e+02
5.057695769576957900e+01	1.053619789133786355e+02
5.057735773577357463e+01	1.020651535750626664e+02
5.057775777577757736e+01	9.886361634292943279e+01
5.057815781578158010e+01	9.575486934718878729e+01
5.057855785578557573e+01	9.273647215634736085e+01
5.057895789578957846e+01	8.980604069524380861e+01
5.057935793579358119e+01	8.696124617585709871e+01
5.057975797579757682e+01	8.419981404102362887e+01
5.058015801580157955e+01	8.151952292118619425e+01
5.058055805580558228e+01	7.891820360428577885e+01
5.058095809580957791e+01	7.639373801890124582e+01
5.058135813581358065e+01	7.394405823072311534e+01
5.058175817581758338e+01	7.156714545244284409e+01
5.058215821582157901e+01	6.926102906712652896e+01
5.058255825582558174e+01	6.702378566512867053e+01
5.058295829582958447e+01	6.485353809459424212e+01
5.058335833583358010e+01	6.274845452558432157e+01
5.058375837583758283e+01	6.070674752785153316e+01
5.058415841584158557e+01	5.872667316227949641e+01
5.058455845584558119e+01	5.680653008599251308e+01
5.058495849584958393e+01	5.494465867112867841e+01
5.058535853585358666e+01	5.313944013726226245e+01
5.058575857585758229e+01	5.138929569745060633e+01
5.058615861586158502e+01	4.969268571787064559e+01
5.058655865586558775e+01	4.804810889100160409e+01
5.058695869586958338e+01	4.645410142230096540e+01
5.058735873587358611e+01	4.490923623031314804e+01
5.058775877587758885e+01	4.341212216013951064e+01
5.058815881588159158e+01	4.196140321019215236e+01
5.058855885588558721e+01	4.055575777214573208e+01
5.058895889588958994e+01	3.919389788399250563e+01
5.058935893589359267e+01	3.787456849610049403e+01
5.058975897589758830e+01	3.659654675016565051e+01
5.059015901590159103e+01	3.535864127094433229e+01
5.059055905590559377e+01	3.415969147064414102e+01
5.059095909590958939e+01	3.299856686584666221e+01
5.059135913591359213e+01	3.187416640682984692e+01
5.059175917591759486e+01	3.078541781915148334e+01
5.059215921592159049e+01	2.973127695735238873e+01
5.059255925592559322e+01	2.871072717063131208e+01
5.059295929592959595e+01	2.772277868034158743e+01
5.059335933593359158e+01	2.676646796915408544e+01
5.059375937593759431e+01	2.584085718172949697e+01
5.059415941594159705e+01	2.494503353673804469e+01
5.059455945594559267e+01	2.407810875006475015e+01
5.059495949594959541e+01	2.323921846903375510e+01
5.059535953595359814e+01	2.242752178962997434e+01
5.059575957595759377e+01	2.164220055756661054e+01
5.059615961596159650e+01	2.088245891824778866e+01
5.059655965596559923e+01	2.014752279327864315e+01
5.059695969596959486e+01	1.943663936715919860e+01
5.059735973597359759e+01	1.874907658399110488e+01
5.059775977597760033e+01	1.808412265402604291e+01
5.059815981598159595e+01	1.744108556988626546e+01
5.059855985598559869e+01	1.681929263228819948e+01
5.059895989598960142e+01	1.621808998510143596e+01
5.059935993599359705e+01	1.563684215957716894e+01
5.059975997599759978e+01	1.507493162758181349e+01
5.060016001600160251e+01	1.453175836367374174e+01
5.060056005600559814e+01	1.400673941586323146e+01
5.060096009600960087e+01	1.349930848489846191e+01
5.060136013601360361e+01	1.300891551192266959e+01
5.060176017601759924e+01	1.253502627435102745e+01
5.060216021602160197e+01	1.207712198981831797e+01
5.060256025602560470e+01	1.163469892805180095e+01
5.060296029602960033e+01	1.120726803052705911e+01
5.060336033603360306e+01	1.079435453776789622e+01
5.060376037603760579e+01	1.039549762415458467e+01
5.060416041604160142e+01	1.001025004010886654e+01
5.060456045604560416e+01	9.638177761526902643e+00
5.060496049604960689e+01	9.278859646335565259e+00
5.060536053605360252e+01	8.931887098050825813e+00
5.060576057605760525e+01	8.596863736220534236e+00
5.060616061606160798e+01	8.273405073637569274e+00
5.060656065606560361e+01	7.961138200212805494e+00
5.060696069606960634e+01	7.659701473400826188e+00
5.060736073607360908e+01	7.368744215074794823e+00
5.060776077607760470e+01	7.087926414750088000e+00
5.060816081608160744e+01	6.816918439059649337e+00
5.060856085608561017e+01	6.555400747387165161e+00
5.060896089608960580e+01	6.303063613566994405e+00
5.060936093609360853e+01	6.059606853563018092e+00
5.060976097609761126e+01	5.824739559040841286e+00
5.061016101610160689e+01	5.598179836750960092e+00
5.061056105610560962e+01	5.379654553642435388e+00
5.061096109610961236e+01	5.168899087629250211e+00
5.061136113611360798e+01	4.965657083933549210e+00
5.061176117611761072e+01	4.769680216931936556e+00
5.061216121612161345e+01	4.580727957432792152e+00
5.061256125612561618e+01	4.398567345314218002e+00
5.061296129612961181e+01	4.222972767453727627e+00
5.061336133613361454e+01	4.053725668737309107e+00
5.061376137613761728e+01	3.890614495063979827e+00
5.061416141614161290e+01	3.733434403061928197e+00
5.061456145614561564e+01	3.581987058628540055e+00
5.061496149614961837e+01	3.436080440423565197e+00
5.061536153615361400e+01	3.295528648252509463e+00
5.061576157615761673e+01	3.160151716277456835e+00
5.061616161616161946e+01	3.029775430992630803e+00
5.061656165616561509e+01	2.904231153902046891e+00
5.061696169616961782e+01	2.783355648836348450e+00
5.061736173617362056e+01	2.666990913845702416e+00
5.061776177617761618e+01	2.554984017605169022e+00
5.061816181618161892e+01	2.447186940268506472e+00
5.061856185618562165e+01	2.343456418705778255e+00
5.061896189618961728e+01	2.243653796059354555e+00
5.061936193619362001e+01	2.147644875552297439e+00
5.061976197619762274e+01	2.055299778482146955e+00
5.062016201620161837e+01	1.966492806332371890e+00
5.062056205620562110e+01	1.881102306932807000e+00
5.062096209620962384e+01	1.799010544599355832e+00
5.062136213621361946e+01	1.720103574182490380e+00
5.062176217621762220e+01	1.644271118952876698e+00
5.062216221622162493e+01	1.571406452251658425e+00
5.062256225622562056e+01	1.501406282831902805e+00
5.062296229622962329e+01	1.434170643816774504e+00
5.062336233623362602e+01	1.369602785199154349e+00
5.062376237623762165e+01	1.307609069806515922e+00
5.062416241624162438e+01	1.248098872654097580e+00
5.062456245624562712e+01	1.190984483608664268e+00
5.062496249624962275e+01	1.136181013284434771e+00
5.062536253625362548e+01	1.083606302092251505e+00
5.062576257625762821e+01	1.033180832362430968e+00
5.062616261626162384e+01	9.848276434613870700e-01
5.062656265626562657e+01	9.384722498217938913e-01
5.062696269626962930e+01	8.940425618057641355e-01
5.062736273627362493e+01	8.514688093204537678e-01
5.062776277627762767e+01	8.106834681054612135e-01
5.062816281628163040e+01	7.716211886114878737e-01
5.062856285628562603e+01	7.342187273899387634e-01
5.062896289628962876e+01	6.984148809134751446e-01
5.062936293629363149e+01	6.641504217479515804e-01
5.062976297629762712e+01	6.313680369967582529e-01
5.063016301630162985e+01	6.000122689392445308e-01
5.063056305630563259e+01	5.700294577857001332e-01
5.063096309630962821e+01	5.413676864722626325e-01
5.063136313631363095e+01	5.139768717096797612e-01
5.063176317631763368e+01	4.878084032450646923e-01
5.063216321632162931e+01	4.628152617017874948e-01
5.063256325632563204e+01	4.389519705701123153e-01
5.063296329632963477e+01	4.161745498912671204e-01
5.063336333633363040e+01	3.944404715644402315e-01
5.063376337633763313e+01	3.737086162078671614e-01
5.063416341634163587e+01	3.539392315069955774e-01
5.063456345634563149e+01	3.350938919845307673e-01
5.063496349634963423e+01	3.171354601290869990e-01
5.063536353635363696e+01	3.000280488211293228e-01
5.063576357635763259e+01	2.837369849969044733e-01
5.063616361636163532e+01	2.682287744931007301e-01
5.063656365636563805e+01	2.534710680170755848e-01
5.063696369636963368e+01	2.394326281895904074e-01
5.063736373637363641e+01	2.260832976091305957e-01
5.063776377637763915e+01	2.133939678890286462e-01
5.063816381638163477e+01	2.013365496207645267e-01
5.063856385638563751e+01	1.898839432189613485e-01
5.063896389638964024e+01	1.790100106057380125e-01
5.063936393639363587e+01	1.686895476942099070e-01
5.063976397639763860e+01	1.588982576330316143e-01
5.064016401640164133e+01	1.496127247759595491e-01
5.064056405640563696e+01	1.408103893424527686e-01
5.064096409640963969e+01	1.324695227373493267e-01
5.064136413641364243e+01	1.245692034996093711e-01
5.064176417641764516e+01	1.170892938520421561e-01
5.064216421642164079e+01	1.100104168257940301e-01
5.064256425642564352e+01	1.033139339351809155e-01
5.064296429642964625e+01	9.698192338019791248e-02
5.064336433643364188e+01	9.099715875571759427e-02
5.064376437643764461e+01	8.534308824800541926e-02
5.064416441644164735e+01	8.000381430072354971e-02
5.064456445644564297e+01	7.496407373406965835e-02
5.064496449644964571e+01	7.020921830209363168e-02
5.064536453645364844e+01	6.572519567456285017e-02
5.064576457645764407e+01	6.149853083099017514e-02
5.064616461646164680e+01	5.751630785561552550e-02
5.064656465646564953e+01	5.376615212322170129e-02
5.064696469646964516e+01	5.023621286668628755e-02
5.064736473647364789e+01	4.691514611811241353e-02
5.064776477647765063e+01	4.379209801624707465e-02
5.064816481648164626e+01	4.085668847368901374e-02
5.064856485648564899e+01	3.809899519810793639e-02
5.064896489648965172e+01	3.550946591743152359e-02
5.064936493649364735e+01	3.307905778826546878e-02
5.064976497649765008e+01	3.079913876333262301e-02
5.065016501650165281e+01	2.866147309275201421e-02
5.065056505650564844e+01	2.665820714918351597e-02
5.065096509650965118e+01	2.478185557473309986e-02
5.065136513651365391e+01	2.302528774772910625e-02
5.065176517651764954e+01	2.138171456765177586e-02
5.065216521652165227e+01	1.984467555661758448e-02
5.065256525652565500e+01	1.840802627590013008e-02
5.065296529652965063e+01	1.706592605600550094e-02
5.065336533653365336e+01	1.581282603882066054e-02
5.065376537653765610e+01	1.464345753031931659e-02
5.065416541654165172e+01	1.355282066224391437e-02
5.065456545654565446e+01	1.253617336108965759e-02
5.065496549654965719e+01	1.158902062259789534e-02
5.065536553655365282e+01	1.070710408982669844e-02
5.065576557655765555e+01	9.886391932707301600e-03
5.065616561656165828e+01	9.123069026820564142e-03
5.065656565656565391e+01	8.413527428939910138e-03
5.065696569656965664e+01	7.754357146688558786e-03
5.065736573657365938e+01	7.142337199452905919e-03
5.065776577657765500e+01	6.574426967482225811e-03
5.065816581658165774e+01	6.047757825889893760e-03
5.065856585658566047e+01	5.559625060055751501e-03
5.065896589658965610e+01	5.107480058714285349e-03
5.065936593659365883e+01	4.688922780801564778e-03
5.065976597659766156e+01	4.301694491926658266e-03
5.066016601660165719e+01	3.943670766132243398e-03
5.066056605660565992e+01	3.612854748415823217e-03
5.066096609660966266e+01	3.307370673298550175e-03
5.066136613661365828e+01	3.025457634554318005e-03
5.066176617661766102e+01	2.765463601048415588e-03
5.066216621662166375e+01	2.525839673483693069e-03
5.066256625662565938e+01	2.305134576713229605e-03
5.066296629662966211e+01	2.101989382152897722e-03
5.066336633663366484e+01	1.915132454715070230e-03
5.066376637663766047e+01	1.743374618586531182e-03
5.066416641664166320e+01	1.585604536089683068e-03
5.066456645664566594e+01	1.440784293796270373e-03
5.066496649664966867e+01	1.307945190007291612e-03
5.066536653665366430e+01	1.186183717671330509e-03
5.066576657665766703e+01	1.074657736786005817e-03
5.066616661666166976e+01	9.725828303134739479e-04
5.066656665666566539e+01	8.792288376403871930e-04
5.066696669666966812e+01	7.939887045385458052e-04
5.066736673667367086e+01	7.162206598791245925e-04
5.066776677667766648e+01	6.453289333828621287e-04
5.066816681668166922e+01	5.807608301505584733e-04
5.066856685668567195e+01	5.220039629588420563e-04
5.066896689668966758e+01	4.685836358368361001e-04
5.066936693669367031e+01	4.200603725718523706e-04
5.066976697669767304e+01	3.760275839304990297e-04
5.067016701670166867e+01	3.361093675250939800e-04
5.067056705670567140e+01	2.999584344034212377e-04
5.067096709670967414e+01	2.672541565921058996e-04
5.067136713671366977e+01	2.377007299796418151e-04
5.067176717671767250e+01	2.110254470838240839e-04
5.067216721672167523e+01	1.869770744094584488e-04
5.067256725672567086e+01	1.653243292652014263e-04
5.067296729672967359e+01	1.458544510727094879e-04
5.067336733673367632e+01	1.283718623664198996e-04
5.067376737673767195e+01	1.126969148477679686e-04
5.067416741674167469e+01	9.866471602299950721e-05
5.067456745674567742e+01	8.612403211850635858e-05
5.067496749674967305e+01	7.493626313138633814e-05
5.067536753675367578e+01	6.497448603530274871e-05
5.067576757675767851e+01	5.612256232232647510e-05
5.067616761676167414e+01	4.827430621993774533e-05
5.067656765676567687e+01	4.133271007843382675e-05
5.067696769676967961e+01	3.520922357733445628e-05
5.067736773677367523e+01	2.982308354974605932e-05
5.067776777677767797e+01	2.510069137079265757e-05
5.067816781678168070e+01	2.097503499994272431e-05
5.067856785678567633e+01	1.738515290716880981e-05
5.067896789678967906e+01	1.427563724921378188e-05
5.067936793679368179e+01	1.159617379466577939e-05
5.067976797679767742e+01	9.301116224955413529e-06
5.068016801680168015e+01	7.349092562690263654e-06
5.068056805680568289e+01	5.702641598867719777e-06
5.068096809680967851e+01	4.327877306407714380e-06
5.068136813681368125e+01	3.194179339094110830e-06
5.068176817681768398e+01	2.273907822394958491e-06
5.068216821682167961e+01	1.542140745753605339e-06
5.068256825682568234e+01	9.764323648246966504e-07
5.068296829682968507e+01	5.565911168065967141e-07
5.068336833683368070e+01	2.644756425420601279e-07
5.068376837683768343e+01	8.380759548171780650e-08
5.068416841684168617e+01	-0.000000000000000000e+00
5.068456845684568179e+01	-0.000000000000000000e+00
5.068496849684968453e+01	-0.000000000000000000e+00
5.068536853685368726e+01	-0.000000000000000000e+00
5.068576857685768289e+01	-0.000000000000000000e+00
5.068616861686168562e+01	-0.000000000000000000e+00
5.068656865686568835e+01	-0.000000000000000000e+00
5.068696869686968398e+01	-0.000000000000000000e+00
5.068736873687368671e+01	-0.000000000000000000e+00
5.068776877687768945e+01	-0.000000000000000000e+00
5.068816881688168507e+01	-0.000000000000000000e+00
5.068856885688568781e+01	-0.000000000000000000e+00
5.068896889688969054e+01	-0.000000000000000000e+00
5.068936893689368617e+01	-0.000000000000000000e+00
5.068976897689768890e+01	-0.000000000000000000e+00
5.069016901690169163e+01	-0.000000000000000000e+00
5.069056905690568726e+01	-0.000000000000000000e+00
5.069096909690968999e+01	-0.000000000000000000e+00
5.069136913691369273e+01	-0.000000000000000000e+00
5.069176917691768836e+01	-0.000000000000000000e+00
5.069216921692169109e+01	-0.000000000000000000e+00
5.069256925692569382e+01	-0.000000000000000000e+00
5.069296929692968945e+01	-0.000000000000000000e+00
5.069336933693369218e+01	-0.000000000000000000e+00
5.069376937693769491e+01	-0.000000000000000000e+00
5.069416941694169765e+01	-0.000000000000000000e+00
5.069456945694569328e+01	-0.000000000000000000e+00
5.069496949694969601e+01	-0.000000000000000000e+00
5.069536953695369874e+01	-0.000000000000000000e+00
5.069576957695769437e+01	-0.000000000000000000e+00
5.069616961696169710e+01	-0.000000000000000000e+00
5.069656965696569983e+01	-0.000000000000000000e+00
5.069696969696969546e+01	-0.000000000000000000e+00
5.069736973697369820e+01	-0.000000000000000000e+00
5.069776977697770093e+01	-0.000000000000000000e+00
5.069816981698169656e+01	-0.000000000000000000e+00
5.069856985698569929e+01	-0.000000000000000000e+00
5.069896989698970202e+01	-0.000000000000000000e+00
5.069936993699369765e+01	-0.000000000000000000e+00
5.069976997699770038e+01	-0.000000000000000000e+00
5.070017001700170312e+01	-0.000000000000000000e+00
5.070057005700569874e+01	-0.000000000000000000e+00
5.070097009700970148e+01	-0.000000000000000000e+00
5.070137013701370421e+01	-0.000000000000000000e+00
5.070177017701769984e+01	-0.000000000000000000e+00
5.070217021702170257e+01	-0.000000000000000000e+00
5.070257025702570530e+01	-0.000000000000000000e+00
5.070297029702970093e+01	-0.000000000000000000e+00
5.070337033703370366e+01	-0.000000000000000000e+00
5.070377037703770640e+01	-0.000000000000000000e+00
5.070417041704170202e+01	-0.000000000000000000e+00
5.070457045704570476e+01	-0.000000000000000000e+00
5.070497049704970749e+01	-0.000000000000000000e+00
5.070537053705370312e+01	-0.000000000000000000e+00
5.070577057705770585e+01	-0.000000000000000000e+00
5.070617061706170858e+01	-0.000000000000000000e+00
5.070657065706570421e+01	-0.000000000000000000e+00
5.070697069706970694e+01	-0.000000000000000000e+00
5.070737073707370968e+01	-0.000000000000000000e+00
5.070777077707770530e+01	-0.000000000000000000e+00
5.070817081708170804e+01	-0.000000000000000000e+00
5.070857085708571077e+01	-0.000000000000000000e+00
5.070897089708970640e+01	-0.000000000000000000e+00
5.070937093709370913e+01	-0.000000000000000000e+00
5.070977097709771186e+01	-0.000000000000000000e+00
5.071017101710170749e+01	-0.000000000000000000e+00
5.071057105710571022e+01	-0.000000000000000000e+00
5.071097109710971296e+01	-0.000000000000000000e+00
5.071137113711370858e+01	-0.000000000000000000e+00
5.071177117711771132e+01	-0.000000000000000000e+00
5.071217121712171405e+01	-0.000000000000000000e+00
5.071257125712570968e+01	-0.000000000000000000e+00
5.071297129712971241e+01	-0.000000000000000000e+00
5.071337133713371514e+01	-0.000000000000000000e+00
5.071377137713771077e+01	-0.000000000000000000e+00
5.071417141714171350e+01	-0.000000000000000000e+00
5.071457145714571624e+01	-0.000000000000000000e+00
5.071497149714971187e+01	-0.000000000000000000e+00
5.071537153715371460e+01	-0.000000000000000000e+00
5.071577157715771733e+01	-0.000000000000000000e+00
5.071617161716171296e+01	-0.000000000000000000e+00
5.071657165716571569e+01	-0.000000000000000000e+00
5.071697169716971842e+01	-0.000000000000000000e+00
5.071737173717371405e+01	-0.000000000000000000e+00
5.071777177717771679e+01	-0.000000000000000000e+00
5.071817181718171952e+01	-0.000000000000000000e+00
5.071857185718572225e+01	-0.000000000000000000e+00
5.071897189718971788e+01	-0.000000000000000000e+00
5.071937193719372061e+01	-0.000000000000000000e+00
5.071977197719772334e+01	-0.000000000000000000e+00
5.072017201720171897e+01	-0.000000000000000000e+00
5.072057205720572171e+01	-0.000000000000000000e+00
5.072097209720972444e+01	-0.000000000000000000e+00
5.072137213721372007e+01	-0.000000000000000000e+00
5.072177217721772280e+01	-0.000000000000000000e+00
5.072217221722172553e+01	-0.000000000000000000e+00
5.072257225722572116e+01	-0.000000000000000000e+00
5.072297229722972389e+01	-0.000000000000000000e+00
5.072337233723372663e+01	-0.000000000000000000e+00
5.072377237723772225e+01	-0.000000000000000000e+00
5.072417241724172499e+01	-0.000000000000000000e+00
5.072457245724572772e+01	-0.000000000000000000e+00
5.072497249724972335e+01	-0.000000000000000000e+00
5.072537253725372608e+01	-0.000000000000000000e+00
5.072577257725772881e+01	-0.000000000000000000e+00
5.072617261726172444e+01	-0.000000000000000000e+00
5.072657265726572717e+01	-0.000000000000000000e+00
5.072697269726972991e+01	-0.000000000000000000e+00
5.072737273727372553e+01	-0.000000000000000000e+00
5.072777277727772827e+01	-0.000000000000000000e+00
5.072817281728173100e+01	-0.000000000000000000e+00
5.072857285728572663e+01	-0.000000000000000000e+00
5.072897289728972936e+01	-0.000000000000000000e+00
5.072937293729373209e+01	-0.000000000000000000e+00
5.072977297729772772e+01	-0.000000000000000000e+00
5.073017301730173045e+01	-0.000000000000000000e+00
5.073057305730573319e+01	-0.000000000000000000e+00
5.073097309730972881e+01	-0.000000000000000000e+00
5.073137313731373155e+01	-0.000000000000000000e+00
5.073177317731773428e+01	-0.000000000000000000e+00
5.073217321732172991e+01	-0.000000000000000000e+00
5.073257325732573264e+01	-0.000000000000000000e+00
5.073297329732973537e+01	-0.000000000000000000e+00
5.073337333733373100e+01	-0.000000000000000000e+00
5.073377337733773373e+01	-0.000000000000000000e+00
5.073417341734173647e+01	-0.000000000000000000e+00
5.073457345734573209e+01	-0.000000000000000000e+00
5.073497349734973483e+01	-0.000000000000000000e+00
5.073537353735373756e+01	-0.000000000000000000e+00
5.073577357735773319e+01	-0.000000000000000000e+00
5.073617361736173592e+01	-0.000000000000000000e+00
5.073657365736573865e+01	-0.000000000000000000e+00
5.073697369736973428e+01	-0.000000000000000000e+00
5.073737373737373701e+01	-0.000000000000000000e+00
5.073777377737773975e+01	-0.000000000000000000e+00
5.073817381738173538e+01	-0.000000000000000000e+00
5.073857385738573811e+01	-0.000000000000000000e+00
5.073897389738974084e+01	-0.000000000000000000e+00
5.073937393739373647e+01	-0.000000000000000000e+00
5.073977397739773920e+01	-0.000000000000000000e+00
5.074017401740174193e+01	-0.000000000000000000e+00
5.074057405740573756e+01	-0.000000000000000000e+00
5.074097409740974030e+01	-0.000000000000000000e+00
5.074137413741374303e+01	-0.000000000000000000e+00
5.074177417741773866e+01	-0.000000000000000000e+00
5.074217421742174139e+01	-0.000000000000000000e+00
5.074257425742574412e+01	-0.000000000000000000e+00
5.074297429742973975e+01	-0.000000000000000000e+00
5.074337433743374248e+01	-0.000000000000000000e+00
5.074377437743774522e+01	-0.000000000000000000e+00
5.074417441744174084e+01	-0.000000000000000000e+00
5.074457445744574358e+01	-0.000000000000000000e+00
5.074497449744974631e+01	-0.000000000000000000e+00
5.074537453745374194e+01	-0.000000000000000000e+00
5.074577457745774467e+01	-0.000000000000000000e+00
5.074617461746174740e+01	-0.000000000000000000e+00
5.074657465746574303e+01	-0.000000000000000000e+00
5.074697469746974576e+01	-0.000000000000000000e+00
5.074737473747374850e+01	-0.000000000000000000e+00
5.074777477747775123e+01	-0.000000000000000000e+00
5.074817481748174686e+01	-0.000000000000000000e+00
5.074857485748574959e+01	-0.000000000000000000e+00
5.074897489748975232e+01	-0.000000000000000000e+00
5.074937493749374795e+01	-0.000000000000000000e+00
5.074977497749775068e+01	-0.000000000000000000e+00
5.075017501750175342e+01	-0.000000000000000000e+00
5.075057505750574904e+01	-0.000000000000000000e+00
5.075097509750975178e+01	-0.000000000000000000e+00
5.075137513751375451e+01	-0.000000000000000000e+00
5.075177517751775014e+01	-0.000000000000000000e+00
5.075217521752175287e+01	-0.000000000000000000e+00
5.075257525752575560e+01	-0.000000000000000000e+00
5.075297529752975123e+01	-0.000000000000000000e+00
5.075337533753375396e+01	-0.000000000000000000e+00
5.075377537753775670e+01	-0.000000000000000000e+00
5.075417541754175232e+01	-0.000000000000000000e+00
5.075457545754575506e+01	-0.000000000000000000e+00
5.075497549754975779e+01	-0.000000000000000000e+00
5.075537553755375342e+01	-0.000000000000000000e+00
5.075577557755775615e+01	-0.000000000000000000e+00
5.075617561756175888e+01	-0.000000000000000000e+00
5.075657565756575451e+01	-0.000000000000000000e+00
5.075697569756975724e+01	-0.000000000000000000e+00
5.075737573757375998e+01	-0.000000000000000000e+00
5.075777577757775560e+01	-0.000000000000000000e+00
5.075817581758175834e+01	-0.000000000000000000e+00
5.075857585758576107e+01	-0.000000000000000000e+00
5.075897589758975670e+01	-0.000000000000000000e+00
5.075937593759375943e+01	-0.000000000000000000e+00
5.075977597759776216e+01	-0.000000000000000000e+00
5.076017601760175779e+01	-0.000000000000000000e+00
5.076057605760576052e+01	-0.000000000000000000e+00
5.076097609760976326e+01	-0.000000000000000000e+00
5.076137613761375889e+01	-0.000000000000000000e+00
5.076177617761776162e+01	-0.000000000000000000e+00
5.076217621762176435e+01	-0.000000000000000000e+00
5.076257625762575998e+01	-0.000000000000000000e+00
5.076297629762976271e+01	-0.000000000000000000e+00
5.076337633763376544e+01	-0.000000000000000000e+00
5.076377637763776107e+01	-0.000000000000000000e+00
5.076417641764176381e+01	-0.000000000000000000e+00
5.076457645764576654e+01	-0.000000000000000000e+00
5.076497649764976217e+01	-0.000000000000000000e+00
5.076537653765376490e+01	-0.000000000000000000e+00
5.076577657765776763e+01	-0.000000000000000000e+00
5.076617661766176326e+01	-0.000000000000000000e+00
5.076657665766576599e+01	-0.000000000000000000e+00
5.076697669766976873e+01	-0.000000000000000000e+00
5.076737673767376435e+01	-0.000000000000000000e+00
5.076777677767776709e+01	-0.000000000000000000e+00
5.076817681768176982e+01	-0.000000000000000000e+00
5.076857685768576545e+01	-0.000000000000000000e+00
5.076897689768976818e+01	-0.000000000000000000e+00
5.076937693769377091e+01	-0.000000000000000000e+00
5.076977697769776654e+01	-0.000000000000000000e+00
5.077017701770176927e+01	-0.000000000000000000e+00
5.077057705770577201e+01	-0.000000000000000000e+00
5.077097709770976763e+01	-0.000000000000000000e+00
5.077137713771377037e+01	-0.000000000000000000e+00
5.077177717771777310e+01	-0.000000000000000000e+00
5.077217721772177583e+01	-0.000000000000000000e+00
5.077257725772577146e+01	-0.000000000000000000e+00
5.077297729772977419e+01	-0.000000000000000000e+00
5.077337733773377693e+01	-0.000000000000000000e+00
5.077377737773777255e+01	-0.000000000000000000e+00
5.077417741774177529e+01	-0.000000000000000000e+00
5.077457745774577802e+01	-0.000000000000000000e+00
5.077497749774977365e+01	-0.000000000000000000e+00
5.077537753775377638e+01	-0.000000000000000000e+00
5.077577757775777911e+01	-0.000000000000000000e+00
5.077617761776177474e+01	-0.000000000000000000e+00
5.077657765776577747e+01	-0.000000000000000000e+00
5.077697769776978021e+01	-0.000000000000000000e+00
5.077737773777377583e+01	-0.000000000000000000e+00
5.077777777777777857e+01	-0.000000000000000000e+00
5.077817781778178130e+01	-0.000000000000000000e+00
5.077857785778577693e+01	-0.000000000000000000e+00
5.077897789778977966e+01	-0.000000000000000000e+00
5.077937793779378239e+01	-0.000000000000000000e+00
5.077977797779777802e+01	-0.000000000000000000e+00
5.078017801780178075e+01	-0.000000000000000000e+00
5.078057805780578349e+01	-0.000000000000000000e+00
5.078097809780977911e+01	-0.000000000000000000e+00
5.078137813781378185e+01	-0.000000000000000000e+00
5.078177817781778458e+01	-0.000000000000000000e+00
5.078217821782178021e+01	-0.000000000000000000e+00
5.078257825782578294e+01	-0.000000000000000000e+00
5.078297829782978567e+01	-0.000000000000000000e+00
5.078337833783378130e+01	-0.000000000000000000e+00
5.078377837783778403e+01	-0.000000000000000000e+00
5.078417841784178677e+01	-0.000000000000000000e+00
5.078457845784578240e+01	-0.000000000000000000e+00
5.078497849784978513e+01	-0.000000000000000000e+00
5.078537853785378786e+01	-0.000000000000000000e+00
5.078577857785778349e+01	-0.000000000000000000e+00
5.078617861786178622e+01	-0.000000000000000000e+00
5.078657865786578895e+01	-0.000000000000000000e+00
5.078697869786978458e+01	-0.000000000000000000e+00
5.078737873787378732e+01	-0.000000000000000000e+00
5.078777877787779005e+01	-0.000000000000000000e+00
5.078817881788178568e+01	-0.000000000000000000e+00
5.078857885788578841e+01	-0.000000000000000000e+00
5.078897889788979114e+01	-0.000000000000000000e+00
5.078937893789378677e+01	-0.000000000000000000e+00
5.078977897789778950e+01	-0.000000000000000000e+00
5.079017901790179224e+01	-0.000000000000000000e+00
5.079057905790578786e+01	-0.000000000000000000e+00
5.079097909790979060e+01	-0.000000000000000000e+00
5.079137913791379333e+01	-0.000000000000000000e+00
5.079177917791778896e+01	-0.000000000000000000e+00
5.079217921792179169e+01	-0.000000000000000000e+00
5.079257925792579442e+01	-0.000000000000000000e+00
5.079297929792979005e+01	-0.000000000000000000e+00
5.079337933793379278e+01	-0.000000000000000000e+00
5.079377937793779552e+01	-0.000000000000000000e+00
5.079417941794179114e+01	-0.000000000000000000e+00
5.079457945794579388e+01	-0.000000000000000000e+00
5.079497949794979661e+01	-0.000000000000000000e+00
5.079537953795379224e+01	-0.000000000000000000e+00
5.079577957795779497e+01	-0.000000000000000000e+00
5.079617961796179770e+01	-0.000000000000000000e+00
5.079657965796579333e+01	-0.000000000000000000e+00
5.079697969796979606e+01	-0.000000000000000000e+00
5.079737973797379880e+01	-0.000000000000000000e+00
5.079777977797779442e+01	-0.000000000000000000e+00
5.079817981798179716e+01	-0.000000000000000000e+00
5.079857985798579989e+01	-0.000000000000000000e+00
5.079897989798979552e+01	-0.000000000000000000e+00
5.079937993799379825e+01	-0.000000000000000000e+00
5.079977997799780098e+01	-0.000000000000000000e+00
5.080018001800179661e+01	-0.000000000000000000e+00
5.080058005800579934e+01	-0.000000000000000000e+00
5.080098009800980208e+01	-0.000000000000000000e+00
5.080138013801380481e+01	-0.000000000000000000e+00
5.080178017801780044e+01	-0.000000000000000000e+00
5.080218021802180317e+01	-0.000000000000000000e+00
5.080258025802580590e+01	-0.000000000000000000e+00
5.080298029802980153e+01	-0.000000000000000000e+00
5.080338033803380426e+01	-0.000000000000000000e+00
5.080378037803780700e+01	-0.000000000000000000e+00
5.080418041804180262e+01	-0.000000000000000000e+00
5.080458045804580536e+01	-0.000000000000000000e+00
5.080498049804980809e+01	-0.000000000000000000e+00
5.080538053805380372e+01	-0.000000000000000000e+00
5.080578057805780645e+01	-0.000000000000000000e+00
5.080618061806180918e+01	-0.000000000000000000e+00
5.080658065806580481e+01	-0.000000000000000000e+00
5.080698069806980754e+01	-0.000000000000000000e+00
5.080738073807381028e+01	-0.000000000000000000e+00
5.080778077807780591e+01	-0.000000000000000000e+00
5.080818081808180864e+01	-0.000000000000000000e+00
5.080858085808581137e+01	-0.000000000000000000e+00
5.080898089808980700e+01	-0.000000000000000000e+00
5.080938093809380973e+01	-0.000000000000000000e+00
5.080978097809781246e+01	-0.000000000000000000e+00
5.081018101810180809e+01	-0.000000000000000000e+00
5.081058105810581083e+01	-0.000000000000000000e+00
5.081098109810981356e+01	-0.000000000000000000e+00
5.081138113811380919e+01	-0.000000000000000000e+00
5.081178117811781192e+01	-0.000000000000000000e+00
5.081218121812181465e+01	-0.000000000000000000e+00
5.081258125812581028e+01	-0.000000000000000000e+00
5.081298129812981301e+01	-0.000000000000000000e+00
5.081338133813381575e+01	-0.000000000000000000e+00
5.081378137813781137e+01	-0.000000000000000000e+00
5.081418141814181411e+01	-0.000000000000000000e+00
5.081458145814581684e+01	-0.000000000000000000e+00
5.081498149814981247e+01	-0.000000000000000000e+00
5.081538153815381520e+01	-0.000000000000000000e+00
5.081578157815781793e+01	-0.000000000000000000e+00
5.081618161816181356e+01	-0.000000000000000000e+00
5.081658165816581629e+01	-0.000000000000000000e+00
5.081698169816981903e+01	-0.000000000000000000e+00
5.081738173817381465e+01	-0.000000000000000000e+00
5.081778177817781739e+01	-0.000000000000000000e+00
5.081818181818182012e+01	-0.000000000000000000e+00
5.081858185818581575e+01	-0.000000000000000000e+00
5.081898189818981848e+01	-0.000000000000000000e+00
5.081938193819382121e+01	-0.000000000000000000e+00
5.081978197819781684e+01	-0.000000000000000000e+00
5.082018201820181957e+01	-0.000000000000000000e+00
5.082058205820582231e+01	-0.000000000000000000e+00
5.082098209820981793e+01	-0.000000000000000000e+00
5.082138213821382067e+01	-0.000000000000000000e+00
5.082178217821782340e+01	-0.000000000000000000e+00
5.082218221822181903e+01	-0.000000000000000000e+00
5.082258225822582176e+01	-0.000000000000000000e+00
5.082298229822982449e+01	-0.000000000000000000e+00
5.082338233823382012e+01	-0.000000000000000000e+00
5.082378237823782285e+01	-0.000000000000000000e+00
5.082418241824182559e+01	-0.000000000000000000e+00
5.082458245824582121e+01	-0.000000000000000000e+00
5.082498249824982395e+01	-0.000000000000000000e+00
5.082538253825382668e+01	-0.000000000000000000e+00
5.082578257825782941e+01	-0.000000000000000000e+00
5.082618261826182504e+01	-0.000000000000000000e+00
5.082658265826582777e+01	-0.000000000000000000e+00
5.082698269826983051e+01	-0.000000000000000000e+00
5.082738273827382613e+01	-0.000000000000000000e+00
5.082778277827782887e+01	-0.000000000000000000e+00
5.082818281828183160e+01	-0.000000000000000000e+00
5.082858285828582723e+01	-0.000000000000000000e+00
5.082898289828982996e+01	-0.000000000000000000e+00
5.082938293829383269e+01	-0.000000000000000000e+00
5.082978297829782832e+01	-0.000000000000000000e+00
5.083018301830183105e+01	-0.000000000000000000e+00
5.083058305830583379e+01	-0.000000000000000000e+00
5.083098309830982942e+01	-0.000000000000000000e+00
5.083138313831383215e+01	-0.000000000000000000e+00
5.083178317831783488e+01	-0.000000000000000000e+00
5.083218321832183051e+01	-0.000000000000000000e+00
5.083258325832583324e+01	-0.000000000000000000e+00
5.083298329832983597e+01	-0.000000000000000000e+00
5.083338333833383160e+01	-0.000000000000000000e+00
5.083378337833783434e+01	-0.000000000000000000e+00
5.083418341834183707e+01	-0.000000000000000000e+00
5.083458345834583270e+01	-0.000000000000000000e+00
5.083498349834983543e+01	-0.000000000000000000e+00
5.083538353835383816e+01	-0.000000000000000000e+00
5.083578357835783379e+01	-0.000000000000000000e+00
5.083618361836183652e+01	-0.000000000000000000e+00
5.083658365836583926e+01	-0.000000000000000000e+00
5.083698369836983488e+01	-0.000000000000000000e+00
5.083738373837383762e+01	-0.000000000000000000e+00
5.083778377837784035e+01	-0.000000000000000000e+00
5.083818381838183598e+01	-0.000000000000000000e+00
5.083858385838583871e+01	-0.000000000000000000e+00
5.083898389838984144e+01	-0.000000000000000000e+00
5.083938393839383707e+01	-0.000000000000000000e+00
5.083978397839783980e+01	-0.000000000000000000e+00
5.084018401840184254e+01	-0.000000000000000000e+00
5.084058405840583816e+01	-0.000000000000000000e+00
5.084098409840984090e+01	-0.000000000000000000e+00
5.084138413841384363e+01	-0.000000000000000000e+00
5.084178417841783926e+01	-0.000000000000000000e+00
5.084218421842184199e+01	-0.000000000000000000e+00
5.084258425842584472e+01	-0.000000000000000000e+00
5.084298429842984035e+01	-0.000000000000000000e+00
5.084338433843384308e+01	-0.000000000000000000e+00
5.084378437843784582e+01	-0.000000000000000000e+00
5.084418441844184144e+01	-0.000000000000000000e+00
5.084458445844584418e+01	-0.000000000000000000e+00
5.084498449844984691e+01	-0.000000000000000000e+00
5.084538453845384254e+01	-0.000000000000000000e+00
5.084578457845784527e+01	-0.000000000000000000e+00
5.084618461846184800e+01	-0.000000000000000000e+00
5.084658465846584363e+01	-0.000000000000000000e+00
5.084698469846984636e+01	-0.000000000000000000e+00
5.084738473847384910e+01	-0.000000000000000000e+00
5.084778477847784472e+01	-0.000000000000000000e+00
5.084818481848184746e+01	-0.000000000000000000e+00
5.084858485848585019e+01	-0.000000000000000000e+00
5.084898489848984582e+01	-0.000000000000000000e+00
5.084938493849384855e+01	-0.000000000000000000e+00
5.084978497849785128e+01	-0.000000000000000000e+00
5.085018501850184691e+01	-0.000000000000000000e+00
5.085058505850584964e+01	-0.000000000000000000e+00
5.085098509850985238e+01	-0.000000000000000000e+00
5.085138513851384801e+01	-0.000000000000000000e+00
5.085178517851785074e+01	-0.000000000000000000e+00
5.085218521852185347e+01	-0.000000000000000000e+00
5.085258525852584910e+01	-0.000000000000000000e+00
5.085298529852985183e+01	-0.000000000000000000e+00
5.085338533853385456e+01	-0.000000000000000000e+00
5.085378537853785019e+01	-0.000000000000000000e+00
5.085418541854185293e+01	-0.000000000000000000e+00
5.085458545854585566e+01	-0.000000000000000000e+00
5.085498549854985839e+01	-0.000000000000000000e+00
5.085538553855385402e+01	-0.000000000000000000e+00
5.085578557855785675e+01	-0.000000000000000000e+00
5.085618561856185948e+01	-0.000000000000000000e+00
5.085658565856585511e+01	-0.000000000000000000e+00
5.085698569856985785e+01	-0.000000000000000000e+00
5.085738573857386058e+01	-0.000000000000000000e+00
5.085778577857785621e+01	-0.000000000000000000e+00
5.085818581858185894e+01	-0.000000000000000000e+00
5.085858585858586167e+01	-0.000000000000000000e+00
5.085898589858985730e+01	-0.000000000000000000e+00
5.085938593859386003e+01	-0.000000000000000000e+00
5.085978597859786277e+01	-0.000000000000000000e+00
5.086018601860185839e+01	-0.000000000000000000e+00
5.086058605860586113e+01	-0.000000000000000000e+00
5.086098609860986386e+01	-0.000000000000000000e+00
5.086138613861385949e+01	-0.000000000000000000e+00
5.086178617861786222e+01	-0.000000000000000000e+00
5.086218621862186495e+01	-0.000000000000000000e+00
5.086258625862586058e+01	-0.000000000000000000e+00
5.086298629862986331e+01	-0.000000000000000000e+00
5.086338633863386605e+01	-0.000000000000000000e+00
5.086378637863786167e+01	-0.000000000000000000e+00
5.086418641864186441e+01	-0.000000000000000000e+00
5.086458645864586714e+01	-0.000000000000000000e+00
5.086498649864986277e+01	-0.000000000000000000e+00
5.086538653865386550e+01	-0.000000000000000000e+00
5.086578657865786823e+01	-0.000000000000000000e+00
5.086618661866186386e+01	-0.000000000000000000e+00
5.086658665866586659e+01	-0.000000000000000000e+00
5.086698669866986933e+01	-0.000000000000000000e+00
5.086738673867386495e+01	-0.000000000000000000e+00
5.086778677867786769e+01	-0.000000000000000000e+00
5.086818681868187042e+01	-0.000000000000000000e+00
5.086858685868586605e+01	-0.000000000000000000e+00
5.086898689868986878e+01	-0.000000000000000000e+00
5.086938693869387151e+01	-0.000000000000000000e+00
5.086978697869786714e+01	-0.000000000000000000e+00
5.087018701870186987e+01	-0.000000000000000000e+00
5.087058705870587261e+01	-0.000000000000000000e+00
5.087098709870986823e+01	-0.000000000000000000e+00
5.087138713871387097e+01	-0.000000000000000000e+00
5.087178717871787370e+01	-0.000000000000000000e+00
5.087218721872186933e+01	-0.000000000000000000e+00
5.087258725872587206e+01	-0.000000000000000000e+00
5.087298729872987479e+01	-0.000000000000000000e+00
5.087338733873387042e+01	-0.000000000000000000e+00
5.087378737873787315e+01	-0.000000000000000000e+00
5.087418741874187589e+01	-0.000000000000000000e+00
5.087458745874587152e+01	-0.000000000000000000e+00
5.087498749874987425e+01	-0.000000000000000000e+00
5.087538753875387698e+01	-0.000000000000000000e+00
5.087578757875787261e+01	-0.000000000000000000e+00
5.087618761876187534e+01	-0.000000000000000000e+00
5.087658765876587807e+01	-0.000000000000000000e+00
5.087698769876987370e+01	-0.000000000000000000e+00
5.087738773877387644e+01	-0.000000000000000000e+00
5.087778777877787917e+01	-0.000000000000000000e+00
5.087818781878188190e+01	-0.000000000000000000e+00
5.087858785878587753e+01	-0.000000000000000000e+00
5.087898789878988026e+01	-0.000000000000000000e+00
5.087938793879388300e+01	-0.000000000000000000e+00
5.087978797879787862e+01	-0.000000000000000000e+00
5.088018801880188136e+01	-0.000000000000000000e+00
5.088058805880588409e+01	-0.000000000000000000e+00
5.088098809880987972e+01	-0.000000000000000000e+00
5.088138813881388245e+01	-0.000000000000000000e+00
5.088178817881788518e+01	-0.000000000000000000e+00
5.088218821882188081e+01	-0.000000000000000000e+00
5.088258825882588354e+01	-0.000000000000000000e+00
5.088298829882988628e+01	-0.000000000000000000e+00
5.088338833883388190e+01	-0.000000000000000000e+00
5.088378837883788464e+01	-0.000000000000000000e+00
5.088418841884188737e+01	-0.000000000000000000e+00
5.088458845884588300e+01	-0.000000000000000000e+00
5.088498849884988573e+01	-0.000000000000000000e+00
5.088538853885388846e+01	-0.000000000000000000e+00
5.088578857885788409e+01	-0.000000000000000000e+00
5.088618861886188682e+01	-0.000000000000000000e+00
5.088658865886588956e+01	-0.000000000000000000e+00
5.088698869886988518e+01	-0.000000000000000000e+00
5.088738873887388792e+01	-0.000000000000000000e+00
5.088778877887789065e+01	-0.000000000000000000e+00
5.088818881888188628e+01	-0.000000000000000000e+00
5.088858885888588901e+01	-0.000000000000000000e+00
5.088898889888989174e+01	-0.000000000000000000e+00
5.088938893889388737e+01	-0.000000000000000000e+00
5.088978897889789010e+01	-0.000000000000000000e+00
5.089018901890189284e+01	-0.000000000000000000e+00
5.089058905890588846e+01	-0.000000000000000000e+00
5.089098909890989120e+01	-0.000000000000000000e+00
5.089138913891389393e+01	-0.000000000000000000e+00
5.089178917891788956e+01	-0.000000000000000000e+00
5.089218921892189229e+01	-0.000000000000000000e+00
5.089258925892589502e+01	-0.000000000000000000e+00
5.089298929892989065e+01	-0.000000000000000000e+00
5.089338933893389338e+01	-0.000000000000000000e+00
5.089378937893789612e+01	-0.000000000000000000e+00
5.089418941894189174e+01	-0.000000000000000000e+00
5.089458945894589448e+01	-0.000000000000000000e+00
5.089498949894989721e+01	-0.000000000000000000e+00
5.089538953895389284e+01	-0.000000000000000000e+00
5.089578957895789557e+01	-0.000000000000000000e+00
5.089618961896189830e+01	-0.000000000000000000e+00
5.089658965896589393e+01	-0.000000000000000000e+00
5.089698969896989666e+01	-0.000000000000000000e+00
5.089738973897389940e+01	-0.000000000000000000e+00
5.089778977897789503e+01	-0.000000000000000000e+00
5.089818981898189776e+01	-0.000000000000000000e+00
5.089858985898590049e+01	-0.000000000000000000e+00
5.089898989898989612e+01	-0.000000000000000000e+00
5.089938993899389885e+01	-0.000000000000000000e+00
5.089978997899790158e+01	-0.000000000000000000e+00
5.090019001900189721e+01	-0.000000000000000000e+00
5.090059005900589995e+01	-0.000000000000000000e+00
5.090099009900990268e+01	-0.000000000000000000e+00
5.090139013901389831e+01	-0.000000000000000000e+00
5.090179017901790104e+01	-0.000000000000000000e+00
5.090219021902190377e+01	-0.000000000000000000e+00
5.090259025902589940e+01	-0.000000000000000000e+00
5.090299029902990213e+01	-0.000000000000000000e+00
5.090339033903390487e+01	-0.000000000000000000e+00
5.090379037903790049e+01	-0.000000000000000000e+00
5.090419041904190323e+01	-0.000000000000000000e+00
5.090459045904590596e+01	-0.000000000000000000e+00
5.090499049904990159e+01	-0.000000000000000000e+00
5.090539053905390432e+01	-0.000000000000000000e+00
5.090579057905790705e+01	-0.000000000000000000e+00
5.090619061906190268e+01	-0.000000000000000000e+00
5.090659065906590541e+01	-0.000000000000000000e+00
5.090699069906990815e+01	-0.000000000000000000e+00
5.090739073907391088e+01	-0.000000000000000000e+00
5.090779077907790651e+01	-0.000000000000000000e+00
5.090819081908190924e+01	-0.000000000000000000e+00
5.090859085908591197e+01	-0.000000000000000000e+00
5.090899089908990760e+01	-0.000000000000000000e+00
5.090939093909391033e+01	-0.000000000000000000e+00
5.090979097909791307e+01	-0.000000000000000000e+00
5.091019101910190869e+01	-0.000000000000000000e+00
5.091059105910591143e+01	-0.000000000000000000e+00
5.091099109910991416e+01	-0.000000000000000000e+00
5.091139113911390979e+01	-0.000000000000000000e+00
5.091179117911791252e+01	-0.000000000000000000e+00
5.091219121912191525e+01	-0.000000000000000000e+00
5.091259125912591088e+01	-0.000000000000000000e+00
5.091299129912991361e+01	-0.000000000000000000e+00
5.091339133913391635e+01	-0.000000000000000000e+00
5.091379137913791197e+01	-0.000000000000000000e+00
5.091419141914191471e+01	-0.000000000000000000e+00
5.091459145914591744e+01	-0.000000000000000000e+00
5.091499149914991307e+01	-0.000000000000000000e+00
5.091539153915391580e+01	-0.000000000000000000e+00
5.091579157915791853e+01	-0.000000000000000000e+00
5.091619161916191416e+01	-0.000000000000000000e+00
5.091659165916591689e+01	-0.000000000000000000e+00
5.091699169916991963e+01	-0.000000000000000000e+00
5.091739173917391525e+01	-0.000000000000000000e+00
5.091779177917791799e+01	-0.000000000000000000e+00
5.091819181918192072e+01	-0.000000000000000000e+00
5.091859185918591635e+01	-0.000000000000000000e+00
5.091899189918991908e+01	-0.000000000000000000e+00
5.091939193919392181e+01	-0.000000000000000000e+00
5.091979197919791744e+01	-0.000000000000000000e+00
5.092019201920192017e+01	-0.000000000000000000e+00
5.092059205920592291e+01	-0.000000000000000000e+00
5.092099209920991854e+01	-0.000000000000000000e+00
5.092139213921392127e+01	-0.000000000000000000e+00
5.092179217921792400e+01	-0.000000000000000000e+00
5.092219221922191963e+01	-0.000000000000000000e+00
5.092259225922592236e+01	-0.000000000000000000e+00
5.092299229922992510e+01	-0.000000000000000000e+00
5.092339233923392072e+01	-0.000000000000000000e+00
5.092379237923792346e+01	-0.000000000000000000e+00
5.092419241924192619e+01	-0.000000000000000000e+00
5.092459245924592182e+01	-0.000000000000000000e+00
5.092499249924992455e+01	-0.000000000000000000e+00
5.092539253925392728e+01	-0.000000000000000000e+00
5.092579257925792291e+01	-0.000000000000000000e+00
5.092619261926192564e+01	-0.000000000000000000e+00
5.092659265926592838e+01	-0.000000000000000000e+00
5.092699269926992400e+01	-0.000000000000000000e+00
5.092739273927392674e+01	-0.000000000000000000e+00
5.092779277927792947e+01	-0.000000000000000000e+00
5.092819281928192510e+01	-0.000000000000000000e+00
5.092859285928592783e+01	-0.000000000000000000e+00
5.092899289928993056e+01	-0.000000000000000000e+00
5.092939293929392619e+01	-0.000000000000000000e+00
5.092979297929792892e+01	-0.000000000000000000e+00
5.093019301930193166e+01	-0.000000000000000000e+00
5.093059305930592728e+01	-0.000000000000000000e+00
5.093099309930993002e+01	-0.000000000000000000e+00
5.093139313931393275e+01	-0.000000000000000000e+00
5.093179317931793548e+01	-0.000000000000000000e+00
5.093219321932193111e+01	-0.000000000000000000e+00
5.093259325932593384e+01	-0.000000000000000000e+00
5.093299329932993658e+01	-0.000000000000000000e+00
5.093339333933393220e+01	-0.000000000000000000e+00
5.093379337933793494e+01	-0.000000000000000000e+00
5.093419341934193767e+01	-0.000000000000000000e+00
5.093459345934593330e+01	-0.000000000000000000e+00
5.093499349934993603e+01	-0.000000000000000000e+00
5.093539353935393876e+01	-0.000000000000000000e+00
5.093579357935793439e+01	-0.000000000000000000e+00
5.093619361936193712e+01	-0.000000000000000000e+00
5.093659365936593986e+01	-0.000000000000000000e+00
5.093699369936993548e+01	-0.000000000000000000e+00
5.093739373937393822e+01	-0.000000000000000000e+00
5.093779377937794095e+01	-0.000000000000000000e+00
5.093819381938193658e+01	-0.000000000000000000e+00
5.093859385938593931e+01	-0.000000000000000000e+00
5.093899389938994204e+01	-0.000000000000000000e+00
5.093939393939393767e+01	-0.000000000000000000e+00
5.093979397939794040e+01	-0.000000000000000000e+00
5.094019401940194314e+01	-0.000000000000000000e+00
5.094059405940593876e+01	-0.000000000000000000e+00
5.094099409940994150e+01	-0.000000000000000000e+00
5.094139413941394423e+01	-0.000000000000000000e+00
5.094179417941793986e+01	-0.000000000000000000e+00
5.094219421942194259e+01	-0.000000000000000000e+00
5.094259425942594532e+01	-0.000000000000000000e+00
5.094299429942994095e+01	-0.000000000000000000e+00
5.094339433943394368e+01	-0.000000000000000000e+00
5.094379437943794642e+01	-0.000000000000000000e+00
5.094419441944194205e+01	-0.000000000000000000e+00
5.094459445944594478e+01	-0.000000000000000000e+00
5.094499449944994751e+01	-0.000000000000000000e+00
5.094539453945394314e+01	-0.000000000000000000e+00
5.094579457945794587e+01	-0.000000000000000000e+00
5.094619461946194861e+01	-0.000000000000000000e+00
5.094659465946594423e+01	-0.000000000000000000e+00
5.094699469946994697e+01	-0.000000000000000000e+00
5.094739473947394970e+01	-0.000000000000000000e+00
5.094779477947794533e+01	-0.000000000000000000e+00
5.094819481948194806e+01	-0.000000000000000000e+00
5.094859485948595079e+01	-0.000000000000000000e+00
5.094899489948994642e+01	-0.000000000000000000e+00
5.094939493949394915e+01	-0.000000000000000000e+00
5.094979497949795189e+01	-0.000000000000000000e+00
5.095019501950194751e+01	-0.000000000000000000e+00
5.095059505950595025e+01	-0.000000000000000000e+00
5.095099509950995298e+01	-0.000000000000000000e+00
5.095139513951394861e+01	-0.000000000000000000e+00
5.095179517951795134e+01	-0.000000000000000000e+00
5.095219521952195407e+01	-0.000000000000000000e+00
5.095259525952594970e+01	-0.000000000000000000e+00
5.095299529952995243e+01	-0.000000000000000000e+00
5.095339533953395517e+01	-0.000000000000000000e+00
5.095379537953795079e+01	-0.000000000000000000e+00
5.095419541954195353e+01	-0.000000000000000000e+00
5.095459545954595626e+01	-0.000000000000000000e+00
5.095499549954995189e+01	-0.000000000000000000e+00
5.095539553955395462e+01	-0.000000000000000000e+00
5.095579557955795735e+01	-0.000000000000000000e+00
5.095619561956195298e+01	-0.000000000000000000e+00
5.095659565956595571e+01	-0.000000000000000000e+00
5.095699569956995845e+01	-0.000000000000000000e+00
5.095739573957395407e+01	-0.000000000000000000e+00
5.095779577957795681e+01	-0.000000000000000000e+00
5.095819581958195954e+01	-0.000000000000000000e+00
5.095859585958595517e+01	-0.000000000000000000e+00
5.095899589958995790e+01	-0.000000000000000000e+00
5.095939593959396063e+01	-0.000000000000000000e+00
5.095979597959795626e+01	-0.000000000000000000e+00
5.096019601960195899e+01	-0.000000000000000000e+00
5.096059605960596173e+01	-0.000000000000000000e+00
5.096099609960996446e+01	-0.000000000000000000e+00
5.096139613961396009e+01	-0.000000000000000000e+00
5.096179617961796282e+01	-0.000000000000000000e+00
5.096219621962196555e+01	-0.000000000000000000e+00
5.096259625962596118e+01	-0.000000000000000000e+00
5.096299629962996391e+01	-0.000000000000000000e+00
5.096339633963396665e+01	-0.000000000000000000e+00
5.096379637963796227e+01	-0.000000000000000000e+00
5.096419641964196501e+01	-0.000000000000000000e+00
5.096459645964596774e+01	-0.000000000000000000e+00
5.096499649964996337e+01	-0.000000000000000000e+00
5.096539653965396610e+01	-0.000000000000000000e+00
5.096579657965796883e+01	-0.000000000000000000e+00
5.096619661966196446e+01	-0.000000000000000000e+00
5.096659665966596719e+01	-0.000000000000000000e+00
5.096699669966996993e+01	-0.000000000000000000e+00
5.096739673967396556e+01	-0.000000000000000000e+00
5.096779677967796829e+01	-0.000000000000000000e+00
5.096819681968197102e+01	-0.000000000000000000e+00
5.096859685968596665e+01	-0.000000000000000000e+00
5.096899689968996938e+01	-0.000000000000000000e+00
5.096939693969397212e+01	-0.000000000000000000e+00
5.096979697969796774e+01	-0.000000000000000000e+00
5.097019701970197048e+01	-0.000000000000000000e+00
5.097059705970597321e+01	-0.000000000000000000e+00
5.097099709970996884e+01	-0.000000000000000000e+00
5.097139713971397157e+01	-0.000000000000000000e+00
5.097179717971797430e+01	-0.000000000000000000e+00
5.097219721972196993e+01	-0.000000000000000000e+00
5.097259725972597266e+01	-0.000000000000000000e+00
5.097299729972997540e+01	-0.000000000000000000e+00
5.097339733973397102e+01	-0.000000000000000000e+00
5.097379737973797376e+01	-0.000000000000000000e+00
5.097419741974197649e+01	-0.000000000000000000e+00
5.097459745974597212e+01	-0.000000000000000000e+00
5.097499749974997485e+01	-0.000000000000000000e+00
5.097539753975397758e+01	-0.000000000000000000e+00
5.097579757975797321e+01	-0.000000000000000000e+00
5.097619761976197594e+01	-0.000000000000000000e+00
5.097659765976597868e+01	-0.000000000000000000e+00
5.097699769976997430e+01	-0.000000000000000000e+00
5.097739773977397704e+01	-0.000000000000000000e+00
5.097779777977797977e+01	-0.000000000000000000e+00
5.097819781978197540e+01	-0.000000000000000000e+00
5.097859785978597813e+01	-0.000000000000000000e+00
5.097899789978998086e+01	-0.000000000000000000e+00
5.097939793979397649e+01	-0.000000000000000000e+00
5.097979797979797922e+01	-0.000000000000000000e+00
5.098019801980198196e+01	-0.000000000000000000e+00
5.098059805980597758e+01	-0.000000000000000000e+00
5.098099809980998032e+01	-0.000000000000000000e+00
5.098139813981398305e+01	-0.000000000000000000e+00
5.098179817981797868e+01	-0.000000000000000000e+00
5.098219821982198141e+01	-0.000000000000000000e+00
5.098259825982598414e+01	-0.000000000000000000e+00
5.098299829982997977e+01	-0.000000000000000000e+00
5.098339833983398250e+01	-0.000000000000000000e+00
5.098379837983798524e+01	-0.000000000000000000e+00
5.098419841984198086e+01	-0.000000000000000000e+00
5.098459845984598360e+01	-0.000000000000000000e+00
5.098499849984998633e+01	-0.000000000000000000e+00
5.098539853985398906e+01	-0.000000000000000000e+00
5.098579857985798469e+01	-0.000000000000000000e+00
5.098619861986198742e+01	-0.000000000000000000e+00
5.098659865986599016e+01	-0.000000000000000000e+00
5.098699869986998578e+01	-0.000000000000000000e+00
5.098739873987398852e+01	-0.000000000000000000e+00
5.098779877987799125e+01	-0.000000000000000000e+00
5.098819881988198688e+01	-0.000000000000000000e+00
5.098859885988598961e+01	-0.000000000000000000e+00
5.098899889988999234e+01	-0.000000000000000000e+00
5.098939893989398797e+01	-0.000000000000000000e+00
5.098979897989799071e+01	-0.000000000000000000e+00
5.099019901990199344e+01	-0.000000000000000000e+00
5.099059905990598907e+01	-0.000000000000000000e+00
5.099099909990999180e+01	-0.000000000000000000e+00
5.099139913991399453e+01	-0.000000000000000000e+00
5.099179917991799016e+01	-0.000000000000000000e+00
5.099219921992199289e+01	-0.000000000000000000e+00
5.099259925992599563e+01	-0.000000000000000000e+00
5.099299929992999125e+01	-0.000000000000000000e+00
5.099339933993399399e+01	-0.000000000000000000e+00
5.099379937993799672e+01	-0.000000000000000000e+00
5.099419941994199235e+01	-0.000000000000000000e+00
5.099459945994599508e+01	-0.000000000000000000e+00
5.099499949994999781e+01	-0.000000000000000000e+00
5.099539953995399344e+01	-0.000000000000000000e+00
5.099579957995799617e+01	-0.000000000000000000e+00
5.099619961996199891e+01	-0.000000000000000000e+00
5.099659965996599453e+01	-0.000000000000000000e+00
5.099699969996999727e+01	-0.000000000000000000e+00
5.099739973997400000e+01	-0.000000000000000000e+00
5.099779977997799563e+01	-0.000000000000000000e+00
5.099819981998199836e+01	-0.000000000000000000e+00
5.099859985998600109e+01	-0.000000000000000000e+00
5.099899989998999672e+01	-0.000000000000000000e+00
5.099939993999399945e+01	-0.000000000000000000e+00
5.099979997999800219e+01	-0.000000000000000000e+00
5.100020002000199781e+01	-0.000000000000000000e+00
5.100060006000600055e+01	-0.000000000000000000e+00
5.100100010001000328e+01	-0.000000000000000000e+00
5.100140014001399891e+01	-0.000000000000000000e+00
5.100180018001800164e+01	-0.000000000000000000e+00
5.100220022002200437e+01	-0.000000000000000000e+00
5.100260026002600000e+01	-0.000000000000000000e+00
5.100300030003000273e+01	-0.000000000000000000e+00
5.100340034003400547e+01	-0.000000000000000000e+00
5.100380038003800109e+01	-0.000000000000000000e+00
5.100420042004200383e+01	-0.000000000000000000e+00
5.100460046004600656e+01	-0.000000000000000000e+00
5.100500050005000219e+01	-0.000000000000000000e+00
5.100540054005400492e+01	-0.000000000000000000e+00
5.100580058005800765e+01	-0.000000000000000000e+00
5.100620062006200328e+01	-0.000000000000000000e+00
5.100660066006600601e+01	-0.000000000000000000e+00
5.100700070007000875e+01	-0.000000000000000000e+00
5.100740074007400437e+01	-0.000000000000000000e+00
5.100780078007800711e+01	-0.000000000000000000e+00
5.100820082008200984e+01	-0.000000000000000000e+00
5.100860086008600547e+01	-0.000000000000000000e+00
5.100900090009000820e+01	-0.000000000000000000e+00
5.100940094009401093e+01	-0.000000000000000000e+00
5.100980098009800656e+01	-0.000000000000000000e+00
5.101020102010200929e+01	-0.000000000000000000e+00
5.101060106010601203e+01	-0.000000000000000000e+00
5.101100110011000766e+01	-0.000000000000000000e+00
5.101140114011401039e+01	-0.000000000000000000e+00
5.101180118011801312e+01	-0.000000000000000000e+00
5.101220122012200875e+01	-0.000000000000000000e+00
5.101260126012601148e+01	-0.000000000000000000e+00
5.101300130013001422e+01	-0.000000000000000000e+00
5.101340134013400984e+01	-0.000000000000000000e+00
5.101380138013801258e+01	-0.000000000000000000e+00
5.101420142014201531e+01	-0.000000000000000000e+00
5.101460146014601094e+01	-0.000000000000000000e+00
5.101500150015001367e+01	-0.000000000000000000e+00
5.101540154015401640e+01	-0.000000000000000000e+00
5.101580158015801914e+01	-0.000000000000000000e+00
5.101620162016201476e+01	-0.000000000000000000e+00
5.101660166016601750e+01	-0.000000000000000000e+00
5.101700170017002023e+01	-0.000000000000000000e+00
5.101740174017401586e+01	-0.000000000000000000e+00
5.101780178017801859e+01	-0.000000000000000000e+00
5.101820182018202132e+01	-0.000000000000000000e+00
5.101860186018601695e+01	-0.000000000000000000e+00
5.101900190019001968e+01	-0.000000000000000000e+00
5.101940194019402242e+01	-0.000000000000000000e+00
5.101980198019801804e+01	-0.000000000000000000e+00
5.102020202020202078e+01	-0.000000000000000000e+00
5.102060206020602351e+01	-0.000000000000000000e+00
5.102100210021001914e+01	-0.000000000000000000e+00
5.102140214021402187e+01	-0.000000000000000000e+00
5.102180218021802460e+01	-0.000000000000000000e+00
5.102220222022202023e+01	-0.000000000000000000e+00
5.102260226022602296e+01	-0.000000000000000000e+00
5.102300230023002570e+01	-0.000000000000000000e+00
5.102340234023402132e+01	-0.000000000000000000e+00
5.102380238023802406e+01	-0.000000000000000000e+00
5.102420242024202679e+01	-0.000000000000000000e+00
5.102460246024602242e+01	-0.000000000000000000e+00
5.102500250025002515e+01	-0.000000000000000000e+00
5.102540254025402788e+01	-0.000000000000000000e+00
5.102580258025802351e+01	-0.000000000000000000e+00
5.102620262026202624e+01	-0.000000000000000000e+00
5.102660266026602898e+01	-0.000000000000000000e+00
5.102700270027002460e+01	-0.000000000000000000e+00
5.102740274027402734e+01	-0.000000000000000000e+00
5.102780278027803007e+01	-0.000000000000000000e+00
5.102820282028202570e+01	-0.000000000000000000e+00
5.102860286028602843e+01	-0.000000000000000000e+00
5.102900290029003116e+01	-0.000000000000000000e+00
5.102940294029402679e+01	-0.000000000000000000e+00
5.102980298029802952e+01	-0.000000000000000000e+00
5.103020302030203226e+01	-0.000000000000000000e+00
5.103060306030602788e+01	-0.000000000000000000e+00
5.103100310031003062e+01	-0.000000000000000000e+00
5.103140314031403335e+01	-0.000000000000000000e+00
5.103180318031802898e+01	-0.000000000000000000e+00
5.103220322032203171e+01	-0.000000000000000000e+00
5.103260326032603444e+01	-0.000000000000000000e+00
5.103300330033003007e+01	-0.000000000000000000e+00
5.103340334033403281e+01	-0.000000000000000000e+00
5.103380338033803554e+01	-0.000000000000000000e+00
5.103420342034203117e+01	-0.000000000000000000e+00
5.103460346034603390e+01	-0.000000000000000000e+00
5.103500350035003663e+01	-0.000000000000000000e+00
5.103540354035403226e+01	-0.000000000000000000e+00
5.103580358035803499e+01	-0.000000000000000000e+00
5.103620362036203773e+01	-0.000000000000000000e+00
5.103660366036603335e+01	-0.000000000000000000e+00
5.103700370037003609e+01	-0.000000000000000000e+00
5.103740374037403882e+01	-0.000000000000000000e+00
5.103780378037804155e+01	-0.000000000000000000e+00
5.103820382038203718e+01	-0.000000000000000000e+00
5.103860386038603991e+01	-0.000000000000000000e+00
5.103900390039004265e+01	-0.000000000000000000e+00
5.103940394039403827e+01	-0.000000000000000000e+00
5.103980398039804101e+01	-0.000000000000000000e+00
5.104020402040204374e+01	-0.000000000000000000e+00
5.104060406040603937e+01	-0.000000000000000000e+00
5.104100410041004210e+01	-0.000000000000000000e+00
5.104140414041404483e+01	-0.000000000000000000e+00
5.104180418041804046e+01	-0.000000000000000000e+00
5.104220422042204319e+01	-0.000000000000000000e+00
5.104260426042604593e+01	-0.000000000000000000e+00
5.104300430043004155e+01	-0.000000000000000000e+00
5.104340434043404429e+01	-0.000000000000000000e+00
5.104380438043804702e+01	-0.000000000000000000e+00
5.104420442044204265e+01	-0.000000000000000000e+00
5.104460446044604538e+01	-0.000000000000000000e+00
5.104500450045004811e+01	-0.000000000000000000e+00
5.104540454045404374e+01	-0.000000000000000000e+00
5.104580458045804647e+01	-0.000000000000000000e+00
5.104620462046204921e+01	-0.000000000000000000e+00
5.104660466046604483e+01	-0.000000000000000000e+00
5.104700470047004757e+01	-0.000000000000000000e+00
5.104740474047405030e+01	-0.000000000000000000e+00
5.104780478047804593e+01	-0.000000000000000000e+00
5.104820482048204866e+01	-0.000000000000000000e+00
5.104860486048605139e+01	-0.000000000000000000e+00
5.104900490049004702e+01	-0.000000000000000000e+00
5.104940494049404975e+01	-0.000000000000000000e+00
5.104980498049805249e+01	-0.000000000000000000e+00
5.105020502050204811e+01	-0.000000000000000000e+00
5.105060506050605085e+01	-0.000000000000000000e+00
5.105100510051005358e+01	-0.000000000000000000e+00
5.105140514051404921e+01	-0.000000000000000000e+00
5.105180518051805194e+01	-0.000000000000000000e+00
5.105220522052205467e+01	-0.000000000000000000e+00
5.105260526052605030e+01	-0.000000000000000000e+00
5.105300530053005303e+01	-0.000000000000000000e+00
5.105340534053405577e+01	-0.000000000000000000e+00
5.105380538053805139e+01	-0.000000000000000000e+00
5.105420542054205413e+01	-0.000000000000000000e+00
5.105460546054605686e+01	-0.000000000000000000e+00
5.105500550055005249e+01	-0.000000000000000000e+00
5.105540554055405522e+01	-0.000000000000000000e+00
5.105580558055805795e+01	-0.000000000000000000e+00
5.105620562056205358e+01	-0.000000000000000000e+00
5.105660566056605632e+01	-0.000000000000000000e+00
5.105700570057005905e+01	-0.000000000000000000e+00
5.105740574057405468e+01	-0.000000000000000000e+00
5.105780578057805741e+01	-0.000000000000000000e+00
5.105820582058206014e+01	-0.000000000000000000e+00
5.105860586058605577e+01	-0.000000000000000000e+00
5.105900590059005850e+01	-0.000000000000000000e+00
5.105940594059406124e+01	-0.000000000000000000e+00
5.105980598059805686e+01	-0.000000000000000000e+00
5.106020602060205960e+01	-0.000000000000000000e+00
5.106060606060606233e+01	-0.000000000000000000e+00
5.106100610061005796e+01	-0.000000000000000000e+00
5.106140614061406069e+01	-0.000000000000000000e+00
5.106180618061806342e+01	-0.000000000000000000e+00
5.106220622062205905e+01	-0.000000000000000000e+00
5.106260626062606178e+01	-0.000000000000000000e+00
5.106300630063006452e+01	-0.000000000000000000e+00
5.106340634063406014e+01	-0.000000000000000000e+00
5.106380638063806288e+01	-0.000000000000000000e+00
5.106420642064206561e+01	-0.000000000000000000e+00
5.106460646064606124e+01	-0.000000000000000000e+00
5.106500650065006397e+01	-0.000000000000000000e+00
5.106540654065406670e+01	-0.000000000000000000e+00
5.106580658065806233e+01	-0.000000000000000000e+00
5.106620662066206506e+01	-0.000000000000000000e+00
5.106660666066606780e+01	-0.000000000000000000e+00
5.106700670067006342e+01	-0.000000000000000000e+00
5.106740674067406616e+01	-0.000000000000000000e+00
5.106780678067806889e+01	-0.000000000000000000e+00
5.106820682068206452e+01	-0.000000000000000000e+00
5.106860686068606725e+01	-0.000000000000000000e+00
5.106900690069006998e+01	-0.000000000000000000e+00
5.106940694069407272e+01	-0.000000000000000000e+00
5.106980698069806834e+01	-0.000000000000000000e+00
5.107020702070207108e+01	-0.000000000000000000e+00
5.107060706070607381e+01	-0.000000000000000000e+00
5.107100710071006944e+01	-0.000000000000000000e+00
5.107140714071407217e+01	-0.000000000000000000e+00
5.107180718071807490e+01	-0.000000000000000000e+00
5.107220722072207053e+01	-0.000000000000000000e+00
5.107260726072607326e+01	-0.000000000000000000e+00
5.107300730073007600e+01	-0.000000000000000000e+00
5.107340734073407162e+01	-0.000000000000000000e+00
5.107380738073807436e+01	-0.000000000000000000e+00
5.107420742074207709e+01	-0.000000000000000000e+00
5.107460746074607272e+01	-0.000000000000000000e+00
5.107500750075007545e+01	-0.000000000000000000e+00
5.107540754075407818e+01	-0.000000000000000000e+00
5.107580758075807381e+01	-0.000000000000000000e+00
5.107620762076207654e+01	-0.000000000000000000e+00
5.107660766076607928e+01	-0.000000000000000000e+00
5.107700770077007490e+01	-0.000000000000000000e+00
5.107740774077407764e+01	-0.000000000000000000e+00
5.107780778077808037e+01	-0.000000000000000000e+00
5.107820782078207600e+01	-0.000000000000000000e+00
5.107860786078607873e+01	-0.000000000000000000e+00
5.107900790079008146e+01	-0.000000000000000000e+00
5.107940794079407709e+01	-0.000000000000000000e+00
5.107980798079807983e+01	-0.000000000000000000e+00
5.108020802080208256e+01	-0.000000000000000000e+00
5.108060806080607819e+01	-0.000000000000000000e+00
5.108100810081008092e+01	-0.000000000000000000e+00
5.108140814081408365e+01	-0.000000000000000000e+00
5.108180818081807928e+01	-0.000000000000000000e+00
5.108220822082208201e+01	-0.000000000000000000e+00
5.108260826082608475e+01	-0.000000000000000000e+00
5.108300830083008037e+01	-0.000000000000000000e+00
5.108340834083408311e+01	-0.000000000000000000e+00
5.108380838083808584e+01	-0.000000000000000000e+00
5.108420842084208147e+01	-0.000000000000000000e+00
5.108460846084608420e+01	-0.000000000000000000e+00
5.108500850085008693e+01	-0.000000000000000000e+00
5.108540854085408256e+01	-0.000000000000000000e+00
5.108580858085808529e+01	-0.000000000000000000e+00
5.108620862086208803e+01	-0.000000000000000000e+00
5.108660866086608365e+01	-0.000000000000000000e+00
5.108700870087008639e+01	-0.000000000000000000e+00
5.108740874087408912e+01	-0.000000000000000000e+00
5.108780878087808475e+01	-0.000000000000000000e+00
5.108820882088208748e+01	-0.000000000000000000e+00
5.108860886088609021e+01	-0.000000000000000000e+00
5.108900890089008584e+01	-0.000000000000000000e+00
5.108940894089408857e+01	-0.000000000000000000e+00
5.108980898089809131e+01	-0.000000000000000000e+00
5.109020902090209404e+01	-0.000000000000000000e+00
5.109060906090608967e+01	-0.000000000000000000e+00
5.109100910091009240e+01	-0.000000000000000000e+00
5.109140914091409513e+01	-0.000000000000000000e+00
5.109180918091809076e+01	-0.000000000000000000e+00
5.109220922092209349e+01	-0.000000000000000000e+00
5.109260926092609623e+01	-0.000000000000000000e+00
5.109300930093009185e+01	-0.000000000000000000e+00
5.109340934093409459e+01	-0.000000000000000000e+00
5.109380938093809732e+01	-0.000000000000000000e+00
5.109420942094209295e+01	-0.000000000000000000e+00
5.109460946094609568e+01	-0.000000000000000000e+00
5.109500950095009841e+01	-0.000000000000000000e+00
5.109540954095409404e+01	-0.000000000000000000e+00
5.109580958095809677e+01	-0.000000000000000000e+00
5.109620962096209951e+01	-0.000000000000000000e+00
5.109660966096609513e+01	-0.000000000000000000e+00
5.109700970097009787e+01	-0.000000000000000000e+00
5.109740974097410060e+01	-0.000000000000000000e+00
5.109780978097809623e+01	-0.000000000000000000e+00
5.109820982098209896e+01	-0.000000000000000000e+00
5.109860986098610169e+01	-0.000000000000000000e+00
5.109900990099009732e+01	-0.000000000000000000e+00
5.109940994099410005e+01	-0.000000000000000000e+00
5.109980998099810279e+01	-0.000000000000000000e+00
5.110021002100209842e+01	-0.000000000000000000e+00
5.110061006100610115e+01	-0.000000000000000000e+00
5.110101010101010388e+01	-0.000000000000000000e+00
5.110141014101409951e+01	-0.000000000000000000e+00
5.110181018101810224e+01	-0.000000000000000000e+00
5.110221022102210497e+01	-0.000000000000000000e+00
5.110261026102610060e+01	-0.000000000000000000e+00
5.110301030103010334e+01	-0.000000000000000000e+00
5.110341034103410607e+01	-0.000000000000000000e+00
5.110381038103810170e+01	-0.000000000000000000e+00
5.110421042104210443e+01	-0.000000000000000000e+00
5.110461046104610716e+01	-0.000000000000000000e+00
5.110501050105010279e+01	-0.000000000000000000e+00
5.110541054105410552e+01	-0.000000000000000000e+00
5.110581058105810826e+01	-0.000000000000000000e+00
5.110621062106210388e+01	-0.000000000000000000e+00
5.110661066106610662e+01	-0.000000000000000000e+00
5.110701070107010935e+01	-0.000000000000000000e+00
5.110741074107410498e+01	-0.000000000000000000e+00
5.110781078107810771e+01	-0.000000000000000000e+00
5.110821082108211044e+01	-0.000000000000000000e+00
5.110861086108610607e+01	-0.000000000000000000e+00
5.110901090109010880e+01	-0.000000000000000000e+00
5.110941094109411154e+01	-0.000000000000000000e+00
5.110981098109810716e+01	-0.000000000000000000e+00
5.111021102110210990e+01	-0.000000000000000000e+00
5.111061106110611263e+01	-0.000000000000000000e+00
5.111101110111010826e+01	-0.000000000000000000e+00
5.111141114111411099e+01	-0.000000000000000000e+00
5.111181118111811372e+01	-0.000000000000000000e+00
5.111221122112210935e+01	-0.000000000000000000e+00
5.111261126112611208e+01	-0.000000000000000000e+00
5.111301130113011482e+01	-0.000000000000000000e+00
5.111341134113411044e+01	-0.000000000000000000e+00
5.111381138113811318e+01	-0.000000000000000000e+00
5.111421142114211591e+01	-0.000000000000000000e+00
5.111461146114611154e+01	-0.000000000000000000e+00
5.111501150115011427e+01	-0.000000000000000000e+00
5.111541154115411700e+01	-0.000000000000000000e+00
5.111581158115811263e+01	-0.000000000000000000e+00
5.111621162116211536e+01	-0.000000000000000000e+00
5.111661166116611810e+01	-0.000000000000000000e+00
5.111701170117011372e+01	-0.000000000000000000e+00
5.111741174117411646e+01	-0.000000000000000000e+00
5.111781178117811919e+01	-0.000000000000000000e+00
5.111821182118211482e+01	-0.000000000000000000e+00
5.111861186118611755e+01	-0.000000000000000000e+00
5.111901190119012028e+01	-0.000000000000000000e+00
5.111941194119411591e+01	-0.000000000000000000e+00
5.111981198119811864e+01	-0.000000000000000000e+00
5.112021202120212138e+01	-0.000000000000000000e+00
5.112061206120611700e+01	-0.000000000000000000e+00
5.112101210121011974e+01	-0.000000000000000000e+00
5.112141214121412247e+01	-0.000000000000000000e+00
5.112181218121812520e+01	-0.000000000000000000e+00
5.112221222122212083e+01	-0.000000000000000000e+00
5.112261226122612356e+01	-0.000000000000000000e+00
5.112301230123012630e+01	-0.000000000000000000e+00
5.112341234123412193e+01	-0.000000000000000000e+00
5.112381238123812466e+01	-0.000000000000000000e+00
5.112421242124212739e+01	-0.000000000000000000e+00
5.112461246124612302e+01	-0.000000000000000000e+00
5.112501250125012575e+01	-0.000000000000000000e+00
5.112541254125412848e+01	-0.000000000000000000e+00
5.112581258125812411e+01	-0.000000000000000000e+00
5.112621262126212685e+01	-0.000000000000000000e+00
5.112661266126612958e+01	-0.000000000000000000e+00
5.112701270127012521e+01	-0.000000000000000000e+00
5.112741274127412794e+01	-0.000000000000000000e+00
5.112781278127813067e+01	-0.000000000000000000e+00
5.112821282128212630e+01	-0.000000000000000000e+00
5.112861286128612903e+01	-0.000000000000000000e+00
5.112901290129013177e+01	-0.000000000000000000e+00
5.112941294129412739e+01	-0.000000000000000000e+00
5.112981298129813013e+01	-0.000000000000000000e+00
5.113021302130213286e+01	-0.000000000000000000e+00
5.113061306130612849e+01	-0.000000000000000000e+00
5.113101310131013122e+01	-0.000000000000000000e+00
5.113141314131413395e+01	-0.000000000000000000e+00
5.113181318131812958e+01	-0.000000000000000000e+00
5.113221322132213231e+01	-0.000000000000000000e+00
5.113261326132613505e+01	-0.000000000000000000e+00
5.113301330133013067e+01	-0.000000000000000000e+00
5.113341334133413341e+01	-0.000000000000000000e+00
5.113381338133813614e+01	-0.000000000000000000e+00
5.113421342134213177e+01	-0.000000000000000000e+00
5.113461346134613450e+01	-0.000000000000000000e+00
5.113501350135013723e+01	-0.000000000000000000e+00
5.113541354135413286e+01	-0.000000000000000000e+00
5.113581358135813559e+01	-0.000000000000000000e+00
5.113621362136213833e+01	-0.000000000000000000e+00
5.113661366136613395e+01	-0.000000000000000000e+00
5.113701370137013669e+01	-0.000000000000000000e+00
5.113741374137413942e+01	-0.000000000000000000e+00
5.113781378137813505e+01	-0.000000000000000000e+00
5.113821382138213778e+01	-0.000000000000000000e+00
5.113861386138614051e+01	-0.000000000000000000e+00
5.113901390139013614e+01	-0.000000000000000000e+00
5.113941394139413887e+01	-0.000000000000000000e+00
5.113981398139814161e+01	-0.000000000000000000e+00
5.114021402140213723e+01	-0.000000000000000000e+00
5.114061406140613997e+01	-0.000000000000000000e+00
5.114101410141014270e+01	-0.000000000000000000e+00
5.114141414141413833e+01	-0.000000000000000000e+00
5.114181418141814106e+01	-0.000000000000000000e+00
5.114221422142214379e+01	-0.000000000000000000e+00
5.114261426142613942e+01	-0.000000000000000000e+00
5.114301430143014215e+01	-0.000000000000000000e+00
5.114341434143414489e+01	-0.000000000000000000e+00
5.114381438143814762e+01	-0.000000000000000000e+00
5.114421442144214325e+01	-0.000000000000000000e+00
5.114461446144614598e+01	-0.000000000000000000e+00
5.114501450145014871e+01	-0.000000000000000000e+00
5.114541454145414434e+01	-0.000000000000000000e+00
5.114581458145814707e+01	-0.000000000000000000e+00
5.114621462146214981e+01	-0.000000000000000000e+00
5.114661466146614544e+01	-0.000000000000000000e+00
5.114701470147014817e+01	-0.000000000000000000e+00
5.114741474147415090e+01	-0.000000000000000000e+00
5.114781478147814653e+01	-0.000000000000000000e+00
5.114821482148214926e+01	-0.000000000000000000e+00
5.114861486148615199e+01	-0.000000000000000000e+00
5.114901490149014762e+01	-0.000000000000000000e+00
5.114941494149415036e+01	-0.000000000000000000e+00
5.114981498149815309e+01	-0.000000000000000000e+00
5.115021502150214872e+01	-0.000000000000000000e+00
5.115061506150615145e+01	-0.000000000000000000e+00
5.115101510151015418e+01	-0.000000000000000000e+00
5.115141514151414981e+01	-0.000000000000000000e+00
5.115181518151815254e+01	-0.000000000000000000e+00
5.115221522152215528e+01	-0.000000000000000000e+00
5.115261526152615090e+01	-0.000000000000000000e+00
5.115301530153015364e+01	-0.000000000000000000e+00
5.115341534153415637e+01	-0.000000000000000000e+00
5.115381538153815200e+01	-0.000000000000000000e+00
5.115421542154215473e+01	-0.000000000000000000e+00
5.115461546154615746e+01	-0.000000000000000000e+00
5.115501550155015309e+01	-0.000000000000000000e+00
5.115541554155415582e+01	-0.000000000000000000e+00
5.115581558155815856e+01	-0.000000000000000000e+00
5.115621562156215418e+01	-0.000000000000000000e+00
5.115661566156615692e+01	-0.000000000000000000e+00
5.115701570157015965e+01	-0.000000000000000000e+00
5.115741574157415528e+01	-0.000000000000000000e+00
5.115781578157815801e+01	-0.000000000000000000e+00
5.115821582158216074e+01	-0.000000000000000000e+00
5.115861586158615637e+01	-0.000000000000000000e+00
5.115901590159015910e+01	-0.000000000000000000e+00
5.115941594159416184e+01	-0.000000000000000000e+00
5.115981598159815746e+01	-0.000000000000000000e+00
5.116021602160216020e+01	-0.000000000000000000e+00
5.116061606160616293e+01	-0.000000000000000000e+00
5.116101610161015856e+01	-0.000000000000000000e+00
5.116141614161416129e+01	-0.000000000000000000e+00
5.116181618161816402e+01	-0.000000000000000000e+00
5.116221622162215965e+01	-0.000000000000000000e+00
5.116261626162616238e+01	-0.000000000000000000e+00
5.116301630163016512e+01	-0.000000000000000000e+00
5.116341634163416074e+01	-0.000000000000000000e+00
5.116381638163816348e+01	-0.000000000000000000e+00
5.116421642164216621e+01	-0.000000000000000000e+00
5.116461646164616184e+01	-0.000000000000000000e+00
5.116501650165016457e+01	-0.000000000000000000e+00
5.116541654165416730e+01	-0.000000000000000000e+00
5.116581658165816293e+01	-0.000000000000000000e+00
5.116621662166216566e+01	-0.000000000000000000e+00
5.116661666166616840e+01	-0.000000000000000000e+00
5.116701670167016403e+01	-0.000000000000000000e+00
5.116741674167416676e+01	-0.000000000000000000e+00
5.116781678167816949e+01	-0.000000000000000000e+00
5.116821682168216512e+01	-0.000000000000000000e+00
5.116861686168616785e+01	-0.000000000000000000e+00
5.116901690169017058e+01	-0.000000000000000000e+00
5.116941694169416621e+01	-0.000000000000000000e+00
5.116981698169816895e+01	-0.000000000000000000e+00
5.117021702170217168e+01	-0.000000000000000000e+00
5.117061706170616731e+01	-0.000000000000000000e+00
5.117101710171017004e+01	-0.000000000000000000e+00
5.117141714171417277e+01	-0.000000000000000000e+00
5.117181718171816840e+01	-0.000000000000000000e+00
5.117221722172217113e+01	-0.000000000000000000e+00
5.117261726172617387e+01	-0.000000000000000000e+00
5.117301730173016949e+01	-0.000000000000000000e+00
5.117341734173417223e+01	-0.000000000000000000e+00
5.117381738173817496e+01	-0.000000000000000000e+00
5.117421742174217059e+01	-0.000000000000000000e+00
5.117461746174617332e+01	-0.000000000000000000e+00
5.117501750175017605e+01	-0.000000000000000000e+00
5.117541754175417879e+01	-0.000000000000000000e+00
5.117581758175817441e+01	-0.000000000000000000e+00
5.117621762176217715e+01	-0.000000000000000000e+00
5.117661766176617988e+01	-0.000000000000000000e+00
5.117701770177017551e+01	-0.000000000000000000e+00
5.117741774177417824e+01	-0.000000000000000000e+00
5.117781778177818097e+01	-0.000000000000000000e+00
5.117821782178217660e+01	-0.000000000000000000e+00
5.117861786178617933e+01	-0.000000000000000000e+00
5.117901790179018207e+01	-0.000000000000000000e+00
5.117941794179417769e+01	-0.000000000000000000e+00
5.117981798179818043e+01	-0.000000000000000000e+00
5.118021802180218316e+01	-0.000000000000000000e+00
5.118061806180617879e+01	-0.000000000000000000e+00
5.118101810181018152e+01	-0.000000000000000000e+00
5.118141814181418425e+01	-0.000000000000000000e+00
5.118181818181817988e+01	-0.000000000000000000e+00
5.118221822182218261e+01	-0.000000000000000000e+00
5.118261826182618535e+01	-0.000000000000000000e+00
5.118301830183018097e+01	-0.000000000000000000e+00
5.118341834183418371e+01	-0.000000000000000000e+00
5.118381838183818644e+01	-0.000000000000000000e+00
5.118421842184218207e+01	-0.000000000000000000e+00
5.118461846184618480e+01	-0.000000000000000000e+00
5.118501850185018753e+01	-0.000000000000000000e+00
5.118541854185418316e+01	-0.000000000000000000e+00
5.118581858185818589e+01	-0.000000000000000000e+00
5.118621862186218863e+01	-0.000000000000000000e+00
5.118661866186618425e+01	-0.000000000000000000e+00
5.118701870187018699e+01	-0.000000000000000000e+00
5.118741874187418972e+01	-0.000000000000000000e+00
5.118781878187818535e+01	-0.000000000000000000e+00
5.118821882188218808e+01	-0.000000000000000000e+00
5.118861886188619081e+01	-0.000000000000000000e+00
5.118901890189018644e+01	-0.000000000000000000e+00
5.118941894189418917e+01	-0.000000000000000000e+00
5.118981898189819191e+01	-0.000000000000000000e+00
5.119021902190218754e+01	-0.000000000000000000e+00
5.119061906190619027e+01	-0.000000000000000000e+00
5.119101910191019300e+01	-0.000000000000000000e+00
5.119141914191418863e+01	-0.000000000000000000e+00
5.119181918191819136e+01	-0.000000000000000000e+00
5.119221922192219409e+01	-0.000000000000000000e+00
5.119261926192618972e+01	-0.000000000000000000e+00
5.119301930193019246e+01	-0.000000000000000000e+00
5.119341934193419519e+01	-0.000000000000000000e+00
5.119381938193819082e+01	-0.000000000000000000e+00
5.119421942194219355e+01	-0.000000000000000000e+00
5.119461946194619628e+01	-0.000000000000000000e+00
5.119501950195019191e+01	-0.000000000000000000e+00
5.119541954195419464e+01	-0.000000000000000000e+00
5.119581958195819738e+01	-0.000000000000000000e+00
5.119621962196219300e+01	-0.000000000000000000e+00
5.119661966196619574e+01	-0.000000000000000000e+00
5.119701970197019847e+01	-0.000000000000000000e+00
5.119741974197420120e+01	-0.000000000000000000e+00
5.119781978197819683e+01	-0.000000000000000000e+00
5.119821982198219956e+01	-0.000000000000000000e+00
5.119861986198620230e+01	-0.000000000000000000e+00
5.119901990199019792e+01	-0.000000000000000000e+00
5.119941994199420066e+01	-0.000000000000000000e+00
5.119981998199820339e+01	-0.000000000000000000e+00
5.120022002200219902e+01	-0.000000000000000000e+00
5.120062006200620175e+01	-0.000000000000000000e+00
5.120102010201020448e+01	-0.000000000000000000e+00
5.120142014201420011e+01	-0.000000000000000000e+00
5.120182018201820284e+01	-0.000000000000000000e+00
5.120222022202220558e+01	-0.000000000000000000e+00
5.120262026202620120e+01	-0.000000000000000000e+00
5.120302030203020394e+01	-0.000000000000000000e+00
5.120342034203420667e+01	-0.000000000000000000e+00
5.120382038203820230e+01	-0.000000000000000000e+00
5.120422042204220503e+01	-0.000000000000000000e+00
5.120462046204620776e+01	-0.000000000000000000e+00
5.120502050205020339e+01	-0.000000000000000000e+00
5.120542054205420612e+01	-0.000000000000000000e+00
5.120582058205820886e+01	-0.000000000000000000e+00
5.120622062206220448e+01	-0.000000000000000000e+00
5.120662066206620722e+01	-0.000000000000000000e+00
5.120702070207020995e+01	-0.000000000000000000e+00
5.120742074207420558e+01	-0.000000000000000000e+00
5.120782078207820831e+01	-0.000000000000000000e+00
5.120822082208221104e+01	-0.000000000000000000e+00
5.120862086208620667e+01	-0.000000000000000000e+00
5.120902090209020940e+01	-0.000000000000000000e+00
5.120942094209421214e+01	-0.000000000000000000e+00
5.120982098209820776e+01	-0.000000000000000000e+00
5.121022102210221050e+01	-0.000000000000000000e+00
5.121062106210621323e+01	-0.000000000000000000e+00
5.121102110211020886e+01	-0.000000000000000000e+00
5.121142114211421159e+01	-0.000000000000000000e+00
5.121182118211821432e+01	-0.000000000000000000e+00
5.121222122212220995e+01	-0.000000000000000000e+00
5.121262126212621268e+01	-0.000000000000000000e+00
5.121302130213021542e+01	-0.000000000000000000e+00
5.121342134213421105e+01	-0.000000000000000000e+00
5.121382138213821378e+01	-0.000000000000000000e+00
5.121422142214221651e+01	-0.000000000000000000e+00
5.121462146214621214e+01	-0.000000000000000000e+00
5.121502150215021487e+01	-0.000000000000000000e+00
5.121542154215421760e+01	-0.000000000000000000e+00
5.121582158215821323e+01	-0.000000000000000000e+00
5.121622162216221597e+01	-0.000000000000000000e+00
5.121662166216621870e+01	-0.000000000000000000e+00
5.121702170217021433e+01	-0.000000000000000000e+00
5.121742174217421706e+01	-0.000000000000000000e+00
5.121782178217821979e+01	-0.000000000000000000e+00
5.121822182218221542e+01	-0.000000000000000000e+00
5.121862186218621815e+01	-0.000000000000000000e+00
5.121902190219022089e+01	-0.000000000000000000e+00
5.121942194219421651e+01	-0.000000000000000000e+00
5.121982198219821925e+01	-0.000000000000000000e+00
5.122022202220222198e+01	-0.000000000000000000e+00
5.122062206220621761e+01	-0.000000000000000000e+00
5.122102210221022034e+01	-0.000000000000000000e+00
5.122142214221422307e+01	-0.000000000000000000e+00
5.122182218221821870e+01	-0.000000000000000000e+00
5.122222222222222143e+01	-0.000000000000000000e+00
5.122262226222622417e+01	-0.000000000000000000e+00
5.122302230223021979e+01	-0.000000000000000000e+00
5.122342234223422253e+01	-0.000000000000000000e+00
5.122382238223822526e+01	-0.000000000000000000e+00
5.122422242224222089e+01	-0.000000000000000000e+00
5.122462246224622362e+01	-0.000000000000000000e+00
5.122502250225022635e+01	-0.000000000000000000e+00
5.122542254225422198e+01	-0.000000000000000000e+00
5.122582258225822471e+01	-0.000000000000000000e+00
5.122622262226222745e+01	-0.000000000000000000e+00
5.122662266226622307e+01	-0.000000000000000000e+00
5.122702270227022581e+01	-0.000000000000000000e+00
5.122742274227422854e+01	-0.000000000000000000e+00
5.122782278227822417e+01	-0.000000000000000000e+00
5.122822282228222690e+01	-0.000000000000000000e+00
5.122862286228622963e+01	-0.000000000000000000e+00
5.122902290229023237e+01	-0.000000000000000000e+00
5.122942294229422799e+01	-0.000000000000000000e+00
5.122982298229823073e+01	-0.000000000000000000e+00
5.123022302230223346e+01	-0.000000000000000000e+00
5.123062306230622909e+01	-0.000000000000000000e+00
5.123102310231023182e+01	-0.000000000000000000e+00
5.123142314231423455e+01	-0.000000000000000000e+00
5.123182318231823018e+01	-0.000000000000000000e+00
5.123222322232223291e+01	-0.000000000000000000e+00
5.123262326232623565e+01	-0.000000000000000000e+00
5.123302330233023127e+01	-0.000000000000000000e+00
5.123342334233423401e+01	-0.000000000000000000e+00
5.123382338233823674e+01	-0.000000000000000000e+00
5.123422342234223237e+01	-0.000000000000000000e+00
5.123462346234623510e+01	-0.000000000000000000e+00
5.123502350235023783e+01	-0.000000000000000000e+00
5.123542354235423346e+01	-0.000000000000000000e+00
5.123582358235823619e+01	-0.000000000000000000e+00
5.123622362236223893e+01	-0.000000000000000000e+00
5.123662366236623456e+01	-0.000000000000000000e+00
5.123702370237023729e+01	-0.000000000000000000e+00
5.123742374237424002e+01	-0.000000000000000000e+00
5.123782378237823565e+01	-0.000000000000000000e+00
5.123822382238223838e+01	-0.000000000000000000e+00
5.123862386238624111e+01	-0.000000000000000000e+00
5.123902390239023674e+01	-0.000000000000000000e+00
5.123942394239423948e+01	-0.000000000000000000e+00
5.123982398239824221e+01	-0.000000000000000000e+00
5.124022402240223784e+01	-0.000000000000000000e+00
5.124062406240624057e+01	-0.000000000000000000e+00
5.124102410241024330e+01	-0.000000000000000000e+00
5.124142414241423893e+01	-0.000000000000000000e+00
5.124182418241824166e+01	-0.000000000000000000e+00
5.124222422242224440e+01	-0.000000000000000000e+00
5.124262426242624002e+01	-0.000000000000000000e+00
5.124302430243024276e+01	-0.000000000000000000e+00
5.124342434243424549e+01	-0.000000000000000000e+00
5.124382438243824112e+01	-0.000000000000000000e+00
5.124422442244224385e+01	-0.000000000000000000e+00
5.124462446244624658e+01	-0.000000000000000000e+00
5.124502450245024221e+01	-0.000000000000000000e+00
5.124542454245424494e+01	-0.000000000000000000e+00
5.124582458245824768e+01	-0.000000000000000000e+00
5.124622462246224330e+01	-0.000000000000000000e+00
5.124662466246624604e+01	-0.000000000000000000e+00
5.124702470247024877e+01	-0.000000000000000000e+00
5.124742474247424440e+01	-0.000000000000000000e+00
5.124782478247824713e+01	-0.000000000000000000e+00
5.124822482248224986e+01	-0.000000000000000000e+00
5.124862486248624549e+01	-0.000000000000000000e+00
5.124902490249024822e+01	-0.000000000000000000e+00
5.124942494249425096e+01	-0.000000000000000000e+00
5.124982498249824658e+01	-0.000000000000000000e+00
5.125022502250224932e+01	-0.000000000000000000e+00
5.125062506250625205e+01	-0.000000000000000000e+00
5.125102510251025478e+01	-0.000000000000000000e+00
5.125142514251425041e+01	-0.000000000000000000e+00
5.125182518251825314e+01	-0.000000000000000000e+00
5.125222522252225588e+01	-0.000000000000000000e+00
5.125262526252625150e+01	-0.000000000000000000e+00
5.125302530253025424e+01	-0.000000000000000000e+00
5.125342534253425697e+01	-0.000000000000000000e+00
5.125382538253825260e+01	-0.000000000000000000e+00
5.125422542254225533e+01	-0.000000000000000000e+00
5.125462546254625806e+01	-0.000000000000000000e+00
5.125502550255025369e+01	-0.000000000000000000e+00
5.125542554255425642e+01	-0.000000000000000000e+00
5.125582558255825916e+01	-0.000000000000000000e+00
5.125622562256225478e+01	-0.000000000000000000e+00
5.125662566256625752e+01	-0.000000000000000000e+00
5.125702570257026025e+01	-0.000000000000000000e+00
5.125742574257425588e+01	-0.000000000000000000e+00
5.125782578257825861e+01	-0.000000000000000000e+00
5.125822582258226134e+01	-0.000000000000000000e+00
5.125862586258625697e+01	-0.000000000000000000e+00
5.125902590259025970e+01	-0.000000000000000000e+00
5.125942594259426244e+01	-0.000000000000000000e+00
5.125982598259825807e+01	-0.000000000000000000e+00
5.126022602260226080e+01	-0.000000000000000000e+00
5.126062606260626353e+01	-0.000000000000000000e+00
5.126102610261025916e+01	-0.000000000000000000e+00
5.126142614261426189e+01	-0.000000000000000000e+00
5.126182618261826462e+01	-0.000000000000000000e+00
5.126222622262226025e+01	-0.000000000000000000e+00
5.126262626262626299e+01	-0.000000000000000000e+00
5.126302630263026572e+01	-0.000000000000000000e+00
5.126342634263426135e+01	-0.000000000000000000e+00
5.126382638263826408e+01	-0.000000000000000000e+00
5.126422642264226681e+01	-0.000000000000000000e+00
5.126462646264626244e+01	-0.000000000000000000e+00
5.126502650265026517e+01	-0.000000000000000000e+00
5.126542654265426791e+01	-0.000000000000000000e+00
5.126582658265826353e+01	-0.000000000000000000e+00
5.126622662266226627e+01	-0.000000000000000000e+00
5.126662666266626900e+01	-0.000000000000000000e+00
5.126702670267026463e+01	-0.000000000000000000e+00
5.126742674267426736e+01	-0.000000000000000000e+00
5.126782678267827009e+01	-0.000000000000000000e+00
5.126822682268226572e+01	-0.000000000000000000e+00
5.126862686268626845e+01	-0.000000000000000000e+00
5.126902690269027119e+01	-0.000000000000000000e+00
5.126942694269426681e+01	-0.000000000000000000e+00
5.126982698269826955e+01	-0.000000000000000000e+00
5.127022702270227228e+01	-0.000000000000000000e+00
5.127062706270626791e+01	-0.000000000000000000e+00
5.127102710271027064e+01	-0.000000000000000000e+00
5.127142714271427337e+01	-0.000000000000000000e+00
5.127182718271826900e+01	-0.000000000000000000e+00
5.127222722272227173e+01	-0.000000000000000000e+00
5.127262726272627447e+01	-0.000000000000000000e+00
5.127302730273027009e+01	-0.000000000000000000e+00
5.127342734273427283e+01	-0.000000000000000000e+00
5.127382738273827556e+01	-0.000000000000000000e+00
5.127422742274227119e+01	-0.000000000000000000e+00
5.127462746274627392e+01	-0.000000000000000000e+00
5.127502750275027665e+01	-0.000000000000000000e+00
5.127542754275427228e+01	-0.000000000000000000e+00
5.127582758275827501e+01	-0.000000000000000000e+00
5.127622762276227775e+01	-0.000000000000000000e+00
5.127662766276627337e+01	-0.000000000000000000e+00
5.127702770277027611e+01	-0.000000000000000000e+00
5.127742774277427884e+01	-0.000000000000000000e+00
5.127782778277827447e+01	-0.000000000000000000e+00
5.127822782278227720e+01	-0.000000000000000000e+00
5.127862786278627993e+01	-0.000000000000000000e+00
5.127902790279027556e+01	-0.000000000000000000e+00
5.127942794279427829e+01	-0.000000000000000000e+00
5.127982798279828103e+01	-0.000000000000000000e+00
5.128022802280227666e+01	-0.000000000000000000e+00
5.128062806280627939e+01	-0.000000000000000000e+00
5.128102810281028212e+01	-0.000000000000000000e+00
5.128142814281427775e+01	-0.000000000000000000e+00
5.128182818281828048e+01	-0.000000000000000000e+00
5.128222822282228321e+01	-0.000000000000000000e+00
5.128262826282628595e+01	-0.000000000000000000e+00
5.128302830283028158e+01	-0.000000000000000000e+00
5.128342834283428431e+01	-0.000000000000000000e+00
5.128382838283828704e+01	-0.000000000000000000e+00
5.128422842284228267e+01	-0.000000000000000000e+00
5.128462846284628540e+01	-0.000000000000000000e+00
5.128502850285028813e+01	-0.000000000000000000e+00
5.128542854285428376e+01	-0.000000000000000000e+00
5.128582858285828650e+01	-0.000000000000000000e+00
5.128622862286228923e+01	-0.000000000000000000e+00
5.128662866286628486e+01	-0.000000000000000000e+00
5.128702870287028759e+01	-0.000000000000000000e+00
5.128742874287429032e+01	-0.000000000000000000e+00
5.128782878287828595e+01	-0.000000000000000000e+00
5.128822882288228868e+01	-0.000000000000000000e+00
5.128862886288629142e+01	-0.000000000000000000e+00
5.128902890289028704e+01	-0.000000000000000000e+00
5.128942894289428978e+01	-0.000000000000000000e+00
5.128982898289829251e+01	-0.000000000000000000e+00
5.129022902290228814e+01	-0.000000000000000000e+00
5.129062906290629087e+01	-0.000000000000000000e+00
5.129102910291029360e+01	-0.000000000000000000e+00
5.129142914291428923e+01	-0.000000000000000000e+00
5.129182918291829196e+01	-0.000000000000000000e+00
5.129222922292229470e+01	-0.000000000000000000e+00
5.129262926292629032e+01	-0.000000000000000000e+00
5.129302930293029306e+01	-0.000000000000000000e+00
5.129342934293429579e+01	-0.000000000000000000e+00
5.129382938293829142e+01	-0.000000000000000000e+00
5.129422942294229415e+01	-0.000000000000000000e+00
5.129462946294629688e+01	-0.000000000000000000e+00
5.129502950295029251e+01	-0.000000000000000000e+00
5.129542954295429524e+01	-0.000000000000000000e+00
5.129582958295829798e+01	-0.000000000000000000e+00
5.129622962296229360e+01	-0.000000000000000000e+00
5.129662966296629634e+01	-0.000000000000000000e+00
5.129702970297029907e+01	-0.000000000000000000e+00
5.129742974297429470e+01	-0.000000000000000000e+00
5.129782978297829743e+01	-0.000000000000000000e+00
5.129822982298230016e+01	-0.000000000000000000e+00
5.129862986298629579e+01	-0.000000000000000000e+00
5.129902990299029852e+01	-0.000000000000000000e+00
5.129942994299430126e+01	-0.000000000000000000e+00
5.129982998299829688e+01	-0.000000000000000000e+00
5.130023002300229962e+01	-0.000000000000000000e+00
5.130063006300630235e+01	-0.000000000000000000e+00
5.130103010301029798e+01	-0.000000000000000000e+00
5.130143014301430071e+01	-0.000000000000000000e+00
5.130183018301830344e+01	-0.000000000000000000e+00
5.130223022302229907e+01	-0.000000000000000000e+00
5.130263026302630180e+01	-0.000000000000000000e+00
5.130303030303030454e+01	-0.000000000000000000e+00
5.130343034303430727e+01	-0.000000000000000000e+00
5.130383038303830290e+01	-0.000000000000000000e+00
5.130423042304230563e+01	-0.000000000000000000e+00
5.130463046304630836e+01	-0.000000000000000000e+00
5.130503050305030399e+01	-0.000000000000000000e+00
5.130543054305430672e+01	-0.000000000000000000e+00
5.130583058305830946e+01	-0.000000000000000000e+00
5.130623062306230509e+01	-0.000000000000000000e+00
5.130663066306630782e+01	-0.000000000000000000e+00
5.130703070307031055e+01	-0.000000000000000000e+00
5.130743074307430618e+01	-0.000000000000000000e+00
5.130783078307830891e+01	-0.000000000000000000e+00
5.130823082308231164e+01	-0.000000000000000000e+00
5.130863086308630727e+01	-0.000000000000000000e+00
5.130903090309031001e+01	-0.000000000000000000e+00
5.130943094309431274e+01	-0.000000000000000000e+00
5.130983098309830837e+01	-0.000000000000000000e+00
5.131023102310231110e+01	-0.000000000000000000e+00
5.131063106310631383e+01	-0.000000000000000000e+00
5.131103110311030946e+01	-0.000000000000000000e+00
5.131143114311431219e+01	-0.000000000000000000e+00
5.131183118311831493e+01	-0.000000000000000000e+00
5.131223122312231055e+01	-0.000000000000000000e+00
5.131263126312631329e+01	-0.000000000000000000e+00
5.131303130313031602e+01	-0.000000000000000000e+00
5.131343134313431165e+01	-0.000000000000000000e+00
5.131383138313831438e+01	-0.000000000000000000e+00
5.131423142314231711e+01	-0.000000000000000000e+00
5.131463146314631274e+01	-0.000000000000000000e+00
5.131503150315031547e+01	-0.000000000000000000e+00
5.131543154315431821e+01	-0.000000000000000000e+00
5.131583158315831383e+01	-0.000000000000000000e+00
5.131623162316231657e+01	-0.000000000000000000e+00
5.131663166316631930e+01	-0.000000000000000000e+00
5.131703170317031493e+01	-0.000000000000000000e+00
5.131743174317431766e+01	-0.000000000000000000e+00
5.131783178317832039e+01	-0.000000000000000000e+00
5.131823182318231602e+01	-0.000000000000000000e+00
5.131863186318631875e+01	-0.000000000000000000e+00
5.131903190319032149e+01	-0.000000000000000000e+00
5.131943194319431711e+01	-0.000000000000000000e+00
5.131983198319831985e+01	-0.000000000000000000e+00
5.132023202320232258e+01	-0.000000000000000000e+00
5.132063206320631821e+01	-0.000000000000000000e+00
5.132103210321032094e+01	-0.000000000000000000e+00
5.132143214321432367e+01	-0.000000000000000000e+00
5.132183218321831930e+01	-0.000000000000000000e+00
5.132223222322232203e+01	-0.000000000000000000e+00
5.132263226322632477e+01	-0.000000000000000000e+00
5.132303230323032039e+01	-0.000000000000000000e+00
5.132343234323432313e+01	-0.000000000000000000e+00
5.132383238323832586e+01	-0.000000000000000000e+00
5.132423242324232149e+01	-0.000000000000000000e+00
5.132463246324632422e+01	-0.000000000000000000e+00
5.132503250325032695e+01	-0.000000000000000000e+00
5.132543254325432258e+01	-0.000000000000000000e+00
5.132583258325832531e+01	-0.000000000000000000e+00
5.132623262326232805e+01	-0.000000000000000000e+00
5.132663266326632368e+01	-0.000000000000000000e+00
5.132703270327032641e+01	-0.000000000000000000e+00
5.132743274327432914e+01	-0.000000000000000000e+00
5.132783278327832477e+01	-0.000000000000000000e+00
5.132823282328232750e+01	-0.000000000000000000e+00
5.132863286328633023e+01	-0.000000000000000000e+00
5.132903290329032586e+01	-0.000000000000000000e+00
5.132943294329432860e+01	-0.000000000000000000e+00
5.132983298329833133e+01	-0.000000000000000000e+00
5.133023302330232696e+01	-0.000000000000000000e+00
5.133063306330632969e+01	-0.000000000000000000e+00
5.133103310331033242e+01	-0.000000000000000000e+00
5.133143314331432805e+01	-0.000000000000000000e+00
5.133183318331833078e+01	-0.000000000000000000e+00
5.133223322332233352e+01	-0.000000000000000000e+00
5.133263326332632914e+01	-0.000000000000000000e+00
5.133303330333033188e+01	-0.000000000000000000e+00
5.133343334333433461e+01	-0.000000000000000000e+00
5.133383338333833024e+01	-0.000000000000000000e+00
5.133423342334233297e+01	-0.000000000000000000e+00
5.133463346334633570e+01	-0.000000000000000000e+00
5.133503350335033844e+01	-0.000000000000000000e+00
5.133543354335433406e+01	-0.000000000000000000e+00
5.133583358335833680e+01	-0.000000000000000000e+00
5.133623362336233953e+01	-0.000000000000000000e+00
5.133663366336633516e+01	-0.000000000000000000e+00
5.133703370337033789e+01	-0.000000000000000000e+00
5.133743374337434062e+01	-0.000000000000000000e+00
5.133783378337833625e+01	-0.000000000000000000e+00
5.133823382338233898e+01	-0.000000000000000000e+00
5.133863386338634172e+01	-0.000000000000000000e+00
5.133903390339033734e+01	-0.000000000000000000e+00
5.133943394339434008e+01	-0.000000000000000000e+00
5.133983398339834281e+01	-0.000000000000000000e+00
5.134023402340233844e+01	-0.000000000000000000e+00
5.134063406340634117e+01	-0.000000000000000000e+00
5.134103410341034390e+01	-0.000000000000000000e+00
5.134143414341433953e+01	-0.000000000000000000e+00
5.134183418341834226e+01	-0.000000000000000000e+00
5.134223422342234500e+01	-0.000000000000000000e+00
5.134263426342634062e+01	-0.000000000000000000e+00
5.134303430343034336e+01	-0.000000000000000000e+00
5.134343434343434609e+01	-0.000000000000000000e+00
5.134383438343834172e+01	-0.000000000000000000e+00
5.134423442344234445e+01	-0.000000000000000000e+00
5.134463446344634718e+01	-0.000000000000000000e+00
5.134503450345034281e+01	-0.000000000000000000e+00
5.134543454345434554e+01	-0.000000000000000000e+00
5.134583458345834828e+01	-0.000000000000000000e+00
5.134623462346234390e+01	-0.000000000000000000e+00
5.134663466346634664e+01	-0.000000000000000000e+00
5.134703470347034937e+01	-0.000000000000000000e+00
5.134743474347434500e+01	-0.000000000000000000e+00
5.134783478347834773e+01	-0.000000000000000000e+00
5.134823482348235046e+01	-0.000000000000000000e+00
5.134863486348634609e+01	-0.000000000000000000e+00
5.134903490349034882e+01	-0.000000000000000000e+00
5.134943494349435156e+01	-0.000000000000000000e+00
5.134983498349834719e+01	-0.000000000000000000e+00
5.135023502350234992e+01	-0.000000000000000000e+00
5.135063506350635265e+01	-0.000000000000000000e+00
5.135103510351034828e+01	-0.000000000000000000e+00
5.135143514351435101e+01	-0.000000000000000000e+00
5.135183518351835374e+01	-0.000000000000000000e+00
5.135223522352234937e+01	-0.000000000000000000e+00
5.135263526352635211e+01	-0.000000000000000000e+00
5.135303530353035484e+01	-0.000000000000000000e+00
5.135343534353435047e+01	-0.000000000000000000e+00
5.135383538353835320e+01	-0.000000000000000000e+00
5.135423542354235593e+01	-0.000000000000000000e+00
5.135463546354635156e+01	-0.000000000000000000e+00
5.135503550355035429e+01	-0.000000000000000000e+00
5.135543554355435703e+01	-0.000000000000000000e+00
5.135583558355835265e+01	-0.000000000000000000e+00
5.135623562356235539e+01	-0.000000000000000000e+00
5.135663566356635812e+01	-0.000000000000000000e+00
5.135703570357036085e+01	-0.000000000000000000e+00
5.135743574357435648e+01	-0.000000000000000000e+00
5.135783578357835921e+01	-0.000000000000000000e+00
5.135823582358236195e+01	-0.000000000000000000e+00
5.135863586358635757e+01	-0.000000000000000000e+00
5.135903590359036031e+01	-0.000000000000000000e+00
5.135943594359436304e+01	-0.000000000000000000e+00
5.135983598359835867e+01	-0.000000000000000000e+00
5.136023602360236140e+01	-0.000000000000000000e+00
5.136063606360636413e+01	-0.000000000000000000e+00
5.136103610361035976e+01	-0.000000000000000000e+00
5.136143614361436249e+01	-0.000000000000000000e+00
5.136183618361836523e+01	-0.000000000000000000e+00
5.136223622362236085e+01	-0.000000000000000000e+00
5.136263626362636359e+01	-0.000000000000000000e+00
5.136303630363036632e+01	-0.000000000000000000e+00
5.136343634363436195e+01	-0.000000000000000000e+00
5.136383638363836468e+01	-0.000000000000000000e+00
5.136423642364236741e+01	-0.000000000000000000e+00
5.136463646364636304e+01	-0.000000000000000000e+00
5.136503650365036577e+01	-0.000000000000000000e+00
5.136543654365436851e+01	-0.000000000000000000e+00
5.136583658365836413e+01	-0.000000000000000000e+00
5.136623662366236687e+01	-0.000000000000000000e+00
5.136663666366636960e+01	-0.000000000000000000e+00
5.136703670367036523e+01	-0.000000000000000000e+00
5.136743674367436796e+01	-0.000000000000000000e+00
5.136783678367837069e+01	-0.000000000000000000e+00
5.136823682368236632e+01	-0.000000000000000000e+00
5.136863686368636905e+01	-0.000000000000000000e+00
5.136903690369037179e+01	-0.000000000000000000e+00
5.136943694369436741e+01	-0.000000000000000000e+00
5.136983698369837015e+01	-0.000000000000000000e+00
5.137023702370237288e+01	-0.000000000000000000e+00
5.137063706370636851e+01	-0.000000000000000000e+00
5.137103710371037124e+01	-0.000000000000000000e+00
5.137143714371437397e+01	-0.000000000000000000e+00
5.137183718371836960e+01	-0.000000000000000000e+00
5.137223722372237233e+01	-0.000000000000000000e+00
5.137263726372637507e+01	-0.000000000000000000e+00
5.137303730373037070e+01	-0.000000000000000000e+00
5.137343734373437343e+01	-0.000000000000000000e+00
5.137383738373837616e+01	-0.000000000000000000e+00
5.137423742374237179e+01	-0.000000000000000000e+00
5.137463746374637452e+01	-0.000000000000000000e+00
5.137503750375037725e+01	-0.000000000000000000e+00
5.137543754375437288e+01	-0.000000000000000000e+00
5.137583758375837562e+01	-0.000000000000000000e+00
5.137623762376237835e+01	-0.000000000000000000e+00
5.137663766376637398e+01	-0.000000000000000000e+00
5.137703770377037671e+01	-0.000000000000000000e+00
5.137743774377437944e+01	-0.000000000000000000e+00
5.137783778377837507e+01	-0.000000000000000000e+00
5.137823782378237780e+01	-0.000000000000000000e+00
5.137863786378638054e+01	-0.000000000000000000e+00
5.137903790379037616e+01	-0.000000000000000000e+00
5.137943794379437890e+01	-0.000000000000000000e+00
5.137983798379838163e+01	-0.000000000000000000e+00
5.138023802380237726e+01	-0.000000000000000000e+00
5.138063806380637999e+01	-0.000000000000000000e+00
5.138103810381038272e+01	-0.000000000000000000e+00
5.138143814381437835e+01	-0.000000000000000000e+00
5.138183818381838108e+01	-0.000000000000000000e+00
5.138223822382238382e+01	-0.000000000000000000e+00
5.138263826382637944e+01	-0.000000000000000000e+00
5.138303830383038218e+01	-0.000000000000000000e+00
5.138343834383438491e+01	-0.000000000000000000e+00
5.138383838383838054e+01	-0.000000000000000000e+00
5.138423842384238327e+01	-0.000000000000000000e+00
5.138463846384638600e+01	-0.000000000000000000e+00
5.138503850385038163e+01	-0.000000000000000000e+00
5.138543854385438436e+01	-0.000000000000000000e+00
5.138583858385838710e+01	-0.000000000000000000e+00
5.138623862386238272e+01	-0.000000000000000000e+00
5.138663866386638546e+01	-0.000000000000000000e+00
5.138703870387038819e+01	-0.000000000000000000e+00
5.138743874387438382e+01	-0.000000000000000000e+00
5.138783878387838655e+01	-0.000000000000000000e+00
5.138823882388238928e+01	-0.000000000000000000e+00
5.138863886388639202e+01	-0.000000000000000000e+00
5.138903890389038764e+01	-0.000000000000000000e+00
5.138943894389439038e+01	-0.000000000000000000e+00
5.138983898389839311e+01	-0.000000000000000000e+00
5.139023902390238874e+01	-0.000000000000000000e+00
5.139063906390639147e+01	-0.000000000000000000e+00
5.139103910391039420e+01	-0.000000000000000000e+00
5.139143914391438983e+01	-0.000000000000000000e+00
5.139183918391839256e+01	-0.000000000000000000e+00
5.139223922392239530e+01	-0.000000000000000000e+00
5.139263926392639092e+01	-0.000000000000000000e+00
5.139303930393039366e+01	-0.000000000000000000e+00
5.139343934393439639e+01	-0.000000000000000000e+00
5.139383938393839202e+01	-0.000000000000000000e+00
5.139423942394239475e+01	-0.000000000000000000e+00
5.139463946394639748e+01	-0.000000000000000000e+00
5.139503950395039311e+01	-0.000000000000000000e+00
5.139543954395439584e+01	-0.000000000000000000e+00
5.139583958395839858e+01	-0.000000000000000000e+00
5.139623962396239421e+01	-0.000000000000000000e+00
5.139663966396639694e+01	-0.000000000000000000e+00
5.139703970397039967e+01	-0.000000000000000000e+00
5.139743974397439530e+01	-0.000000000000000000e+00
5.139783978397839803e+01	-0.000000000000000000e+00
5.139823982398240076e+01	-0.000000000000000000e+00
5.139863986398639639e+01	-0.000000000000000000e+00
5.139903990399039913e+01	-0.000000000000000000e+00
5.139943994399440186e+01	-0.000000000000000000e+00
5.139983998399839749e+01	-0.000000000000000000e+00
5.140024002400240022e+01	-0.000000000000000000e+00
5.140064006400640295e+01	-0.000000000000000000e+00
5.140104010401039858e+01	-0.000000000000000000e+00
5.140144014401440131e+01	-0.000000000000000000e+00
5.140184018401840405e+01	-0.000000000000000000e+00
5.140224022402239967e+01	-0.000000000000000000e+00
5.140264026402640241e+01	-0.000000000000000000e+00
5.140304030403040514e+01	-0.000000000000000000e+00
5.140344034403440077e+01	-0.000000000000000000e+00
5.140384038403840350e+01	-0.000000000000000000e+00
5.140424042404240623e+01	-0.000000000000000000e+00
5.140464046404640186e+01	-0.000000000000000000e+00
5.140504050405040459e+01	-0.000000000000000000e+00
5.140544054405440733e+01	-0.000000000000000000e+00
5.140584058405840295e+01	-0.000000000000000000e+00
5.140624062406240569e+01	-0.000000000000000000e+00
5.140664066406640842e+01	-0.000000000000000000e+00
5.140704070407040405e+01	-0.000000000000000000e+00
5.140744074407440678e+01	-0.000000000000000000e+00
5.140784078407840951e+01	-0.000000000000000000e+00
5.140824082408240514e+01	-0.000000000000000000e+00
5.140864086408640787e+01	-0.000000000000000000e+00
5.140904090409041061e+01	-0.000000000000000000e+00
5.140944094409440623e+01	-0.000000000000000000e+00
5.140984098409840897e+01	-0.000000000000000000e+00
5.141024102410241170e+01	-0.000000000000000000e+00
5.141064106410641443e+01	-0.000000000000000000e+00
5.141104110411041006e+01	-0.000000000000000000e+00
5.141144114411441279e+01	-0.000000000000000000e+00
5.141184118411841553e+01	-0.000000000000000000e+00
5.141224122412241115e+01	-0.000000000000000000e+00
5.141264126412641389e+01	-0.000000000000000000e+00
5.141304130413041662e+01	-0.000000000000000000e+00
5.141344134413441225e+01	-0.000000000000000000e+00
5.141384138413841498e+01	-0.000000000000000000e+00
5.141424142414241771e+01	-0.000000000000000000e+00
5.141464146414641334e+01	-0.000000000000000000e+00
5.141504150415041607e+01	-0.000000000000000000e+00
5.141544154415441881e+01	-0.000000000000000000e+00
5.141584158415841443e+01	-0.000000000000000000e+00
5.141624162416241717e+01	-0.000000000000000000e+00
5.141664166416641990e+01	-0.000000000000000000e+00
5.141704170417041553e+01	-0.000000000000000000e+00
5.141744174417441826e+01	-0.000000000000000000e+00
5.141784178417842099e+01	-0.000000000000000000e+00
5.141824182418241662e+01	-0.000000000000000000e+00
5.141864186418641935e+01	-0.000000000000000000e+00
5.141904190419042209e+01	-0.000000000000000000e+00
5.141944194419441772e+01	-0.000000000000000000e+00
5.141984198419842045e+01	-0.000000000000000000e+00
5.142024202420242318e+01	-0.000000000000000000e+00
5.142064206420641881e+01	-0.000000000000000000e+00
5.142104210421042154e+01	-0.000000000000000000e+00
5.142144214421442427e+01	-0.000000000000000000e+00
5.142184218421841990e+01	-0.000000000000000000e+00
5.142224222422242264e+01	-0.000000000000000000e+00
5.142264226422642537e+01	-0.000000000000000000e+00
5.142304230423042100e+01	-0.000000000000000000e+00
5.142344234423442373e+01	-0.000000000000000000e+00
5.142384238423842646e+01	-0.000000000000000000e+00
5.142424242424242209e+01	-0.000000000000000000e+00
5.142464246424642482e+01	-0.000000000000000000e+00
5.142504250425042756e+01	-0.000000000000000000e+00
5.142544254425442318e+01	-0.000000000000000000e+00
5.142584258425842592e+01	-0.000000000000000000e+00
5.142624262426242865e+01	-0.000000000000000000e+00
5.142664266426642428e+01	-0.000000000000000000e+00
5.142704270427042701e+01	-0.000000000000000000e+00
5.142744274427442974e+01	-0.000000000000000000e+00
5.142784278427842537e+01	-0.000000000000000000e+00
5.142824282428242810e+01	-0.000000000000000000e+00
5.142864286428643084e+01	-0.000000000000000000e+00
5.142904290429042646e+01	-0.000000000000000000e+00
5.142944294429442920e+01	-0.000000000000000000e+00
5.142984298429843193e+01	-0.000000000000000000e+00
5.143024302430242756e+01	-0.000000000000000000e+00
5.143064306430643029e+01	-0.000000000000000000e+00
5.143104310431043302e+01	-0.000000000000000000e+00
5.143144314431442865e+01	-0.000000000000000000e+00
5.143184318431843138e+01	-0.000000000000000000e+00
5.143224322432243412e+01	-0.000000000000000000e+00
5.143264326432642974e+01	-0.000000000000000000e+00
5.143304330433043248e+01	-0.000000000000000000e+00
5.143344334433443521e+01	-0.000000000000000000e+00
5.143384338433843084e+01	-0.000000000000000000e+00
5.143424342434243357e+01	-0.000000000000000000e+00
5.143464346434643630e+01	-0.000000000000000000e+00
5.143504350435043193e+01	-0.000000000000000000e+00
5.143544354435443466e+01	-0.000000000000000000e+00
5.143584358435843740e+01	-0.000000000000000000e+00
5.143624362436243302e+01	-0.000000000000000000e+00
5.143664366436643576e+01	-0.000000000000000000e+00
5.143704370437043849e+01	-0.000000000000000000e+00
5.143744374437443412e+01	-0.000000000000000000e+00
5.143784378437843685e+01	-0.000000000000000000e+00
5.143824382438243958e+01	-0.000000000000000000e+00
5.143864386438643521e+01	-0.000000000000000000e+00
5.143904390439043794e+01	-0.000000000000000000e+00
5.143944394439444068e+01	-0.000000000000000000e+00
5.143984398439843631e+01	-0.000000000000000000e+00
5.144024402440243904e+01	-0.000000000000000000e+00
5.144064406440644177e+01	-0.000000000000000000e+00
5.144104410441043740e+01	-0.000000000000000000e+00
5.144144414441444013e+01	-0.000000000000000000e+00
5.144184418441844286e+01	-0.000000000000000000e+00
5.144224422442244560e+01	-0.000000000000000000e+00
5.144264426442644123e+01	-0.000000000000000000e+00
5.144304430443044396e+01	-0.000000000000000000e+00
5.144344434443444669e+01	-0.000000000000000000e+00
5.144384438443844232e+01	-0.000000000000000000e+00
5.144424442444244505e+01	-0.000000000000000000e+00
5.144464446444644778e+01	-0.000000000000000000e+00
5.144504450445044341e+01	-0.000000000000000000e+00
5.144544454445444615e+01	-0.000000000000000000e+00
5.144584458445844888e+01	-0.000000000000000000e+00
5.144624462446244451e+01	-0.000000000000000000e+00
5.144664466446644724e+01	-0.000000000000000000e+00
5.144704470447044997e+01	-0.000000000000000000e+00
5.144744474447444560e+01	-0.000000000000000000e+00
5.144784478447844833e+01	-0.000000000000000000e+00
5.144824482448245107e+01	-0.000000000000000000e+00
5.144864486448644669e+01	-0.000000000000000000e+00
5.144904490449044943e+01	-0.000000000000000000e+00
5.144944494449445216e+01	-0.000000000000000000e+00
5.144984498449844779e+01	-0.000000000000000000e+00
5.145024502450245052e+01	-0.000000000000000000e+00
5.145064506450645325e+01	-0.000000000000000000e+00
5.145104510451044888e+01	-0.000000000000000000e+00
5.145144514451445161e+01	-0.000000000000000000e+00
5.145184518451845435e+01	-0.000000000000000000e+00
5.145224522452244997e+01	-0.000000000000000000e+00
5.145264526452645271e+01	-0.000000000000000000e+00
5.145304530453045544e+01	-0.000000000000000000e+00
5.145344534453445107e+01	-0.000000000000000000e+00
5.145384538453845380e+01	-0.000000000000000000e+00
5.145424542454245653e+01	-0.000000000000000000e+00
5.145464546454645216e+01	-0.000000000000000000e+00
5.145504550455045489e+01	-0.000000000000000000e+00
5.145544554455445763e+01	-0.000000000000000000e+00
5.145584558455845325e+01	-0.000000000000000000e+00
5.145624562456245599e+01	-0.000000000000000000e+00
5.145664566456645872e+01	-0.000000000000000000e+00
5.145704570457045435e+01	-0.000000000000000000e+00
5.145744574457445708e+01	-0.000000000000000000e+00
5.145784578457845981e+01	-0.000000000000000000e+00
5.145824582458245544e+01	-0.000000000000000000e+00
5.145864586458645817e+01	-0.000000000000000000e+00
5.145904590459046091e+01	-0.000000000000000000e+00
5.145944594459445653e+01	-0.000000000000000000e+00
5.145984598459845927e+01	-0.000000000000000000e+00
5.146024602460246200e+01	-0.000000000000000000e+00
5.146064606460645763e+01	-0.000000000000000000e+00
5.146104610461046036e+01	-0.000000000000000000e+00
5.146144614461446309e+01	-0.000000000000000000e+00
5.146184618461845872e+01	-0.000000000000000000e+00
5.146224622462246145e+01	-0.000000000000000000e+00
5.146264626462646419e+01	-0.000000000000000000e+00
5.146304630463045982e+01	-0.000000000000000000e+00
5.146344634463446255e+01	-0.000000000000000000e+00
5.146384638463846528e+01	-0.000000000000000000e+00
5.146424642464246801e+01	-0.000000000000000000e+00
5.146464646464646364e+01	-0.000000000000000000e+00
5.146504650465046637e+01	-0.000000000000000000e+00
5.146544654465446911e+01	-0.000000000000000000e+00
5.146584658465846474e+01	-0.000000000000000000e+00
5.146624662466246747e+01	-0.000000000000000000e+00
5.146664666466647020e+01	-0.000000000000000000e+00
5.146704670467046583e+01	-0.000000000000000000e+00
5.146744674467446856e+01	-0.000000000000000000e+00
5.146784678467847129e+01	-0.000000000000000000e+00
5.146824682468246692e+01	-0.000000000000000000e+00
5.146864686468646966e+01	-0.000000000000000000e+00
5.146904690469047239e+01	-0.000000000000000000e+00
5.146944694469446802e+01	-0.000000000000000000e+00
5.146984698469847075e+01	-0.000000000000000000e+00
5.147024702470247348e+01	-0.000000000000000000e+00
5.147064706470646911e+01	-0.000000000000000000e+00
5.147104710471047184e+01	-0.000000000000000000e+00
5.147144714471447458e+01	-0.000000000000000000e+00
5.147184718471847020e+01	-0.000000000000000000e+00
5.147224722472247294e+01	-0.000000000000000000e+00
5.147264726472647567e+01	-0.000000000000000000e+00
5.147304730473047130e+01	-0.000000000000000000e+00
5.147344734473447403e+01	-0.000000000000000000e+00
5.147384738473847676e+01	-0.000000000000000000e+00
5.147424742474247239e+01	-0.000000000000000000e+00
5.147464746474647512e+01	-0.000000000000000000e+00
5.147504750475047786e+01	-0.000000000000000000e+00
5.147544754475447348e+01	-0.000000000000000000e+00
5.147584758475847622e+01	-0.000000000000000000e+00
5.147624762476247895e+01	-0.000000000000000000e+00
5.147664766476647458e+01	-0.000000000000000000e+00
5.147704770477047731e+01	-0.000000000000000000e+00
5.147744774477448004e+01	-0.000000000000000000e+00
5.147784778477847567e+01	-0.000000000000000000e+00
5.147824782478247840e+01	-0.000000000000000000e+00
5.147864786478648114e+01	-0.000000000000000000e+00
5.147904790479047676e+01	-0.000000000000000000e+00
5.147944794479447950e+01	-0.000000000000000000e+00
5.147984798479848223e+01	-0.000000000000000000e+00
5.148024802480247786e+01	-0.000000000000000000e+00
5.148064806480648059e+01	-0.000000000000000000e+00
5.148104810481048332e+01	-0.000000000000000000e+00
5.148144814481447895e+01	-0.000000000000000000e+00
5.148184818481848168e+01	-0.000000000000000000e+00
5.148224822482248442e+01	-0.000000000000000000e+00
5.148264826482648004e+01	-0.000000000000000000e+00
5.148304830483048278e+01	-0.000000000000000000e+00
5.148344834483448551e+01	-0.000000000000000000e+00
5.148384838483848114e+01	-0.000000000000000000e+00
5.148424842484248387e+01	-0.000000000000000000e+00
5.148464846484648660e+01	-0.000000000000000000e+00
5.148504850485048223e+01	-0.000000000000000000e+00
5.148544854485448496e+01	-0.000000000000000000e+00
5.148584858485848770e+01	-0.000000000000000000e+00
5.148624862486248333e+01	-0.000000000000000000e+00
5.148664866486648606e+01	-0.000000000000000000e+00
5.148704870487048879e+01	-0.000000000000000000e+00
5.148744874487448442e+01	-0.000000000000000000e+00
5.148784878487848715e+01	-0.000000000000000000e+00
5.148824882488248988e+01	-0.000000000000000000e+00
5.148864886488648551e+01	-0.000000000000000000e+00
5.148904890489048825e+01	-0.000000000000000000e+00
5.148944894489449098e+01	-0.000000000000000000e+00
5.148984898489848661e+01	-0.000000000000000000e+00
5.149024902490248934e+01	-0.000000000000000000e+00
5.149064906490649207e+01	-0.000000000000000000e+00
5.149104910491048770e+01	-0.000000000000000000e+00
5.149144914491449043e+01	-0.000000000000000000e+00
5.149184918491849317e+01	-0.000000000000000000e+00
5.149224922492248879e+01	-0.000000000000000000e+00
5.149264926492649153e+01	-0.000000000000000000e+00
5.149304930493049426e+01	-0.000000000000000000e+00
5.149344934493448989e+01	-0.000000000000000000e+00
5.149384938493849262e+01	-0.000000000000000000e+00
5.149424942494249535e+01	-0.000000000000000000e+00
5.149464946494649098e+01	-0.000000000000000000e+00
5.149504950495049371e+01	-0.000000000000000000e+00
5.149544954495449645e+01	-0.000000000000000000e+00
5.149584958495849918e+01	-0.000000000000000000e+00
5.149624962496249481e+01	-0.000000000000000000e+00
5.149664966496649754e+01	-0.000000000000000000e+00
5.149704970497050027e+01	-0.000000000000000000e+00
5.149744974497449590e+01	-0.000000000000000000e+00
5.149784978497849863e+01	-0.000000000000000000e+00
5.149824982498250137e+01	-0.000000000000000000e+00
5.149864986498649699e+01	-0.000000000000000000e+00
5.149904990499049973e+01	-0.000000000000000000e+00
5.149944994499450246e+01	-0.000000000000000000e+00
5.149984998499849809e+01	-0.000000000000000000e+00
5.150025002500250082e+01	-0.000000000000000000e+00
5.150065006500650355e+01	-0.000000000000000000e+00
5.150105010501049918e+01	-0.000000000000000000e+00
5.150145014501450191e+01	-0.000000000000000000e+00
5.150185018501850465e+01	-0.000000000000000000e+00
5.150225022502250027e+01	-0.000000000000000000e+00
5.150265026502650301e+01	-0.000000000000000000e+00
5.150305030503050574e+01	-0.000000000000000000e+00
5.150345034503450137e+01	-0.000000000000000000e+00
5.150385038503850410e+01	-0.000000000000000000e+00
5.150425042504250683e+01	-0.000000000000000000e+00
5.150465046504650246e+01	-0.000000000000000000e+00
5.150505050505050519e+01	-0.000000000000000000e+00
5.150545054505450793e+01	-0.000000000000000000e+00
5.150585058505850355e+01	-0.000000000000000000e+00
5.150625062506250629e+01	-0.000000000000000000e+00
5.150665066506650902e+01	-0.000000000000000000e+00
5.150705070507050465e+01	-0.000000000000000000e+00
5.150745074507450738e+01	-0.000000000000000000e+00
5.150785078507851011e+01	-0.000000000000000000e+00
5.150825082508250574e+01	-0.000000000000000000e+00
5.150865086508650847e+01	-0.000000000000000000e+00
5.150905090509051121e+01	-0.000000000000000000e+00
5.150945094509450684e+01	-0.000000000000000000e+00
5.150985098509850957e+01	-0.000000000000000000e+00
5.151025102510251230e+01	-0.000000000000000000e+00
5.151065106510650793e+01	-0.000000000000000000e+00
5.151105110511051066e+01	-0.000000000000000000e+00
5.151145114511451339e+01	-0.000000000000000000e+00
5.151185118511850902e+01	-0.000000000000000000e+00
5.151225122512251176e+01	-0.000000000000000000e+00
5.151265126512651449e+01	-0.000000000000000000e+00
5.151305130513051012e+01	-0.000000000000000000e+00
5.151345134513451285e+01	-0.000000000000000000e+00
5.151385138513851558e+01	-0.000000000000000000e+00
5.151425142514251121e+01	-0.000000000000000000e+00
5.151465146514651394e+01	-0.000000000000000000e+00
5.151505150515051668e+01	-0.000000000000000000e+00
5.151545154515451230e+01	-0.000000000000000000e+00
5.151585158515851504e+01	-0.000000000000000000e+00
5.151625162516251777e+01	-0.000000000000000000e+00
5.151665166516652050e+01	-0.000000000000000000e+00
5.151705170517051613e+01	-0.000000000000000000e+00
5.151745174517451886e+01	-0.000000000000000000e+00
5.151785178517852160e+01	-0.000000000000000000e+00
5.151825182518251722e+01	-0.000000000000000000e+00
5.151865186518651996e+01	-0.000000000000000000e+00
5.151905190519052269e+01	-0.000000000000000000e+00
5.151945194519451832e+01	-0.000000000000000000e+00
5.151985198519852105e+01	-0.000000000000000000e+00
5.152025202520252378e+01	-0.000000000000000000e+00
5.152065206520651941e+01	-0.000000000000000000e+00
5.152105210521052214e+01	-0.000000000000000000e+00
5.152145214521452488e+01	-0.000000000000000000e+00
5.152185218521852050e+01	-0.000000000000000000e+00
5.152225222522252324e+01	-0.000000000000000000e+00
5.152265226522652597e+01	-0.000000000000000000e+00
5.152305230523052160e+01	-0.000000000000000000e+00
5.152345234523452433e+01	-0.000000000000000000e+00
5.152385238523852706e+01	-0.000000000000000000e+00
5.152425242524252269e+01	-0.000000000000000000e+00
5.152465246524652542e+01	-0.000000000000000000e+00
5.152505250525052816e+01	-0.000000000000000000e+00
5.152545254525452378e+01	-0.000000000000000000e+00
5.152585258525852652e+01	-0.000000000000000000e+00
5.152625262526252925e+01	-0.000000000000000000e+00
5.152665266526652488e+01	-0.000000000000000000e+00
5.152705270527052761e+01	-0.000000000000000000e+00
5.152745274527453034e+01	-0.000000000000000000e+00
5.152785278527852597e+01	-0.000000000000000000e+00
5.152825282528252870e+01	-0.000000000000000000e+00
5.152865286528653144e+01	-0.000000000000000000e+00
5.152905290529052706e+01	-0.000000000000000000e+00
5.152945294529452980e+01	-0.000000000000000000e+00
5.152985298529853253e+01	-0.000000000000000000e+00
5.153025302530252816e+01	-0.000000000000000000e+00
5.153065306530653089e+01	-0.000000000000000000e+00
5.153105310531053362e+01	-0.000000000000000000e+00
5.153145314531452925e+01	-0.000000000000000000e+00
5.153185318531853198e+01	-0.000000000000000000e+00
5.153225322532253472e+01	-0.000000000000000000e+00
5.153265326532653035e+01	-0.000000000000000000e+00
5.153305330533053308e+01	-0.000000000000000000e+00
5.153345334533453581e+01	-0.000000000000000000e+00
5.153385338533853144e+01	-0.000000000000000000e+00
5.153425342534253417e+01	-0.000000000000000000e+00
5.153465346534653690e+01	-0.000000000000000000e+00
5.153505350535053253e+01	-0.000000000000000000e+00
5.153545354535453527e+01	-0.000000000000000000e+00
5.153585358535853800e+01	-0.000000000000000000e+00
5.153625362536253363e+01	-0.000000000000000000e+00
5.153665366536653636e+01	-0.000000000000000000e+00
5.153705370537053909e+01	-0.000000000000000000e+00
5.153745374537453472e+01	-0.000000000000000000e+00
5.153785378537853745e+01	-0.000000000000000000e+00
5.153825382538254019e+01	-0.000000000000000000e+00
5.153865386538653581e+01	-0.000000000000000000e+00
5.153905390539053855e+01	-0.000000000000000000e+00
5.153945394539454128e+01	-0.000000000000000000e+00
5.153985398539853691e+01	-0.000000000000000000e+00
5.154025402540253964e+01	-0.000000000000000000e+00
5.154065406540654237e+01	-0.000000000000000000e+00
5.154105410541053800e+01	-0.000000000000000000e+00
5.154145414541454073e+01	-0.000000000000000000e+00
5.154185418541854347e+01	-0.000000000000000000e+00
5.154225422542253909e+01	-0.000000000000000000e+00
5.154265426542654183e+01	-0.000000000000000000e+00
5.154305430543054456e+01	-0.000000000000000000e+00
5.154345434543454019e+01	-0.000000000000000000e+00
5.154385438543854292e+01	-0.000000000000000000e+00
5.154425442544254565e+01	-0.000000000000000000e+00
5.154465446544654128e+01	-0.000000000000000000e+00
5.154505450545054401e+01	-0.000000000000000000e+00
5.154545454545454675e+01	-0.000000000000000000e+00
5.154585458545854237e+01	-0.000000000000000000e+00
5.154625462546254511e+01	-0.000000000000000000e+00
5.154665466546654784e+01	-0.000000000000000000e+00
5.154705470547054347e+01	-0.000000000000000000e+00
5.154745474547454620e+01	-0.000000000000000000e+00
5.154785478547854893e+01	-0.000000000000000000e+00
5.154825482548255167e+01	-0.000000000000000000e+00
5.154865486548654729e+01	-0.000000000000000000e+00
5.154905490549055003e+01	-0.000000000000000000e+00
5.154945494549455276e+01	-0.000000000000000000e+00
5.154985498549854839e+01	-0.000000000000000000e+00
5.155025502550255112e+01	-0.000000000000000000e+00
5.155065506550655385e+01	-0.000000000000000000e+00
5.155105510551054948e+01	-0.000000000000000000e+00
5.155145514551455221e+01	-0.000000000000000000e+00
5.155185518551855495e+01	-0.000000000000000000e+00
5.155225522552255057e+01	-0.000000000000000000e+00
5.155265526552655331e+01	-0.000000000000000000e+00
5.155305530553055604e+01	-0.000000000000000000e+00
5.155345534553455167e+01	-0.000000000000000000e+00
5.155385538553855440e+01	-0.000000000000000000e+00
5.155425542554255713e+01	-0.000000000000000000e+00
5.155465546554655276e+01	-0.000000000000000000e+00
5.155505550555055549e+01	-0.000000000000000000e+00
5.155545554555455823e+01	-0.000000000000000000e+00
5.155585558555855386e+01	-0.000000000000000000e+00
5.155625562556255659e+01	-0.000000000000000000e+00
5.155665566556655932e+01	-0.000000000000000000e+00
5.155705570557055495e+01	-0.000000000000000000e+00
5.155745574557455768e+01	-0.000000000000000000e+00
5.155785578557856041e+01	-0.000000000000000000e+00
5.155825582558255604e+01	-0.000000000000000000e+00
5.155865586558655878e+01	-0.000000000000000000e+00
5.155905590559056151e+01	-0.000000000000000000e+00
5.155945594559455714e+01	-0.000000000000000000e+00
5.155985598559855987e+01	-0.000000000000000000e+00
5.156025602560256260e+01	-0.000000000000000000e+00
5.156065606560655823e+01	-0.000000000000000000e+00
5.156105610561056096e+01	-0.000000000000000000e+00
5.156145614561456370e+01	-0.000000000000000000e+00
5.156185618561855932e+01	-0.000000000000000000e+00
5.156225622562256206e+01	-0.000000000000000000e+00
5.156265626562656479e+01	-0.000000000000000000e+00
5.156305630563056042e+01	-0.000000000000000000e+00
5.156345634563456315e+01	-0.000000000000000000e+00
5.156385638563856588e+01	-0.000000000000000000e+00
5.156425642564256151e+01	-0.000000000000000000e+00
5.156465646564656424e+01	-0.000000000000000000e+00
5.156505650565056698e+01	-0.000000000000000000e+00
5.156545654565456260e+01	-0.000000000000000000e+00
5.156585658565856534e+01	-0.000000000000000000e+00
5.156625662566256807e+01	-0.000000000000000000e+00
5.156665666566656370e+01	-0.000000000000000000e+00
5.156705670567056643e+01	-0.000000000000000000e+00
5.156745674567456916e+01	-0.000000000000000000e+00
5.156785678567856479e+01	-0.000000000000000000e+00
5.156825682568256752e+01	-0.000000000000000000e+00
5.156865686568657026e+01	-0.000000000000000000e+00
5.156905690569056588e+01	-0.000000000000000000e+00
5.156945694569456862e+01	-7.678095738393067402e-08
5.156985698569857135e+01	-2.423328076819474350e-07
5.157025702570257408e+01	-5.100588661915981828e-07
5.157065706570656971e+01	-8.949211983812425685e-07
5.157105710571057244e+01	-1.413599347379267862e-06
5.157145714571457518e+01	-2.084663499897164560e-06
5.157185718571857080e+01	-2.928763245647915612e-06
5.157225722572257354e+01	-3.968833162792838753e-06
5.157265726572657627e+01	-5.230316543260306042e-06
5.157305730573057190e+01	-6.741408657000528454e-06
5.157345734573457463e+01	-8.533321043433937832e-06
5.157385738573857736e+01	-1.064056841156814237e-05
5.157425742574257299e+01	-1.310127982753942787e-05
5.157465746574657572e+01	-1.595753596970608289e-05
5.157505750575057846e+01	-1.925573433689465501e-05
5.157545754575457408e+01	-2.304698440497374772e-05
5.157585758575857682e+01	-2.738753484058363969e-05
5.157625762576257955e+01	-3.233923499854691775e-05
5.157665766576657518e+01	-3.797003305116940361e-05
5.157705770577057791e+01	-4.435451322323603386e-05
5.157745774577458064e+01	-5.157447473591777727e-05
5.157785778577857627e+01	-5.971955519591153126e-05
5.157825782578257900e+01	-6.888790130279900253e-05
5.157865786578658174e+01	-7.918688988766176581e-05
5.157905790579057737e+01	-9.073390243924578152e-05
5.157945794579458010e+01	-1.036571564202086953e-04
5.157985798579858283e+01	-1.180965968249746026e-04
5.158025802580257846e+01	-1.342048515821925303e-04
5.158065806580658119e+01	-1.521482545584608524e-04
5.158105810581058392e+01	-1.721079400755204229e-04
5.158145814581457955e+01	-1.942810130101933514e-04
5.158185818581858229e+01	-2.188817987045847636e-04
5.158225822582258502e+01	-2.461431770730812324e-04
5.158265826582658065e+01	-2.763180054520508180e-04
5.158305830583058338e+01	-3.096806348974483116e-04
5.158345834583458611e+01	-3.465285247942887273e-04
5.158385838583858174e+01	-3.871839607996867012e-04
5.158425842584258447e+01	-4.319958812974074606e-04
5.158465846584658721e+01	-4.813418176960674710e-04
5.158505850585058283e+01	-5.356299540548109875e-04
5.158545854585458557e+01	-5.953013116688580511e-04
5.158585858585858830e+01	-6.608320643923163264e-04
5.158625862586258393e+01	-7.327359906164513737e-04
5.158665866586658666e+01	-8.115670679577346178e-04
5.158705870587058939e+01	-8.979222168408817302e-04
5.158745874587458502e+01	-9.923674183300603378e-04
5.158785878587858775e+01	-1.095582346530512511e-03
5.158825882588259049e+01	-1.208297392785726140e-03
5.158865886588658611e+01	-1.331296923727446789e-03
5.158905890589058885e+01	-1.465422707533689918e-03
5.158945894589459158e+01	-1.611577514145721979e-03
5.158985898589858721e+01	-1.770728895201885769e-03
5.159025902590258994e+01	-1.943913149440504263e-03
5.159065906590659267e+01	-2.132239479305595830e-03
5.159105910591058830e+01	-2.336894344457467708e-03
5.159145914591459103e+01	-2.559146017845169777e-03
5.159185918591859377e+01	-2.800349349939320730e-03
5.159225922592258939e+01	-3.061950746651671829e-03
5.159265926592659213e+01	-3.345493366382266270e-03
5.159305930593059486e+01	-3.652622541536142218e-03
5.159345934593459049e+01	-3.985091429739608983e-03
5.159385938593859322e+01	-4.344766899861494253e-03
5.159425942594259595e+01	-4.733635657807924377e-03
5.159465946594659158e+01	-5.153810616910932917e-03
5.159505950595059431e+01	-5.607537517571876094e-03
5.159545954595459705e+01	-6.097201800651642217e-03
5.159585958595859267e+01	-6.625335738921656059e-03
5.159625962596259541e+01	-7.194625830703869039e-03
5.159665966596659814e+01	-7.807920459635848791e-03
5.159705970597059377e+01	-8.468237824299965077e-03
5.159745974597459650e+01	-9.178774141255126306e-03
5.159785978597859923e+01	-9.942912124807388313e-03
5.159825982598259486e+01	-1.076422974665391073e-02
5.159865986598659759e+01	-1.164650927833504358e-02
5.159905990599060033e+01	-1.259374661923416336e-02
5.159945994599459596e+01	-1.361016091267623976e-02
5.159985998599859869e+01	-1.470020445249695627e-02
5.160026002600260142e+01	-1.586857288228606805e-02
5.160066006600659705e+01	-1.712021568935560151e-02
5.160106010601059978e+01	-1.846034699534665133e-02
5.160146014601460251e+01	-1.989445664527194485e-02
5.160186018601860525e+01	-2.142832159669761857e-02
5.160226022602260088e+01	-2.306801761069886963e-02
5.160266026602660361e+01	-2.481993124618505145e-02
5.160306030603060634e+01	-2.669077215918139179e-02
5.160346034603460197e+01	-2.868758570868152821e-02
5.160386038603860470e+01	-3.081776587074992052e-02
5.160426042604260743e+01	-3.308906846265781410e-02
5.160466046604660306e+01	-3.550962467898684249e-02
5.160506050605060580e+01	-3.808795494182913577e-02
5.160546054605460853e+01	-4.083298306745886813e-02
5.160586058605860416e+01	-4.375405075214814504e-02
5.160626062606260689e+01	-4.686093238015219542e-02
5.160666066606660962e+01	-5.016385015729953739e-02
5.160706070607060525e+01	-5.367348957409191074e-02
5.160746074607460798e+01	-5.740101520275120439e-02
5.160786078607861072e+01	-6.135808683324481955e-02
5.160826082608260634e+01	-6.555687595398224099e-02
5.160866086608660908e+01	-7.001008258360326419e-02
5.160906090609061181e+01	-7.473095246107290535e-02
5.160946094609460744e+01	-7.973329460216341258e-02
5.160986098609861017e+01	-8.503149923133733468e-02
5.161026102610261290e+01	-9.064055609904830835e-02
5.161066106610660853e+01	-9.657607319555146230e-02
5.161106110611061126e+01	-1.028542958734560420e-01
5.161146114611461400e+01	-1.094921263924642368e-01
5.161186118611860962e+01	-1.165072206819777051e-01
5.161226122612261236e+01	-1.239178672037449802e-01
5.161266126612661509e+01	-1.317430740613429463e-01
5.161306130613061072e+01	-1.400025905400265891e-01
5.161346134613461345e+01	-1.487169291698125784e-01
5.161386138613861618e+01	-1.579073883349413343e-01
5.161426142614261181e+01	-1.675960754545730291e-01
5.161466146614661454e+01	-1.778059307613422957e-01
5.161506150615061728e+01	-1.885607517062100058e-01
5.161546154615461290e+01	-1.998852180199119366e-01
5.161586158615861564e+01	-2.118049174632040121e-01
5.161626162616261837e+01	-2.243463723000417576e-01
5.161666166616661400e+01	-2.375370665297985850e-01
5.161706170617061673e+01	-2.514054739166179386e-01
5.161746174617461946e+01	-2.659810868560084085e-01
5.161786178617861509e+01	-2.812944461208157776e-01
5.161826182618261782e+01	-2.973771715307360064e-01
5.161866186618662056e+01	-3.142619935915725304e-01
5.161906190619061618e+01	-3.319827861524676238e-01
5.161946194619461892e+01	-3.505746001313561067e-01
5.161986198619862165e+01	-3.700736983608927111e-01
5.162026202620261728e+01	-3.905175916090830035e-01
5.162066206620662001e+01	-4.119450758307914295e-01
5.162106210621062274e+01	-4.343962707082136832e-01
5.162146214621461837e+01	-4.579126595402718825e-01
5.162186218621862110e+01	-4.825371305427060831e-01
5.162226222622262384e+01	-5.083140196224097407e-01
5.162266226622661947e+01	-5.352891546912518228e-01
5.162306230623062220e+01	-5.635099015862845562e-01
5.162346234623462493e+01	-5.930252116647990457e-01
5.162386238623862766e+01	-6.238856711441859160e-01
5.162426242624262329e+01	-6.561435522579875945e-01
5.162466246624662602e+01	-6.898528663008538508e-01
5.162506250625062876e+01	-7.250694186363703109e-01
5.162546254625462439e+01	-7.618508657428887387e-01
5.162586258625862712e+01	-8.002567743735539141e-01
5.162626262626262985e+01	-8.403486829077044806e-01
5.162666266626662548e+01	-8.821901649717069915e-01
5.162706270627062821e+01	-9.258468954080658619e-01
5.162746274627463094e+01	-9.713867186723300629e-01
5.162786278627862657e+01	-1.018879719737952216e+00
5.162826282628262931e+01	-1.068398297589695511e+00
5.162866286628663204e+01	-1.120017241386646045e+00
5.162906290629062767e+01	-1.173813809376170303e+00
5.162946294629463040e+01	-1.229867810640380865e+00
5.162986298629863313e+01	-1.288261536194578616e+00
5.163026302630262876e+01	-1.349080129788543969e+00
5.163066306630663149e+01	-1.412411546231858939e+00
5.163106310631063423e+01	-1.478346644996995307e+00
5.163146314631462985e+01	-1.546979287036541084e+00
5.163186318631863259e+01	-1.618406434893671531e+00
5.163226322632263532e+01	-1.692728256184522495e+00
5.163266326632663095e+01	-1.770048230530619993e+00
5.163306330633063368e+01	-1.850473260018982380e+00
5.163346334633463641e+01	-1.934113783266916409e+00
5.163386338633863204e+01	-2.021083893167901824e+00
5.163426342634263477e+01	-2.111501458394297703e+00
5.163466346634663751e+01	-2.205488248731910517e+00
5.163506350635063313e+01	-2.303170064320755106e+00
5.163546354635463587e+01	-2.404676868875674778e+00
5.163586358635863860e+01	-2.510142926959693099e+00
5.163626362636263423e+01	-2.619706945382365593e+00
5.163666366636663696e+01	-2.733512218794604376e+00
5.163706370637063969e+01	-2.851706779550906568e+00
5.163746374637463532e+01	-2.974443551909131678e+00
5.163786378637863805e+01	-3.101880510637552213e+00
5.163826382638264079e+01	-3.234180844098175633e+00
5.163866386638663641e+01	-3.371513121874986751e+00
5.163906390639063915e+01	-3.514051467015211205e+00
5.163946394639464188e+01	-3.661975732951402218e+00
5.163986398639863751e+01	-3.815471685171818894e+00
5.164026402640264024e+01	-3.974731187706345814e+00
5.164066406640664297e+01	-4.139952394495085564e+00
5.164106410641063860e+01	-4.311340022487997636e+00
5.164146414641464133e+01	-4.489105411407460444e+00
5.164186418641864407e+01	-4.673466796372268917e+00
5.164226422642263969e+01	-4.864649519613954531e+00
5.164266426642664243e+01	-5.062886247425913311e+00
5.164306430643064516e+01	-5.268417192414768024e+00
5.164346434643464079e+01	-5.481490341124035659e+00
5.164386438643864352e+01	-5.702361687100744980e+00
5.164426442644264625e+01	-5.931295469476852489e+00
5.164466446644664188e+01	-6.168564417137894829e+00
5.164506450645064461e+01	-6.414449998552754550e+00
5.164546454645464735e+01	-6.669242677339334513e+00
5.164586458645864298e+01	-6.933242173642534034e+00
5.164626462646264571e+01	-7.206757731402118949e+00
5.164666466646664844e+01	-7.490108391589710202e+00
5.164706470647064407e+01	-7.783623271495901719e+00
5.164746474647464680e+01	-8.087641850149870137e+00
5.164786478647864953e+01	-8.402514259956205933e+00
5.164826482648264516e+01	-8.728601584635137911e+00
5.164866486648664790e+01	-9.066276163554739753e+00
5.164906490649065063e+01	-9.415921902545381528e+00
5.164946494649464626e+01	-9.777934591289412225e+00
5.164986498649864899e+01	-1.015272222738073005e+01
5.165026502650265172e+01	-1.054070534715156349e+01
5.165066506650664735e+01	-1.094231736336597116e+01
5.165106510651065008e+01	-1.135800490988222400e+01
5.165146514651465282e+01	-1.178822819338802219e+01
5.165186518651864844e+01	-1.223346135231598097e+01
5.165226522652265118e+01	-1.269419282304808938e+01
5.165266526652665391e+01	-1.317092571352138641e+01
5.165306530653064954e+01	-1.366417818434907971e+01
5.165346534653465227e+01	-1.417448383757350427e+01
5.165386538653865500e+01	-1.470239211317052863e+01
5.165426542654265063e+01	-1.524846869342691491e+01
5.165466546654665336e+01	-1.581329591531426892e+01
5.165506550655065610e+01	-1.639747319098635359e+01
5.165546554655465883e+01	-1.700161743652792268e+01
5.165586558655865446e+01	-1.762636350908593030e+01
5.165626562656265719e+01	-1.827236465251581166e+01
5.165666566656665992e+01	-1.894029295167761617e+01
5.165706570657065555e+01	-1.963083979551864644e+01
5.165746574657465828e+01	-2.034471634908070925e+01
5.165786578657866102e+01	-2.108265403457243536e+01
5.165826582658265664e+01	-2.184540502164748332e+01
5.165866586658665938e+01	-2.263374272703169865e+01
5.165906590659066211e+01	-2.344846232364311689e+01
5.165946594659465774e+01	-2.429038125934927450e+01
5.165986598659866047e+01	-2.516033978550776240e+01
5.166026602660266320e+01	-2.605920149543575803e+01
5.166066606660665883e+01	-2.698785387295512095e+01
5.166106610661066156e+01	-2.794720885115978959e+01
5.166146614661466430e+01	-2.893820338155129335e+01
5.166186618661865992e+01	-2.996180001368918866e+01
5.166226622662266266e+01	-3.101898748550111407e+01
5.166266626662666539e+01	-3.211078132439734389e+01
5.166306630663066102e+01	-3.323822445933315350e+01
5.166346634663466375e+01	-3.440238784396056815e+01
5.166386638663866648e+01	-3.560437109101005859e+01
5.166426642664266211e+01	-3.684530311803981562e+01
5.166466646664666484e+01	-3.812634280468871140e+01
5.166506650665066758e+01	-3.944867966156547823e+01
5.166546654665466320e+01	-4.081353443412338322e+01
5.166586658665866594e+01	-4.222215993678206303e+01
5.166626662666266867e+01	-4.367584169128823390e+01
5.166666666666666430e+01	-4.517589864327142379e+01
5.166706670667066703e+01	-4.672368389103660746e+01
5.166746674667466976e+01	-4.832058542670224455e+01
5.166786678667866539e+01	-4.996802688978893769e+01
5.166826682668266812e+01	-5.166746833335603384e+01
5.166866686668667086e+01	-5.342040700277962628e+01
5.166906690669066649e+01	-5.522837812725808249e+01
5.166946694669466922e+01	-5.709295572412611364e+01
5.166986698669867195e+01	-5.901575341604963398e+01
5.167026702670266758e+01	-6.099842526116896124e+01
5.167066706670667031e+01	-6.304266659624754254e+01
5.167106710671067304e+01	-6.515021489287885004e+01
5.167146714671466867e+01	-6.732285062679274290e+01
5.167186718671867141e+01	-6.956239816029643919e+01
5.167226722672267414e+01	-7.187072663787540705e+01
5.167266726672666977e+01	-7.424975089497087311e+01
5.167306730673067250e+01	-7.670143237993998753e+01
5.167346734673467523e+01	-7.922778008919793535e+01
5.167386738673867086e+01	-8.183085151552714365e+01
5.167426742674267359e+01	-8.451275360953303561e+01
5.167466746674667633e+01	-8.727564375421081877e+01
5.167506750675067195e+01	-9.012173075258171195e+01
5.167546754675467469e+01	-9.305327582834091515e+01
5.167586758675867742e+01	-9.607259363945443909e+01
5.167626762676267305e+01	-9.918205330462406266e+01
5.167666766676667578e+01	-1.023840794425337322e+02
5.167706770677067851e+01	-1.056811532237742739e+02
5.167746774677468125e+01	-1.090758134353368263e+02
5.167786778677867687e+01	-1.125706575575460562e+02
5.167826782678267961e+01	-1.161683428532995492e+02
5.167866786678668234e+01	-1.198715874694619004e+02
5.167906790679067797e+01	-1.236831715502513731e+02
5.167946794679468070e+01	-1.276059383624460253e+02
5.167986798679868343e+01	-1.316427954322208507e+02
5.168026802680267906e+01	-1.357967156934159334e+02
5.168066806680668179e+01	-1.400707386470226936e+02
5.168106810681068453e+01	-1.444679715316627835e+02
5.168146814681468015e+01	-1.489915905048216587e+02
5.168186818681868289e+01	-1.536448418345838149e+02
5.168226822682268562e+01	-1.584310431016038763e+02
5.168266826682668125e+01	-1.633535844110398045e+02
5.168306830683068398e+01	-1.684159296141548907e+02
5.168346834683468671e+01	-1.736216176160628493e+02
5.168386838683868234e+01	-1.789742634741718064e+02
5.168426842684268507e+01	-1.844775597131201152e+02
5.168466846684668781e+01	-1.901352775820310512e+02
5.168506850685068343e+01	-1.959512683197975207e+02
5.168546854685468617e+01	-2.019294644280342368e+02
5.168586858685868890e+01	-2.080738809513108265e+02
5.168626862686268453e+01	-2.143886167642769180e+02
5.168666866686668726e+01	-2.208778558652697654e+02
5.168706870687068999e+01	-2.275458686759846785e+02
5.168746874687468562e+01	-2.343970133467793460e+02
5.168786878687868835e+01	-2.414357370671586978e+02
5.168826882688269109e+01	-2.486665773809908160e+02
5.168866886688668671e+01	-2.560941635059792816e+02
5.168906890689068945e+01	-2.637232176569028184e+02
5.168946894689469218e+01	-2.715585563721334097e+02
5.168986898689868781e+01	-2.796050918429197054e+02
5.169026902690269054e+01	-2.878678332449067057e+02
5.169066906690669327e+01	-2.963518880713658064e+02
5.169106910691068890e+01	-3.050624633954333262e+02
5.169146914691469163e+01	-3.140048673533775059e+02
5.169186918691869437e+01	-3.231845104029491154e+02
5.169226922692269000e+01	-3.326069066578374986e+02
5.169266926692669273e+01	-3.422776752209597362e+02
5.169306930693069546e+01	-3.522025415159549766e+02
5.169346934693469109e+01	-3.623873386162543397e+02
5.169386938693869382e+01	-3.728380085710882668e+02
5.169426942694269655e+01	-3.835606037277722180e+02
5.169466946694669218e+01	-3.945612880495953618e+02
5.169506950695069492e+01	-4.058463384286399673e+02
5.169546954695469765e+01	-4.174221459928089644e+02
5.169586958695869328e+01	-4.292952174063829034e+02
5.169626962696269601e+01	-4.414721761633315396e+02
5.169666966696669874e+01	-4.539597638726859259e+02
5.169706970697069437e+01	-4.667648415351758331e+02
5.169746974697469710e+01	-4.798943908103728404e+02
5.169786978697869984e+01	-4.933555152735555680e+02
5.169826982698269546e+01	-5.071554416614885668e+02
5.169866986698669820e+01	-5.213015211062825074e+02
5.169906990699070093e+01	-5.358012303565323009e+02
5.169946994699469656e+01	-5.506621729848410496e+02
5.169986998699869929e+01	-5.658920805808995738e+02
5.170027002700270202e+01	-5.814988139292125879e+02
5.170067006700669765e+01	-5.974903641705881228e+02
5.170107010701070038e+01	-6.138748539464593250e+02
5.170147014701470312e+01	-6.306605385251239113e+02
5.170187018701869874e+01	-6.478558069089294804e+02
5.170227022702270148e+01	-6.654691829214635845e+02
5.170267026702670421e+01	-6.835093262737407258e+02
5.170307030703069984e+01	-7.019850336084148239e+02
5.170347034703470257e+01	-7.209052395209599808e+02
5.170387038703870530e+01	-7.402790175568402447e+02
5.170427042704270093e+01	-7.601155811835636769e+02
5.170467046704670366e+01	-7.804242847365953821e+02
5.170507050705070640e+01	-8.012146243380151418e+02
5.170547054705470202e+01	-8.224962387868462201e+02
5.170587058705870476e+01	-8.442789104199100620e+02
5.170627062706270749e+01	-8.665725659421051432e+02
5.170667066706670312e+01	-8.893872772249194441e+02
5.170707070707070585e+01	-9.127332620720627574e+02
5.170747074707470858e+01	-9.366208849509815764e+02
5.170787078707870421e+01	-9.610606576891016175e+02
5.170827082708270694e+01	-9.860632401335683426e+02
5.170867086708670968e+01	-1.011639440773244360e+03
5.170907090709071241e+01	-1.037800217393910543e+03
5.170947094709470804e+01	-1.064556677472758111e+03
5.170987098709871077e+01	-1.091920078756375915e+03
5.171027102710271350e+01	-1.119901829719225134e+03
5.171067106710670913e+01	-1.148513489978055077e+03
5.171107110711071186e+01	-1.177766770660932025e+03
5.171147114711471460e+01	-1.207673534729555058e+03
5.171187118711871022e+01	-1.238245797253533283e+03
5.171227122712271296e+01	-1.269495725635281360e+03
5.171267126712671569e+01	-1.301435639784168416e+03
5.171307130713071132e+01	-1.334078012238564497e+03
5.171347134713471405e+01	-1.367435468234423752e+03
5.171387138713871678e+01	-1.401520785718990055e+03
5.171427142714271241e+01	-1.436346895308277226e+03
5.171467146714671514e+01	-1.471926880186911148e+03
5.171507150715071788e+01	-1.508273975948904081e+03
5.171547154715471351e+01	-1.545401570378028509e+03
5.171587158715871624e+01	-1.583323203166301482e+03
5.171627162716271897e+01	-1.622052565569222679e+03
5.171667166716671460e+01	-1.661603499996323308e+03
5.171707170717071733e+01	-1.701989999535617926e+03
5.171747174717472006e+01	-1.743226207410540155e+03
5.171787178717871569e+01	-1.785326416367967795e+03
5.171827182718271843e+01	-1.828305067995862373e+03
5.171867186718672116e+01	-1.872176751969190946e+03
5.171907190719071679e+01	-1.916956205222663129e+03
5.171947194719471952e+01	-1.962658311048911401e+03
5.171987198719872225e+01	-2.009298098120684699e+03
5.172027202720271788e+01	-2.056890739435698379e+03
5.172067206720672061e+01	-2.105451551182748062e+03
5.172107210721072335e+01	-2.154995991527678143e+03
5.172147214721471897e+01	-2.205539659317926635e+03
5.172187218721872171e+01	-2.257098292704156393e+03
5.172227222722272444e+01	-2.309687767677795364e+03
5.172267226722672007e+01	-2.363324096523028857e+03
5.172307230723072280e+01	-2.418023426181991454e+03
5.172347234723472553e+01	-2.473802036531841622e+03
5.172387238723872116e+01	-2.530676338572495297e+03
5.172427242724272389e+01	-2.588662872523637816e+03
5.172467246724672663e+01	-2.647778305829930105e+03
5.172507250725072225e+01	-2.708039431073051219e+03
5.172547254725472499e+01	-2.769463163789451755e+03
5.172587258725872772e+01	-2.832066540192651701e+03
5.172627262726272335e+01	-2.895866714798883095e+03
5.172667266726672608e+01	-2.960880957954965197e+03
5.172707270727072881e+01	-3.027126653267386700e+03
5.172747274727472444e+01	-3.094621294931402190e+03
5.172787278727872717e+01	-3.163382484959197427e+03
5.172827282728272991e+01	-3.233427930306082999e+03
5.172867286728672553e+01	-3.304775439893737257e+03
5.172907290729072827e+01	-3.377442921529504474e+03
5.172947294729473100e+01	-3.451448378720992423e+03
5.172987298729873373e+01	-3.526809907384856160e+03
5.173027302730272936e+01	-3.603545692449140461e+03
5.173067306730673209e+01	-3.681674004348265953e+03
5.173107310731073483e+01	-3.761213195409901800e+03
5.173147314731473045e+01	-3.842181696133068272e+03
5.173187318731873319e+01	-3.924598011356667939e+03
5.173227322732273592e+01	-4.008480716317902989e+03
5.173267326732673155e+01	-4.093848452600000201e+03
5.173307330733073428e+01	-4.180719923968540570e+03
5.173347334733473701e+01	-4.269113892023829067e+03
5.173387338733873264e+01	-4.359049171961607499e+03
5.173427342734273537e+01	-4.450544627995865085e+03
5.173467346734673811e+01	-4.543619168745477509e+03
5.173507350735073373e+01	-4.638291742507409253e+03
5.173547354735473647e+01	-4.734581332416222722e+03
5.173587358735873920e+01	-4.832506951489792300e+03
5.173627362736273483e+01	-4.932087637560944131e+03
5.173667366736673756e+01	-5.033342448094959764e+03
5.173707370737074029e+01	-5.136290454892924572e+03
5.173747374737473592e+01	-5.240950738680790892e+03
5.173787378737873865e+01	-5.347342383584380514e+03
5.173827382738274139e+01	-5.455484471490329270e+03
5.173867386738673702e+01	-5.565396076293149235e+03
5.173907390739073975e+01	-5.677096258028666853e+03
5.173947394739474248e+01	-5.790604056894109817e+03
5.173987398739873811e+01	-5.905938487155232906e+03
5.174027402740274084e+01	-6.023118530940775599e+03
5.174067406740674357e+01	-6.142163131924879053e+03
5.174107410741073920e+01	-6.263091188897888060e+03
5.174147414741474194e+01	-6.385921549226103707e+03
5.174187418741874467e+01	-6.510673002201381678e+03
5.174227422742274030e+01	-6.637364272280867226e+03
5.174267426742674303e+01	-6.766014012218228345e+03
5.174307430743074576e+01	-6.896640796086704540e+03
5.174347434743474139e+01	-7.029263112195194481e+03
5.174387438743874412e+01	-7.163899355898421163e+03
5.174427442744274686e+01	-7.300567822301948581e+03
5.174467446744674248e+01	-7.439286698863495076e+03
5.174507450745074522e+01	-7.580074057891619304e+03
5.174547454745474795e+01	-7.722947848942817473e+03
5.174587458745874358e+01	-7.867925891118994514e+03
5.174627462746274631e+01	-8.015025865265761240e+03
5.174667466746674904e+01	-8.164265306074164982e+03
5.174707470747074467e+01	-8.315661594086383047e+03
5.174747474747474740e+01	-8.469231947607711845e+03
5.174787478747875014e+01	-8.624993414526119523e+03
5.174827482748274576e+01	-8.782962864041386638e+03
5.174867486748674850e+01	-8.943156978305669327e+03
5.174907490749075123e+01	-9.105592243976938335e+03
5.174947494749474686e+01	-9.270284943688255225e+03
5.174987498749874959e+01	-9.437251147433757069e+03
5.175027502750275232e+01	-9.606506703874409141e+03
5.175067506750674795e+01	-9.778067231565390102e+03
5.175107510751075068e+01	-9.951948110107163302e+03
5.175147514751475342e+01	-1.012816447136733950e+04
5.175187518751874904e+01	-1.030673119019034493e+04
5.175227522752275178e+01	-1.048766287548804030e+04
5.175267526752675451e+01	-1.067097386111082596e+04
5.175307530753075014e+01	-1.085667819665514253e+04
5.175347534753475287e+01	-1.104478963821015532e+04
5.175387538753875560e+01	-1.123532163904640765e+04
5.175427542754275123e+01	-1.142828734027464634e+04
5.175467546754675396e+01	-1.162369956138002999e+04
5.175507550755075670e+01	-1.182157079077581693e+04
5.175547554755475232e+01	-1.202191317628922661e+04
5.175587558755875506e+01	-1.222473851560424555e+04
5.175627562756275779e+01	-1.243005824666445187e+04
5.175667566756675342e+01	-1.263788343803942189e+04
5.175707570757075615e+01	-1.284822477925800922e+04
5.175747574757475888e+01	-1.306109257111184888e+04
5.175787578757875451e+01	-1.327649671593259154e+04
5.175827582758275724e+01	-1.349444670784644404e+04
5.175867586758675998e+01	-1.371495162300981247e+04
5.175907590759075561e+01	-1.393802010982930733e+04
5.175947594759475834e+01	-1.416366037917020185e+04
5.175987598759876107e+01	-1.439188019455721951e+04
5.176027602760275670e+01	-1.462268686237124530e+04
5.176067606760675943e+01	-1.485608722204601690e+04
5.176107610761076216e+01	-1.509208763626884684e+04
5.176147614761475779e+01	-1.533069398118942991e+04
5.176187618761876053e+01	-1.557191163664051965e+04
5.176227622762276326e+01	-1.581574547637547403e+04
5.176267626762676599e+01	-1.606219985825338154e+04
5.176307630763076162e+01	-1.631127861467010189e+04
5.176347634763476435e+01	-1.656298504279306871e+04
5.176387638763876708e+01	-1.681732189490626479e+04
5.176427642764276271e+01	-1.707429136879328507e+04
5.176467646764676545e+01	-1.733389509816244754e+04
5.176507650765076818e+01	-1.759613414311882661e+04
5.176547654765476381e+01	-1.786100898068763490e+04
5.176587658765876654e+01	-1.812851949539364068e+04
5.176627662766276927e+01	-1.839866496990087398e+04
5.176667666766676490e+01	-1.867144407571781267e+04
5.176707670767076763e+01	-1.894685486397236673e+04
5.176747674767477037e+01	-1.922489475626127751e+04
5.176787678767876599e+01	-1.950556053557918131e+04
5.176827682768276873e+01	-1.978884833733168489e+04
5.176867686768677146e+01	-2.007475364043716399e+04
5.176907690769076709e+01	-2.036327125852256722e+04
5.176947694769476982e+01	-2.065439533121779823e+04
5.176987698769877255e+01	-2.094811931555331103e+04
5.177027702770276818e+01	-2.124443597746645901e+04
5.177067706770677091e+01	-2.154333738342054858e+04
5.177107710771077365e+01	-2.184481489214234898e+04
5.177147714771476927e+01	-2.214885914648243488e+04
5.177187718771877201e+01	-2.245546006540389135e+04
5.177227722772277474e+01	-2.276460683607770261e+04
5.177267726772677037e+01	-2.307628790618900894e+04
5.177307730773077310e+01	-2.339049097631694531e+04
5.177347734773477583e+01	-2.370720299248373340e+04
5.177387738773877146e+01	-2.402641013885668872e+04
5.177427742774277419e+01	-2.434809783060739937e+04
5.177467746774677693e+01	-2.467225070693322778e+04
5.177507750775077255e+01	-2.499885262424611574e+04
5.177547754775477529e+01	-2.532788664953326224e+04
5.177587758775877802e+01	-2.565933505389480706e+04
5.177627762776277365e+01	-2.599317930626287489e+04
5.177667766776677638e+01	-2.632940006730765890e+04
5.177707770777077911e+01	-2.666797718353406162e+04
5.177747774777477474e+01	-2.700888968157466297e+04
5.177787778777877747e+01	-2.735211576268316639e+04
5.177827782778278021e+01	-2.769763279743325620e+04
5.177867786778677583e+01	-2.804541732062706797e+04
5.177907790779077857e+01	-2.839544502641841609e+04
5.177947794779478130e+01	-2.874769076365504225e+04
5.177987798779877693e+01	-2.910212853144375185e+04
5.178027802780277966e+01	-2.945873147494435398e+04
5.178067806780678239e+01	-2.981747188139518039e+04
5.178107810781077802e+01	-3.017832117637531337e+04
5.178147814781478075e+01	-3.054124992030800058e+04
5.178187818781878349e+01	-3.090622780520863671e+04
5.178227822782277912e+01	-3.127322365168232136e+04
5.178267826782678185e+01	-3.164220540617470033e+04
5.178307830783078458e+01	-3.201314013847940441e+04
5.178347834783478731e+01	-3.238599403950761189e+04
5.178387838783878294e+01	-3.276073241932193196e+04
5.178427842784278567e+01	-3.313731970543949865e+04
5.178467846784678841e+01	-3.351571944140697451e+04
5.178507850785078404e+01	-3.389589428565282287e+04
5.178547854785478677e+01	-3.427780601061758352e+04
5.178587858785878950e+01	-3.466141550216908945e+04
5.178627862786278513e+01	-3.504668275930220261e+04
5.178667866786678786e+01	-3.543356689412964624e+04
5.178707870787079059e+01	-3.582202613223752996e+04
5.178747874787478622e+01	-3.621201781311544619e+04
5.178787878787878896e+01	-3.660349839111188339e+04
5.178827882788279169e+01	-3.699642343661327322e+04
5.178867886788678732e+01	-3.739074763752844592e+04
5.178907890789079005e+01	-3.778642480107994197e+04
5.178947894789479278e+01	-3.818340785590490123e+04
5.178987898789878841e+01	-3.858164885446799599e+04
5.179027902790279114e+01	-3.898109897578955861e+04
5.179067906790679388e+01	-3.938170852848952927e+04
5.179107910791078950e+01	-3.978342695415001799e+04
5.179147914791479224e+01	-4.018620283099984954e+04
5.179187918791879497e+01	-4.058998387792037829e+04
5.179227922792279060e+01	-4.099471695877602906e+04
5.179267926792679333e+01	-4.140034808707092452e+04
5.179307930793079606e+01	-4.180682243093320722e+04
5.179347934793479169e+01	-4.221408431842710706e+04
5.179387938793879442e+01	-4.262207724319630506e+04
5.179427942794279716e+01	-4.303074387043667230e+04
5.179467946794679278e+01	-4.344002604320334649e+04
5.179507950795079552e+01	-4.384986478904879186e+04
5.179547954795479825e+01	-4.426020032699469448e+04
5.179587958795879388e+01	-4.467097207483962848e+04
5.179627962796279661e+01	-4.508211865679870971e+04
5.179667966796679934e+01	-4.549357791148065007e+04
5.179707970797079497e+01	-4.590528690019808710e+04
5.179747974797479770e+01	-4.631718191561384447e+04
5.179787978797880044e+01	-4.672919849072161742e+04
5.179827982798279606e+01	-4.714127140816199244e+04
5.179867986798679880e+01	-4.755333470987172041e+04
5.179907990799080153e+01	-4.796532170706790930e+04
5.179947994799479716e+01	-4.837716499056380417e+04
5.179987998799879989e+01	-4.878879644141841709e+04
5.180028002800280262e+01	-4.920014724191535788e+04
5.180068006800679825e+01	-4.961114788687372493e+04
5.180108010801080098e+01	-5.002172819528642140e+04
5.180148014801480372e+01	-5.043181732228621695e+04
5.180188018801879934e+01	-5.084134377143788151e+04
5.180228022802280208e+01	-5.125023540735423012e+04
5.180268026802680481e+01	-5.165841946863434714e+04
5.180308030803080044e+01	-5.206582258112239651e+04
5.180348034803480317e+01	-5.247237077148371463e+04
5.180388038803880590e+01	-5.287798948109857156e+04
5.180428042804280153e+01	-5.328260358026660833e+04
5.180468046804680426e+01	-5.368613738272499904e+04
5.180508050805080700e+01	-5.408851466040044761e+04
5.180548054805480263e+01	-5.448965865868808760e+04
5.180588058805880536e+01	-5.488949211180683778e+04
5.180628062806280809e+01	-5.528793725853120122e+04
5.180668066806680372e+01	-5.568491585821880290e+04
5.180708070807080645e+01	-5.608034920712991880e+04
5.180748074807480918e+01	-5.647415815503662452e+04
5.180788078807880481e+01	-5.686626312208975287e+04
5.180828082808280755e+01	-5.725658411604237335e+04
5.180868086808681028e+01	-5.764504074967915221e+04
5.180908090809080591e+01	-5.803155225854205491e+04
5.180948094809480864e+01	-5.841603751892445143e+04
5.180988098809881137e+01	-5.879841506613014644e+04
5.181028102810280700e+01	-5.917860311299175373e+04
5.181068106810680973e+01	-5.955651956864534441e+04
5.181108110811081247e+01	-5.993208205755512608e+04
5.181148114811480809e+01	-6.030520793878301629e+04
5.181188118811881083e+01	-6.067581432550102909e+04
5.181228122812281356e+01	-6.104381810473648511e+04
5.181268126812680919e+01	-6.140913595734956471e+04
5.181308130813081192e+01	-6.177168437823418935e+04
5.181348134813481465e+01	-6.213137969673961925e+04
5.181388138813881028e+01	-6.248813809730363573e+04
5.181428142814281301e+01	-6.284187564029586065e+04
5.181468146814681575e+01	-6.319250828306178300e+04
5.181508150815081848e+01	-6.353995190116285085e+04
5.181548154815481411e+01	-6.388412230980690947e+04
5.181588158815881684e+01	-6.422493528546234302e+04
5.181628162816281957e+01	-6.456230658764965483e+04
5.181668166816681520e+01	-6.489615198090369813e+04
5.181708170817081793e+01	-6.522638725690126012e+04
5.181748174817482067e+01	-6.555292825674588676e+04
5.181788178817881629e+01	-6.587569089340450591e+04
5.181828182818281903e+01	-6.619459117428769241e+04
5.181868186818682176e+01	-6.650954522396893299e+04
5.181908190819081739e+01	-6.682046930703322869e+04
5.181948194819482012e+01	-6.712727985105024709e+04
5.181988198819882285e+01	-6.742989346966268204e+04
5.182028202820281848e+01	-6.772822698578516429e+04
5.182068206820682121e+01	-6.802219745490487549e+04
5.182108210821082395e+01	-6.831172218847632757e+04
5.182148214821481957e+01	-6.859671877740262426e+04
5.182188218821882231e+01	-6.887710511559848965e+04
5.182228222822282504e+01	-6.915279942362346628e+04
5.182268226822682067e+01	-6.942372027238071314e+04
5.182308230823082340e+01	-6.968978660687108641e+04
5.182348234823482613e+01	-6.995091776999800641e+04
5.182388238823882176e+01	-7.020703352641272068e+04
5.182428242824282449e+01	-7.045805408639274538e+04
5.182468246824682723e+01	-7.070390012974609272e+04
5.182508250825082285e+01	-7.094449282973274239e+04
5.182548254825482559e+01	-7.117975387699576095e+04
5.182588258825882832e+01	-7.140960550352008431e+04
5.182628262826282395e+01	-7.163397050651026075e+04
5.182668266826682668e+01	-7.185277227232497535e+04
5.182708270827082941e+01	-7.206593480036545952e+04
5.182748274827482504e+01	-7.227338272693265753e+04
5.182788278827882777e+01	-7.247504134904647071e+04
5.182828282828283051e+01	-7.267083664821654384e+04
5.182868286828682614e+01	-7.286069531415913661e+04
5.182908290829082887e+01	-7.304454476844717283e+04
5.182948294829483160e+01	-7.322231318809257937e+04
5.182988298829882723e+01	-7.339392952904483536e+04
5.183028302830282996e+01	-7.355932354960247176e+04
5.183068306830683269e+01	-7.371842583372861554e+04
5.183108310831082832e+01	-7.387116781425959198e+04
5.183148314831483106e+01	-7.401748179600205913e+04
5.183188318831883379e+01	-7.415730097870930331e+04
5.183228322832282942e+01	-7.429055947992473375e+04
5.183268326832683215e+01	-7.441719235769113584e+04
5.183308330833083488e+01	-7.453713563311194594e+04
5.183348334833483051e+01	-7.465032631275871245e+04
5.183388338833883324e+01	-7.475670241091679782e+04
5.183428342834283598e+01	-7.485620297165894590e+04
5.183468346834683160e+01	-7.494876809074338234e+04
5.183508350835083434e+01	-7.503433893732183788e+04
5.183548354835483707e+01	-7.511285777545602468e+04
5.183588358835883270e+01	-7.518426798542996403e+04
5.183628362836283543e+01	-7.524851408485113643e+04
5.183668366836683816e+01	-7.530554174953559414e+04
5.183708370837084090e+01	-7.535529783416575810e+04
5.183748374837483652e+01	-7.539773039273809991e+04
5.183788378837883926e+01	-7.543278869869909249e+04
5.183828382838284199e+01	-7.546042326490071719e+04
5.183868386838683762e+01	-7.548058586327395460e+04
5.183908390839084035e+01	-7.549322954424197087e+04
5.183948394839484308e+01	-7.549830865585819993e+04
5.183988398839883871e+01	-7.549577886266678979e+04
5.184028402840284144e+01	-7.548559716427483363e+04
5.184068406840684418e+01	-7.546772191363199090e+04
5.184108410841083980e+01	-7.544211283500831632e+04
5.184148414841484254e+01	-7.540873104166328267e+04
5.184188418841884527e+01	-7.536753905319987098e+04
5.184228422842284090e+01	-7.531850081259668514e+04
5.184268426842684363e+01	-7.526158170291062561e+04
5.184308430843084636e+01	-7.519674856364303560e+04
5.184348434843484199e+01	-7.512396970676464844e+04
5.184388438843884472e+01	-7.504321493238960102e+04
5.184428442844284746e+01	-7.495445554409555916e+04
5.184468446844684308e+01	-7.485766436387989961e+04
5.184508450845084582e+01	-7.475281574674967851e+04
5.184548454845484855e+01	-7.463988559493546200e+04
5.184588458845884418e+01	-7.451885137172471150e+04
5.184628462846284691e+01	-7.438969211490955786e+04
5.184668466846684964e+01	-7.425238844984179013e+04
5.184708470847084527e+01	-7.410692260208851076e+04
5.184748474847484800e+01	-7.395327840968673991e+04
5.184788478847885074e+01	-7.379144133498564770e+04
5.184828482848284636e+01	-7.362139847607551201e+04
5.184868486848684910e+01	-7.344313857779836690e+04
5.184908490849085183e+01	-7.325665204233056284e+04
5.184948494849484746e+01	-7.306193093933741329e+04
5.184988498849885019e+01	-7.285896901569195325e+04
5.185028502850285292e+01	-7.264776170475457911e+04
5.185068506850684855e+01	-7.242830613520802581e+04
5.185108510851085128e+01	-7.220060113944296609e+04
5.185148514851485402e+01	-7.196464726149193302e+04
5.185188518851884965e+01	-7.172044676450392581e+04
5.185228522852285238e+01	-7.146800363776000449e+04
5.185268526852685511e+01	-7.120732360322022578e+04
5.185308530853085074e+01	-7.093841412160386972e+04
5.185348534853485347e+01	-7.066128439799636544e+04
5.185388538853885620e+01	-7.037594538697935059e+04
5.185428542854285183e+01	-7.008240979728079401e+04
5.185468546854685457e+01	-6.978069209594273707e+04
5.185508550855085730e+01	-6.947080851200284087e+04
5.185548554855485293e+01	-6.915277703966069384e+04
5.185588558855885566e+01	-6.882661744102736702e+04
5.185628562856285839e+01	-6.849235124830798304e+04
5.185668566856685402e+01	-6.815000176551223558e+04
5.185708570857085675e+01	-6.779959406966558890e+04
5.185748574857485949e+01	-6.744115501151810167e+04
5.185788578857885511e+01	-6.707471321575024922e+04
5.185828582858285785e+01	-6.670029908067508950e+04
5.185868586858686058e+01	-6.631794477743245079e+04
5.185908590859085621e+01	-6.592768424867521389e+04
5.185948594859485894e+01	-6.552955320674593531e+04
5.185988598859886167e+01	-6.512358913134444447e+04
5.186028602860285730e+01	-6.470983126668066689e+04
5.186068606860686003e+01	-6.428832061811815220e+04
5.186108610861086277e+01	-6.385909994830200594e+04
5.186148614861485839e+01	-6.342221377277441206e+04
5.186188618861886113e+01	-6.297770835507643642e+04
5.186228622862286386e+01	-6.252563170133372478e+04
5.186268626862685949e+01	-6.206603355433095567e+04
5.186308630863086222e+01	-6.159896538706921274e+04
5.186348634863486495e+01	-6.112448039581149351e+04
5.186388638863886058e+01	-6.064263349261525582e+04
5.186428642864286331e+01	-6.015348129735145631e+04
5.186468646864686605e+01	-5.965708212921207451e+04
5.186508650865086167e+01	-5.915349599770801433e+04
5.186548654865486441e+01	-5.864278459315668442e+04
5.186588658865886714e+01	-5.812501127666170942e+04
5.186628662866286277e+01	-5.760024106958678749e+04
5.186668666866686550e+01	-5.706854064252333774e+04
5.186708670867086823e+01	-5.652997830375810736e+04
5.186748674867486386e+01	-5.598462398723611113e+04
5.186788678867886659e+01	-5.543254924002863117e+04
5.186828682868286933e+01	-5.487382720930299547e+04
5.186868686868687206e+01	-5.430853262879911927e+04
5.186908690869086769e+01	-5.373674180481634539e+04
5.186948694869487042e+01	-5.315853260171080910e+04
5.186988698869887315e+01	-5.257398442690957745e+04
5.187028702870286878e+01	-5.198317821544205799e+04
5.187068706870687151e+01	-5.138619641399442480e+04
5.187108710871087425e+01	-5.078312296448928100e+04
5.187148714871486987e+01	-5.017404328719405021e+04
5.187188718871887261e+01	-4.955904426336409961e+04
5.187228722872287534e+01	-4.893821421742238454e+04
5.187268726872687097e+01	-4.831164289868067135e+04
5.187308730873087370e+01	-4.767942146260834124e+04
5.187348734873487643e+01	-4.704164245165037573e+04
5.187388738873887206e+01	-4.639839977560238185e+04
5.187428742874287479e+01	-4.574978869154558197e+04
5.187468746874687753e+01	-4.509590578334805468e+04
5.187508750875087316e+01	-4.443684894073611213e+04
5.187548754875487589e+01	-4.377271733794424654e+04
5.187588758875887862e+01	-4.310361141192034847e+04
5.187628762876287425e+01	-4.242963284019457205e+04
5.187668766876687698e+01	-4.175088451826655364e+04
5.187708770877087971e+01	-4.106747053661752580e+04
5.187748774877487534e+01	-4.037949615732871462e+04
5.187788778877887808e+01	-3.968706779031355109e+04
5.187828782878288081e+01	-3.899029296916720341e+04
5.187868786878687644e+01	-3.828928032664328202e+04
5.187908790879087917e+01	-3.758413956976243935e+04
5.187948794879488190e+01	-3.687498145456134807e+04
5.187988798879887753e+01	-3.616191776048755855e+04
5.188028802880288026e+01	-3.544506126444943948e+04
5.188068806880688300e+01	-3.472452571452680422e+04
5.188108810881087862e+01	-3.400042580335120874e+04
5.188148814881488136e+01	-3.327287714116208372e+04
5.188188818881888409e+01	-3.254199622854917470e+04
5.188228822882287972e+01	-3.180790042888553580e+04
5.188268826882688245e+01	-3.107070794046201263e+04
5.188308830883088518e+01	-3.033053776833118172e+04
5.188348834883488081e+01	-2.958750969586748761e+04
5.188388838883888354e+01	-2.884174425605318538e+04
5.188428842884288628e+01	-2.809336270249934751e+04
5.188468846884688190e+01	-2.734248698020857046e+04
5.188508850885088464e+01	-2.658923969609018604e+04
5.188548854885488737e+01	-2.583374408923613009e+04
5.188588858885888300e+01	-2.507612400096583224e+04
5.188628862886288573e+01	-2.431650384465070238e+04
5.188668866886688846e+01	-2.355500857532610826e+04
5.188708870887088409e+01	-2.279176365910127060e+04
5.188748874887488682e+01	-2.202689504237511574e+04
5.188788878887888956e+01	-2.126052912086874494e+04
5.188828882888288518e+01	-2.049279270848533270e+04
5.188868886888688792e+01	-1.972381300600261966e+04
5.188908890889089065e+01	-1.895371756961378196e+04
5.188948894889488628e+01	-1.818263427932179911e+04
5.188988898889888901e+01	-1.741069130719954774e+04
5.189028902890289174e+01	-1.663801708552534183e+04
5.189068906890689448e+01	-1.586474027480314908e+04
5.189108910891089010e+01	-1.509098973165319876e+04
5.189148914891489284e+01	-1.431689447668090543e+04
5.189188918891889557e+01	-1.354258366219175332e+04
5.189228922892289120e+01	-1.276818653985530909e+04
5.189268926892689393e+01	-1.199383242830522431e+04
5.189308930893089666e+01	-1.121965068068619075e+04
5.189348934893489229e+01	-1.044577065215869879e+04
5.189388938893889502e+01	-9.672321667394833639e+03
5.189428942894289776e+01	-8.899432987979926111e+03
5.189468946894689338e+01	-8.127233779877976303e+03
5.189508950895089612e+01	-7.355853080870073427e+03
5.189548954895489885e+01	-6.585419768004301659e+03
5.189588958895889448e+01	-5.816062525065338377e+03
5.189628962896289721e+01	-5.047909810075831047e+03
5.189668966896689994e+01	-4.281089822839947374e+03
5.189708970897089557e+01	-3.515730472538666618e+03
5.189748974897489830e+01	-2.751959345389680948e+03
5.189788978897890104e+01	-1.989903672380008629e+03
5.189828982898289667e+01	-1.229690297083684982e+03
5.189868986898689940e+01	-4.714456435745910881e+02
5.189908990899090213e+01	2.847043155552138387e+02
5.189948994899489776e+01	1.038634091060231412e+03
5.189988998899890049e+01	1.790218708780544375e+03
5.190029002900290322e+01	2.539333741242114229e+03
5.190069006900689885e+01	3.285855339110069963e+03
5.190109010901090159e+01	4.029660262483308543e+03
5.190149014901490432e+01	4.770625912020397664e+03
5.190189018901889995e+01	5.508630359886546103e+03
5.190229022902290268e+01	6.243552380510800504e+03
5.190269026902690541e+01	6.975271481143799974e+03
5.190309030903090104e+01	7.703667932205914440e+03
5.190349034903490377e+01	8.428622797414664092e+03
5.190389038903890651e+01	9.150017963683270864e+03
5.190429042904290213e+01	9.867736170777750885e+03
5.190469046904690487e+01	1.058166104072519920e+04
5.190509050905090760e+01	1.129167710696176619e+04
5.190549054905490323e+01	1.199766984321171549e+04
5.190589058905890596e+01	1.269952569208638852e+04
5.190629062906290869e+01	1.339713209339539935e+04
5.190669066906690432e+01	1.409037751215934986e+04
5.190709070907090705e+01	1.477915146631487369e+04
5.190749074907490979e+01	1.546334455410330338e+04
5.190789078907890541e+01	1.614284848113344742e+04
5.190829082908290815e+01	1.681755608710916567e+04
5.190869086908691088e+01	1.748736137218805015e+04
5.190909090909090651e+01	1.815215952306009785e+04
5.190949094909490924e+01	1.881184693859624531e+04
5.190989098909891197e+01	1.946632125514880317e+04
5.191029102910290760e+01	2.011548137147452871e+04
5.191069106910691033e+01	2.075922747327056641e+04
5.191109110911091307e+01	2.139746105731712305e+04
5.191149114911490869e+01	2.203008495521682562e+04
5.191189118911891143e+01	2.265700335672449000e+04
5.191229122912291416e+01	2.327812183265942440e+04
5.191269126912690979e+01	2.389334735739170355e+04
5.191309130913091252e+01	2.450258833089707332e+04
5.191349134913491525e+01	2.510575460037099037e+04
5.191389138913891088e+01	2.570275748139686766e+04
5.191429142914291361e+01	2.629350977866051835e+04
5.191469146914691635e+01	2.687792580620445733e+04
5.191509150915091197e+01	2.745592140721566466e+04
5.191549154915491471e+01	2.802741397334056091e+04
5.191589158915891744e+01	2.859232246352074799e+04
5.191629162916291307e+01	2.915056742234430567e+04
5.191669166916691580e+01	2.970207099790609936e+04
5.191709170917091853e+01	3.024675695917194389e+04
5.191749174917491416e+01	3.078455071284143560e+04
5.191789178917891689e+01	3.131537931970403952e+04
5.191829182918291963e+01	3.183917151048380038e+04
5.191869186918691526e+01	3.235585770116691128e+04
5.191909190919091799e+01	3.286537000780954259e+04
5.191949194919492072e+01	3.336764226081963716e+04
5.191989198919891635e+01	3.386261001870911423e+04
5.192029202920291908e+01	3.435021058131373138e+04
5.192069206920692181e+01	3.483038300247486040e+04
5.192109210921091744e+01	3.530306810218125611e+04
5.192149214921492018e+01	3.576820847816692549e+04
5.192189218921892291e+01	3.622574851696183759e+04
5.192229222922292564e+01	3.667563440439324768e+04
5.192269226922692127e+01	3.711781413553391758e+04
5.192309230923092400e+01	3.755223752409630833e+04
5.192349234923492673e+01	3.797885621126869955e+04
5.192389238923892236e+01	3.839762367399312643e+04
5.192429242924292510e+01	3.880849523268167104e+04
5.192469246924692783e+01	3.921142805837104970e+04
5.192509250925092346e+01	3.960638117931278975e+04
5.192549254925492619e+01	3.999331548699893756e+04
5.192589258925892892e+01	4.037219374162181339e+04
5.192629262926292455e+01	4.074298057696747856e+04
5.192669266926692728e+01	4.110564250474232540e+04
5.192709270927093002e+01	4.146014791833239724e+04
5.192749274927492564e+01	4.180646709599574388e+04
5.192789278927892838e+01	4.214457220348771079e+04
5.192829282928293111e+01	4.247443729612050811e+04
5.192869286928692674e+01	4.279603832025577867e+04
5.192909290929092947e+01	4.310935311423318490e+04
5.192949294929493220e+01	4.341436140871100361e+04
5.192989298929892783e+01	4.371104482651738363e+04
5.193029302930293056e+01	4.399938688186619402e+04
5.193069306930693330e+01	4.427937297903828585e+04
5.193109310931092892e+01	4.455099041050679807e+04
5.193149314931493166e+01	4.481422835450634011e+04
5.193189318931893439e+01	4.506907787204998749e+04
5.193229322932293002e+01	4.531553190339588036e+04
5.193269326932693275e+01	4.555358526396681555e+04
5.193309330933093548e+01	4.578323463972564787e+04
5.193349334933493111e+01	4.600447858200890187e+04
5.193389338933893384e+01	4.621731750182389078e+04
5.193429342934293658e+01	4.642175366361023771e+04
5.193469346934693220e+01	4.661779117847315501e+04
5.193509350935093494e+01	4.680543599688847462e+04
5.193549354935493767e+01	4.698469590088717814e+04
5.193589358935893330e+01	4.715558049572117307e+04
5.193629362936293603e+01	4.731810120101697248e+04
5.193669366936693876e+01	4.747227124142039247e+04
5.193709370937093439e+01	4.761810563673790602e+04
5.193749374937493712e+01	4.775562119158035784e+04
5.193789378937893986e+01	4.788483648451292538e+04
5.193829382938293548e+01	4.800577185671799816e+04
5.193869386938693822e+01	4.811844940017651970e+04
5.193909390939094095e+01	4.822289294537247770e+04
5.193949394939493658e+01	4.831912804852788395e+04
5.193989398939893931e+01	4.840718197837377375e+04
5.194029402940294204e+01	4.848708370246315462e+04
5.194069406940693767e+01	4.855886387303312222e+04
5.194109410941094040e+01	4.862255481242189853e+04
5.194149414941494314e+01	4.867819049804793030e+04
5.194189418941893877e+01	4.872580654695856356e+04
5.194229422942294150e+01	4.876544019995299459e+04
5.194269426942694423e+01	4.879713030529038951e+04
5.194309430943094696e+01	4.882091730198625010e+04
5.194349434943494259e+01	4.883684320270756143e+04
5.194389438943894532e+01	4.884495157627276058e+04
5.194429442944294806e+01	4.884528752976445685e+04
5.194469446944694369e+01	4.883789769026255817e+04
5.194509450945094642e+01	4.882283018620581424e+04
5.194549454945494915e+01	4.880013462838940904e+04
5.194589458945894478e+01	4.876986209060688998e+04
5.194629462946294751e+01	4.873206508994454634e+04
5.194669466946695024e+01	4.868679756673648808e+04
5.194709470947094587e+01	4.863411486418833374e+04
5.194749474947494861e+01	4.857407370770236594e+04
5.194789478947895134e+01	4.850673218381509650e+04
5.194829482948294697e+01	4.843214971890386369e+04
5.194869486948694970e+01	4.835038705757084972e+04
5.194909490949095243e+01	4.826150624073877407e+04
5.194949494949494806e+01	4.816557058346649137e+04
5.194989498949895079e+01	4.806264465249383647e+04
5.195029502950295353e+01	4.795279424352451315e+04
5.195069506950694915e+01	4.783608635825526289e+04
5.195109510951095189e+01	4.771258918116110726e+04
5.195149514951495462e+01	4.758237205604479095e+04
5.195189518951895025e+01	4.744550546235989168e+04
5.195229522952295298e+01	4.730206099131687370e+04
5.195269526952695571e+01	4.715211132178008847e+04
5.195309530953095134e+01	4.699573019596587255e+04
5.195349534953495407e+01	4.683299239495014626e+04
5.195389538953895681e+01	4.666397371399486292e+04
5.195429542954295243e+01	4.648875093770241801e+04
5.195469546954695517e+01	4.630740181500646577e+04
5.195509550955095790e+01	4.612000503400960588e+04
5.195549554955495353e+01	4.592664019667554385e+04
5.195589558955895626e+01	4.572738779338514723e+04
5.195629562956295899e+01	4.552232917736678064e+04
5.195669566956695462e+01	4.531154653900748963e+04
5.195709570957095735e+01	4.509512288005655137e+04
5.195749574957496009e+01	4.487314198772863165e+04
5.195789578957895571e+01	4.464568840871608700e+04
5.195829582958295845e+01	4.441284742311962327e+04
5.195869586958696118e+01	4.417470501830590365e+04
5.195909590959095681e+01	4.393134786272471683e+04
5.195949594959495954e+01	4.368286327959734626e+04
5.195989598959896227e+01	4.342933922063378850e+04
5.196029602960295790e+01	4.317086423968531744e+04
5.196069606960696063e+01	4.290752746636901429e+04
5.196109610961096337e+01	4.263941857967089163e+04
5.196149614961495899e+01	4.236662778153652471e+04
5.196189618961896173e+01	4.208924577045878686e+04
5.196229622962296446e+01	4.180736371506938303e+04
5.196269626962696009e+01	4.152107322774383647e+04
5.196309630963096282e+01	4.123046633822784497e+04
5.196349634963496555e+01	4.093563546729236259e+04
5.196389638963896118e+01	4.063667340042704018e+04
5.196429642964296391e+01	4.033367326157854404e+04
5.196469646964696665e+01	4.002672848694242566e+04
5.196509650965096228e+01	3.971593279881677881e+04
5.196549654965496501e+01	3.940138017952431983e+04
5.196589658965896774e+01	3.908316484541182581e+04
5.196629662966296337e+01	3.876138122093326092e+04
5.196669666966696610e+01	3.843612391282530734e+04
5.196709670967096883e+01	3.810748768438179104e+04
5.196749674967496446e+01	3.777556742983470031e+04
5.196789678967896720e+01	3.744045814884878200e+04
5.196829682968296993e+01	3.710225492113742075e+04
5.196869686968696556e+01	3.676105288120536716e+04
5.196909690969096829e+01	3.641694719322714081e+04
5.196949694969497102e+01	3.607003302614312270e+04
5.196989698969896665e+01	3.572040552867859515e+04
5.197029702970296938e+01	3.536815980473837408e+04
5.197069706970697212e+01	3.501339088889025879e+04
5.197109710971096774e+01	3.465619372201589431e+04
5.197149714971497048e+01	3.429666312713558727e+04
5.197189718971897321e+01	3.393489378541248880e+04
5.197229722972296884e+01	3.357098021234360203e+04
5.197269726972697157e+01	3.320501673414142715e+04
5.197309730973097430e+01	3.283709746431372332e+04
5.197349734973496993e+01	3.246731628044652825e+04
5.197389738973897266e+01	3.209576680119567027e+04
5.197429742974297540e+01	3.172254236349297571e+04
5.197469746974697102e+01	3.134773599997068959e+04
5.197509750975097376e+01	3.097144041661229494e+04
5.197549754975497649e+01	3.059374797063171718e+04
5.197589758975897922e+01	3.021475064858815313e+04
5.197629762976297485e+01	2.983454004473969690e+04
5.197669766976697758e+01	2.945320733964203828e+04
5.197709770977098032e+01	2.907084327897124604e+04
5.197749774977497594e+01	2.868753815267423488e+04
5.197789778977897868e+01	2.830338177430125506e+04
5.197829782978298141e+01	2.791846346062619705e+04
5.197869786978697704e+01	2.753287201153365095e+04
5.197909790979097977e+01	2.714669569017522008e+04
5.197949794979498250e+01	2.676002220340035274e+04
5.197989798979897813e+01	2.637293868246537022e+04
5.198029802980298086e+01	2.598553166402350689e+04
5.198069806980698360e+01	2.559788707140028782e+04
5.198109810981097922e+01	2.521009019615754733e+04
5.198149814981498196e+01	2.482222567994932251e+04
5.198189818981898469e+01	2.443437749667293247e+04
5.198229822982298032e+01	2.404662893491785144e+04
5.198269826982698305e+01	2.365906258071647244e+04
5.198309830983098578e+01	2.327176030059871482e+04
5.198349834983498141e+01	2.288480322495348082e+04
5.198389838983898414e+01	2.249827173169940215e+04
5.198429842984298688e+01	2.211224543026867468e+04
5.198469846984698250e+01	2.172680314590421403e+04
5.198509850985098524e+01	2.134202290427526896e+04
5.198549854985498797e+01	2.095798191641047015e+04
5.198589858985898360e+01	2.057475656395386250e+04
5.198629862986298633e+01	2.019242238474351325e+04
5.198669866986698906e+01	1.981105405871543189e+04
5.198709870987098469e+01	1.943072539413509730e+04
5.198749874987498742e+01	1.905150931408071483e+04
5.198789878987899016e+01	1.867347784348233836e+04
5.198829882988298579e+01	1.829670209627298755e+04
5.198869886988698852e+01	1.792125226294457025e+04
5.198909890989099125e+01	1.754719759843955035e+04
5.198949894989498688e+01	1.717460641037849928e+04
5.198989898989898961e+01	1.680354604762520830e+04
5.199029902990299234e+01	1.643408288918997278e+04
5.199069906990698797e+01	1.606628233347267633e+04
5.199109910991099071e+01	1.570020878784596607e+04
5.199149914991499344e+01	1.533592565857993577e+04
5.199189918991898907e+01	1.497349534110846616e+04
5.199229922992299180e+01	1.461297921063827562e+04
5.199269926992699453e+01	1.425443761310096124e+04
5.199309930993099016e+01	1.389792985644911278e+04
5.199349934993499289e+01	1.354351420229569158e+04
5.199389938993899563e+01	1.319124785789881025e+04
5.199429942994299125e+01	1.284118696848991931e+04
5.199469946994699399e+01	1.249338660994775637e+04
5.199509950995099672e+01	1.214790078181669924e+04
5.199549954995499235e+01	1.180478240066991930e+04
5.199589958995899508e+01	1.146408329381755721e+04
5.199629962996299781e+01	1.112585419335937695e+04
5.199669966996700055e+01	1.079014473058210024e+04
5.199709970997099617e+01	1.045700343070056078e+04
5.199749974997499891e+01	1.012647770794299686e+04
5.199789978997900164e+01	9.798613860979716264e+03
5.199829982998299727e+01	9.473457068694269765e+03
5.199869986998700000e+01	9.151051386297640420e+03
5.199909990999100273e+01	8.831439741783267891e+03
5.199949994999499836e+01	8.514663932723959078e+03
5.199989998999900109e+01	8.200764623408364059e+03
5.200030003000300383e+01	7.889781342317195595e+03
5.200070007000699945e+01	7.581752479937932549e+03
5.200110011001100219e+01	7.276715286916976765e+03
5.200150015001500492e+01	6.974705872548270236e+03
5.200190019001900055e+01	6.675759203597704072e+03
5.200230023002300328e+01	6.379909103461207451e+03
5.200270027002700601e+01	6.087188251656729335e+03
5.200310031003100164e+01	5.797628183647003425e+03
5.200350035003500437e+01	5.511259290993649302e+03
5.200390039003900711e+01	5.228110821840024983e+03
5.200430043004300273e+01	4.948210881721408441e+03
5.200470047004700547e+01	4.671586434701515827e+03
5.200510051005100820e+01	4.398263304833691109e+03
5.200550055005500383e+01	4.128266177944564333e+03
5.200590059005900656e+01	3.861618603738932507e+03
5.200630063006300929e+01	3.598342998224228722e+03
5.200670067006700492e+01	3.338460646452523179e+03
5.200710071007100765e+01	3.081991705577916946e+03
5.200750075007501039e+01	2.828955208228100673e+03
5.200790079007900601e+01	2.579369066187172393e+03
5.200830083008300875e+01	2.333250074388635767e+03
5.200870087008701148e+01	2.090613915215669749e+03
5.200910091009100711e+01	1.851475163106678792e+03
5.200950095009500984e+01	1.615847289464352343e+03
5.200990099009901257e+01	1.383742667865217754e+03
5.201030103010300820e+01	1.155172579567826688e+03
5.201070107010701093e+01	9.301472193169871616e+02
5.201110111011101367e+01	7.086757014415837830e+02
5.201150115011500930e+01	4.907660662435546328e+02
5.201190119011901203e+01	2.764252867517114964e+02
5.201230123012301476e+01	6.565927553680808160e+01
5.201270127012701039e+01	-1.415271079945227939e+02
5.201310131013101312e+01	-3.451300500233912771e+02
5.201350135013501585e+01	-5.451467745407853727e+02
5.201390139013901148e+01	-7.415755352687114055e+02
5.201430143014301422e+01	-9.344156073103334847e+02
5.201470147014701695e+01	-1.123667278531587499e+03
5.201510151015101258e+01	-1.309331840676964021e+03
5.201550155015501531e+01	-1.491411580223496003e+03
5.201590159015901804e+01	-1.669909768975398492e+03
5.201630163016301367e+01	-1.844830654403031531e+03
5.201670167016701640e+01	-2.016179449729541830e+03
5.201710171017101914e+01	-2.183962323768379520e+03
5.201750175017501476e+01	-2.348186390515495077e+03
5.201790179017901750e+01	-2.508859698499253682e+03
5.201830183018302023e+01	-2.665991219892224308e+03
5.201870187018701586e+01	-2.819590839388487893e+03
5.201910191019101859e+01	-2.969669342849518216e+03
5.201950195019502132e+01	-3.116238405723204778e+03
5.201990199019901695e+01	-3.259310581239887597e+03
5.202030203020301968e+01	-3.398899288388569857e+03
5.202070207020702242e+01	-3.535018799678047799e+03
5.202110211021101804e+01	-3.667684228687063751e+03
5.202150215021502078e+01	-3.796911517407073916e+03
5.202190219021902351e+01	-3.922717423382213838e+03
5.202230223022301914e+01	-4.045119506650840322e+03
5.202270227022702187e+01	-4.164136116492346446e+03
5.202310231023102460e+01	-4.279786377985014951e+03
5.202350235023502023e+01	-4.392090178377518896e+03
5.202390239023902296e+01	-4.501068153280458318e+03
5.202430243024302570e+01	-4.606741672681023374e+03
5.202470247024702132e+01	-4.709132826786833903e+03
5.202510251025102406e+01	-4.808264411702198231e+03
5.202550255025502679e+01	-4.904159914943195872e+03
5.202590259025902242e+01	-4.996843500795264845e+03
5.202630263026302515e+01	-5.086339995518669639e+03
5.202670267026702788e+01	-5.172674872407029397e+03
5.202710271027102351e+01	-5.255874236703572024e+03
5.202750275027502624e+01	-5.335964810380672134e+03
5.202790279027902898e+01	-5.412973916787546841e+03
5.202830283028303171e+01	-5.486929465171684569e+03
5.202870287028702734e+01	-5.557859935078677154e+03
5.202910291029103007e+01	-5.625794360637075442e+03
5.202950295029503280e+01	-5.690762314732164668e+03
5.202990299029902843e+01	-5.752793893229109017e+03
5.203030303030303116e+01	-5.811919698621930365e+03
5.203070307030703390e+01	-5.868170824104252461e+03
5.203110311031102952e+01	-5.921578837332127478e+03
5.203150315031503226e+01	-5.972175764130601237e+03
5.203190319031903499e+01	-6.019994072123676233e+03
5.203230323032303062e+01	-6.065066654293693318e+03
5.203270327032703335e+01	-6.107426812476119267e+03
5.203310331033103608e+01	-6.147108240795333586e+03
5.203350335033503171e+01	-6.184145009047759231e+03
5.203390339033903444e+01	-6.218571546038025190e+03
5.203430343034303718e+01	-6.250422622874837543e+03
5.203470347034703281e+01	-6.279733336231396606e+03
5.203510351035103554e+01	-6.306539091578323678e+03
5.203550355035503827e+01	-6.330875586393453887e+03
5.203590359035903390e+01	-6.352778793356076676e+03
5.203630363036303663e+01	-6.372284943530904457e+03
5.203670367036703936e+01	-6.389430509548869850e+03
5.203710371037103499e+01	-6.404252188790557739e+03
5.203750375037503773e+01	-6.416786886578421218e+03
5.203790379037904046e+01	-6.427071699384848216e+03
5.203830383038303609e+01	-6.435143898061801337e+03
5.203870387038703882e+01	-6.441040911098682045e+03
5.203910391039104155e+01	-6.444800307914849327e+03
5.203950395039503718e+01	-6.446459782193245701e+03
5.203990399039903991e+01	-6.446057135261276017e+03
5.204030403040304265e+01	-6.443630259525912152e+03
5.204070407040703827e+01	-6.439217121968934407e+03
5.204110411041104101e+01	-6.432855747632241219e+03
5.204150415041504374e+01	-6.424584203401741433e+03
5.204190419041903937e+01	-6.414440581650086642e+03
5.204230423042304210e+01	-6.402462984037942078e+03
5.204270427042704483e+01	-6.388689505407675824e+03
5.204310431043104046e+01	-6.373158217776203855e+03
5.204350435043504319e+01	-6.355907154432930838e+03
5.204390439043904593e+01	-6.336974294149757043e+03
5.204430443044304155e+01	-6.316397545508963958e+03
5.204470447044704429e+01	-6.294214731355645199e+03
5.204510451045104702e+01	-6.270463573380799971e+03
5.204550455045504265e+01	-6.245181676841450098e+03
5.204590459045904538e+01	-6.218406515423917881e+03
5.204630463046304811e+01	-6.190175416256667631e+03
5.204670467046704374e+01	-6.160525545078522555e+03
5.204710471047104647e+01	-6.129493891568592517e+03
5.204750475047504921e+01	-6.097117254843997216e+03
5.204790479047904483e+01	-6.063432229131095482e+03
5.204830483048304757e+01	-6.028475189616410717e+03
5.204870487048705030e+01	-5.992282278483427945e+03
5.204910491049104593e+01	-5.954889391139909094e+03
5.204950495049504866e+01	-5.916332162643207084e+03
5.204990499049905139e+01	-5.876645954327642357e+03
5.205030503050305413e+01	-5.835865840640621172e+03
5.205070507050704975e+01	-5.794026596192370562e+03
5.205110511051105249e+01	-5.751162683025298975e+03
5.205150515051505522e+01	-5.707308238107721081e+03
5.205190519051905085e+01	-5.662497061057770225e+03
5.205230523052305358e+01	-5.616762602102396158e+03
5.205270527052705631e+01	-5.570137950276497577e+03
5.205310531053105194e+01	-5.522655821867449049e+03
5.205350535053505467e+01	-5.474348549109489795e+03
5.205390539053905741e+01	-5.425248069133323952e+03
5.205430543054305303e+01	-5.375385913175038695e+03
5.205470547054705577e+01	-5.324793196049196922e+03
5.205510551055105850e+01	-5.273500605890659244e+03
5.205550555055505413e+01	-5.221538394169194362e+03
5.205590559055905686e+01	-5.168936365981317067e+03
5.205630563056305959e+01	-5.115723870623260154e+03
5.205670567056705522e+01	-5.061929792449344859e+03
5.205710571057105795e+01	-5.007582542019246830e+03
5.205750575057506069e+01	-4.952710047537942955e+03
5.205790579057905632e+01	-4.897339746592267147e+03
5.205830583058305905e+01	-4.841498578186994564e+03
5.205870587058706178e+01	-4.785212975083946731e+03
5.205910591059105741e+01	-4.728508856447580911e+03
5.205950595059506014e+01	-4.671411620799538468e+03
5.205990599059906287e+01	-4.613946139285428217e+03
5.206030603060305850e+01	-4.556136749256272196e+03
5.206070607060706124e+01	-4.498007248167460602e+03
5.206110611061106397e+01	-4.439580887797412288e+03
5.206150615061505960e+01	-4.380880368788129999e+03
5.206190619061906233e+01	-4.321927835510028672e+03
5.206230623062306506e+01	-4.262744871252675694e+03
5.206270627062706069e+01	-4.203352493743372179e+03
5.206310631063106342e+01	-4.143771150995105927e+03
5.206350635063506616e+01	-4.084020717485308978e+03
5.206390639063906178e+01	-4.024120490666837213e+03
5.206430643064306452e+01	-3.964089187811955981e+03
5.206470647064706725e+01	-3.903944943190609138e+03
5.206510651065106288e+01	-3.843705305583488553e+03
5.206550655065506561e+01	-3.783387236207390288e+03
5.206590659065906834e+01	-3.723007106751264018e+03
5.206630663066306397e+01	-3.662580697968923232e+03
5.206670667066706670e+01	-3.602123198535854044e+03
5.206710671067106944e+01	-3.541649204242002270e+03
5.206750675067506506e+01	-3.481172717520232254e+03
5.206790679067906780e+01	-3.420707147310122309e+03
5.206830683068307053e+01	-3.360265309256412365e+03
5.206870687068706616e+01	-3.299859426241114761e+03
5.206910691069106889e+01	-3.239501129248373218e+03
5.206950695069507162e+01	-3.179201458561014078e+03
5.206990699069906725e+01	-3.118970865287072684e+03
5.207030703070306998e+01	-3.058819213215104355e+03
5.207070707070707272e+01	-2.998755780996236808e+03
5.207110711071106834e+01	-2.938789264651326903e+03
5.207150715071507108e+01	-2.878927780400763368e+03
5.207190719071907381e+01	-2.819178867815109697e+03
5.207230723072306944e+01	-2.759549493283666379e+03
5.207270727072707217e+01	-2.700046053798623689e+03
5.207310731073107490e+01	-2.640674381051872388e+03
5.207350735073507053e+01	-2.581439745841538752e+03
5.207390739073907326e+01	-2.522346862785017947e+03
5.207430743074307600e+01	-2.463399895335247948e+03
5.207470747074707162e+01	-2.404602461096633306e+03
5.207510751075107436e+01	-2.345957637437091307e+03
5.207550755075507709e+01	-2.287467967392153241e+03
5.207590759075907272e+01	-2.229135465857290455e+03
5.207630763076307545e+01	-2.170961626064224220e+03
5.207670767076707818e+01	-2.112947426336874287e+03
5.207710771077107381e+01	-2.055093337122407775e+03
5.207750775077507654e+01	-1.997399328292818154e+03
5.207790779077907928e+01	-1.939864876712091700e+03
5.207830783078307491e+01	-1.882488974064104013e+03
5.207870787078707764e+01	-1.825270134935998840e+03
5.207910791079108037e+01	-1.768206405151899162e+03
5.207950795079507600e+01	-1.711295370351366046e+03
5.207990799079907873e+01	-1.654534164807237630e+03
5.208030803080308146e+01	-1.597919480476911076e+03
5.208070807080707709e+01	-1.541447576281404963e+03
5.208110811081107983e+01	-1.485114287606154221e+03
5.208150815081508256e+01	-1.428915036017285729e+03
5.208190819081908529e+01	-1.372844839187416483e+03
5.208230823082308092e+01	-1.316898321024362986e+03
5.208270827082708365e+01	-1.261069721996335147e+03
5.208310831083108638e+01	-1.205352909647045408e+03
5.208350835083508201e+01	-1.149741389217221695e+03
5.208390839083908475e+01	-1.094228314667597488e+03
5.208430843084308748e+01	-1.038806499650704836e+03
5.208470847084708311e+01	-9.834684287172002541e+02
5.208510851085108584e+01	-9.282062686774174836e+02
5.208550855085508857e+01	-8.730118801109720152e+02
5.208590859085908420e+01	-8.178768290169784905e+02
5.208630863086308693e+01	-7.627923985975996857e+02
5.208670867086708967e+01	-7.077496011673696330e+02
5.208710871087108529e+01	-6.527391901808567809e+02
5.208750875087508803e+01	-5.977516723708104109e+02
5.208790879087909076e+01	-5.427773199893653100e+02
5.208830883088308639e+01	-4.878061831444368863e+02
5.208870887088708912e+01	-4.328281022234310740e+02
5.208910891089109185e+01	-3.778327203965485523e+02
5.208950895089508748e+01	-3.228094961917404930e+02
5.208990899089909021e+01	-2.677477161333384288e+02
5.209030903090309295e+01	-2.126365074364096586e+02
5.209070907090708857e+01	-1.574648507489062013e+02
5.209110911091109131e+01	-1.022215930055639745e+02
5.209150915091509404e+01	-4.689546008669598365e+01
5.209190919091908967e+01	8.524930261044772806e+00
5.209230923092309240e+01	6.405105557214618273e+01
5.209270927092709513e+01	1.196944758023046376e+02
5.209310931093109076e+01	1.754668204689622826e+02
5.209350935093509349e+01	2.313797758005873391e+02
5.209390939093909623e+01	2.874450719026212937e+02
5.209430943094309185e+01	3.436744699480386771e+02
5.209470947094709459e+01	4.000797494007462660e+02
5.209510951095109732e+01	4.566726952795737589e+02
5.209550955095509295e+01	5.134650854709012719e+02
5.209590959095909568e+01	5.704686780977515355e+02
5.209630963096309841e+01	6.276951989532633434e+02
5.209670967096709404e+01	6.851563290063072600e+02
5.209710971097109677e+01	7.428636919868972655e+02
5.209750975097509951e+01	8.008288420592883767e+02
5.209790979097909513e+01	8.590632515900213093e+02
5.209830983098309787e+01	9.175782990189026123e+02
5.209870987098710060e+01	9.763852568399076972e+02
5.209910991099109623e+01	1.035495279699687444e+03
5.209950995099509896e+01	1.094919392620901135e+03
5.209990999099910169e+01	1.154668479357480237e+03
5.210031003100309732e+01	1.214753270888974384e+03
5.210071007100710005e+01	1.275184334061007121e+03
5.210111011101110279e+01	1.335972060378633842e+03
5.210151015101509842e+01	1.397126654959462257e+03
5.210191019101910115e+01	1.458658125653179013e+03
5.210231023102310388e+01	1.520576272333859833e+03
5.210271027102709951e+01	1.582890676371750942e+03
5.210311031103110224e+01	1.645610690290637422e+03
5.210351035103510497e+01	1.708745427616786856e+03
5.210391039103910771e+01	1.772303752925894287e+03
5.210431043104310334e+01	1.836294272093432710e+03
5.210471047104710607e+01	1.900725322754533863e+03
5.210511051105110880e+01	1.965604964978632097e+03
5.210551055105510443e+01	2.030940972164523146e+03
5.210591059105910716e+01	2.096740822161026699e+03
5.210631063106310989e+01	2.163011688618314565e+03
5.210671067106710552e+01	2.229760432574980769e+03
5.210711071107110826e+01	2.296993594285408108e+03
5.210751075107511099e+01	2.364717385292314248e+03
5.210791079107910662e+01	2.432937680748693765e+03
5.210831083108310935e+01	2.501660011993537410e+03
5.210871087108711208e+01	2.570889559385403118e+03
5.210911091109110771e+01	2.640631145469848889e+03
5.210951095109511044e+01	2.710889228185570119e+03
5.210991099109911318e+01	2.781667894577910829e+03
5.211031103110310880e+01	2.852970854700944074e+03
5.211071107110711154e+01	2.924801435795238376e+03
5.211111111111111427e+01	2.997162576744133730e+03
5.211151115111510990e+01	3.070056822811407528e+03
5.211191119111911263e+01	3.143486320662904745e+03
5.211231123112311536e+01	3.217452813674683057e+03
5.211271127112711099e+01	3.291957637529684234e+03
5.211311131113111372e+01	3.367001716105085961e+03
5.211351135113511646e+01	3.442585557652228999e+03
5.211391139113911208e+01	3.518709251270610366e+03
5.211431143114311482e+01	3.595372463677525502e+03
5.211471147114711755e+01	3.672574436274543586e+03
5.211511151115111318e+01	3.750313982511857830e+03
5.211551155115511591e+01	3.828589485551375219e+03
5.211591159115911864e+01	3.907398896229276033e+03
5.211631163116311427e+01	3.986739731318416943e+03
5.211671167116711700e+01	4.066609072090854170e+03
5.211711171117111974e+01	4.147003563180624951e+03
5.211751175117511536e+01	4.227919411746626793e+03
5.211791179117911810e+01	4.309352386935238428e+03
5.211831183118312083e+01	4.391297819642190916e+03
5.211871187118711646e+01	4.473750602573079959e+03
5.211911191119111919e+01	4.556705190601479444e+03
5.211951195119512192e+01	4.640155601423653025e+03
5.211991199119911755e+01	4.724095416508587732e+03
5.212031203120312028e+01	4.808517782341858037e+03
5.212071207120712302e+01	4.893415411961694190e+03
5.212111211121111864e+01	4.978780586785458581e+03
5.212151215121512138e+01	5.064605158724384637e+03
5.212191219121912411e+01	5.150880552584571888e+03
5.212231223122311974e+01	5.237597768751748845e+03
5.212271227122712247e+01	5.324747386157204346e+03
5.212311231123112520e+01	5.412319565522360790e+03
5.212351235123512083e+01	5.500304052878861512e+03
5.212391239123912356e+01	5.588690183361284653e+03
5.212431243124312630e+01	5.677466885269152954e+03
5.212471247124712193e+01	5.766622684394934367e+03
5.212511251125112466e+01	5.856145708614360046e+03
5.212551255125512739e+01	5.946023692735484474e+03
5.212591259125912302e+01	6.036243983602506887e+03
5.212631263126312575e+01	6.126793545450409511e+03
5.212671267126712848e+01	6.217658965506268942e+03
5.212711271127112411e+01	6.308826459832698674e+03
5.212751275127512685e+01	6.400281879409446447e+03
5.212791279127912958e+01	6.492010716447945015e+03
5.212831283128312521e+01	6.583998110934643591e+03
5.212871287128712794e+01	6.676228857397884894e+03
5.212911291129113067e+01	6.768687411893531134e+03
5.212951295129512630e+01	6.861357899204151181e+03
5.212991299129912903e+01	6.954224120246612983e+03
5.213031303130313177e+01	7.047269559682508770e+03
5.213071307130712739e+01	7.140477393726480841e+03
5.213111311131113013e+01	7.233830498146106038e+03
5.213151315131513286e+01	7.327311456448395802e+03
5.213191319131912849e+01	7.420902568246738156e+03
5.213231323132313122e+01	7.514585857802479950e+03
5.213271327132713395e+01	7.608343082735264034e+03
5.213311331133112958e+01	7.702155742896062293e+03
5.213351335133513231e+01	7.796005089324597975e+03
5.213391339133913505e+01	7.889872133583861796e+03
5.213431343134313067e+01	7.983737657000501713e+03
5.213471347134713341e+01	8.077582220126460015e+03
5.213511351135113614e+01	8.171386172332217939e+03
5.213551355135513887e+01	8.265129661524537369e+03
5.213591359135913450e+01	8.358792643982766094e+03
5.213631363136313723e+01	8.452354894306703500e+03
5.213671367136713997e+01	8.545796015469553822e+03
5.213711371137113559e+01	8.639095448969441350e+03
5.213751375137513833e+01	8.732232485072478084e+03
5.213791379137914106e+01	8.825186273140881895e+03
5.213831383138313669e+01	8.917935832039393063e+03
5.213871387138713942e+01	9.010460060612989764e+03
5.213911391139114215e+01	9.102737748229345016e+03
5.213951395139513778e+01	9.194747585379041993e+03
5.213991399139914051e+01	9.286468174326801091e+03
5.214031403140314325e+01	9.377878039806833840e+03
5.214071407140713887e+01	9.468955639755609809e+03
5.214111411141114161e+01	9.559679376074975153e+03
5.214151415141514434e+01	9.650027605419172687e+03
5.214191419141913997e+01	9.739978649998585752e+03
5.214231423142314270e+01	9.829510808393586558e+03
5.214271427142714543e+01	9.918602366371978860e+03
5.214311431143114106e+01	1.000723160770273898e+04
5.214351435143514379e+01	1.009537682495993613e+04
5.214391439143914653e+01	1.018301633030982885e+04
5.214431443144314215e+01	1.027012846627466934e+04
5.214471447144714489e+01	1.035669161646656903e+04
5.214511451145114762e+01	1.044268421628490432e+04
5.214551455145514325e+01	1.052808476357098516e+04
5.214591459145914598e+01	1.061287182921329804e+04
5.214631463146314871e+01	1.069702406769709523e+04
5.214671467146714434e+01	1.078052022759223655e+04
5.214711471147114707e+01	1.086333916197266444e+04
5.214751475147514981e+01	1.094545983876201171e+04
5.214791479147914544e+01	1.102686135099850617e+04
5.214831483148314817e+01	1.110752292701404440e+04
5.214871487148715090e+01	1.118742394052067357e+04
5.214911491149114653e+01	1.126654392059968268e+04
5.214951495149514926e+01	1.134486256158651122e+04
5.214991499149915199e+01	1.142235973284710235e+04
5.215031503150314762e+01	1.149901548843884666e+04
5.215071507150715036e+01	1.157481007665201287e+04
5.215111511151115309e+01	1.164972394942545725e+04
5.215151515151514872e+01	1.172373777177625561e+04
5.215191519151915145e+01	1.179683243063988630e+04
5.215231523152315418e+01	1.186898904404668065e+04
5.215271527152714981e+01	1.194018896998534183e+04
5.215311531153115254e+01	1.201041381511626787e+04
5.215351535153515528e+01	1.207964544333037338e+04
5.215391539153915090e+01	1.214786598414861510e+04
5.215431543154315364e+01	1.221505784098377444e+04
5.215471547154715637e+01	1.228120369915958145e+04
5.215511551155115200e+01	1.234628653383150595e+04
5.215551555155515473e+01	1.241028961770818387e+04
5.215591559155915746e+01	1.247319652859298185e+04
5.215631563156315309e+01	1.253499115674283348e+04
5.215671567156715582e+01	1.259565771204049815e+04
5.215711571157115856e+01	1.265518073097656998e+04
5.215751575157516129e+01	1.271354508343857378e+04
5.215791579157915692e+01	1.277073597930381584e+04
5.215831583158315965e+01	1.282673897483289875e+04
5.215871587158716238e+01	1.288153997886126126e+04
5.215911591159115801e+01	1.293512525878629458e+04
5.215951595159516074e+01	1.298748144634711571e+04
5.215991599159916348e+01	1.303859554319505150e+04
5.216031603160315910e+01	1.308845492625233965e+04
5.216071607160716184e+01	1.313704735285730931e+04
5.216111611161116457e+01	1.318436096569378424e+04
5.216151615161516020e+01	1.323038429750332944e+04
5.216191619161916293e+01	1.327510627557857151e+04
5.216231623162316566e+01	1.331851622603599390e+04
5.216271627162716129e+01	1.336060387779512348e+04
5.216311631163116402e+01	1.340135936656183367e+04
5.216351635163516676e+01	1.344077323834920935e+04
5.216391639163916238e+01	1.347883645285794773e+04
5.216431643164316512e+01	1.351554038663118990e+04
5.216471647164716785e+01	1.355087683598362673e+04
5.216511651165116348e+01	1.358483801970446257e+04
5.216551655165516621e+01	1.361741658153358367e+04
5.216591659165916894e+01	1.364860559241150258e+04
5.216631663166316457e+01	1.367839855250255096e+04
5.216671667166716730e+01	1.370678939299171179e+04
5.216711671167117004e+01	1.373377247765555512e+04
5.216751675167516566e+01	1.375934260420753162e+04
5.216791679167916840e+01	1.378349500541824091e+04
5.216831683168317113e+01	1.380622535001172582e+04
5.216871687168716676e+01	1.382752974333816746e+04
5.216911691169116949e+01	1.384740472782461256e+04
5.216951695169517222e+01	1.386584728320412432e+04
5.216991699169916785e+01	1.388285482652554492e+04
5.217031703170317058e+01	1.389842521194436267e+04
5.217071707170717332e+01	1.391255673029698664e+04
5.217111711171116895e+01	1.392524810845957836e+04
5.217151715171517168e+01	1.393649850849338691e+04
5.217191719171917441e+01	1.394630752657858102e+04
5.217231723172317004e+01	1.395467519171300228e+04
5.217271727172717277e+01	1.396160196427835035e+04
5.217311731173117550e+01	1.396708873432776636e+04
5.217351735173517113e+01	1.397113681969466961e+04
5.217391739173917387e+01	1.397374796390125812e+04
5.217431743174317660e+01	1.397492433386915218e+04
5.217471747174717223e+01	1.397466851743500592e+04
5.217511751175117496e+01	1.397298352067371707e+04
5.217551755175517769e+01	1.396987276503233443e+04
5.217591759175917332e+01	1.396534008427725894e+04
5.217631763176317605e+01	1.395938972125824694e+04
5.217671767176717879e+01	1.395202632449182602e+04
5.217711771177117441e+01	1.394325494456795423e+04
5.217751775177517715e+01	1.393308103038287663e+04
5.217791779177917988e+01	1.392151042520141527e+04
5.217831783178317551e+01	1.390854936255264874e+04
5.217871787178717824e+01	1.389420446196212106e+04
5.217911791179118097e+01	1.387848272452442870e+04
5.217951795179517660e+01	1.386139152831966567e+04
5.217991799179917933e+01	1.384293862367758265e+04
5.218031803180318207e+01	1.382313212829357872e+04
5.218071807180717769e+01	1.380198052219955207e+04
5.218111811181118043e+01	1.377949264259454139e+04
5.218151815181518316e+01	1.375567767853839541e+04
5.218191819181917879e+01	1.373054516551289635e+04
5.218231823182318152e+01	1.370410497985413895e+04
5.218271827182718425e+01	1.367636733306055976e+04
5.218311831183117988e+01	1.364734276598043652e+04
5.218351835183518261e+01	1.361704214288338335e+04
5.218391839183918535e+01	1.358547664541981794e+04
5.218431843184318097e+01	1.355265776647277744e+04
5.218471847184718371e+01	1.351859730390618279e+04
5.218511851185118644e+01	1.348330735421421014e+04
5.218551855185518207e+01	1.344680030607569643e+04
5.218591859185918480e+01	1.340908883381814667e+04
5.218631863186318753e+01	1.337018589079565390e+04
5.218671867186718316e+01	1.333010470268502286e+04
5.218711871187118589e+01	1.328885876077674220e+04
5.218751875187518863e+01	1.324646181496611098e+04
5.218791879187918425e+01	1.320292786691411857e+04
5.218831883188318699e+01	1.315827116306031166e+04
5.218871887188718972e+01	1.311250618757587654e+04
5.218911891189119245e+01	1.306564765526116571e+04
5.218951895189518808e+01	1.301771050439222017e+04
5.218991899189919081e+01	1.296870988952039443e+04
5.219031903190319355e+01	1.291866117422977914e+04
5.219071907190718917e+01	1.286757992385622310e+04
5.219111911191119191e+01	1.281548189817293314e+04
5.219151915191519464e+01	1.276238304404606606e+04
5.219191919191919027e+01	1.270829948806554603e+04
5.219231923192319300e+01	1.265324752915436875e+04
5.219271927192719573e+01	1.259724363116138920e+04
5.219311931193119136e+01	1.254030441544110545e+04
5.219351935193519409e+01	1.248244665342516419e+04
5.219391939193919683e+01	1.242368725918901146e+04
5.219431943194319246e+01	1.236404328201839235e+04
5.219471947194719519e+01	1.230353189897915036e+04
5.219511951195119792e+01	1.224217040749482476e+04
5.219551955195519355e+01	1.217997621793526923e+04
5.219591959195919628e+01	1.211696684622093380e+04
5.219631963196319901e+01	1.205315990644598241e+04
5.219671967196719464e+01	1.198857310352444256e+04
5.219711971197119738e+01	1.192322422586270295e+04
5.219751975197520011e+01	1.185713113806246110e+04
5.219791979197919574e+01	1.179031177365730582e+04
5.219831983198319847e+01	1.172278412788674177e+04
5.219871987198720120e+01	1.165456625051083938e+04
5.219911991199119683e+01	1.158567623866941358e+04
5.219951995199519956e+01	1.151613222978839440e+04
5.219991999199920230e+01	1.144595239453733848e+04
5.220032003200319792e+01	1.137515492984074262e+04
5.220072007200720066e+01	1.130375805194677014e+04
5.220112011201120339e+01	1.123177998955601470e+04
5.220152015201519902e+01	1.115923897701362694e+04
5.220192019201920175e+01	1.108615324756764312e+04
5.220232023202320448e+01	1.101254102669632630e+04
5.220272027202720011e+01	1.093842052550721928e+04
5.220312031203120284e+01	1.086380993421086350e+04
5.220352035203520558e+01	1.078872741567164667e+04
5.220392039203920120e+01	1.071319109903810931e+04
5.220432043204320394e+01	1.063721907345577165e+04
5.220472047204720667e+01	1.056082938186423780e+04
5.220512051205120230e+01	1.048404001480915394e+04
5.220552055205520503e+01	1.040686890457005211e+04
5.220592059205920776e+01	1.032933391914108870e+04
5.220632063206320339e+01	1.025145285638891073e+04
5.220672067206720612e+01	1.017324343830579710e+04
5.220712071207120886e+01	1.009472330536012305e+04
5.220752075207520448e+01	1.001591001094566673e+04
5.220792079207920722e+01	9.936821015906323737e+03
5.220832083208320995e+01	9.857473683238240483e+03
5.220872087208720558e+01	9.777885272822397383e+03
5.220912091209120831e+01	9.698072936286887852e+03
5.220952095209521104e+01	9.618053711976135673e+03
5.220992099209921378e+01	9.537844520028294937e+03
5.221032103210320940e+01	9.457462157562335051e+03
5.221072107210721214e+01	9.376923293975782144e+03
5.221112111211121487e+01	9.296244466354233737e+03
5.221152115211521050e+01	9.215442074993748975e+03
5.221192119211921323e+01	9.134532379036965722e+03
5.221232123212321596e+01	9.053531492223792156e+03
5.221272127212721159e+01	8.972455378757485960e+03
5.221312131213121432e+01	8.891319849286781391e+03
5.221352135213521706e+01	8.810140557004669972e+03
5.221392139213921268e+01	8.728932993864433229e+03
5.221432143214321542e+01	8.647712486913324028e+03
5.221472147214721815e+01	8.566494194744189372e+03
5.221512151215121378e+01	8.485293104065603984e+03
5.221552155215521651e+01	8.404124026390465588e+03
5.221592159215921924e+01	8.323001594843381099e+03
5.221632163216321487e+01	8.241940261086823739e+03
5.221672167216721760e+01	8.160954292366235677e+03
5.221712171217122034e+01	8.080057768673748797e+03
5.221752175217521597e+01	7.999264580030729121e+03
5.221792179217921870e+01	7.918588423888594662e+03
5.221832183218322143e+01	7.838042802648015822e+03
5.221872187218721706e+01	7.757641021295810788e+03
5.221912191219121979e+01	7.677396185159412198e+03
5.221952195219522253e+01	7.597321197778306669e+03
5.221992199219921815e+01	7.517428758891987854e+03
5.222032203220322089e+01	7.437731362543746400e+03
5.222072207220722362e+01	7.358241295299820194e+03
5.222112211221121925e+01	7.278970634583025458e+03
5.222152215221522198e+01	7.199931247120227454e+03
5.222192219221922471e+01	7.121134787502836843e+03
5.222232223222322034e+01	7.042592696859297575e+03
5.222272227222722307e+01	6.964316201638993334e+03
5.222312231223122581e+01	6.886316312506111899e+03
5.222352235223522143e+01	6.808603823342950818e+03
5.222392239223922417e+01	6.731189310361201933e+03
5.222432243224322690e+01	6.654083131320307075e+03
5.222472247224722253e+01	6.577295424851619828e+03
5.222512251225122526e+01	6.500836109887286511e+03
5.222552255225522799e+01	6.424714885192376641e+03
5.222592259225922362e+01	6.348941229024813765e+03
5.222632263226322635e+01	6.273524398820954957e+03
5.222672267226722909e+01	6.198473431054074354e+03
5.222712271227122471e+01	6.123797141166834990e+03
5.222752275227522745e+01	6.049504123600206185e+03
5.222792279227923018e+01	5.975602751917502246e+03
5.222832283228322581e+01	5.902101179021933604e+03
5.222872287228722854e+01	5.829007337466183344e+03
5.222912291229123127e+01	5.756328939852390249e+03
5.222952295229522690e+01	5.684073479321058585e+03
5.222992299229922963e+01	5.612248230127096576e+03
5.223032303230323237e+01	5.540860248301461979e+03
5.223072307230722799e+01	5.469916372396750376e+03
5.223112311231123073e+01	5.399423224314963591e+03
5.223152315231523346e+01	5.329387210215741106e+03
5.223192319231922909e+01	5.259814521503458309e+03
5.223232323232323182e+01	5.190711135891277081e+03
5.223272327232723455e+01	5.122082818540488006e+03
5.223312331233123018e+01	5.053935123273327918e+03
5.223352335233523291e+01	4.986273393857492920e+03
5.223392339233923565e+01	4.919102765360534249e+03
5.223432343234323127e+01	4.852428165572364378e+03
5.223472347234723401e+01	4.786254316493978877e+03
5.223512351235123674e+01	4.720585735890638716e+03
5.223552355235523237e+01	4.655426738907621257e+03
5.223592359235923510e+01	4.590781439746741853e+03
5.223632363236323783e+01	4.526653753401769791e+03
5.223672367236723346e+01	4.463047397450913195e+03
5.223712371237123619e+01	4.399965893904504810e+03
5.223752375237523893e+01	4.337412571131655568e+03
5.223792379237923456e+01	4.275390565763347695e+03
5.223832383238323729e+01	4.213902824718790725e+03
5.223872387238724002e+01	4.152952107255459850e+03
5.223912391239123565e+01	4.092540987065197442e+03
5.223952395239523838e+01	4.032671854414454629e+03
5.223992399239924111e+01	3.973346918326817104e+03
5.224032403240323674e+01	3.914568208806126222e+03
5.224072407240723948e+01	3.856337579098223614e+03
5.224112411241124221e+01	3.798656707989668121e+03
5.224152415241524494e+01	3.741527102141508749e+03
5.224192419241924057e+01	3.684950098456433807e+03
5.224232423242324330e+01	3.628926866477460862e+03
5.224272427242724604e+01	3.573458410816450396e+03
5.224312431243124166e+01	3.518545573610724205e+03
5.224352435243524440e+01	3.464189037005985483e+03
5.224392439243924713e+01	3.410389325663918953e+03
5.224432443244324276e+01	3.357146809292736634e+03
5.224472447244724549e+01	3.304461705198988057e+03
5.224512451245124822e+01	3.252334080859001460e+03
5.224552455245524385e+01	3.200763856508327535e+03
5.224592459245924658e+01	3.149750807747483123e+03
5.224632463246324932e+01	3.099294568162554242e+03
5.224672467246724494e+01	3.049394631958888567e+03
5.224712471247124768e+01	3.000050356606479909e+03
5.224752475247525041e+01	2.951260965495452183e+03
5.224792479247924604e+01	2.903025550600067618e+03
5.224832483248324877e+01	2.855343075149888136e+03
5.224872487248725150e+01	2.808212376306537408e+03
5.224912491249124713e+01	2.761632167844639753e+03
5.224952495249524986e+01	2.715601042835553017e+03
5.224992499249925260e+01	2.670117476332426577e+03
5.225032503250324822e+01	2.625179828055330290e+03
5.225072507250725096e+01	2.580786345074979636e+03
5.225112511251125369e+01	2.536935164493859702e+03
5.225152515251524932e+01	2.493624316123373774e+03
5.225192519251925205e+01	2.450851725155809163e+03
5.225232523252325478e+01	2.408615214829842898e+03
5.225272527252725041e+01	2.366912509088402203e+03
5.225312531253125314e+01	2.325741235227700145e+03
5.225352535253525588e+01	2.285098926536278213e+03
5.225392539253925150e+01	2.244983024922941240e+03
5.225432543254325424e+01	2.205390883532468706e+03
5.225472547254725697e+01	2.166319769348086083e+03
5.225512551255125260e+01	2.127766865779568434e+03
5.225552555255525533e+01	2.089729275210456308e+03
5.225592559255925806e+01	2.052204021603996352e+03
5.225632563256325369e+01	2.015188053018279334e+03
5.225672567256725642e+01	1.978678244127222570e+03
5.225712571257125916e+01	1.942671398722502545e+03
5.225752575257525478e+01	1.907164252195479548e+03
5.225792579257925752e+01	1.872153473998362188e+03
5.225832583258326025e+01	1.837635670083720242e+03
5.225872587258725588e+01	1.803607385321653510e+03
5.225912591259125861e+01	1.770065105893770124e+03
5.225952595259526134e+01	1.737005261663317697e+03
5.225992599259925697e+01	1.704424228520749921e+03
5.226032603260325970e+01	1.672318330704049686e+03
5.226072607260726244e+01	1.640683843093199357e+03
5.226112611261125807e+01	1.609516993478149061e+03
5.226152615261526080e+01	1.578813964799736141e+03
5.226192619261926353e+01	1.548570897362974847e+03
5.226232623262325916e+01	1.518783891022218995e+03
5.226272627262726189e+01	1.489449007337658486e+03
5.226312631263126462e+01	1.460562271702708586e+03
5.226352635263526736e+01	1.432119675441840855e+03
5.226392639263926299e+01	1.404117177878425991e+03
5.226432643264326572e+01	1.376550708372212512e+03
5.226472647264726845e+01	1.349416168326047909e+03
5.226512651265126408e+01	1.322709433161545576e+03
5.226552655265526681e+01	1.296426354263341636e+03
5.226592659265926955e+01	1.270562760891658172e+03
5.226632663266326517e+01	1.245114462062958182e+03
5.226672667266726791e+01	1.220077248398360553e+03
5.226712671267127064e+01	1.195446893939687470e+03
5.226752675267526627e+01	1.171219157932901453e+03
5.226792679267926900e+01	1.147389786578772600e+03
5.226832683268327173e+01	1.123954514750645558e+03
5.226872687268726736e+01	1.100909067679160671e+03
5.226912691269127009e+01	1.078249162603844070e+03
5.226952695269527283e+01	1.055970510391478683e+03
5.226992699269926845e+01	1.034068817121200482e+03
5.227032703270327119e+01	1.012539785636283455e+03
5.227072707270727392e+01	9.913791170625936502e+02
5.227112711271126955e+01	9.705825122937154674e+02
5.227152715271527228e+01	9.501456734427774791e+02
5.227192719271927501e+01	9.300643052610043924e+02
5.227232723272327064e+01	9.103341165230821161e+02
5.227272727272727337e+01	8.909508213793764071e+02
5.227312731273127611e+01	8.719101406751283321e+02
5.227352735273527173e+01	8.532078032367431888e+02
5.227392739273927447e+01	8.348395471252654261e+02
5.227432743274327720e+01	8.168011208572293071e+02
5.227472747274727283e+01	7.990882845930102576e+02
5.227512751275127556e+01	7.816968112928826713e+02
5.227552755275527829e+01	7.646224878409412895e+02
5.227592759275927392e+01	7.478611161130752407e+02
5.227632763276327665e+01	7.314085140888515753e+02
5.227672767276727939e+01	7.152605168524752344e+02
5.227712771277127501e+01	6.994129775904621056e+02
5.227752775277527775e+01	6.838617685583419643e+02
5.227792779277928048e+01	6.686027820166634683e+02
5.227832783278327611e+01	6.536319311365776912e+02
5.227872787278727884e+01	6.389451508752923701e+02
5.227912791279128157e+01	6.245383988216897251e+02
5.227952795279527720e+01	6.104076560124333355e+02
5.227992799279927993e+01	5.965489277188670485e+02
5.228032803280328267e+01	5.829582442050409554e+02
5.228072807280727829e+01	5.696316614572008348e+02
5.228112811281128103e+01	5.565652618850873523e+02
5.228152815281528376e+01	5.437551549953921040e+02
5.228192819281927939e+01	5.311974780377308889e+02
5.228232823282328212e+01	5.188883966235018761e+02
5.228272827282728485e+01	5.068241053180009317e+02
5.228312831283128048e+01	4.950008282061635896e+02
5.228352835283528321e+01	4.834148194323294092e+02
5.228392839283928595e+01	4.720623637144051372e+02
5.228432843284328158e+01	4.609397768328204847e+02
5.228472847284728431e+01	4.500434060946836325e+02
5.228512851285128704e+01	4.393696307735200435e+02
5.228552855285528267e+01	4.289148625250118130e+02
5.228592859285928540e+01	4.186755457791362574e+02
5.228632863286328814e+01	4.086481581091163662e+02
5.228672867286728376e+01	3.988292105775957452e+02
5.228712871287128650e+01	3.892152480604451625e+02
5.228752875287528923e+01	3.798028495486290694e+02
5.228792879287928486e+01	3.705886284285272154e+02
5.228832883288328759e+01	3.615692327411550764e+02
5.228872887288729032e+01	3.527413454206816255e+02
5.228912891289128595e+01	3.441016845126700332e+02
5.228952895289528868e+01	3.356470033724583573e+02
5.228992899289929142e+01	3.273740908441072861e+02
5.229032903290328704e+01	3.192797714203170472e+02
5.229072907290728978e+01	3.113609053837457168e+02
5.229112911291129251e+01	3.036143889045463879e+02
5.229152915291528814e+01	2.960371541951841436e+02
5.229192919291929087e+01	2.886261695743543214e+02
5.229232923292329360e+01	2.813784395380161527e+02
5.229272927292728923e+01	2.742910048138924139e+02
5.229312931293129196e+01	2.673609423998377110e+02
5.229352935293529470e+01	2.605853655864888196e+02
5.229392939293929032e+01	2.539614239886406040e+02
5.229432943294329306e+01	2.474863034860912876e+02
5.229472947294729579e+01	2.411572262294308473e+02
5.229512951295129852e+01	2.349714506037692274e+02
5.229552955295529415e+01	2.289262711787361866e+02
5.229592959295929688e+01	2.230190186451395107e+02
5.229632963296329962e+01	2.172470597386657971e+02
5.229672967296729524e+01	2.116077971510061957e+02
5.229712971297129798e+01	2.060986694287850867e+02
5.229752975297530071e+01	2.007171508606635939e+02
5.229792979297929634e+01	1.954607513529884670e+02
5.229832983298329907e+01	1.903270162943537684e+02
5.229872987298730180e+01	1.853135264094327681e+02
5.229912991299129743e+01	1.804178976024423662e+02
5.229952995299530016e+01	1.756377807905896020e+02
5.229992999299930290e+01	1.709708617278486429e+02
5.230033003300329852e+01	1.664148608194147698e+02
5.230073007300730126e+01	1.619675329271723001e+02
5.230113011301130399e+01	1.576266671665119361e+02
5.230153015301529962e+01	1.533900866948275166e+02
5.230193019301930235e+01	1.492556484920195601e+02
5.230233023302330508e+01	1.452212431333227869e+02
5.230273027302730071e+01	1.412847945547744644e+02
5.230313031303130344e+01	1.374442598116373517e+02
5.230353035303530618e+01	1.336976288300776048e+02
5.230393039303930180e+01	1.300429241524053907e+02
5.230433043304330454e+01	1.264782006761671767e+02
5.230473047304730727e+01	1.230015453873886173e+02
5.230513051305130290e+01	1.196110770882467449e+02
5.230553055305530563e+01	1.163049461194583216e+02
5.230593059305930836e+01	1.130813340776578997e+02
5.230633063306330399e+01	1.099384535280379538e+02
5.230673067306730672e+01	1.068745477125164030e+02
5.230713071307130946e+01	1.038878902536943656e+02
5.230753075307530509e+01	1.009767848548591189e+02
5.230793079307930782e+01	9.813956499628574193e+01
5.230833083308331055e+01	9.537459362808063190e+01
5.230873087308730618e+01	9.268026288540679047e+01
5.230913091309130891e+01	9.005499372567386729e+01
5.230953095309531165e+01	8.749723563652906932e+01
5.230993099309930727e+01	8.500546631726470537e+01
5.231033103310331001e+01	8.257819135792868792e+01
5.231073107310731274e+01	8.021394391636080456e+01
5.231113111311130837e+01	7.791128439336051770e+01
5.231153115311531110e+01	7.566880010620154451e+01
5.231193119311931383e+01	7.348510496069067699e+01
5.231233123312330946e+01	7.135883912197336088e+01
5.231273127312731219e+01	6.928866868427734005e+01
5.231313131313131493e+01	6.727328533978543135e+01
5.231353135313531055e+01	6.531140604682028084e+01
5.231393139313931329e+01	6.340177269752398104e+01
5.231433143314331602e+01	6.154315178520485574e+01
5.231473147314731165e+01	5.973433407152450769e+01
5.231513151315131438e+01	5.797413425369176565e+01
5.231553155315531711e+01	5.626139063182387900e+01
5.231593159315931274e+01	5.459496477663491021e+01
5.231633163316331547e+01	5.297374119760232958e+01
5.231673167316731821e+01	5.139662701176293780e+01
5.231713171317132094e+01	4.986255161328026730e+01
5.231753175317531657e+01	4.837046634392611821e+01
5.231793179317931930e+01	4.691934416461020163e+01
5.231833183318332203e+01	4.550817932809042787e+01
5.231873187318731766e+01	4.413598705299141756e+01
5.231913191319132039e+01	4.280180319925446497e+01
5.231953195319532313e+01	4.150468394513702464e+01
5.231993199319931875e+01	4.024370546587839215e+01
5.232033203320332149e+01	3.901796361414078262e+01
5.232073207320732422e+01	3.782657360233341848e+01
5.232113211321131985e+01	3.666866968692202988e+01
5.232153215321532258e+01	3.554340485482231315e+01
5.232193219321932531e+01	3.444995051197226132e+01
5.232233223322332094e+01	3.338749617417352766e+01
5.232273227322732367e+01	3.235524916028891340e+01
5.232313231323132641e+01	3.135243428787894970e+01
5.232353235323532203e+01	3.037829357135586861e+01
5.232393239323932477e+01	2.943208592273062862e+01
5.232433243324332750e+01	2.851308685502409546e+01
5.232473247324732313e+01	2.762058818840971597e+01
5.232513251325132586e+01	2.675389775915188295e+01
5.232553255325532859e+01	2.591233913139977929e+01
5.232593259325932422e+01	2.509525131189285219e+01
5.232633263326332695e+01	2.430198846763175524e+01
5.232673267326732969e+01	2.353191964656290835e+01
5.232713271327132531e+01	2.278442850132294595e+01
5.232753275327532805e+01	2.205891301608560795e+01
5.232793279327933078e+01	2.135478523654937888e+01
5.232833283328332641e+01	2.067147100310175745e+01
5.232873287328732914e+01	2.000840968719208135e+01
5.232913291329133187e+01	1.936505393094235927e+01
5.232953295329532750e+01	1.874086941406935480e+01
5.232993299329933024e+01	1.813533454847985382e+01
5.233033303330333297e+01	1.754794025563196058e+01
5.233073307330732860e+01	1.697818971928574427e+01
5.233113311331133133e+01	1.642559814159294618e+01
5.233153315331533406e+01	1.588969250253555998e+01
5.233193319331932969e+01	1.537001132272163240e+01
5.233233323332333242e+01	1.486610442954239808e+01
5.233273327332733516e+01	1.437753272669392857e+01
5.233313331333133078e+01	1.390386796706225248e+01
5.233353335333533352e+01	1.344469252896954536e+01
5.233393339333933625e+01	1.299959919577644918e+01
5.233433343334333188e+01	1.256819093883232163e+01
5.233473347334733461e+01	1.215008070376459770e+01
5.233513351335133734e+01	1.174489120009451248e+01
5.233553355335533297e+01	1.135225469416591082e+01
5.233593359335933570e+01	1.097181280537084191e+01
5.233633363336333844e+01	1.060321630565405648e+01
5.233673367336733406e+01	1.024612492227714711e+01
5.233713371337133680e+01	9.900207143820558997e+00
5.233753375337533953e+01	9.565140029400813759e+00
5.233793379337933516e+01	9.240609021078306284e+00
5.233833383338333789e+01	8.926307759429766620e+00
5.233873387338734062e+01	8.621937902258093089e+00
5.233913391339133625e+01	8.327208946411259305e+00
5.233953395339533898e+01	8.041838052680056137e+00
5.233993399339934172e+01	7.765549873744776121e+00
5.234033403340333734e+01	7.498076385138120692e+00
5.234073407340734008e+01	7.239156719192687106e+00
5.234113411341134281e+01	6.988537001938818882e+00
5.234153415341533844e+01	6.745970192919344299e+00
5.234193419341934117e+01	6.511215927886033761e+00
5.234233423342334390e+01	6.284040364342710738e+00
5.234273427342733953e+01	6.064216029899428761e+00
5.234313431343134226e+01	5.851521673401314239e+00
5.234353435343534500e+01	5.645742118795948450e+00
5.234393439343934062e+01	5.446668121702748167e+00
5.234433443344334336e+01	5.254096228647408218e+00
5.234473447344734609e+01	5.067828638924873452e+00
5.234513451345134172e+01	4.887673069053906083e+00
5.234553455345534445e+01	4.713442619786643917e+00
5.234593459345934718e+01	4.544955645636556518e+00
5.234633463346334281e+01	4.382035626888455937e+00
5.234673467346734554e+01	4.224511044054361619e+00
5.234713471347134828e+01	4.072215254739599111e+00
5.234753475347534390e+01	3.924986348835138195e+00
5.234793479347934664e+01	3.782667081662575814e+00
5.234833483348334937e+01	3.645104729963651202e+00
5.234873487348735210e+01	3.512150978092996922e+00
5.234913491349134773e+01	3.383661806444884235e+00
5.234953495349535046e+01	3.259497382081169459e+00
5.234993499349935320e+01	3.139521951528120969e+00
5.235033503350334882e+01	3.023603735710441942e+00
5.235073507350735156e+01	2.911614826991359539e+00
5.235113511351135429e+01	2.803431088288259598e+00
5.235153515351534992e+01	2.698932054234019162e+00
5.235193519351935265e+01	2.598000834354656341e+00
5.235233523352335538e+01	2.500524018234755452e+00
5.235273527352735101e+01	2.406391582642602778e+00
5.235313531353135375e+01	2.315496800587578452e+00
5.235353535353535648e+01	2.227736152283077420e+00
5.235393539353935211e+01	2.143009237988752425e+00
5.235433543354335484e+01	2.061218692706416444e+00
5.235473547354735757e+01	1.982270102704650983e+00
5.235513551355135320e+01	1.906071923847546090e+00
5.235553555355535593e+01	1.832535401703664801e+00
5.235593559355935867e+01	1.761574493411721010e+00
5.235633563356335429e+01	1.693105791280029582e+00
5.235673567356735703e+01	1.627048448097097033e+00
5.235713571357135976e+01	1.563324104131289083e+00
5.235753575357535539e+01	1.501856815797754097e+00
5.235793579357935812e+01	1.442572985971197319e+00
5.235833583358336085e+01	1.385401295923417653e+00
5.235873587358735648e+01	1.330272638864694823e+00
5.235913591359135921e+01	1.277120031020303470e+00
5.235953595359536195e+01	1.225878599882513909e+00
5.235993599359935757e+01	1.176485494545158605e+00
5.236033603360336031e+01	1.128879825492952849e+00
5.236073607360736304e+01	1.083002605890075909e+00
5.236113611361135867e+01	1.038796694348291583e+00
5.236153615361536140e+01	9.962067391548723450e-01
5.236193619361936413e+01	9.551791239405896805e-01
5.236233623362335976e+01	9.156619147679446735e-01
5.236273627362736249e+01	8.776048086197397735e-01
5.236313631363136523e+01	8.409590832679704198e-01
5.236353635363536085e+01	8.056775485028653261e-01
5.236393639363936359e+01	7.717144987017573454e-01
5.236433643364336632e+01	7.390256667172488969e-01
5.236473647364736195e+01	7.075681790639727353e-01
5.236513651365136468e+01	6.773005123829759500e-01
5.236553655365536741e+01	6.481824511625648988e-01
5.236593659365936304e+01	6.201750466941933215e-01
5.236633663366336577e+01	5.932405772416862177e-01
5.236673667366736851e+01	5.673425094018887949e-01
5.236713671367136413e+01	5.424454606345304741e-01
5.236753675367536687e+01	5.185151629388422556e-01
5.236793679367936960e+01	4.955184276542222710e-01
5.236833683368336523e+01	4.734231113619654652e-01
5.236873687368736796e+01	4.521980828648655137e-01
5.236913691369137069e+01	4.318131912212345713e-01
5.236953695369536632e+01	4.122392348096967640e-01
5.236993699369936905e+01	3.934479314008895723e-01
5.237033703370337179e+01	3.754118892120393847e-01
5.237073707370737452e+01	3.581045789202242924e-01
5.237113711371137015e+01	3.415003066099755458e-01
5.237153715371537288e+01	3.255741876307871596e-01
5.237193719371937561e+01	3.103021213400091738e-01
5.237233723372337124e+01	2.956607667065304645e-01
5.237273727372737397e+01	2.816275187506623312e-01
5.237313731373137671e+01	2.681804857956099353e-01
5.237353735373537233e+01	2.552984675059826181e-01
5.237393739373937507e+01	2.429609336888483850e-01
5.237433743374337780e+01	2.311480038329574993e-01
5.237473747374737343e+01	2.198404273618898841e-01
5.237513751375137616e+01	2.090195645770667743e-01
5.237553755375537889e+01	1.986673682667647323e-01
5.237593759375937452e+01	1.887663659575302966e-01
5.237633763376337726e+01	1.792996427846486329e-01
5.237673767376737999e+01	1.702508249586583422e-01
5.237713771377137562e+01	1.616040878534175940e-01
5.237753775377537835e+01	1.533440890326079886e-01
5.237793779377938108e+01	1.454559812654643569e-01
5.237833783378337671e+01	1.379253981179526800e-01
5.237873787378737944e+01	1.307384400338664765e-01
5.237913791379138218e+01	1.238816608850726725e-01
5.237953795379537780e+01	1.173420549706769567e-01
5.237993799379938054e+01	1.111070444454293066e-01
5.238033803380338327e+01	1.051644671582629975e-01
5.238073807380737890e+01	9.950256488245076691e-02
5.238113811381138163e+01	9.410997191947446938e-02
5.238153815381538436e+01	8.897570405931379267e-02
5.238193819381937999e+01	8.408914788050393663e-02
5.238233823382338272e+01	7.944005037394445690e-02
5.238273827382738546e+01	7.501850887509549370e-02
5.238313831383138108e+01	7.081496128984758609e-02
5.238353835383538382e+01	6.682017660001003667e-02
5.238393839383938655e+01	6.302524563501923915e-02
5.238433843384338218e+01	5.942157209712271154e-02
5.238473847384738491e+01	5.600086382794761120e-02
5.238513851385138764e+01	5.275512430500852584e-02
5.238553855385538327e+01	4.967664435734830269e-02
5.238593859385938600e+01	4.675799409013288443e-02
5.238633863386338874e+01	4.399201500864312331e-02
5.238673867386738436e+01	4.137181233270644659e-02
5.238713871387138710e+01	3.889074749320582669e-02
5.238753875387538983e+01	3.654243080287626622e-02
5.238793879387938546e+01	3.432071429415484848e-02
5.238833883388338819e+01	3.221968471739115186e-02
5.238873887388739092e+01	3.023365669324137167e-02
5.238913891389138655e+01	2.835716601356827460e-02
5.238953895389538928e+01	2.658496308564461952e-02
5.238993899389939202e+01	2.491200651491215848e-02
5.239033903390338764e+01	2.333345682197814422e-02
5.239073907390739038e+01	2.184467028993953425e-02
5.239113911391139311e+01	2.044119293850751515e-02
5.239153915391538874e+01	1.911875462176542903e-02
5.239193919391939147e+01	1.787326324672750336e-02
5.239233923392339420e+01	1.670079911017750135e-02
5.239273927392738983e+01	1.559760935155321028e-02
5.239313931393139256e+01	1.456010251990640277e-02
5.239353935393539530e+01	1.358484325320699453e-02
5.239393939393939092e+01	1.266854706847827909e-02
5.239433943394339366e+01	1.180807526144322418e-02
5.239473947394739639e+01	1.100042991453534756e-02
5.239513951395139202e+01	1.024274901227878801e-02
5.239553955395539475e+01	9.532301663173231576e-03
5.239593959395939748e+01	8.866483427330599382e-03
5.239633963396339311e+01	8.242811749203696539e-03
5.239673967396739585e+01	7.658921494821374805e-03
5.239713971397139858e+01	7.112560593003473992e-03
5.239753975397539421e+01	6.601585780070725121e-03
5.239793979397939694e+01	6.123958447592818370e-03
5.239833983398339967e+01	5.677740592731395780e-03
5.239873987398739530e+01	5.261090870736063498e-03
5.239913991399139803e+01	4.872260749141164686e-03
5.239953995399540077e+01	4.509590763189848077e-03
5.239993999399939639e+01	4.171506871981798571e-03
5.240034003400339913e+01	3.856516914801800654e-03
5.240074007400740186e+01	3.563207167040135723e-03
5.240114011401139749e+01	3.290238995062883236e-03
5.240154015401540022e+01	3.036345609331931889e-03
5.240194019401940295e+01	2.800328915011805839e-03
5.240234023402340569e+01	2.581056459233812845e-03
5.240274027402740131e+01	2.377458474118940984e-03
5.240314031403140405e+01	2.188525014589749740e-03
5.240354035403540678e+01	2.013303189929168020e-03
5.240394039403940241e+01	1.850894487971415942e-03
5.240434043404340514e+01	1.700452190737728212e-03
5.240474047404740787e+01	1.561178880257992237e-03
5.240514051405140350e+01	1.432324033249234106e-03
5.240554055405540623e+01	1.313181703253797714e-03
5.240594059405940897e+01	1.203088288774349646e-03
5.240634063406340459e+01	1.101420385880198327e-03
5.240674067406740733e+01	1.007592723699922985e-03
5.240714071407141006e+01	9.210561811595682075e-04
5.240754075407540569e+01	8.412958832738091702e-04
5.240794079407940842e+01	7.678293752498021891e-04
5.240834083408341115e+01	7.002048726201456907e-04
5.240874087408740678e+01	6.379995855825854479e-04
5.240914091409140951e+01	5.808181156899439338e-04
5.240954095409541225e+01	5.282909230043471597e-04
5.240994099409940787e+01	4.800728618051137704e-04
5.241034103410341061e+01	4.358417829197578502e-04
5.241074107410741334e+01	3.952972007323552915e-04
5.241114111411140897e+01	3.581590229129817172e-04
5.241154115411541170e+01	3.241663409059973057e-04
5.241194119411941443e+01	2.930762792134623796e-04
5.241234123412341006e+01	2.646629015128485656e-04
5.241274127412741279e+01	2.387402199597081704e-04
5.241314131413141553e+01	2.151096444609540339e-04
5.241354135413541115e+01	1.935869433835194278e-04
5.241394139413941389e+01	1.740013209862806493e-04
5.241434143414341662e+01	1.561945452789453577e-04
5.241474147414741225e+01	1.400201241906174298e-04
5.241514151415141498e+01	1.253425279768329828e-04
5.241554155415541771e+01	1.120364558416979753e-04
5.241594159415941334e+01	9.998614480114041258e-05
5.241634163416341607e+01	8.908471886403529082e-05
5.241674167416741881e+01	7.923357665988059147e-05
5.241714171417141443e+01	7.034181569460801892e-05
5.241754175417541717e+01	6.232569146981948292e-05
5.241794179417941990e+01	5.510810975506713079e-05
5.241834183418341553e+01	4.861815035756981350e-05
5.241874187418741826e+01	4.279062078880663321e-05
5.241914191419142099e+01	3.756563828258931609e-05
5.241954195419541662e+01	3.288823867433316681e-05
5.241994199419941936e+01	2.870801070616878394e-05
5.242034203420342209e+01	2.497875437712877486e-05
5.242074207420741772e+01	2.165816201176758629e-05
5.242114211421142045e+01	1.870752077410882278e-05
5.242154215421542318e+01	1.609143540664591398e-05
5.242194219421941881e+01	1.377757002614460835e-05
5.242234223422342154e+01	1.173640785911148373e-05
5.242274227422742428e+01	9.941027849915351977e-06
5.242314231423142701e+01	8.366897123597553089e-06
5.242354235423542264e+01	6.991678333314239461e-06
5.242394239423942537e+01	5.795050969056270221e-06
5.242434243424342810e+01	4.758545749737926728e-06
5.242474247424742373e+01	3.865391264888592564e-06
5.242514251425142646e+01	3.100372074985137561e-06
5.242554255425542920e+01	2.449697520896754551e-06
5.242594259425942482e+01	1.900880532955906522e-06
5.242634263426342756e+01	1.442625768802571178e-06
5.242674267426743029e+01	1.064726446364703328e-06
5.242714271427142592e+01	7.579692741316527599e-07
5.242754275427542865e+01	5.140469152512017089e-07
5.242794279427943138e+01	3.254774549415654795e-07
5.242834283428342701e+01	1.855303722688655626e-07
5.242874287428742974e+01	8.815854751402003823e-08
5.242914291429143248e+01	2.793586516057259776e-08
5.242954295429542810e+01	-0.000000000000000000e+00
5.242994299429943084e+01	-0.000000000000000000e+00
5.243034303430343357e+01	-0.000000000000000000e+00
5.243074307430742920e+01	-0.000000000000000000e+00
5.243114311431143193e+01	-0.000000000000000000e+00
5.243154315431543466e+01	-0.000000000000000000e+00
5.243194319431943029e+01	-0.000000000000000000e+00
5.243234323432343302e+01	-0.000000000000000000e+00
5.243274327432743576e+01	-0.000000000000000000e+00
5.243314331433143138e+01	-0.000000000000000000e+00
5.243354335433543412e+01	-0.000000000000000000e+00
5.243394339433943685e+01	-0.000000000000000000e+00
5.243434343434343248e+01	-0.000000000000000000e+00
5.243474347434743521e+01	-0.000000000000000000e+00
5.243514351435143794e+01	-0.000000000000000000e+00
5.243554355435543357e+01	-0.000000000000000000e+00
5.243594359435943630e+01	-0.000000000000000000e+00
5.243634363436343904e+01	-0.000000000000000000e+00
5.243674367436743466e+01	-0.000000000000000000e+00
5.243714371437143740e+01	-0.000000000000000000e+00
5.243754375437544013e+01	-0.000000000000000000e+00
5.243794379437943576e+01	-0.000000000000000000e+00
5.243834383438343849e+01	-0.000000000000000000e+00
5.243874387438744122e+01	-0.000000000000000000e+00
5.243914391439143685e+01	-0.000000000000000000e+00
5.243954395439543958e+01	-0.000000000000000000e+00
5.243994399439944232e+01	-0.000000000000000000e+00
5.244034403440343795e+01	-0.000000000000000000e+00
5.244074407440744068e+01	-0.000000000000000000e+00
5.244114411441144341e+01	-0.000000000000000000e+00
5.244154415441543904e+01	-0.000000000000000000e+00
5.244194419441944177e+01	-0.000000000000000000e+00
5.244234423442344450e+01	-0.000000000000000000e+00
5.244274427442744013e+01	-0.000000000000000000e+00
5.244314431443144287e+01	-0.000000000000000000e+00
5.244354435443544560e+01	-0.000000000000000000e+00
5.244394439443944123e+01	-0.000000000000000000e+00
5.244434443444344396e+01	-0.000000000000000000e+00
5.244474447444744669e+01	-0.000000000000000000e+00
5.244514451445144232e+01	-0.000000000000000000e+00
5.244554455445544505e+01	-0.000000000000000000e+00
5.244594459445944779e+01	-0.000000000000000000e+00
5.244634463446344341e+01	-0.000000000000000000e+00
5.244674467446744615e+01	-0.000000000000000000e+00
5.244714471447144888e+01	-0.000000000000000000e+00
5.244754475447544451e+01	-0.000000000000000000e+00
5.244794479447944724e+01	-0.000000000000000000e+00
5.244834483448344997e+01	-0.000000000000000000e+00
5.244874487448744560e+01	-0.000000000000000000e+00
5.244914491449144833e+01	-0.000000000000000000e+00
5.244954495449545107e+01	-0.000000000000000000e+00
5.244994499449944669e+01	-0.000000000000000000e+00
5.245034503450344943e+01	-0.000000000000000000e+00
5.245074507450745216e+01	-0.000000000000000000e+00
5.245114511451144779e+01	-0.000000000000000000e+00
5.245154515451545052e+01	-0.000000000000000000e+00
5.245194519451945325e+01	-0.000000000000000000e+00
5.245234523452344888e+01	-0.000000000000000000e+00
5.245274527452745161e+01	-0.000000000000000000e+00
5.245314531453145435e+01	-0.000000000000000000e+00
5.245354535453544997e+01	-0.000000000000000000e+00
5.245394539453945271e+01	-0.000000000000000000e+00
5.245434543454345544e+01	-0.000000000000000000e+00
5.245474547454745817e+01	-0.000000000000000000e+00
5.245514551455145380e+01	-0.000000000000000000e+00
5.245554555455545653e+01	-0.000000000000000000e+00
5.245594559455945927e+01	-0.000000000000000000e+00
5.245634563456345489e+01	-0.000000000000000000e+00
5.245674567456745763e+01	-0.000000000000000000e+00
5.245714571457146036e+01	-0.000000000000000000e+00
5.245754575457545599e+01	-0.000000000000000000e+00
5.245794579457945872e+01	-0.000000000000000000e+00
5.245834583458346145e+01	-0.000000000000000000e+00
5.245874587458745708e+01	-0.000000000000000000e+00
5.245914591459145981e+01	-0.000000000000000000e+00
5.245954595459546255e+01	-0.000000000000000000e+00
5.245994599459945817e+01	-0.000000000000000000e+00
5.246034603460346091e+01	-0.000000000000000000e+00
5.246074607460746364e+01	-0.000000000000000000e+00
5.246114611461145927e+01	-0.000000000000000000e+00
5.246154615461546200e+01	-0.000000000000000000e+00
5.246194619461946473e+01	-0.000000000000000000e+00
5.246234623462346036e+01	-0.000000000000000000e+00
5.246274627462746309e+01	-0.000000000000000000e+00
5.246314631463146583e+01	-0.000000000000000000e+00
5.246354635463546146e+01	-0.000000000000000000e+00
5.246394639463946419e+01	-0.000000000000000000e+00
5.246434643464346692e+01	-0.000000000000000000e+00
5.246474647464746255e+01	-0.000000000000000000e+00
5.246514651465146528e+01	-0.000000000000000000e+00
5.246554655465546801e+01	-0.000000000000000000e+00
5.246594659465946364e+01	-0.000000000000000000e+00
5.246634663466346638e+01	-0.000000000000000000e+00
5.246674667466746911e+01	-0.000000000000000000e+00
5.246714671467146474e+01	-0.000000000000000000e+00
5.246754675467546747e+01	-0.000000000000000000e+00
5.246794679467947020e+01	-0.000000000000000000e+00
5.246834683468346583e+01	-0.000000000000000000e+00
5.246874687468746856e+01	-0.000000000000000000e+00
5.246914691469147130e+01	-0.000000000000000000e+00
5.246954695469546692e+01	-0.000000000000000000e+00
5.246994699469946966e+01	-0.000000000000000000e+00
5.247034703470347239e+01	-0.000000000000000000e+00
5.247074707470746802e+01	-0.000000000000000000e+00
5.247114711471147075e+01	-0.000000000000000000e+00
5.247154715471547348e+01	-0.000000000000000000e+00
5.247194719471946911e+01	-0.000000000000000000e+00
5.247234723472347184e+01	-0.000000000000000000e+00
5.247274727472747458e+01	-0.000000000000000000e+00
5.247314731473147020e+01	-0.000000000000000000e+00
5.247354735473547294e+01	-0.000000000000000000e+00
5.247394739473947567e+01	-0.000000000000000000e+00
5.247434743474347130e+01	-0.000000000000000000e+00
5.247474747474747403e+01	-0.000000000000000000e+00
5.247514751475147676e+01	-0.000000000000000000e+00
5.247554755475547239e+01	-0.000000000000000000e+00
5.247594759475947512e+01	-0.000000000000000000e+00
5.247634763476347786e+01	-0.000000000000000000e+00
5.247674767476748059e+01	-0.000000000000000000e+00
5.247714771477147622e+01	-0.000000000000000000e+00
5.247754775477547895e+01	-0.000000000000000000e+00
5.247794779477948168e+01	-0.000000000000000000e+00
5.247834783478347731e+01	-0.000000000000000000e+00
5.247874787478748004e+01	-0.000000000000000000e+00
5.247914791479148278e+01	-0.000000000000000000e+00
5.247954795479547840e+01	-0.000000000000000000e+00
5.247994799479948114e+01	-0.000000000000000000e+00
5.248034803480348387e+01	-0.000000000000000000e+00
5.248074807480747950e+01	-0.000000000000000000e+00
5.248114811481148223e+01	-0.000000000000000000e+00
5.248154815481548496e+01	-0.000000000000000000e+00
5.248194819481948059e+01	-0.000000000000000000e+00
5.248234823482348332e+01	-0.000000000000000000e+00
5.248274827482748606e+01	-0.000000000000000000e+00
5.248314831483148168e+01	-0.000000000000000000e+00
5.248354835483548442e+01	-0.000000000000000000e+00
5.248394839483948715e+01	-0.000000000000000000e+00
5.248434843484348278e+01	-0.000000000000000000e+00
5.248474847484748551e+01	-0.000000000000000000e+00
5.248514851485148824e+01	-0.000000000000000000e+00
5.248554855485548387e+01	-0.000000000000000000e+00
5.248594859485948660e+01	-0.000000000000000000e+00
5.248634863486348934e+01	-0.000000000000000000e+00
5.248674867486748497e+01	-0.000000000000000000e+00
5.248714871487148770e+01	-0.000000000000000000e+00
5.248754875487549043e+01	-0.000000000000000000e+00
5.248794879487948606e+01	-0.000000000000000000e+00
5.248834883488348879e+01	-0.000000000000000000e+00
5.248874887488749152e+01	-0.000000000000000000e+00
5.248914891489148715e+01	-0.000000000000000000e+00
5.248954895489548989e+01	-0.000000000000000000e+00
5.248994899489949262e+01	-0.000000000000000000e+00
5.249034903490348825e+01	-0.000000000000000000e+00
5.249074907490749098e+01	-0.000000000000000000e+00
5.249114911491149371e+01	-0.000000000000000000e+00
5.249154915491548934e+01	-0.000000000000000000e+00
5.249194919491949207e+01	-0.000000000000000000e+00
5.249234923492349481e+01	-0.000000000000000000e+00
5.249274927492749043e+01	-0.000000000000000000e+00
5.249314931493149317e+01	-0.000000000000000000e+00
5.249354935493549590e+01	-0.000000000000000000e+00
5.249394939493949153e+01	-0.000000000000000000e+00
5.249434943494349426e+01	-0.000000000000000000e+00
5.249474947494749699e+01	-0.000000000000000000e+00
5.249514951495149262e+01	-0.000000000000000000e+00
5.249554955495549535e+01	-0.000000000000000000e+00
5.249594959495949809e+01	-0.000000000000000000e+00
5.249634963496349371e+01	-0.000000000000000000e+00
5.249674967496749645e+01	-0.000000000000000000e+00
5.249714971497149918e+01	-0.000000000000000000e+00
5.249754975497549481e+01	-0.000000000000000000e+00
5.249794979497949754e+01	-0.000000000000000000e+00
5.249834983498350027e+01	-0.000000000000000000e+00
5.249874987498749590e+01	-0.000000000000000000e+00
5.249914991499149863e+01	-0.000000000000000000e+00
5.249954995499550137e+01	-0.000000000000000000e+00
5.249994999499949699e+01	-0.000000000000000000e+00
5.250035003500349973e+01	-0.000000000000000000e+00
5.250075007500750246e+01	-0.000000000000000000e+00
5.250115011501149809e+01	-0.000000000000000000e+00
5.250155015501550082e+01	-0.000000000000000000e+00
5.250195019501950355e+01	-0.000000000000000000e+00
5.250235023502349918e+01	-0.000000000000000000e+00
5.250275027502750191e+01	-0.000000000000000000e+00
5.250315031503150465e+01	-0.000000000000000000e+00
5.250355035503550027e+01	-0.000000000000000000e+00
5.250395039503950301e+01	-0.000000000000000000e+00
5.250435043504350574e+01	-0.000000000000000000e+00
5.250475047504750137e+01	-0.000000000000000000e+00
5.250515051505150410e+01	-0.000000000000000000e+00
5.250555055505550683e+01	-0.000000000000000000e+00
5.250595059505950246e+01	-0.000000000000000000e+00
5.250635063506350519e+01	-0.000000000000000000e+00
5.250675067506750793e+01	-0.000000000000000000e+00
5.250715071507150356e+01	-0.000000000000000000e+00
5.250755075507550629e+01	-0.000000000000000000e+00
5.250795079507950902e+01	-0.000000000000000000e+00
5.250835083508351175e+01	-0.000000000000000000e+00
5.250875087508750738e+01	-0.000000000000000000e+00
5.250915091509151011e+01	-0.000000000000000000e+00
5.250955095509551285e+01	-0.000000000000000000e+00
5.250995099509950848e+01	-0.000000000000000000e+00
5.251035103510351121e+01	-0.000000000000000000e+00
5.251075107510751394e+01	-0.000000000000000000e+00
5.251115111511150957e+01	-0.000000000000000000e+00
5.251155115511551230e+01	-0.000000000000000000e+00
5.251195119511951503e+01	-0.000000000000000000e+00
5.251235123512351066e+01	-0.000000000000000000e+00
5.251275127512751340e+01	-0.000000000000000000e+00
5.251315131513151613e+01	-0.000000000000000000e+00
5.251355135513551176e+01	-0.000000000000000000e+00
5.251395139513951449e+01	-0.000000000000000000e+00
5.251435143514351722e+01	-0.000000000000000000e+00
5.251475147514751285e+01	-0.000000000000000000e+00
5.251515151515151558e+01	-0.000000000000000000e+00
5.251555155515551832e+01	-0.000000000000000000e+00
5.251595159515951394e+01	-0.000000000000000000e+00
5.251635163516351668e+01	-0.000000000000000000e+00
5.251675167516751941e+01	-0.000000000000000000e+00
5.251715171517151504e+01	-0.000000000000000000e+00
5.251755175517551777e+01	-0.000000000000000000e+00
5.251795179517952050e+01	-0.000000000000000000e+00
5.251835183518351613e+01	-0.000000000000000000e+00
5.251875187518751886e+01	-0.000000000000000000e+00
5.251915191519152160e+01	-0.000000000000000000e+00
5.251955195519551722e+01	-0.000000000000000000e+00
5.251995199519951996e+01	-0.000000000000000000e+00
5.252035203520352269e+01	-0.000000000000000000e+00
5.252075207520751832e+01	-0.000000000000000000e+00
5.252115211521152105e+01	-0.000000000000000000e+00
5.252155215521552378e+01	-0.000000000000000000e+00
5.252195219521951941e+01	-0.000000000000000000e+00
5.252235223522352214e+01	-0.000000000000000000e+00
5.252275227522752488e+01	-0.000000000000000000e+00
5.252315231523152050e+01	-0.000000000000000000e+00
5.252355235523552324e+01	-0.000000000000000000e+00
5.252395239523952597e+01	-0.000000000000000000e+00
5.252435243524352160e+01	-0.000000000000000000e+00
5.252475247524752433e+01	-0.000000000000000000e+00
5.252515251525152706e+01	-0.000000000000000000e+00
5.252555255525552269e+01	-0.000000000000000000e+00
5.252595259525952542e+01	-0.000000000000000000e+00
5.252635263526352816e+01	-0.000000000000000000e+00
5.252675267526752378e+01	-0.000000000000000000e+00
5.252715271527152652e+01	-0.000000000000000000e+00
5.252755275527552925e+01	-0.000000000000000000e+00
5.252795279527952488e+01	-0.000000000000000000e+00
5.252835283528352761e+01	-0.000000000000000000e+00
5.252875287528753034e+01	-0.000000000000000000e+00
5.252915291529152597e+01	-0.000000000000000000e+00
5.252955295529552870e+01	-0.000000000000000000e+00
5.252995299529953144e+01	-0.000000000000000000e+00
5.253035303530353417e+01	-0.000000000000000000e+00
5.253075307530752980e+01	-0.000000000000000000e+00
5.253115311531153253e+01	-0.000000000000000000e+00
5.253155315531553526e+01	-0.000000000000000000e+00
5.253195319531953089e+01	-0.000000000000000000e+00
5.253235323532353362e+01	-0.000000000000000000e+00
5.253275327532753636e+01	-0.000000000000000000e+00
5.253315331533153199e+01	-0.000000000000000000e+00
5.253355335533553472e+01	-0.000000000000000000e+00
5.253395339533953745e+01	-0.000000000000000000e+00
5.253435343534353308e+01	-0.000000000000000000e+00
5.253475347534753581e+01	-0.000000000000000000e+00
5.253515351535153854e+01	-0.000000000000000000e+00
5.253555355535553417e+01	-0.000000000000000000e+00
5.253595359535953691e+01	-0.000000000000000000e+00
5.253635363536353964e+01	-0.000000000000000000e+00
5.253675367536753527e+01	-0.000000000000000000e+00
5.253715371537153800e+01	-0.000000000000000000e+00
5.253755375537554073e+01	-0.000000000000000000e+00
5.253795379537953636e+01	-0.000000000000000000e+00
5.253835383538353909e+01	-0.000000000000000000e+00
5.253875387538754183e+01	-0.000000000000000000e+00
5.253915391539153745e+01	-0.000000000000000000e+00
5.253955395539554019e+01	-0.000000000000000000e+00
5.253995399539954292e+01	-0.000000000000000000e+00
5.254035403540353855e+01	-0.000000000000000000e+00
5.254075407540754128e+01	-0.000000000000000000e+00
5.254115411541154401e+01	-0.000000000000000000e+00
5.254155415541553964e+01	-0.000000000000000000e+00
5.254195419541954237e+01	-0.000000000000000000e+00
5.254235423542354511e+01	-0.000000000000000000e+00
5.254275427542754073e+01	-0.000000000000000000e+00
5.254315431543154347e+01	-0.000000000000000000e+00
5.254355435543554620e+01	-0.000000000000000000e+00
5.254395439543954183e+01	-0.000000000000000000e+00
5.254435443544354456e+01	-0.000000000000000000e+00
5.254475447544754729e+01	-0.000000000000000000e+00
5.254515451545154292e+01	-0.000000000000000000e+00
5.254555455545554565e+01	-0.000000000000000000e+00
5.254595459545954839e+01	-0.000000000000000000e+00
5.254635463546354401e+01	-0.000000000000000000e+00
5.254675467546754675e+01	-0.000000000000000000e+00
5.254715471547154948e+01	-0.000000000000000000e+00
5.254755475547554511e+01	-0.000000000000000000e+00
5.254795479547954784e+01	-0.000000000000000000e+00
5.254835483548355057e+01	-0.000000000000000000e+00
5.254875487548754620e+01	-0.000000000000000000e+00
5.254915491549154893e+01	-0.000000000000000000e+00
5.254955495549555167e+01	-0.000000000000000000e+00
5.254995499549954729e+01	-0.000000000000000000e+00
5.255035503550355003e+01	-0.000000000000000000e+00
5.255075507550755276e+01	-0.000000000000000000e+00
5.255115511551154839e+01	-0.000000000000000000e+00
5.255155515551555112e+01	-0.000000000000000000e+00
5.255195519551955385e+01	-0.000000000000000000e+00
5.255235523552354948e+01	-0.000000000000000000e+00
5.255275527552755221e+01	-0.000000000000000000e+00
5.255315531553155495e+01	-0.000000000000000000e+00
5.255355535553555058e+01	-0.000000000000000000e+00
5.255395539553955331e+01	-0.000000000000000000e+00
5.255435543554355604e+01	-0.000000000000000000e+00
5.255475547554755167e+01	-0.000000000000000000e+00
5.255515551555155440e+01	-0.000000000000000000e+00
5.255555555555555713e+01	-0.000000000000000000e+00
5.255595559555955276e+01	-0.000000000000000000e+00
5.255635563556355550e+01	-0.000000000000000000e+00
5.255675567556755823e+01	-0.000000000000000000e+00
5.255715571557155386e+01	-0.000000000000000000e+00
5.255755575557555659e+01	-0.000000000000000000e+00
5.255795579557955932e+01	-0.000000000000000000e+00
5.255835583558355495e+01	-0.000000000000000000e+00
5.255875587558755768e+01	-0.000000000000000000e+00
5.255915591559156042e+01	-0.000000000000000000e+00
5.255955595559555604e+01	-0.000000000000000000e+00
5.255995599559955878e+01	-0.000000000000000000e+00
5.256035603560356151e+01	-0.000000000000000000e+00
5.256075607560755714e+01	-0.000000000000000000e+00
5.256115611561155987e+01	-0.000000000000000000e+00
5.256155615561556260e+01	-0.000000000000000000e+00
5.256195619561956534e+01	-0.000000000000000000e+00
5.256235623562356096e+01	-0.000000000000000000e+00
5.256275627562756370e+01	-0.000000000000000000e+00
5.256315631563156643e+01	-0.000000000000000000e+00
5.256355635563556206e+01	-0.000000000000000000e+00
5.256395639563956479e+01	-0.000000000000000000e+00
5.256435643564356752e+01	-0.000000000000000000e+00
5.256475647564756315e+01	-0.000000000000000000e+00
5.256515651565156588e+01	-0.000000000000000000e+00
5.256555655565556862e+01	-0.000000000000000000e+00
5.256595659565956424e+01	-0.000000000000000000e+00
5.256635663566356698e+01	-0.000000000000000000e+00
5.256675667566756971e+01	-0.000000000000000000e+00
5.256715671567156534e+01	-0.000000000000000000e+00
5.256755675567556807e+01	-0.000000000000000000e+00
5.256795679567957080e+01	-0.000000000000000000e+00
5.256835683568356643e+01	-0.000000000000000000e+00
5.256875687568756916e+01	-0.000000000000000000e+00
5.256915691569157190e+01	-0.000000000000000000e+00
5.256955695569556752e+01	-0.000000000000000000e+00
5.256995699569957026e+01	-0.000000000000000000e+00
5.257035703570357299e+01	-0.000000000000000000e+00
5.257075707570756862e+01	-0.000000000000000000e+00
5.257115711571157135e+01	-0.000000000000000000e+00
5.257155715571557408e+01	-0.000000000000000000e+00
5.257195719571956971e+01	-0.000000000000000000e+00
5.257235723572357244e+01	-0.000000000000000000e+00
5.257275727572757518e+01	-0.000000000000000000e+00
5.257315731573157080e+01	-0.000000000000000000e+00
5.257355735573557354e+01	-0.000000000000000000e+00
5.257395739573957627e+01	-0.000000000000000000e+00
5.257435743574357190e+01	-0.000000000000000000e+00
5.257475747574757463e+01	-0.000000000000000000e+00
5.257515751575157736e+01	-0.000000000000000000e+00
5.257555755575557299e+01	-0.000000000000000000e+00
5.257595759575957572e+01	-0.000000000000000000e+00
5.257635763576357846e+01	-0.000000000000000000e+00
5.257675767576757409e+01	-0.000000000000000000e+00
5.257715771577157682e+01	-0.000000000000000000e+00
5.257755775577557955e+01	-0.000000000000000000e+00
5.257795779577957518e+01	-0.000000000000000000e+00
5.257835783578357791e+01	-0.000000000000000000e+00
5.257875787578758064e+01	-0.000000000000000000e+00
5.257915791579157627e+01	-0.000000000000000000e+00
5.257955795579557901e+01	-0.000000000000000000e+00
5.257995799579958174e+01	-0.000000000000000000e+00
5.258035803580357737e+01	-0.000000000000000000e+00
5.258075807580758010e+01	-0.000000000000000000e+00
5.258115811581158283e+01	-0.000000000000000000e+00
5.258155815581557846e+01	-0.000000000000000000e+00
5.258195819581958119e+01	-0.000000000000000000e+00
5.258235823582358393e+01	-0.000000000000000000e+00
5.258275827582757955e+01	-0.000000000000000000e+00
5.258315831583158229e+01	-0.000000000000000000e+00
5.258355835583558502e+01	-0.000000000000000000e+00
5.258395839583958775e+01	-0.000000000000000000e+00
5.258435843584358338e+01	-0.000000000000000000e+00
5.258475847584758611e+01	-0.000000000000000000e+00
5.258515851585158885e+01	-0.000000000000000000e+00
5.258555855585558447e+01	-0.000000000000000000e+00
5.258595859585958721e+01	-0.000000000000000000e+00
5.258635863586358994e+01	-0.000000000000000000e+00
5.258675867586758557e+01	-0.000000000000000000e+00
5.258715871587158830e+01	-0.000000000000000000e+00
5.258755875587559103e+01	-0.000000000000000000e+00
5.258795879587958666e+01	-0.000000000000000000e+00
5.258835883588358939e+01	-0.000000000000000000e+00
5.258875887588759213e+01	-0.000000000000000000e+00
5.258915891589158775e+01	-0.000000000000000000e+00
5.258955895589559049e+01	-0.000000000000000000e+00
5.258995899589959322e+01	-0.000000000000000000e+00
5.259035903590358885e+01	-0.000000000000000000e+00
5.259075907590759158e+01	-0.000000000000000000e+00
5.259115911591159431e+01	-0.000000000000000000e+00
5.259155915591558994e+01	-0.000000000000000000e+00
5.259195919591959267e+01	-0.000000000000000000e+00
5.259235923592359541e+01	-0.000000000000000000e+00
5.259275927592759103e+01	-0.000000000000000000e+00
5.259315931593159377e+01	-0.000000000000000000e+00
5.259355935593559650e+01	-0.000000000000000000e+00
5.259395939593959213e+01	-0.000000000000000000e+00
5.259435943594359486e+01	-0.000000000000000000e+00
5.259475947594759759e+01	-0.000000000000000000e+00
5.259515951595159322e+01	-0.000000000000000000e+00
5.259555955595559595e+01	-0.000000000000000000e+00
5.259595959595959869e+01	-0.000000000000000000e+00
5.259635963596359431e+01	-0.000000000000000000e+00
5.259675967596759705e+01	-0.000000000000000000e+00
5.259715971597159978e+01	-0.000000000000000000e+00
5.259755975597559541e+01	-0.000000000000000000e+00
5.259795979597959814e+01	-0.000000000000000000e+00
5.259835983598360087e+01	-0.000000000000000000e+00
5.259875987598759650e+01	-0.000000000000000000e+00
5.259915991599159923e+01	-0.000000000000000000e+00
5.259955995599560197e+01	-0.000000000000000000e+00
5.259995999599959760e+01	-0.000000000000000000e+00
5.260036003600360033e+01	-0.000000000000000000e+00
5.260076007600760306e+01	-0.000000000000000000e+00
5.260116011601159869e+01	-0.000000000000000000e+00
5.260156015601560142e+01	-0.000000000000000000e+00
5.260196019601960415e+01	-0.000000000000000000e+00
5.260236023602359978e+01	-0.000000000000000000e+00
5.260276027602760252e+01	-0.000000000000000000e+00
5.260316031603160525e+01	-0.000000000000000000e+00
5.260356035603560088e+01	-0.000000000000000000e+00
5.260396039603960361e+01	-0.000000000000000000e+00
5.260436043604360634e+01	-0.000000000000000000e+00
5.260476047604760197e+01	-0.000000000000000000e+00
5.260516051605160470e+01	-0.000000000000000000e+00
5.260556055605560744e+01	-0.000000000000000000e+00
5.260596059605960306e+01	-0.000000000000000000e+00
5.260636063606360580e+01	-0.000000000000000000e+00
5.260676067606760853e+01	-0.000000000000000000e+00
5.260716071607160416e+01	-0.000000000000000000e+00
5.260756075607560689e+01	-0.000000000000000000e+00
5.260796079607960962e+01	-0.000000000000000000e+00
5.260836083608360525e+01	-0.000000000000000000e+00
5.260876087608760798e+01	-0.000000000000000000e+00
5.260916091609161072e+01	-0.000000000000000000e+00
5.260956095609560634e+01	-0.000000000000000000e+00
5.260996099609960908e+01	-0.000000000000000000e+00
5.261036103610361181e+01	-0.000000000000000000e+00
5.261076107610760744e+01	-0.000000000000000000e+00
5.261116111611161017e+01	-0.000000000000000000e+00
5.261156115611561290e+01	-0.000000000000000000e+00
5.261196119611960853e+01	-0.000000000000000000e+00
5.261236123612361126e+01	-0.000000000000000000e+00
5.261276127612761400e+01	-0.000000000000000000e+00
5.261316131613160962e+01	-0.000000000000000000e+00
5.261356135613561236e+01	-0.000000000000000000e+00
5.261396139613961509e+01	-0.000000000000000000e+00
5.261436143614361072e+01	-0.000000000000000000e+00
5.261476147614761345e+01	-0.000000000000000000e+00
5.261516151615161618e+01	-0.000000000000000000e+00
5.261556155615561892e+01	-0.000000000000000000e+00
5.261596159615961454e+01	-0.000000000000000000e+00
5.261636163616361728e+01	-0.000000000000000000e+00
5.261676167616762001e+01	-0.000000000000000000e+00
5.261716171617161564e+01	-0.000000000000000000e+00
5.261756175617561837e+01	-0.000000000000000000e+00
5.261796179617962110e+01	-0.000000000000000000e+00
5.261836183618361673e+01	-0.000000000000000000e+00
5.261876187618761946e+01	-0.000000000000000000e+00
5.261916191619162220e+01	-0.000000000000000000e+00
5.261956195619561782e+01	-0.000000000000000000e+00
5.261996199619962056e+01	-0.000000000000000000e+00
5.262036203620362329e+01	-0.000000000000000000e+00
5.262076207620761892e+01	-0.000000000000000000e+00
5.262116211621162165e+01	-0.000000000000000000e+00
5.262156215621562438e+01	-0.000000000000000000e+00
5.262196219621962001e+01	-0.000000000000000000e+00
5.262236223622362274e+01	-0.000000000000000000e+00
5.262276227622762548e+01	-0.000000000000000000e+00
5.262316231623162111e+01	-0.000000000000000000e+00
5.262356235623562384e+01	-0.000000000000000000e+00
5.262396239623962657e+01	-0.000000000000000000e+00
5.262436243624362220e+01	-0.000000000000000000e+00
5.262476247624762493e+01	-0.000000000000000000e+00
5.262516251625162766e+01	-0.000000000000000000e+00
5.262556255625562329e+01	-0.000000000000000000e+00
5.262596259625962603e+01	-0.000000000000000000e+00
5.262636263626362876e+01	-0.000000000000000000e+00
5.262676267626762439e+01	-0.000000000000000000e+00
5.262716271627162712e+01	-0.000000000000000000e+00
5.262756275627562985e+01	-0.000000000000000000e+00
5.262796279627962548e+01	-0.000000000000000000e+00
5.262836283628362821e+01	-0.000000000000000000e+00
5.262876287628763095e+01	-0.000000000000000000e+00
5.262916291629162657e+01	-0.000000000000000000e+00
5.262956295629562931e+01	-0.000000000000000000e+00
5.262996299629963204e+01	-0.000000000000000000e+00
5.263036303630362767e+01	-0.000000000000000000e+00
5.263076307630763040e+01	-0.000000000000000000e+00
5.263116311631163313e+01	-0.000000000000000000e+00
5.263156315631562876e+01	-0.000000000000000000e+00
5.263196319631963149e+01	-0.000000000000000000e+00
5.263236323632363423e+01	-0.000000000000000000e+00
5.263276327632762985e+01	-0.000000000000000000e+00
5.263316331633163259e+01	-0.000000000000000000e+00
5.263356335633563532e+01	-0.000000000000000000e+00
5.263396339633963095e+01	-0.000000000000000000e+00
5.263436343634363368e+01	-0.000000000000000000e+00
5.263476347634763641e+01	-0.000000000000000000e+00
5.263516351635163204e+01	-0.000000000000000000e+00
5.263556355635563477e+01	-0.000000000000000000e+00
5.263596359635963751e+01	-0.000000000000000000e+00
5.263636363636364024e+01	-0.000000000000000000e+00
5.263676367636763587e+01	-0.000000000000000000e+00
5.263716371637163860e+01	-0.000000000000000000e+00
5.263756375637564133e+01	-0.000000000000000000e+00
5.263796379637963696e+01	-0.000000000000000000e+00
5.263836383638363969e+01	-0.000000000000000000e+00
5.263876387638764243e+01	-0.000000000000000000e+00
5.263916391639163805e+01	-0.000000000000000000e+00
5.263956395639564079e+01	-0.000000000000000000e+00
5.263996399639964352e+01	-0.000000000000000000e+00
5.264036403640363915e+01	-0.000000000000000000e+00
5.264076407640764188e+01	-0.000000000000000000e+00
5.264116411641164461e+01	-0.000000000000000000e+00
5.264156415641564024e+01	-0.000000000000000000e+00
5.264196419641964297e+01	-0.000000000000000000e+00
5.264236423642364571e+01	-0.000000000000000000e+00
5.264276427642764133e+01	-0.000000000000000000e+00
5.264316431643164407e+01	-0.000000000000000000e+00
5.264356435643564680e+01	-0.000000000000000000e+00
5.264396439643964243e+01	-0.000000000000000000e+00
5.264436443644364516e+01	-0.000000000000000000e+00
5.264476447644764789e+01	-0.000000000000000000e+00
5.264516451645164352e+01	-0.000000000000000000e+00
5.264556455645564625e+01	-0.000000000000000000e+00
5.264596459645964899e+01	-0.000000000000000000e+00
5.264636463646364462e+01	-0.000000000000000000e+00
5.264676467646764735e+01	-0.000000000000000000e+00
5.264716471647165008e+01	-0.000000000000000000e+00
5.264756475647564571e+01	-0.000000000000000000e+00
5.264796479647964844e+01	-0.000000000000000000e+00
5.264836483648365117e+01	-0.000000000000000000e+00
5.264876487648764680e+01	-0.000000000000000000e+00
5.264916491649164954e+01	-0.000000000000000000e+00
5.264956495649565227e+01	-0.000000000000000000e+00
5.264996499649964790e+01	-0.000000000000000000e+00
5.265036503650365063e+01	-0.000000000000000000e+00
5.265076507650765336e+01	-0.000000000000000000e+00
5.265116511651164899e+01	-0.000000000000000000e+00
5.265156515651565172e+01	-0.000000000000000000e+00
5.265196519651965446e+01	-0.000000000000000000e+00
5.265236523652365008e+01	-0.000000000000000000e+00
5.265276527652765282e+01	-0.000000000000000000e+00
5.265316531653165555e+01	-0.000000000000000000e+00
5.265356535653565118e+01	-0.000000000000000000e+00
5.265396539653965391e+01	-0.000000000000000000e+00
5.265436543654365664e+01	-0.000000000000000000e+00
5.265476547654765227e+01	-0.000000000000000000e+00
5.265516551655165500e+01	-0.000000000000000000e+00
5.265556555655565774e+01	-0.000000000000000000e+00
5.265596559655965336e+01	-0.000000000000000000e+00
5.265636563656365610e+01	-0.000000000000000000e+00
5.265676567656765883e+01	-0.000000000000000000e+00
5.265716571657165446e+01	-0.000000000000000000e+00
5.265756575657565719e+01	-0.000000000000000000e+00
5.265796579657965992e+01	-0.000000000000000000e+00
5.265836583658365555e+01	-0.000000000000000000e+00
5.265876587658765828e+01	-0.000000000000000000e+00
5.265916591659166102e+01	-0.000000000000000000e+00
5.265956595659565664e+01	-0.000000000000000000e+00
5.265996599659965938e+01	-0.000000000000000000e+00
5.266036603660366211e+01	-0.000000000000000000e+00
5.266076607660765774e+01	-0.000000000000000000e+00
5.266116611661166047e+01	-0.000000000000000000e+00
5.266156615661566320e+01	-0.000000000000000000e+00
5.266196619661965883e+01	-0.000000000000000000e+00
5.266236623662366156e+01	-0.000000000000000000e+00
5.266276627662766430e+01	-0.000000000000000000e+00
5.266316631663165992e+01	-0.000000000000000000e+00
5.266356635663566266e+01	-0.000000000000000000e+00
5.266396639663966539e+01	-0.000000000000000000e+00
5.266436643664366102e+01	-0.000000000000000000e+00
5.266476647664766375e+01	-0.000000000000000000e+00
5.266516651665166648e+01	-0.000000000000000000e+00
5.266556655665566211e+01	-0.000000000000000000e+00
5.266596659665966484e+01	-0.000000000000000000e+00
5.266636663666366758e+01	-0.000000000000000000e+00
5.266676667666766321e+01	-0.000000000000000000e+00
5.266716671667166594e+01	-0.000000000000000000e+00
5.266756675667566867e+01	-0.000000000000000000e+00
5.266796679667967140e+01	-0.000000000000000000e+00
5.266836683668366703e+01	-0.000000000000000000e+00
5.266876687668766976e+01	-0.000000000000000000e+00
5.266916691669167250e+01	-0.000000000000000000e+00
5.266956695669566813e+01	-0.000000000000000000e+00
5.266996699669967086e+01	-0.000000000000000000e+00
5.267036703670367359e+01	-0.000000000000000000e+00
5.267076707670766922e+01	-0.000000000000000000e+00
5.267116711671167195e+01	-0.000000000000000000e+00
5.267156715671567468e+01	-0.000000000000000000e+00
5.267196719671967031e+01	-0.000000000000000000e+00
5.267236723672367305e+01	-0.000000000000000000e+00
5.267276727672767578e+01	-0.000000000000000000e+00
5.267316731673167141e+01	-0.000000000000000000e+00
5.267356735673567414e+01	-0.000000000000000000e+00
5.267396739673967687e+01	-0.000000000000000000e+00
5.267436743674367250e+01	-0.000000000000000000e+00
5.267476747674767523e+01	-0.000000000000000000e+00
5.267516751675167797e+01	-0.000000000000000000e+00
5.267556755675567359e+01	-0.000000000000000000e+00
5.267596759675967633e+01	-0.000000000000000000e+00
5.267636763676367906e+01	-0.000000000000000000e+00
5.267676767676767469e+01	-0.000000000000000000e+00
5.267716771677167742e+01	-0.000000000000000000e+00
5.267756775677568015e+01	-0.000000000000000000e+00
5.267796779677967578e+01	-0.000000000000000000e+00
5.267836783678367851e+01	-0.000000000000000000e+00
5.267876787678768125e+01	-0.000000000000000000e+00
5.267916791679167687e+01	-0.000000000000000000e+00
5.267956795679567961e+01	-0.000000000000000000e+00
5.267996799679968234e+01	-0.000000000000000000e+00
5.268036803680367797e+01	-0.000000000000000000e+00
5.268076807680768070e+01	-0.000000000000000000e+00
5.268116811681168343e+01	-0.000000000000000000e+00
5.268156815681567906e+01	-0.000000000000000000e+00
5.268196819681968179e+01	-0.000000000000000000e+00
5.268236823682368453e+01	-0.000000000000000000e+00
5.268276827682768015e+01	-0.000000000000000000e+00
5.268316831683168289e+01	-0.000000000000000000e+00
5.268356835683568562e+01	-0.000000000000000000e+00
5.268396839683968125e+01	-0.000000000000000000e+00
5.268436843684368398e+01	-0.000000000000000000e+00
5.268476847684768671e+01	-0.000000000000000000e+00
5.268516851685168234e+01	-0.000000000000000000e+00
5.268556855685568507e+01	-0.000000000000000000e+00
5.268596859685968781e+01	-0.000000000000000000e+00
5.268636863686368343e+01	-0.000000000000000000e+00
5.268676867686768617e+01	-0.000000000000000000e+00
5.268716871687168890e+01	-0.000000000000000000e+00
5.268756875687568453e+01	-0.000000000000000000e+00
5.268796879687968726e+01	-0.000000000000000000e+00
5.268836883688368999e+01	-0.000000000000000000e+00
5.268876887688768562e+01	-0.000000000000000000e+00
5.268916891689168835e+01	-0.000000000000000000e+00
5.268956895689569109e+01	-0.000000000000000000e+00
5.268996899689969382e+01	-0.000000000000000000e+00
5.269036903690368945e+01	-0.000000000000000000e+00
5.269076907690769218e+01	-0.000000000000000000e+00
5.269116911691169491e+01	-0.000000000000000000e+00
5.269156915691569054e+01	-0.000000000000000000e+00
5.269196919691969327e+01	-0.000000000000000000e+00
5.269236923692369601e+01	-0.000000000000000000e+00
5.269276927692769164e+01	-0.000000000000000000e+00
5.269316931693169437e+01	-0.000000000000000000e+00
5.269356935693569710e+01	-0.000000000000000000e+00
5.269396939693969273e+01	-0.000000000000000000e+00
5.269436943694369546e+01	-0.000000000000000000e+00
5.269476947694769819e+01	-0.000000000000000000e+00
5.269516951695169382e+01	-0.000000000000000000e+00
5.269556955695569656e+01	-0.000000000000000000e+00
5.269596959695969929e+01	-0.000000000000000000e+00
5.269636963696369492e+01	-0.000000000000000000e+00
5.269676967696769765e+01	-0.000000000000000000e+00
5.269716971697170038e+01	-0.000000000000000000e+00
5.269756975697569601e+01	-0.000000000000000000e+00
5.269796979697969874e+01	-0.000000000000000000e+00
5.269836983698370148e+01	-0.000000000000000000e+00
5.269876987698769710e+01	-0.000000000000000000e+00
5.269916991699169984e+01	-0.000000000000000000e+00
5.269956995699570257e+01	-0.000000000000000000e+00
5.269996999699969820e+01	-0.000000000000000000e+00
5.270037003700370093e+01	-0.000000000000000000e+00
5.270077007700770366e+01	-0.000000000000000000e+00
5.270117011701169929e+01	-0.000000000000000000e+00
5.270157015701570202e+01	-0.000000000000000000e+00
5.270197019701970476e+01	-0.000000000000000000e+00
5.270237023702370038e+01	-0.000000000000000000e+00
5.270277027702770312e+01	-0.000000000000000000e+00
5.270317031703170585e+01	-0.000000000000000000e+00
5.270357035703570148e+01	-0.000000000000000000e+00
5.270397039703970421e+01	-0.000000000000000000e+00
5.270437043704370694e+01	-0.000000000000000000e+00
5.270477047704770257e+01	-0.000000000000000000e+00
5.270517051705170530e+01	-0.000000000000000000e+00
5.270557055705570804e+01	-0.000000000000000000e+00
5.270597059705970366e+01	-0.000000000000000000e+00
5.270637063706370640e+01	-0.000000000000000000e+00
5.270677067706770913e+01	-0.000000000000000000e+00
5.270717071707170476e+01	-0.000000000000000000e+00
5.270757075707570749e+01	-0.000000000000000000e+00
5.270797079707971022e+01	-0.000000000000000000e+00
5.270837083708370585e+01	-0.000000000000000000e+00
5.270877087708770858e+01	-0.000000000000000000e+00
5.270917091709171132e+01	-0.000000000000000000e+00
5.270957095709570694e+01	-0.000000000000000000e+00
5.270997099709970968e+01	-0.000000000000000000e+00
5.271037103710371241e+01	-0.000000000000000000e+00
5.271077107710770804e+01	-0.000000000000000000e+00
5.271117111711171077e+01	-0.000000000000000000e+00
5.271157115711571350e+01	-0.000000000000000000e+00
5.271197119711970913e+01	-0.000000000000000000e+00
5.271237123712371186e+01	-0.000000000000000000e+00
5.271277127712771460e+01	-0.000000000000000000e+00
5.271317131713171023e+01	-0.000000000000000000e+00
5.271357135713571296e+01	-0.000000000000000000e+00
5.271397139713971569e+01	-0.000000000000000000e+00
5.271437143714371132e+01	-0.000000000000000000e+00
5.271477147714771405e+01	-0.000000000000000000e+00
5.271517151715171678e+01	-0.000000000000000000e+00
5.271557155715571241e+01	-0.000000000000000000e+00
5.271597159715971515e+01	-0.000000000000000000e+00
5.271637163716371788e+01	-0.000000000000000000e+00
5.271677167716771351e+01	-0.000000000000000000e+00
5.271717171717171624e+01	-0.000000000000000000e+00
5.271757175717571897e+01	-0.000000000000000000e+00
5.271797179717971460e+01	-0.000000000000000000e+00
5.271837183718371733e+01	-0.000000000000000000e+00
5.271877187718772007e+01	-0.000000000000000000e+00
5.271917191719171569e+01	-0.000000000000000000e+00
5.271957195719571843e+01	-0.000000000000000000e+00
5.271997199719972116e+01	-0.000000000000000000e+00
5.272037203720371679e+01	-0.000000000000000000e+00
5.272077207720771952e+01	-0.000000000000000000e+00
5.272117211721172225e+01	-0.000000000000000000e+00
5.272157215721572499e+01	-0.000000000000000000e+00
5.272197219721972061e+01	-0.000000000000000000e+00
5.272237223722372335e+01	-0.000000000000000000e+00
5.272277227722772608e+01	-0.000000000000000000e+00
5.272317231723172171e+01	-0.000000000000000000e+00
5.272357235723572444e+01	-0.000000000000000000e+00
5.272397239723972717e+01	-0.000000000000000000e+00
5.272437243724372280e+01	-0.000000000000000000e+00
5.272477247724772553e+01	-0.000000000000000000e+00
5.272517251725172827e+01	-0.000000000000000000e+00
5.272557255725572389e+01	-0.000000000000000000e+00
5.272597259725972663e+01	-0.000000000000000000e+00
5.272637263726372936e+01	-0.000000000000000000e+00
5.272677267726772499e+01	-0.000000000000000000e+00
5.272717271727172772e+01	-0.000000000000000000e+00
5.272757275727573045e+01	-0.000000000000000000e+00
5.272797279727972608e+01	-0.000000000000000000e+00
5.272837283728372881e+01	-0.000000000000000000e+00
5.272877287728773155e+01	-0.000000000000000000e+00
5.272917291729172717e+01	-0.000000000000000000e+00
5.272957295729572991e+01	-0.000000000000000000e+00
5.272997299729973264e+01	-0.000000000000000000e+00
5.273037303730372827e+01	-0.000000000000000000e+00
5.273077307730773100e+01	-0.000000000000000000e+00
5.273117311731173373e+01	-0.000000000000000000e+00
5.273157315731572936e+01	-0.000000000000000000e+00
5.273197319731973209e+01	-0.000000000000000000e+00
5.273237323732373483e+01	-0.000000000000000000e+00
5.273277327732773045e+01	-0.000000000000000000e+00
5.273317331733173319e+01	-0.000000000000000000e+00
5.273357335733573592e+01	-0.000000000000000000e+00
5.273397339733973155e+01	-0.000000000000000000e+00
5.273437343734373428e+01	-0.000000000000000000e+00
5.273477347734773701e+01	-0.000000000000000000e+00
5.273517351735173264e+01	-0.000000000000000000e+00
5.273557355735573537e+01	-0.000000000000000000e+00
5.273597359735973811e+01	-0.000000000000000000e+00
5.273637363736373374e+01	-0.000000000000000000e+00
5.273677367736773647e+01	-0.000000000000000000e+00
5.273717371737173920e+01	-0.000000000000000000e+00
5.273757375737573483e+01	-0.000000000000000000e+00
5.273797379737973756e+01	-0.000000000000000000e+00
5.273837383738374029e+01	-0.000000000000000000e+00
5.273877387738773592e+01	-0.000000000000000000e+00
5.273917391739173866e+01	-0.000000000000000000e+00
5.273957395739574139e+01	-0.000000000000000000e+00
5.273997399739973702e+01	-0.000000000000000000e+00
5.274037403740373975e+01	-0.000000000000000000e+00
5.274077407740774248e+01	-0.000000000000000000e+00
5.274117411741173811e+01	-0.000000000000000000e+00
5.274157415741574084e+01	-0.000000000000000000e+00
5.274197419741974358e+01	-0.000000000000000000e+00
5.274237423742373920e+01	-0.000000000000000000e+00
5.274277427742774194e+01	-0.000000000000000000e+00
5.274317431743174467e+01	-0.000000000000000000e+00
5.274357435743574740e+01	-0.000000000000000000e+00
5.274397439743974303e+01	-0.000000000000000000e+00
5.274437443744374576e+01	-0.000000000000000000e+00
5.274477447744774850e+01	-0.000000000000000000e+00
5.274517451745174412e+01	-0.000000000000000000e+00
5.274557455745574686e+01	-0.000000000000000000e+00
5.274597459745974959e+01	-0.000000000000000000e+00
5.274637463746374522e+01	-0.000000000000000000e+00
5.274677467746774795e+01	-0.000000000000000000e+00
5.274717471747175068e+01	-0.000000000000000000e+00
5.274757475747574631e+01	-0.000000000000000000e+00
5.274797479747974904e+01	-0.000000000000000000e+00
5.274837483748375178e+01	-0.000000000000000000e+00
5.274877487748774740e+01	-0.000000000000000000e+00
5.274917491749175014e+01	-0.000000000000000000e+00
5.274957495749575287e+01	-0.000000000000000000e+00
5.274997499749974850e+01	-0.000000000000000000e+00
5.275037503750375123e+01	-0.000000000000000000e+00
5.275077507750775396e+01	-0.000000000000000000e+00
5.275117511751174959e+01	-0.000000000000000000e+00
5.275157515751575232e+01	-0.000000000000000000e+00
5.275197519751975506e+01	-0.000000000000000000e+00
5.275237523752375068e+01	-0.000000000000000000e+00
5.275277527752775342e+01	-0.000000000000000000e+00
5.275317531753175615e+01	-0.000000000000000000e+00
5.275357535753575178e+01	-0.000000000000000000e+00
5.275397539753975451e+01	-0.000000000000000000e+00
5.275437543754375724e+01	-0.000000000000000000e+00
5.275477547754775287e+01	-0.000000000000000000e+00
5.275517551755175560e+01	-0.000000000000000000e+00
5.275557555755575834e+01	-0.000000000000000000e+00
5.275597559755975396e+01	-0.000000000000000000e+00
5.275637563756375670e+01	-0.000000000000000000e+00
5.275677567756775943e+01	-0.000000000000000000e+00
5.275717571757175506e+01	-0.000000000000000000e+00
5.275757575757575779e+01	-0.000000000000000000e+00
5.275797579757976052e+01	-0.000000000000000000e+00
5.275837583758375615e+01	-0.000000000000000000e+00
5.275877587758775888e+01	-0.000000000000000000e+00
5.275917591759176162e+01	-0.000000000000000000e+00
5.275957595759575725e+01	-0.000000000000000000e+00
5.275997599759975998e+01	-0.000000000000000000e+00
5.276037603760376271e+01	-0.000000000000000000e+00
5.276077607760775834e+01	-0.000000000000000000e+00
5.276117611761176107e+01	-0.000000000000000000e+00
5.276157615761576380e+01	-0.000000000000000000e+00
5.276197619761975943e+01	-0.000000000000000000e+00
5.276237623762376217e+01	-0.000000000000000000e+00
5.276277627762776490e+01	-0.000000000000000000e+00
5.276317631763176053e+01	-0.000000000000000000e+00
5.276357635763576326e+01	-0.000000000000000000e+00
5.276397639763976599e+01	-0.000000000000000000e+00
5.276437643764376162e+01	-0.000000000000000000e+00
5.276477647764776435e+01	-0.000000000000000000e+00
5.276517651765176709e+01	-0.000000000000000000e+00
5.276557655765576271e+01	-0.000000000000000000e+00
5.276597659765976545e+01	-0.000000000000000000e+00
5.276637663766376818e+01	-0.000000000000000000e+00
5.276677667766776381e+01	-0.000000000000000000e+00
5.276717671767176654e+01	-0.000000000000000000e+00
5.276757675767576927e+01	-0.000000000000000000e+00
5.276797679767976490e+01	-0.000000000000000000e+00
5.276837683768376763e+01	-0.000000000000000000e+00
5.276877687768777037e+01	-0.000000000000000000e+00
5.276917691769176599e+01	-0.000000000000000000e+00
5.276957695769576873e+01	-0.000000000000000000e+00
5.276997699769977146e+01	-0.000000000000000000e+00
5.277037703770376709e+01	-0.000000000000000000e+00
5.277077707770776982e+01	-0.000000000000000000e+00
5.277117711771177255e+01	-0.000000000000000000e+00
5.277157715771576818e+01	-0.000000000000000000e+00
5.277197719771977091e+01	-0.000000000000000000e+00
5.277237723772377365e+01	-0.000000000000000000e+00
5.277277727772776927e+01	-0.000000000000000000e+00
5.277317731773177201e+01	-0.000000000000000000e+00
5.277357735773577474e+01	-0.000000000000000000e+00
5.277397739773977037e+01	-0.000000000000000000e+00
5.277437743774377310e+01	-0.000000000000000000e+00
5.277477747774777583e+01	-0.000000000000000000e+00
5.277517751775177857e+01	-0.000000000000000000e+00
5.277557755775577419e+01	-0.000000000000000000e+00
5.277597759775977693e+01	-0.000000000000000000e+00
5.277637763776377966e+01	-0.000000000000000000e+00
5.277677767776777529e+01	-0.000000000000000000e+00
5.277717771777177802e+01	-0.000000000000000000e+00
5.277757775777578075e+01	-0.000000000000000000e+00
5.277797779777977638e+01	-0.000000000000000000e+00
5.277837783778377911e+01	-0.000000000000000000e+00
5.277877787778778185e+01	-0.000000000000000000e+00
5.277917791779177747e+01	-0.000000000000000000e+00
5.277957795779578021e+01	-0.000000000000000000e+00
5.277997799779978294e+01	-0.000000000000000000e+00
5.278037803780377857e+01	-0.000000000000000000e+00
5.278077807780778130e+01	-0.000000000000000000e+00
5.278117811781178403e+01	-0.000000000000000000e+00
5.278157815781577966e+01	-0.000000000000000000e+00
5.278197819781978239e+01	-0.000000000000000000e+00
5.278237823782378513e+01	-0.000000000000000000e+00
5.278277827782778076e+01	-0.000000000000000000e+00
5.278317831783178349e+01	-0.000000000000000000e+00
5.278357835783578622e+01	-0.000000000000000000e+00
5.278397839783978185e+01	-0.000000000000000000e+00
5.278437843784378458e+01	-0.000000000000000000e+00
5.278477847784778731e+01	-0.000000000000000000e+00
5.278517851785178294e+01	-0.000000000000000000e+00
5.278557855785578568e+01	-0.000000000000000000e+00
5.278597859785978841e+01	-0.000000000000000000e+00
5.278637863786378404e+01	-0.000000000000000000e+00
5.278677867786778677e+01	-0.000000000000000000e+00
5.278717871787178950e+01	-0.000000000000000000e+00
5.278757875787578513e+01	-0.000000000000000000e+00
5.278797879787978786e+01	-0.000000000000000000e+00
5.278837883788379060e+01	-0.000000000000000000e+00
5.278877887788778622e+01	-0.000000000000000000e+00
5.278917891789178896e+01	-0.000000000000000000e+00
5.278957895789579169e+01	-0.000000000000000000e+00
5.278997899789978732e+01	-0.000000000000000000e+00
5.279037903790379005e+01	-0.000000000000000000e+00
5.279077907790779278e+01	-0.000000000000000000e+00
5.279117911791178841e+01	-0.000000000000000000e+00
5.279157915791579114e+01	-0.000000000000000000e+00
5.279197919791979388e+01	-0.000000000000000000e+00
5.279237923792378950e+01	-0.000000000000000000e+00
5.279277927792779224e+01	-0.000000000000000000e+00
5.279317931793179497e+01	-0.000000000000000000e+00
5.279357935793579060e+01	-0.000000000000000000e+00
5.279397939793979333e+01	-0.000000000000000000e+00
5.279437943794379606e+01	-0.000000000000000000e+00
5.279477947794779169e+01	-0.000000000000000000e+00
5.279517951795179442e+01	-0.000000000000000000e+00
5.279557955795579716e+01	-0.000000000000000000e+00
5.279597959795979278e+01	-0.000000000000000000e+00
5.279637963796379552e+01	-0.000000000000000000e+00
5.279677967796779825e+01	-0.000000000000000000e+00
5.279717971797180098e+01	-0.000000000000000000e+00
5.279757975797579661e+01	-0.000000000000000000e+00
5.279797979797979934e+01	-0.000000000000000000e+00
5.279837983798380208e+01	-0.000000000000000000e+00
5.279877987798779770e+01	-0.000000000000000000e+00
5.279917991799180044e+01	-0.000000000000000000e+00
5.279957995799580317e+01	-0.000000000000000000e+00
5.279997999799979880e+01	-0.000000000000000000e+00
5.280038003800380153e+01	-0.000000000000000000e+00
5.280078007800780426e+01	-0.000000000000000000e+00
5.280118011801179989e+01	-0.000000000000000000e+00
5.280158015801580262e+01	-0.000000000000000000e+00
5.280198019801980536e+01	-0.000000000000000000e+00
5.280238023802380098e+01	-0.000000000000000000e+00
5.280278027802780372e+01	-0.000000000000000000e+00
5.280318031803180645e+01	-0.000000000000000000e+00
5.280358035803580208e+01	-0.000000000000000000e+00
5.280398039803980481e+01	-0.000000000000000000e+00
5.280438043804380754e+01	-0.000000000000000000e+00
5.280478047804780317e+01	-0.000000000000000000e+00
5.280518051805180590e+01	-0.000000000000000000e+00
5.280558055805580864e+01	-0.000000000000000000e+00
5.280598059805980427e+01	-0.000000000000000000e+00
5.280638063806380700e+01	-0.000000000000000000e+00
5.280678067806780973e+01	-0.000000000000000000e+00
5.280718071807180536e+01	-0.000000000000000000e+00
5.280758075807580809e+01	-0.000000000000000000e+00
5.280798079807981082e+01	-0.000000000000000000e+00
5.280838083808380645e+01	-0.000000000000000000e+00
5.280878087808780919e+01	-0.000000000000000000e+00
5.280918091809181192e+01	-0.000000000000000000e+00
5.280958095809580755e+01	-0.000000000000000000e+00
5.280998099809981028e+01	-0.000000000000000000e+00
5.281038103810381301e+01	-0.000000000000000000e+00
5.281078107810780864e+01	-0.000000000000000000e+00
5.281118111811181137e+01	-0.000000000000000000e+00
5.281158115811581411e+01	-0.000000000000000000e+00
5.281198119811980973e+01	-0.000000000000000000e+00
5.281238123812381247e+01	-0.000000000000000000e+00
5.281278127812781520e+01	-0.000000000000000000e+00
5.281318131813181083e+01	-0.000000000000000000e+00
5.281358135813581356e+01	-0.000000000000000000e+00
5.281398139813981629e+01	-0.000000000000000000e+00
5.281438143814381192e+01	-0.000000000000000000e+00
5.281478147814781465e+01	-0.000000000000000000e+00
5.281518151815181739e+01	-0.000000000000000000e+00
5.281558155815581301e+01	-0.000000000000000000e+00
5.281598159815981575e+01	-0.000000000000000000e+00
5.281638163816381848e+01	-0.000000000000000000e+00
5.281678167816781411e+01	-0.000000000000000000e+00
5.281718171817181684e+01	-0.000000000000000000e+00
5.281758175817581957e+01	-0.000000000000000000e+00
5.281798179817981520e+01	-0.000000000000000000e+00
5.281838183818381793e+01	-0.000000000000000000e+00
5.281878187818782067e+01	-0.000000000000000000e+00
5.281918191819181629e+01	-0.000000000000000000e+00
5.281958195819581903e+01	-0.000000000000000000e+00
5.281998199819982176e+01	-0.000000000000000000e+00
5.282038203820381739e+01	-0.000000000000000000e+00
5.282078207820782012e+01	-0.000000000000000000e+00
5.282118211821182285e+01	-0.000000000000000000e+00
5.282158215821581848e+01	-0.000000000000000000e+00
5.282198219821982121e+01	-0.000000000000000000e+00
5.282238223822382395e+01	-0.000000000000000000e+00
5.282278227822781957e+01	-0.000000000000000000e+00
5.282318231823182231e+01	-0.000000000000000000e+00
5.282358235823582504e+01	-0.000000000000000000e+00
5.282398239823982067e+01	-0.000000000000000000e+00
5.282438243824382340e+01	-0.000000000000000000e+00
5.282478247824782613e+01	-0.000000000000000000e+00
5.282518251825182176e+01	-0.000000000000000000e+00
5.282558255825582449e+01	-0.000000000000000000e+00
5.282598259825982723e+01	-0.000000000000000000e+00
5.282638263826382286e+01	-0.000000000000000000e+00
5.282678267826782559e+01	-0.000000000000000000e+00
5.282718271827182832e+01	-0.000000000000000000e+00
5.282758275827582395e+01	-0.000000000000000000e+00
5.282798279827982668e+01	-0.000000000000000000e+00
5.282838283828382941e+01	-0.000000000000000000e+00
5.282878287828783215e+01	-0.000000000000000000e+00
5.282918291829182778e+01	-0.000000000000000000e+00
5.282958295829583051e+01	-0.000000000000000000e+00
5.282998299829983324e+01	-0.000000000000000000e+00
5.283038303830382887e+01	-0.000000000000000000e+00
5.283078307830783160e+01	-0.000000000000000000e+00
5.283118311831183433e+01	-0.000000000000000000e+00
5.283158315831582996e+01	-0.000000000000000000e+00
5.283198319831983270e+01	-0.000000000000000000e+00
5.283238323832383543e+01	-0.000000000000000000e+00
5.283278327832783106e+01	-0.000000000000000000e+00
5.283318331833183379e+01	-0.000000000000000000e+00
5.283358335833583652e+01	-0.000000000000000000e+00
5.283398339833983215e+01	-0.000000000000000000e+00
5.283438343834383488e+01	-0.000000000000000000e+00
5.283478347834783762e+01	-0.000000000000000000e+00
5.283518351835183324e+01	-0.000000000000000000e+00
5.283558355835583598e+01	-0.000000000000000000e+00
5.283598359835983871e+01	-0.000000000000000000e+00
5.283638363836383434e+01	-0.000000000000000000e+00
5.283678367836783707e+01	-0.000000000000000000e+00
5.283718371837183980e+01	-0.000000000000000000e+00
5.283758375837583543e+01	-0.000000000000000000e+00
5.283798379837983816e+01	-0.000000000000000000e+00
5.283838383838384090e+01	-0.000000000000000000e+00
5.283878387838783652e+01	-0.000000000000000000e+00
5.283918391839183926e+01	-0.000000000000000000e+00
5.283958395839584199e+01	-0.000000000000000000e+00
5.283998399839983762e+01	-0.000000000000000000e+00
5.284038403840384035e+01	-0.000000000000000000e+00
5.284078407840784308e+01	-0.000000000000000000e+00
5.284118411841183871e+01	-0.000000000000000000e+00
5.284158415841584144e+01	-0.000000000000000000e+00
5.284198419841984418e+01	-0.000000000000000000e+00
5.284238423842383980e+01	-0.000000000000000000e+00
5.284278427842784254e+01	-0.000000000000000000e+00
5.284318431843184527e+01	-0.000000000000000000e+00
5.284358435843584090e+01	-0.000000000000000000e+00
5.284398439843984363e+01	-0.000000000000000000e+00
5.284438443844384636e+01	-0.000000000000000000e+00
5.284478447844784199e+01	-0.000000000000000000e+00
5.284518451845184472e+01	-0.000000000000000000e+00
5.284558455845584746e+01	-0.000000000000000000e+00
5.284598459845984308e+01	-0.000000000000000000e+00
5.284638463846384582e+01	-0.000000000000000000e+00
5.284678467846784855e+01	-0.000000000000000000e+00
5.284718471847184418e+01	-0.000000000000000000e+00
5.284758475847584691e+01	-0.000000000000000000e+00
5.284798479847984964e+01	-0.000000000000000000e+00
5.284838483848384527e+01	-0.000000000000000000e+00
5.284878487848784800e+01	-0.000000000000000000e+00
5.284918491849185074e+01	-0.000000000000000000e+00
5.284958495849585347e+01	-0.000000000000000000e+00
5.284998499849984910e+01	-0.000000000000000000e+00
5.285038503850385183e+01	-0.000000000000000000e+00
5.285078507850785456e+01	-0.000000000000000000e+00
5.285118511851185019e+01	-0.000000000000000000e+00
5.285158515851585292e+01	-0.000000000000000000e+00
5.285198519851985566e+01	-0.000000000000000000e+00
5.285238523852385129e+01	-0.000000000000000000e+00
5.285278527852785402e+01	-0.000000000000000000e+00
5.285318531853185675e+01	-0.000000000000000000e+00
5.285358535853585238e+01	-0.000000000000000000e+00
5.285398539853985511e+01	-0.000000000000000000e+00
5.285438543854385784e+01	-0.000000000000000000e+00
5.285478547854785347e+01	-0.000000000000000000e+00
5.285518551855185621e+01	-0.000000000000000000e+00
5.285558555855585894e+01	-0.000000000000000000e+00
5.285598559855985457e+01	-0.000000000000000000e+00
5.285638563856385730e+01	-0.000000000000000000e+00
5.285678567856786003e+01	-0.000000000000000000e+00
5.285718571857185566e+01	-0.000000000000000000e+00
5.285758575857585839e+01	-0.000000000000000000e+00
5.285798579857986113e+01	-0.000000000000000000e+00
5.285838583858385675e+01	-0.000000000000000000e+00
5.285878587858785949e+01	-0.000000000000000000e+00
5.285918591859186222e+01	-0.000000000000000000e+00
5.285958595859585785e+01	-0.000000000000000000e+00
5.285998599859986058e+01	-0.000000000000000000e+00
5.286038603860386331e+01	-0.000000000000000000e+00
5.286078607860785894e+01	-0.000000000000000000e+00
5.286118611861186167e+01	-0.000000000000000000e+00
5.286158615861586441e+01	-0.000000000000000000e+00
5.286198619861986003e+01	-0.000000000000000000e+00
5.286238623862386277e+01	-0.000000000000000000e+00
5.286278627862786550e+01	-0.000000000000000000e+00
5.286318631863186113e+01	-0.000000000000000000e+00
5.286358635863586386e+01	-0.000000000000000000e+00
5.286398639863986659e+01	-0.000000000000000000e+00
5.286438643864386222e+01	-0.000000000000000000e+00
5.286478647864786495e+01	-0.000000000000000000e+00
5.286518651865186769e+01	-0.000000000000000000e+00
5.286558655865586331e+01	-0.000000000000000000e+00
5.286598659865986605e+01	-0.000000000000000000e+00
5.286638663866386878e+01	-0.000000000000000000e+00
5.286678667866786441e+01	-0.000000000000000000e+00
5.286718671867186714e+01	-0.000000000000000000e+00
5.286758675867586987e+01	-0.000000000000000000e+00
5.286798679867986550e+01	-0.000000000000000000e+00
5.286838683868386823e+01	-0.000000000000000000e+00
5.286878687868787097e+01	-0.000000000000000000e+00
5.286918691869186659e+01	-0.000000000000000000e+00
5.286958695869586933e+01	-0.000000000000000000e+00
5.286998699869987206e+01	-0.000000000000000000e+00
5.287038703870386769e+01	-0.000000000000000000e+00
5.287078707870787042e+01	-0.000000000000000000e+00
5.287118711871187315e+01	-0.000000000000000000e+00
5.287158715871586878e+01	-0.000000000000000000e+00
5.287198719871987151e+01	-0.000000000000000000e+00
5.287238723872387425e+01	-0.000000000000000000e+00
5.287278727872786988e+01	-0.000000000000000000e+00
5.287318731873187261e+01	-0.000000000000000000e+00
5.287358735873587534e+01	-0.000000000000000000e+00
5.287398739873987097e+01	-0.000000000000000000e+00
5.287438743874387370e+01	-0.000000000000000000e+00
5.287478747874787643e+01	-0.000000000000000000e+00
5.287518751875187206e+01	-0.000000000000000000e+00
5.287558755875587480e+01	-0.000000000000000000e+00
5.287598759875987753e+01	-0.000000000000000000e+00
5.287638763876387316e+01	-0.000000000000000000e+00
5.287678767876787589e+01	-0.000000000000000000e+00
5.287718771877187862e+01	-0.000000000000000000e+00
5.287758775877587425e+01	-0.000000000000000000e+00
5.287798779877987698e+01	-0.000000000000000000e+00
5.287838783878387972e+01	-0.000000000000000000e+00
5.287878787878787534e+01	-0.000000000000000000e+00
5.287918791879187808e+01	-0.000000000000000000e+00
5.287958795879588081e+01	-0.000000000000000000e+00
5.287998799879987644e+01	-0.000000000000000000e+00
5.288038803880387917e+01	-0.000000000000000000e+00
5.288078807880788190e+01	-0.000000000000000000e+00
5.288118811881188464e+01	-0.000000000000000000e+00
5.288158815881588026e+01	-0.000000000000000000e+00
5.288198819881988300e+01	-0.000000000000000000e+00
5.288238823882388573e+01	-0.000000000000000000e+00
5.288278827882788136e+01	-0.000000000000000000e+00
5.288318831883188409e+01	-0.000000000000000000e+00
5.288358835883588682e+01	-0.000000000000000000e+00
5.288398839883988245e+01	-0.000000000000000000e+00
5.288438843884388518e+01	-0.000000000000000000e+00
5.288478847884788792e+01	-0.000000000000000000e+00
5.288518851885188354e+01	-0.000000000000000000e+00
5.288558855885588628e+01	-0.000000000000000000e+00
5.288598859885988901e+01	-0.000000000000000000e+00
5.288638863886388464e+01	-0.000000000000000000e+00
5.288678867886788737e+01	-0.000000000000000000e+00
5.288718871887189010e+01	-0.000000000000000000e+00
5.288758875887588573e+01	-0.000000000000000000e+00
5.288798879887988846e+01	-0.000000000000000000e+00
5.288838883888389120e+01	-0.000000000000000000e+00
5.288878887888788682e+01	-0.000000000000000000e+00
5.288918891889188956e+01	-0.000000000000000000e+00
5.288958895889589229e+01	-0.000000000000000000e+00
5.288998899889988792e+01	-0.000000000000000000e+00
5.289038903890389065e+01	-0.000000000000000000e+00
5.289078907890789338e+01	-0.000000000000000000e+00
5.289118911891188901e+01	-0.000000000000000000e+00
5.289158915891589174e+01	-0.000000000000000000e+00
5.289198919891989448e+01	-0.000000000000000000e+00
5.289238923892389010e+01	-0.000000000000000000e+00
5.289278927892789284e+01	-0.000000000000000000e+00
5.289318931893189557e+01	-0.000000000000000000e+00
5.289358935893589120e+01	-0.000000000000000000e+00
5.289398939893989393e+01	-0.000000000000000000e+00
5.289438943894389666e+01	-0.000000000000000000e+00
5.289478947894789229e+01	-0.000000000000000000e+00
5.289518951895189502e+01	-0.000000000000000000e+00
5.289558955895589776e+01	-0.000000000000000000e+00
5.289598959895989339e+01	-0.000000000000000000e+00
5.289638963896389612e+01	-0.000000000000000000e+00
5.289678967896789885e+01	-0.000000000000000000e+00
5.289718971897189448e+01	-0.000000000000000000e+00
5.289758975897589721e+01	-0.000000000000000000e+00
5.289798979897989994e+01	-0.000000000000000000e+00
5.289838983898389557e+01	-0.000000000000000000e+00
5.289878987898789831e+01	-0.000000000000000000e+00
5.289918991899190104e+01	-0.000000000000000000e+00
5.289958995899589667e+01	-0.000000000000000000e+00
5.289998999899989940e+01	-0.000000000000000000e+00
5.290039003900390213e+01	-0.000000000000000000e+00
5.290079007900789776e+01	-0.000000000000000000e+00
5.290119011901190049e+01	-0.000000000000000000e+00
5.290159015901590323e+01	-0.000000000000000000e+00
5.290199019901989885e+01	-0.000000000000000000e+00
5.290239023902390159e+01	-0.000000000000000000e+00
5.290279027902790432e+01	-0.000000000000000000e+00
5.290319031903190705e+01	-0.000000000000000000e+00
5.290359035903590268e+01	-0.000000000000000000e+00
5.290399039903990541e+01	-0.000000000000000000e+00
5.290439043904390815e+01	-0.000000000000000000e+00
5.290479047904790377e+01	-0.000000000000000000e+00
5.290519051905190651e+01	-0.000000000000000000e+00
5.290559055905590924e+01	-0.000000000000000000e+00
5.290599059905990487e+01	-0.000000000000000000e+00
5.290639063906390760e+01	-0.000000000000000000e+00
5.290679067906791033e+01	-0.000000000000000000e+00
5.290719071907190596e+01	-0.000000000000000000e+00
5.290759075907590869e+01	-0.000000000000000000e+00
5.290799079907991143e+01	-0.000000000000000000e+00
5.290839083908390705e+01	-0.000000000000000000e+00
5.290879087908790979e+01	-0.000000000000000000e+00
5.290919091909191252e+01	-0.000000000000000000e+00
5.290959095909590815e+01	-0.000000000000000000e+00
5.290999099909991088e+01	-0.000000000000000000e+00
5.291039103910391361e+01	-0.000000000000000000e+00
5.291079107910790924e+01	-0.000000000000000000e+00
5.291119111911191197e+01	-0.000000000000000000e+00
5.291159115911591471e+01	-0.000000000000000000e+00
5.291199119911991033e+01	-0.000000000000000000e+00
5.291239123912391307e+01	-0.000000000000000000e+00
5.291279127912791580e+01	-0.000000000000000000e+00
5.291319131913191143e+01	-0.000000000000000000e+00
5.291359135913591416e+01	-0.000000000000000000e+00
5.291399139913991689e+01	-0.000000000000000000e+00
5.291439143914391252e+01	-0.000000000000000000e+00
5.291479147914791525e+01	-0.000000000000000000e+00
5.291519151915191799e+01	-0.000000000000000000e+00
5.291559155915591361e+01	-0.000000000000000000e+00
5.291599159915991635e+01	-0.000000000000000000e+00
5.291639163916391908e+01	-0.000000000000000000e+00
5.291679167916791471e+01	-0.000000000000000000e+00
5.291719171917191744e+01	-0.000000000000000000e+00
5.291759175917592017e+01	-0.000000000000000000e+00
5.291799179917991580e+01	-0.000000000000000000e+00
5.291839183918391853e+01	-0.000000000000000000e+00
5.291879187918792127e+01	-0.000000000000000000e+00
5.291919191919191690e+01	-0.000000000000000000e+00
5.291959195919591963e+01	-0.000000000000000000e+00
5.291999199919992236e+01	-0.000000000000000000e+00
5.292039203920391799e+01	-0.000000000000000000e+00
5.292079207920792072e+01	-0.000000000000000000e+00
5.292119211921192345e+01	-0.000000000000000000e+00
5.292159215921591908e+01	-0.000000000000000000e+00
5.292199219921992182e+01	-0.000000000000000000e+00
5.292239223922392455e+01	-0.000000000000000000e+00
5.292279227922792018e+01	-0.000000000000000000e+00
5.292319231923192291e+01	-0.000000000000000000e+00
5.292359235923592564e+01	-0.000000000000000000e+00
5.292399239923992127e+01	-0.000000000000000000e+00
5.292439243924392400e+01	-0.000000000000000000e+00
5.292479247924792674e+01	-0.000000000000000000e+00
5.292519251925192236e+01	-0.000000000000000000e+00
5.292559255925592510e+01	-0.000000000000000000e+00
5.292599259925992783e+01	-0.000000000000000000e+00
5.292639263926392346e+01	-0.000000000000000000e+00
5.292679267926792619e+01	-0.000000000000000000e+00
5.292719271927192892e+01	-0.000000000000000000e+00
5.292759275927592455e+01	-0.000000000000000000e+00
5.292799279927992728e+01	-0.000000000000000000e+00
5.292839283928393002e+01	-0.000000000000000000e+00
5.292879287928792564e+01	-0.000000000000000000e+00
5.292919291929192838e+01	-0.000000000000000000e+00
5.292959295929593111e+01	-0.000000000000000000e+00
5.292999299929992674e+01	-0.000000000000000000e+00
5.293039303930392947e+01	-0.000000000000000000e+00
5.293079307930793220e+01	-0.000000000000000000e+00
5.293119311931192783e+01	-0.000000000000000000e+00
5.293159315931593056e+01	-0.000000000000000000e+00
5.293199319931993330e+01	-0.000000000000000000e+00
5.293239323932392892e+01	-0.000000000000000000e+00
5.293279327932793166e+01	-0.000000000000000000e+00
5.293319331933193439e+01	-0.000000000000000000e+00
5.293359335933593002e+01	-0.000000000000000000e+00
5.293399339933993275e+01	-0.000000000000000000e+00
5.293439343934393548e+01	-0.000000000000000000e+00
5.293479347934793822e+01	-0.000000000000000000e+00
5.293519351935193384e+01	-0.000000000000000000e+00
5.293559355935593658e+01	-0.000000000000000000e+00
5.293599359935993931e+01	-0.000000000000000000e+00
5.293639363936393494e+01	-0.000000000000000000e+00
5.293679367936793767e+01	-0.000000000000000000e+00
5.293719371937194040e+01	-0.000000000000000000e+00
5.293759375937593603e+01	-0.000000000000000000e+00
5.293799379937993876e+01	-0.000000000000000000e+00
5.293839383938394150e+01	-0.000000000000000000e+00
5.293879387938793712e+01	-0.000000000000000000e+00
5.293919391939193986e+01	-0.000000000000000000e+00
5.293959395939594259e+01	-0.000000000000000000e+00
5.293999399939993822e+01	-0.000000000000000000e+00
5.294039403940394095e+01	-0.000000000000000000e+00
5.294079407940794368e+01	-0.000000000000000000e+00
5.294119411941193931e+01	-0.000000000000000000e+00
5.294159415941594204e+01	-0.000000000000000000e+00
5.294199419941994478e+01	-0.000000000000000000e+00
5.294239423942394041e+01	-0.000000000000000000e+00
5.294279427942794314e+01	-0.000000000000000000e+00
5.294319431943194587e+01	-0.000000000000000000e+00
5.294359435943594150e+01	-0.000000000000000000e+00
5.294399439943994423e+01	-0.000000000000000000e+00
5.294439443944394696e+01	-0.000000000000000000e+00
5.294479447944794259e+01	-0.000000000000000000e+00
5.294519451945194533e+01	-0.000000000000000000e+00
5.294559455945594806e+01	-0.000000000000000000e+00
5.294599459945994369e+01	-0.000000000000000000e+00
5.294639463946394642e+01	-0.000000000000000000e+00
5.294679467946794915e+01	-0.000000000000000000e+00
5.294719471947194478e+01	-0.000000000000000000e+00
5.294759475947594751e+01	-0.000000000000000000e+00
5.294799479947995025e+01	-0.000000000000000000e+00
5.294839483948394587e+01	-0.000000000000000000e+00
5.294879487948794861e+01	-0.000000000000000000e+00
5.294919491949195134e+01	-0.000000000000000000e+00
5.294959495949594697e+01	-0.000000000000000000e+00
5.294999499949994970e+01	-0.000000000000000000e+00
5.295039503950395243e+01	-0.000000000000000000e+00
5.295079507950794806e+01	-0.000000000000000000e+00
5.295119511951195079e+01	-0.000000000000000000e+00
5.295159515951595353e+01	-0.000000000000000000e+00
5.295199519951994915e+01	-0.000000000000000000e+00
5.295239523952395189e+01	-0.000000000000000000e+00
5.295279527952795462e+01	-0.000000000000000000e+00
5.295319531953195025e+01	-0.000000000000000000e+00
5.295359535953595298e+01	-0.000000000000000000e+00
5.295399539953995571e+01	-0.000000000000000000e+00
5.295439543954395134e+01	-0.000000000000000000e+00
5.295479547954795407e+01	-0.000000000000000000e+00
5.295519551955195681e+01	-0.000000000000000000e+00
5.295559555955595243e+01	-0.000000000000000000e+00
5.295599559955995517e+01	-0.000000000000000000e+00
5.295639563956395790e+01	-0.000000000000000000e+00
5.295679567956796063e+01	-0.000000000000000000e+00
5.295719571957195626e+01	-0.000000000000000000e+00
5.295759575957595899e+01	-0.000000000000000000e+00
5.295799579957996173e+01	-0.000000000000000000e+00
5.295839583958395735e+01	-0.000000000000000000e+00
5.295879587958796009e+01	-0.000000000000000000e+00
5.295919591959196282e+01	-0.000000000000000000e+00
5.295959595959595845e+01	-0.000000000000000000e+00
5.295999599959996118e+01	-0.000000000000000000e+00
5.296039603960396391e+01	-0.000000000000000000e+00
5.296079607960795954e+01	-0.000000000000000000e+00
5.296119611961196227e+01	-0.000000000000000000e+00
5.296159615961596501e+01	-0.000000000000000000e+00
5.296199619961996063e+01	-0.000000000000000000e+00
5.296239623962396337e+01	-0.000000000000000000e+00
5.296279627962796610e+01	-0.000000000000000000e+00
5.296319631963196173e+01	-0.000000000000000000e+00
5.296359635963596446e+01	-0.000000000000000000e+00
5.296399639963996719e+01	-0.000000000000000000e+00
5.296439643964396282e+01	-0.000000000000000000e+00
5.296479647964796555e+01	-0.000000000000000000e+00
5.296519651965196829e+01	-0.000000000000000000e+00
5.296559655965596392e+01	-0.000000000000000000e+00
5.296599659965996665e+01	-0.000000000000000000e+00
5.296639663966396938e+01	-0.000000000000000000e+00
5.296679667966796501e+01	-0.000000000000000000e+00
5.296719671967196774e+01	-0.000000000000000000e+00
5.296759675967597047e+01	-0.000000000000000000e+00
5.296799679967996610e+01	-0.000000000000000000e+00
5.296839683968396884e+01	-0.000000000000000000e+00
5.296879687968797157e+01	-0.000000000000000000e+00
5.296919691969196720e+01	-0.000000000000000000e+00
5.296959695969596993e+01	-0.000000000000000000e+00
5.296999699969997266e+01	-0.000000000000000000e+00
5.297039703970396829e+01	-0.000000000000000000e+00
5.297079707970797102e+01	-0.000000000000000000e+00
5.297119711971197376e+01	-0.000000000000000000e+00
5.297159715971596938e+01	-0.000000000000000000e+00
5.297199719971997212e+01	-0.000000000000000000e+00
5.297239723972397485e+01	-0.000000000000000000e+00
5.297279727972797048e+01	-0.000000000000000000e+00
5.297319731973197321e+01	-0.000000000000000000e+00
5.297359735973597594e+01	-0.000000000000000000e+00
5.297399739973997157e+01	-0.000000000000000000e+00
5.297439743974397430e+01	-0.000000000000000000e+00
5.297479747974797704e+01	-0.000000000000000000e+00
5.297519751975197266e+01	-0.000000000000000000e+00
5.297559755975597540e+01	-0.000000000000000000e+00
5.297599759975997813e+01	-0.000000000000000000e+00
5.297639763976397376e+01	-0.000000000000000000e+00
5.297679767976797649e+01	-0.000000000000000000e+00
5.297719771977197922e+01	-0.000000000000000000e+00
5.297759775977597485e+01	-0.000000000000000000e+00
5.297799779977997758e+01	-0.000000000000000000e+00
5.297839783978398032e+01	-0.000000000000000000e+00
5.297879787978797594e+01	-0.000000000000000000e+00
5.297919791979197868e+01	-0.000000000000000000e+00
5.297959795979598141e+01	-0.000000000000000000e+00
5.297999799979997704e+01	-0.000000000000000000e+00
5.298039803980397977e+01	-0.000000000000000000e+00
5.298079807980798250e+01	-0.000000000000000000e+00
5.298119811981197813e+01	-0.000000000000000000e+00
5.298159815981598086e+01	-0.000000000000000000e+00
5.298199819981998360e+01	-0.000000000000000000e+00
5.298239823982397922e+01	-0.000000000000000000e+00
5.298279827982798196e+01	-0.000000000000000000e+00
5.298319831983198469e+01	-0.000000000000000000e+00
5.298359835983598032e+01	-0.000000000000000000e+00
5.298399839983998305e+01	-0.000000000000000000e+00
5.298439843984398578e+01	-0.000000000000000000e+00
5.298479847984798141e+01	-0.000000000000000000e+00
5.298519851985198414e+01	-0.000000000000000000e+00
5.298559855985598688e+01	-0.000000000000000000e+00
5.298599859985998251e+01	-0.000000000000000000e+00
5.298639863986398524e+01	-0.000000000000000000e+00
5.298679867986798797e+01	-0.000000000000000000e+00
5.298719871987198360e+01	-0.000000000000000000e+00
5.298759875987598633e+01	-0.000000000000000000e+00
5.298799879987998906e+01	-0.000000000000000000e+00
5.298839883988399180e+01	-0.000000000000000000e+00
5.298879887988798743e+01	-0.000000000000000000e+00
5.298919891989199016e+01	-0.000000000000000000e+00
5.298959895989599289e+01	-0.000000000000000000e+00
5.298999899989998852e+01	-0.000000000000000000e+00
5.299039903990399125e+01	-0.000000000000000000e+00
5.299079907990799398e+01	-0.000000000000000000e+00
5.299119911991198961e+01	-0.000000000000000000e+00
5.299159915991599235e+01	-0.000000000000000000e+00
5.299199919991999508e+01	-0.000000000000000000e+00
5.299239923992399071e+01	-0.000000000000000000e+00
5.299279927992799344e+01	-0.000000000000000000e+00
5.299319931993199617e+01	-0.000000000000000000e+00
5.299359935993599180e+01	-0.000000000000000000e+00
5.299399939993999453e+01	-0.000000000000000000e+00
5.299439943994399727e+01	-0.000000000000000000e+00
5.299479947994799289e+01	-0.000000000000000000e+00
5.299519951995199563e+01	-0.000000000000000000e+00
5.299559955995599836e+01	-0.000000000000000000e+00
5.299599959995999399e+01	-0.000000000000000000e+00
5.299639963996399672e+01	-0.000000000000000000e+00
5.299679967996799945e+01	-0.000000000000000000e+00
5.299719971997199508e+01	-0.000000000000000000e+00
5.299759975997599781e+01	-0.000000000000000000e+00
5.299799979998000055e+01	-0.000000000000000000e+00
5.299839983998399617e+01	-0.000000000000000000e+00
5.299879987998799891e+01	-0.000000000000000000e+00
5.299919991999200164e+01	-0.000000000000000000e+00
5.299959995999599727e+01	-0.000000000000000000e+00
5.300000000000000000e+01	-0.000000000000000000e+00


==> data/exportSimDQSQBfieldDataN15SQ.dat <==
4.900000000000000000e+01	-0.000000000000000000e+00
4.900040004000400273e+01	-0.000000000000000000e+00
4.900080008000799836e+01	-0.000000000000000000e+00
4.900120012001200109e+01	-0.000000000000000000e+00
4.900160016001600383e+01	-0.000000000000000000e+00
4.900200020001999945e+01	-0.000000000000000000e+00
4.900240024002400219e+01	-0.000000000000000000e+00
4.900280028002800492e+01	-0.000000000000000000e+00
4.900320032003200055e+01	-0.000000000000000000e+00
4.900360036003600328e+01	-0.000000000000000000e+00
4.900400040004000601e+01	-0.000000000000000000e+00
4.900440044004400164e+01	-0.000000000000000000e+00
4.900480048004800437e+01	-0.000000000000000000e+00
4.900520052005200711e+01	-0.000000000000000000e+00
4.900560056005600273e+01	-0.000000000000000000e+00
4.900600060006000547e+01	-0.000000000000000000e+00
4.900640064006400820e+01	-0.000000000000000000e+00
4.900680068006800383e+01	-0.000000000000000000e+00
4.900720072007200656e+01	-0.000000000000000000e+00
4.900760076007600929e+01	-0.000000000000000000e+00
4.900800080008000492e+01	-0.000000000000000000e+00
4.900840084008400765e+01	-0.000000000000000000e+00
4.900880088008801039e+01	-0.000000000000000000e+00
4.900920092009200602e+01	-0.000000000000000000e+00
4.900960096009600875e+01	-0.000000000000000000e+00
4.901000100010001148e+01	-0.000000000000000000e+00
4.901040104010400711e+01	-0.000000000000000000e+00
4.901080108010800984e+01	-0.000000000000000000e+00
4.901120112011201257e+01	-0.000000000000000000e+00
4.901160116011600820e+01	-0.000000000000000000e+00
4.901200120012001094e+01	-0.000000000000000000e+00
4.901240124012401367e+01	-0.000000000000000000e+00
4.901280128012800930e+01	-0.000000000000000000e+00
4.901320132013201203e+01	-0.000000000000000000e+00
4.901360136013601476e+01	-0.000000000000000000e+00
4.901400140014001749e+01	-0.000000000000000000e+00
4.901440144014401312e+01	-0.000000000000000000e+00
4.901480148014801586e+01	-0.000000000000000000e+00
4.901520152015201859e+01	-0.000000000000000000e+00
4.901560156015601422e+01	-0.000000000000000000e+00
4.901600160016001695e+01	-0.000000000000000000e+00
4.901640164016401968e+01	-0.000000000000000000e+00
4.901680168016801531e+01	-0.000000000000000000e+00
4.901720172017201804e+01	-0.000000000000000000e+00
4.901760176017602078e+01	-0.000000000000000000e+00
4.901800180018001640e+01	-0.000000000000000000e+00
4.901840184018401914e+01	-0.000000000000000000e+00
4.901880188018802187e+01	-0.000000000000000000e+00
4.901920192019201750e+01	-0.000000000000000000e+00
4.901960196019602023e+01	-0.000000000000000000e+00
4.902000200020002296e+01	-0.000000000000000000e+00
4.902040204020401859e+01	-0.000000000000000000e+00
4.902080208020802132e+01	-0.000000000000000000e+00
4.902120212021202406e+01	-0.000000000000000000e+00
4.902160216021601968e+01	-0.000000000000000000e+00
4.902200220022002242e+01	-0.000000000000000000e+00
4.902240224022402515e+01	-0.000000000000000000e+00
4.902280228022802078e+01	-0.000000000000000000e+00
4.902320232023202351e+01	-0.000000000000000000e+00
4.902360236023602624e+01	-0.000000000000000000e+00
4.902400240024002187e+01	-0.000000000000000000e+00
4.902440244024402460e+01	-0.000000000000000000e+00
4.902480248024802734e+01	-0.000000000000000000e+00
4.902520252025202296e+01	-0.000000000000000000e+00
4.902560256025602570e+01	-0.000000000000000000e+00
4.902600260026002843e+01	-0.000000000000000000e+00
4.902640264026402406e+01	-0.000000000000000000e+00
4.902680268026802679e+01	-0.000000000000000000e+00
4.902720272027202952e+01	-0.000000000000000000e+00
4.902760276027602515e+01	-0.000000000000000000e+00
4.902800280028002788e+01	-0.000000000000000000e+00
4.902840284028403062e+01	-0.000000000000000000e+00
4.902880288028802624e+01	-0.000000000000000000e+00
4.902920292029202898e+01	-0.000000000000000000e+00
4.902960296029603171e+01	-0.000000000000000000e+00
4.903000300030002734e+01	-0.000000000000000000e+00
4.903040304030403007e+01	-0.000000000000000000e+00
4.903080308030803280e+01	-0.000000000000000000e+00
4.903120312031202843e+01	-0.000000000000000000e+00
4.903160316031603116e+01	-0.000000000000000000e+00
4.903200320032003390e+01	-0.000000000000000000e+00
4.903240324032402953e+01	-0.000000000000000000e+00
4.903280328032803226e+01	-0.000000000000000000e+00
4.903320332033203499e+01	-0.000000000000000000e+00
4.903360336033603062e+01	-0.000000000000000000e+00
4.903400340034003335e+01	-0.000000000000000000e+00
4.903440344034403608e+01	-0.000000000000000000e+00
4.903480348034803171e+01	-0.000000000000000000e+00
4.903520352035203445e+01	-0.000000000000000000e+00
4.903560356035603718e+01	-0.000000000000000000e+00
4.903600360036003281e+01	-0.000000000000000000e+00
4.903640364036403554e+01	-0.000000000000000000e+00
4.903680368036803827e+01	-0.000000000000000000e+00
4.903720372037203390e+01	-0.000000000000000000e+00
4.903760376037603663e+01	-0.000000000000000000e+00
4.903800380038003937e+01	-0.000000000000000000e+00
4.903840384038403499e+01	-0.000000000000000000e+00
4.903880388038803773e+01	-0.000000000000000000e+00
4.903920392039204046e+01	-0.000000000000000000e+00
4.903960396039603609e+01	-0.000000000000000000e+00
4.904000400040003882e+01	-0.000000000000000000e+00
4.904040404040404155e+01	-0.000000000000000000e+00
4.904080408040804429e+01	-0.000000000000000000e+00
4.904120412041203991e+01	-0.000000000000000000e+00
4.904160416041604265e+01	-0.000000000000000000e+00
4.904200420042004538e+01	-0.000000000000000000e+00
4.904240424042404101e+01	-0.000000000000000000e+00
4.904280428042804374e+01	-0.000000000000000000e+00
4.904320432043204647e+01	-0.000000000000000000e+00
4.904360436043604210e+01	-0.000000000000000000e+00
4.904400440044004483e+01	-0.000000000000000000e+00
4.904440444044404757e+01	-0.000000000000000000e+00
4.904480448044804319e+01	-0.000000000000000000e+00
4.904520452045204593e+01	-0.000000000000000000e+00
4.904560456045604866e+01	-0.000000000000000000e+00
4.904600460046004429e+01	-0.000000000000000000e+00
4.904640464046404702e+01	-0.000000000000000000e+00
4.904680468046804975e+01	-0.000000000000000000e+00
4.904720472047204538e+01	-0.000000000000000000e+00
4.904760476047604811e+01	-0.000000000000000000e+00
4.904800480048005085e+01	-0.000000000000000000e+00
4.904840484048404647e+01	-0.000000000000000000e+00
4.904880488048804921e+01	-0.000000000000000000e+00
4.904920492049205194e+01	-0.000000000000000000e+00
4.904960496049604757e+01	-0.000000000000000000e+00
4.905000500050005030e+01	-0.000000000000000000e+00
4.905040504050405303e+01	-0.000000000000000000e+00
4.905080508050804866e+01	-0.000000000000000000e+00
4.905120512051205139e+01	-0.000000000000000000e+00
4.905160516051605413e+01	-0.000000000000000000e+00
4.905200520052004975e+01	-0.000000000000000000e+00
4.905240524052405249e+01	-0.000000000000000000e+00
4.905280528052805522e+01	-0.000000000000000000e+00
4.905320532053205085e+01	-0.000000000000000000e+00
4.905360536053605358e+01	-0.000000000000000000e+00
4.905400540054005631e+01	-0.000000000000000000e+00
4.905440544054405194e+01	-0.000000000000000000e+00
4.905480548054805467e+01	-0.000000000000000000e+00
4.905520552055205741e+01	-0.000000000000000000e+00
4.905560556055605304e+01	-0.000000000000000000e+00
4.905600560056005577e+01	-0.000000000000000000e+00
4.905640564056405850e+01	-0.000000000000000000e+00
4.905680568056805413e+01	-0.000000000000000000e+00
4.905720572057205686e+01	-0.000000000000000000e+00
4.905760576057605959e+01	-0.000000000000000000e+00
4.905800580058005522e+01	-0.000000000000000000e+00
4.905840584058405796e+01	-0.000000000000000000e+00
4.905880588058806069e+01	-0.000000000000000000e+00
4.905920592059205632e+01	-0.000000000000000000e+00
4.905960596059605905e+01	-0.000000000000000000e+00
4.906000600060006178e+01	-0.000000000000000000e+00
4.906040604060405741e+01	-0.000000000000000000e+00
4.906080608060806014e+01	-0.000000000000000000e+00
4.906120612061206288e+01	-0.000000000000000000e+00
4.906160616061605850e+01	-0.000000000000000000e+00
4.906200620062006124e+01	-0.000000000000000000e+00
4.906240624062406397e+01	-0.000000000000000000e+00
4.906280628062805960e+01	-0.000000000000000000e+00
4.906320632063206233e+01	-0.000000000000000000e+00
4.906360636063606506e+01	-0.000000000000000000e+00
4.906400640064006069e+01	-0.000000000000000000e+00
4.906440644064406342e+01	-0.000000000000000000e+00
4.906480648064806616e+01	-0.000000000000000000e+00
4.906520652065206178e+01	-0.000000000000000000e+00
4.906560656065606452e+01	-0.000000000000000000e+00
4.906600660066006725e+01	-0.000000000000000000e+00
4.906640664066406288e+01	-0.000000000000000000e+00
4.906680668066806561e+01	-0.000000000000000000e+00
4.906720672067206834e+01	-0.000000000000000000e+00
4.906760676067607108e+01	-0.000000000000000000e+00
4.906800680068006670e+01	-0.000000000000000000e+00
4.906840684068406944e+01	-0.000000000000000000e+00
4.906880688068807217e+01	-0.000000000000000000e+00
4.906920692069206780e+01	-0.000000000000000000e+00
4.906960696069607053e+01	-0.000000000000000000e+00
4.907000700070007326e+01	-0.000000000000000000e+00
4.907040704070406889e+01	-0.000000000000000000e+00
4.907080708070807162e+01	-0.000000000000000000e+00
4.907120712071207436e+01	-0.000000000000000000e+00
4.907160716071606998e+01	-0.000000000000000000e+00
4.907200720072007272e+01	-0.000000000000000000e+00
4.907240724072407545e+01	-0.000000000000000000e+00
4.907280728072807108e+01	-0.000000000000000000e+00
4.907320732073207381e+01	-0.000000000000000000e+00
4.907360736073607654e+01	-0.000000000000000000e+00
4.907400740074007217e+01	-0.000000000000000000e+00
4.907440744074407490e+01	-0.000000000000000000e+00
4.907480748074807764e+01	-0.000000000000000000e+00
4.907520752075207326e+01	-0.000000000000000000e+00
4.907560756075607600e+01	-0.000000000000000000e+00
4.907600760076007873e+01	-0.000000000000000000e+00
4.907640764076407436e+01	-0.000000000000000000e+00
4.907680768076807709e+01	-0.000000000000000000e+00
4.907720772077207982e+01	-0.000000000000000000e+00
4.907760776077607545e+01	-0.000000000000000000e+00
4.907800780078007818e+01	-0.000000000000000000e+00
4.907840784078408092e+01	-0.000000000000000000e+00
4.907880788078807655e+01	-0.000000000000000000e+00
4.907920792079207928e+01	-0.000000000000000000e+00
4.907960796079608201e+01	-0.000000000000000000e+00
4.908000800080007764e+01	-0.000000000000000000e+00
4.908040804080408037e+01	-0.000000000000000000e+00
4.908080808080808310e+01	-0.000000000000000000e+00
4.908120812081207873e+01	-0.000000000000000000e+00
4.908160816081608147e+01	-0.000000000000000000e+00
4.908200820082008420e+01	-0.000000000000000000e+00
4.908240824082407983e+01	-0.000000000000000000e+00
4.908280828082808256e+01	-0.000000000000000000e+00
4.908320832083208529e+01	-0.000000000000000000e+00
4.908360836083608092e+01	-0.000000000000000000e+00
4.908400840084008365e+01	-0.000000000000000000e+00
4.908440844084408639e+01	-0.000000000000000000e+00
4.908480848084808201e+01	-0.000000000000000000e+00
4.908520852085208475e+01	-0.000000000000000000e+00
4.908560856085608748e+01	-0.000000000000000000e+00
4.908600860086008311e+01	-0.000000000000000000e+00
4.908640864086408584e+01	-0.000000000000000000e+00
4.908680868086808857e+01	-0.000000000000000000e+00
4.908720872087208420e+01	-0.000000000000000000e+00
4.908760876087608693e+01	-0.000000000000000000e+00
4.908800880088008967e+01	-0.000000000000000000e+00
4.908840884088408529e+01	-0.000000000000000000e+00
4.908880888088808803e+01	-0.000000000000000000e+00
4.908920892089209076e+01	-0.000000000000000000e+00
4.908960896089608639e+01	-0.000000000000000000e+00
4.909000900090008912e+01	-0.000000000000000000e+00
4.909040904090409185e+01	-0.000000000000000000e+00
4.909080908090808748e+01	-0.000000000000000000e+00
4.909120912091209021e+01	-0.000000000000000000e+00
4.909160916091609295e+01	-0.000000000000000000e+00
4.909200920092008857e+01	-0.000000000000000000e+00
4.909240924092409131e+01	-0.000000000000000000e+00
4.909280928092809404e+01	-0.000000000000000000e+00
4.909320932093208967e+01	-0.000000000000000000e+00
4.909360936093609240e+01	-0.000000000000000000e+00
4.909400940094009513e+01	-0.000000000000000000e+00
4.909440944094409787e+01	-0.000000000000000000e+00
4.909480948094809349e+01	-0.000000000000000000e+00
4.909520952095209623e+01	-0.000000000000000000e+00
4.909560956095609896e+01	-0.000000000000000000e+00
4.909600960096009459e+01	-0.000000000000000000e+00
4.909640964096409732e+01	-0.000000000000000000e+00
4.909680968096810005e+01	-0.000000000000000000e+00
4.909720972097209568e+01	-0.000000000000000000e+00
4.909760976097609841e+01	-0.000000000000000000e+00
4.909800980098010115e+01	-0.000000000000000000e+00
4.909840984098409677e+01	-0.000000000000000000e+00
4.909880988098809951e+01	-0.000000000000000000e+00
4.909920992099210224e+01	-0.000000000000000000e+00
4.909960996099609787e+01	-0.000000000000000000e+00
4.910001000100010060e+01	-0.000000000000000000e+00
4.910041004100410333e+01	-0.000000000000000000e+00
4.910081008100809896e+01	-0.000000000000000000e+00
4.910121012101210169e+01	-0.000000000000000000e+00
4.910161016101610443e+01	-0.000000000000000000e+00
4.910201020102010006e+01	-0.000000000000000000e+00
4.910241024102410279e+01	-0.000000000000000000e+00
4.910281028102810552e+01	-0.000000000000000000e+00
4.910321032103210115e+01	-0.000000000000000000e+00
4.910361036103610388e+01	-0.000000000000000000e+00
4.910401040104010661e+01	-0.000000000000000000e+00
4.910441044104410224e+01	-0.000000000000000000e+00
4.910481048104810498e+01	-0.000000000000000000e+00
4.910521052105210771e+01	-0.000000000000000000e+00
4.910561056105610334e+01	-0.000000000000000000e+00
4.910601060106010607e+01	-0.000000000000000000e+00
4.910641064106410880e+01	-0.000000000000000000e+00
4.910681068106810443e+01	-0.000000000000000000e+00
4.910721072107210716e+01	-0.000000000000000000e+00
4.910761076107610990e+01	-0.000000000000000000e+00
4.910801080108010552e+01	-0.000000000000000000e+00
4.910841084108410826e+01	-0.000000000000000000e+00
4.910881088108811099e+01	-0.000000000000000000e+00
4.910921092109210662e+01	-0.000000000000000000e+00
4.910961096109610935e+01	-0.000000000000000000e+00
4.911001100110011208e+01	-0.000000000000000000e+00
4.911041104110410771e+01	-0.000000000000000000e+00
4.911081108110811044e+01	-0.000000000000000000e+00
4.911121112111211318e+01	-0.000000000000000000e+00
4.911161116111610880e+01	-0.000000000000000000e+00
4.911201120112011154e+01	-0.000000000000000000e+00
4.911241124112411427e+01	-0.000000000000000000e+00
4.911281128112810990e+01	-0.000000000000000000e+00
4.911321132113211263e+01	-0.000000000000000000e+00
4.911361136113611536e+01	-0.000000000000000000e+00
4.911401140114011099e+01	-0.000000000000000000e+00
4.911441144114411372e+01	-0.000000000000000000e+00
4.911481148114811646e+01	-0.000000000000000000e+00
4.911521152115211208e+01	-0.000000000000000000e+00
4.911561156115611482e+01	-0.000000000000000000e+00
4.911601160116011755e+01	-0.000000000000000000e+00
4.911641164116411318e+01	-0.000000000000000000e+00
4.911681168116811591e+01	-0.000000000000000000e+00
4.911721172117211864e+01	-0.000000000000000000e+00
4.911761176117611427e+01	-0.000000000000000000e+00
4.911801180118011700e+01	-0.000000000000000000e+00
4.911841184118411974e+01	-0.000000000000000000e+00
4.911881188118811536e+01	-0.000000000000000000e+00
4.911921192119211810e+01	-0.000000000000000000e+00
4.911961196119612083e+01	-0.000000000000000000e+00
4.912001200120012356e+01	-0.000000000000000000e+00
4.912041204120411919e+01	-0.000000000000000000e+00
4.912081208120812192e+01	-0.000000000000000000e+00
4.912121212121212466e+01	-0.000000000000000000e+00
4.912161216121612028e+01	-0.000000000000000000e+00
4.912201220122012302e+01	-0.000000000000000000e+00
4.912241224122412575e+01	-0.000000000000000000e+00
4.912281228122812138e+01	-0.000000000000000000e+00
4.912321232123212411e+01	-0.000000000000000000e+00
4.912361236123612684e+01	-0.000000000000000000e+00
4.912401240124012247e+01	-0.000000000000000000e+00
4.912441244124412520e+01	-0.000000000000000000e+00
4.912481248124812794e+01	-0.000000000000000000e+00
4.912521252125212357e+01	-0.000000000000000000e+00
4.912561256125612630e+01	-0.000000000000000000e+00
4.912601260126012903e+01	-0.000000000000000000e+00
4.912641264126412466e+01	-0.000000000000000000e+00
4.912681268126812739e+01	-0.000000000000000000e+00
4.912721272127213012e+01	-0.000000000000000000e+00
4.912761276127612575e+01	-0.000000000000000000e+00
4.912801280128012849e+01	-0.000000000000000000e+00
4.912841284128413122e+01	-0.000000000000000000e+00
4.912881288128812685e+01	-0.000000000000000000e+00
4.912921292129212958e+01	-0.000000000000000000e+00
4.912961296129613231e+01	-0.000000000000000000e+00
4.913001300130012794e+01	-0.000000000000000000e+00
4.913041304130413067e+01	-0.000000000000000000e+00
4.913081308130813341e+01	-0.000000000000000000e+00
4.913121312131212903e+01	-0.000000000000000000e+00
4.913161316131613177e+01	-0.000000000000000000e+00
4.913201320132013450e+01	-0.000000000000000000e+00
4.913241324132413013e+01	-0.000000000000000000e+00
4.913281328132813286e+01	-0.000000000000000000e+00
4.913321332133213559e+01	-0.000000000000000000e+00
4.913361336133613122e+01	-0.000000000000000000e+00
4.913401340134013395e+01	-0.000000000000000000e+00
4.913441344134413669e+01	-0.000000000000000000e+00
4.913481348134813231e+01	-0.000000000000000000e+00
4.913521352135213505e+01	-0.000000000000000000e+00
4.913561356135613778e+01	-0.000000000000000000e+00
4.913601360136013341e+01	-0.000000000000000000e+00
4.913641364136413614e+01	-0.000000000000000000e+00
4.913681368136813887e+01	-0.000000000000000000e+00
4.913721372137213450e+01	-0.000000000000000000e+00
4.913761376137613723e+01	-0.000000000000000000e+00
4.913801380138013997e+01	-0.000000000000000000e+00
4.913841384138413559e+01	-0.000000000000000000e+00
4.913881388138813833e+01	-0.000000000000000000e+00
4.913921392139214106e+01	-0.000000000000000000e+00
4.913961396139613669e+01	-0.000000000000000000e+00
4.914001400140013942e+01	-0.000000000000000000e+00
4.914041404140414215e+01	-0.000000000000000000e+00
4.914081408140813778e+01	-0.000000000000000000e+00
4.914121412141214051e+01	-0.000000000000000000e+00
4.914161416141614325e+01	-0.000000000000000000e+00
4.914201420142013887e+01	-0.000000000000000000e+00
4.914241424142414161e+01	-0.000000000000000000e+00
4.914281428142814434e+01	-0.000000000000000000e+00
4.914321432143213997e+01	-0.000000000000000000e+00
4.914361436143614270e+01	-0.000000000000000000e+00
4.914401440144014543e+01	-0.000000000000000000e+00
4.914441444144414106e+01	-0.000000000000000000e+00
4.914481448144814379e+01	-0.000000000000000000e+00
4.914521452145214653e+01	-0.000000000000000000e+00
4.914561456145614216e+01	-0.000000000000000000e+00
4.914601460146014489e+01	-0.000000000000000000e+00
4.914641464146414762e+01	-0.000000000000000000e+00
4.914681468146815035e+01	-0.000000000000000000e+00
4.914721472147214598e+01	-0.000000000000000000e+00
4.914761476147614871e+01	-0.000000000000000000e+00
4.914801480148015145e+01	-0.000000000000000000e+00
4.914841484148414708e+01	-0.000000000000000000e+00
4.914881488148814981e+01	-0.000000000000000000e+00
4.914921492149215254e+01	-0.000000000000000000e+00
4.914961496149614817e+01	-0.000000000000000000e+00
4.915001500150015090e+01	-0.000000000000000000e+00
4.915041504150415363e+01	-0.000000000000000000e+00
4.915081508150814926e+01	-0.000000000000000000e+00
4.915121512151215200e+01	-0.000000000000000000e+00
4.915161516151615473e+01	-0.000000000000000000e+00
4.915201520152015036e+01	-0.000000000000000000e+00
4.915241524152415309e+01	-0.000000000000000000e+00
4.915281528152815582e+01	-0.000000000000000000e+00
4.915321532153215145e+01	-0.000000000000000000e+00
4.915361536153615418e+01	-0.000000000000000000e+00
4.915401540154015692e+01	-0.000000000000000000e+00
4.915441544154415254e+01	-0.000000000000000000e+00
4.915481548154815528e+01	-0.000000000000000000e+00
4.915521552155215801e+01	-0.000000000000000000e+00
4.915561556155615364e+01	-0.000000000000000000e+00
4.915601560156015637e+01	-0.000000000000000000e+00
4.915641564156415910e+01	-0.000000000000000000e+00
4.915681568156815473e+01	-0.000000000000000000e+00
4.915721572157215746e+01	-0.000000000000000000e+00
4.915761576157616020e+01	-0.000000000000000000e+00
4.915801580158015582e+01	-0.000000000000000000e+00
4.915841584158415856e+01	-0.000000000000000000e+00
4.915881588158816129e+01	-0.000000000000000000e+00
4.915921592159215692e+01	-0.000000000000000000e+00
4.915961596159615965e+01	-0.000000000000000000e+00
4.916001600160016238e+01	-0.000000000000000000e+00
4.916041604160415801e+01	-0.000000000000000000e+00
4.916081608160816074e+01	-0.000000000000000000e+00
4.916121612161216348e+01	-0.000000000000000000e+00
4.916161616161615910e+01	-0.000000000000000000e+00
4.916201620162016184e+01	-0.000000000000000000e+00
4.916241624162416457e+01	-0.000000000000000000e+00
4.916281628162816020e+01	-0.000000000000000000e+00
4.916321632163216293e+01	-0.000000000000000000e+00
4.916361636163616566e+01	-0.000000000000000000e+00
4.916401640164016129e+01	-0.000000000000000000e+00
4.916441644164416402e+01	-0.000000000000000000e+00
4.916481648164816676e+01	-0.000000000000000000e+00
4.916521652165216238e+01	-0.000000000000000000e+00
4.916561656165616512e+01	-0.000000000000000000e+00
4.916601660166016785e+01	-0.000000000000000000e+00
4.916641664166416348e+01	-0.000000000000000000e+00
4.916681668166816621e+01	-0.000000000000000000e+00
4.916721672167216894e+01	-0.000000000000000000e+00
4.916761676167616457e+01	-0.000000000000000000e+00
4.916801680168016730e+01	-0.000000000000000000e+00
4.916841684168417004e+01	-0.000000000000000000e+00
4.916881688168816567e+01	-0.000000000000000000e+00
4.916921692169216840e+01	-0.000000000000000000e+00
4.916961696169617113e+01	-0.000000000000000000e+00
4.917001700170016676e+01	-0.000000000000000000e+00
4.917041704170416949e+01	-0.000000000000000000e+00
4.917081708170817222e+01	-0.000000000000000000e+00
4.917121712171216785e+01	-0.000000000000000000e+00
4.917161716171617059e+01	-0.000000000000000000e+00
4.917201720172017332e+01	-0.000000000000000000e+00
4.917241724172416895e+01	-0.000000000000000000e+00
4.917281728172817168e+01	-0.000000000000000000e+00
4.917321732173217441e+01	-0.000000000000000000e+00
4.917361736173617714e+01	-0.000000000000000000e+00
4.917401740174017277e+01	-0.000000000000000000e+00
4.917441744174417551e+01	-0.000000000000000000e+00
4.917481748174817824e+01	-0.000000000000000000e+00
4.917521752175217387e+01	-0.000000000000000000e+00
4.917561756175617660e+01	-0.000000000000000000e+00
4.917601760176017933e+01	-0.000000000000000000e+00
4.917641764176417496e+01	-0.000000000000000000e+00
4.917681768176817769e+01	-0.000000000000000000e+00
4.917721772177218043e+01	-0.000000000000000000e+00
4.917761776177617605e+01	-0.000000000000000000e+00
4.917801780178017879e+01	-0.000000000000000000e+00
4.917841784178418152e+01	-0.000000000000000000e+00
4.917881788178817715e+01	-0.000000000000000000e+00
4.917921792179217988e+01	-0.000000000000000000e+00
4.917961796179618261e+01	-0.000000000000000000e+00
4.918001800180017824e+01	-0.000000000000000000e+00
4.918041804180418097e+01	-0.000000000000000000e+00
4.918081808180818371e+01	-0.000000000000000000e+00
4.918121812181217933e+01	-0.000000000000000000e+00
4.918161816181618207e+01	-0.000000000000000000e+00
4.918201820182018480e+01	-0.000000000000000000e+00
4.918241824182418043e+01	-0.000000000000000000e+00
4.918281828182818316e+01	-0.000000000000000000e+00
4.918321832183218589e+01	-0.000000000000000000e+00
4.918361836183618152e+01	-0.000000000000000000e+00
4.918401840184018425e+01	-0.000000000000000000e+00
4.918441844184418699e+01	-0.000000000000000000e+00
4.918481848184818261e+01	-0.000000000000000000e+00
4.918521852185218535e+01	-0.000000000000000000e+00
4.918561856185618808e+01	-0.000000000000000000e+00
4.918601860186018371e+01	-0.000000000000000000e+00
4.918641864186418644e+01	-0.000000000000000000e+00
4.918681868186818917e+01	-0.000000000000000000e+00
4.918721872187218480e+01	-0.000000000000000000e+00
4.918761876187618753e+01	-0.000000000000000000e+00
4.918801880188019027e+01	-0.000000000000000000e+00
4.918841884188418589e+01	-0.000000000000000000e+00
4.918881888188818863e+01	-0.000000000000000000e+00
4.918921892189219136e+01	-0.000000000000000000e+00
4.918961896189618699e+01	-0.000000000000000000e+00
4.919001900190018972e+01	-0.000000000000000000e+00
4.919041904190419245e+01	-0.000000000000000000e+00
4.919081908190818808e+01	-0.000000000000000000e+00
4.919121912191219081e+01	-0.000000000000000000e+00
4.919161916191619355e+01	-0.000000000000000000e+00
4.919201920192018918e+01	-0.000000000000000000e+00
4.919241924192419191e+01	-0.000000000000000000e+00
4.919281928192819464e+01	-0.000000000000000000e+00
4.919321932193219027e+01	-0.000000000000000000e+00
4.919361936193619300e+01	-0.000000000000000000e+00
4.919401940194019573e+01	-0.000000000000000000e+00
4.919441944194419136e+01	-0.000000000000000000e+00
4.919481948194819410e+01	-0.000000000000000000e+00
4.919521952195219683e+01	-0.000000000000000000e+00
4.919561956195619246e+01	-0.000000000000000000e+00
4.919601960196019519e+01	-0.000000000000000000e+00
4.919641964196419792e+01	-0.000000000000000000e+00
4.919681968196819355e+01	-0.000000000000000000e+00
4.919721972197219628e+01	-0.000000000000000000e+00
4.919761976197619902e+01	-0.000000000000000000e+00
4.919801980198019464e+01	-0.000000000000000000e+00
4.919841984198419738e+01	-0.000000000000000000e+00
4.919881988198820011e+01	-0.000000000000000000e+00
4.919921992199219574e+01	-0.000000000000000000e+00
4.919961996199619847e+01	-0.000000000000000000e+00
4.920002000200020120e+01	-0.000000000000000000e+00
4.920042004200420394e+01	-0.000000000000000000e+00
4.920082008200819956e+01	-0.000000000000000000e+00
4.920122012201220230e+01	-0.000000000000000000e+00
4.920162016201620503e+01	-0.000000000000000000e+00
4.920202020202020066e+01	-0.000000000000000000e+00
4.920242024202420339e+01	-0.000000000000000000e+00
4.920282028202820612e+01	-0.000000000000000000e+00
4.920322032203220175e+01	-0.000000000000000000e+00
4.920362036203620448e+01	-0.000000000000000000e+00
4.920402040204020722e+01	-0.000000000000000000e+00
4.920442044204420284e+01	-0.000000000000000000e+00
4.920482048204820558e+01	-0.000000000000000000e+00
4.920522052205220831e+01	-0.000000000000000000e+00
4.920562056205620394e+01	-0.000000000000000000e+00
4.920602060206020667e+01	-0.000000000000000000e+00
4.920642064206420940e+01	-0.000000000000000000e+00
4.920682068206820503e+01	-0.000000000000000000e+00
4.920722072207220776e+01	-0.000000000000000000e+00
4.920762076207621050e+01	-0.000000000000000000e+00
4.920802080208020612e+01	-0.000000000000000000e+00
4.920842084208420886e+01	-0.000000000000000000e+00
4.920882088208821159e+01	-0.000000000000000000e+00
4.920922092209220722e+01	-0.000000000000000000e+00
4.920962096209620995e+01	-0.000000000000000000e+00
4.921002100210021268e+01	-0.000000000000000000e+00
4.921042104210420831e+01	-0.000000000000000000e+00
4.921082108210821104e+01	-0.000000000000000000e+00
4.921122112211221378e+01	-0.000000000000000000e+00
4.921162116211620940e+01	-0.000000000000000000e+00
4.921202120212021214e+01	-0.000000000000000000e+00
4.921242124212421487e+01	-0.000000000000000000e+00
4.921282128212821050e+01	-0.000000000000000000e+00
4.921322132213221323e+01	-0.000000000000000000e+00
4.921362136213621596e+01	-0.000000000000000000e+00
4.921402140214021159e+01	-0.000000000000000000e+00
4.921442144214421432e+01	-0.000000000000000000e+00
4.921482148214821706e+01	-0.000000000000000000e+00
4.921522152215221269e+01	-0.000000000000000000e+00
4.921562156215621542e+01	-0.000000000000000000e+00
4.921602160216021815e+01	-0.000000000000000000e+00
4.921642164216421378e+01	-0.000000000000000000e+00
4.921682168216821651e+01	-0.000000000000000000e+00
4.921722172217221924e+01	-0.000000000000000000e+00
4.921762176217621487e+01	-0.000000000000000000e+00
4.921802180218021761e+01	-0.000000000000000000e+00
4.921842184218422034e+01	-0.000000000000000000e+00
4.921882188218821597e+01	-0.000000000000000000e+00
4.921922192219221870e+01	-0.000000000000000000e+00
4.921962196219622143e+01	-0.000000000000000000e+00
4.922002200220021706e+01	-0.000000000000000000e+00
4.922042204220421979e+01	-0.000000000000000000e+00
4.922082208220822253e+01	-0.000000000000000000e+00
4.922122212221221815e+01	-0.000000000000000000e+00
4.922162216221622089e+01	-0.000000000000000000e+00
4.922202220222022362e+01	-0.000000000000000000e+00
4.922242224222421925e+01	-0.000000000000000000e+00
4.922282228222822198e+01	-0.000000000000000000e+00
4.922322232223222471e+01	-0.000000000000000000e+00
4.922362236223622034e+01	-0.000000000000000000e+00
4.922402240224022307e+01	-0.000000000000000000e+00
4.922442244224422581e+01	-0.000000000000000000e+00
4.922482248224822143e+01	-0.000000000000000000e+00
4.922522252225222417e+01	-0.000000000000000000e+00
4.922562256225622690e+01	-0.000000000000000000e+00
4.922602260226022253e+01	-0.000000000000000000e+00
4.922642264226422526e+01	-0.000000000000000000e+00
4.922682268226822799e+01	-0.000000000000000000e+00
4.922722272227223073e+01	-0.000000000000000000e+00
4.922762276227622635e+01	-0.000000000000000000e+00
4.922802280228022909e+01	-0.000000000000000000e+00
4.922842284228423182e+01	-0.000000000000000000e+00
4.922882288228822745e+01	-0.000000000000000000e+00
4.922922292229223018e+01	-0.000000000000000000e+00
4.922962296229623291e+01	-0.000000000000000000e+00
4.923002300230022854e+01	-0.000000000000000000e+00
4.923042304230423127e+01	-0.000000000000000000e+00
4.923082308230823401e+01	-0.000000000000000000e+00
4.923122312231222963e+01	-0.000000000000000000e+00
4.923162316231623237e+01	-0.000000000000000000e+00
4.923202320232023510e+01	-0.000000000000000000e+00
4.923242324232423073e+01	-0.000000000000000000e+00
4.923282328232823346e+01	-0.000000000000000000e+00
4.923322332233223619e+01	-0.000000000000000000e+00
4.923362336233623182e+01	-0.000000000000000000e+00
4.923402340234023455e+01	-0.000000000000000000e+00
4.923442344234423729e+01	-0.000000000000000000e+00
4.923482348234823291e+01	-0.000000000000000000e+00
4.923522352235223565e+01	-0.000000000000000000e+00
4.923562356235623838e+01	-0.000000000000000000e+00
4.923602360236023401e+01	-0.000000000000000000e+00
4.923642364236423674e+01	-0.000000000000000000e+00
4.923682368236823947e+01	-0.000000000000000000e+00
4.923722372237223510e+01	-0.000000000000000000e+00
4.923762376237623783e+01	-0.000000000000000000e+00
4.923802380238024057e+01	-0.000000000000000000e+00
4.923842384238423620e+01	-0.000000000000000000e+00
4.923882388238823893e+01	-0.000000000000000000e+00
4.923922392239224166e+01	-0.000000000000000000e+00
4.923962396239623729e+01	-0.000000000000000000e+00
4.924002400240024002e+01	-0.000000000000000000e+00
4.924042404240424275e+01	-0.000000000000000000e+00
4.924082408240823838e+01	-0.000000000000000000e+00
4.924122412241224112e+01	-0.000000000000000000e+00
4.924162416241624385e+01	-0.000000000000000000e+00
4.924202420242023948e+01	-0.000000000000000000e+00
4.924242424242424221e+01	-0.000000000000000000e+00
4.924282428242824494e+01	-0.000000000000000000e+00
4.924322432243224057e+01	-0.000000000000000000e+00
4.924362436243624330e+01	-0.000000000000000000e+00
4.924402440244024604e+01	-0.000000000000000000e+00
4.924442444244424166e+01	-0.000000000000000000e+00
4.924482448244824440e+01	-0.000000000000000000e+00
4.924522452245224713e+01	-0.000000000000000000e+00
4.924562456245624276e+01	-0.000000000000000000e+00
4.924602460246024549e+01	-0.000000000000000000e+00
4.924642464246424822e+01	-0.000000000000000000e+00
4.924682468246824385e+01	-0.000000000000000000e+00
4.924722472247224658e+01	-0.000000000000000000e+00
4.924762476247624932e+01	-0.000000000000000000e+00
4.924802480248024494e+01	-0.000000000000000000e+00
4.924842484248424768e+01	-0.000000000000000000e+00
4.924882488248825041e+01	-0.000000000000000000e+00
4.924922492249224604e+01	-0.000000000000000000e+00
4.924962496249624877e+01	-0.000000000000000000e+00
4.925002500250025150e+01	-0.000000000000000000e+00
4.925042504250424713e+01	-0.000000000000000000e+00
4.925082508250824986e+01	-0.000000000000000000e+00
4.925122512251225260e+01	-0.000000000000000000e+00
4.925162516251624822e+01	-0.000000000000000000e+00
4.925202520252025096e+01	-0.000000000000000000e+00
4.925242524252425369e+01	-0.000000000000000000e+00
4.925282528252824932e+01	-0.000000000000000000e+00
4.925322532253225205e+01	-0.000000000000000000e+00
4.925362536253625478e+01	-0.000000000000000000e+00
4.925402540254025752e+01	-0.000000000000000000e+00
4.925442544254425314e+01	-0.000000000000000000e+00
4.925482548254825588e+01	-0.000000000000000000e+00
4.925522552255225861e+01	-0.000000000000000000e+00
4.925562556255625424e+01	-0.000000000000000000e+00
4.925602560256025697e+01	-0.000000000000000000e+00
4.925642564256425970e+01	-0.000000000000000000e+00
4.925682568256825533e+01	-0.000000000000000000e+00
4.925722572257225806e+01	-0.000000000000000000e+00
4.925762576257626080e+01	-0.000000000000000000e+00
4.925802580258025642e+01	-0.000000000000000000e+00
4.925842584258425916e+01	-0.000000000000000000e+00
4.925882588258826189e+01	-0.000000000000000000e+00
4.925922592259225752e+01	-0.000000000000000000e+00
4.925962596259626025e+01	-0.000000000000000000e+00
4.926002600260026298e+01	-0.000000000000000000e+00
4.926042604260425861e+01	-0.000000000000000000e+00
4.926082608260826134e+01	-0.000000000000000000e+00
4.926122612261226408e+01	-0.000000000000000000e+00
4.926162616261625971e+01	-0.000000000000000000e+00
4.926202620262026244e+01	-0.000000000000000000e+00
4.926242624262426517e+01	-0.000000000000000000e+00
4.926282628262826080e+01	-0.000000000000000000e+00
4.926322632263226353e+01	-0.000000000000000000e+00
4.926362636263626626e+01	-0.000000000000000000e+00
4.926402640264026189e+01	-0.000000000000000000e+00
4.926442644264426463e+01	-0.000000000000000000e+00
4.926482648264826736e+01	-0.000000000000000000e+00
4.926522652265226299e+01	-0.000000000000000000e+00
4.926562656265626572e+01	-0.000000000000000000e+00
4.926602660266026845e+01	-0.000000000000000000e+00
4.926642664266426408e+01	-0.000000000000000000e+00
4.926682668266826681e+01	-0.000000000000000000e+00
4.926722672267226955e+01	-0.000000000000000000e+00
4.926762676267626517e+01	-0.000000000000000000e+00
4.926802680268026791e+01	-0.000000000000000000e+00
4.926842684268427064e+01	-0.000000000000000000e+00
4.926882688268826627e+01	-0.000000000000000000e+00
4.926922692269226900e+01	-0.000000000000000000e+00
4.926962696269627173e+01	-0.000000000000000000e+00
4.927002700270026736e+01	-0.000000000000000000e+00
4.927042704270427009e+01	-0.000000000000000000e+00
4.927082708270827283e+01	-0.000000000000000000e+00
4.927122712271226845e+01	-0.000000000000000000e+00
4.927162716271627119e+01	-0.000000000000000000e+00
4.927202720272027392e+01	-0.000000000000000000e+00
4.927242724272426955e+01	-0.000000000000000000e+00
4.927282728272827228e+01	-0.000000000000000000e+00
4.927322732273227501e+01	-0.000000000000000000e+00
4.927362736273627064e+01	-0.000000000000000000e+00
4.927402740274027337e+01	-0.000000000000000000e+00
4.927442744274427611e+01	-0.000000000000000000e+00
4.927482748274827173e+01	-0.000000000000000000e+00
4.927522752275227447e+01	-0.000000000000000000e+00
4.927562756275627720e+01	-0.000000000000000000e+00
4.927602760276027283e+01	-0.000000000000000000e+00
4.927642764276427556e+01	-0.000000000000000000e+00
4.927682768276827829e+01	-0.000000000000000000e+00
4.927722772277227392e+01	-0.000000000000000000e+00
4.927762776277627665e+01	-0.000000000000000000e+00
4.927802780278027939e+01	-0.000000000000000000e+00
4.927842784278427501e+01	-0.000000000000000000e+00
4.927882788278827775e+01	-0.000000000000000000e+00
4.927922792279228048e+01	-0.000000000000000000e+00
4.927962796279628321e+01	-0.000000000000000000e+00
4.928002800280027884e+01	-0.000000000000000000e+00
4.928042804280428157e+01	-0.000000000000000000e+00
4.928082808280828431e+01	-0.000000000000000000e+00
4.928122812281227993e+01	-0.000000000000000000e+00
4.928162816281628267e+01	-0.000000000000000000e+00
4.928202820282028540e+01	-0.000000000000000000e+00
4.928242824282428103e+01	-0.000000000000000000e+00
4.928282828282828376e+01	-0.000000000000000000e+00
4.928322832283228649e+01	-0.000000000000000000e+00
4.928362836283628212e+01	-0.000000000000000000e+00
4.928402840284028485e+01	-0.000000000000000000e+00
4.928442844284428759e+01	-0.000000000000000000e+00
4.928482848284828322e+01	-0.000000000000000000e+00
4.928522852285228595e+01	-0.000000000000000000e+00
4.928562856285628868e+01	-0.000000000000000000e+00
4.928602860286028431e+01	-0.000000000000000000e+00
4.928642864286428704e+01	-0.000000000000000000e+00
4.928682868286828977e+01	-0.000000000000000000e+00
4.928722872287228540e+01	-0.000000000000000000e+00
4.928762876287628814e+01	-0.000000000000000000e+00
4.928802880288029087e+01	-0.000000000000000000e+00
4.928842884288428650e+01	-0.000000000000000000e+00
4.928882888288828923e+01	-0.000000000000000000e+00
4.928922892289229196e+01	-0.000000000000000000e+00
4.928962896289628759e+01	-0.000000000000000000e+00
4.929002900290029032e+01	-0.000000000000000000e+00
4.929042904290429306e+01	-0.000000000000000000e+00
4.929082908290828868e+01	-0.000000000000000000e+00
4.929122912291229142e+01	-0.000000000000000000e+00
4.929162916291629415e+01	-0.000000000000000000e+00
4.929202920292028978e+01	-0.000000000000000000e+00
4.929242924292429251e+01	-0.000000000000000000e+00
4.929282928292829524e+01	-0.000000000000000000e+00
4.929322932293229087e+01	-0.000000000000000000e+00
4.929362936293629360e+01	-0.000000000000000000e+00
4.929402940294029634e+01	-0.000000000000000000e+00
4.929442944294429196e+01	-0.000000000000000000e+00
4.929482948294829470e+01	-0.000000000000000000e+00
4.929522952295229743e+01	-0.000000000000000000e+00
4.929562956295629306e+01	-0.000000000000000000e+00
4.929602960296029579e+01	-0.000000000000000000e+00
4.929642964296429852e+01	-0.000000000000000000e+00
4.929682968296829415e+01	-0.000000000000000000e+00
4.929722972297229688e+01	-0.000000000000000000e+00
4.929762976297629962e+01	-0.000000000000000000e+00
4.929802980298029524e+01	-0.000000000000000000e+00
4.929842984298429798e+01	-0.000000000000000000e+00
4.929882988298830071e+01	-0.000000000000000000e+00
4.929922992299229634e+01	-0.000000000000000000e+00
4.929962996299629907e+01	-0.000000000000000000e+00
4.930003000300030180e+01	-0.000000000000000000e+00
4.930043004300429743e+01	-0.000000000000000000e+00
4.930083008300830016e+01	-0.000000000000000000e+00
4.930123012301230290e+01	-0.000000000000000000e+00
4.930163016301629852e+01	-0.000000000000000000e+00
4.930203020302030126e+01	-0.000000000000000000e+00
4.930243024302430399e+01	-0.000000000000000000e+00
4.930283028302829962e+01	-0.000000000000000000e+00
4.930323032303230235e+01	-0.000000000000000000e+00
4.930363036303630508e+01	-0.000000000000000000e+00
4.930403040304030071e+01	-0.000000000000000000e+00
4.930443044304430344e+01	-0.000000000000000000e+00
4.930483048304830618e+01	-0.000000000000000000e+00
4.930523052305230181e+01	-0.000000000000000000e+00
4.930563056305630454e+01	-0.000000000000000000e+00
4.930603060306030727e+01	-0.000000000000000000e+00
4.930643064306430290e+01	-0.000000000000000000e+00
4.930683068306830563e+01	-0.000000000000000000e+00
4.930723072307230836e+01	-0.000000000000000000e+00
4.930763076307631110e+01	-0.000000000000000000e+00
4.930803080308030673e+01	-0.000000000000000000e+00
4.930843084308430946e+01	-0.000000000000000000e+00
4.930883088308831219e+01	-0.000000000000000000e+00
4.930923092309230782e+01	-0.000000000000000000e+00
4.930963096309631055e+01	-0.000000000000000000e+00
4.931003100310031328e+01	-0.000000000000000000e+00
4.931043104310430891e+01	-0.000000000000000000e+00
4.931083108310831165e+01	-0.000000000000000000e+00
4.931123112311231438e+01	-0.000000000000000000e+00
4.931163116311631001e+01	-0.000000000000000000e+00
4.931203120312031274e+01	-0.000000000000000000e+00
4.931243124312431547e+01	-0.000000000000000000e+00
4.931283128312831110e+01	-0.000000000000000000e+00
4.931323132313231383e+01	-0.000000000000000000e+00
4.931363136313631657e+01	-0.000000000000000000e+00
4.931403140314031219e+01	-0.000000000000000000e+00
4.931443144314431493e+01	-0.000000000000000000e+00
4.931483148314831766e+01	-0.000000000000000000e+00
4.931523152315231329e+01	-0.000000000000000000e+00
4.931563156315631602e+01	-0.000000000000000000e+00
4.931603160316031875e+01	-0.000000000000000000e+00
4.931643164316431438e+01	-0.000000000000000000e+00
4.931683168316831711e+01	-0.000000000000000000e+00
4.931723172317231985e+01	-0.000000000000000000e+00
4.931763176317631547e+01	-0.000000000000000000e+00
4.931803180318031821e+01	-0.000000000000000000e+00
4.931843184318432094e+01	-0.000000000000000000e+00
4.931883188318831657e+01	-0.000000000000000000e+00
4.931923192319231930e+01	-0.000000000000000000e+00
4.931963196319632203e+01	-0.000000000000000000e+00
4.932003200320031766e+01	-0.000000000000000000e+00
4.932043204320432039e+01	-0.000000000000000000e+00
4.932083208320832313e+01	-0.000000000000000000e+00
4.932123212321231875e+01	-0.000000000000000000e+00
4.932163216321632149e+01	-0.000000000000000000e+00
4.932203220322032422e+01	-0.000000000000000000e+00
4.932243224322431985e+01	-0.000000000000000000e+00
4.932283228322832258e+01	-0.000000000000000000e+00
4.932323232323232531e+01	-0.000000000000000000e+00
4.932363236323632094e+01	-0.000000000000000000e+00
4.932403240324032367e+01	-0.000000000000000000e+00
4.932443244324432641e+01	-0.000000000000000000e+00
4.932483248324832203e+01	-0.000000000000000000e+00
4.932523252325232477e+01	-0.000000000000000000e+00
4.932563256325632750e+01	-0.000000000000000000e+00
4.932603260326032313e+01	-0.000000000000000000e+00
4.932643264326432586e+01	-0.000000000000000000e+00
4.932683268326832859e+01	-0.000000000000000000e+00
4.932723272327232422e+01	-0.000000000000000000e+00
4.932763276327632695e+01	-0.000000000000000000e+00
4.932803280328032969e+01	-0.000000000000000000e+00
4.932843284328432532e+01	-0.000000000000000000e+00
4.932883288328832805e+01	-0.000000000000000000e+00
4.932923292329233078e+01	-0.000000000000000000e+00
4.932963296329632641e+01	-0.000000000000000000e+00
4.933003300330032914e+01	-0.000000000000000000e+00
4.933043304330433187e+01	-0.000000000000000000e+00
4.933083308330832750e+01	-0.000000000000000000e+00
4.933123312331233024e+01	-0.000000000000000000e+00
4.933163316331633297e+01	-0.000000000000000000e+00
4.933203320332032860e+01	-0.000000000000000000e+00
4.933243324332433133e+01	-0.000000000000000000e+00
4.933283328332833406e+01	-0.000000000000000000e+00
4.933323332333233679e+01	-0.000000000000000000e+00
4.933363336333633242e+01	-0.000000000000000000e+00
4.933403340334033516e+01	-0.000000000000000000e+00
4.933443344334433789e+01	-0.000000000000000000e+00
4.933483348334833352e+01	-0.000000000000000000e+00
4.933523352335233625e+01	-0.000000000000000000e+00
4.933563356335633898e+01	-0.000000000000000000e+00
4.933603360336033461e+01	-0.000000000000000000e+00
4.933643364336433734e+01	-0.000000000000000000e+00
4.933683368336834008e+01	-0.000000000000000000e+00
4.933723372337233570e+01	-0.000000000000000000e+00
4.933763376337633844e+01	-0.000000000000000000e+00
4.933803380338034117e+01	-0.000000000000000000e+00
4.933843384338433680e+01	-0.000000000000000000e+00
4.933883388338833953e+01	-0.000000000000000000e+00
4.933923392339234226e+01	-0.000000000000000000e+00
4.933963396339633789e+01	-0.000000000000000000e+00
4.934003400340034062e+01	-0.000000000000000000e+00
4.934043404340434336e+01	-0.000000000000000000e+00
4.934083408340833898e+01	-0.000000000000000000e+00
4.934123412341234172e+01	-0.000000000000000000e+00
4.934163416341634445e+01	-0.000000000000000000e+00
4.934203420342034008e+01	-0.000000000000000000e+00
4.934243424342434281e+01	-0.000000000000000000e+00
4.934283428342834554e+01	-0.000000000000000000e+00
4.934323432343234117e+01	-0.000000000000000000e+00
4.934363436343634390e+01	-0.000000000000000000e+00
4.934403440344034664e+01	-0.000000000000000000e+00
4.934443444344434226e+01	-0.000000000000000000e+00
4.934483448344834500e+01	-0.000000000000000000e+00
4.934523452345234773e+01	-0.000000000000000000e+00
4.934563456345634336e+01	-0.000000000000000000e+00
4.934603460346034609e+01	-0.000000000000000000e+00
4.934643464346434882e+01	-0.000000000000000000e+00
4.934683468346834445e+01	-0.000000000000000000e+00
4.934723472347234718e+01	-0.000000000000000000e+00
4.934763476347634992e+01	-0.000000000000000000e+00
4.934803480348034554e+01	-0.000000000000000000e+00
4.934843484348434828e+01	-0.000000000000000000e+00
4.934883488348835101e+01	-0.000000000000000000e+00
4.934923492349234664e+01	-0.000000000000000000e+00
4.934963496349634937e+01	-0.000000000000000000e+00
4.935003500350035210e+01	-0.000000000000000000e+00
4.935043504350434773e+01	-0.000000000000000000e+00
4.935083508350835046e+01	-0.000000000000000000e+00
4.935123512351235320e+01	-0.000000000000000000e+00
4.935163516351634883e+01	-0.000000000000000000e+00
4.935203520352035156e+01	-0.000000000000000000e+00
4.935243524352435429e+01	-0.000000000000000000e+00
4.935283528352834992e+01	-0.000000000000000000e+00
4.935323532353235265e+01	-0.000000000000000000e+00
4.935363536353635538e+01	-0.000000000000000000e+00
4.935403540354035101e+01	-0.000000000000000000e+00
4.935443544354435375e+01	-0.000000000000000000e+00
4.935483548354835648e+01	-0.000000000000000000e+00
4.935523552355235211e+01	-0.000000000000000000e+00
4.935563556355635484e+01	-0.000000000000000000e+00
4.935603560356035757e+01	-0.000000000000000000e+00
4.935643564356435320e+01	-0.000000000000000000e+00
4.935683568356835593e+01	-0.000000000000000000e+00
4.935723572357235867e+01	-0.000000000000000000e+00
4.935763576357635429e+01	-0.000000000000000000e+00
4.935803580358035703e+01	-0.000000000000000000e+00
4.935843584358435976e+01	-0.000000000000000000e+00
4.935883588358835539e+01	-0.000000000000000000e+00
4.935923592359235812e+01	-0.000000000000000000e+00
4.935963596359636085e+01	-0.000000000000000000e+00
4.936003600360035648e+01	-0.000000000000000000e+00
4.936043604360435921e+01	-0.000000000000000000e+00
4.936083608360836195e+01	-0.000000000000000000e+00
4.936123612361236468e+01	-0.000000000000000000e+00
4.936163616361636031e+01	-0.000000000000000000e+00
4.936203620362036304e+01	-0.000000000000000000e+00
4.936243624362436577e+01	-0.000000000000000000e+00
4.936283628362836140e+01	-0.000000000000000000e+00
4.936323632363236413e+01	-0.000000000000000000e+00
4.936363636363636687e+01	-0.000000000000000000e+00
4.936403640364036249e+01	-0.000000000000000000e+00
4.936443644364436523e+01	-0.000000000000000000e+00
4.936483648364836796e+01	-0.000000000000000000e+00
4.936523652365236359e+01	-0.000000000000000000e+00
4.936563656365636632e+01	-0.000000000000000000e+00
4.936603660366036905e+01	-0.000000000000000000e+00
4.936643664366436468e+01	-0.000000000000000000e+00
4.936683668366836741e+01	-0.000000000000000000e+00
4.936723672367237015e+01	-0.000000000000000000e+00
4.936763676367636577e+01	-0.000000000000000000e+00
4.936803680368036851e+01	-0.000000000000000000e+00
4.936843684368437124e+01	-0.000000000000000000e+00
4.936883688368836687e+01	-0.000000000000000000e+00
4.936923692369236960e+01	-0.000000000000000000e+00
4.936963696369637233e+01	-0.000000000000000000e+00
4.937003700370036796e+01	-0.000000000000000000e+00
4.937043704370437069e+01	-0.000000000000000000e+00
4.937083708370837343e+01	-0.000000000000000000e+00
4.937123712371236905e+01	-0.000000000000000000e+00
4.937163716371637179e+01	-0.000000000000000000e+00
4.937203720372037452e+01	-0.000000000000000000e+00
4.937243724372437015e+01	-0.000000000000000000e+00
4.937283728372837288e+01	-0.000000000000000000e+00
4.937323732373237561e+01	-0.000000000000000000e+00
4.937363736373637124e+01	-0.000000000000000000e+00
4.937403740374037397e+01	-0.000000000000000000e+00
4.937443744374437671e+01	-0.000000000000000000e+00
4.937483748374837234e+01	-0.000000000000000000e+00
4.937523752375237507e+01	-0.000000000000000000e+00
4.937563756375637780e+01	-0.000000000000000000e+00
4.937603760376037343e+01	-0.000000000000000000e+00
4.937643764376437616e+01	-0.000000000000000000e+00
4.937683768376837889e+01	-0.000000000000000000e+00
4.937723772377237452e+01	-0.000000000000000000e+00
4.937763776377637726e+01	-0.000000000000000000e+00
4.937803780378037999e+01	-0.000000000000000000e+00
4.937843784378437562e+01	-0.000000000000000000e+00
4.937883788378837835e+01	-0.000000000000000000e+00
4.937923792379238108e+01	-0.000000000000000000e+00
4.937963796379637671e+01	-0.000000000000000000e+00
4.938003800380037944e+01	-0.000000000000000000e+00
4.938043804380438218e+01	-0.000000000000000000e+00
4.938083808380837780e+01	-0.000000000000000000e+00
4.938123812381238054e+01	-0.000000000000000000e+00
4.938163816381638327e+01	-0.000000000000000000e+00
4.938203820382037890e+01	-0.000000000000000000e+00
4.938243824382438163e+01	-0.000000000000000000e+00
4.938283828382838436e+01	-0.000000000000000000e+00
4.938323832383237999e+01	-0.000000000000000000e+00
4.938363836383638272e+01	-0.000000000000000000e+00
4.938403840384038546e+01	-0.000000000000000000e+00
4.938443844384438108e+01	-0.000000000000000000e+00
4.938483848384838382e+01	-0.000000000000000000e+00
4.938523852385238655e+01	-0.000000000000000000e+00
4.938563856385638218e+01	-0.000000000000000000e+00
4.938603860386038491e+01	-0.000000000000000000e+00
4.938643864386438764e+01	-0.000000000000000000e+00
4.938683868386839038e+01	-0.000000000000000000e+00
4.938723872387238600e+01	-0.000000000000000000e+00
4.938763876387638874e+01	-0.000000000000000000e+00
4.938803880388039147e+01	-0.000000000000000000e+00
4.938843884388438710e+01	-0.000000000000000000e+00
4.938883888388838983e+01	-0.000000000000000000e+00
4.938923892389239256e+01	-0.000000000000000000e+00
4.938963896389638819e+01	-0.000000000000000000e+00
4.939003900390039092e+01	-0.000000000000000000e+00
4.939043904390439366e+01	-0.000000000000000000e+00
4.939083908390838928e+01	-0.000000000000000000e+00
4.939123912391239202e+01	-0.000000000000000000e+00
4.939163916391639475e+01	-0.000000000000000000e+00
4.939203920392039038e+01	-4.350922499977025385e-08
4.939243924392439311e+01	-1.373219742698186151e-07
4.939283928392839584e+01	-2.890334625733646486e-07
4.939323932393239147e+01	-5.071221967582272893e-07
4.939363936393639420e+01	-8.010399213667501349e-07
4.939403940394039694e+01	-1.181309746027888785e-06
4.939443944394439256e+01	-1.659633109166521060e-06
4.939483948394839530e+01	-2.249006276465679958e-06
4.939523952395239803e+01	-2.963847118593259687e-06
4.939563956395639366e+01	-3.820132960996509897e-06
4.939603960396039639e+01	-4.835550349110575189e-06
4.939643964396439912e+01	-6.029657625150542288e-06
4.939683968396839475e+01	-7.424061267782406866e-06
4.939723972397239748e+01	-9.042607003412121054e-06
4.939763976397640022e+01	-1.091158675760036677e-05
4.939803980398039585e+01	-1.305996257720247008e-05
4.939843984398439858e+01	-1.551960871823653744e-05
4.939883988398840131e+01	-1.832557316117789373e-05
4.939923992399239694e+01	-2.151635988433222676e-05
4.939963996399639967e+01	-2.513423329711067823e-05
4.940004000400040240e+01	-2.922554630836292632e-05
4.940044004400439803e+01	-3.384109358035170955e-05
4.940084008400840077e+01	-3.903649159639424485e-05
4.940124012401240350e+01	-4.487258724955946637e-05
4.940164016401639913e+01	-5.141589674098734201e-05
4.940204020402040186e+01	-5.873907665926711088e-05
4.940244024402440459e+01	-6.692142919673862013e-05
4.940284028402840022e+01	-7.604944354441554107e-05
4.940324032403240295e+01	-8.621737559430699008e-05
4.940364036403640569e+01	-9.752786816605196383e-05
4.940404040404040131e+01	-1.100926140637929128e-04
4.940444044404440405e+01	-1.240330643588806480e-04
4.940484048404840678e+01	-1.394811843841150200e-04
4.940524052405240241e+01	-1.565802600155348956e-04
4.940564056405640514e+01	-1.754857569080404403e-04
4.940604060406040787e+01	-1.963662354410931454e-04
4.940644064406440350e+01	-2.194043242201270663e-04
4.940684068406840623e+01	-2.447977550678355073e-04
4.940724072407240897e+01	-2.727604625268864038e-04
4.940764076407640459e+01	-3.035237509815617548e-04
4.940804080408040733e+01	-3.373375325900196116e-04
4.940844084408441006e+01	-3.744716393010301641e-04
4.940884088408840569e+01	-4.152172123088346354e-04
4.940924092409240842e+01	-4.598881723769076006e-04
4.940964096409641115e+01	-5.087792653106960493e-04
4.941004100410040678e+01	-5.622479287554557744e-04
4.941044104410440951e+01	-6.206785105953702879e-04
4.941084108410841225e+01	-6.844840161168200786e-04
4.941124112411240787e+01	-7.541079466683772150e-04
4.941164116411641061e+01	-8.300262330259349040e-04
4.941204120412041334e+01	-9.127492666800884110e-04
4.941244124412440897e+01	-1.002824032264661679e-03
4.941284128412841170e+01	-1.100836344339905983e-03
4.941324132413241443e+01	-1.207413191731195870e-03
4.941364136413641717e+01	-1.323225192603841869e-03
4.941404140414041279e+01	-1.448989163426844893e-03
4.941444144414441553e+01	-1.585470804942928783e-03
4.941484148414841826e+01	-1.733487508219033182e-03
4.941524152415241389e+01	-1.893911283800652759e-03
4.941564156415641662e+01	-2.067671816935026229e-03
4.941604160416041935e+01	-2.255759651762460818e-03
4.941644164416441498e+01	-2.459229507302158023e-03
4.941684168416841771e+01	-2.679203727979113849e-03
4.941724172417242045e+01	-2.916875871352399719e-03
4.941764176417641607e+01	-3.173514435612730458e-03
4.941804180418041881e+01	-3.450466729319384522e-03
4.941844184418442154e+01	-3.749162885743543075e-03
4.941884188418841717e+01	-4.071120024078106817e-03
4.941924192419241990e+01	-4.417946559663199317e-03
4.941964196419642263e+01	-4.791346665263276038e-03
4.942004200420041826e+01	-5.193124885316540047e-03
4.942044204420442099e+01	-5.625190904961423904e-03
4.942084208420842373e+01	-6.089564475529231011e-03
4.942124212421241936e+01	-6.588380498077865861e-03
4.942164216421642209e+01	-7.123894266430094539e-03
4.942204220422042482e+01	-7.698486871072223944e-03
4.942244224422442045e+01	-8.314670765167082173e-03
4.942284228422842318e+01	-8.975095493839851599e-03
4.942324232423242591e+01	-9.682553587808343659e-03
4.942364236423642154e+01	-1.043998662235230863e-02
4.942404240424042428e+01	-1.125049144255087924e-02
4.942444244424442701e+01	-1.211732655566461966e-02
4.942484248424842264e+01	-1.304391869150146009e-02
4.942524252425242537e+01	-1.403386953158438331e-02
4.942564256425642810e+01	-1.509096260793637082e-02
4.942604260426042373e+01	-1.621917037231495121e-02
4.942644264426442646e+01	-1.742266143676806517e-02
4.942684268426842920e+01	-1.870580798644501733e-02
4.942724272427242482e+01	-2.007319336568401391e-02
4.942764276427642756e+01	-2.152961983851211722e-02
4.942804280428043029e+01	-2.308011652483578369e-02
4.942844284428442592e+01	-2.472994751377317196e-02
4.942884288428842865e+01	-2.648462015578313331e-02
4.942924292429243138e+01	-2.834989353548244412e-02
4.942964296429642701e+01	-3.033178712731381815e-02
4.943004300430042974e+01	-3.243658963653306415e-02
4.943044304430443248e+01	-3.467086802832625159e-02
4.943084308430842810e+01	-3.704147674824694036e-02
4.943124312431243084e+01	-3.955556713758137666e-02
4.943164316431643357e+01	-4.222059704770542155e-02
4.943204320432042920e+01	-4.504434065799201720e-02
4.943244324432443193e+01	-4.803489850236321995e-02
4.943284328432843466e+01	-5.120070771015396149e-02
4.943324332433243029e+01	-5.455055246756864568e-02
4.943364336433643302e+01	-5.809357470666456219e-02
4.943404340434043576e+01	-6.183928502948587286e-02
4.943444344434443138e+01	-6.579757387570348004e-02
4.943484348434843412e+01	-6.997872294287910133e-02
4.943524352435243685e+01	-7.439341686927737618e-02
4.943564356435643248e+01	-7.905275518998376716e-02
4.943604360436043521e+01	-8.396826457795723841e-02
4.943644364436443794e+01	-8.915191138254857650e-02
4.943684368436843357e+01	-9.461611447894378857e-02
4.943724372437243630e+01	-1.003737584429523627e-01
4.943764376437643904e+01	-1.064382070665414043e-01
4.943804380438043466e+01	-1.128233172305225379e-01
4.943844384438443740e+01	-1.195434531518244636e-01
4.943884388438844013e+01	-1.266135010238245429e-01
4.943924392439243576e+01	-1.340488840692699857e-01
4.943964396439643849e+01	-1.418655780263859967e-01
4.944004400440044122e+01	-1.500801270898416973e-01
4.944044404440444396e+01	-1.587096603293241814e-01
4.944084408440843958e+01	-1.677719086095499079e-01
4.944124412441244232e+01	-1.772852220366187836e-01
4.944164416441644505e+01	-1.872685879566886591e-01
4.944204420442044068e+01	-1.977416495340041380e-01
4.944244424442444341e+01	-2.087247249363665957e-01
4.944284428442844614e+01	-2.202388271571574518e-01
4.944324432443244177e+01	-2.323056845040372687e-01
4.944364436443644450e+01	-2.449477617854338707e-01
4.944404440444044724e+01	-2.581882822268814492e-01
4.944444444444444287e+01	-2.720512501502126423e-01
4.944484448444844560e+01	-2.865614744494888178e-01
4.944524452445244833e+01	-3.017445928984191506e-01
4.944564456445644396e+01	-3.176270538154320477e-01
4.944604460446044669e+01	-3.342362223660269027e-01
4.944644464446444942e+01	-3.516003700651268438e-01
4.944684468446844505e+01	-3.697487026912811281e-01
4.944724472447244779e+01	-3.887113892099371415e-01
4.944764476447645052e+01	-4.085195917441485913e-01
4.944804480448044615e+01	-4.292054966315936859e-01
4.944844484448444888e+01	-4.508023466072113572e-01
4.944884488448845161e+01	-4.733444741511482756e-01
4.944924492449244724e+01	-4.968673360420441387e-01
4.944964496449644997e+01	-5.214075491559502229e-01
4.945004500450045271e+01	-5.470029275514008971e-01
4.945044504450444833e+01	-5.736925208813116184e-01
4.945084508450845107e+01	-6.015166541725043281e-01
4.945124512451245380e+01	-6.305169690136929184e-01
4.945164516451644943e+01	-6.607364661927870308e-01
4.945204520452045216e+01	-6.922195498243183254e-01
4.945244524452445489e+01	-7.250120730077034281e-01
4.945284528452845052e+01	-7.591613850569258748e-01
4.945324532453245325e+01	-7.947163803420214112e-01
4.945364536453645599e+01	-8.317275487825696034e-01
4.945404540454045161e+01	-8.702470280330985020e-01
4.945444544454445435e+01	-9.103286574000614140e-01
4.945484548454845708e+01	-9.520280335296986696e-01
4.945524552455245271e+01	-9.954025679057854070e-01
4.945564556455645544e+01	-1.040511546195887149e+00
4.945604560456045817e+01	-1.087416189484393003e+00
4.945644564456445380e+01	-1.136179717430162883e+00
4.945684568456845653e+01	-1.186867413386316183e+00
4.945724572457245927e+01	-1.239546691519181953e+00
4.945764576457645489e+01	-1.294287165963143416e+00
4.945804580458045763e+01	-1.351160722047644480e+00
4.945844584458446036e+01	-1.410241589632291737e+00
4.945884588458845599e+01	-1.471606418585606368e+00
4.945924592459245872e+01	-1.535334356442650039e+00
4.945964596459646145e+01	-1.601507128276413283e+00
4.946004600460045708e+01	-1.670209118817603366e+00
4.946044604460445981e+01	-1.741527456857166145e+00
4.946084608460846255e+01	-1.815552101965697940e+00
4.946124612461245817e+01	-1.892375933563705814e+00
4.946164616461646091e+01	-1.972094842376529433e+00
4.946204620462046364e+01	-2.054807824307676611e+00
4.946244624462445927e+01	-2.140617076764244064e+00
4.946284628462846200e+01	-2.229628097468155268e+00
4.946324632463246473e+01	-2.321949829296359180e+00
4.946364636463646036e+01	-2.417694683940581513e+00
4.946404640464046309e+01	-2.516978685895096213e+00
4.946444644464446583e+01	-2.619921581632657315e+00
4.946484648464846146e+01	-2.726646951444373190e+00
4.946524652465246419e+01	-2.837282323979108956e+00
4.946564656465646692e+01	-2.951959293518328309e+00
4.946604660466046255e+01	-3.070813640022918012e+00
4.946644664466446528e+01	-3.193985451989072466e+00
4.946684668466846801e+01	-3.321619252150828316e+00
4.946724672467247075e+01	-3.453864126067685447e+00
4.946764676467646638e+01	-3.590873853636389335e+00
4.946804680468046911e+01	-3.732807043566647387e+00
4.946844684468447184e+01	-3.879827270861551103e+00
4.946884688468846747e+01	-4.032103217344230828e+00
4.946924692469247020e+01	-4.189808815273123876e+00
4.946964696469647293e+01	-4.353123394089371878e+00
4.947004700470046856e+01	-4.522231830340597725e+00
4.947044704470447130e+01	-4.697324700826503552e+00
4.947084708470847403e+01	-4.878598439012639787e+00
4.947124712471246966e+01	-5.066255494759781541e+00
4.947164716471647239e+01	-5.260504497417342051e+00
4.947204720472047512e+01	-5.461560422330388853e+00
4.947244724472447075e+01	-5.669644760810778727e+00
4.947284728472847348e+01	-5.884985693624080305e+00
4.947324732473247622e+01	-6.107818268044777454e+00
4.947364736473647184e+01	-6.338384578533562852e+00
4.947404740474047458e+01	-6.576933951091192831e+00
4.947444744474447731e+01	-6.823723131344555881e+00
4.947484748474847294e+01	-7.079016476421305271e+00
4.947524752475247567e+01	-7.343086150670560919e+00
4.947564756475647840e+01	-7.616212325287594176e+00
4.947604760476047403e+01	-7.898683381901511424e+00
4.947644764476447676e+01	-8.190796120185481755e+00
4.947684768476847950e+01	-8.492855969549552242e+00
4.947724772477247512e+01	-8.805177204976923022e+00
4.947764776477647786e+01	-9.128083167064627190e+00
4.947804780478048059e+01	-9.461906486330251553e+00
4.947844784478447622e+01	-9.806989311846336932e+00
4.947884788478847895e+01	-1.016368354426440668e+01
4.947924792479248168e+01	-1.053235107329057740e+01
4.947964796479647731e+01	-1.091336401967451764e+01
4.948004800480048004e+01	-1.130710498177368528e+01
4.948044804480448278e+01	-1.171396728675393106e+01
4.948084808480847840e+01	-1.213435524648765274e+01
4.948124812481248114e+01	-1.256868441820986959e+01
4.948164816481648387e+01	-1.301738186999173585e+01
4.948204820482047950e+01	-1.348088645109063499e+01
4.948244824482448223e+01	-1.395964906723455634e+01
4.948284828482848496e+01	-1.445413296089759569e+01
4.948324832483248059e+01	-1.496481399662208034e+01
4.948364836483648332e+01	-1.549218095144142993e+01
4.948404840484048606e+01	-1.603673581045635643e+01
4.948444844484448168e+01	-1.659899406761514840e+01
4.948484848484848442e+01	-1.717948503174700647e+01
4.948524852485248715e+01	-1.777875213789555175e+01
4.948564856485648278e+01	-1.839735326399706494e+01
4.948604860486048551e+01	-1.903586105294599307e+01
4.948644864486448824e+01	-1.969486324008792977e+01
4.948684868486848387e+01	-2.037496298617696411e+01
4.948724872487248660e+01	-2.107677921583241343e+01
4.948764876487648934e+01	-2.180094696152642797e+01
4.948804880488048497e+01	-2.254811771313078239e+01
4.948844884488448770e+01	-2.331895977304859713e+01
4.948884888488849043e+01	-2.411415861695251550e+01
4.948924892489248606e+01	-2.493441726014817306e+01
4.948964896489648879e+01	-2.578045662957708473e+01
4.949004900490049152e+01	-2.665301594147078035e+01
4.949044904490448715e+01	-2.755285308466213223e+01
4.949084908490848989e+01	-2.848074500955791422e+01
4.949124912491249262e+01	-2.943748812277005555e+01
4.949164916491648825e+01	-3.042389868740104930e+01
4.949204920492049098e+01	-3.144081322897307018e+01
4.949244924492449371e+01	-3.248908894698558214e+01
4.949284928492849644e+01	-3.356960413208292238e+01
4.949324932493249207e+01	-3.468325858880705681e+01
4.949364936493649481e+01	-3.583097406390646711e+01
4.949404940494049754e+01	-3.701369468016748954e+01
4.949444944494449317e+01	-3.823238737572790313e+01
4.949484948494849590e+01	-3.948804234882940278e+01
4.949524952495249863e+01	-4.078167350795754942e+01
4.949564956495649426e+01	-4.211431892731611271e+01
4.949604960496049699e+01	-4.348704130757232633e+01
4.949644964496449973e+01	-4.490092844180880149e+01
4.949684968496849535e+01	-4.635709368660953800e+01
4.949724972497249809e+01	-4.785667643820092820e+01
4.949764976497650082e+01	-4.940084261356618356e+01
4.949804980498049645e+01	-5.099078513644147392e+01
4.949844984498449918e+01	-5.262772442810009466e+01
4.949884988498850191e+01	-5.431290890282178196e+01
4.949924992499249754e+01	-5.604761546793978511e+01
4.949964996499650027e+01	-5.783315002835247753e+01
4.950005000500050301e+01	-5.967084799537826001e+01
4.950045004500449863e+01	-6.156207479982832353e+01
4.950085008500850137e+01	-6.350822640916447881e+01
4.950125012501250410e+01	-6.551072984860174131e+01
4.950165016501649973e+01	-6.757104372601207842e+01
4.950205020502050246e+01	-6.969065876047523034e+01
4.950245024502450519e+01	-7.187109831431916973e+01
4.950285028502850082e+01	-7.411391892848490670e+01
4.950325032503250355e+01	-7.642071086104218125e+01
4.950365036503650629e+01	-7.879309862868062453e+01
4.950405040504050191e+01	-8.123274155098637550e+01
4.950445044504450465e+01	-8.374133429731628553e+01
4.950485048504850738e+01	-8.632060743606771780e+01
4.950525052505250301e+01	-8.897232798613848104e+01
4.950565056505650574e+01	-9.169829997036592317e+01
4.950605060506050847e+01	-9.450036497072014186e+01
4.950645064506450410e+01	-9.738040268502969354e+01
4.950685068506850683e+01	-1.003403314850011725e+02
4.950725072507250957e+01	-1.033821089752931783e+02
4.950765076507650519e+01	-1.065077325533956270e+02
4.950805080508050793e+01	-1.097192399700554262e+02
4.950845084508451066e+01	-1.130187098899884290e+02
4.950885088508850629e+01	-1.164082624526039353e+02
4.950925092509250902e+01	-1.198900598324638196e+02
4.950965096509651175e+01	-1.234663067991881888e+02
4.951005100510050738e+01	-1.271392512765156795e+02
4.951045104510451011e+01	-1.309111849002137831e+02
4.951085108510851285e+01	-1.347844435745308260e+02
4.951125112511250848e+01	-1.387614080268708676e+02
4.951165116511651121e+01	-1.428445043603653062e+02
4.951205120512051394e+01	-1.470362046040074802e+02
4.951245124512450957e+01	-1.513390272600048547e+02
4.951285128512851230e+01	-1.557555378480059858e+02
4.951325132513251503e+01	-1.602883494458314715e+02
4.951365136513651066e+01	-1.649401231854679679e+02
4.951405140514051340e+01	-1.697135688697423177e+02
4.951445144514451613e+01	-1.746114454569090526e+02
4.951485148514851176e+01	-1.796365615836800202e+02
4.951525152515251449e+01	-1.847917760828422615e+02
4.951565156515651722e+01	-1.900799984950419628e+02
4.951605160516051285e+01	-1.955041895743228508e+02
4.951645164516451558e+01	-2.010673617869857992e+02
4.951685168516851832e+01	-2.067725798033320643e+02
4.951725172517251394e+01	-2.126229609818406630e+02
4.951765176517651668e+01	-2.186216758453301168e+02
4.951805180518051941e+01	-2.247719485486256019e+02
4.951845184518451504e+01	-2.310770573372711283e+02
4.951885188518851777e+01	-2.375403349967886015e+02
4.951925192519252050e+01	-2.441651692919981826e+02
4.951965196519651613e+01	-2.509550033958963127e+02
4.952005200520051886e+01	-2.579133363075683292e+02
4.952045204520452160e+01	-2.650437232586285745e+02
4.952085208520852433e+01	-2.723497761076432653e+02
4.952125212521251996e+01	-2.798351637220020507e+02
4.952165216521652269e+01	-2.875036123466842923e+02
4.952205220522052542e+01	-2.953589059593609250e+02
4.952245224522452105e+01	-3.034048866112663063e+02
4.952285228522852378e+01	-3.116454547532529773e+02
4.952325232523252652e+01	-3.200845695464496998e+02
4.952365236523652214e+01	-3.287262491569254621e+02
4.952405240524052488e+01	-3.375745710337490095e+02
4.952445244524452761e+01	-3.466336721698327779e+02
4.952485248524852324e+01	-3.559077493449375993e+02
4.952525252525252597e+01	-3.654010593502077313e+02
4.952565256525652870e+01	-3.751179191935933090e+02
4.952605260526052433e+01	-3.850627062855132294e+02
4.952645264526452706e+01	-3.952398586041047679e+02
4.952685268526852980e+01	-4.056538748393908804e+02
4.952725272527252542e+01	-4.163093145156956894e+02
4.952765276527652816e+01	-4.272107980916294991e+02
4.952805280528053089e+01	-4.383630070369595160e+02
4.952845284528452652e+01	-4.497706838856641980e+02
4.952885288528852925e+01	-4.614386322644827487e+02
4.952925292529253198e+01	-4.733717168962451183e+02
4.952965296529652761e+01	-4.855748635772783928e+02
4.953005300530053034e+01	-4.980530591281613511e+02
4.953045304530453308e+01	-5.108113513171158502e+02
4.953085308530852870e+01	-5.238548487552977804e+02
4.953125312531253144e+01	-5.371887208041474651e+02
4.953165316531653417e+01	-5.508181973282542003e+02
4.953205320532052980e+01	-5.647485685453892756e+02
4.953245324532453253e+01	-5.789851848020259695e+02
4.953285328532853526e+01	-5.935334563170745241e+02
4.953325332533253089e+01	-6.083988528930677830e+02
4.953365336533653362e+01	-6.235869035940603453e+02
4.953405340534053636e+01	-6.391031963894740784e+02
4.953445344534453199e+01	-6.549533777631540943e+02
4.953485348534853472e+01	-6.711431522868679167e+02
4.953525352535253745e+01	-6.876782821574943227e+02
4.953565356535653308e+01	-7.045645866971594842e+02
4.953605360536053581e+01	-7.218079418155584790e+02
4.953645364536453854e+01	-7.394142794337152509e+02
4.953685368536853417e+01	-7.573895868684254538e+02
4.953725372537253691e+01	-7.757399061766593604e+02
4.953765376537653964e+01	-7.944713334591494913e+02
4.953805380538053527e+01	-8.135900181224500329e+02
4.953845384538453800e+01	-8.331021620987309007e+02
4.953885388538854073e+01	-8.530140190225656625e+02
4.953925392539253636e+01	-8.733318933640094883e+02
4.953965396539653909e+01	-8.940621395172258872e+02
4.954005400540054183e+01	-9.152111608439893189e+02
4.954045404540453745e+01	-9.367854086713265360e+02
4.954085408540854019e+01	-9.587913812426245386e+02
4.954125412541254292e+01	-9.812356226215218840e+02
4.954165416541653855e+01	-1.004124721547896684e+03
4.954205420542054128e+01	-1.027465310245310775e+03
4.954245424542454401e+01	-1.051264063179223513e+03
4.954285428542853964e+01	-1.075527695765379576e+03
4.954325432543254237e+01	-1.100262963027700607e+03
4.954365436543654511e+01	-1.125476658205101558e+03
4.954405440544054073e+01	-1.151175611306601695e+03
4.954445444544454347e+01	-1.177366687614187867e+03
4.954485448544854620e+01	-1.204056786132778598e+03
4.954525452545254183e+01	-1.231252837986868371e+03
4.954565456545654456e+01	-1.258961804763157943e+03
4.954605460546054729e+01	-1.287190676798786399e+03
4.954645464546455003e+01	-1.315946471414594953e+03
4.954685468546854565e+01	-1.345236231092932712e+03
4.954725472547254839e+01	-1.375067021599619011e+03
4.954765476547655112e+01	-1.405445930049521849e+03
4.954805480548054675e+01	-1.436380062915399321e+03
4.954845484548454948e+01	-1.467876543979620237e+03
4.954885488548855221e+01	-1.499942512228315309e+03
4.954925492549254784e+01	-1.532585119687694942e+03
4.954965496549655057e+01	-1.565811529202158454e+03
4.955005500550055331e+01	-1.599628912153903229e+03
4.955045504550454893e+01	-1.634044446123778926e+03
4.955085508550855167e+01	-1.669065312493110241e+03
4.955125512551255440e+01	-1.704698693986330454e+03
4.955165516551655003e+01	-1.740951772154124455e+03
4.955205520552055276e+01	-1.777831724797072638e+03
4.955245524552455549e+01	-1.815345723329511657e+03
4.955285528552855112e+01	-1.853500930083627964e+03
4.955325532553255385e+01	-1.892304495553662491e+03
4.955365536553655659e+01	-1.931763555580194634e+03
4.955405540554055221e+01	-1.971885228474506675e+03
4.955445544554455495e+01	-2.012676612083087093e+03
4.955485548554855768e+01	-2.054144780792283200e+03
4.955525552555255331e+01	-2.096296782473258190e+03
4.955565556555655604e+01	-2.139139635367345818e+03
4.955605560556055877e+01	-2.182680324912030301e+03
4.955645564556455440e+01	-2.226925800507712211e+03
4.955685568556855713e+01	-2.271882972225502272e+03
4.955725572557255987e+01	-2.317558707456420507e+03
4.955765576557655550e+01	-2.363959827502209009e+03
4.955805580558055823e+01	-2.411093104108229909e+03
4.955845584558456096e+01	-2.458965255938762311e+03
4.955885588558855659e+01	-2.507582944995252547e+03
4.955925592559255932e+01	-2.556952772977921995e+03
4.955965596559656205e+01	-2.607081277591310936e+03
4.956005600560055768e+01	-2.657974928794341849e+03
4.956045604560456042e+01	-2.709640124995515180e+03
4.956085608560856315e+01	-2.762083189193859653e+03
4.956125612561255878e+01	-2.815310365066481154e+03
4.956165616561656151e+01	-2.869327813003279516e+03
4.956205620562056424e+01	-2.924141606089819106e+03
4.956245624562455987e+01	-2.979757726039089448e+03
4.956285628562856260e+01	-3.036182059073103574e+03
4.956325632563256534e+01	-3.093420391755218589e+03
4.956365636563656096e+01	-3.151478406774319410e+03
4.956405640564056370e+01	-3.210361678681690137e+03
4.956445644564456643e+01	-3.270075669581859529e+03
4.956485648564856206e+01	-3.330625724778457425e+03
4.956525652565256479e+01	-3.392017068376286261e+03
4.956565656565656752e+01	-3.454254798840860531e+03
4.956605660566056315e+01	-3.517343884516708840e+03
4.956645664566456588e+01	-3.581289159105753242e+03
4.956685668566856862e+01	-3.646095317107154187e+03
4.956725672567256424e+01	-3.711766909260973534e+03
4.956765676567656698e+01	-3.778308337831341305e+03
4.956805680568056971e+01	-3.845723851983039367e+03
4.956845684568456534e+01	-3.914017543082089105e+03
4.956885688568856807e+01	-3.983193339965658197e+03
4.956925692569257080e+01	-4.053255004182748962e+03
4.956965696569656643e+01	-4.124206125207532750e+03
4.957005700570056916e+01	-4.196050115627102969e+03
4.957045704570457190e+01	-4.268790206305517131e+03
4.957085708570856752e+01	-4.342429441525978291e+03
4.957125712571257026e+01	-4.416970674113055793e+03
4.957165716571657299e+01	-4.492416560537169971e+03
4.957205720572056862e+01	-4.568769556003075195e+03
4.957245724572457135e+01	-4.646031909524641378e+03
4.957285728572857408e+01	-4.724205658988034884e+03
4.957325732573256971e+01	-4.803292626205505258e+03
4.957365736573657244e+01	-4.883294411961933292e+03
4.957405740574057518e+01	-4.964212391056563320e+03
4.957445744574457791e+01	-5.046047707342172544e+03
4.957485748574857354e+01	-5.128801268764065753e+03
4.957525752575257627e+01	-5.212473742401309210e+03
4.957565756575657900e+01	-5.297065549512874895e+03
4.957605760576057463e+01	-5.382576860590826072e+03
4.957645764576457736e+01	-5.469007590423516376e+03
4.957685768576858010e+01	-5.556357393171164404e+03
4.957725772577257572e+01	-5.644625657456565932e+03
4.957765776577657846e+01	-5.733811501473495809e+03
4.957805780578058119e+01	-5.823913768115829953e+03
4.957845784578457682e+01	-5.914931020129829449e+03
4.957885788578857955e+01	-6.006861535292529879e+03
4.957925792579258228e+01	-6.099703301619230842e+03
4.957965796579657791e+01	-6.193454012602650437e+03
4.958005800580058064e+01	-6.288111062487152594e+03
4.958045804580458338e+01	-6.383671541580378289e+03
4.958085808580857901e+01	-6.480132231605884954e+03
4.958125812581258174e+01	-6.577489601099385254e+03
4.958165816581658447e+01	-6.675739800851908512e+03
4.958205820582058010e+01	-6.774878659402772428e+03
4.958245824582458283e+01	-6.874901678585616537e+03
4.958285828582858557e+01	-6.975804029130595154e+03
4.958325832583258119e+01	-7.077580546325812975e+03
4.958365836583658393e+01	-7.180225725741423048e+03
4.958405840584058666e+01	-7.283733719019187447e+03
4.958445844584458229e+01	-7.388098329731245940e+03
4.958485848584858502e+01	-7.493313009269974827e+03
4.958525852585258775e+01	-7.599370852938360258e+03
4.958565856585658338e+01	-7.706264595991554415e+03
4.958605860586058611e+01	-7.813986609803961073e+03
4.958645864586458885e+01	-7.922528898121565362e+03
4.958685868586858447e+01	-8.031883093403035673e+03
4.958725872587258721e+01	-8.142040453252768202e+03
4.958765876587658994e+01	-8.252991856949007342e+03
4.958805880588058557e+01	-8.364727802070989128e+03
4.958845884588458830e+01	-8.477238401227637951e+03
4.958885888588859103e+01	-8.590513378891833781e+03
4.958925892589258666e+01	-8.704542068343194842e+03
4.958965896589658939e+01	-8.819313408722791792e+03
4.959005900590059213e+01	-8.934815942203133091e+03
4.959045904590458775e+01	-9.051037811276853972e+03
4.959085908590859049e+01	-9.167966756167101266e+03
4.959125912591259322e+01	-9.285590112363192020e+03
4.959165916591658885e+01	-9.403894808284572719e+03
4.959205920592059158e+01	-9.522867363076840775e+03
4.959245924592459431e+01	-9.642493884542143860e+03
4.959285928592858994e+01	-9.762760067208195323e+03
4.959325932593259267e+01	-9.883651190538213996e+03
4.959365936593659541e+01	-1.000515211728573740e+04
4.959405940594059103e+01	-1.012724729199662215e+04
4.959445944594459377e+01	-1.024992073966215867e+04
4.959485948594859650e+01	-1.037315606452561406e+04
4.959525952595259213e+01	-1.049693644904570647e+04
4.959565956595659486e+01	-1.062124465301990313e+04
4.959605960596059759e+01	-1.074606301287031965e+04
4.959645964596459322e+01	-1.087137344109529658e+04
4.959685968596859595e+01	-1.099715742588950343e+04
4.959725972597259869e+01	-1.112339603093521509e+04
4.959765976597659431e+01	-1.125006989536758738e+04
4.959805980598059705e+01	-1.137715923391682918e+04
4.959845984598459978e+01	-1.150464383722962884e+04
4.959885988598859541e+01	-1.163250307237235029e+04
4.959925992599259814e+01	-1.176071588351912214e+04
4.959965996599660087e+01	-1.188926079282632236e+04
4.960006000600060361e+01	-1.201811590149687800e+04
4.960046004600459923e+01	-1.214725889103573172e+04
4.960086008600860197e+01	-1.227666702469954907e+04
4.960126012601260470e+01	-1.240631714914217991e+04
4.960166016601660033e+01	-1.253618569625847522e+04
4.960206020602060306e+01	-1.266624868522809811e+04
4.960246024602460579e+01	-1.279648172476164109e+04
4.960286028602860142e+01	-1.292686001555036637e+04
4.960326032603260415e+01	-1.305735835292201227e+04
4.960366036603660689e+01	-1.318795112970364244e+04
4.960406040604060252e+01	-1.331861233929382979e+04
4.960446044604460525e+01	-1.344931557894496473e+04
4.960486048604860798e+01	-1.358003405325777567e+04
4.960526052605260361e+01	-1.371074057788858408e+04
4.960566056605660634e+01	-1.384140758347148221e+04
4.960606060606060908e+01	-1.397200711975540435e+04
4.960646064606460470e+01	-1.410251085995809808e+04
4.960686068606860744e+01	-1.423289010533730288e+04
4.960726072607261017e+01	-1.436311578998002551e+04
4.960766076607660580e+01	-1.449315848581066712e+04
4.960806080608060853e+01	-1.462298840781858962e+04
4.960846084608461126e+01	-1.475257541950536688e+04
4.960886088608860689e+01	-1.488188903855232093e+04
4.960926092609260962e+01	-1.501089844270840877e+04
4.960966096609661236e+01	-1.513957247589854342e+04
4.961006100610060798e+01	-1.526787965455225094e+04
4.961046104610461072e+01	-1.539578817415306912e+04
4.961086108610861345e+01	-1.552326591600723987e+04
4.961126112611260908e+01	-1.565028045423288677e+04
4.961166116611661181e+01	-1.577679906296764239e+04
4.961206120612061454e+01	-1.590278872379509448e+04
4.961246124612461017e+01	-1.602821613338882889e+04
4.961286128612861290e+01	-1.615304771137336684e+04
4.961326132613261564e+01	-1.627724960840067433e+04
4.961366136613661126e+01	-1.640078771444157610e+04
4.961406140614061400e+01	-1.652362766729014402e+04
4.961446144614461673e+01	-1.664573486128007062e+04
4.961486148614861236e+01	-1.676707445621148872e+04
4.961526152615261509e+01	-1.688761138648622727e+04
4.961566156615661782e+01	-1.700731037044975528e+04
4.961606160616061345e+01	-1.712613591993815135e+04
4.961646164616461618e+01	-1.724405235002750851e+04
4.961686168616861892e+01	-1.736102378898408642e+04
4.961726172617261454e+01	-1.747701418841182749e+04
4.961766176617661728e+01	-1.759198733359653852e+04
4.961806180618062001e+01	-1.770590685404165197e+04
4.961846184618461564e+01	-1.781873623419501382e+04
4.961886188618861837e+01	-1.793043882436245622e+04
4.961926192619262110e+01	-1.804097785180525170e+04
4.961966196619661673e+01	-1.815031643201898987e+04
4.962006200620061946e+01	-1.825841758018913242e+04
4.962046204620462220e+01	-1.836524422282156956e+04
4.962086208620861782e+01	-1.847075920954306275e+04
4.962126212621262056e+01	-1.857492532506802308e+04
4.962166216621662329e+01	-1.867770530132926069e+04
4.962206220622061892e+01	-1.877906182976617129e+04
4.962246224622462165e+01	-1.887895757376855545e+04
4.962286228622862438e+01	-1.897735518127046453e+04
4.962326232623262001e+01	-1.907421729748988582e+04
4.962366236623662274e+01	-1.916950657781012706e+04
4.962406240624062548e+01	-1.926318570079802521e+04
4.962446244624462111e+01	-1.935521738135368651e+04
4.962486248624862384e+01	-1.944556438398794853e+04
4.962526252625262657e+01	-1.953418953622166373e+04
4.962566256625662220e+01	-1.962105574210180202e+04
4.962606260626062493e+01	-1.970612599582914845e+04
4.962646264626462767e+01	-1.978936339549292825e+04
4.962686268626862329e+01	-1.987073115690519626e+04
4.962726272627262603e+01	-1.995019262753139265e+04
4.962766276627662876e+01	-2.002771130050965803e+04
4.962806280628063149e+01	-2.010325082875445150e+04
4.962846284628462712e+01	-2.017677503913704641e+04
4.962886288628862985e+01	-2.024824794673862198e+04
4.962926292629263259e+01	-2.031763376916846391e+04
4.962966296629662821e+01	-2.038489694094132574e+04
4.963006300630063095e+01	-2.045000212790867226e+04
4.963046304630463368e+01	-2.051291424173512496e+04
4.963086308630862931e+01	-2.057359845441666403e+04
4.963126312631263204e+01	-2.063202021283126305e+04
4.963166316631663477e+01	-2.068814525331699406e+04
4.963206320632063040e+01	-2.074193961626959572e+04
4.963246324632463313e+01	-2.079336966075491364e+04
4.963286328632863587e+01	-2.084240207912573169e+04
4.963326332633263149e+01	-2.088900391164002212e+04
4.963366336633663423e+01	-2.093314256107063920e+04
4.963406340634063696e+01	-2.097478580730079557e+04
4.963446344634463259e+01	-2.101390182189775078e+04
4.963486348634863532e+01	-2.105045918265815635e+04
4.963526352635263805e+01	-2.108442688811640619e+04
4.963566356635663368e+01	-2.111577437201047360e+04
4.963606360636063641e+01	-2.114447151769673656e+04
4.963646364636463915e+01	-2.117048867250687545e+04
4.963686368636863477e+01	-2.119379666203937450e+04
4.963726372637263751e+01	-2.121436680437813266e+04
4.963766376637664024e+01	-2.123217092423122813e+04
4.963806380638063587e+01	-2.124718136698149465e+04
4.963846384638463860e+01	-2.125937101264246667e+04
4.963886388638864133e+01	-2.126871328971144248e+04
4.963926392639263696e+01	-2.127518218891248762e+04
4.963966396639663969e+01	-2.127875227682230980e+04
4.964006400640064243e+01	-2.127939870937026353e+04
4.964046404640463805e+01	-2.127709724520657983e+04
4.964086408640864079e+01	-2.127182425893076652e+04
4.964126412641264352e+01	-2.126355675417184466e+04
4.964166416641663915e+01	-2.125227237651433097e+04
4.964206420642064188e+01	-2.123794942626211923e+04
4.964246424642464461e+01	-2.122056687103254444e+04
4.964286428642864024e+01	-2.120010435817362304e+04
4.964326432643264297e+01	-2.117654222699729507e+04
4.964366436643664571e+01	-2.114986152082117405e+04
4.964406440644064133e+01	-2.112004399881163772e+04
4.964446444644464407e+01	-2.108707214762162403e+04
4.964486448644864680e+01	-2.105092919281502691e+04
4.964526452645264243e+01	-2.101159911007190021e+04
4.964566456645664516e+01	-2.096906663616670266e+04
4.964606460646064789e+01	-2.092331727971297005e+04
4.964646464646464352e+01	-2.087433733166776074e+04
4.964686468646864625e+01	-2.082211387558878050e+04
4.964726472647264899e+01	-2.076663479763825671e+04
4.964766476647664462e+01	-2.070788879632615499e+04
4.964806480648064735e+01	-2.064586539198742685e+04
4.964846484648465008e+01	-2.058055493598552857e+04
4.964886488648864571e+01	-2.051194861963754011e+04
4.964926492649264844e+01	-2.044003848285355707e+04
4.964966496649665118e+01	-2.036481742248516457e+04
4.965006500650064680e+01	-2.028627920037654985e+04
4.965046504650464954e+01	-2.020441845111297152e+04
4.965086508650865227e+01	-2.011923068946069907e+04
4.965126512651264790e+01	-2.003071231749311119e+04
4.965166516651665063e+01	-1.993886063139709222e+04
4.965206520652065336e+01	-1.984367382795563390e+04
4.965246524652464899e+01	-1.974515101070019227e+04
4.965286528652865172e+01	-1.964329219572892544e+04
4.965326532653265446e+01	-1.953809831718575879e+04
4.965366536653665719e+01	-1.942957123239527937e+04
4.965406540654065282e+01	-1.931771372664962473e+04
4.965446544654465555e+01	-1.920252951764272802e+04
4.965486548654865828e+01	-1.908402325954770276e+04
4.965526552655265391e+01	-1.896220054673383856e+04
4.965566556655665664e+01	-1.883706791711913320e+04
4.965606560656065938e+01	-1.870863285515469761e+04
4.965646564656465500e+01	-1.857690379443764687e+04
4.965686568656865774e+01	-1.844189011994968678e+04
4.965726572657266047e+01	-1.830360216991796187e+04
4.965766576657665610e+01	-1.816205123729489424e+04
4.965806580658065883e+01	-1.801724957085512870e+04
4.965846584658466156e+01	-1.786921037590697597e+04
4.965886588658865719e+01	-1.771794781461538878e+04
4.965926592659265992e+01	-1.756347700593540503e+04
4.965966596659666266e+01	-1.740581402515323862e+04
4.966006600660065828e+01	-1.724497590303411562e+04
4.966046604660466102e+01	-1.708098062457469860e+04
4.966086608660866375e+01	-1.691384712735938228e+04
4.966126612661265938e+01	-1.674359529951942750e+04
4.966166616661666211e+01	-1.657024597729337984e+04
4.966206620662066484e+01	-1.639382094218889324e+04
4.966246624662466047e+01	-1.621434291774552366e+04
4.966286628662866320e+01	-1.603183556589742147e+04
4.966326632663266594e+01	-1.584632348293738869e+04
4.966366636663666156e+01	-1.565783219508077673e+04
4.966406640664066430e+01	-1.546638815363140748e+04
4.966446644664466703e+01	-1.527201872974885555e+04
4.966486648664866266e+01	-1.507475220881872883e+04
4.966526652665266539e+01	-1.487461778442659124e+04
4.966566656665666812e+01	-1.467164555193737579e+04
4.966606660666066375e+01	-1.446586650168088454e+04
4.966646664666466648e+01	-1.425731251174666431e+04
4.966686668666866922e+01	-1.404601634038833436e+04
4.966726672667266484e+01	-1.383201161804111325e+04
4.966766676667666758e+01	-1.361533283895426393e+04
4.966806680668067031e+01	-1.339601535244102706e+04
4.966846684668466594e+01	-1.317409535374905317e+04
4.966886688668866867e+01	-1.294960987455458780e+04
4.966926692669267140e+01	-1.272259677308312712e+04
4.966966696669666703e+01	-1.249309472386058223e+04
4.967006700670066976e+01	-1.226114320709805361e+04
4.967046704670467250e+01	-1.202678249771509763e+04
4.967086708670866813e+01	-1.179005365400414667e+04
4.967126712671267086e+01	-1.155099850594178861e+04
4.967166716671667359e+01	-1.130965964315072051e+04
4.967206720672066922e+01	-1.106608040251673810e+04
4.967246724672467195e+01	-1.082030485546692580e+04
4.967286728672867469e+01	-1.057237779491247784e+04
4.967326732673267031e+01	-1.032234472186307539e+04
4.967366736673667305e+01	-1.007025183171730532e+04
4.967406740674067578e+01	-9.816146000234744861e+03
4.967446744674467141e+01	-9.560074769196444322e+03
4.967486748674867414e+01	-9.302086331759031964e+03
4.967526752675267687e+01	-9.042229517509067591e+03
4.967566756675667250e+01	-8.780553777223865836e+03
4.967606760676067523e+01	-8.517109167345497553e+03
4.967646764676467797e+01	-8.251946334174663207e+03
4.967686768676867359e+01	-7.985116497791309484e+03
4.967726772677267633e+01	-7.716671435709498837e+03
4.967766776677667906e+01	-7.446663466272573714e+03
4.967806780678067469e+01	-7.175145431797665879e+03
4.967846784678467742e+01	-6.902170681475618949e+03
4.967886788678868015e+01	-6.627793054035004388e+03
4.967926792679267578e+01	-6.352066860177321360e+03
4.967966796679667851e+01	-6.075046864791973348e+03
4.968006800680068125e+01	-5.796788268958509434e+03
4.968046804680468398e+01	-5.517346691744846794e+03
4.968086808680867961e+01	-5.236778151809658993e+03
4.968126812681268234e+01	-4.955139048816797185e+03
4.968166816681668507e+01	-4.672486144671589500e+03
4.968206820682068070e+01	-4.388876544586436466e+03
4.968246824682468343e+01	-4.104367677984887450e+03
4.968286828682868617e+01	-3.819017279253500419e+03
4.968326832683268179e+01	-3.532883368349893772e+03
4.968366836683668453e+01	-3.246024231276132468e+03
4.968406840684068726e+01	-2.958498400426891294e+03
4.968446844684468289e+01	-2.670364634821093659e+03
4.968486848684868562e+01	-2.381681900226965809e+03
4.968526852685268835e+01	-2.092509349189049772e+03
4.968566856685668398e+01	-1.802906300967194966e+03
4.968606860686068671e+01	-1.512932221396870546e+03
4.968646864686468945e+01	-1.222646702679829104e+03
4.968686868686868507e+01	-9.321094431152920379e+02
4.968726872687268781e+01	-6.413802267809255682e+02
4.968766876687669054e+01	-3.505189031731136993e+02
4.968806880688068617e+01	-5.958536681635641941e+01
4.968846884688468890e+01	2.313604631486708456e+02
4.968886888688869163e+01	5.222586633886172649e+02
4.968926892689268726e+01	8.130493268031793832e+02
4.968966896689668999e+01	1.103672582942871259e+03
4.969006900690069273e+01	1.394068618409591636e+03
4.969046904690468835e+01	1.684177697230054264e+03
4.969086908690869109e+01	1.973940181192984255e+03
4.969126912691269382e+01	2.263296550139438295e+03
4.969166916691668945e+01	2.552187422197877368e+03
4.969206920692069218e+01	2.840553573953533487e+03
4.969246924692469491e+01	3.128335960542791327e+03
4.969286928692869054e+01	3.415475735663714659e+03
4.969326932693269328e+01	3.701914271492121770e+03
4.969366936693669601e+01	3.987593178494991662e+03
4.969406940694069164e+01	4.272454325131163387e+03
4.969446944694469437e+01	4.556439857430681514e+03
4.969486948694869710e+01	4.839492218442784178e+03
4.969526952695269273e+01	5.121554167544527445e+03
4.969566956695669546e+01	5.402568799600133389e+03
4.969606960696069820e+01	5.682479563962834618e+03
4.969646964696469382e+01	5.961230283309620063e+03
4.969686968696869656e+01	6.238765172301163147e+03
4.969726972697269929e+01	6.515028856057570010e+03
4.969766976697669492e+01	6.789966388441505842e+03
4.969806980698069765e+01	7.063523270140853128e+03
4.969846984698470038e+01	7.335645466542026043e+03
4.969886988698869601e+01	7.606279425386159346e+03
4.969926992699269874e+01	7.875372094200035463e+03
4.969966996699670148e+01	8.142870937493904421e+03
4.970007000700069710e+01	8.408723953718452321e+03
4.970047004700469984e+01	8.672879691973361332e+03
4.970087008700870257e+01	8.935287268459884217e+03
4.970127012701269820e+01	9.195896382670438470e+03
4.970167016701670093e+01	9.454657333307597582e+03
4.970207020702070366e+01	9.711521033926104792e+03
4.970247024702469929e+01	9.966439028290382339e+03
4.970287028702870202e+01	1.021936350544182824e+04
4.970327032703270476e+01	1.047024731446817532e+04
4.970367036703670038e+01	1.071904397896990849e+04
4.970407040704070312e+01	1.096570771121668804e+04
4.970447044704470585e+01	1.121019342598824187e+04
4.970487048704870148e+01	1.145245675409393334e+04
4.970527052705270421e+01	1.169245405556520200e+04
4.970567056705670694e+01	1.193014243251595690e+04
4.970607060706070968e+01	1.216547974166514177e+04
4.970647064706470530e+01	1.239842460651697365e+04
4.970687068706870804e+01	1.262893642919383092e+04
4.970727072707271077e+01	1.285697540191722874e+04
4.970767076707670640e+01	1.308250251813247269e+04
4.970807080708070913e+01	1.330547958327281049e+04
4.970847084708471186e+01	1.352586922515915649e+04
4.970887088708870749e+01	1.374363490403152718e+04
4.970927092709271022e+01	1.395874092220871898e+04
4.970967096709671296e+01	1.417115243337274842e+04
4.971007100710070858e+01	1.438083545147498808e+04
4.971047104710471132e+01	1.458775685926126243e+04
4.971087108710871405e+01	1.479188441641270219e+04
4.971127112711270968e+01	1.499318676730036714e+04
4.971167116711671241e+01	1.519163344835121461e+04
4.971207120712071514e+01	1.538719489502301440e+04
4.971247124712471077e+01	1.557984244838702580e+04
4.971287128712871350e+01	1.576954836131609591e+04
4.971327132713271624e+01	1.595628580427742418e+04
4.971367136713671186e+01	1.614002887072819431e+04
4.971407140714071460e+01	1.632075258211363507e+04
4.971447144714471733e+01	1.649843289246652785e+04
4.971487148714871296e+01	1.667304669260743322e+04
4.971527152715271569e+01	1.684457181394570580e+04
4.971567156715671842e+01	1.701298703188096988e+04
4.971607160716071405e+01	1.717827206880516678e+04
4.971647164716471679e+01	1.734040759670568514e+04
4.971687168716871952e+01	1.749937523936972502e+04
4.971727172717271515e+01	1.765515757419108195e+04
4.971767176717671788e+01	1.780773813358034749e+04
4.971807180718072061e+01	1.795710140597892678e+04
4.971847184718471624e+01	1.810323283647944481e+04
4.971887188718871897e+01	1.824611882705320022e+04
4.971927192719272171e+01	1.838574673638669628e+04
4.971967196719671733e+01	1.852210487932960314e+04
4.972007200720072007e+01	1.865518252595578451e+04
4.972047204720472280e+01	1.878496990024026309e+04
4.972087208720871843e+01	1.891145817835442358e+04
4.972127212721272116e+01	1.903463948658227309e+04
4.972167216721672389e+01	1.915450689886086184e+04
4.972207220722071952e+01	1.927105443394797112e+04
4.972247224722472225e+01	1.938427705222010263e+04
4.972287228722872499e+01	1.949417065210497094e+04
4.972327232723272061e+01	1.960073206615139134e+04
4.972367236723672335e+01	1.970395905674124151e+04
4.972407240724072608e+01	1.980385031144655295e+04
4.972447244724472171e+01	1.990040543803729815e+04
4.972487248724872444e+01	1.999362495914271858e+04
4.972527252725272717e+01	2.008351030657207957e+04
4.972567256725672280e+01	2.017006381529875580e+04
4.972607260726072553e+01	2.025328871711251122e+04
4.972647264726472827e+01	2.033318913394556148e+04
4.972687268726872389e+01	2.040977007087700622e+04
4.972727272727272663e+01	2.048303740882106285e+04
4.972767276727672936e+01	2.055299789690455145e+04
4.972807280728072499e+01	2.061965914453944424e+04
4.972847284728472772e+01	2.068302961319559472e+04
4.972887288728873045e+01	2.074311860788022750e+04
4.972927292729272608e+01	2.079993626832922018e+04
4.972967296729672881e+01	2.085349355991716584e+04
4.973007300730073155e+01	2.090380226429174945e+04
4.973047304730472717e+01	2.095087496973888483e+04
4.973087308730872991e+01	2.099472506128521491e+04
4.973127312731273264e+01	2.103536671054385806e+04
4.973167316731672827e+01	2.107281486531084738e+04
4.973207320732073100e+01	2.110708523891835648e+04
4.973247324732473373e+01	2.113819429935115477e+04
4.973287328732872936e+01	2.116615925813403373e+04
4.973327332733273209e+01	2.119099805899637431e+04
4.973367336733673483e+01	2.121272936632114943e+04
4.973407340734073756e+01	2.123137255338518662e+04
4.973447344734473319e+01	2.124694769039797757e+04
4.973487348734873592e+01	2.125947553234644874e+04
4.973527352735273865e+01	2.126897750665204876e+04
4.973567356735673428e+01	2.127547570064845786e+04
4.973607360736073701e+01	2.127899284888646798e+04
4.973647364736473975e+01	2.127955232027384773e+04
4.973687368736873538e+01	2.127717810505718808e+04
4.973727372737273811e+01	2.127189480165347777e+04
4.973767376737674084e+01	2.126372760333845508e+04
4.973807380738073647e+01	2.125270228479966318e+04
4.973847384738473920e+01	2.123884518856135401e+04
4.973887388738874193e+01	2.122218321128860771e+04
4.973927392739273756e+01	2.120274378997841268e+04
4.973967396739674030e+01	2.118055488804519700e+04
4.974007400740074303e+01	2.115564498130799620e+04
4.974047404740473866e+01	2.112804304388699529e+04
4.974087408740874139e+01	2.109777853401681568e+04
4.974127412741274412e+01	2.106488137978385930e+04
4.974167416741673975e+01	2.102938196479541512e+04
4.974207420742074248e+01	2.099131111378761489e+04
4.974247424742474522e+01	2.095070007817975056e+04
4.974287428742874084e+01	2.090758052158224382e+04
4.974327432743274358e+01	2.086198450526560919e+04
4.974367436743674631e+01	2.081394447359762853e+04
4.974407440744074194e+01	2.076349323945578726e+04
4.974447444744474467e+01	2.071066396962236104e+04
4.974487448744874740e+01	2.065549017016914149e+04
4.974527452745274303e+01	2.059800567183867315e+04
4.974567456745674576e+01	2.053824461542951394e+04
4.974607460746074850e+01	2.047624143719144195e+04
4.974647464746474412e+01	2.041203085423866651e+04
4.974687468746874686e+01	2.034564784998671530e+04
4.974727472747274959e+01	2.027712765962050253e+04
4.974767476747674522e+01	2.020650575559956633e+04
4.974807480748074795e+01	2.013381783320763498e+04
4.974847484748475068e+01	2.005909979615213160e+04
4.974887488748874631e+01	1.998238774222096254e+04
4.974927492749274904e+01	1.990371794900189343e+04
4.974967496749675178e+01	1.982312685967154903e+04
4.975007500750074740e+01	1.974065106885921705e+04
4.975047504750475014e+01	1.965632730859233197e+04
4.975087508750875287e+01	1.957019243432876465e+04
4.975127512751274850e+01	1.948228341108207314e+04
4.975167516751675123e+01	1.939263729964518279e+04
4.975207520752075396e+01	1.930129124291823609e+04
4.975247524752474959e+01	1.920828245234586575e+04
4.975287528752875232e+01	1.911364819446918773e+04
4.975327532753275506e+01	1.901742577759773849e+04
4.975367536753675068e+01	1.891965253860679877e+04
4.975407540754075342e+01	1.882036582986418580e+04
4.975447544754475615e+01	1.871960300629241101e+04
4.975487548754875178e+01	1.861740141256993593e+04
4.975527552755275451e+01	1.851379837047703040e+04
4.975567556755675724e+01	1.840883116638978754e+04
4.975607560756075287e+01	1.830253703892732301e+04
4.975647564756475560e+01	1.819495316675593494e+04
4.975687568756875834e+01	1.808611665655465185e+04
4.975727572757275396e+01	1.797606453114554097e+04
4.975767576757675670e+01	1.786483371779334993e+04
4.975807580758075943e+01	1.775246103667747957e+04
4.975847584758475506e+01	1.763898318953994021e+04
4.975887588758875779e+01	1.752443674851318065e+04
4.975927592759276052e+01	1.740885814513045989e+04
4.975967596759676326e+01	1.729228365952210515e+04
4.976007600760075889e+01	1.717474940980073734e+04
4.976047604760476162e+01	1.705629134163820709e+04
4.976087608760876435e+01	1.693694521803692260e+04
4.976127612761275998e+01	1.681674660929831589e+04
4.976167616761676271e+01	1.669573088319071758e+04
4.976207620762076544e+01	1.657393319531892848e+04
4.976247624762476107e+01	1.645138847969789640e+04
4.976287628762876381e+01	1.632813143953220606e+04
4.976327632763276654e+01	1.620419653820348321e+04
4.976367636763676217e+01	1.607961799046744090e+04
4.976407640764076490e+01	1.595442975386219405e+04
4.976447644764476763e+01	1.582866552032911568e+04
4.976487648764876326e+01	1.570235870804804654e+04
4.976527652765276599e+01	1.557554245348759650e+04
4.976567656765676873e+01	1.544824960367194217e+04
4.976607660766076435e+01	1.532051270866491359e+04
4.976647664766476709e+01	1.519236401427234705e+04
4.976687668766876982e+01	1.506383545496317311e+04
4.976727672767276545e+01	1.493495864701012761e+04
4.976767676767676818e+01	1.480576488185016024e+04
4.976807680768077091e+01	1.467628511966519363e+04
4.976847684768476654e+01	1.454654998318324760e+04
4.976887688768876927e+01	1.441658975170008489e+04
4.976927692769277201e+01	1.428643435532110561e+04
4.976967696769676763e+01	1.415611336942376875e+04
4.977007700770077037e+01	1.402565600933978385e+04
4.977047704770477310e+01	1.389509112525695673e+04
4.977087708770876873e+01	1.376444719734008868e+04
4.977127712771277146e+01	1.363375233107035274e+04
4.977167716771677419e+01	1.350303425280221927e+04
4.977207720772076982e+01	1.337232030553749064e+04
4.977247724772477255e+01	1.324163744491485159e+04
4.977287728772877529e+01	1.311101223541467516e+04
4.977327732773277091e+01	1.298047084677718158e+04
4.977367736773677365e+01	1.285003905063317143e+04
4.977407740774077638e+01	1.271974221734577623e+04
4.977447744774477201e+01	1.258960531306183475e+04
4.977487748774877474e+01	1.245965289697126900e+04
4.977527752775277747e+01	1.232990911877289000e+04
4.977567756775677310e+01	1.220039771634497811e+04
4.977607760776077583e+01	1.207114201361851156e+04
4.977647764776477857e+01	1.194216491865166608e+04
4.977687768776877419e+01	1.181348892190292645e+04
4.977727772777277693e+01	1.168513609470154188e+04
4.977767776777677966e+01	1.155712808791227872e+04
4.977807780778077529e+01	1.142948613079315146e+04
4.977847784778477802e+01	1.130223103004316727e+04
4.977887788778878075e+01	1.117538316903804298e+04
4.977927792779277638e+01	1.104896250725143545e+04
4.977967796779677911e+01	1.092298857985914037e+04
4.978007800780078185e+01	1.079748049752367115e+04
4.978047804780477747e+01	1.067245694635671862e+04
4.978087808780878021e+01	1.054793618805674851e+04
4.978127812781278294e+01	1.042393606021890446e+04
4.978167816781677857e+01	1.030047397681475377e+04
4.978207820782078130e+01	1.017756692883855067e+04
4.978247824782478403e+01	1.005523148511767977e+04
4.978287828782877966e+01	9.933483793283887280e+03
4.978327832783278240e+01	9.812339580902660600e+03
4.978367836783678513e+01	9.691814156757518504e+03
4.978407840784078076e+01	9.571922412286408871e+03
4.978447844784478349e+01	9.452678823166799702e+03
4.978487848784878622e+01	9.334097451046696733e+03
4.978527852785278185e+01	9.216191945418195246e+03
4.978567856785678458e+01	9.098975545630517445e+03
4.978607860786078732e+01	8.982461083039226651e+03
4.978647864786478294e+01	8.866660983288546049e+03
4.978687868786878568e+01	8.751587268723411398e+03
4.978727872787278841e+01	8.637251560928038089e+03
4.978767876787679114e+01	8.523665083387719278e+03
4.978807880788078677e+01	8.410838664270546360e+03
4.978847884788478950e+01	8.298782739325772127e+03
4.978887888788879224e+01	8.187507354895507888e+03
4.978927892789278786e+01	8.077022171036387590e+03
4.978967896789679060e+01	7.967336464747876562e+03
4.979007900790079333e+01	7.858459133303923409e+03
4.979047904790478896e+01	7.750398697684636318e+03
4.979087908790879169e+01	7.643163306104567710e+03
4.979127912791279442e+01	7.536760737503842392e+03
4.979167916791679005e+01	7.431198405500474109e+03
4.979207920792079278e+01	7.326483362119660342e+03
4.979247924792479552e+01	7.222622301591166433e+03
4.979287928792879114e+01	7.119621564351831694e+03
4.979327932793279388e+01	7.017487141083850474e+03
4.979367936793679661e+01	6.916224676826636824e+03
4.979407940794079224e+01	6.815839475158931236e+03
4.979447944794479497e+01	6.716336502447797102e+03
4.979487948794879770e+01	6.617720392161591008e+03
4.979527952795279333e+01	6.519995449243330768e+03
4.979567956795679606e+01	6.423165654541621734e+03
4.979607960796079880e+01	6.327234669295740787e+03
4.979647964796479442e+01	6.232205839671892136e+03
4.979687968796879716e+01	6.138082201347496266e+03
4.979727972797279989e+01	6.044866484140407920e+03
4.979767976797679552e+01	5.952561116680132727e+03
4.979807980798079825e+01	5.861168231117853793e+03
4.979847984798480098e+01	5.770689667872447899e+03
4.979887988798879661e+01	5.681126980409510907e+03
4.979927992799279934e+01	5.592481440050409219e+03
4.979967996799680208e+01	5.504754040808572427e+03
4.980008000800079770e+01	5.417945504250211343e+03
4.980048004800480044e+01	5.332056284376481926e+03
4.980088008800880317e+01	5.247086572524659459e+03
4.980128012801279880e+01	5.163036302285228885e+03
4.980168016801680153e+01	5.079905154432523886e+03
4.980208020802080426e+01	4.997692561866173492e+03
4.980248024802479989e+01	4.916397714560644999e+03
4.980288028802880262e+01	4.836019564520549466e+03
4.980328032803280536e+01	4.756556830739086763e+03
4.980368036803680099e+01	4.678008004157131836e+03
4.980408040804080372e+01	4.600371352620701145e+03
4.980448044804480645e+01	4.523644925834220885e+03
4.980488048804880208e+01	4.447826560307548789e+03
4.980528052805280481e+01	4.372913884294180207e+03
4.980568056805680754e+01	4.298904322718683943e+03
4.980608060806080317e+01	4.225795102090993169e+03
4.980648064806480591e+01	4.153583255405560521e+03
4.980688068806880864e+01	4.082265627023220986e+03
4.980728072807280427e+01	4.011838877533760751e+03
4.980768076807680700e+01	3.942299488597228446e+03
4.980808080808080973e+01	3.873643767762053358e+03
4.980848084808480536e+01	3.805867853258080231e+03
4.980888088808880809e+01	3.738967718762682580e+03
4.980928092809281083e+01	3.672939178268798059e+03
4.980968096809680645e+01	3.607777890507769825e+03
4.981008100810080919e+01	3.543479363820984872e+03
4.981048104810481192e+01	3.480038960760455666e+03
4.981088108810880755e+01	3.417451902695091121e+03
4.981128112811281028e+01	3.355713274380140319e+03
4.981168116811681301e+01	3.294818028488474738e+03
4.981208120812080864e+01	3.234760990102130108e+03
4.981248124812481137e+01	3.175536861162864625e+03
4.981288128812881411e+01	3.117140224880329697e+03
4.981328132813281684e+01	3.059565550096667721e+03
4.981368136813681247e+01	3.002807195606231289e+03
4.981408140814081520e+01	2.946859414429299250e+03
4.981448144814481793e+01	2.891716358038687304e+03
4.981488148814881356e+01	2.837372080538125374e+03
4.981528152815281629e+01	2.783820542791465414e+03
4.981568156815681903e+01	2.731055616501624627e+03
4.981608160816081465e+01	2.679071088238460106e+03
4.981648164816481739e+01	2.627860663414623559e+03
4.981688168816882012e+01	2.577417970208590759e+03
4.981728172817281575e+01	2.527736563434059462e+03
4.981768176817681848e+01	2.478809928355003649e+03
4.981808180818082121e+01	2.430631484445674232e+03
4.981848184818481684e+01	2.383194589094910043e+03
4.981888188818881957e+01	2.336492541254136995e+03
4.981928192819282231e+01	2.290518585028501093e+03
4.981968196819681793e+01	2.245265913210649160e+03
4.982008200820082067e+01	2.200727670756636144e+03
4.982048204820482340e+01	2.156896958203541089e+03
4.982088208820881903e+01	2.113766835028463902e+03
4.982128212821282176e+01	2.071330322948426783e+03
4.982168216821682449e+01	2.029580409161002535e+03
4.982208220822082012e+01	1.988510049525321392e+03
4.982248224822482285e+01	1.948112171683238103e+03
4.982288228822882559e+01	1.908379678120503513e+03
4.982328232823282121e+01	1.869305449167728511e+03
4.982368236823682395e+01	1.830882345941068934e+03
4.982408240824082668e+01	1.793103213222525483e+03
4.982448244824482231e+01	1.755960882279807493e+03
4.982488248824882504e+01	1.719448173625766231e+03
4.982528252825282777e+01	1.683557899717392502e+03
4.982568256825682340e+01	1.648282867594449499e+03
4.982608260826082613e+01	1.613615881457821160e+03
4.982648264826482887e+01	1.579549745187672215e+03
4.982688268826882450e+01	1.546077264801605224e+03
4.982728272827282723e+01	1.513191250852931262e+03
4.982768276827682996e+01	1.480884520769304572e+03
4.982808280828082559e+01	1.449149901131947900e+03
4.982848284828482832e+01	1.417980229895678121e+03
4.982888288828883105e+01	1.387368358550074163e+03
4.982928292829282668e+01	1.357307154222049576e+03
4.982968296829682942e+01	1.327789501720197450e+03
4.983008300830083215e+01	1.298808305521217108e+03
4.983048304830482778e+01	1.270356491698841637e+03
4.983088308830883051e+01	1.242427009795640743e+03
4.983128312831283324e+01	1.215012834638120012e+03
4.983168316831682887e+01	1.188106968095555430e+03
4.983208320832083160e+01	1.161702440783022212e+03
4.983248324832483434e+01	1.135792313709086329e+03
4.983288328832882996e+01	1.110369679868654202e+03
4.983328332833283270e+01	1.085427665781484166e+03
4.983368336833683543e+01	1.060959432976879270e+03
4.983408340834083106e+01	1.036958179425106664e+03
4.983448344834483379e+01	1.013417140916088101e+03
4.983488348834883652e+01	9.903295923859172945e+02
4.983528352835283215e+01	9.676888491917851525e+02
4.983568356835683488e+01	9.454882683359039675e+02
4.983608360836083762e+01	9.237212496390117167e+02
4.983648364836483324e+01	9.023812368640690238e+02
4.983688368836883598e+01	8.814617187907604148e+02
4.983728372837283871e+01	8.609562302414259420e+02
4.983768376837683434e+01	8.408583530590341297e+02
4.983808380838083707e+01	8.211617170378555102e+02
4.983848384838483980e+01	8.018600008074538437e+02
4.983888388838883543e+01	7.829469326706465608e+02
4.983928392839283816e+01	7.644162913960938113e+02
4.983968396839684090e+01	7.462619069661520825e+02
4.984008400840083652e+01	7.284776612806539333e+02
4.984048404840483926e+01	7.110574888172742476e+02
4.984088408840884199e+01	6.939953772491352311e+02
4.984128412841284472e+01	6.772853680203181739e+02
4.984168416841684035e+01	6.609215568799291987e+02
4.984208420842084308e+01	6.448980943753977044e+02
4.984248424842484582e+01	6.292091863056374450e+02
4.984288428842884144e+01	6.138490941347658918e+02
4.984328432843284418e+01	5.988121353670105691e+02
4.984368436843684691e+01	5.840926838834612909e+02
4.984408440844084254e+01	5.696851702413257499e+02
4.984448444844484527e+01	5.555840819363424998e+02
4.984488448844884800e+01	5.417839637595058093e+02
4.984528452845284363e+01	5.282794177470334489e+02
4.984568456845684636e+01	5.150651034051196575e+02
4.984608460846084910e+01	5.021357379156880825e+02
4.984648464846484472e+01	4.894860961834780824e+02
4.984688468846884746e+01	4.771110108910233407e+02
4.984728472847285019e+01	4.650053725212353015e+02
4.984768476847684582e+01	4.531641293481960133e+02
4.984808480848084855e+01	4.415822873967833289e+02
4.984848484848485128e+01	4.302549103717182675e+02
4.984888488848884691e+01	4.191771195566328174e+02
4.984928492849284964e+01	4.083440936837592403e+02
4.984968496849685238e+01	3.977510687748097666e+02
4.985008500850084801e+01	3.873933379536354096e+02
4.985048504850485074e+01	3.772662512312291483e+02
4.985088508850885347e+01	3.673652152636362871e+02
4.985128512851284910e+01	3.576856930833310457e+02
4.985168516851685183e+01	3.482232038046113871e+02
4.985208520852085456e+01	3.389733223035450465e+02
4.985248524852485019e+01	3.299316788730114354e+02
4.985288528852885293e+01	3.210939588533631195e+02
4.985328532853285566e+01	3.124559022392234624e+02
4.985368536853685129e+01	3.040133032629389618e+02
4.985408540854085402e+01	2.957620099551887165e+02
4.985448544854485675e+01	2.876979236832445395e+02
4.985488548854885238e+01	2.798169986673772200e+02
4.985528552855285511e+01	2.721152414758856253e+02
4.985568556855685785e+01	2.645887104992243053e+02
4.985608560856085347e+01	2.572335154036936729e+02
4.985648564856485621e+01	2.500458165651556328e+02
4.985688568856885894e+01	2.430218244832155108e+02
4.985728572857285457e+01	2.361577991763184912e+02
4.985768576857685730e+01	2.294500495581925463e+02
4.985808580858086003e+01	2.228949327960595497e+02
4.985848584858485566e+01	2.164888536510372319e+02
4.985888588858885839e+01	2.102282638011310212e+02
4.985928592859286113e+01	2.041096611472278823e+02
4.985968596859685675e+01	1.981295891024699358e+02
4.986008600860085949e+01	1.922846358654004462e+02
4.986048604860486222e+01	1.865714336772509228e+02
4.986088608860885785e+01	1.809866580637362858e+02
4.986128612861286058e+01	1.755270270617113795e+02
4.986168616861686331e+01	1.701893004310402375e+02
4.986208620862085894e+01	1.649702788520108641e+02
4.986248624862486167e+01	1.598668029781013615e+02
4.986288628862886441e+01	1.548757528461406423e+02
4.986328632863286003e+01	1.499940469632659585e+02
4.986368636863686277e+01	1.452186413653915906e+02
4.986408640864086550e+01	1.405465287877796641e+02
4.986448644864486113e+01	1.359747377820566498e+02
4.986488648864886386e+01	1.315003318208518124e+02
4.986528652865286659e+01	1.271204083903268440e+02
4.986568656865686222e+01	1.228320980708348600e+02
4.986608660866086495e+01	1.186325636059605131e+02
4.986648664866486769e+01	1.145189989601596210e+02
4.986688668866887042e+01	1.104886283652247556e+02
4.986728672867286605e+01	1.065387053557805075e+02
4.986768676867686878e+01	1.026665117940096081e+02
4.986808680868087151e+01	9.886935688379371356e+01
4.986848684868486714e+01	9.514457617445121684e+01
4.986888688868886987e+01	9.148953055423226033e+01
4.986928692869287261e+01	8.790160523373080537e+01
4.986968696869686823e+01	8.437820871935801392e+01
4.987008700870087097e+01	8.091677177700938728e+01
4.987048704870487370e+01	7.751474638605283474e+01
4.987088708870886933e+01	7.416960468374712434e+01
4.987128712871287206e+01	7.087883790019736807e+01
4.987168716871687479e+01	6.763995528393559198e+01
4.987208720872087042e+01	6.445048301821226744e+01
4.987248724872487315e+01	6.130796312806710091e+01
4.987288728872887589e+01	5.820995237824181601e+01
4.987328732873287152e+01	5.515402116198614380e+01
4.987368736873687425e+01	5.213775238079880836e+01
4.987408740874087698e+01	4.915874031513274645e+01
4.987448744874487261e+01	4.621458948608992756e+01
4.987488748874887534e+01	4.330291350811553031e+01
4.987528752875287807e+01	4.042133393269642738e+01
4.987568756875687370e+01	3.756747908305791839e+01
4.987608760876087644e+01	3.473898287984517452e+01
4.987648764876487917e+01	3.193348365776621023e+01
4.987688768876887480e+01	2.914862297316615525e+01
4.987728772877287753e+01	2.638204440249454308e+01
4.987768776877688026e+01	2.363139233162048569e+01
4.987808780878087589e+01	2.089431073594143129e+01
4.987848784878487862e+01	1.816844195122752836e+01
4.987888788878888136e+01	1.545142543513539657e+01
4.987928792879287698e+01	1.274089651931885392e+01
4.987968796879687972e+01	1.003448515206092395e+01
4.988008800880088245e+01	7.329814631343692710e+00
4.988048804880487808e+01	4.624500328269473215e+00
4.988088808880888081e+01	1.916148400743183711e+00
4.988128812881288354e+01	-7.976455026793538572e-01
4.988168816881687917e+01	-3.519297548874854353e+00
4.988208820882088190e+01	-6.251237036267207614e+00
4.988248824882488464e+01	-8.995907721076413566e+00
4.988288828882888026e+01	-1.175576915380575471e+01
4.988328832883288300e+01	-1.453329802607170862e+01
4.988368836883688573e+01	-1.733098952788221681e+01
4.988408840884088136e+01	-2.015135871546908319e+01
4.988448844884488409e+01	-2.299694188977900922e+01
4.988488848884888682e+01	-2.587029798572658024e+01
4.988528852885288245e+01	-2.877400997231148594e+01
4.988568856885688518e+01	-3.171068626369902432e+01
4.988608860886088792e+01	-3.468296214136086064e+01
4.988648864886488354e+01	-3.769350118736852551e+01
4.988688868886888628e+01	-4.074499672892929425e+01
4.988728872887288901e+01	-4.384017329424723641e+01
4.988768876887688464e+01	-4.698178807979065397e+01
4.988808880888088737e+01	-5.017263242903723608e+01
4.988848884888489010e+01	-5.341553332276313171e+01
4.988888888888888573e+01	-5.671335488093926358e+01
4.988928892889288846e+01	-6.006899987628132465e+01
4.988968896889689120e+01	-6.348541125950336550e+01
4.989008900890088682e+01	-6.696557369630579615e+01
4.989048904890488956e+01	-7.051251511612593958e+01
4.989088908890889229e+01	-7.412930827266764311e+01
4.989128912891288792e+01	-7.781907231621443088e+01
4.989168916891689065e+01	-8.158497437772294347e+01
4.989208920892089338e+01	-8.543023116467884392e+01
4.989248924892488901e+01	-8.935811056868880087e+01
4.989288928892889174e+01	-9.337193328476531917e+01
4.989328932893289448e+01	-9.747507444225455231e+01
4.989368936893689721e+01	-1.016709652473362979e+02
4.989408940894089284e+01	-1.059630946370203617e+02
4.989448944894489557e+01	-1.103550109445374403e+02
4.989488948894889830e+01	-1.148503235760252323e+02
4.989528952895289393e+01	-1.194527046983723153e+02
4.989568956895689666e+01	-1.241658909380923319e+02
4.989608960896089940e+01	-1.289936850910614794e+02
4.989648964896489503e+01	-1.339399578429548399e+02
4.989688968896889776e+01	-1.390086495001869480e+02
4.989728972897290049e+01	-1.442037717311519884e+02
4.989768976897689612e+01	-1.495294093175413082e+02
4.989808980898089885e+01	-1.549897219154939307e+02
4.989848984898490158e+01	-1.605889458263216341e+02
4.989888988898889721e+01	-1.663313957765296607e+02
4.989928992899289995e+01	-1.722214667068387257e+02
4.989968996899690268e+01	-1.782636355698863895e+02
4.990009000900089831e+01	-1.844624631362800358e+02
4.990049004900490104e+01	-1.908225958086384253e+02
4.990089008900890377e+01	-1.973487674432539905e+02
4.990129012901289940e+01	-2.040458011789745285e+02
4.990169016901690213e+01	-2.109186112728943954e+02
4.990209020902090487e+01	-2.179722049424140664e+02
4.990249024902490049e+01	-2.252116842132130614e+02
4.990289028902890323e+01	-2.326422477726582372e+02
4.990329032903290596e+01	-2.402691928281468563e+02
4.990369036903690159e+01	-2.480979169698625242e+02
4.990409040904090432e+01	-2.561339200374022766e+02
4.990449044904490705e+01	-2.643828059897078333e+02
4.990489048904890268e+01	-2.728502847777161264e+02
4.990529052905290541e+01	-2.815421742191136900e+02
4.990569056905690815e+01	-2.904644018745684662e+02
4.990609060906090377e+01	-2.996230069247791903e+02
4.990649064906490651e+01	-3.090241420476658618e+02
4.990689068906890924e+01	-3.186740752949963280e+02
4.990729072907290487e+01	-3.285791919677252508e+02
4.990769076907690760e+01	-3.387459964892976814e+02
4.990809080908091033e+01	-3.491811142761396241e+02
4.990849084908490596e+01	-3.598912936045418860e+02
4.990889088908890869e+01	-3.708834074731121291e+02
4.990929092909291143e+01	-3.821644554599519097e+02
4.990969096909690705e+01	-3.937415655736863300e+02
4.991009100910090979e+01	-4.056219960974431729e+02
4.991049104910491252e+01	-4.178131374248798693e+02
4.991089108910890815e+01	-4.303225138872787170e+02
4.991129112911291088e+01	-4.431577855707747062e+02
4.991169116911691361e+01	-4.563267501226890204e+02
4.991209120912090924e+01	-4.698373445459568529e+02
4.991249124912491197e+01	-4.836976469806005525e+02
4.991289128912891471e+01	-4.979158783485154345e+02
4.991329132913291033e+01	-5.125004043578554729e+02
4.991369136913691307e+01	-5.274597371496391816e+02
4.991409140914091580e+01	-5.428025369287502144e+02
4.991449144914491143e+01	-5.585376137113985351e+02
4.991489148914891416e+01	-5.746739290052802289e+02
4.991529152915291689e+01	-5.912205974686540912e+02
4.991569156915691252e+01	-6.081868885471064914e+02
4.991609160916091525e+01	-6.255822280866694882e+02
4.991649164916491799e+01	-6.434161999219996915e+02
4.991689168916891362e+01	-6.616985474382578332e+02
4.991729172917291635e+01	-6.804391751052944528e+02
4.991769176917691908e+01	-6.996481499827531252e+02
4.991809180918091471e+01	-7.193357031946416100e+02
4.991849184918491744e+01	-7.395122313719185740e+02
4.991889188918892017e+01	-7.601882980615877159e+02
4.991929192919292291e+01	-7.813746351007849853e+02
4.991969196919691854e+01	-8.030821439543123006e+02
4.992009200920092127e+01	-8.253218970140305828e+02
4.992049204920492400e+01	-8.481051388585108270e+02
4.992089208920891963e+01	-8.714432874713070305e+02
4.992129212921292236e+01	-8.953479354161779611e+02
4.992169216921692509e+01	-9.198308509675830464e+02
4.992209220922092072e+01	-9.449039791947235472e+02
4.992249224922492346e+01	-9.705794429973760771e+02
4.992289228922892619e+01	-9.968695440917464339e+02
4.992329232923292182e+01	-1.023786763944560676e+03
4.992369236923692455e+01	-1.051343764653540802e+03
4.992409240924092728e+01	-1.079553389772409218e+03
4.992449244924492291e+01	-1.108428665078570930e+03
4.992489248924892564e+01	-1.137982799281535108e+03
4.992529252925292838e+01	-1.168229184670161430e+03
4.992569256925692400e+01	-1.199181397696763952e+03
4.992609260926092674e+01	-1.230853199496112211e+03
4.992649264926492947e+01	-1.263258536337305941e+03
4.992689268926892510e+01	-1.296411540006505675e+03
4.992729272927292783e+01	-1.330326528118465603e+03
4.992769276927693056e+01	-1.365018004354832328e+03
4.992809280928092619e+01	-1.400500658627047414e+03
4.992849284928492892e+01	-1.436789367161837617e+03
4.992889288928893166e+01	-1.473899192507081580e+03
4.992929292929292728e+01	-1.511845383455966385e+03
4.992969296929693002e+01	-1.550643374887237769e+03
4.993009300930093275e+01	-1.590308787519377347e+03
4.993049304930492838e+01	-1.630857427576532700e+03
4.993089308930893111e+01	-1.672305286486582872e+03
4.993129312931293384e+01	-1.714668540070942072e+03
4.993169316931692947e+01	-1.757963548150319639e+03
4.993209320932093220e+01	-1.802206853787952241e+03
4.993249324932493494e+01	-1.847415182480820022e+03
4.993289328932893056e+01	-1.893605441249302430e+03
4.993329332933293330e+01	-1.940794717622813096e+03
4.993369336933693603e+01	-1.989000278519314179e+03
4.993409340934093166e+01	-2.038239569016338692e+03
4.993449344934493439e+01	-2.088530211011294341e+03
4.993489348934893712e+01	-2.139890001768768798e+03
4.993529352935293275e+01	-2.192336912352562194e+03
4.993569356935693548e+01	-2.245889085940210407e+03
4.993609360936093822e+01	-2.300564836017686503e+03
4.993649364936493384e+01	-2.356382644452100976e+03
4.993689368936893658e+01	-2.413361159440061328e+03
4.993729372937293931e+01	-2.471519193329583231e+03
4.993769376937693494e+01	-2.530875720313199963e+03
4.993809380938093767e+01	-2.591449873990158721e+03
4.993849384938494040e+01	-2.653260944795476007e+03
4.993889388938893603e+01	-2.716328377293662925e+03
4.993929392939293876e+01	-2.780671767335028107e+03
4.993969396939694150e+01	-2.846310859072344556e+03
4.994009400940093713e+01	-2.913265541835829026e+03
4.994049404940493986e+01	-2.981555846864362138e+03
4.994089408940894259e+01	-3.051201943890844177e+03
4.994129412941293822e+01	-3.122224137579702074e+03
4.994169416941694095e+01	-3.194642863814579414e+03
4.994209420942094368e+01	-3.268478685834167209e+03
4.994249424942493931e+01	-3.343752290214361892e+03
4.994289428942894205e+01	-3.420484482694820144e+03
4.994329432943294478e+01	-3.498696183848017426e+03
4.994369436943694041e+01	-3.578408424589193146e+03
4.994409440944094314e+01	-3.659642341525141546e+03
4.994449444944494587e+01	-3.742419172140470437e+03
4.994489448944894150e+01	-3.826760249819488763e+03
4.994529452945294423e+01	-3.912686998702039091e+03
4.994569456945694697e+01	-4.000220928372052185e+03
4.994609460946094259e+01	-4.089383628376969682e+03
4.994649464946494533e+01	-4.180196762576848414e+03
4.994689468946894806e+01	-4.272682063321722126e+03
4.994729472947295079e+01	-4.366861325455842234e+03
4.994769476947694642e+01	-4.462756400147714885e+03
4.994809480948094915e+01	-4.560389188544608260e+03
4.994849484948495189e+01	-4.659781635250560612e+03
4.994889488948894751e+01	-4.760955721626774903e+03
4.994929492949295025e+01	-4.863933458913592403e+03
4.994969496949695298e+01	-4.968736881172987523e+03
4.995009500950094861e+01	-5.075388038050970863e+03
4.995049504950495134e+01	-5.183908987359156527e+03
4.995089508950895407e+01	-5.294321787474797020e+03
4.995129512951294970e+01	-5.406648489558876463e+03
4.995169516951695243e+01	-5.520911129591788267e+03
4.995209520952095517e+01	-5.637131720226184370e+03
4.995249524952495079e+01	-5.755332242456911445e+03
4.995289528952895353e+01	-5.875534637107660274e+03
4.995329532953295626e+01	-5.997760796134516568e+03
4.995369536953695189e+01	-6.122032553746330450e+03
4.995409540954095462e+01	-6.248371677342074690e+03
4.995449544954495735e+01	-6.376799858265461808e+03
4.995489548954895298e+01	-6.507338702377257505e+03
4.995529552955295571e+01	-6.640009720445702442e+03
4.995569556955695845e+01	-6.774834318355692631e+03
4.995609560956095407e+01	-6.911833787137313266e+03
4.995649564956495681e+01	-7.051029292814863766e+03
4.995689568956895954e+01	-7.192441866076929728e+03
4.995729572957295517e+01	-7.336092391768857851e+03
4.995769576957695790e+01	-7.482001598208677024e+03
4.995809580958096063e+01	-7.630190046328107201e+03
4.995849584958495626e+01	-7.780678118639481909e+03
4.995889588958895899e+01	-7.933486008030879020e+03
4.995929592959296173e+01	-8.088633706390729458e+03
4.995969596959695735e+01	-8.246140993063872884e+03
4.996009600960096009e+01	-8.406027423141020336e+03
4.996049604960496282e+01	-8.568312315583942109e+03
4.996089608960895845e+01	-8.733014741188218977e+03
4.996129612961296118e+01	-8.900153510386486232e+03
4.996169616961696391e+01	-9.069747160894152330e+03
4.996209620962095954e+01	-9.241813945200954549e+03
4.996249624962496227e+01	-9.416371817910347090e+03
4.996289628962896501e+01	-9.593438422930486922e+03
4.996329632963296064e+01	-9.773031080519534953e+03
4.996369636963696337e+01	-9.955166774188437557e+03
4.996409640964096610e+01	-1.013986213746505564e+04
4.996449644964496173e+01	-1.032713344052270986e+04
4.996489648964896446e+01	-1.051699657667723113e+04
4.996529652965296719e+01	-1.070946704875617979e+04
4.996569656965696282e+01	-1.090455995534446447e+04
4.996609660966096556e+01	-1.110228997691013683e+04
4.996649664966496829e+01	-1.130267136193800252e+04
4.996689668966896392e+01	-1.150571791257748737e+04
4.996729672967296665e+01	-1.171144297052600086e+04
4.996769676967696938e+01	-1.191985940280925752e+04
4.996809680968096501e+01	-1.213097958733016276e+04
4.996849684968496774e+01	-1.234481539837386299e+04
4.996889688968897048e+01	-1.256137819202710307e+04
4.996929692969296610e+01	-1.278067879151674424e+04
4.996969696969696884e+01	-1.300272747247352345e+04
4.997009700970097157e+01	-1.322753394812654005e+04
4.997049704970496720e+01	-1.345510735443433987e+04
4.997089708970896993e+01	-1.368545623515864281e+04
4.997129712971297266e+01	-1.391858852688715160e+04
4.997169716971696829e+01	-1.415451154401129133e+04
4.997209720972097102e+01	-1.439323196366597222e+04
4.997249724972497376e+01	-1.463475581063723439e+04
4.997289728972897649e+01	-1.487908844224553468e+04
4.997329732973297212e+01	-1.512623453321070156e+04
4.997369736973697485e+01	-1.537619806050614170e+04
4.997409740974097758e+01	-1.562898228820961594e+04
4.997449744974497321e+01	-1.588458975235723301e+04
4.997489748974897594e+01	-1.614302224580929396e+04
4.997529752975297868e+01	-1.640428080313450482e+04
4.997569756975697430e+01	-1.666836568552108292e+04
4.997609760976097704e+01	-1.693527636572235497e+04
4.997649764976497977e+01	-1.720501151304486484e+04
4.997689768976897540e+01	-1.747756897838749501e+04
4.997729772977297813e+01	-1.775294577933932305e+04
4.997769776977698086e+01	-1.803113808534531927e+04
4.997809780978097649e+01	-1.831214120294767417e+04
4.997849784978497922e+01	-1.859594956111220381e+04
4.997889788978898196e+01	-1.888255669664772722e+04
4.997929792979297758e+01	-1.917195523972837691e+04
4.997969796979698032e+01	-1.946413689952656205e+04
4.998009800980098305e+01	-1.975909244996689449e+04
4.998049804980497868e+01	-2.005681171560930670e+04
4.998089808980898141e+01	-2.035728355767114772e+04
4.998129812981298414e+01	-2.066049586019769777e+04
4.998169816981697977e+01	-2.096643551639006546e+04
4.998209820982098250e+01	-2.127508841510053753e+04
4.998249824982498524e+01	-2.158643942750496717e+04
4.998289828982898086e+01	-2.190047239396092118e+04
4.998329832983298360e+01	-2.221717011106328573e+04
4.998369836983698633e+01	-2.253651431890509411e+04
4.998409840984098196e+01	-2.285848568843214889e+04
4.998449844984498469e+01	-2.318306380939818700e+04
4.998489848984898742e+01	-2.351022717821462356e+04
4.998529852985298305e+01	-2.383995318604791100e+04
4.998569856985698578e+01	-2.417221810730794823e+04
4.998609860986098852e+01	-2.450699708835554702e+04
4.998649864986498415e+01	-2.484426413648566813e+04
4.998689868986898688e+01	-2.518399210919712641e+04
4.998729872987298961e+01	-2.552615270375912951e+04
4.998769876987698524e+01	-2.587071644708418171e+04
4.998809880988098797e+01	-2.621765268591789936e+04
4.998849884988499070e+01	-2.656692957735605887e+04
4.998889888988898633e+01	-2.691851407969872162e+04
4.998929892989298907e+01	-2.727237194365118921e+04
4.998969896989699180e+01	-2.762846770388330333e+04
4.999009900990098743e+01	-2.798676467095525368e+04
4.999049904990499016e+01	-2.834722492362152479e+04
4.999089908990899289e+01	-2.870980930152162910e+04
4.999129912991298852e+01	-2.907447739826959150e+04
4.999169916991699125e+01	-2.944118755494887228e+04
4.999209920992099399e+01	-2.980989685402621035e+04
4.999249924992498961e+01	-3.018056111369106657e+04
4.999289928992899235e+01	-3.055313488263200634e+04
4.999329932993299508e+01	-3.092757143525941501e+04
4.999369936993699071e+01	-3.130382276738344081e+04
4.999409940994099344e+01	-3.168183959235675502e+04
4.999449944994499617e+01	-3.206157133769203938e+04
4.999489948994899180e+01	-3.244296614216208400e+04
4.999529952995299453e+01	-3.282597085339289333e+04
4.999569956995699727e+01	-3.321053102595752716e+04
4.999609960996099289e+01	-3.359659091998048098e+04
4.999649964996499563e+01	-3.398409350026002357e+04
4.999689968996899836e+01	-3.437298043591791065e+04
4.999729972997299399e+01	-3.476319210058450699e+04
4.999769976997699672e+01	-3.515466757312716072e+04
4.999809980998099945e+01	-3.554734463892976783e+04
4.999849984998499508e+01	-3.594115979173177766e+04
4.999889988998899781e+01	-3.633604823603369732e+04
4.999929992999300055e+01	-3.673194389007655991e+04
4.999969996999699617e+01	-3.712877938940261083e+04
5.000010001000099891e+01	-3.752648609100386966e+04
5.000050005000500164e+01	-3.792499407806603995e+04
5.000090009000900437e+01	-3.832423216531265643e+04
5.000130013001300000e+01	-3.872412790495788795e+04
5.000170017001700273e+01	-3.912460759327199048e+04
5.000210021002100547e+01	-3.952559627776599518e+04
5.000250025002500109e+01	-3.992701776500189590e+04
5.000290029002900383e+01	-4.032879462903174863e+04
5.000330033003300656e+01	-4.073084822047194029e+04
5.000370037003700219e+01	-4.113309867621726153e+04
5.000410041004100492e+01	-4.153546492979847972e+04
5.000450045004500765e+01	-4.193786472238782881e+04
5.000490049004900328e+01	-4.234021461445676687e+04
5.000530053005300601e+01	-4.274242999808760942e+04
5.000570057005700875e+01	-4.314442510994492477e+04
5.000610061006100437e+01	-4.354611304490736075e+04
5.000650065006500711e+01	-4.394740577036309696e+04
5.000690069006900984e+01	-4.434821414117106178e+04
5.000730073007300547e+01	-4.474844791529022768e+04
5.000770077007700820e+01	-4.514801577007747255e+04
5.000810081008101093e+01	-4.554682531925612420e+04
5.000850085008500656e+01	-4.594478313055545004e+04
5.000890089008900929e+01	-4.634179474402151391e+04
5.000930093009301203e+01	-4.673776469099962560e+04
5.000970097009700766e+01	-4.713259651378849230e+04
5.001010101010101039e+01	-4.752619278596374352e+04
5.001050105010501312e+01	-4.791845513337259035e+04
5.001090109010900875e+01	-4.830928425579499162e+04
5.001130113011301148e+01	-4.869857994927194522e+04
5.001170117011701421e+01	-4.908624112909757969e+04
5.001210121012100984e+01	-4.947216585347279033e+04
5.001250125012501258e+01	-4.985625134781638917e+04
5.001290129012901531e+01	-5.023839402973282995e+04
5.001330133013301094e+01	-5.061848953462942882e+04
5.001370137013701367e+01	-5.099643274198146537e+04
5.001410141014101640e+01	-5.137211780223935784e+04
5.001450145014501203e+01	-5.174543816437316855e+04
5.001490149014901476e+01	-5.211628660404861876e+04
5.001530153015301750e+01	-5.248455525242951990e+04
5.001570157015701312e+01	-5.285013562559967249e+04
5.001610161016101586e+01	-5.321291865459675319e+04
5.001650165016501859e+01	-5.357279471605507570e+04
5.001690169016901422e+01	-5.392965366344201902e+04
5.001730173017301695e+01	-5.428338485888953437e+04
5.001770177017701968e+01	-5.463387720560383605e+04
5.001810181018101531e+01	-5.498101918085150828e+04
5.001850185018501804e+01	-5.532469886950759974e+04
5.001890189018902078e+01	-5.566480399815805868e+04
5.001930193019301640e+01	-5.600122196974794497e+04
5.001970197019701914e+01	-5.633383989876261330e+04
5.002010201020102187e+01	-5.666254464693243790e+04
5.002050205020501750e+01	-5.698722285944812756e+04
5.002090209020902023e+01	-5.730776100167863478e+04
5.002130213021302296e+01	-5.762404539637443668e+04
5.002170217021701859e+01	-5.793596226134824974e+04
5.002210221022102132e+01	-5.824339774761784065e+04
5.002250225022502406e+01	-5.854623797799804743e+04
5.002290229022901968e+01	-5.884436908612934349e+04
5.002330233023302242e+01	-5.913767725592717034e+04
5.002370237023702515e+01	-5.942604876143942965e+04
5.002410241024102078e+01	-5.970937000709590211e+04
5.002450245024502351e+01	-5.998752756833576859e+04
5.002490249024902624e+01	-6.026040823259604804e+04
5.002530253025302898e+01	-6.052789904064599978e+04
5.002570257025702460e+01	-6.078988732825280022e+04
5.002610261026102734e+01	-6.104626076815737906e+04
5.002650265026503007e+01	-6.129690741234913730e+04
5.002690269026902570e+01	-6.154171573461744993e+04
5.002730273027302843e+01	-6.178057467336636910e+04
5.002770277027703116e+01	-6.201337367466983414e+04
5.002810281028102679e+01	-6.224000273555540480e+04
5.002850285028502952e+01	-6.246035244749084086e+04
5.002890289028903226e+01	-6.267431404006177036e+04
5.002930293029302788e+01	-6.288177942481555510e+04
5.002970297029703062e+01	-6.308264123925464082e+04
5.003010301030103335e+01	-6.327679289096053981e+04
5.003050305030502898e+01	-6.346412860182658915e+04
5.003090309030903171e+01	-6.364454345237962843e+04
5.003130313031303444e+01	-6.381793342617080634e+04
5.003170317031703007e+01	-6.398419545421688963e+04
5.003210321032103280e+01	-6.414322745946426585e+04
5.003250325032503554e+01	-6.429492840126468946e+04
5.003290329032903117e+01	-6.443919831983245967e+04
5.003330333033303390e+01	-6.457593838066649914e+04
5.003370337033703663e+01	-6.470505091891443590e+04
5.003410341034103226e+01	-6.482643948365787946e+04
5.003450345034503499e+01	-6.494000888209312689e+04
5.003490349034903772e+01	-6.504566522359174269e+04
5.003530353035303335e+01	-6.514331596361298580e+04
5.003570357035703609e+01	-6.523286994744768162e+04
5.003610361036103882e+01	-6.531423745377374871e+04
5.003650365036503445e+01	-6.538733023799485090e+04
5.003690369036903718e+01	-6.545206157534764498e+04
5.003730373037303991e+01	-6.550834630374673725e+04
5.003770377037703554e+01	-6.555610086635065090e+04
5.003810381038103827e+01	-6.559524335382405843e+04
5.003850385038504101e+01	-6.562569354627199937e+04
5.003890389038903663e+01	-6.564737295482678746e+04
5.003930393039303937e+01	-6.566020486286106461e+04
5.003970397039704210e+01	-6.566411436680675251e+04
5.004010401040103773e+01	-6.565902841655773227e+04
5.004050405040504046e+01	-6.564487585543090245e+04
5.004090409040904319e+01	-6.562158745966393326e+04
5.004130413041303882e+01	-6.558909597743090126e+04
5.004170417041704155e+01	-6.554733616734751558e+04
5.004210421042104429e+01	-6.549624483644746942e+04
5.004250425042503991e+01	-6.543576087760694645e+04
5.004290429042904265e+01	-6.536582530639472679e+04
5.004330433043304538e+01	-6.528638129732685047e+04
5.004370437043704101e+01	-6.519737421950248245e+04
5.004410441044104374e+01	-6.509875167160171259e+04
5.004450445044504647e+01	-6.499046351622245857e+04
5.004490449044904210e+01	-6.487246191353422182e+04
5.004530453045304483e+01	-6.474470135423219472e+04
5.004570457045704757e+01	-6.460713869176364824e+04
5.004610461046104319e+01	-6.445973317381503148e+04
5.004650465046504593e+01	-6.430244647303132660e+04
5.004690469046904866e+01	-6.413524271695352945e+04
5.004730473047304429e+01	-6.395808851715188939e+04
5.004770477047704702e+01	-6.377095299753642757e+04
5.004810481048104975e+01	-6.357380782182512485e+04
5.004850485048504538e+01	-6.336662722015258623e+04
5.004890489048904811e+01	-6.314938801479840185e+04
5.004930493049305085e+01	-6.292206964501996117e+04
5.004970497049704647e+01	-6.268465419097078120e+04
5.005010501050104921e+01	-6.243712639668604970e+04
5.005050505050505194e+01	-6.217947369212137710e+04
5.005090509050904757e+01	-6.191168621422570141e+04
5.005130513051305030e+01	-6.163375682703434722e+04
5.005170517051705303e+01	-6.134568114076463826e+04
5.005210521052104866e+01	-6.104745752990174515e+04
5.005250525052505139e+01	-6.073908715025734273e+04
5.005290529052905413e+01	-6.042057395498873666e+04
5.005330533053304976e+01	-6.009192470956454781e+04
5.005370537053705249e+01	-5.975314900566298456e+04
5.005410541054105522e+01	-5.940425927399028296e+04
5.005450545054505795e+01	-5.904527079600888101e+04
5.005490549054905358e+01	-5.867620171456111711e+04
5.005530553055305631e+01	-5.829707304337803362e+04
5.005570557055705905e+01	-5.790790867546463414e+04
5.005610561056105468e+01	-5.750873539034985151e+04
5.005650565056505741e+01	-5.709958286019096704e+04
5.005690569056906014e+01	-5.668048365472660953e+04
5.005730573057305577e+01	-5.625147324506682344e+04
5.005770577057705850e+01	-5.581259000631506933e+04
5.005810581058106123e+01	-5.536387521901276341e+04
5.005850585058505686e+01	-5.490537306940281997e+04
5.005890589058905960e+01	-5.443713064850278897e+04
5.005930593059306233e+01	-5.395919794998499856e+04
5.005970597059705796e+01	-5.347162786685836181e+04
5.006010601060106069e+01	-5.297447618694740231e+04
5.006050605060506342e+01	-5.246780158716489677e+04
5.006090609060905905e+01	-5.195166562657697068e+04
5.006130613061306178e+01	-5.142613273825630313e+04
5.006170617061706452e+01	-5.089127021992408845e+04
5.006210621062106014e+01	-5.034714822337796795e+04
5.006250625062506288e+01	-4.979383974270836916e+04
5.006290629062906561e+01	-4.923142060130016762e+04
5.006330633063306124e+01	-4.865996943762419687e+04
5.006370637063706397e+01	-4.807956768981966161e+04
5.006410641064106670e+01	-4.749029957906742493e+04
5.006450645064506233e+01	-4.689225209176128556e+04
5.006490649064906506e+01	-4.628551496047702676e+04
5.006530653065306780e+01	-4.567018064374829555e+04
5.006570657065706342e+01	-4.504634430464927573e+04
5.006610661066106616e+01	-4.441410378819471225e+04
5.006650665066506889e+01	-4.377355959755924414e+04
5.006690669066906452e+01	-4.312481486912818946e+04
5.006730673067306725e+01	-4.246797534638302022e+04
5.006770677067706998e+01	-4.180314935263261577e+04
5.006810681068106561e+01	-4.113044776259814535e+04
5.006850685068506834e+01	-4.044998397286242835e+04
5.006890689068907108e+01	-3.976187387119302002e+04
5.006930693069306670e+01	-3.906623580475042399e+04
5.006970697069706944e+01	-3.836319054719363339e+04
5.007010701070107217e+01	-3.765286126469496230e+04
5.007050705070506780e+01	-3.693537348087601276e+04
5.007090709070907053e+01	-3.621085504068106820e+04
5.007130713071307326e+01	-3.547943607319756848e+04
5.007170717071706889e+01	-3.474124895344456309e+04
5.007210721072107162e+01	-3.399642826313800470e+04
5.007250725072507436e+01	-3.324511075045369216e+04
5.007290729072906998e+01	-3.248743528880211306e+04
5.007330733073307272e+01	-3.172354283463245520e+04
5.007370737073707545e+01	-3.095357638428443897e+04
5.007410741074107108e+01	-3.017768092990473087e+04
5.007450745074507381e+01	-2.939600341444860169e+04
5.007490749074907654e+01	-2.860869268578345145e+04
5.007530753075307217e+01	-2.781589944991769880e+04
5.007570757075707490e+01	-2.701777622337126741e+04
5.007610761076107764e+01	-2.621447728471228402e+04
5.007650765076507327e+01	-2.540615862527824720e+04
5.007690769076907600e+01	-2.459297789910580832e+04
5.007730773077307873e+01	-2.377509437209044700e+04
5.007770777077707436e+01	-2.295266887039813810e+04
5.007810781078107709e+01	-2.212586372815415234e+04
5.007850785078507982e+01	-2.129484273442973426e+04
5.007890789078908256e+01	-2.045977107955441170e+04
5.007930793079307819e+01	-1.962081530077431671e+04
5.007970797079708092e+01	-1.877814322728476327e+04
5.008010801080108365e+01	-1.793192392465990270e+04
5.008050805080507928e+01	-1.708232763870732015e+04
5.008090809080908201e+01	-1.622952573876982751e+04
5.008130813081308474e+01	-1.537369066050571382e+04
5.008170817081708037e+01	-1.451499584816909191e+04
5.008210821082108311e+01	-1.365361569642036557e+04
5.008250825082508584e+01	-1.278972549169291597e+04
5.008290829082908147e+01	-1.192350135314304498e+04
5.008330833083308420e+01	-1.105512017321093117e+04
5.008370837083708693e+01	-1.018475955782186065e+04
5.008410841084108256e+01	-9.312597766252965812e+03
5.008450845084508529e+01	-8.438813650696889454e+03
5.008490849084908803e+01	-7.563586595548482364e+03
5.008530853085308365e+01	-6.687096456444421165e+03
5.008570857085708639e+01	-5.809523499083766183e+03
5.008610861086108912e+01	-4.931048337859339881e+03
5.008650865086508475e+01	-4.051851874328122904e+03
5.008690869086908748e+01	-3.172115235549042609e+03
5.008730873087309021e+01	-2.292019712320241524e+03
5.008770877087708584e+01	-1.411746697341459821e+03
5.008810881088108857e+01	-5.314776233327065711e+02
5.008850885088509131e+01	3.486060988606652131e+02
5.008890889088908693e+01	1.228323142148975649e+03
5.008930893089308967e+01	2.107492325035597787e+03
5.008970897089709240e+01	2.985932673379938024e+03
5.009010901090108803e+01	3.863463482058513364e+03
5.009050905090509076e+01	4.739904376494418102e+03
5.009090909090909349e+01	5.615075374025574092e+03
5.009130913091308912e+01	6.488796945083314313e+03
5.009170917091709185e+01	7.360890074152470334e+03
5.009210921092109459e+01	8.231176320483658856e+03
5.009250925092509021e+01	9.099477878529614827e+03
5.009290929092909295e+01	9.965617638077430456e+03
5.009330933093309568e+01	1.082941924404739075e+04
5.009370937093709131e+01	1.169070715593186833e+04
5.009410941094109404e+01	1.254930670684452161e+04
5.009450945094509677e+01	1.340504416215479978e+04
5.009490949094909240e+01	1.425774677767747198e+04
5.009530953095309513e+01	1.510724285739241350e+04
5.009570957095709787e+01	1.595336181066700192e+04
5.009610961096109349e+01	1.679593420895436429e+04
5.009650965096509623e+01	1.763479184194151458e+04
5.009690969096909896e+01	1.846976777312218837e+04
5.009730973097309459e+01	1.930069639476773591e+04
5.009770977097709732e+01	2.012741348227174240e+04
5.009810981098110005e+01	2.094975624784340107e+04
5.009850985098509568e+01	2.176756339352530267e+04
5.009890989098909841e+01	2.258067516351152153e+04
5.009930993099310115e+01	2.338893339574257698e+04
5.009970997099709678e+01	2.419218157275432168e+04
5.010011001100109951e+01	2.499026487175749207e+04
5.010051005100510224e+01	2.578303021392640221e+04
5.010091009100909787e+01	2.657032631287492768e+04
5.010131013101310060e+01	2.735200372229804634e+04
5.010171017101710333e+01	2.812791488275818847e+04
5.010211021102109896e+01	2.889791416759713684e+04
5.010251025102510170e+01	2.966185792795211455e+04
5.010291029102910443e+01	3.041960453685855100e+04
5.010331033103310006e+01	3.117101443241898232e+04
5.010371037103710279e+01	3.191595016002221746e+04
5.010411041104110552e+01	3.265427641359280460e+04
5.010451045104510115e+01	3.338586007585531479e+04
5.010491049104910388e+01	3.411057025759689714e+04
5.010531053105310662e+01	3.482827833591133822e+04
5.010571057105710224e+01	3.553885799141040479e+04
5.010611061106110498e+01	3.624218524438751047e+04
5.010651065106510771e+01	3.693813848991865962e+04
5.010691069106910334e+01	3.762659853188916895e+04
5.010731073107310607e+01	3.830744861593143287e+04
5.010771077107710880e+01	3.898057446126270952e+04
5.010811081108111154e+01	3.964586429141070403e+04
5.010851085108510716e+01	4.030320886381670425e+04
5.010891089108910990e+01	4.095250149830504961e+04
5.010931093109311263e+01	4.159363810441021633e+04
5.010971097109710826e+01	4.222651720755175484e+04
5.011011101110111099e+01	4.285103997404967231e+04
5.011051105110511372e+01	4.346711023497078713e+04
5.011091109110910935e+01	4.407463450880161690e+04
5.011131113111311208e+01	4.467352202293884329e+04
5.011171117111711482e+01	4.526368473399345385e+04
5.011211121112111044e+01	4.584503734690255078e+04
5.011251125112511318e+01	4.641749733284484682e+04
5.011291129112911591e+01	4.698098494595547527e+04
5.011331133113311154e+01	4.753542323883858626e+04
5.011371137113711427e+01	4.808073807687283261e+04
5.011411141114111700e+01	4.861685815131101117e+04
5.011451145114511263e+01	4.914371499116982159e+04
5.011491149114911536e+01	4.966124297391127038e+04
5.011531153115311810e+01	5.016937933491524018e+04
5.011571157115711372e+01	5.066806417574455554e+04
5.011611161116111646e+01	5.115724047120261821e+04
5.011651165116511919e+01	5.163685407518801367e+04
5.011691169116911482e+01	5.210685372534696216e+04
5.011731173117311755e+01	5.256719104652765236e+04
5.011771177117712028e+01	5.301782055304149981e+04
5.011811181118111591e+01	5.345869964973421884e+04
5.011851185118511864e+01	5.388978863187324896e+04
5.011891189118912138e+01	5.431105068385737104e+04
5.011931193119311700e+01	5.472245187675432680e+04
5.011971197119711974e+01	5.512396116467461979e+04
5.012011201120112247e+01	5.551555037998814805e+04
5.012051205120511810e+01	5.589719422739253787e+04
5.012091209120912083e+01	5.626887027684203349e+04
5.012131213121312356e+01	5.663055895534663432e+04
5.012171217121711919e+01	5.698224353765020351e+04
5.012211221122112192e+01	5.732391013580017170e+04
5.012251225122512466e+01	5.765554768761764717e+04
5.012291229122912029e+01	5.797714794408252055e+04
5.012331233123312302e+01	5.828870545564108761e+04
5.012371237123712575e+01	5.859021755745445262e+04
5.012411241124112138e+01	5.888168435359658906e+04
5.012451245124512411e+01	5.916310870021722803e+04
5.012491249124912684e+01	5.943449618768438086e+04
5.012531253125312247e+01	5.969585512171932351e+04
5.012571257125712521e+01	5.994719650354087207e+04
5.012611261126112794e+01	6.018853400903401780e+04
5.012651265126512357e+01	6.041988396695759729e+04
5.012691269126912630e+01	6.064126533620854025e+04
5.012731273127312903e+01	6.085269968215985864e+04
5.012771277127712466e+01	6.105421115208811534e+04
5.012811281128112739e+01	6.124582644970913680e+04
5.012851285128513013e+01	6.142757480883877724e+04
5.012891289128912575e+01	6.159948796619820496e+04
5.012931293129312849e+01	6.176160013338134740e+04
5.012971297129713122e+01	6.191394796800420590e+04
5.013011301130112685e+01	6.205657054405418603e+04
5.013051305130512958e+01	6.218950932145998377e+04
5.013091309130913231e+01	6.231280811490146152e+04
5.013131313131312794e+01	6.242651306188065064e+04
5.013171317131713067e+01	6.253067259007104440e+04
5.013211321132113341e+01	6.262533738397047273e+04
5.013251325132513614e+01	6.271056035087422060e+04
5.013291329132913177e+01	6.278639658619250258e+04
5.013331333133313450e+01	6.285290333813129109e+04
5.013371337133713723e+01	6.291013997175898839e+04
5.013411341134113286e+01	6.295816793248178146e+04
5.013451345134513559e+01	6.299705070894622622e+04
5.013491349134913833e+01	6.302685379539449787e+04
5.013531353135313395e+01	6.304764465349227976e+04
5.013571357135713669e+01	6.305949267365191190e+04
5.013611361136113942e+01	6.306246913587364543e+04
5.013651365136513505e+01	6.305664717012668552e+04
5.013691369136913778e+01	6.304210171629237448e+04
5.013731373137314051e+01	6.301890948369329999e+04
5.013771377137713614e+01	6.298714891022939992e+04
5.013811381138113887e+01	6.294690012114414276e+04
5.013851385138514161e+01	6.289824488744357950e+04
5.013891389138913723e+01	6.284126658399109874e+04
5.013931393139313997e+01	6.277605014729977847e+04
5.013971397139714270e+01	6.270268203304558847e+04
5.014011401140113833e+01	6.262125017332348216e+04
5.014051405140514106e+01	6.253184393366912991e+04
5.014091409140914379e+01	6.243455406986898015e+04
5.014131413141313942e+01	6.232947268458019244e+04
5.014171417141714215e+01	6.221669318378385651e+04
5.014211421142114489e+01	6.209631023309231387e+04
5.014251425142514051e+01	6.196841971393398126e+04
5.014291429142914325e+01	6.183311867963674740e+04
5.014331433143314598e+01	6.169050531143177068e+04
5.014371437143714161e+01	6.154067887439954211e+04
5.014411441144114434e+01	6.138373967337988870e+04
5.014451445144514707e+01	6.121978900886641350e+04
5.014491449144914270e+01	6.104892913290808792e+04
5.014531453145314543e+01	6.087126320503601164e+04
5.014571457145714817e+01	6.068689524823993270e+04
5.014611461146114380e+01	6.049593010501118260e+04
5.014651465146514653e+01	6.029847339347560046e+04
5.014691469146914926e+01	6.009463146363318810e+04
5.014731473147314489e+01	5.988451135372796853e+04
5.014771477147714762e+01	5.966822074676374177e+04
5.014811481148115035e+01	5.944586792718811193e+04
5.014851485148514598e+01	5.921756173776138166e+04
5.014891489148914872e+01	5.898341153663164005e+04
5.014931493149315145e+01	5.874352715463074128e+04
5.014971497149714708e+01	5.849801885281331488e+04
5.015011501150114981e+01	5.824699728025358490e+04
5.015051505150515254e+01	5.799057343211869011e+04
5.015091509150914817e+01	5.772885860803554533e+04
5.015131513151315090e+01	5.746196437076777511e+04
5.015171517151715364e+01	5.719000250521983980e+04
5.015211521152114926e+01	5.691308497778332094e+04
5.015251525152515200e+01	5.663132389604162017e+04
5.015291529152915473e+01	5.634483146885000315e+04
5.015331533153315036e+01	5.605371996680261509e+04
5.015371537153715309e+01	5.575810168310488370e+04
5.015411541154115582e+01	5.545808889486236149e+04
5.015451545154515145e+01	5.515379382480302593e+04
5.015491549154915418e+01	5.484532860344355868e+04
5.015531553155315692e+01	5.453280523171438836e+04
5.015571557155715254e+01	5.421633554405670293e+04
5.015611561156115528e+01	5.389603117200244014e+04
5.015651565156515801e+01	5.357200350824955967e+04
5.015691569156915364e+01	5.324436367124513345e+04
5.015731573157315637e+01	5.291322247028633865e+04
5.015771577157715910e+01	5.257869037114974344e+04
5.015811581158115473e+01	5.224087746226105082e+04
5.015851585158515746e+01	5.189989342141344969e+04
5.015891589158916020e+01	5.155584748304436653e+04
5.015931593159315582e+01	5.120884840608055674e+04
5.015971597159715856e+01	5.085900444235962641e+04
5.016011601160116129e+01	5.050642330563582073e+04
5.016051605160515692e+01	5.015121214117903583e+04
5.016091609160915965e+01	4.979347749597355869e+04
5.016131613161316238e+01	4.943332528952360735e+04
5.016171617161716512e+01	4.907086078527322388e+04
5.016211621162116074e+01	4.870618856264538772e+04
5.016251625162516348e+01	4.833941248970702145e+04
5.016291629162916621e+01	4.797063569646513497e+04
5.016331633163316184e+01	4.759996054879891017e+04
5.016371637163716457e+01	4.722748862303201895e+04
5.016411641164116730e+01	4.685332068115008587e+04
5.016451645164516293e+01	4.647755664666645316e+04
5.016491649164916566e+01	4.610029558113972598e+04
5.016531653165316840e+01	4.572163566134595021e+04
5.016571657165716402e+01	4.534167415710847854e+04
5.016611661166116676e+01	4.496050740978702379e+04
5.016651665166516949e+01	4.457823081142811861e+04
5.016691669166916512e+01	4.419493878457832761e+04
5.016731673167316785e+01	4.381072476276091038e+04
5.016771677167717058e+01	4.342568117161742703e+04
5.016811681168116621e+01	4.303989941071355861e+04
5.016851685168516894e+01	4.265346983600918611e+04
5.016891689168917168e+01	4.226648174299360107e+04
5.016931693169316731e+01	4.187902335048300301e+04
5.016971697169717004e+01	4.149118178508074197e+04
5.017011701170117277e+01	4.110304306629800703e+04
5.017051705170516840e+01	4.071469209233368747e+04
5.017091709170917113e+01	4.032621262651022698e+04
5.017131713171317386e+01	3.993768728436456877e+04
5.017171717171716949e+01	3.954919752138937474e+04
5.017211721172117223e+01	3.916082362142351485e+04
5.017251725172517496e+01	3.877264468568645680e+04
5.017291729172917059e+01	3.838473862245408964e+04
5.017331733173317332e+01	3.799718213737149199e+04
5.017371737173717605e+01	3.761005072439822106e+04
5.017411741174117168e+01	3.722341865738142951e+04
5.017451745174517441e+01	3.683735898225236451e+04
5.017491749174917715e+01	3.645194350984066841e+04
5.017531753175317277e+01	3.606724280930079840e+04
5.017571757175717551e+01	3.568332620214604685e+04
5.017611761176117824e+01	3.530026175688223157e+04
5.017651765176517387e+01	3.491811628423733055e+04
5.017691769176917660e+01	3.453695533297817747e+04
5.017731773177317933e+01	3.415684318630946655e+04
5.017771777177717496e+01	3.377784285884719429e+04
5.017811781178117769e+01	3.340001609415977873e+04
5.017851785178518043e+01	3.302342336286940554e+04
5.017891789178917605e+01	3.264812386130652521e+04
5.017931793179317879e+01	3.227417551070910849e+04
5.017971797179718152e+01	3.190163495695960592e+04
5.018011801180117715e+01	3.153055757085092409e+04
5.018051805180517988e+01	3.116099744887356428e+04
5.018091809180918261e+01	3.079300741451571957e+04
5.018131813181317824e+01	3.042663902006701028e+04
5.018171817181718097e+01	3.006194254891845412e+04
5.018211821182118371e+01	2.969896701834859050e+04
5.018251825182517933e+01	2.933776018278782431e+04
5.018291829182918207e+01	2.897836853755117045e+04
5.018331833183318480e+01	2.862083732303112265e+04
5.018371837183718043e+01	2.826521052934024192e+04
5.018411841184118316e+01	2.791153090139509004e+04
5.018451845184518589e+01	2.755983994443154734e+04
5.018491849184918152e+01	2.721017792994203774e+04
5.018531853185318425e+01	2.686258390202491137e+04
5.018571857185718699e+01	2.651709568413667512e+04
5.018611861186118972e+01	2.617374988623682657e+04
5.018651865186518535e+01	2.583258191231578530e+04
5.018691869186918808e+01	2.549362596829592803e+04
5.018731873187319081e+01	2.515691507029567947e+04
5.018771877187718644e+01	2.482248105324694188e+04
5.018811881188118917e+01	2.449035457985585163e+04
5.018851885188519191e+01	2.416056514989656353e+04
5.018891889188918753e+01	2.383314110982841521e+04
5.018931893189319027e+01	2.350810966272606674e+04
5.018971897189719300e+01	2.318549687851296767e+04
5.019011901190118863e+01	2.286532770448768497e+04
5.019051905190519136e+01	2.254762597613350590e+04
5.019091909190919409e+01	2.223241442820078373e+04
5.019131913191318972e+01	2.191971470618306557e+04
5.019171917191719245e+01	2.160954737766335893e+04
5.019211921192119519e+01	2.130193194427870185e+04
5.019251925192519082e+01	2.099688685379500384e+04
5.019291929192919355e+01	2.069442951240542607e+04
5.019331933193319628e+01	2.039457629724231447e+04
5.019371937193719191e+01	2.009734256909255419e+04
5.019411941194119464e+01	1.980274268530761401e+04
5.019451945194519737e+01	1.951079001289736334e+04
5.019491949194919300e+01	1.922149694179933431e+04
5.019531953195319574e+01	1.893487489831289349e+04
5.019571957195719847e+01	1.865093435868967208e+04
5.019611961196119410e+01	1.836968486287042106e+04
5.019651965196519683e+01	1.809113502835932741e+04
5.019691969196919956e+01	1.781529256422659455e+04
5.019731973197319519e+01	1.754216428522992283e+04
5.019771977197719792e+01	1.727175612604637718e+04
5.019811981198120066e+01	1.700407315560548523e+04
5.019851985198519628e+01	1.673911959151483461e+04
5.019891989198919902e+01	1.647689881456955845e+04
5.019931993199320175e+01	1.621741338333730891e+04
5.019971997199719738e+01	1.596066504880988396e+04
5.020012001200120011e+01	1.570665476911381847e+04
5.020052005200520284e+01	1.545538272427107404e+04
5.020092009200919847e+01	1.520684833100230571e+04
5.020132013201320120e+01	1.496105025756465693e+04
5.020172017201720394e+01	1.471798643861593337e+04
5.020212021202119956e+01	1.447765409009798896e+04
5.020252025202520230e+01	1.424004972413149881e+04
5.020292029202920503e+01	1.400516916391469022e+04
5.020332033203320066e+01	1.377300755861909420e+04
5.020372037203720339e+01	1.354355939827458133e+04
5.020412041204120612e+01	1.331681852863757922e+04
5.020452045204520175e+01	1.309277816603467363e+04
5.020492049204920448e+01	1.287143091217579240e+04
5.020532053205320722e+01	1.265276876892969813e+04
5.020572057205720284e+01	1.243678315305596152e+04
5.020612061206120558e+01	1.222346491088677976e+04
5.020652065206520831e+01	1.201280433295274997e+04
5.020692069206920394e+01	1.180479116854659333e+04
5.020732073207320667e+01	1.159941464021905631e+04
5.020772077207720940e+01	1.139666345820132483e+04
5.020812081208120503e+01	1.119652583474838320e+04
5.020852085208520776e+01	1.099898949839828856e+04
5.020892089208921050e+01	1.080404170814170539e+04
5.020932093209320612e+01	1.061166926736656205e+04
5.020972097209720886e+01	1.042185853808604588e+04
5.021012101210121159e+01	1.023459545468743636e+04
5.021052105210520722e+01	1.004986553769485363e+04
5.021092109210920995e+01	9.867653907419124153e+03
5.021132113211321268e+01	9.687945297490050507e+03
5.021172117211720831e+01	9.510724068267350958e+03
5.021212121212121104e+01	9.335974220125981446e+03
5.021252125212521378e+01	9.163679406612391176e+03
5.021292129212920941e+01	8.993822947467724589e+03
5.021332133213321214e+01	8.826387841514530010e+03
5.021372137213721487e+01	8.661356779403846303e+03
5.021412141214121050e+01	8.498712156219080498e+03
5.021452145214521323e+01	8.338436083933951522e+03
5.021492149214921596e+01	8.180510403721245893e+03
5.021532153215321870e+01	8.024916698109920617e+03
5.021572157215721433e+01	7.871636302987677482e+03
5.021612161216121706e+01	7.720650319446611320e+03
5.021652165216521979e+01	7.571939625469591192e+03
5.021692169216921542e+01	7.425484887455020726e+03
5.021732173217321815e+01	7.281266571578102230e+03
5.021772177217722088e+01	7.139264954986485463e+03
5.021812181218121651e+01	6.999460136828523900e+03
5.021852185218521925e+01	6.861832049112472305e+03
5.021892189218922198e+01	6.726360467395100386e+03
5.021932193219321761e+01	6.593025021298245520e+03
5.021972197219722034e+01	6.461805204851928465e+03
5.022012201220122307e+01	6.332680386663130776e+03
5.022052205220521870e+01	6.205629819908773243e+03
5.022092209220922143e+01	6.080632652152327864e+03
5.022132213221322417e+01	5.957667934983035593e+03
5.022172217221721979e+01	5.836714633477061398e+03
5.022212221222122253e+01	5.717751635480090954e+03
5.022252225222522526e+01	5.600757760710759612e+03
5.022292229222922089e+01	5.485711769684659885e+03
5.022332233223322362e+01	5.372592372458598220e+03
5.022372237223722635e+01	5.261378237194971007e+03
5.022412241224122198e+01	5.152047998546237068e+03
5.022452245224522471e+01	5.044580265859469364e+03
5.022492249224922745e+01	4.938953631201223288e+03
5.022532253225322307e+01	4.835146677202887076e+03
5.022572257225722581e+01	4.733137984726886316e+03
5.022612261226122854e+01	4.632906140354230956e+03
5.022652265226522417e+01	4.534429743693779528e+03
5.022692269226922690e+01	4.437687414513955446e+03
5.022732273227322963e+01	4.342657799697648443e+03
5.022772277227722526e+01	4.249319580020845933e+03
5.022812281228122799e+01	4.157651476756140255e+03
5.022852285228523073e+01	4.067632258101803018e+03
5.022892289228922635e+01	3.979240745437630721e+03
5.022932293229322909e+01	3.892455819408448406e+03
5.022972297229723182e+01	3.807256425836607377e+03
5.023012301230122745e+01	3.723621581464575684e+03
5.023052305230523018e+01	3.641530379528936919e+03
5.023092309230923291e+01	3.560961995167187524e+03
5.023132313231322854e+01	3.481895690658680451e+03
5.023172317231723127e+01	3.404310820501252238e+03
5.023212321232123401e+01	3.328186836324998694e+03
5.023252325232522963e+01	3.253503291644837191e+03
5.023292329232923237e+01	3.180239846453435803e+03
5.023332333233323510e+01	3.108376271656250992e+03
5.023372337233723073e+01	3.037892453350377309e+03
5.023412341234123346e+01	2.968768396948970803e+03
5.023452345234523619e+01	2.900984231153097880e+03
5.023492349234923182e+01	2.834520211772872699e+03
5.023532353235323455e+01	2.769356725399767583e+03
5.023572357235723729e+01	2.705474292932039134e+03
5.023612361236123292e+01	2.642853572955249547e+03
5.023652365236523565e+01	2.581475364979915412e+03
5.023692369236923838e+01	2.521320612538250771e+03
5.023732373237323401e+01	2.462370406142162210e+03
5.023772377237723674e+01	2.404605986104514159e+03
5.023812381238123947e+01	2.348008745225808980e+03
5.023852385238524221e+01	2.292560231348449634e+03
5.023892389238923784e+01	2.238242149780680847e+03
5.023932393239324057e+01	2.185036365592455695e+03
5.023972397239724330e+01	2.132924905785366263e+03
5.024012401240123893e+01	2.081889961338890316e+03
5.024052405240524166e+01	2.031913889135158115e+03
5.024092409240924439e+01	1.982979213764458564e+03
5.024132413241324002e+01	1.935068629213780014e+03
5.024172417241724276e+01	1.888165000440542599e+03
5.024212421242124549e+01	1.842251364833893604e+03
5.024252425242524112e+01	1.797310933565747746e+03
5.024292429242924385e+01	1.753327092833847246e+03
5.024332433243324658e+01	1.710283404999113145e+03
5.024372437243724221e+01	1.668163609619586396e+03
5.024412441244124494e+01	1.626951624383140143e+03
5.024452445244524768e+01	1.586631545941291051e+03
5.024492449244924330e+01	1.547187650515807491e+03
5.024532453245324604e+01	1.508604394793657320e+03
5.024572457245724877e+01	1.470866416354696639e+03
5.024612461246124440e+01	1.433958534132110572e+03
5.024652465246524713e+01	1.397865748785104870e+03
5.024692469246924986e+01	1.362573242986037712e+03
5.024732473247324549e+01	1.328066381624198357e+03
5.024772477247724822e+01	1.294330711928398159e+03
5.024812481248125096e+01	1.261351963510520818e+03
5.024852485248524658e+01	1.229116048332220089e+03
5.024892489248924932e+01	1.197609060596840436e+03
5.024932493249325205e+01	1.166817276568709985e+03
5.024972497249724768e+01	1.136727154321870103e+03
5.025012501250125041e+01	1.107325333420323659e+03
5.025052505250525314e+01	1.078598634531841071e+03
5.025092509250924877e+01	1.050534058977365476e+03
5.025132513251325150e+01	1.023118788218001555e+03
5.025172517251725424e+01	9.963401832815789021e+02
5.025212521252124986e+01	9.701857841307497665e+02
5.025252525252525260e+01	9.446433089745411280e+02
5.025292529252925533e+01	9.197006535252800177e+02
5.025332533253325096e+01	8.953458902027730346e+02
5.025372537253725369e+01	8.715672672875816716e+02
5.025412541254125642e+01	8.483532080252450669e+02
5.025452545254525205e+01	8.256923096832310875e+02
5.025492549254925478e+01	8.035733425624056281e+02
5.025532553255325752e+01	7.819852489647603306e+02
5.025572557255725314e+01	7.609171421191313129e+02
5.025612561256125588e+01	7.403583050665880592e+02
5.025652565256525861e+01	7.202981895071586678e+02
5.025692569256925424e+01	7.007264146095468504e+02
5.025732573257325697e+01	6.816327657854225208e+02
5.025772577257725970e+01	6.630071934298948690e+02
5.025812581258125533e+01	6.448398116296917806e+02
5.025852585258525806e+01	6.271208968406033364e+02
5.025892589258926080e+01	6.098408865356514070e+02
5.025932593259325643e+01	5.929903778254829376e+02
5.025972597259725916e+01	5.765601260524094869e+02
5.026012601260126189e+01	5.605410433595139921e+02
5.026052605260525752e+01	5.449241972362044635e+02
5.026092609260926025e+01	5.297008090415778270e+02
5.026132613261326298e+01	5.148622525069172298e+02
5.026172617261725861e+01	5.004000522186354942e+02
5.026212621262126135e+01	4.863058820829216415e+02
5.026252625262526408e+01	4.725715639038930931e+02
5.026292629262925971e+01	4.591890655631375466e+02
5.026332633263326244e+01	4.461504995597246079e+02
5.026372637263726517e+01	4.334481214140380416e+02
5.026412641264126080e+01	4.210743280592979545e+02
5.026452645264526353e+01	4.090216562219203524e+02
5.026492649264926627e+01	3.972827807917688574e+02
5.026532653265326189e+01	3.858505131834065196e+02
5.026572657265726463e+01	3.747177996893562977e+02
5.026612661266126736e+01	3.638777198264128288e+02
5.026652665266526299e+01	3.533234846759820584e+02
5.026692669266926572e+01	3.430484352194309849e+02
5.026732673267326845e+01	3.330460406693791242e+02
5.026772677267727119e+01	3.233098967978716587e+02
5.026812681268126681e+01	3.138337242623132965e+02
5.026852685268526955e+01	3.046113669300504512e+02
5.026892689268927228e+01	2.956367902024517775e+02
5.026932693269326791e+01	2.869040793393094191e+02
5.026972697269727064e+01	2.784074377843778620e+02
5.027012701270127337e+01	2.701411854928247180e+02
5.027052705270526900e+01	2.620997572613642888e+02
5.027092709270927173e+01	2.542777010618051179e+02
5.027132713271327447e+01	2.466696763787380178e+02
5.027172717271727009e+01	2.392704525520555308e+02
5.027212721272127283e+01	2.320749071249788358e+02
5.027252725272527556e+01	2.250780241982483858e+02
5.027292729272927119e+01	2.182748927911101475e+02
5.027332733273327392e+01	2.116607052097047017e+02
5.027372737273727665e+01	2.052307554234589588e+02
5.027412741274127228e+01	1.989804374500416770e+02
5.027452745274527501e+01	1.929052437494393359e+02
5.027492749274927775e+01	1.870007636276775145e+02
5.027532753275327337e+01	1.812626816507000171e+02
5.027572757275727611e+01	1.756867760688938631e+02
5.027612761276127884e+01	1.702689172527284427e+02
5.027652765276527447e+01	1.650050661399594389e+02
5.027692769276927720e+01	1.598912726948294960e+02
5.027732773277327993e+01	1.549236743796716667e+02
5.027772777277727556e+01	1.500984946393108714e+02
5.027812781278127829e+01	1.454120413986340452e+02
5.027852785278528103e+01	1.408607055736810878e+02
5.027892789278927665e+01	1.364409595965940412e+02
5.027932793279327939e+01	1.321493559547371603e+02
5.027972797279728212e+01	1.279825257442855246e+02
5.028012801280127775e+01	1.239371772385645301e+02
5.028052805280528048e+01	1.200100944713976645e+02
5.028092809280928321e+01	1.161981358357063101e+02
5.028132813281327884e+01	1.124982326975905949e+02
5.028172817281728157e+01	1.089073880260951057e+02
5.028212821282128431e+01	1.054226750388537965e+02
5.028252825282527994e+01	1.020412358637862695e+02
5.028292829282928267e+01	9.876028021700619774e+01
5.028332833283328540e+01	9.557708409707900898e+01
5.028372837283728103e+01	9.248898849575738268e+01
5.028412841284128376e+01	8.949339812530367055e+01
5.028452845284528649e+01	8.658778016249151221e+01
5.028492849284928212e+01	8.376966300936848597e+01
5.028532853285328486e+01	8.103663507084074524e+01
5.028572857285728759e+01	7.838634354913320124e+01
5.028612861286128322e+01	7.581649325515671478e+01
5.028652865286528595e+01	7.332484543680855893e+01
5.028692869286928868e+01	7.090921662421156668e+01
5.028732873287328431e+01	6.856747749188869534e+01
5.028772877287728704e+01	6.629755173785811451e+01
5.028812881288128978e+01	6.409741497961570644e+01
5.028852885288528540e+01	6.196509366696936638e+01
5.028892889288928814e+01	5.989866401166849386e+01
5.028932893289329087e+01	5.789625093376987763e+01
5.028972897289728650e+01	5.595602702466446488e+01
5.029012901290128923e+01	5.407621152668198050e+01
5.029052905290529196e+01	5.225506932918279546e+01
5.029092909290928759e+01	5.049090998103326910e+01
5.029132913291329032e+01	4.878208671935593088e+01
5.029172917291729306e+01	4.712699551443596135e+01
5.029212921292129579e+01	4.552407413065773767e+01
5.029252925292529142e+01	4.397180120333921138e+01
5.029292929292929415e+01	4.246869533132503705e+01
5.029332933293329688e+01	4.101331418519050942e+01
5.029372937293729251e+01	3.960425363090894280e+01
5.029412941294129524e+01	3.824014686882089364e+01
5.029452945294529798e+01	3.691966358774896406e+01
5.029492949294929360e+01	3.564150913408809629e+01
5.029532953295329634e+01	3.440442369570541814e+01
5.029572957295729907e+01	3.320718150047428452e+01
5.029612961296129470e+01	3.204859002926777833e+01
5.029652965296529743e+01	3.092748924323421988e+01
5.029692969296930016e+01	2.984275082517223510e+01
5.029732973297329579e+01	2.879327743482494384e+01
5.029772977297729852e+01	2.777800197790999803e+01
5.029812981298130126e+01	2.679588688870005697e+01
5.029852985298529688e+01	2.584592342597039405e+01
5.029892989298929962e+01	2.492713098212792389e+01
5.029932993299330235e+01	2.403855640533748073e+01
5.029972997299729798e+01	2.317927333446121807e+01
5.030013001300130071e+01	2.234838154662779885e+01
5.030053005300530344e+01	2.154500631724921789e+01
5.030093009300929907e+01	2.076829779230512685e+01
5.030133013301330180e+01	2.001743037271492653e+01
5.030173017301730454e+01	1.929160211062115238e+01
5.030213021302130016e+01	1.859003411740891565e+01
5.030253025302530290e+01	1.791196998328899781e+01
5.030293029302930563e+01	1.725667520827419565e+01
5.030333033303330126e+01	1.662343664438188995e+01
5.030373037303730399e+01	1.601156194889783890e+01
5.030413041304130672e+01	1.542037904853974339e+01
5.030453045304530235e+01	1.484923561436165329e+01
5.030493049304930508e+01	1.429749854724375169e+01
5.030533053305330782e+01	1.376455347381513050e+01
5.030573057305730345e+01	1.324980425265982120e+01
5.030613061306130618e+01	1.275267249066047093e+01
5.030653065306530891e+01	1.227259706933650918e+01
5.030693069306930454e+01	1.180903368103689388e+01
5.030733073307330727e+01	1.136145437485097887e+01
5.030773077307731000e+01	1.092934711210397580e+01
5.030813081308130563e+01	1.051221533130604691e+01
5.030853085308530837e+01	1.010957752242781993e+01
5.030893089308931110e+01	9.720966810376955536e+00
5.030933093309330673e+01	9.345930547553880530e+00
5.030973097309730946e+01	8.984029915366742003e+00
5.031013101310131219e+01	8.634839534588600429e+00
5.031053105310530782e+01	8.297947084441455345e+00
5.031093109310931055e+01	7.972952930294545659e+00
5.031133113311331329e+01	7.659469759865667804e+00
5.031173117311730891e+01	7.357122227816310200e+00
5.031213121312131165e+01	7.065546608633117565e+00
5.031253125312531438e+01	6.784390457688949105e+00
5.031293129312931001e+01	6.513312157733061269e+00
5.031333133313331274e+01	6.251980858976414090e+00
5.031373137313731547e+01	6.000076021797909220e+00
5.031413141314131110e+01	5.757287109669920966e+00
5.031453145314531383e+01	5.523313289730063858e+00
5.031493149314931657e+01	5.297863140898618539e+00
5.031533153315331219e+01	5.080654369440932960e+00
5.031573157315731493e+01	4.871413531874183356e+00
5.031613161316131766e+01	4.669875765117347477e+00
5.031653165316531329e+01	4.475784523782924573e+00
5.031693169316931602e+01	4.288891324508279368e+00
5.031733173317331875e+01	4.108955497223756304e+00
5.031773177317731438e+01	3.935743943253911858e+00
5.031813181318131711e+01	3.769030900147169572e+00
5.031853185318531985e+01	3.608597713128292028e+00
5.031893189318931547e+01	3.454232613066745117e+00
5.031933193319331821e+01	3.305730500853008902e+00
5.031973197319732094e+01	3.162892738073602494e+00
5.032013201320131657e+01	3.025526943874131902e+00
5.032053205320531930e+01	2.893446797898595602e+00
5.032093209320932203e+01	2.766471849191697530e+00
5.032133213321332477e+01	2.644427330949591148e+00
5.032173217321732039e+01	2.527143981003274753e+00
5.032213221322132313e+01	2.414457867917416234e+00
5.032253225322532586e+01	2.306210222586319691e+00
5.032293229322932149e+01	2.202247275207430466e+00
5.032333233323332422e+01	2.102420097511779939e+00
5.032373237323732695e+01	2.006584450129661246e+00
5.032413241324132258e+01	1.914600634968970150e+00
5.032453245324532531e+01	1.826333352482841121e+00
5.032493249324932805e+01	1.741651563702415029e+00
5.032533253325332367e+01	1.660428356910142567e+00
5.032573257325732641e+01	1.582540818828534812e+00
5.032613261326132914e+01	1.507869910198949892e+00
5.032653265326532477e+01	1.436300345624998087e+00
5.032693269326932750e+01	1.367720477555045555e+00
5.032733273327333023e+01	1.302022184278618155e+00
5.032773277327732586e+01	1.239100761811779305e+00
5.032813281328132859e+01	1.178854819547169308e+00
5.032853285328533133e+01	1.121186179545059947e+00
5.032893289328932696e+01	1.065999779342710729e+00
5.032933293329332969e+01	1.013203578160343454e+00
5.032973297329733242e+01	9.627084663833547218e-01
5.033013301330132805e+01	9.144281782017079641e-01
5.033053305330533078e+01	8.682792072891574175e-01
5.033093309330933351e+01	8.241808480524296376e-01
5.033133313331332914e+01	7.820548540663007087e-01
5.033173317331733188e+01	7.418255044538680787e-01
5.033213321332133461e+01	7.034195304015585792e-01
5.033253325332533024e+01	6.667660441727190079e-01
5.033293329332933297e+01	6.317964705138706671e-01
5.033333333333333570e+01	5.984444803504523902e-01
5.033373337333733133e+01	5.666459266716894483e-01
5.033413341334133406e+01	5.363387825071412873e-01
5.033453345334533680e+01	5.074630809004988530e-01
5.033493349334933242e+01	4.799608567893197675e-01
5.033533353335333516e+01	4.537760907025003565e-01
5.033573357335733789e+01	4.288546541905701170e-01
5.033613361336133352e+01	4.051442569071167510e-01
5.033653365336533625e+01	3.825943952629869971e-01
5.033693369336933898e+01	3.611563025782226211e-01
5.033733373337333461e+01	3.407829006600511801e-01
5.033773377337733734e+01	3.214287527385981669e-01
5.033813381338134008e+01	3.030500176953257463e-01
5.033853385338533570e+01	2.856044055225328004e-01
5.033893389338933844e+01	2.690511339555434756e-01
5.033933393339334117e+01	2.533508862224763680e-01
5.033973397339733680e+01	2.384657698596776843e-01
5.034013401340133953e+01	2.243592765440799164e-01
5.034053405340534226e+01	2.109962428968028547e-01
5.034093409340933789e+01	1.983428122153496898e-01
5.034133413341334062e+01	1.863663970946689841e-01
5.034173417341734336e+01	1.750356429001896919e-01
5.034213421342133898e+01	1.643203920586948363e-01
5.034253425342534172e+01	1.541916491355309615e-01
5.034293429342934445e+01	1.446215466691981866e-01
5.034333433343334008e+01	1.355833117367875595e-01
5.034373437343734281e+01	1.270512332260519961e-01
5.034413441344134554e+01	1.190006297920885303e-01
5.034453445344534117e+01	1.114078184786916059e-01
5.034493449344934390e+01	1.042500839863883255e-01
5.034533453345334664e+01	9.750564857100368910e-02
5.034573457345734937e+01	9.115364255831025220e-02
5.034613461346134500e+01	8.517407546190525203e-02
5.034653465346534773e+01	7.954780769292137121e-02
5.034693469346935046e+01	7.425652285152264942e-02
5.034733473347334609e+01	6.928270059135566150e-02
5.034773477347734882e+01	6.460959004923921833e-02
5.034813481348135156e+01	6.022118383336044073e-02
5.034853485348534718e+01	5.610219256413027933e-02
5.034893489348934992e+01	5.223801996262181224e-02
5.034933493349335265e+01	4.861473848218348520e-02
5.034973497349734828e+01	4.521906547938604748e-02
5.035013501350135101e+01	4.203833992093885391e-02
5.035053505350535374e+01	3.906049962358901229e-02
5.035093509350934937e+01	3.627405902431771884e-02
5.035133513351335210e+01	3.366808747836069760e-02
5.035173517351735484e+01	3.123218808272337429e-02
5.035213521352135047e+01	2.895647702293011744e-02
5.035253525352535320e+01	2.683156344075392219e-02
5.035293529352935593e+01	2.484852982061993773e-02
5.035333533353335156e+01	2.299891289226822094e-02
5.035373537353735429e+01	2.127468504710717037e-02
5.035413541354135702e+01	1.966823626548918486e-02
5.035453545354535265e+01	1.817235655190468924e-02
5.035493549354935539e+01	1.678021887482070151e-02
5.035533553355335812e+01	1.548536260759285181e-02
5.035573557355735375e+01	1.428167746656020670e-02
5.035613561356135648e+01	1.316338794209244434e-02
5.035653565356535921e+01	1.212503821800660006e-02
5.035693569356935484e+01	1.116147757440772229e-02
5.035733573357335757e+01	1.026784626863875595e-02
5.035773577357736031e+01	9.439561888654220481e-03
5.035813581358135593e+01	8.672306172762414903e-03
5.035853585358535867e+01	7.962012289315759800e-03
5.035893589358936140e+01	7.304852569571093114e-03
5.035933593359335703e+01	6.697226686594367866e-03
5.035973597359735976e+01	6.135750272749182326e-03
5.036013601360136249e+01	5.617243967989011058e-03
5.036053605360535812e+01	5.138722890869607332e-03
5.036093609360936085e+01	4.697386523913797338e-03
5.036133613361336359e+01	4.290609004696426323e-03
5.036173617361735921e+01	3.915929813773991186e-03
5.036213621362136195e+01	3.571044850362743110e-03
5.036253625362536468e+01	3.253797886471185632e-03
5.036293629362936031e+01	2.962172390018713835e-03
5.036333633363336304e+01	2.694283707322170460e-03
5.036373637363736577e+01	2.448371595206080137e-03
5.036413641364136140e+01	2.222793092890764776e-03
5.036453645364536413e+01	2.016015723735011932e-03
5.036493649364936687e+01	1.826611016856206655e-03
5.036533653365336249e+01	1.653248338620586389e-03
5.036573657365736523e+01	1.494689023988658065e-03
5.036613661366136796e+01	1.349780797715527392e-03
5.036653665366536359e+01	1.217575121794511796e-03
5.036693669366936632e+01	1.097059186750865478e-03
5.036733673367336905e+01	9.872934112559491986e-04
5.036773677367736468e+01	8.874067370300313872e-04
5.036813681368136741e+01	7.965921809226213322e-04
5.036853685368537015e+01	7.141026333721488782e-04
5.036893689368936577e+01	6.392468926818482529e-04
5.036933693369336851e+01	5.713859247926597607e-04
5.036973697369737124e+01	5.099293384858160933e-04
5.037013701370136687e+01	4.543320662065799317e-04
5.037053705370536960e+01	4.040912409653910097e-04
5.037093709370937233e+01	3.587432600425008965e-04
5.037133713371336796e+01	3.178610264960793222e-04
5.037173717371737069e+01	2.810513597508423867e-04
5.037213721372137343e+01	2.479525668236060780e-04
5.037253725372536906e+01	2.182321660229138212e-04
5.037293729372937179e+01	1.915847552412054992e-04
5.037333733373337452e+01	1.677300172390991406e-04
5.037373737373737015e+01	1.464108546014608082e-04
5.037413741374137288e+01	1.273916473233567559e-04
5.037453745374537561e+01	1.104566262600146728e-04
5.037493749374937835e+01	9.540835594795498125e-05
5.037533753375337398e+01	8.206632057389415486e-05
5.037573757375737671e+01	7.026560713333750683e-05
5.037613761376137944e+01	5.985568008146856619e-05
5.037653765376537507e+01	5.069924203456828763e-05
5.037693769376937780e+01	4.267117533034751550e-05
5.037733773377338053e+01	3.565755949990261981e-05
5.037773777377737616e+01	2.955475994218697669e-05
5.037813781378137890e+01	2.426858332366342902e-05
5.037853785378538163e+01	1.971349545093182309e-05
5.037893789378937726e+01	1.581189758242420012e-05
5.037933793379337999e+01	1.249345735657344787e-05
5.037973797379738272e+01	9.694490718075121334e-06
5.038013801380137835e+01	7.357391420893113938e-06
5.038053805380538108e+01	5.430104876459986547e-06
5.038093809380938382e+01	3.865643298071428631e-06
5.038133813381337944e+01	2.621639267781128546e-06
5.038173817381738218e+01	1.659935020201984073e-06
5.038213821382138491e+01	9.462048985712142658e-07
5.038253825382538054e+01	4.496085923215021434e-07
5.038293829382938327e+01	1.424729123189202194e-07
5.038333833383338600e+01	-0.000000000000000000e+00
5.038373837383738163e+01	-0.000000000000000000e+00
5.038413841384138436e+01	-0.000000000000000000e+00
5.038453845384538710e+01	-0.000000000000000000e+00
5.038493849384938272e+01	-0.000000000000000000e+00
5.038533853385338546e+01	-0.000000000000000000e+00
5.038573857385738819e+01	-0.000000000000000000e+00
5.038613861386138382e+01	-0.000000000000000000e+00
5.038653865386538655e+01	-0.000000000000000000e+00
5.038693869386938928e+01	-0.000000000000000000e+00
5.038733873387338491e+01	-0.000000000000000000e+00
5.038773877387738764e+01	-0.000000000000000000e+00
5.038813881388139038e+01	-0.000000000000000000e+00
5.038853885388538600e+01	-0.000000000000000000e+00
5.038893889388938874e+01	-0.000000000000000000e+00
5.038933893389339147e+01	-0.000000000000000000e+00
5.038973897389738710e+01	-0.000000000000000000e+00
5.039013901390138983e+01	-0.000000000000000000e+00
5.039053905390539256e+01	-0.000000000000000000e+00
5.039093909390938819e+01	-0.000000000000000000e+00
5.039133913391339092e+01	-0.000000000000000000e+00
5.039173917391739366e+01	-0.000000000000000000e+00
5.039213921392138928e+01	-0.000000000000000000e+00
5.039253925392539202e+01	-0.000000000000000000e+00
5.039293929392939475e+01	-0.000000000000000000e+00
5.039333933393339038e+01	-0.000000000000000000e+00
5.039373937393739311e+01	-0.000000000000000000e+00
5.039413941394139584e+01	-0.000000000000000000e+00
5.039453945394539147e+01	-0.000000000000000000e+00
5.039493949394939420e+01	-0.000000000000000000e+00
5.039533953395339694e+01	-0.000000000000000000e+00
5.039573957395739257e+01	-0.000000000000000000e+00
5.039613961396139530e+01	-0.000000000000000000e+00
5.039653965396539803e+01	-0.000000000000000000e+00
5.039693969396939366e+01	-0.000000000000000000e+00
5.039733973397339639e+01	-0.000000000000000000e+00
5.039773977397739912e+01	-0.000000000000000000e+00
5.039813981398139475e+01	-0.000000000000000000e+00
5.039853985398539749e+01	-0.000000000000000000e+00
5.039893989398940022e+01	-0.000000000000000000e+00
5.039933993399340295e+01	-0.000000000000000000e+00
5.039973997399739858e+01	-0.000000000000000000e+00
5.040014001400140131e+01	-0.000000000000000000e+00
5.040054005400540404e+01	-0.000000000000000000e+00
5.040094009400939967e+01	-0.000000000000000000e+00
5.040134013401340241e+01	-0.000000000000000000e+00
5.040174017401740514e+01	-0.000000000000000000e+00
5.040214021402140077e+01	-0.000000000000000000e+00
5.040254025402540350e+01	-0.000000000000000000e+00
5.040294029402940623e+01	-0.000000000000000000e+00
5.040334033403340186e+01	-0.000000000000000000e+00
5.040374037403740459e+01	-0.000000000000000000e+00
5.040414041404140733e+01	-0.000000000000000000e+00
5.040454045404540295e+01	-0.000000000000000000e+00
5.040494049404940569e+01	-0.000000000000000000e+00
5.040534053405340842e+01	-0.000000000000000000e+00
5.040574057405740405e+01	-0.000000000000000000e+00
5.040614061406140678e+01	-0.000000000000000000e+00
5.040654065406540951e+01	-0.000000000000000000e+00
5.040694069406940514e+01	-0.000000000000000000e+00
5.040734073407340787e+01	-0.000000000000000000e+00
5.040774077407741061e+01	-0.000000000000000000e+00
5.040814081408140623e+01	-0.000000000000000000e+00
5.040854085408540897e+01	-0.000000000000000000e+00
5.040894089408941170e+01	-0.000000000000000000e+00
5.040934093409340733e+01	-0.000000000000000000e+00
5.040974097409741006e+01	-0.000000000000000000e+00
5.041014101410141279e+01	-0.000000000000000000e+00
5.041054105410540842e+01	-0.000000000000000000e+00
5.041094109410941115e+01	-0.000000000000000000e+00
5.041134113411341389e+01	-0.000000000000000000e+00
5.041174117411740951e+01	-0.000000000000000000e+00
5.041214121412141225e+01	-0.000000000000000000e+00
5.041254125412541498e+01	-0.000000000000000000e+00
5.041294129412941061e+01	-0.000000000000000000e+00
5.041334133413341334e+01	-0.000000000000000000e+00
5.041374137413741607e+01	-0.000000000000000000e+00
5.041414141414141170e+01	-0.000000000000000000e+00
5.041454145414541443e+01	-0.000000000000000000e+00
5.041494149414941717e+01	-0.000000000000000000e+00
5.041534153415341279e+01	-0.000000000000000000e+00
5.041574157415741553e+01	-0.000000000000000000e+00
5.041614161416141826e+01	-0.000000000000000000e+00
5.041654165416541389e+01	-0.000000000000000000e+00
5.041694169416941662e+01	-0.000000000000000000e+00
5.041734173417341935e+01	-0.000000000000000000e+00
5.041774177417741498e+01	-0.000000000000000000e+00
5.041814181418141771e+01	-0.000000000000000000e+00
5.041854185418542045e+01	-0.000000000000000000e+00
5.041894189418941608e+01	-0.000000000000000000e+00
5.041934193419341881e+01	-0.000000000000000000e+00
5.041974197419742154e+01	-0.000000000000000000e+00
5.042014201420141717e+01	-0.000000000000000000e+00
5.042054205420541990e+01	-0.000000000000000000e+00
5.042094209420942263e+01	-0.000000000000000000e+00
5.042134213421341826e+01	-0.000000000000000000e+00
5.042174217421742100e+01	-0.000000000000000000e+00
5.042214221422142373e+01	-0.000000000000000000e+00
5.042254225422541936e+01	-0.000000000000000000e+00
5.042294229422942209e+01	-0.000000000000000000e+00
5.042334233423342482e+01	-0.000000000000000000e+00
5.042374237423742045e+01	-0.000000000000000000e+00
5.042414241424142318e+01	-0.000000000000000000e+00
5.042454245424542592e+01	-0.000000000000000000e+00
5.042494249424942154e+01	-0.000000000000000000e+00
5.042534253425342428e+01	-0.000000000000000000e+00
5.042574257425742701e+01	-0.000000000000000000e+00
5.042614261426142264e+01	-0.000000000000000000e+00
5.042654265426542537e+01	-0.000000000000000000e+00
5.042694269426942810e+01	-0.000000000000000000e+00
5.042734273427342373e+01	-0.000000000000000000e+00
5.042774277427742646e+01	-0.000000000000000000e+00
5.042814281428142920e+01	-0.000000000000000000e+00
5.042854285428543193e+01	-0.000000000000000000e+00
5.042894289428942756e+01	-0.000000000000000000e+00
5.042934293429343029e+01	-0.000000000000000000e+00
5.042974297429743302e+01	-0.000000000000000000e+00
5.043014301430142865e+01	-0.000000000000000000e+00
5.043054305430543138e+01	-0.000000000000000000e+00
5.043094309430943412e+01	-0.000000000000000000e+00
5.043134313431342974e+01	-0.000000000000000000e+00
5.043174317431743248e+01	-0.000000000000000000e+00
5.043214321432143521e+01	-0.000000000000000000e+00
5.043254325432543084e+01	-0.000000000000000000e+00
5.043294329432943357e+01	-0.000000000000000000e+00
5.043334333433343630e+01	-0.000000000000000000e+00
5.043374337433743193e+01	-0.000000000000000000e+00
5.043414341434143466e+01	-0.000000000000000000e+00
5.043454345434543740e+01	-0.000000000000000000e+00
5.043494349434943302e+01	-0.000000000000000000e+00
5.043534353435343576e+01	-0.000000000000000000e+00
5.043574357435743849e+01	-0.000000000000000000e+00
5.043614361436143412e+01	-0.000000000000000000e+00
5.043654365436543685e+01	-0.000000000000000000e+00
5.043694369436943958e+01	-0.000000000000000000e+00
5.043734373437343521e+01	-0.000000000000000000e+00
5.043774377437743794e+01	-0.000000000000000000e+00
5.043814381438144068e+01	-0.000000000000000000e+00
5.043854385438543630e+01	-0.000000000000000000e+00
5.043894389438943904e+01	-0.000000000000000000e+00
5.043934393439344177e+01	-0.000000000000000000e+00
5.043974397439743740e+01	-0.000000000000000000e+00
5.044014401440144013e+01	-0.000000000000000000e+00
5.044054405440544286e+01	-0.000000000000000000e+00
5.044094409440943849e+01	-0.000000000000000000e+00
5.044134413441344122e+01	-0.000000000000000000e+00
5.044174417441744396e+01	-0.000000000000000000e+00
5.044214421442143959e+01	-0.000000000000000000e+00
5.044254425442544232e+01	-0.000000000000000000e+00
5.044294429442944505e+01	-0.000000000000000000e+00
5.044334433443344068e+01	-0.000000000000000000e+00
5.044374437443744341e+01	-0.000000000000000000e+00
5.044414441444144614e+01	-0.000000000000000000e+00
5.044454445444544177e+01	-0.000000000000000000e+00
5.044494449444944451e+01	-0.000000000000000000e+00
5.044534453445344724e+01	-0.000000000000000000e+00
5.044574457445744287e+01	-0.000000000000000000e+00
5.044614461446144560e+01	-0.000000000000000000e+00
5.044654465446544833e+01	-0.000000000000000000e+00
5.044694469446944396e+01	-0.000000000000000000e+00
5.044734473447344669e+01	-0.000000000000000000e+00
5.044774477447744943e+01	-0.000000000000000000e+00
5.044814481448144505e+01	-0.000000000000000000e+00
5.044854485448544779e+01	-0.000000000000000000e+00
5.044894489448945052e+01	-0.000000000000000000e+00
5.044934493449344615e+01	-0.000000000000000000e+00
5.044974497449744888e+01	-0.000000000000000000e+00
5.045014501450145161e+01	-0.000000000000000000e+00
5.045054505450544724e+01	-0.000000000000000000e+00
5.045094509450944997e+01	-0.000000000000000000e+00
5.045134513451345271e+01	-0.000000000000000000e+00
5.045174517451745544e+01	-0.000000000000000000e+00
5.045214521452145107e+01	-0.000000000000000000e+00
5.045254525452545380e+01	-0.000000000000000000e+00
5.045294529452945653e+01	-0.000000000000000000e+00
5.045334533453345216e+01	-0.000000000000000000e+00
5.045374537453745489e+01	-0.000000000000000000e+00
5.045414541454145763e+01	-0.000000000000000000e+00
5.045454545454545325e+01	-0.000000000000000000e+00
5.045494549454945599e+01	-0.000000000000000000e+00
5.045534553455345872e+01	-0.000000000000000000e+00
5.045574557455745435e+01	-0.000000000000000000e+00
5.045614561456145708e+01	-0.000000000000000000e+00
5.045654565456545981e+01	-0.000000000000000000e+00
5.045694569456945544e+01	-0.000000000000000000e+00
5.045734573457345817e+01	-0.000000000000000000e+00
5.045774577457746091e+01	-0.000000000000000000e+00
5.045814581458145653e+01	-0.000000000000000000e+00
5.045854585458545927e+01	-0.000000000000000000e+00
5.045894589458946200e+01	-0.000000000000000000e+00
5.045934593459345763e+01	-0.000000000000000000e+00
5.045974597459746036e+01	-0.000000000000000000e+00
5.046014601460146309e+01	-0.000000000000000000e+00
5.046054605460545872e+01	-0.000000000000000000e+00
5.046094609460946145e+01	-0.000000000000000000e+00
5.046134613461346419e+01	-0.000000000000000000e+00
5.046174617461745981e+01	-0.000000000000000000e+00
5.046214621462146255e+01	-0.000000000000000000e+00
5.046254625462546528e+01	-0.000000000000000000e+00
5.046294629462946091e+01	-0.000000000000000000e+00
5.046334633463346364e+01	-0.000000000000000000e+00
5.046374637463746637e+01	-0.000000000000000000e+00
5.046414641464146200e+01	-0.000000000000000000e+00
5.046454645464546473e+01	-0.000000000000000000e+00
5.046494649464946747e+01	-0.000000000000000000e+00
5.046534653465346310e+01	-0.000000000000000000e+00
5.046574657465746583e+01	-0.000000000000000000e+00
5.046614661466146856e+01	-0.000000000000000000e+00
5.046654665466546419e+01	-0.000000000000000000e+00
5.046694669466946692e+01	-0.000000000000000000e+00
5.046734673467346965e+01	-0.000000000000000000e+00
5.046774677467746528e+01	-0.000000000000000000e+00
5.046814681468146802e+01	-0.000000000000000000e+00
5.046854685468547075e+01	-0.000000000000000000e+00
5.046894689468946638e+01	-0.000000000000000000e+00
5.046934693469346911e+01	-0.000000000000000000e+00
5.046974697469747184e+01	-0.000000000000000000e+00
5.047014701470146747e+01	-0.000000000000000000e+00
5.047054705470547020e+01	-0.000000000000000000e+00
5.047094709470947294e+01	-0.000000000000000000e+00
5.047134713471346856e+01	-0.000000000000000000e+00
5.047174717471747130e+01	-0.000000000000000000e+00
5.047214721472147403e+01	-0.000000000000000000e+00
5.047254725472546966e+01	-0.000000000000000000e+00
5.047294729472947239e+01	-0.000000000000000000e+00
5.047334733473347512e+01	-0.000000000000000000e+00
5.047374737473747075e+01	-0.000000000000000000e+00
5.047414741474147348e+01	-0.000000000000000000e+00
5.047454745474547622e+01	-0.000000000000000000e+00
5.047494749474947184e+01	-0.000000000000000000e+00
5.047534753475347458e+01	-0.000000000000000000e+00
5.047574757475747731e+01	-0.000000000000000000e+00
5.047614761476147294e+01	-0.000000000000000000e+00
5.047654765476547567e+01	-0.000000000000000000e+00
5.047694769476947840e+01	-0.000000000000000000e+00
5.047734773477347403e+01	-0.000000000000000000e+00
5.047774777477747676e+01	-0.000000000000000000e+00
5.047814781478147950e+01	-0.000000000000000000e+00
5.047854785478547512e+01	-0.000000000000000000e+00
5.047894789478947786e+01	-0.000000000000000000e+00
5.047934793479348059e+01	-0.000000000000000000e+00
5.047974797479747622e+01	-0.000000000000000000e+00
5.048014801480147895e+01	-0.000000000000000000e+00
5.048054805480548168e+01	-0.000000000000000000e+00
5.048094809480948442e+01	-0.000000000000000000e+00
5.048134813481348004e+01	-0.000000000000000000e+00
5.048174817481748278e+01	-0.000000000000000000e+00
5.048214821482148551e+01	-0.000000000000000000e+00
5.048254825482548114e+01	-0.000000000000000000e+00
5.048294829482948387e+01	-0.000000000000000000e+00
5.048334833483348660e+01	-0.000000000000000000e+00
5.048374837483748223e+01	-0.000000000000000000e+00
5.048414841484148496e+01	-0.000000000000000000e+00
5.048454845484548770e+01	-0.000000000000000000e+00
5.048494849484948332e+01	-0.000000000000000000e+00
5.048534853485348606e+01	-0.000000000000000000e+00
5.048574857485748879e+01	-0.000000000000000000e+00
5.048614861486148442e+01	-0.000000000000000000e+00
5.048654865486548715e+01	-0.000000000000000000e+00
5.048694869486948988e+01	-0.000000000000000000e+00
5.048734873487348551e+01	-0.000000000000000000e+00
5.048774877487748824e+01	-0.000000000000000000e+00
5.048814881488149098e+01	-0.000000000000000000e+00
5.048854885488548661e+01	-0.000000000000000000e+00
5.048894889488948934e+01	-0.000000000000000000e+00
5.048934893489349207e+01	-0.000000000000000000e+00
5.048974897489748770e+01	-0.000000000000000000e+00
5.049014901490149043e+01	-0.000000000000000000e+00
5.049054905490549316e+01	-0.000000000000000000e+00
5.049094909490948879e+01	-0.000000000000000000e+00
5.049134913491349153e+01	-0.000000000000000000e+00
5.049174917491749426e+01	-0.000000000000000000e+00
5.049214921492148989e+01	-0.000000000000000000e+00
5.049254925492549262e+01	-0.000000000000000000e+00
5.049294929492949535e+01	-0.000000000000000000e+00
5.049334933493349098e+01	-0.000000000000000000e+00
5.049374937493749371e+01	-0.000000000000000000e+00
5.049414941494149645e+01	-0.000000000000000000e+00
5.049454945494549207e+01	-0.000000000000000000e+00
5.049494949494949481e+01	-0.000000000000000000e+00
5.049534953495349754e+01	-0.000000000000000000e+00
5.049574957495749317e+01	-0.000000000000000000e+00
5.049614961496149590e+01	-0.000000000000000000e+00
5.049654965496549863e+01	-0.000000000000000000e+00
5.049694969496949426e+01	-0.000000000000000000e+00
5.049734973497349699e+01	-0.000000000000000000e+00
5.049774977497749973e+01	-0.000000000000000000e+00
5.049814981498149535e+01	-0.000000000000000000e+00
5.049854985498549809e+01	-0.000000000000000000e+00
5.049894989498950082e+01	-0.000000000000000000e+00
5.049934993499349645e+01	-0.000000000000000000e+00
5.049974997499749918e+01	-0.000000000000000000e+00
5.050015001500150191e+01	-0.000000000000000000e+00
5.050055005500549754e+01	-0.000000000000000000e+00
5.050095009500950027e+01	-0.000000000000000000e+00
5.050135013501350301e+01	-0.000000000000000000e+00
5.050175017501749863e+01	-0.000000000000000000e+00
5.050215021502150137e+01	-0.000000000000000000e+00
5.050255025502550410e+01	-0.000000000000000000e+00
5.050295029502949973e+01	-0.000000000000000000e+00
5.050335033503350246e+01	-0.000000000000000000e+00
5.050375037503750519e+01	-0.000000000000000000e+00
5.050415041504150082e+01	-0.000000000000000000e+00
5.050455045504550355e+01	-0.000000000000000000e+00
5.050495049504950629e+01	-0.000000000000000000e+00
5.050535053505350902e+01	-0.000000000000000000e+00
5.050575057505750465e+01	-0.000000000000000000e+00
5.050615061506150738e+01	-0.000000000000000000e+00
5.050655065506551011e+01	-0.000000000000000000e+00
5.050695069506950574e+01	-0.000000000000000000e+00
5.050735073507350847e+01	-0.000000000000000000e+00
5.050775077507751121e+01	-0.000000000000000000e+00
5.050815081508150683e+01	-0.000000000000000000e+00
5.050855085508550957e+01	-0.000000000000000000e+00
5.050895089508951230e+01	-0.000000000000000000e+00
5.050935093509350793e+01	-0.000000000000000000e+00
5.050975097509751066e+01	-0.000000000000000000e+00
5.051015101510151339e+01	-0.000000000000000000e+00
5.051055105510550902e+01	-0.000000000000000000e+00
5.051095109510951175e+01	-0.000000000000000000e+00
5.051135113511351449e+01	-0.000000000000000000e+00
5.051175117511751012e+01	-0.000000000000000000e+00
5.051215121512151285e+01	-0.000000000000000000e+00
5.051255125512551558e+01	-0.000000000000000000e+00
5.051295129512951121e+01	-0.000000000000000000e+00
5.051335133513351394e+01	-0.000000000000000000e+00
5.051375137513751667e+01	-0.000000000000000000e+00
5.051415141514151230e+01	-0.000000000000000000e+00
5.051455145514551504e+01	-0.000000000000000000e+00
5.051495149514951777e+01	-0.000000000000000000e+00
5.051535153515351340e+01	-0.000000000000000000e+00
5.051575157515751613e+01	-0.000000000000000000e+00
5.051615161516151886e+01	-0.000000000000000000e+00
5.051655165516551449e+01	-0.000000000000000000e+00
5.051695169516951722e+01	-0.000000000000000000e+00
5.051735173517351996e+01	-0.000000000000000000e+00
5.051775177517751558e+01	-0.000000000000000000e+00
5.051815181518151832e+01	-0.000000000000000000e+00
5.051855185518552105e+01	-0.000000000000000000e+00
5.051895189518951668e+01	-0.000000000000000000e+00
5.051935193519351941e+01	-0.000000000000000000e+00
5.051975197519752214e+01	-0.000000000000000000e+00
5.052015201520151777e+01	-0.000000000000000000e+00
5.052055205520552050e+01	-0.000000000000000000e+00
5.052095209520952324e+01	-0.000000000000000000e+00
5.052135213521351886e+01	-0.000000000000000000e+00
5.052175217521752160e+01	-0.000000000000000000e+00
5.052215221522152433e+01	-0.000000000000000000e+00
5.052255225522551996e+01	-0.000000000000000000e+00
5.052295229522952269e+01	-0.000000000000000000e+00
5.052335233523352542e+01	-0.000000000000000000e+00
5.052375237523752105e+01	-0.000000000000000000e+00
5.052415241524152378e+01	-0.000000000000000000e+00
5.052455245524552652e+01	-0.000000000000000000e+00
5.052495249524952214e+01	-0.000000000000000000e+00
5.052535253525352488e+01	-0.000000000000000000e+00
5.052575257525752761e+01	-0.000000000000000000e+00
5.052615261526152324e+01	-0.000000000000000000e+00
5.052655265526552597e+01	-0.000000000000000000e+00
5.052695269526952870e+01	-0.000000000000000000e+00
5.052735273527352433e+01	-0.000000000000000000e+00
5.052775277527752706e+01	-0.000000000000000000e+00
5.052815281528152980e+01	-0.000000000000000000e+00
5.052855285528552542e+01	-0.000000000000000000e+00
5.052895289528952816e+01	-0.000000000000000000e+00
5.052935293529353089e+01	-0.000000000000000000e+00
5.052975297529752652e+01	-0.000000000000000000e+00
5.053015301530152925e+01	-0.000000000000000000e+00
5.053055305530553198e+01	-0.000000000000000000e+00
5.053095309530952761e+01	-0.000000000000000000e+00
5.053135313531353034e+01	-0.000000000000000000e+00
5.053175317531753308e+01	-0.000000000000000000e+00
5.053215321532152871e+01	-0.000000000000000000e+00
5.053255325532553144e+01	-0.000000000000000000e+00
5.053295329532953417e+01	-0.000000000000000000e+00
5.053335333533352980e+01	-0.000000000000000000e+00
5.053375337533753253e+01	-0.000000000000000000e+00
5.053415341534153526e+01	-0.000000000000000000e+00
5.053455345534553800e+01	-0.000000000000000000e+00
5.053495349534953363e+01	-0.000000000000000000e+00
5.053535353535353636e+01	-0.000000000000000000e+00
5.053575357535753909e+01	-0.000000000000000000e+00
5.053615361536153472e+01	-0.000000000000000000e+00
5.053655365536553745e+01	-0.000000000000000000e+00
5.053695369536954018e+01	-0.000000000000000000e+00
5.053735373537353581e+01	-0.000000000000000000e+00
5.053775377537753855e+01	-0.000000000000000000e+00
5.053815381538154128e+01	-0.000000000000000000e+00
5.053855385538553691e+01	-0.000000000000000000e+00
5.053895389538953964e+01	-0.000000000000000000e+00
5.053935393539354237e+01	-0.000000000000000000e+00
5.053975397539753800e+01	-0.000000000000000000e+00
5.054015401540154073e+01	-0.000000000000000000e+00
5.054055405540554347e+01	-0.000000000000000000e+00
5.054095409540953909e+01	-0.000000000000000000e+00
5.054135413541354183e+01	-0.000000000000000000e+00
5.054175417541754456e+01	-0.000000000000000000e+00
5.054215421542154019e+01	-0.000000000000000000e+00
5.054255425542554292e+01	-0.000000000000000000e+00
5.054295429542954565e+01	-0.000000000000000000e+00
5.054335433543354128e+01	-0.000000000000000000e+00
5.054375437543754401e+01	-0.000000000000000000e+00
5.054415441544154675e+01	-0.000000000000000000e+00
5.054455445544554237e+01	-0.000000000000000000e+00
5.054495449544954511e+01	-0.000000000000000000e+00
5.054535453545354784e+01	-0.000000000000000000e+00
5.054575457545754347e+01	-0.000000000000000000e+00
5.054615461546154620e+01	-0.000000000000000000e+00
5.054655465546554893e+01	-0.000000000000000000e+00
5.054695469546954456e+01	-0.000000000000000000e+00
5.054735473547354729e+01	-0.000000000000000000e+00
5.054775477547755003e+01	-0.000000000000000000e+00
5.054815481548154565e+01	-0.000000000000000000e+00
5.054855485548554839e+01	-0.000000000000000000e+00
5.054895489548955112e+01	-0.000000000000000000e+00
5.054935493549354675e+01	-0.000000000000000000e+00
5.054975497549754948e+01	-0.000000000000000000e+00
5.055015501550155221e+01	-0.000000000000000000e+00
5.055055505550554784e+01	-0.000000000000000000e+00
5.055095509550955057e+01	-0.000000000000000000e+00
5.055135513551355331e+01	-0.000000000000000000e+00
5.055175517551754893e+01	-0.000000000000000000e+00
5.055215521552155167e+01	-0.000000000000000000e+00
5.055255525552555440e+01	-0.000000000000000000e+00
5.055295529552955003e+01	-0.000000000000000000e+00
5.055335533553355276e+01	-0.000000000000000000e+00
5.055375537553755549e+01	-0.000000000000000000e+00
5.055415541554155112e+01	-0.000000000000000000e+00
5.055455545554555385e+01	-0.000000000000000000e+00
5.055495549554955659e+01	-0.000000000000000000e+00
5.055535553555355222e+01	-0.000000000000000000e+00
5.055575557555755495e+01	-0.000000000000000000e+00
5.055615561556155768e+01	-0.000000000000000000e+00
5.055655565556555331e+01	-0.000000000000000000e+00
5.055695569556955604e+01	-0.000000000000000000e+00
5.055735573557355877e+01	-0.000000000000000000e+00
5.055775577557755440e+01	-0.000000000000000000e+00
5.055815581558155714e+01	-0.000000000000000000e+00
5.055855585558555987e+01	-0.000000000000000000e+00
5.055895589558956260e+01	-0.000000000000000000e+00
5.055935593559355823e+01	-0.000000000000000000e+00
5.055975597559756096e+01	-0.000000000000000000e+00
5.056015601560156369e+01	-0.000000000000000000e+00
5.056055605560555932e+01	-0.000000000000000000e+00
5.056095609560956206e+01	-0.000000000000000000e+00
5.056135613561356479e+01	-0.000000000000000000e+00
5.056175617561756042e+01	-0.000000000000000000e+00
5.056215621562156315e+01	-0.000000000000000000e+00
5.056255625562556588e+01	-0.000000000000000000e+00
5.056295629562956151e+01	-0.000000000000000000e+00
5.056335633563356424e+01	-0.000000000000000000e+00
5.056375637563756698e+01	-0.000000000000000000e+00
5.056415641564156260e+01	-0.000000000000000000e+00
5.056455645564556534e+01	-0.000000000000000000e+00
5.056495649564956807e+01	-0.000000000000000000e+00
5.056535653565356370e+01	-0.000000000000000000e+00
5.056575657565756643e+01	-0.000000000000000000e+00
5.056615661566156916e+01	-0.000000000000000000e+00
5.056655665566556479e+01	-0.000000000000000000e+00
5.056695669566956752e+01	-0.000000000000000000e+00
5.056735673567357026e+01	-0.000000000000000000e+00
5.056775677567756588e+01	-0.000000000000000000e+00
5.056815681568156862e+01	-0.000000000000000000e+00
5.056855685568557135e+01	-0.000000000000000000e+00
5.056895689568956698e+01	-0.000000000000000000e+00
5.056935693569356971e+01	-0.000000000000000000e+00
5.056975697569757244e+01	-0.000000000000000000e+00
5.057015701570156807e+01	-0.000000000000000000e+00
5.057055705570557080e+01	-0.000000000000000000e+00
5.057095709570957354e+01	-0.000000000000000000e+00
5.057135713571356916e+01	-0.000000000000000000e+00
5.057175717571757190e+01	-0.000000000000000000e+00
5.057215721572157463e+01	-0.000000000000000000e+00
5.057255725572557026e+01	-0.000000000000000000e+00
5.057295729572957299e+01	-0.000000000000000000e+00
5.057335733573357572e+01	-0.000000000000000000e+00
5.057375737573757135e+01	-0.000000000000000000e+00
5.057415741574157408e+01	-0.000000000000000000e+00
5.057455745574557682e+01	-0.000000000000000000e+00
5.057495749574957244e+01	-0.000000000000000000e+00
5.057535753575357518e+01	-0.000000000000000000e+00
5.057575757575757791e+01	-0.000000000000000000e+00
5.057615761576157354e+01	-0.000000000000000000e+00
5.057655765576557627e+01	-0.000000000000000000e+00
5.057695769576957900e+01	-0.000000000000000000e+00
5.057735773577357463e+01	-0.000000000000000000e+00
5.057775777577757736e+01	-0.000000000000000000e+00
5.057815781578158010e+01	-0.000000000000000000e+00
5.057855785578557573e+01	-0.000000000000000000e+00
5.057895789578957846e+01	-0.000000000000000000e+00
5.057935793579358119e+01	-0.000000000000000000e+00
5.057975797579757682e+01	-0.000000000000000000e+00
5.058015801580157955e+01	-0.000000000000000000e+00
5.058055805580558228e+01	-0.000000000000000000e+00
5.058095809580957791e+01	-0.000000000000000000e+00
5.058135813581358065e+01	-0.000000000000000000e+00
5.058175817581758338e+01	-0.000000000000000000e+00
5.058215821582157901e+01	-0.000000000000000000e+00
5.058255825582558174e+01	-0.000000000000000000e+00
5.058295829582958447e+01	-0.000000000000000000e+00
5.058335833583358010e+01	-0.000000000000000000e+00
5.058375837583758283e+01	-0.000000000000000000e+00
5.058415841584158557e+01	-0.000000000000000000e+00
5.058455845584558119e+01	-0.000000000000000000e+00
5.058495849584958393e+01	-0.000000000000000000e+00
5.058535853585358666e+01	-0.000000000000000000e+00
5.058575857585758229e+01	-0.000000000000000000e+00
5.058615861586158502e+01	-0.000000000000000000e+00
5.058655865586558775e+01	-0.000000000000000000e+00
5.058695869586958338e+01	-0.000000000000000000e+00
5.058735873587358611e+01	-0.000000000000000000e+00
5.058775877587758885e+01	-0.000000000000000000e+00
5.058815881588159158e+01	-0.000000000000000000e+00
5.058855885588558721e+01	-0.000000000000000000e+00
5.058895889588958994e+01	-0.000000000000000000e+00
5.058935893589359267e+01	-0.000000000000000000e+00
5.058975897589758830e+01	-0.000000000000000000e+00
5.059015901590159103e+01	-0.000000000000000000e+00
5.059055905590559377e+01	-0.000000000000000000e+00
5.059095909590958939e+01	-0.000000000000000000e+00
5.059135913591359213e+01	-0.000000000000000000e+00
5.059175917591759486e+01	-0.000000000000000000e+00
5.059215921592159049e+01	-0.000000000000000000e+00
5.059255925592559322e+01	-0.000000000000000000e+00
5.059295929592959595e+01	-0.000000000000000000e+00
5.059335933593359158e+01	-0.000000000000000000e+00
5.059375937593759431e+01	-0.000000000000000000e+00
5.059415941594159705e+01	-0.000000000000000000e+00
5.059455945594559267e+01	-0.000000000000000000e+00
5.059495949594959541e+01	-0.000000000000000000e+00
5.059535953595359814e+01	-0.000000000000000000e+00
5.059575957595759377e+01	-0.000000000000000000e+00
5.059615961596159650e+01	-0.000000000000000000e+00
5.059655965596559923e+01	-0.000000000000000000e+00
5.059695969596959486e+01	-0.000000000000000000e+00
5.059735973597359759e+01	-0.000000000000000000e+00
5.059775977597760033e+01	-0.000000000000000000e+00
5.059815981598159595e+01	-0.000000000000000000e+00
5.059855985598559869e+01	-0.000000000000000000e+00
5.059895989598960142e+01	-0.000000000000000000e+00
5.059935993599359705e+01	-0.000000000000000000e+00
5.059975997599759978e+01	-0.000000000000000000e+00
5.060016001600160251e+01	-0.000000000000000000e+00
5.060056005600559814e+01	-0.000000000000000000e+00
5.060096009600960087e+01	-0.000000000000000000e+00
5.060136013601360361e+01	-0.000000000000000000e+00
5.060176017601759924e+01	-0.000000000000000000e+00
5.060216021602160197e+01	-0.000000000000000000e+00
5.060256025602560470e+01	-0.000000000000000000e+00
5.060296029602960033e+01	-0.000000000000000000e+00
5.060336033603360306e+01	-0.000000000000000000e+00
5.060376037603760579e+01	-0.000000000000000000e+00
5.060416041604160142e+01	-0.000000000000000000e+00
5.060456045604560416e+01	-0.000000000000000000e+00
5.060496049604960689e+01	-0.000000000000000000e+00
5.060536053605360252e+01	-0.000000000000000000e+00
5.060576057605760525e+01	-0.000000000000000000e+00
5.060616061606160798e+01	-0.000000000000000000e+00
5.060656065606560361e+01	-0.000000000000000000e+00
5.060696069606960634e+01	-0.000000000000000000e+00
5.060736073607360908e+01	-0.000000000000000000e+00
5.060776077607760470e+01	-0.000000000000000000e+00
5.060816081608160744e+01	-0.000000000000000000e+00
5.060856085608561017e+01	-0.000000000000000000e+00
5.060896089608960580e+01	-0.000000000000000000e+00
5.060936093609360853e+01	-0.000000000000000000e+00
5.060976097609761126e+01	-0.000000000000000000e+00
5.061016101610160689e+01	-0.000000000000000000e+00
5.061056105610560962e+01	-0.000000000000000000e+00
5.061096109610961236e+01	-0.000000000000000000e+00
5.061136113611360798e+01	-0.000000000000000000e+00
5.061176117611761072e+01	-0.000000000000000000e+00
5.061216121612161345e+01	-0.000000000000000000e+00
5.061256125612561618e+01	-0.000000000000000000e+00
5.061296129612961181e+01	-0.000000000000000000e+00
5.061336133613361454e+01	-0.000000000000000000e+00
5.061376137613761728e+01	-0.000000000000000000e+00
5.061416141614161290e+01	-0.000000000000000000e+00
5.061456145614561564e+01	-0.000000000000000000e+00
5.061496149614961837e+01	-0.000000000000000000e+00
5.061536153615361400e+01	-0.000000000000000000e+00
5.061576157615761673e+01	-0.000000000000000000e+00
5.061616161616161946e+01	-0.000000000000000000e+00
5.061656165616561509e+01	-0.000000000000000000e+00
5.061696169616961782e+01	-0.000000000000000000e+00
5.061736173617362056e+01	-0.000000000000000000e+00
5.061776177617761618e+01	-0.000000000000000000e+00
5.061816181618161892e+01	-0.000000000000000000e+00
5.061856185618562165e+01	-0.000000000000000000e+00
5.061896189618961728e+01	-0.000000000000000000e+00
5.061936193619362001e+01	-0.000000000000000000e+00
5.061976197619762274e+01	-0.000000000000000000e+00
5.062016201620161837e+01	-0.000000000000000000e+00
5.062056205620562110e+01	-0.000000000000000000e+00
5.062096209620962384e+01	-0.000000000000000000e+00
5.062136213621361946e+01	-0.000000000000000000e+00
5.062176217621762220e+01	-0.000000000000000000e+00
5.062216221622162493e+01	-0.000000000000000000e+00
5.062256225622562056e+01	-0.000000000000000000e+00
5.062296229622962329e+01	-0.000000000000000000e+00
5.062336233623362602e+01	-0.000000000000000000e+00
5.062376237623762165e+01	-0.000000000000000000e+00
5.062416241624162438e+01	-0.000000000000000000e+00
5.062456245624562712e+01	-0.000000000000000000e+00
5.062496249624962275e+01	-0.000000000000000000e+00
5.062536253625362548e+01	-0.000000000000000000e+00
5.062576257625762821e+01	-0.000000000000000000e+00
5.062616261626162384e+01	-0.000000000000000000e+00
5.062656265626562657e+01	-0.000000000000000000e+00
5.062696269626962930e+01	-0.000000000000000000e+00
5.062736273627362493e+01	-0.000000000000000000e+00
5.062776277627762767e+01	-0.000000000000000000e+00
5.062816281628163040e+01	-0.000000000000000000e+00
5.062856285628562603e+01	-0.000000000000000000e+00
5.062896289628962876e+01	-0.000000000000000000e+00
5.062936293629363149e+01	-0.000000000000000000e+00
5.062976297629762712e+01	-0.000000000000000000e+00
5.063016301630162985e+01	-0.000000000000000000e+00
5.063056305630563259e+01	-0.000000000000000000e+00
5.063096309630962821e+01	-0.000000000000000000e+00
5.063136313631363095e+01	-0.000000000000000000e+00
5.063176317631763368e+01	-0.000000000000000000e+00
5.063216321632162931e+01	-0.000000000000000000e+00
5.063256325632563204e+01	-0.000000000000000000e+00
5.063296329632963477e+01	-0.000000000000000000e+00
5.063336333633363040e+01	-0.000000000000000000e+00
5.063376337633763313e+01	-0.000000000000000000e+00
5.063416341634163587e+01	-0.000000000000000000e+00
5.063456345634563149e+01	-0.000000000000000000e+00
5.063496349634963423e+01	-0.000000000000000000e+00
5.063536353635363696e+01	-0.000000000000000000e+00
5.063576357635763259e+01	-0.000000000000000000e+00
5.063616361636163532e+01	-0.000000000000000000e+00
5.063656365636563805e+01	-0.000000000000000000e+00
5.063696369636963368e+01	-0.000000000000000000e+00
5.063736373637363641e+01	-0.000000000000000000e+00
5.063776377637763915e+01	-0.000000000000000000e+00
5.063816381638163477e+01	-0.000000000000000000e+00
5.063856385638563751e+01	-0.000000000000000000e+00
5.063896389638964024e+01	-0.000000000000000000e+00
5.063936393639363587e+01	-0.000000000000000000e+00
5.063976397639763860e+01	-0.000000000000000000e+00
5.064016401640164133e+01	-0.000000000000000000e+00
5.064056405640563696e+01	-0.000000000000000000e+00
5.064096409640963969e+01	-0.000000000000000000e+00
5.064136413641364243e+01	-0.000000000000000000e+00
5.064176417641764516e+01	-0.000000000000000000e+00
5.064216421642164079e+01	-0.000000000000000000e+00
5.064256425642564352e+01	-0.000000000000000000e+00
5.064296429642964625e+01	-0.000000000000000000e+00
5.064336433643364188e+01	-0.000000000000000000e+00
5.064376437643764461e+01	-0.000000000000000000e+00
5.064416441644164735e+01	-0.000000000000000000e+00
5.064456445644564297e+01	-0.000000000000000000e+00
5.064496449644964571e+01	-0.000000000000000000e+00
5.064536453645364844e+01	-0.000000000000000000e+00
5.064576457645764407e+01	-0.000000000000000000e+00
5.064616461646164680e+01	-0.000000000000000000e+00
5.064656465646564953e+01	-0.000000000000000000e+00
5.064696469646964516e+01	-0.000000000000000000e+00
5.064736473647364789e+01	-0.000000000000000000e+00
5.064776477647765063e+01	-0.000000000000000000e+00
5.064816481648164626e+01	-0.000000000000000000e+00
5.064856485648564899e+01	-0.000000000000000000e+00
5.064896489648965172e+01	-0.000000000000000000e+00
5.064936493649364735e+01	-0.000000000000000000e+00
5.064976497649765008e+01	-0.000000000000000000e+00
5.065016501650165281e+01	-0.000000000000000000e+00
5.065056505650564844e+01	-0.000000000000000000e+00
5.065096509650965118e+01	-0.000000000000000000e+00
5.065136513651365391e+01	-0.000000000000000000e+00
5.065176517651764954e+01	-0.000000000000000000e+00
5.065216521652165227e+01	-0.000000000000000000e+00
5.065256525652565500e+01	-0.000000000000000000e+00
5.065296529652965063e+01	-0.000000000000000000e+00
5.065336533653365336e+01	-0.000000000000000000e+00
5.065376537653765610e+01	-0.000000000000000000e+00
5.065416541654165172e+01	-0.000000000000000000e+00
5.065456545654565446e+01	-0.000000000000000000e+00
5.065496549654965719e+01	-0.000000000000000000e+00
5.065536553655365282e+01	-0.000000000000000000e+00
5.065576557655765555e+01	-0.000000000000000000e+00
5.065616561656165828e+01	-0.000000000000000000e+00
5.065656565656565391e+01	-0.000000000000000000e+00
5.065696569656965664e+01	-0.000000000000000000e+00
5.065736573657365938e+01	-0.000000000000000000e+00
5.065776577657765500e+01	-0.000000000000000000e+00
5.065816581658165774e+01	-0.000000000000000000e+00
5.065856585658566047e+01	-0.000000000000000000e+00
5.065896589658965610e+01	-0.000000000000000000e+00
5.065936593659365883e+01	-0.000000000000000000e+00
5.065976597659766156e+01	-0.000000000000000000e+00
5.066016601660165719e+01	-0.000000000000000000e+00
5.066056605660565992e+01	-0.000000000000000000e+00
5.066096609660966266e+01	-0.000000000000000000e+00
5.066136613661365828e+01	-0.000000000000000000e+00
5.066176617661766102e+01	-0.000000000000000000e+00
5.066216621662166375e+01	-0.000000000000000000e+00
5.066256625662565938e+01	-0.000000000000000000e+00
5.066296629662966211e+01	-0.000000000000000000e+00
5.066336633663366484e+01	-0.000000000000000000e+00
5.066376637663766047e+01	-0.000000000000000000e+00
5.066416641664166320e+01	-0.000000000000000000e+00
5.066456645664566594e+01	-0.000000000000000000e+00
5.066496649664966867e+01	-0.000000000000000000e+00
5.066536653665366430e+01	-0.000000000000000000e+00
5.066576657665766703e+01	-0.000000000000000000e+00
5.066616661666166976e+01	-0.000000000000000000e+00
5.066656665666566539e+01	-0.000000000000000000e+00
5.066696669666966812e+01	-0.000000000000000000e+00
5.066736673667367086e+01	-0.000000000000000000e+00
5.066776677667766648e+01	-0.000000000000000000e+00
5.066816681668166922e+01	-0.000000000000000000e+00
5.066856685668567195e+01	-0.000000000000000000e+00
5.066896689668966758e+01	-0.000000000000000000e+00
5.066936693669367031e+01	-0.000000000000000000e+00
5.066976697669767304e+01	-0.000000000000000000e+00
5.067016701670166867e+01	-0.000000000000000000e+00
5.067056705670567140e+01	-0.000000000000000000e+00
5.067096709670967414e+01	-0.000000000000000000e+00
5.067136713671366977e+01	-0.000000000000000000e+00
5.067176717671767250e+01	-0.000000000000000000e+00
5.067216721672167523e+01	-0.000000000000000000e+00
5.067256725672567086e+01	-0.000000000000000000e+00
5.067296729672967359e+01	-0.000000000000000000e+00
5.067336733673367632e+01	-0.000000000000000000e+00
5.067376737673767195e+01	-0.000000000000000000e+00
5.067416741674167469e+01	-0.000000000000000000e+00
5.067456745674567742e+01	-0.000000000000000000e+00
5.067496749674967305e+01	-0.000000000000000000e+00
5.067536753675367578e+01	-0.000000000000000000e+00
5.067576757675767851e+01	-0.000000000000000000e+00
5.067616761676167414e+01	-0.000000000000000000e+00
5.067656765676567687e+01	-0.000000000000000000e+00
5.067696769676967961e+01	-0.000000000000000000e+00
5.067736773677367523e+01	-0.000000000000000000e+00
5.067776777677767797e+01	-0.000000000000000000e+00
5.067816781678168070e+01	-0.000000000000000000e+00
5.067856785678567633e+01	-0.000000000000000000e+00
5.067896789678967906e+01	-0.000000000000000000e+00
5.067936793679368179e+01	-0.000000000000000000e+00
5.067976797679767742e+01	-0.000000000000000000e+00
5.068016801680168015e+01	-0.000000000000000000e+00
5.068056805680568289e+01	-0.000000000000000000e+00
5.068096809680967851e+01	-0.000000000000000000e+00
5.068136813681368125e+01	-0.000000000000000000e+00
5.068176817681768398e+01	-0.000000000000000000e+00
5.068216821682167961e+01	-0.000000000000000000e+00
5.068256825682568234e+01	-0.000000000000000000e+00
5.068296829682968507e+01	-0.000000000000000000e+00
5.068336833683368070e+01	-0.000000000000000000e+00
5.068376837683768343e+01	-0.000000000000000000e+00
5.068416841684168617e+01	-0.000000000000000000e+00
5.068456845684568179e+01	-0.000000000000000000e+00
5.068496849684968453e+01	-0.000000000000000000e+00
5.068536853685368726e+01	-0.000000000000000000e+00
5.068576857685768289e+01	-0.000000000000000000e+00
5.068616861686168562e+01	-0.000000000000000000e+00
5.068656865686568835e+01	-0.000000000000000000e+00
5.068696869686968398e+01	-0.000000000000000000e+00
5.068736873687368671e+01	-0.000000000000000000e+00
5.068776877687768945e+01	-0.000000000000000000e+00
5.068816881688168507e+01	-0.000000000000000000e+00
5.068856885688568781e+01	-0.000000000000000000e+00
5.068896889688969054e+01	-0.000000000000000000e+00
5.068936893689368617e+01	-0.000000000000000000e+00
5.068976897689768890e+01	-0.000000000000000000e+00
5.069016901690169163e+01	-0.000000000000000000e+00
5.069056905690568726e+01	-0.000000000000000000e+00
5.069096909690968999e+01	-0.000000000000000000e+00
5.069136913691369273e+01	-0.000000000000000000e+00
5.069176917691768836e+01	-0.000000000000000000e+00
5.069216921692169109e+01	-0.000000000000000000e+00
5.069256925692569382e+01	-0.000000000000000000e+00
5.069296929692968945e+01	-0.000000000000000000e+00
5.069336933693369218e+01	-0.000000000000000000e+00
5.069376937693769491e+01	-0.000000000000000000e+00
5.069416941694169765e+01	-0.000000000000000000e+00
5.069456945694569328e+01	-0.000000000000000000e+00
5.069496949694969601e+01	-0.000000000000000000e+00
5.069536953695369874e+01	-0.000000000000000000e+00
5.069576957695769437e+01	-0.000000000000000000e+00
5.069616961696169710e+01	-0.000000000000000000e+00
5.069656965696569983e+01	-0.000000000000000000e+00
5.069696969696969546e+01	-0.000000000000000000e+00
5.069736973697369820e+01	-0.000000000000000000e+00
5.069776977697770093e+01	-0.000000000000000000e+00
5.069816981698169656e+01	-0.000000000000000000e+00
5.069856985698569929e+01	-0.000000000000000000e+00
5.069896989698970202e+01	-0.000000000000000000e+00
5.069936993699369765e+01	-0.000000000000000000e+00
5.069976997699770038e+01	-0.000000000000000000e+00
5.070017001700170312e+01	-0.000000000000000000e+00
5.070057005700569874e+01	-0.000000000000000000e+00
5.070097009700970148e+01	-0.000000000000000000e+00
5.070137013701370421e+01	-0.000000000000000000e+00
5.070177017701769984e+01	-0.000000000000000000e+00
5.070217021702170257e+01	-0.000000000000000000e+00
5.070257025702570530e+01	-0.000000000000000000e+00
5.070297029702970093e+01	-0.000000000000000000e+00
5.070337033703370366e+01	-0.000000000000000000e+00
5.070377037703770640e+01	-0.000000000000000000e+00
5.070417041704170202e+01	-0.000000000000000000e+00
5.070457045704570476e+01	-0.000000000000000000e+00
5.070497049704970749e+01	-0.000000000000000000e+00
5.070537053705370312e+01	-0.000000000000000000e+00
5.070577057705770585e+01	-0.000000000000000000e+00
5.070617061706170858e+01	-0.000000000000000000e+00
5.070657065706570421e+01	-0.000000000000000000e+00
5.070697069706970694e+01	-0.000000000000000000e+00
5.070737073707370968e+01	-0.000000000000000000e+00
5.070777077707770530e+01	-0.000000000000000000e+00
5.070817081708170804e+01	-0.000000000000000000e+00
5.070857085708571077e+01	-0.000000000000000000e+00
5.070897089708970640e+01	-0.000000000000000000e+00
5.070937093709370913e+01	-0.000000000000000000e+00
5.070977097709771186e+01	-0.000000000000000000e+00
5.071017101710170749e+01	-0.000000000000000000e+00
5.071057105710571022e+01	-0.000000000000000000e+00
5.071097109710971296e+01	-0.000000000000000000e+00
5.071137113711370858e+01	-0.000000000000000000e+00
5.071177117711771132e+01	-0.000000000000000000e+00
5.071217121712171405e+01	-0.000000000000000000e+00
5.071257125712570968e+01	-0.000000000000000000e+00
5.071297129712971241e+01	-0.000000000000000000e+00
5.071337133713371514e+01	-0.000000000000000000e+00
5.071377137713771077e+01	-0.000000000000000000e+00
5.071417141714171350e+01	-0.000000000000000000e+00
5.071457145714571624e+01	-0.000000000000000000e+00
5.071497149714971187e+01	-0.000000000000000000e+00
5.071537153715371460e+01	-0.000000000000000000e+00
5.071577157715771733e+01	-0.000000000000000000e+00
5.071617161716171296e+01	-0.000000000000000000e+00
5.071657165716571569e+01	-0.000000000000000000e+00
5.071697169716971842e+01	-0.000000000000000000e+00
5.071737173717371405e+01	-0.000000000000000000e+00
5.071777177717771679e+01	-0.000000000000000000e+00
5.071817181718171952e+01	-0.000000000000000000e+00
5.071857185718572225e+01	-0.000000000000000000e+00
5.071897189718971788e+01	-0.000000000000000000e+00
5.071937193719372061e+01	-0.000000000000000000e+00
5.071977197719772334e+01	-0.000000000000000000e+00
5.072017201720171897e+01	-0.000000000000000000e+00
5.072057205720572171e+01	-0.000000000000000000e+00
5.072097209720972444e+01	-0.000000000000000000e+00
5.072137213721372007e+01	-0.000000000000000000e+00
5.072177217721772280e+01	-0.000000000000000000e+00
5.072217221722172553e+01	-0.000000000000000000e+00
5.072257225722572116e+01	-0.000000000000000000e+00
5.072297229722972389e+01	-0.000000000000000000e+00
5.072337233723372663e+01	-0.000000000000000000e+00
5.072377237723772225e+01	-0.000000000000000000e+00
5.072417241724172499e+01	-0.000000000000000000e+00
5.072457245724572772e+01	-0.000000000000000000e+00
5.072497249724972335e+01	-0.000000000000000000e+00
5.072537253725372608e+01	-0.000000000000000000e+00
5.072577257725772881e+01	-0.000000000000000000e+00
5.072617261726172444e+01	-0.000000000000000000e+00
5.072657265726572717e+01	-0.000000000000000000e+00
5.072697269726972991e+01	-0.000000000000000000e+00
5.072737273727372553e+01	-0.000000000000000000e+00
5.072777277727772827e+01	-0.000000000000000000e+00
5.072817281728173100e+01	-0.000000000000000000e+00
5.072857285728572663e+01	-0.000000000000000000e+00
5.072897289728972936e+01	-0.000000000000000000e+00
5.072937293729373209e+01	-0.000000000000000000e+00
5.072977297729772772e+01	-0.000000000000000000e+00
5.073017301730173045e+01	-0.000000000000000000e+00
5.073057305730573319e+01	-0.000000000000000000e+00
5.073097309730972881e+01	-0.000000000000000000e+00
5.073137313731373155e+01	-0.000000000000000000e+00
5.073177317731773428e+01	-0.000000000000000000e+00
5.073217321732172991e+01	-0.000000000000000000e+00
5.073257325732573264e+01	-0.000000000000000000e+00
5.073297329732973537e+01	-0.000000000000000000e+00
5.073337333733373100e+01	-0.000000000000000000e+00
5.073377337733773373e+01	-0.000000000000000000e+00
5.073417341734173647e+01	-0.000000000000000000e+00
5.073457345734573209e+01	-0.000000000000000000e+00
5.073497349734973483e+01	-0.000000000000000000e+00
5.073537353735373756e+01	-0.000000000000000000e+00
5.073577357735773319e+01	-0.000000000000000000e+00
5.073617361736173592e+01	-0.000000000000000000e+00
5.073657365736573865e+01	-0.000000000000000000e+00
5.073697369736973428e+01	-0.000000000000000000e+00
5.073737373737373701e+01	-0.000000000000000000e+00
5.073777377737773975e+01	-0.000000000000000000e+00
5.073817381738173538e+01	-0.000000000000000000e+00
5.073857385738573811e+01	-0.000000000000000000e+00
5.073897389738974084e+01	-0.000000000000000000e+00
5.073937393739373647e+01	-0.000000000000000000e+00
5.073977397739773920e+01	-0.000000000000000000e+00
5.074017401740174193e+01	-0.000000000000000000e+00
5.074057405740573756e+01	-0.000000000000000000e+00
5.074097409740974030e+01	-0.000000000000000000e+00
5.074137413741374303e+01	-0.000000000000000000e+00
5.074177417741773866e+01	-0.000000000000000000e+00
5.074217421742174139e+01	-0.000000000000000000e+00
5.074257425742574412e+01	-0.000000000000000000e+00
5.074297429742973975e+01	-0.000000000000000000e+00
5.074337433743374248e+01	-0.000000000000000000e+00
5.074377437743774522e+01	-0.000000000000000000e+00
5.074417441744174084e+01	-0.000000000000000000e+00
5.074457445744574358e+01	-0.000000000000000000e+00
5.074497449744974631e+01	-0.000000000000000000e+00
5.074537453745374194e+01	-0.000000000000000000e+00
5.074577457745774467e+01	-0.000000000000000000e+00
5.074617461746174740e+01	-0.000000000000000000e+00
5.074657465746574303e+01	-0.000000000000000000e+00
5.074697469746974576e+01	-0.000000000000000000e+00
5.074737473747374850e+01	-0.000000000000000000e+00
5.074777477747775123e+01	-0.000000000000000000e+00
5.074817481748174686e+01	-0.000000000000000000e+00
5.074857485748574959e+01	-0.000000000000000000e+00
5.074897489748975232e+01	-0.000000000000000000e+00
5.074937493749374795e+01	-0.000000000000000000e+00
5.074977497749775068e+01	-0.000000000000000000e+00
5.075017501750175342e+01	-0.000000000000000000e+00
5.075057505750574904e+01	-0.000000000000000000e+00
5.075097509750975178e+01	-0.000000000000000000e+00
5.075137513751375451e+01	-0.000000000000000000e+00
5.075177517751775014e+01	-0.000000000000000000e+00
5.075217521752175287e+01	-0.000000000000000000e+00
5.075257525752575560e+01	-0.000000000000000000e+00
5.075297529752975123e+01	-0.000000000000000000e+00
5.075337533753375396e+01	-0.000000000000000000e+00
5.075377537753775670e+01	-0.000000000000000000e+00
5.075417541754175232e+01	-0.000000000000000000e+00
5.075457545754575506e+01	-0.000000000000000000e+00
5.075497549754975779e+01	-0.000000000000000000e+00
5.075537553755375342e+01	-0.000000000000000000e+00
5.075577557755775615e+01	-0.000000000000000000e+00
5.075617561756175888e+01	-0.000000000000000000e+00
5.075657565756575451e+01	-0.000000000000000000e+00
5.075697569756975724e+01	-0.000000000000000000e+00
5.075737573757375998e+01	-0.000000000000000000e+00
5.075777577757775560e+01	-0.000000000000000000e+00
5.075817581758175834e+01	-0.000000000000000000e+00
5.075857585758576107e+01	-0.000000000000000000e+00
5.075897589758975670e+01	-0.000000000000000000e+00
5.075937593759375943e+01	-0.000000000000000000e+00
5.075977597759776216e+01	-0.000000000000000000e+00
5.076017601760175779e+01	-0.000000000000000000e+00
5.076057605760576052e+01	-0.000000000000000000e+00
5.076097609760976326e+01	-0.000000000000000000e+00
5.076137613761375889e+01	-0.000000000000000000e+00
5.076177617761776162e+01	-0.000000000000000000e+00
5.076217621762176435e+01	-0.000000000000000000e+00
5.076257625762575998e+01	-0.000000000000000000e+00
5.076297629762976271e+01	-0.000000000000000000e+00
5.076337633763376544e+01	-0.000000000000000000e+00
5.076377637763776107e+01	-0.000000000000000000e+00
5.076417641764176381e+01	-0.000000000000000000e+00
5.076457645764576654e+01	-0.000000000000000000e+00
5.076497649764976217e+01	-0.000000000000000000e+00
5.076537653765376490e+01	-0.000000000000000000e+00
5.076577657765776763e+01	-0.000000000000000000e+00
5.076617661766176326e+01	-0.000000000000000000e+00
5.076657665766576599e+01	-0.000000000000000000e+00
5.076697669766976873e+01	-0.000000000000000000e+00
5.076737673767376435e+01	-0.000000000000000000e+00
5.076777677767776709e+01	-0.000000000000000000e+00
5.076817681768176982e+01	-0.000000000000000000e+00
5.076857685768576545e+01	-0.000000000000000000e+00
5.076897689768976818e+01	-0.000000000000000000e+00
5.076937693769377091e+01	-0.000000000000000000e+00
5.076977697769776654e+01	-0.000000000000000000e+00
5.077017701770176927e+01	-0.000000000000000000e+00
5.077057705770577201e+01	-0.000000000000000000e+00
5.077097709770976763e+01	-0.000000000000000000e+00
5.077137713771377037e+01	-0.000000000000000000e+00
5.077177717771777310e+01	-0.000000000000000000e+00
5.077217721772177583e+01	-0.000000000000000000e+00
5.077257725772577146e+01	-0.000000000000000000e+00
5.077297729772977419e+01	-0.000000000000000000e+00
5.077337733773377693e+01	-0.000000000000000000e+00
5.077377737773777255e+01	-0.000000000000000000e+00
5.077417741774177529e+01	-0.000000000000000000e+00
5.077457745774577802e+01	-0.000000000000000000e+00
5.077497749774977365e+01	-0.000000000000000000e+00
5.077537753775377638e+01	-0.000000000000000000e+00
5.077577757775777911e+01	-0.000000000000000000e+00
5.077617761776177474e+01	-0.000000000000000000e+00
5.077657765776577747e+01	-0.000000000000000000e+00
5.077697769776978021e+01	-0.000000000000000000e+00
5.077737773777377583e+01	-0.000000000000000000e+00
5.077777777777777857e+01	-0.000000000000000000e+00
5.077817781778178130e+01	-0.000000000000000000e+00
5.077857785778577693e+01	-0.000000000000000000e+00
5.077897789778977966e+01	-0.000000000000000000e+00
5.077937793779378239e+01	-0.000000000000000000e+00
5.077977797779777802e+01	-0.000000000000000000e+00
5.078017801780178075e+01	-0.000000000000000000e+00
5.078057805780578349e+01	-0.000000000000000000e+00
5.078097809780977911e+01	-0.000000000000000000e+00
5.078137813781378185e+01	-0.000000000000000000e+00
5.078177817781778458e+01	-0.000000000000000000e+00
5.078217821782178021e+01	-0.000000000000000000e+00
5.078257825782578294e+01	-0.000000000000000000e+00
5.078297829782978567e+01	-0.000000000000000000e+00
5.078337833783378130e+01	-0.000000000000000000e+00
5.078377837783778403e+01	-0.000000000000000000e+00
5.078417841784178677e+01	-0.000000000000000000e+00
5.078457845784578240e+01	-0.000000000000000000e+00
5.078497849784978513e+01	-0.000000000000000000e+00
5.078537853785378786e+01	-0.000000000000000000e+00
5.078577857785778349e+01	-0.000000000000000000e+00
5.078617861786178622e+01	-0.000000000000000000e+00
5.078657865786578895e+01	-0.000000000000000000e+00
5.078697869786978458e+01	-0.000000000000000000e+00
5.078737873787378732e+01	-0.000000000000000000e+00
5.078777877787779005e+01	-0.000000000000000000e+00
5.078817881788178568e+01	-0.000000000000000000e+00
5.078857885788578841e+01	-0.000000000000000000e+00
5.078897889788979114e+01	-0.000000000000000000e+00
5.078937893789378677e+01	-0.000000000000000000e+00
5.078977897789778950e+01	-0.000000000000000000e+00
5.079017901790179224e+01	-0.000000000000000000e+00
5.079057905790578786e+01	-0.000000000000000000e+00
5.079097909790979060e+01	-0.000000000000000000e+00
5.079137913791379333e+01	-0.000000000000000000e+00
5.079177917791778896e+01	-0.000000000000000000e+00
5.079217921792179169e+01	-0.000000000000000000e+00
5.079257925792579442e+01	-0.000000000000000000e+00
5.079297929792979005e+01	-0.000000000000000000e+00
5.079337933793379278e+01	-0.000000000000000000e+00
5.079377937793779552e+01	-0.000000000000000000e+00
5.079417941794179114e+01	-0.000000000000000000e+00
5.079457945794579388e+01	-0.000000000000000000e+00
5.079497949794979661e+01	-0.000000000000000000e+00
5.079537953795379224e+01	-0.000000000000000000e+00
5.079577957795779497e+01	-0.000000000000000000e+00
5.079617961796179770e+01	-0.000000000000000000e+00
5.079657965796579333e+01	-0.000000000000000000e+00
5.079697969796979606e+01	-0.000000000000000000e+00
5.079737973797379880e+01	-0.000000000000000000e+00
5.079777977797779442e+01	-0.000000000000000000e+00
5.079817981798179716e+01	-0.000000000000000000e+00
5.079857985798579989e+01	-0.000000000000000000e+00
5.079897989798979552e+01	-0.000000000000000000e+00
5.079937993799379825e+01	-0.000000000000000000e+00
5.079977997799780098e+01	-0.000000000000000000e+00
5.080018001800179661e+01	-0.000000000000000000e+00
5.080058005800579934e+01	-0.000000000000000000e+00
5.080098009800980208e+01	-0.000000000000000000e+00
5.080138013801380481e+01	-0.000000000000000000e+00
5.080178017801780044e+01	-0.000000000000000000e+00
5.080218021802180317e+01	-0.000000000000000000e+00
5.080258025802580590e+01	-0.000000000000000000e+00
5.080298029802980153e+01	-0.000000000000000000e+00
5.080338033803380426e+01	-0.000000000000000000e+00
5.080378037803780700e+01	-0.000000000000000000e+00
5.080418041804180262e+01	-0.000000000000000000e+00
5.080458045804580536e+01	-0.000000000000000000e+00
5.080498049804980809e+01	-0.000000000000000000e+00
5.080538053805380372e+01	-0.000000000000000000e+00
5.080578057805780645e+01	-0.000000000000000000e+00
5.080618061806180918e+01	-0.000000000000000000e+00
5.080658065806580481e+01	-0.000000000000000000e+00
5.080698069806980754e+01	-0.000000000000000000e+00
5.080738073807381028e+01	-0.000000000000000000e+00
5.080778077807780591e+01	-0.000000000000000000e+00
5.080818081808180864e+01	-0.000000000000000000e+00
5.080858085808581137e+01	-0.000000000000000000e+00
5.080898089808980700e+01	-0.000000000000000000e+00
5.080938093809380973e+01	-0.000000000000000000e+00
5.080978097809781246e+01	-0.000000000000000000e+00
5.081018101810180809e+01	-0.000000000000000000e+00
5.081058105810581083e+01	-0.000000000000000000e+00
5.081098109810981356e+01	-0.000000000000000000e+00
5.081138113811380919e+01	-0.000000000000000000e+00
5.081178117811781192e+01	-0.000000000000000000e+00
5.081218121812181465e+01	-0.000000000000000000e+00
5.081258125812581028e+01	-0.000000000000000000e+00
5.081298129812981301e+01	-0.000000000000000000e+00
5.081338133813381575e+01	-0.000000000000000000e+00
5.081378137813781137e+01	-0.000000000000000000e+00
5.081418141814181411e+01	-0.000000000000000000e+00
5.081458145814581684e+01	-0.000000000000000000e+00
5.081498149814981247e+01	-0.000000000000000000e+00
5.081538153815381520e+01	-0.000000000000000000e+00
5.081578157815781793e+01	-0.000000000000000000e+00
5.081618161816181356e+01	-0.000000000000000000e+00
5.081658165816581629e+01	-0.000000000000000000e+00
5.081698169816981903e+01	-0.000000000000000000e+00
5.081738173817381465e+01	-0.000000000000000000e+00
5.081778177817781739e+01	-0.000000000000000000e+00
5.081818181818182012e+01	-0.000000000000000000e+00
5.081858185818581575e+01	-0.000000000000000000e+00
5.081898189818981848e+01	-0.000000000000000000e+00
5.081938193819382121e+01	-0.000000000000000000e+00
5.081978197819781684e+01	-0.000000000000000000e+00
5.082018201820181957e+01	-0.000000000000000000e+00
5.082058205820582231e+01	-0.000000000000000000e+00
5.082098209820981793e+01	-0.000000000000000000e+00
5.082138213821382067e+01	-0.000000000000000000e+00
5.082178217821782340e+01	-0.000000000000000000e+00
5.082218221822181903e+01	-0.000000000000000000e+00
5.082258225822582176e+01	-0.000000000000000000e+00
5.082298229822982449e+01	-0.000000000000000000e+00
5.082338233823382012e+01	-0.000000000000000000e+00
5.082378237823782285e+01	-0.000000000000000000e+00
5.082418241824182559e+01	-0.000000000000000000e+00
5.082458245824582121e+01	-0.000000000000000000e+00
5.082498249824982395e+01	-0.000000000000000000e+00
5.082538253825382668e+01	-0.000000000000000000e+00
5.082578257825782941e+01	-0.000000000000000000e+00
5.082618261826182504e+01	-0.000000000000000000e+00
5.082658265826582777e+01	-0.000000000000000000e+00
5.082698269826983051e+01	-0.000000000000000000e+00
5.082738273827382613e+01	-0.000000000000000000e+00
5.082778277827782887e+01	-0.000000000000000000e+00
5.082818281828183160e+01	-0.000000000000000000e+00
5.082858285828582723e+01	-0.000000000000000000e+00
5.082898289828982996e+01	-0.000000000000000000e+00
5.082938293829383269e+01	-0.000000000000000000e+00
5.082978297829782832e+01	-0.000000000000000000e+00
5.083018301830183105e+01	-0.000000000000000000e+00
5.083058305830583379e+01	-0.000000000000000000e+00
5.083098309830982942e+01	-0.000000000000000000e+00
5.083138313831383215e+01	-0.000000000000000000e+00
5.083178317831783488e+01	-0.000000000000000000e+00
5.083218321832183051e+01	-0.000000000000000000e+00
5.083258325832583324e+01	-0.000000000000000000e+00
5.083298329832983597e+01	-0.000000000000000000e+00
5.083338333833383160e+01	-0.000000000000000000e+00
5.083378337833783434e+01	-0.000000000000000000e+00
5.083418341834183707e+01	-0.000000000000000000e+00
5.083458345834583270e+01	-0.000000000000000000e+00
5.083498349834983543e+01	-0.000000000000000000e+00
5.083538353835383816e+01	-0.000000000000000000e+00
5.083578357835783379e+01	-0.000000000000000000e+00
5.083618361836183652e+01	-0.000000000000000000e+00
5.083658365836583926e+01	-0.000000000000000000e+00
5.083698369836983488e+01	-0.000000000000000000e+00
5.083738373837383762e+01	-0.000000000000000000e+00
5.083778377837784035e+01	-0.000000000000000000e+00
5.083818381838183598e+01	-0.000000000000000000e+00
5.083858385838583871e+01	-0.000000000000000000e+00
5.083898389838984144e+01	-0.000000000000000000e+00
5.083938393839383707e+01	-0.000000000000000000e+00
5.083978397839783980e+01	-0.000000000000000000e+00
5.084018401840184254e+01	-0.000000000000000000e+00
5.084058405840583816e+01	-0.000000000000000000e+00
5.084098409840984090e+01	-0.000000000000000000e+00
5.084138413841384363e+01	-0.000000000000000000e+00
5.084178417841783926e+01	-0.000000000000000000e+00
5.084218421842184199e+01	-0.000000000000000000e+00
5.084258425842584472e+01	-0.000000000000000000e+00
5.084298429842984035e+01	-0.000000000000000000e+00
5.084338433843384308e+01	-0.000000000000000000e+00
5.084378437843784582e+01	-0.000000000000000000e+00
5.084418441844184144e+01	-0.000000000000000000e+00
5.084458445844584418e+01	-0.000000000000000000e+00
5.084498449844984691e+01	-0.000000000000000000e+00
5.084538453845384254e+01	-0.000000000000000000e+00
5.084578457845784527e+01	-0.000000000000000000e+00
5.084618461846184800e+01	-0.000000000000000000e+00
5.084658465846584363e+01	-0.000000000000000000e+00
5.084698469846984636e+01	-0.000000000000000000e+00
5.084738473847384910e+01	-0.000000000000000000e+00
5.084778477847784472e+01	-0.000000000000000000e+00
5.084818481848184746e+01	-0.000000000000000000e+00
5.084858485848585019e+01	-0.000000000000000000e+00
5.084898489848984582e+01	-0.000000000000000000e+00
5.084938493849384855e+01	-0.000000000000000000e+00
5.084978497849785128e+01	-0.000000000000000000e+00
5.085018501850184691e+01	-0.000000000000000000e+00
5.085058505850584964e+01	-0.000000000000000000e+00
5.085098509850985238e+01	-0.000000000000000000e+00
5.085138513851384801e+01	-0.000000000000000000e+00
5.085178517851785074e+01	-0.000000000000000000e+00
5.085218521852185347e+01	-0.000000000000000000e+00
5.085258525852584910e+01	-0.000000000000000000e+00
5.085298529852985183e+01	-0.000000000000000000e+00
5.085338533853385456e+01	-0.000000000000000000e+00
5.085378537853785019e+01	-0.000000000000000000e+00
5.085418541854185293e+01	-0.000000000000000000e+00
5.085458545854585566e+01	-0.000000000000000000e+00
5.085498549854985839e+01	-0.000000000000000000e+00
5.085538553855385402e+01	-0.000000000000000000e+00
5.085578557855785675e+01	-0.000000000000000000e+00
5.085618561856185948e+01	-0.000000000000000000e+00
5.085658565856585511e+01	-0.000000000000000000e+00
5.085698569856985785e+01	-0.000000000000000000e+00
5.085738573857386058e+01	-0.000000000000000000e+00
5.085778577857785621e+01	-0.000000000000000000e+00
5.085818581858185894e+01	-0.000000000000000000e+00
5.085858585858586167e+01	-0.000000000000000000e+00
5.085898589858985730e+01	-0.000000000000000000e+00
5.085938593859386003e+01	-0.000000000000000000e+00
5.085978597859786277e+01	-0.000000000000000000e+00
5.086018601860185839e+01	-0.000000000000000000e+00
5.086058605860586113e+01	-0.000000000000000000e+00
5.086098609860986386e+01	-0.000000000000000000e+00
5.086138613861385949e+01	-0.000000000000000000e+00
5.086178617861786222e+01	-0.000000000000000000e+00
5.086218621862186495e+01	-0.000000000000000000e+00
5.086258625862586058e+01	-0.000000000000000000e+00
5.086298629862986331e+01	-0.000000000000000000e+00
5.086338633863386605e+01	-0.000000000000000000e+00
5.086378637863786167e+01	-0.000000000000000000e+00
5.086418641864186441e+01	-0.000000000000000000e+00
5.086458645864586714e+01	-0.000000000000000000e+00
5.086498649864986277e+01	-0.000000000000000000e+00
5.086538653865386550e+01	-0.000000000000000000e+00
5.086578657865786823e+01	-0.000000000000000000e+00
5.086618661866186386e+01	-0.000000000000000000e+00
5.086658665866586659e+01	-0.000000000000000000e+00
5.086698669866986933e+01	-0.000000000000000000e+00
5.086738673867386495e+01	-0.000000000000000000e+00
5.086778677867786769e+01	-0.000000000000000000e+00
5.086818681868187042e+01	-0.000000000000000000e+00
5.086858685868586605e+01	-0.000000000000000000e+00
5.086898689868986878e+01	-0.000000000000000000e+00
5.086938693869387151e+01	-0.000000000000000000e+00
5.086978697869786714e+01	-0.000000000000000000e+00
5.087018701870186987e+01	-0.000000000000000000e+00
5.087058705870587261e+01	-0.000000000000000000e+00
5.087098709870986823e+01	-0.000000000000000000e+00
5.087138713871387097e+01	-0.000000000000000000e+00
5.087178717871787370e+01	-0.000000000000000000e+00
5.087218721872186933e+01	-0.000000000000000000e+00
5.087258725872587206e+01	-0.000000000000000000e+00
5.087298729872987479e+01	-0.000000000000000000e+00
5.087338733873387042e+01	-0.000000000000000000e+00
5.087378737873787315e+01	-0.000000000000000000e+00
5.087418741874187589e+01	-0.000000000000000000e+00
5.087458745874587152e+01	-0.000000000000000000e+00
5.087498749874987425e+01	-0.000000000000000000e+00
5.087538753875387698e+01	-0.000000000000000000e+00
5.087578757875787261e+01	-0.000000000000000000e+00
5.087618761876187534e+01	-0.000000000000000000e+00
5.087658765876587807e+01	-0.000000000000000000e+00
5.087698769876987370e+01	-0.000000000000000000e+00
5.087738773877387644e+01	-0.000000000000000000e+00
5.087778777877787917e+01	-0.000000000000000000e+00
5.087818781878188190e+01	-0.000000000000000000e+00
5.087858785878587753e+01	-0.000000000000000000e+00
5.087898789878988026e+01	-0.000000000000000000e+00
5.087938793879388300e+01	-0.000000000000000000e+00
5.087978797879787862e+01	-0.000000000000000000e+00
5.088018801880188136e+01	-0.000000000000000000e+00
5.088058805880588409e+01	-0.000000000000000000e+00
5.088098809880987972e+01	-0.000000000000000000e+00
5.088138813881388245e+01	-0.000000000000000000e+00
5.088178817881788518e+01	-0.000000000000000000e+00
5.088218821882188081e+01	-0.000000000000000000e+00
5.088258825882588354e+01	-0.000000000000000000e+00
5.088298829882988628e+01	-0.000000000000000000e+00
5.088338833883388190e+01	-0.000000000000000000e+00
5.088378837883788464e+01	-0.000000000000000000e+00
5.088418841884188737e+01	-0.000000000000000000e+00
5.088458845884588300e+01	-0.000000000000000000e+00
5.088498849884988573e+01	-0.000000000000000000e+00
5.088538853885388846e+01	-0.000000000000000000e+00
5.088578857885788409e+01	-0.000000000000000000e+00
5.088618861886188682e+01	-0.000000000000000000e+00
5.088658865886588956e+01	-0.000000000000000000e+00
5.088698869886988518e+01	-0.000000000000000000e+00
5.088738873887388792e+01	-0.000000000000000000e+00
5.088778877887789065e+01	-0.000000000000000000e+00
5.088818881888188628e+01	-0.000000000000000000e+00
5.088858885888588901e+01	-0.000000000000000000e+00
5.088898889888989174e+01	-0.000000000000000000e+00
5.088938893889388737e+01	-0.000000000000000000e+00
5.088978897889789010e+01	-0.000000000000000000e+00
5.089018901890189284e+01	-0.000000000000000000e+00
5.089058905890588846e+01	-0.000000000000000000e+00
5.089098909890989120e+01	-0.000000000000000000e+00
5.089138913891389393e+01	-0.000000000000000000e+00
5.089178917891788956e+01	-0.000000000000000000e+00
5.089218921892189229e+01	-0.000000000000000000e+00
5.089258925892589502e+01	-0.000000000000000000e+00
5.089298929892989065e+01	-0.000000000000000000e+00
5.089338933893389338e+01	-0.000000000000000000e+00
5.089378937893789612e+01	-0.000000000000000000e+00
5.089418941894189174e+01	-0.000000000000000000e+00
5.089458945894589448e+01	-0.000000000000000000e+00
5.089498949894989721e+01	-0.000000000000000000e+00
5.089538953895389284e+01	-0.000000000000000000e+00
5.089578957895789557e+01	-0.000000000000000000e+00
5.089618961896189830e+01	-0.000000000000000000e+00
5.089658965896589393e+01	-0.000000000000000000e+00
5.089698969896989666e+01	-0.000000000000000000e+00
5.089738973897389940e+01	-0.000000000000000000e+00
5.089778977897789503e+01	-0.000000000000000000e+00
5.089818981898189776e+01	-0.000000000000000000e+00
5.089858985898590049e+01	-0.000000000000000000e+00
5.089898989898989612e+01	-0.000000000000000000e+00
5.089938993899389885e+01	-0.000000000000000000e+00
5.089978997899790158e+01	-0.000000000000000000e+00
5.090019001900189721e+01	-0.000000000000000000e+00
5.090059005900589995e+01	-0.000000000000000000e+00
5.090099009900990268e+01	-0.000000000000000000e+00
5.090139013901389831e+01	-0.000000000000000000e+00
5.090179017901790104e+01	-0.000000000000000000e+00
5.090219021902190377e+01	-0.000000000000000000e+00
5.090259025902589940e+01	-0.000000000000000000e+00
5.090299029902990213e+01	-0.000000000000000000e+00
5.090339033903390487e+01	-0.000000000000000000e+00
5.090379037903790049e+01	-0.000000000000000000e+00
5.090419041904190323e+01	-0.000000000000000000e+00
5.090459045904590596e+01	-0.000000000000000000e+00
5.090499049904990159e+01	-0.000000000000000000e+00
5.090539053905390432e+01	-0.000000000000000000e+00
5.090579057905790705e+01	-0.000000000000000000e+00
5.090619061906190268e+01	-0.000000000000000000e+00
5.090659065906590541e+01	-0.000000000000000000e+00
5.090699069906990815e+01	-0.000000000000000000e+00
5.090739073907391088e+01	-0.000000000000000000e+00
5.090779077907790651e+01	-0.000000000000000000e+00
5.090819081908190924e+01	-0.000000000000000000e+00
5.090859085908591197e+01	-0.000000000000000000e+00
5.090899089908990760e+01	-0.000000000000000000e+00
5.090939093909391033e+01	-0.000000000000000000e+00
5.090979097909791307e+01	-0.000000000000000000e+00
5.091019101910190869e+01	-0.000000000000000000e+00
5.091059105910591143e+01	-0.000000000000000000e+00
5.091099109910991416e+01	-0.000000000000000000e+00
5.091139113911390979e+01	-0.000000000000000000e+00
5.091179117911791252e+01	-0.000000000000000000e+00
5.091219121912191525e+01	-0.000000000000000000e+00
5.091259125912591088e+01	-0.000000000000000000e+00
5.091299129912991361e+01	-0.000000000000000000e+00
5.091339133913391635e+01	-0.000000000000000000e+00
5.091379137913791197e+01	-0.000000000000000000e+00
5.091419141914191471e+01	-0.000000000000000000e+00
5.091459145914591744e+01	-0.000000000000000000e+00
5.091499149914991307e+01	-0.000000000000000000e+00
5.091539153915391580e+01	-0.000000000000000000e+00
5.091579157915791853e+01	-0.000000000000000000e+00
5.091619161916191416e+01	-0.000000000000000000e+00
5.091659165916591689e+01	-0.000000000000000000e+00
5.091699169916991963e+01	-0.000000000000000000e+00
5.091739173917391525e+01	-0.000000000000000000e+00
5.091779177917791799e+01	-0.000000000000000000e+00
5.091819181918192072e+01	-0.000000000000000000e+00
5.091859185918591635e+01	-0.000000000000000000e+00
5.091899189918991908e+01	-0.000000000000000000e+00
5.091939193919392181e+01	-0.000000000000000000e+00
5.091979197919791744e+01	-0.000000000000000000e+00
5.092019201920192017e+01	-0.000000000000000000e+00
5.092059205920592291e+01	-0.000000000000000000e+00
5.092099209920991854e+01	-0.000000000000000000e+00
5.092139213921392127e+01	-0.000000000000000000e+00
5.092179217921792400e+01	-0.000000000000000000e+00
5.092219221922191963e+01	-0.000000000000000000e+00
5.092259225922592236e+01	-0.000000000000000000e+00
5.092299229922992510e+01	-0.000000000000000000e+00
5.092339233923392072e+01	-0.000000000000000000e+00
5.092379237923792346e+01	-0.000000000000000000e+00
5.092419241924192619e+01	-0.000000000000000000e+00
5.092459245924592182e+01	-0.000000000000000000e+00
5.092499249924992455e+01	-0.000000000000000000e+00
5.092539253925392728e+01	-0.000000000000000000e+00
5.092579257925792291e+01	-0.000000000000000000e+00
5.092619261926192564e+01	-0.000000000000000000e+00
5.092659265926592838e+01	-0.000000000000000000e+00
5.092699269926992400e+01	-0.000000000000000000e+00
5.092739273927392674e+01	-0.000000000000000000e+00
5.092779277927792947e+01	-0.000000000000000000e+00
5.092819281928192510e+01	-0.000000000000000000e+00
5.092859285928592783e+01	-0.000000000000000000e+00
5.092899289928993056e+01	-0.000000000000000000e+00
5.092939293929392619e+01	-0.000000000000000000e+00
5.092979297929792892e+01	-0.000000000000000000e+00
5.093019301930193166e+01	-0.000000000000000000e+00
5.093059305930592728e+01	-0.000000000000000000e+00
5.093099309930993002e+01	-0.000000000000000000e+00
5.093139313931393275e+01	-0.000000000000000000e+00
5.093179317931793548e+01	-0.000000000000000000e+00
5.093219321932193111e+01	-0.000000000000000000e+00
5.093259325932593384e+01	-0.000000000000000000e+00
5.093299329932993658e+01	-0.000000000000000000e+00
5.093339333933393220e+01	-0.000000000000000000e+00
5.093379337933793494e+01	-0.000000000000000000e+00
5.093419341934193767e+01	-0.000000000000000000e+00
5.093459345934593330e+01	-0.000000000000000000e+00
5.093499349934993603e+01	-0.000000000000000000e+00
5.093539353935393876e+01	-0.000000000000000000e+00
5.093579357935793439e+01	-0.000000000000000000e+00
5.093619361936193712e+01	-0.000000000000000000e+00
5.093659365936593986e+01	-0.000000000000000000e+00
5.093699369936993548e+01	-0.000000000000000000e+00
5.093739373937393822e+01	-0.000000000000000000e+00
5.093779377937794095e+01	-0.000000000000000000e+00
5.093819381938193658e+01	-0.000000000000000000e+00
5.093859385938593931e+01	-0.000000000000000000e+00
5.093899389938994204e+01	-0.000000000000000000e+00
5.093939393939393767e+01	-0.000000000000000000e+00
5.093979397939794040e+01	-0.000000000000000000e+00
5.094019401940194314e+01	-0.000000000000000000e+00
5.094059405940593876e+01	-0.000000000000000000e+00
5.094099409940994150e+01	-0.000000000000000000e+00
5.094139413941394423e+01	-0.000000000000000000e+00
5.094179417941793986e+01	-0.000000000000000000e+00
5.094219421942194259e+01	-0.000000000000000000e+00
5.094259425942594532e+01	-0.000000000000000000e+00
5.094299429942994095e+01	-0.000000000000000000e+00
5.094339433943394368e+01	-0.000000000000000000e+00
5.094379437943794642e+01	-0.000000000000000000e+00
5.094419441944194205e+01	-0.000000000000000000e+00
5.094459445944594478e+01	-0.000000000000000000e+00
5.094499449944994751e+01	-0.000000000000000000e+00
5.094539453945394314e+01	-0.000000000000000000e+00
5.094579457945794587e+01	-0.000000000000000000e+00
5.094619461946194861e+01	-0.000000000000000000e+00
5.094659465946594423e+01	-0.000000000000000000e+00
5.094699469946994697e+01	-0.000000000000000000e+00
5.094739473947394970e+01	-0.000000000000000000e+00
5.094779477947794533e+01	-0.000000000000000000e+00
5.094819481948194806e+01	-0.000000000000000000e+00
5.094859485948595079e+01	-0.000000000000000000e+00
5.094899489948994642e+01	-0.000000000000000000e+00
5.094939493949394915e+01	-0.000000000000000000e+00
5.094979497949795189e+01	-0.000000000000000000e+00
5.095019501950194751e+01	-0.000000000000000000e+00
5.095059505950595025e+01	-0.000000000000000000e+00
5.095099509950995298e+01	-0.000000000000000000e+00
5.095139513951394861e+01	-0.000000000000000000e+00
5.095179517951795134e+01	-0.000000000000000000e+00
5.095219521952195407e+01	-0.000000000000000000e+00
5.095259525952594970e+01	-0.000000000000000000e+00
5.095299529952995243e+01	-0.000000000000000000e+00
5.095339533953395517e+01	-0.000000000000000000e+00
5.095379537953795079e+01	-0.000000000000000000e+00
5.095419541954195353e+01	-0.000000000000000000e+00
5.095459545954595626e+01	-0.000000000000000000e+00
5.095499549954995189e+01	-0.000000000000000000e+00
5.095539553955395462e+01	-0.000000000000000000e+00
5.095579557955795735e+01	-0.000000000000000000e+00
5.095619561956195298e+01	-0.000000000000000000e+00
5.095659565956595571e+01	-0.000000000000000000e+00
5.095699569956995845e+01	-0.000000000000000000e+00
5.095739573957395407e+01	-0.000000000000000000e+00
5.095779577957795681e+01	-0.000000000000000000e+00
5.095819581958195954e+01	-0.000000000000000000e+00
5.095859585958595517e+01	-0.000000000000000000e+00
5.095899589958995790e+01	-0.000000000000000000e+00
5.095939593959396063e+01	-0.000000000000000000e+00
5.095979597959795626e+01	-0.000000000000000000e+00
5.096019601960195899e+01	-0.000000000000000000e+00
5.096059605960596173e+01	-0.000000000000000000e+00
5.096099609960996446e+01	-0.000000000000000000e+00
5.096139613961396009e+01	-0.000000000000000000e+00
5.096179617961796282e+01	-0.000000000000000000e+00
5.096219621962196555e+01	-0.000000000000000000e+00
5.096259625962596118e+01	-0.000000000000000000e+00
5.096299629962996391e+01	-0.000000000000000000e+00
5.096339633963396665e+01	-0.000000000000000000e+00
5.096379637963796227e+01	-0.000000000000000000e+00
5.096419641964196501e+01	-0.000000000000000000e+00
5.096459645964596774e+01	-0.000000000000000000e+00
5.096499649964996337e+01	-0.000000000000000000e+00
5.096539653965396610e+01	-0.000000000000000000e+00
5.096579657965796883e+01	-0.000000000000000000e+00
5.096619661966196446e+01	-0.000000000000000000e+00
5.096659665966596719e+01	-0.000000000000000000e+00
5.096699669966996993e+01	-0.000000000000000000e+00
5.096739673967396556e+01	-0.000000000000000000e+00
5.096779677967796829e+01	-0.000000000000000000e+00
5.096819681968197102e+01	-0.000000000000000000e+00
5.096859685968596665e+01	-0.000000000000000000e+00
5.096899689968996938e+01	-0.000000000000000000e+00
5.096939693969397212e+01	-0.000000000000000000e+00
5.096979697969796774e+01	-0.000000000000000000e+00
5.097019701970197048e+01	-0.000000000000000000e+00
5.097059705970597321e+01	-0.000000000000000000e+00
5.097099709970996884e+01	-0.000000000000000000e+00
5.097139713971397157e+01	-0.000000000000000000e+00
5.097179717971797430e+01	-0.000000000000000000e+00
5.097219721972196993e+01	-0.000000000000000000e+00
5.097259725972597266e+01	-0.000000000000000000e+00
5.097299729972997540e+01	-0.000000000000000000e+00
5.097339733973397102e+01	-0.000000000000000000e+00
5.097379737973797376e+01	-0.000000000000000000e+00
5.097419741974197649e+01	-0.000000000000000000e+00
5.097459745974597212e+01	-0.000000000000000000e+00
5.097499749974997485e+01	-0.000000000000000000e+00
5.097539753975397758e+01	-0.000000000000000000e+00
5.097579757975797321e+01	-0.000000000000000000e+00
5.097619761976197594e+01	-0.000000000000000000e+00
5.097659765976597868e+01	-0.000000000000000000e+00
5.097699769976997430e+01	-0.000000000000000000e+00
5.097739773977397704e+01	-0.000000000000000000e+00
5.097779777977797977e+01	-0.000000000000000000e+00
5.097819781978197540e+01	-0.000000000000000000e+00
5.097859785978597813e+01	-0.000000000000000000e+00
5.097899789978998086e+01	-0.000000000000000000e+00
5.097939793979397649e+01	-0.000000000000000000e+00
5.097979797979797922e+01	-0.000000000000000000e+00
5.098019801980198196e+01	-0.000000000000000000e+00
5.098059805980597758e+01	-0.000000000000000000e+00
5.098099809980998032e+01	-0.000000000000000000e+00
5.098139813981398305e+01	-0.000000000000000000e+00
5.098179817981797868e+01	-0.000000000000000000e+00
5.098219821982198141e+01	-0.000000000000000000e+00
5.098259825982598414e+01	-0.000000000000000000e+00
5.098299829982997977e+01	-0.000000000000000000e+00
5.098339833983398250e+01	-0.000000000000000000e+00
5.098379837983798524e+01	-0.000000000000000000e+00
5.098419841984198086e+01	-0.000000000000000000e+00
5.098459845984598360e+01	-0.000000000000000000e+00
5.098499849984998633e+01	-0.000000000000000000e+00
5.098539853985398906e+01	-0.000000000000000000e+00
5.098579857985798469e+01	-0.000000000000000000e+00
5.098619861986198742e+01	-0.000000000000000000e+00
5.098659865986599016e+01	-0.000000000000000000e+00
5.098699869986998578e+01	-0.000000000000000000e+00
5.098739873987398852e+01	-0.000000000000000000e+00
5.098779877987799125e+01	-0.000000000000000000e+00
5.098819881988198688e+01	-0.000000000000000000e+00
5.098859885988598961e+01	-0.000000000000000000e+00
5.098899889988999234e+01	-0.000000000000000000e+00
5.098939893989398797e+01	-0.000000000000000000e+00
5.098979897989799071e+01	-0.000000000000000000e+00
5.099019901990199344e+01	-0.000000000000000000e+00
5.099059905990598907e+01	-0.000000000000000000e+00
5.099099909990999180e+01	-0.000000000000000000e+00
5.099139913991399453e+01	-0.000000000000000000e+00
5.099179917991799016e+01	-0.000000000000000000e+00
5.099219921992199289e+01	-0.000000000000000000e+00
5.099259925992599563e+01	-0.000000000000000000e+00
5.099299929992999125e+01	-0.000000000000000000e+00
5.099339933993399399e+01	-0.000000000000000000e+00
5.099379937993799672e+01	-0.000000000000000000e+00
5.099419941994199235e+01	-0.000000000000000000e+00
5.099459945994599508e+01	-0.000000000000000000e+00
5.099499949994999781e+01	-0.000000000000000000e+00
5.099539953995399344e+01	-0.000000000000000000e+00
5.099579957995799617e+01	-0.000000000000000000e+00
5.099619961996199891e+01	-0.000000000000000000e+00
5.099659965996599453e+01	-0.000000000000000000e+00
5.099699969996999727e+01	-0.000000000000000000e+00
5.099739973997400000e+01	-0.000000000000000000e+00
5.099779977997799563e+01	-0.000000000000000000e+00
5.099819981998199836e+01	-0.000000000000000000e+00
5.099859985998600109e+01	-0.000000000000000000e+00
5.099899989998999672e+01	-0.000000000000000000e+00
5.099939993999399945e+01	-0.000000000000000000e+00
5.099979997999800219e+01	-0.000000000000000000e+00
5.100020002000199781e+01	-0.000000000000000000e+00
5.100060006000600055e+01	-0.000000000000000000e+00
5.100100010001000328e+01	-0.000000000000000000e+00
5.100140014001399891e+01	-0.000000000000000000e+00
5.100180018001800164e+01	-0.000000000000000000e+00
5.100220022002200437e+01	-0.000000000000000000e+00
5.100260026002600000e+01	-0.000000000000000000e+00
5.100300030003000273e+01	-0.000000000000000000e+00
5.100340034003400547e+01	-0.000000000000000000e+00
5.100380038003800109e+01	-0.000000000000000000e+00
5.100420042004200383e+01	-0.000000000000000000e+00
5.100460046004600656e+01	-0.000000000000000000e+00
5.100500050005000219e+01	-0.000000000000000000e+00
5.100540054005400492e+01	-0.000000000000000000e+00
5.100580058005800765e+01	-0.000000000000000000e+00
5.100620062006200328e+01	-0.000000000000000000e+00
5.100660066006600601e+01	-0.000000000000000000e+00
5.100700070007000875e+01	-0.000000000000000000e+00
5.100740074007400437e+01	-0.000000000000000000e+00
5.100780078007800711e+01	-0.000000000000000000e+00
5.100820082008200984e+01	-0.000000000000000000e+00
5.100860086008600547e+01	-0.000000000000000000e+00
5.100900090009000820e+01	-0.000000000000000000e+00
5.100940094009401093e+01	-0.000000000000000000e+00
5.100980098009800656e+01	-0.000000000000000000e+00
5.101020102010200929e+01	-0.000000000000000000e+00
5.101060106010601203e+01	-0.000000000000000000e+00
5.101100110011000766e+01	-0.000000000000000000e+00
5.101140114011401039e+01	-0.000000000000000000e+00
5.101180118011801312e+01	-0.000000000000000000e+00
5.101220122012200875e+01	-0.000000000000000000e+00
5.101260126012601148e+01	-0.000000000000000000e+00
5.101300130013001422e+01	-0.000000000000000000e+00
5.101340134013400984e+01	-0.000000000000000000e+00
5.101380138013801258e+01	-0.000000000000000000e+00
5.101420142014201531e+01	-0.000000000000000000e+00
5.101460146014601094e+01	-0.000000000000000000e+00
5.101500150015001367e+01	-0.000000000000000000e+00
5.101540154015401640e+01	-0.000000000000000000e+00
5.101580158015801914e+01	-0.000000000000000000e+00
5.101620162016201476e+01	-0.000000000000000000e+00
5.101660166016601750e+01	-0.000000000000000000e+00
5.101700170017002023e+01	-0.000000000000000000e+00
5.101740174017401586e+01	-0.000000000000000000e+00
5.101780178017801859e+01	-0.000000000000000000e+00
5.101820182018202132e+01	-0.000000000000000000e+00
5.101860186018601695e+01	-0.000000000000000000e+00
5.101900190019001968e+01	-0.000000000000000000e+00
5.101940194019402242e+01	-0.000000000000000000e+00
5.101980198019801804e+01	-0.000000000000000000e+00
5.102020202020202078e+01	-0.000000000000000000e+00
5.102060206020602351e+01	-0.000000000000000000e+00
5.102100210021001914e+01	-0.000000000000000000e+00
5.102140214021402187e+01	-0.000000000000000000e+00
5.102180218021802460e+01	-0.000000000000000000e+00
5.102220222022202023e+01	-0.000000000000000000e+00
5.102260226022602296e+01	-0.000000000000000000e+00
5.102300230023002570e+01	-0.000000000000000000e+00
5.102340234023402132e+01	-0.000000000000000000e+00
5.102380238023802406e+01	-0.000000000000000000e+00
5.102420242024202679e+01	-0.000000000000000000e+00
5.102460246024602242e+01	-0.000000000000000000e+00
5.102500250025002515e+01	-0.000000000000000000e+00
5.102540254025402788e+01	-0.000000000000000000e+00
5.102580258025802351e+01	-0.000000000000000000e+00
5.102620262026202624e+01	-0.000000000000000000e+00
5.102660266026602898e+01	-0.000000000000000000e+00
5.102700270027002460e+01	-0.000000000000000000e+00
5.102740274027402734e+01	-0.000000000000000000e+00
5.102780278027803007e+01	-0.000000000000000000e+00
5.102820282028202570e+01	-0.000000000000000000e+00
5.102860286028602843e+01	-0.000000000000000000e+00
5.102900290029003116e+01	-0.000000000000000000e+00
5.102940294029402679e+01	-0.000000000000000000e+00
5.102980298029802952e+01	-0.000000000000000000e+00
5.103020302030203226e+01	-0.000000000000000000e+00
5.103060306030602788e+01	-0.000000000000000000e+00
5.103100310031003062e+01	-0.000000000000000000e+00
5.103140314031403335e+01	-0.000000000000000000e+00
5.103180318031802898e+01	-0.000000000000000000e+00
5.103220322032203171e+01	-0.000000000000000000e+00
5.103260326032603444e+01	-0.000000000000000000e+00
5.103300330033003007e+01	-0.000000000000000000e+00
5.103340334033403281e+01	-0.000000000000000000e+00
5.103380338033803554e+01	-0.000000000000000000e+00
5.103420342034203117e+01	-0.000000000000000000e+00
5.103460346034603390e+01	-0.000000000000000000e+00
5.103500350035003663e+01	-0.000000000000000000e+00
5.103540354035403226e+01	-0.000000000000000000e+00
5.103580358035803499e+01	-0.000000000000000000e+00
5.103620362036203773e+01	-0.000000000000000000e+00
5.103660366036603335e+01	-0.000000000000000000e+00
5.103700370037003609e+01	-0.000000000000000000e+00
5.103740374037403882e+01	-0.000000000000000000e+00
5.103780378037804155e+01	-0.000000000000000000e+00
5.103820382038203718e+01	-0.000000000000000000e+00
5.103860386038603991e+01	-0.000000000000000000e+00
5.103900390039004265e+01	-0.000000000000000000e+00
5.103940394039403827e+01	-0.000000000000000000e+00
5.103980398039804101e+01	-0.000000000000000000e+00
5.104020402040204374e+01	-0.000000000000000000e+00
5.104060406040603937e+01	-0.000000000000000000e+00
5.104100410041004210e+01	-0.000000000000000000e+00
5.104140414041404483e+01	-0.000000000000000000e+00
5.104180418041804046e+01	-0.000000000000000000e+00
5.104220422042204319e+01	-0.000000000000000000e+00
5.104260426042604593e+01	-0.000000000000000000e+00
5.104300430043004155e+01	-0.000000000000000000e+00
5.104340434043404429e+01	-0.000000000000000000e+00
5.104380438043804702e+01	-0.000000000000000000e+00
5.104420442044204265e+01	-0.000000000000000000e+00
5.104460446044604538e+01	-0.000000000000000000e+00
5.104500450045004811e+01	-0.000000000000000000e+00
5.104540454045404374e+01	-0.000000000000000000e+00
5.104580458045804647e+01	-0.000000000000000000e+00
5.104620462046204921e+01	-0.000000000000000000e+00
5.104660466046604483e+01	-0.000000000000000000e+00
5.104700470047004757e+01	-0.000000000000000000e+00
5.104740474047405030e+01	-0.000000000000000000e+00
5.104780478047804593e+01	-0.000000000000000000e+00
5.104820482048204866e+01	-0.000000000000000000e+00
5.104860486048605139e+01	-0.000000000000000000e+00
5.104900490049004702e+01	-0.000000000000000000e+00
5.104940494049404975e+01	-0.000000000000000000e+00
5.104980498049805249e+01	-0.000000000000000000e+00
5.105020502050204811e+01	-0.000000000000000000e+00
5.105060506050605085e+01	-0.000000000000000000e+00
5.105100510051005358e+01	-0.000000000000000000e+00
5.105140514051404921e+01	-0.000000000000000000e+00
5.105180518051805194e+01	-0.000000000000000000e+00
5.105220522052205467e+01	-0.000000000000000000e+00
5.105260526052605030e+01	-0.000000000000000000e+00
5.105300530053005303e+01	-0.000000000000000000e+00
5.105340534053405577e+01	-0.000000000000000000e+00
5.105380538053805139e+01	-0.000000000000000000e+00
5.105420542054205413e+01	-0.000000000000000000e+00
5.105460546054605686e+01	-0.000000000000000000e+00
5.105500550055005249e+01	-0.000000000000000000e+00
5.105540554055405522e+01	-0.000000000000000000e+00
5.105580558055805795e+01	-0.000000000000000000e+00
5.105620562056205358e+01	-0.000000000000000000e+00
5.105660566056605632e+01	-0.000000000000000000e+00
5.105700570057005905e+01	-0.000000000000000000e+00
5.105740574057405468e+01	-0.000000000000000000e+00
5.105780578057805741e+01	-0.000000000000000000e+00
5.105820582058206014e+01	-0.000000000000000000e+00
5.105860586058605577e+01	-0.000000000000000000e+00
5.105900590059005850e+01	-0.000000000000000000e+00
5.105940594059406124e+01	-0.000000000000000000e+00
5.105980598059805686e+01	-0.000000000000000000e+00
5.106020602060205960e+01	-0.000000000000000000e+00
5.106060606060606233e+01	-0.000000000000000000e+00
5.106100610061005796e+01	-0.000000000000000000e+00
5.106140614061406069e+01	-0.000000000000000000e+00
5.106180618061806342e+01	-0.000000000000000000e+00
5.106220622062205905e+01	-0.000000000000000000e+00
5.106260626062606178e+01	-0.000000000000000000e+00
5.106300630063006452e+01	-0.000000000000000000e+00
5.106340634063406014e+01	-0.000000000000000000e+00
5.106380638063806288e+01	-0.000000000000000000e+00
5.106420642064206561e+01	-0.000000000000000000e+00
5.106460646064606124e+01	-0.000000000000000000e+00
5.106500650065006397e+01	-0.000000000000000000e+00
5.106540654065406670e+01	-0.000000000000000000e+00
5.106580658065806233e+01	-0.000000000000000000e+00
5.106620662066206506e+01	-0.000000000000000000e+00
5.106660666066606780e+01	-0.000000000000000000e+00
5.106700670067006342e+01	-0.000000000000000000e+00
5.106740674067406616e+01	-0.000000000000000000e+00
5.106780678067806889e+01	-0.000000000000000000e+00
5.106820682068206452e+01	-0.000000000000000000e+00
5.106860686068606725e+01	-0.000000000000000000e+00
5.106900690069006998e+01	-0.000000000000000000e+00
5.106940694069407272e+01	-0.000000000000000000e+00
5.106980698069806834e+01	-0.000000000000000000e+00
5.107020702070207108e+01	-0.000000000000000000e+00
5.107060706070607381e+01	-0.000000000000000000e+00
5.107100710071006944e+01	-0.000000000000000000e+00
5.107140714071407217e+01	-0.000000000000000000e+00
5.107180718071807490e+01	-0.000000000000000000e+00
5.107220722072207053e+01	-0.000000000000000000e+00
5.107260726072607326e+01	-0.000000000000000000e+00
5.107300730073007600e+01	-0.000000000000000000e+00
5.107340734073407162e+01	-0.000000000000000000e+00
5.107380738073807436e+01	-0.000000000000000000e+00
5.107420742074207709e+01	-0.000000000000000000e+00
5.107460746074607272e+01	-0.000000000000000000e+00
5.107500750075007545e+01	-0.000000000000000000e+00
5.107540754075407818e+01	-0.000000000000000000e+00
5.107580758075807381e+01	-0.000000000000000000e+00
5.107620762076207654e+01	-0.000000000000000000e+00
5.107660766076607928e+01	-0.000000000000000000e+00
5.107700770077007490e+01	-0.000000000000000000e+00
5.107740774077407764e+01	-0.000000000000000000e+00
5.107780778077808037e+01	-0.000000000000000000e+00
5.107820782078207600e+01	-0.000000000000000000e+00
5.107860786078607873e+01	-0.000000000000000000e+00
5.107900790079008146e+01	-0.000000000000000000e+00
5.107940794079407709e+01	-0.000000000000000000e+00
5.107980798079807983e+01	-0.000000000000000000e+00
5.108020802080208256e+01	-0.000000000000000000e+00
5.108060806080607819e+01	-0.000000000000000000e+00
5.108100810081008092e+01	-0.000000000000000000e+00
5.108140814081408365e+01	-0.000000000000000000e+00
5.108180818081807928e+01	-0.000000000000000000e+00
5.108220822082208201e+01	-0.000000000000000000e+00
5.108260826082608475e+01	-0.000000000000000000e+00
5.108300830083008037e+01	-0.000000000000000000e+00
5.108340834083408311e+01	-0.000000000000000000e+00
5.108380838083808584e+01	-0.000000000000000000e+00
5.108420842084208147e+01	-0.000000000000000000e+00
5.108460846084608420e+01	-0.000000000000000000e+00
5.108500850085008693e+01	-0.000000000000000000e+00
5.108540854085408256e+01	-0.000000000000000000e+00
5.108580858085808529e+01	-0.000000000000000000e+00
5.108620862086208803e+01	-0.000000000000000000e+00
5.108660866086608365e+01	-0.000000000000000000e+00
5.108700870087008639e+01	-0.000000000000000000e+00
5.108740874087408912e+01	-0.000000000000000000e+00
5.108780878087808475e+01	-0.000000000000000000e+00
5.108820882088208748e+01	-0.000000000000000000e+00
5.108860886088609021e+01	-0.000000000000000000e+00
5.108900890089008584e+01	-0.000000000000000000e+00
5.108940894089408857e+01	-0.000000000000000000e+00
5.108980898089809131e+01	-0.000000000000000000e+00
5.109020902090209404e+01	-0.000000000000000000e+00
5.109060906090608967e+01	-0.000000000000000000e+00
5.109100910091009240e+01	-0.000000000000000000e+00
5.109140914091409513e+01	-0.000000000000000000e+00
5.109180918091809076e+01	-0.000000000000000000e+00
5.109220922092209349e+01	-0.000000000000000000e+00
5.109260926092609623e+01	-0.000000000000000000e+00
5.109300930093009185e+01	-0.000000000000000000e+00
5.109340934093409459e+01	-0.000000000000000000e+00
5.109380938093809732e+01	-0.000000000000000000e+00
5.109420942094209295e+01	-0.000000000000000000e+00
5.109460946094609568e+01	-0.000000000000000000e+00
5.109500950095009841e+01	-0.000000000000000000e+00
5.109540954095409404e+01	-0.000000000000000000e+00
5.109580958095809677e+01	-0.000000000000000000e+00
5.109620962096209951e+01	-0.000000000000000000e+00
5.109660966096609513e+01	-0.000000000000000000e+00
5.109700970097009787e+01	-0.000000000000000000e+00
5.109740974097410060e+01	-0.000000000000000000e+00
5.109780978097809623e+01	-0.000000000000000000e+00
5.109820982098209896e+01	-0.000000000000000000e+00
5.109860986098610169e+01	-0.000000000000000000e+00
5.109900990099009732e+01	-0.000000000000000000e+00
5.109940994099410005e+01	-0.000000000000000000e+00
5.109980998099810279e+01	-0.000000000000000000e+00
5.110021002100209842e+01	-0.000000000000000000e+00
5.110061006100610115e+01	-0.000000000000000000e+00
5.110101010101010388e+01	-0.000000000000000000e+00
5.110141014101409951e+01	-0.000000000000000000e+00
5.110181018101810224e+01	-0.000000000000000000e+00
5.110221022102210497e+01	-0.000000000000000000e+00
5.110261026102610060e+01	-0.000000000000000000e+00
5.110301030103010334e+01	-0.000000000000000000e+00
5.110341034103410607e+01	-0.000000000000000000e+00
5.110381038103810170e+01	-0.000000000000000000e+00
5.110421042104210443e+01	-0.000000000000000000e+00
5.110461046104610716e+01	-0.000000000000000000e+00
5.110501050105010279e+01	-0.000000000000000000e+00
5.110541054105410552e+01	-0.000000000000000000e+00
5.110581058105810826e+01	-0.000000000000000000e+00
5.110621062106210388e+01	-0.000000000000000000e+00
5.110661066106610662e+01	-0.000000000000000000e+00
5.110701070107010935e+01	-0.000000000000000000e+00
5.110741074107410498e+01	-0.000000000000000000e+00
5.110781078107810771e+01	-0.000000000000000000e+00
5.110821082108211044e+01	-0.000000000000000000e+00
5.110861086108610607e+01	-0.000000000000000000e+00
5.110901090109010880e+01	-0.000000000000000000e+00
5.110941094109411154e+01	-0.000000000000000000e+00
5.110981098109810716e+01	-0.000000000000000000e+00
5.111021102110210990e+01	-0.000000000000000000e+00
5.111061106110611263e+01	-0.000000000000000000e+00
5.111101110111010826e+01	-0.000000000000000000e+00
5.111141114111411099e+01	-0.000000000000000000e+00
5.111181118111811372e+01	-0.000000000000000000e+00
5.111221122112210935e+01	-0.000000000000000000e+00
5.111261126112611208e+01	-0.000000000000000000e+00
5.111301130113011482e+01	-0.000000000000000000e+00
5.111341134113411044e+01	-0.000000000000000000e+00
5.111381138113811318e+01	-0.000000000000000000e+00
5.111421142114211591e+01	-0.000000000000000000e+00
5.111461146114611154e+01	-0.000000000000000000e+00
5.111501150115011427e+01	-0.000000000000000000e+00
5.111541154115411700e+01	-0.000000000000000000e+00
5.111581158115811263e+01	-0.000000000000000000e+00
5.111621162116211536e+01	-0.000000000000000000e+00
5.111661166116611810e+01	-0.000000000000000000e+00
5.111701170117011372e+01	-0.000000000000000000e+00
5.111741174117411646e+01	-0.000000000000000000e+00
5.111781178117811919e+01	-0.000000000000000000e+00
5.111821182118211482e+01	-0.000000000000000000e+00
5.111861186118611755e+01	-0.000000000000000000e+00
5.111901190119012028e+01	-0.000000000000000000e+00
5.111941194119411591e+01	-0.000000000000000000e+00
5.111981198119811864e+01	-0.000000000000000000e+00
5.112021202120212138e+01	-0.000000000000000000e+00
5.112061206120611700e+01	-0.000000000000000000e+00
5.112101210121011974e+01	-0.000000000000000000e+00
5.112141214121412247e+01	-0.000000000000000000e+00
5.112181218121812520e+01	-0.000000000000000000e+00
5.112221222122212083e+01	-0.000000000000000000e+00
5.112261226122612356e+01	-0.000000000000000000e+00
5.112301230123012630e+01	-0.000000000000000000e+00
5.112341234123412193e+01	-0.000000000000000000e+00
5.112381238123812466e+01	-0.000000000000000000e+00
5.112421242124212739e+01	-0.000000000000000000e+00
5.112461246124612302e+01	-0.000000000000000000e+00
5.112501250125012575e+01	-0.000000000000000000e+00
5.112541254125412848e+01	-0.000000000000000000e+00
5.112581258125812411e+01	-0.000000000000000000e+00
5.112621262126212685e+01	-0.000000000000000000e+00
5.112661266126612958e+01	-0.000000000000000000e+00
5.112701270127012521e+01	-0.000000000000000000e+00
5.112741274127412794e+01	-0.000000000000000000e+00
5.112781278127813067e+01	-0.000000000000000000e+00
5.112821282128212630e+01	-0.000000000000000000e+00
5.112861286128612903e+01	-0.000000000000000000e+00
5.112901290129013177e+01	-0.000000000000000000e+00
5.112941294129412739e+01	-0.000000000000000000e+00
5.112981298129813013e+01	-0.000000000000000000e+00
5.113021302130213286e+01	-0.000000000000000000e+00
5.113061306130612849e+01	-0.000000000000000000e+00
5.113101310131013122e+01	-0.000000000000000000e+00
5.113141314131413395e+01	-0.000000000000000000e+00
5.113181318131812958e+01	-0.000000000000000000e+00
5.113221322132213231e+01	-0.000000000000000000e+00
5.113261326132613505e+01	-0.000000000000000000e+00
5.113301330133013067e+01	-0.000000000000000000e+00
5.113341334133413341e+01	-0.000000000000000000e+00
5.113381338133813614e+01	-0.000000000000000000e+00
5.113421342134213177e+01	-0.000000000000000000e+00
5.113461346134613450e+01	-0.000000000000000000e+00
5.113501350135013723e+01	-0.000000000000000000e+00
5.113541354135413286e+01	-0.000000000000000000e+00
5.113581358135813559e+01	-0.000000000000000000e+00
5.113621362136213833e+01	-0.000000000000000000e+00
5.113661366136613395e+01	-0.000000000000000000e+00
5.113701370137013669e+01	-0.000000000000000000e+00
5.113741374137413942e+01	-0.000000000000000000e+00
5.113781378137813505e+01	-0.000000000000000000e+00
5.113821382138213778e+01	-0.000000000000000000e+00
5.113861386138614051e+01	-0.000000000000000000e+00
5.113901390139013614e+01	-0.000000000000000000e+00
5.113941394139413887e+01	-0.000000000000000000e+00
5.113981398139814161e+01	-0.000000000000000000e+00
5.114021402140213723e+01	-0.000000000000000000e+00
5.114061406140613997e+01	-0.000000000000000000e+00
5.114101410141014270e+01	-0.000000000000000000e+00
5.114141414141413833e+01	-0.000000000000000000e+00
5.114181418141814106e+01	-0.000000000000000000e+00
5.114221422142214379e+01	-0.000000000000000000e+00
5.114261426142613942e+01	-0.000000000000000000e+00
5.114301430143014215e+01	-0.000000000000000000e+00
5.114341434143414489e+01	-0.000000000000000000e+00
5.114381438143814762e+01	-0.000000000000000000e+00
5.114421442144214325e+01	-0.000000000000000000e+00
5.114461446144614598e+01	-0.000000000000000000e+00
5.114501450145014871e+01	-0.000000000000000000e+00
5.114541454145414434e+01	-0.000000000000000000e+00
5.114581458145814707e+01	-0.000000000000000000e+00
5.114621462146214981e+01	-0.000000000000000000e+00
5.114661466146614544e+01	-0.000000000000000000e+00
5.114701470147014817e+01	-0.000000000000000000e+00
5.114741474147415090e+01	-0.000000000000000000e+00
5.114781478147814653e+01	-0.000000000000000000e+00
5.114821482148214926e+01	-0.000000000000000000e+00
5.114861486148615199e+01	-0.000000000000000000e+00
5.114901490149014762e+01	-0.000000000000000000e+00
5.114941494149415036e+01	-0.000000000000000000e+00
5.114981498149815309e+01	-0.000000000000000000e+00
5.115021502150214872e+01	-0.000000000000000000e+00
5.115061506150615145e+01	-0.000000000000000000e+00
5.115101510151015418e+01	-0.000000000000000000e+00
5.115141514151414981e+01	-0.000000000000000000e+00
5.115181518151815254e+01	-0.000000000000000000e+00
5.115221522152215528e+01	-0.000000000000000000e+00
5.115261526152615090e+01	-0.000000000000000000e+00
5.115301530153015364e+01	-0.000000000000000000e+00
5.115341534153415637e+01	-0.000000000000000000e+00
5.115381538153815200e+01	-0.000000000000000000e+00
5.115421542154215473e+01	-0.000000000000000000e+00
5.115461546154615746e+01	-0.000000000000000000e+00
5.115501550155015309e+01	-0.000000000000000000e+00
5.115541554155415582e+01	-0.000000000000000000e+00
5.115581558155815856e+01	-0.000000000000000000e+00
5.115621562156215418e+01	-0.000000000000000000e+00
5.115661566156615692e+01	-0.000000000000000000e+00
5.115701570157015965e+01	-0.000000000000000000e+00
5.115741574157415528e+01	-0.000000000000000000e+00
5.115781578157815801e+01	-0.000000000000000000e+00
5.115821582158216074e+01	-0.000000000000000000e+00
5.115861586158615637e+01	-0.000000000000000000e+00
5.115901590159015910e+01	-0.000000000000000000e+00
5.115941594159416184e+01	-0.000000000000000000e+00
5.115981598159815746e+01	-0.000000000000000000e+00
5.116021602160216020e+01	-0.000000000000000000e+00
5.116061606160616293e+01	-0.000000000000000000e+00
5.116101610161015856e+01	-0.000000000000000000e+00
5.116141614161416129e+01	-0.000000000000000000e+00
5.116181618161816402e+01	-0.000000000000000000e+00
5.116221622162215965e+01	-0.000000000000000000e+00
5.116261626162616238e+01	-0.000000000000000000e+00
5.116301630163016512e+01	-0.000000000000000000e+00
5.116341634163416074e+01	-0.000000000000000000e+00
5.116381638163816348e+01	-0.000000000000000000e+00
5.116421642164216621e+01	-0.000000000000000000e+00
5.116461646164616184e+01	-0.000000000000000000e+00
5.116501650165016457e+01	-0.000000000000000000e+00
5.116541654165416730e+01	-0.000000000000000000e+00
5.116581658165816293e+01	-0.000000000000000000e+00
5.116621662166216566e+01	-0.000000000000000000e+00
5.116661666166616840e+01	-0.000000000000000000e+00
5.116701670167016403e+01	-0.000000000000000000e+00
5.116741674167416676e+01	-0.000000000000000000e+00
5.116781678167816949e+01	-0.000000000000000000e+00
5.116821682168216512e+01	-0.000000000000000000e+00
5.116861686168616785e+01	-0.000000000000000000e+00
5.116901690169017058e+01	-0.000000000000000000e+00
5.116941694169416621e+01	-0.000000000000000000e+00
5.116981698169816895e+01	-0.000000000000000000e+00
5.117021702170217168e+01	-0.000000000000000000e+00
5.117061706170616731e+01	-0.000000000000000000e+00
5.117101710171017004e+01	-0.000000000000000000e+00
5.117141714171417277e+01	-0.000000000000000000e+00
5.117181718171816840e+01	-0.000000000000000000e+00
5.117221722172217113e+01	-0.000000000000000000e+00
5.117261726172617387e+01	-0.000000000000000000e+00
5.117301730173016949e+01	-0.000000000000000000e+00
5.117341734173417223e+01	-0.000000000000000000e+00
5.117381738173817496e+01	-0.000000000000000000e+00
5.117421742174217059e+01	-0.000000000000000000e+00
5.117461746174617332e+01	-0.000000000000000000e+00
5.117501750175017605e+01	-0.000000000000000000e+00
5.117541754175417879e+01	-0.000000000000000000e+00
5.117581758175817441e+01	-0.000000000000000000e+00
5.117621762176217715e+01	-0.000000000000000000e+00
5.117661766176617988e+01	-0.000000000000000000e+00
5.117701770177017551e+01	-0.000000000000000000e+00
5.117741774177417824e+01	-0.000000000000000000e+00
5.117781778177818097e+01	-0.000000000000000000e+00
5.117821782178217660e+01	-0.000000000000000000e+00
5.117861786178617933e+01	-0.000000000000000000e+00
5.117901790179018207e+01	-0.000000000000000000e+00
5.117941794179417769e+01	-0.000000000000000000e+00
5.117981798179818043e+01	-0.000000000000000000e+00
5.118021802180218316e+01	-0.000000000000000000e+00
5.118061806180617879e+01	-0.000000000000000000e+00
5.118101810181018152e+01	-0.000000000000000000e+00
5.118141814181418425e+01	-0.000000000000000000e+00
5.118181818181817988e+01	-0.000000000000000000e+00
5.118221822182218261e+01	-0.000000000000000000e+00
5.118261826182618535e+01	-0.000000000000000000e+00
5.118301830183018097e+01	-0.000000000000000000e+00
5.118341834183418371e+01	-0.000000000000000000e+00
5.118381838183818644e+01	-0.000000000000000000e+00
5.118421842184218207e+01	-0.000000000000000000e+00
5.118461846184618480e+01	-0.000000000000000000e+00
5.118501850185018753e+01	-0.000000000000000000e+00
5.118541854185418316e+01	-0.000000000000000000e+00
5.118581858185818589e+01	-0.000000000000000000e+00
5.118621862186218863e+01	-0.000000000000000000e+00
5.118661866186618425e+01	-0.000000000000000000e+00
5.118701870187018699e+01	-0.000000000000000000e+00
5.118741874187418972e+01	-0.000000000000000000e+00
5.118781878187818535e+01	-0.000000000000000000e+00
5.118821882188218808e+01	-0.000000000000000000e+00
5.118861886188619081e+01	-0.000000000000000000e+00
5.118901890189018644e+01	-0.000000000000000000e+00
5.118941894189418917e+01	-0.000000000000000000e+00
5.118981898189819191e+01	-0.000000000000000000e+00
5.119021902190218754e+01	-0.000000000000000000e+00
5.119061906190619027e+01	-0.000000000000000000e+00
5.119101910191019300e+01	-0.000000000000000000e+00
5.119141914191418863e+01	-0.000000000000000000e+00
5.119181918191819136e+01	-0.000000000000000000e+00
5.119221922192219409e+01	-0.000000000000000000e+00
5.119261926192618972e+01	-0.000000000000000000e+00
5.119301930193019246e+01	-0.000000000000000000e+00
5.119341934193419519e+01	-0.000000000000000000e+00
5.119381938193819082e+01	-0.000000000000000000e+00
5.119421942194219355e+01	-0.000000000000000000e+00
5.119461946194619628e+01	-0.000000000000000000e+00
5.119501950195019191e+01	-0.000000000000000000e+00
5.119541954195419464e+01	-0.000000000000000000e+00
5.119581958195819738e+01	-0.000000000000000000e+00
5.119621962196219300e+01	-0.000000000000000000e+00
5.119661966196619574e+01	-0.000000000000000000e+00
5.119701970197019847e+01	-0.000000000000000000e+00
5.119741974197420120e+01	-0.000000000000000000e+00
5.119781978197819683e+01	-0.000000000000000000e+00
5.119821982198219956e+01	-0.000000000000000000e+00
5.119861986198620230e+01	-0.000000000000000000e+00
5.119901990199019792e+01	-0.000000000000000000e+00
5.119941994199420066e+01	-0.000000000000000000e+00
5.119981998199820339e+01	-0.000000000000000000e+00
5.120022002200219902e+01	-0.000000000000000000e+00
5.120062006200620175e+01	-0.000000000000000000e+00
5.120102010201020448e+01	-0.000000000000000000e+00
5.120142014201420011e+01	-0.000000000000000000e+00
5.120182018201820284e+01	-0.000000000000000000e+00
5.120222022202220558e+01	-0.000000000000000000e+00
5.120262026202620120e+01	-0.000000000000000000e+00
5.120302030203020394e+01	-0.000000000000000000e+00
5.120342034203420667e+01	-0.000000000000000000e+00
5.120382038203820230e+01	-0.000000000000000000e+00
5.120422042204220503e+01	-0.000000000000000000e+00
5.120462046204620776e+01	-0.000000000000000000e+00
5.120502050205020339e+01	-0.000000000000000000e+00
5.120542054205420612e+01	-0.000000000000000000e+00
5.120582058205820886e+01	-0.000000000000000000e+00
5.120622062206220448e+01	-0.000000000000000000e+00
5.120662066206620722e+01	-0.000000000000000000e+00
5.120702070207020995e+01	-0.000000000000000000e+00
5.120742074207420558e+01	-0.000000000000000000e+00
5.120782078207820831e+01	-0.000000000000000000e+00
5.120822082208221104e+01	-0.000000000000000000e+00
5.120862086208620667e+01	-0.000000000000000000e+00
5.120902090209020940e+01	-0.000000000000000000e+00
5.120942094209421214e+01	-0.000000000000000000e+00
5.120982098209820776e+01	-0.000000000000000000e+00
5.121022102210221050e+01	-0.000000000000000000e+00
5.121062106210621323e+01	-0.000000000000000000e+00
5.121102110211020886e+01	-0.000000000000000000e+00
5.121142114211421159e+01	-0.000000000000000000e+00
5.121182118211821432e+01	-0.000000000000000000e+00
5.121222122212220995e+01	-0.000000000000000000e+00
5.121262126212621268e+01	-0.000000000000000000e+00
5.121302130213021542e+01	-0.000000000000000000e+00
5.121342134213421105e+01	-0.000000000000000000e+00
5.121382138213821378e+01	-0.000000000000000000e+00
5.121422142214221651e+01	-0.000000000000000000e+00
5.121462146214621214e+01	-0.000000000000000000e+00
5.121502150215021487e+01	-0.000000000000000000e+00
5.121542154215421760e+01	-0.000000000000000000e+00
5.121582158215821323e+01	-0.000000000000000000e+00
5.121622162216221597e+01	-0.000000000000000000e+00
5.121662166216621870e+01	-0.000000000000000000e+00
5.121702170217021433e+01	-0.000000000000000000e+00
5.121742174217421706e+01	-0.000000000000000000e+00
5.121782178217821979e+01	-0.000000000000000000e+00
5.121822182218221542e+01	-0.000000000000000000e+00
5.121862186218621815e+01	-0.000000000000000000e+00
5.121902190219022089e+01	-0.000000000000000000e+00
5.121942194219421651e+01	-0.000000000000000000e+00
5.121982198219821925e+01	-0.000000000000000000e+00
5.122022202220222198e+01	-0.000000000000000000e+00
5.122062206220621761e+01	-0.000000000000000000e+00
5.122102210221022034e+01	-0.000000000000000000e+00
5.122142214221422307e+01	-0.000000000000000000e+00
5.122182218221821870e+01	-0.000000000000000000e+00
5.122222222222222143e+01	-0.000000000000000000e+00
5.122262226222622417e+01	-0.000000000000000000e+00
5.122302230223021979e+01	-0.000000000000000000e+00
5.122342234223422253e+01	-0.000000000000000000e+00
5.122382238223822526e+01	-0.000000000000000000e+00
5.122422242224222089e+01	-0.000000000000000000e+00
5.122462246224622362e+01	-0.000000000000000000e+00
5.122502250225022635e+01	-0.000000000000000000e+00
5.122542254225422198e+01	-0.000000000000000000e+00
5.122582258225822471e+01	-0.000000000000000000e+00
5.122622262226222745e+01	-0.000000000000000000e+00
5.122662266226622307e+01	-0.000000000000000000e+00
5.122702270227022581e+01	-0.000000000000000000e+00
5.122742274227422854e+01	-0.000000000000000000e+00
5.122782278227822417e+01	-0.000000000000000000e+00
5.122822282228222690e+01	-0.000000000000000000e+00
5.122862286228622963e+01	-0.000000000000000000e+00
5.122902290229023237e+01	-0.000000000000000000e+00
5.122942294229422799e+01	-0.000000000000000000e+00
5.122982298229823073e+01	-0.000000000000000000e+00
5.123022302230223346e+01	-0.000000000000000000e+00
5.123062306230622909e+01	-0.000000000000000000e+00
5.123102310231023182e+01	-0.000000000000000000e+00
5.123142314231423455e+01	-0.000000000000000000e+00
5.123182318231823018e+01	-0.000000000000000000e+00
5.123222322232223291e+01	-0.000000000000000000e+00
5.123262326232623565e+01	-0.000000000000000000e+00
5.123302330233023127e+01	-0.000000000000000000e+00
5.123342334233423401e+01	-0.000000000000000000e+00
5.123382338233823674e+01	-0.000000000000000000e+00
5.123422342234223237e+01	-0.000000000000000000e+00
5.123462346234623510e+01	-0.000000000000000000e+00
5.123502350235023783e+01	-0.000000000000000000e+00
5.123542354235423346e+01	-0.000000000000000000e+00
5.123582358235823619e+01	-0.000000000000000000e+00
5.123622362236223893e+01	-0.000000000000000000e+00
5.123662366236623456e+01	-0.000000000000000000e+00
5.123702370237023729e+01	-0.000000000000000000e+00
5.123742374237424002e+01	-0.000000000000000000e+00
5.123782378237823565e+01	-0.000000000000000000e+00
5.123822382238223838e+01	-0.000000000000000000e+00
5.123862386238624111e+01	-0.000000000000000000e+00
5.123902390239023674e+01	-0.000000000000000000e+00
5.123942394239423948e+01	-0.000000000000000000e+00
5.123982398239824221e+01	-0.000000000000000000e+00
5.124022402240223784e+01	-0.000000000000000000e+00
5.124062406240624057e+01	-0.000000000000000000e+00
5.124102410241024330e+01	-0.000000000000000000e+00
5.124142414241423893e+01	-0.000000000000000000e+00
5.124182418241824166e+01	-0.000000000000000000e+00
5.124222422242224440e+01	-0.000000000000000000e+00
5.124262426242624002e+01	-0.000000000000000000e+00
5.124302430243024276e+01	-0.000000000000000000e+00
5.124342434243424549e+01	-0.000000000000000000e+00
5.124382438243824112e+01	-0.000000000000000000e+00
5.124422442244224385e+01	-0.000000000000000000e+00
5.124462446244624658e+01	-0.000000000000000000e+00
5.124502450245024221e+01	-0.000000000000000000e+00
5.124542454245424494e+01	-0.000000000000000000e+00
5.124582458245824768e+01	-0.000000000000000000e+00
5.124622462246224330e+01	-0.000000000000000000e+00
5.124662466246624604e+01	-0.000000000000000000e+00
5.124702470247024877e+01	-0.000000000000000000e+00
5.124742474247424440e+01	-0.000000000000000000e+00
5.124782478247824713e+01	-0.000000000000000000e+00
5.124822482248224986e+01	-0.000000000000000000e+00
5.124862486248624549e+01	-0.000000000000000000e+00
5.124902490249024822e+01	-0.000000000000000000e+00
5.124942494249425096e+01	-0.000000000000000000e+00
5.124982498249824658e+01	-0.000000000000000000e+00
5.125022502250224932e+01	-0.000000000000000000e+00
5.125062506250625205e+01	-0.000000000000000000e+00
5.125102510251025478e+01	-0.000000000000000000e+00
5.125142514251425041e+01	-0.000000000000000000e+00
5.125182518251825314e+01	-0.000000000000000000e+00
5.125222522252225588e+01	-0.000000000000000000e+00
5.125262526252625150e+01	-0.000000000000000000e+00
5.125302530253025424e+01	-0.000000000000000000e+00
5.125342534253425697e+01	-0.000000000000000000e+00
5.125382538253825260e+01	-0.000000000000000000e+00
5.125422542254225533e+01	-0.000000000000000000e+00
5.125462546254625806e+01	-0.000000000000000000e+00
5.125502550255025369e+01	-0.000000000000000000e+00
5.125542554255425642e+01	-0.000000000000000000e+00
5.125582558255825916e+01	-0.000000000000000000e+00
5.125622562256225478e+01	-0.000000000000000000e+00
5.125662566256625752e+01	-0.000000000000000000e+00
5.125702570257026025e+01	-0.000000000000000000e+00
5.125742574257425588e+01	-0.000000000000000000e+00
5.125782578257825861e+01	-0.000000000000000000e+00
5.125822582258226134e+01	-0.000000000000000000e+00
5.125862586258625697e+01	-0.000000000000000000e+00
5.125902590259025970e+01	-0.000000000000000000e+00
5.125942594259426244e+01	-0.000000000000000000e+00
5.125982598259825807e+01	-0.000000000000000000e+00
5.126022602260226080e+01	-0.000000000000000000e+00
5.126062606260626353e+01	-0.000000000000000000e+00
5.126102610261025916e+01	-0.000000000000000000e+00
5.126142614261426189e+01	-0.000000000000000000e+00
5.126182618261826462e+01	-0.000000000000000000e+00
5.126222622262226025e+01	-0.000000000000000000e+00
5.126262626262626299e+01	-0.000000000000000000e+00
5.126302630263026572e+01	-0.000000000000000000e+00
5.126342634263426135e+01	-0.000000000000000000e+00
5.126382638263826408e+01	-0.000000000000000000e+00
5.126422642264226681e+01	-0.000000000000000000e+00
5.126462646264626244e+01	-0.000000000000000000e+00
5.126502650265026517e+01	-0.000000000000000000e+00
5.126542654265426791e+01	-0.000000000000000000e+00
5.126582658265826353e+01	-0.000000000000000000e+00
5.126622662266226627e+01	-0.000000000000000000e+00
5.126662666266626900e+01	-0.000000000000000000e+00
5.126702670267026463e+01	-0.000000000000000000e+00
5.126742674267426736e+01	-0.000000000000000000e+00
5.126782678267827009e+01	-0.000000000000000000e+00
5.126822682268226572e+01	-0.000000000000000000e+00
5.126862686268626845e+01	-0.000000000000000000e+00
5.126902690269027119e+01	-0.000000000000000000e+00
5.126942694269426681e+01	-0.000000000000000000e+00
5.126982698269826955e+01	-0.000000000000000000e+00
5.127022702270227228e+01	-0.000000000000000000e+00
5.127062706270626791e+01	-0.000000000000000000e+00
5.127102710271027064e+01	-0.000000000000000000e+00
5.127142714271427337e+01	-0.000000000000000000e+00
5.127182718271826900e+01	-0.000000000000000000e+00
5.127222722272227173e+01	-0.000000000000000000e+00
5.127262726272627447e+01	-0.000000000000000000e+00
5.127302730273027009e+01	-0.000000000000000000e+00
5.127342734273427283e+01	-0.000000000000000000e+00
5.127382738273827556e+01	-0.000000000000000000e+00
5.127422742274227119e+01	-0.000000000000000000e+00
5.127462746274627392e+01	-0.000000000000000000e+00
5.127502750275027665e+01	-0.000000000000000000e+00
5.127542754275427228e+01	-0.000000000000000000e+00
5.127582758275827501e+01	-0.000000000000000000e+00
5.127622762276227775e+01	-0.000000000000000000e+00
5.127662766276627337e+01	-0.000000000000000000e+00
5.127702770277027611e+01	-0.000000000000000000e+00
5.127742774277427884e+01	-0.000000000000000000e+00
5.127782778277827447e+01	-0.000000000000000000e+00
5.127822782278227720e+01	-0.000000000000000000e+00
5.127862786278627993e+01	-0.000000000000000000e+00
5.127902790279027556e+01	-0.000000000000000000e+00
5.127942794279427829e+01	-0.000000000000000000e+00
5.127982798279828103e+01	-0.000000000000000000e+00
5.128022802280227666e+01	-0.000000000000000000e+00
5.128062806280627939e+01	-0.000000000000000000e+00
5.128102810281028212e+01	-0.000000000000000000e+00
5.128142814281427775e+01	-0.000000000000000000e+00
5.128182818281828048e+01	-0.000000000000000000e+00
5.128222822282228321e+01	-0.000000000000000000e+00
5.128262826282628595e+01	-0.000000000000000000e+00
5.128302830283028158e+01	-0.000000000000000000e+00
5.128342834283428431e+01	-0.000000000000000000e+00
5.128382838283828704e+01	-0.000000000000000000e+00
5.128422842284228267e+01	-0.000000000000000000e+00
5.128462846284628540e+01	-0.000000000000000000e+00
5.128502850285028813e+01	-0.000000000000000000e+00
5.128542854285428376e+01	-0.000000000000000000e+00
5.128582858285828650e+01	-0.000000000000000000e+00
5.128622862286228923e+01	-0.000000000000000000e+00
5.128662866286628486e+01	-0.000000000000000000e+00
5.128702870287028759e+01	-0.000000000000000000e+00
5.128742874287429032e+01	-0.000000000000000000e+00
5.128782878287828595e+01	-0.000000000000000000e+00
5.128822882288228868e+01	-0.000000000000000000e+00
5.128862886288629142e+01	-0.000000000000000000e+00
5.128902890289028704e+01	-0.000000000000000000e+00
5.128942894289428978e+01	-0.000000000000000000e+00
5.128982898289829251e+01	-0.000000000000000000e+00
5.129022902290228814e+01	-0.000000000000000000e+00
5.129062906290629087e+01	-0.000000000000000000e+00
5.129102910291029360e+01	-0.000000000000000000e+00
5.129142914291428923e+01	-0.000000000000000000e+00
5.129182918291829196e+01	-0.000000000000000000e+00
5.129222922292229470e+01	-0.000000000000000000e+00
5.129262926292629032e+01	-0.000000000000000000e+00
5.129302930293029306e+01	-0.000000000000000000e+00
5.129342934293429579e+01	-0.000000000000000000e+00
5.129382938293829142e+01	-0.000000000000000000e+00
5.129422942294229415e+01	-0.000000000000000000e+00
5.129462946294629688e+01	-0.000000000000000000e+00
5.129502950295029251e+01	-0.000000000000000000e+00
5.129542954295429524e+01	-0.000000000000000000e+00
5.129582958295829798e+01	-0.000000000000000000e+00
5.129622962296229360e+01	-0.000000000000000000e+00
5.129662966296629634e+01	-0.000000000000000000e+00
5.129702970297029907e+01	-0.000000000000000000e+00
5.129742974297429470e+01	-0.000000000000000000e+00
5.129782978297829743e+01	-0.000000000000000000e+00
5.129822982298230016e+01	-0.000000000000000000e+00
5.129862986298629579e+01	-0.000000000000000000e+00
5.129902990299029852e+01	-0.000000000000000000e+00
5.129942994299430126e+01	-0.000000000000000000e+00
5.129982998299829688e+01	-0.000000000000000000e+00
5.130023002300229962e+01	-0.000000000000000000e+00
5.130063006300630235e+01	-0.000000000000000000e+00
5.130103010301029798e+01	-0.000000000000000000e+00
5.130143014301430071e+01	-0.000000000000000000e+00
5.130183018301830344e+01	-0.000000000000000000e+00
5.130223022302229907e+01	-0.000000000000000000e+00
5.130263026302630180e+01	-0.000000000000000000e+00
5.130303030303030454e+01	-0.000000000000000000e+00
5.130343034303430727e+01	-0.000000000000000000e+00
5.130383038303830290e+01	-0.000000000000000000e+00
5.130423042304230563e+01	-0.000000000000000000e+00
5.130463046304630836e+01	-0.000000000000000000e+00
5.130503050305030399e+01	-0.000000000000000000e+00
5.130543054305430672e+01	-0.000000000000000000e+00
5.130583058305830946e+01	-0.000000000000000000e+00
5.130623062306230509e+01	-0.000000000000000000e+00
5.130663066306630782e+01	-0.000000000000000000e+00
5.130703070307031055e+01	-0.000000000000000000e+00
5.130743074307430618e+01	-0.000000000000000000e+00
5.130783078307830891e+01	-0.000000000000000000e+00
5.130823082308231164e+01	-0.000000000000000000e+00
5.130863086308630727e+01	-0.000000000000000000e+00
5.130903090309031001e+01	-0.000000000000000000e+00
5.130943094309431274e+01	-0.000000000000000000e+00
5.130983098309830837e+01	-0.000000000000000000e+00
5.131023102310231110e+01	-0.000000000000000000e+00
5.131063106310631383e+01	-0.000000000000000000e+00
5.131103110311030946e+01	-0.000000000000000000e+00
5.131143114311431219e+01	-0.000000000000000000e+00
5.131183118311831493e+01	-0.000000000000000000e+00
5.131223122312231055e+01	-0.000000000000000000e+00
5.131263126312631329e+01	-0.000000000000000000e+00
5.131303130313031602e+01	-0.000000000000000000e+00
5.131343134313431165e+01	-0.000000000000000000e+00
5.131383138313831438e+01	-0.000000000000000000e+00
5.131423142314231711e+01	-0.000000000000000000e+00
5.131463146314631274e+01	-0.000000000000000000e+00
5.131503150315031547e+01	-0.000000000000000000e+00
5.131543154315431821e+01	-0.000000000000000000e+00
5.131583158315831383e+01	-0.000000000000000000e+00
5.131623162316231657e+01	-0.000000000000000000e+00
5.131663166316631930e+01	-0.000000000000000000e+00
5.131703170317031493e+01	-0.000000000000000000e+00
5.131743174317431766e+01	-0.000000000000000000e+00
5.131783178317832039e+01	-0.000000000000000000e+00
5.131823182318231602e+01	-0.000000000000000000e+00
5.131863186318631875e+01	-0.000000000000000000e+00
5.131903190319032149e+01	-0.000000000000000000e+00
5.131943194319431711e+01	-0.000000000000000000e+00
5.131983198319831985e+01	-0.000000000000000000e+00
5.132023202320232258e+01	-0.000000000000000000e+00
5.132063206320631821e+01	-0.000000000000000000e+00
5.132103210321032094e+01	-0.000000000000000000e+00
5.132143214321432367e+01	-0.000000000000000000e+00
5.132183218321831930e+01	-0.000000000000000000e+00
5.132223222322232203e+01	-0.000000000000000000e+00
5.132263226322632477e+01	-0.000000000000000000e+00
5.132303230323032039e+01	-0.000000000000000000e+00
5.132343234323432313e+01	-0.000000000000000000e+00
5.132383238323832586e+01	-0.000000000000000000e+00
5.132423242324232149e+01	-0.000000000000000000e+00
5.132463246324632422e+01	-0.000000000000000000e+00
5.132503250325032695e+01	-0.000000000000000000e+00
5.132543254325432258e+01	-0.000000000000000000e+00
5.132583258325832531e+01	-0.000000000000000000e+00
5.132623262326232805e+01	-0.000000000000000000e+00
5.132663266326632368e+01	-0.000000000000000000e+00
5.132703270327032641e+01	-0.000000000000000000e+00
5.132743274327432914e+01	-0.000000000000000000e+00
5.132783278327832477e+01	-0.000000000000000000e+00
5.132823282328232750e+01	-0.000000000000000000e+00
5.132863286328633023e+01	-0.000000000000000000e+00
5.132903290329032586e+01	-0.000000000000000000e+00
5.132943294329432860e+01	-0.000000000000000000e+00
5.132983298329833133e+01	-0.000000000000000000e+00
5.133023302330232696e+01	-0.000000000000000000e+00
5.133063306330632969e+01	-0.000000000000000000e+00
5.133103310331033242e+01	-0.000000000000000000e+00
5.133143314331432805e+01	-0.000000000000000000e+00
5.133183318331833078e+01	-0.000000000000000000e+00
5.133223322332233352e+01	-0.000000000000000000e+00
5.133263326332632914e+01	-0.000000000000000000e+00
5.133303330333033188e+01	-0.000000000000000000e+00
5.133343334333433461e+01	-0.000000000000000000e+00
5.133383338333833024e+01	-0.000000000000000000e+00
5.133423342334233297e+01	-0.000000000000000000e+00
5.133463346334633570e+01	-0.000000000000000000e+00
5.133503350335033844e+01	-0.000000000000000000e+00
5.133543354335433406e+01	-0.000000000000000000e+00
5.133583358335833680e+01	-0.000000000000000000e+00
5.133623362336233953e+01	-0.000000000000000000e+00
5.133663366336633516e+01	-0.000000000000000000e+00
5.133703370337033789e+01	-0.000000000000000000e+00
5.133743374337434062e+01	-0.000000000000000000e+00
5.133783378337833625e+01	-0.000000000000000000e+00
5.133823382338233898e+01	-0.000000000000000000e+00
5.133863386338634172e+01	-0.000000000000000000e+00
5.133903390339033734e+01	-0.000000000000000000e+00
5.133943394339434008e+01	-0.000000000000000000e+00
5.133983398339834281e+01	-0.000000000000000000e+00
5.134023402340233844e+01	-0.000000000000000000e+00
5.134063406340634117e+01	-0.000000000000000000e+00
5.134103410341034390e+01	-0.000000000000000000e+00
5.134143414341433953e+01	-0.000000000000000000e+00
5.134183418341834226e+01	-0.000000000000000000e+00
5.134223422342234500e+01	-0.000000000000000000e+00
5.134263426342634062e+01	-0.000000000000000000e+00
5.134303430343034336e+01	-0.000000000000000000e+00
5.134343434343434609e+01	-0.000000000000000000e+00
5.134383438343834172e+01	-0.000000000000000000e+00
5.134423442344234445e+01	-0.000000000000000000e+00
5.134463446344634718e+01	-0.000000000000000000e+00
5.134503450345034281e+01	-0.000000000000000000e+00
5.134543454345434554e+01	-0.000000000000000000e+00
5.134583458345834828e+01	-0.000000000000000000e+00
5.134623462346234390e+01	-0.000000000000000000e+00
5.134663466346634664e+01	-0.000000000000000000e+00
5.134703470347034937e+01	-0.000000000000000000e+00
5.134743474347434500e+01	-0.000000000000000000e+00
5.134783478347834773e+01	-0.000000000000000000e+00
5.134823482348235046e+01	-0.000000000000000000e+00
5.134863486348634609e+01	-0.000000000000000000e+00
5.134903490349034882e+01	-0.000000000000000000e+00
5.134943494349435156e+01	-0.000000000000000000e+00
5.134983498349834719e+01	-0.000000000000000000e+00
5.135023502350234992e+01	-0.000000000000000000e+00
5.135063506350635265e+01	-0.000000000000000000e+00
5.135103510351034828e+01	-0.000000000000000000e+00
5.135143514351435101e+01	-0.000000000000000000e+00
5.135183518351835374e+01	-0.000000000000000000e+00
5.135223522352234937e+01	-0.000000000000000000e+00
5.135263526352635211e+01	-0.000000000000000000e+00
5.135303530353035484e+01	-0.000000000000000000e+00
5.135343534353435047e+01	-0.000000000000000000e+00
5.135383538353835320e+01	-0.000000000000000000e+00
5.135423542354235593e+01	-0.000000000000000000e+00
5.135463546354635156e+01	-0.000000000000000000e+00
5.135503550355035429e+01	-0.000000000000000000e+00
5.135543554355435703e+01	-0.000000000000000000e+00
5.135583558355835265e+01	-0.000000000000000000e+00
5.135623562356235539e+01	-0.000000000000000000e+00
5.135663566356635812e+01	-0.000000000000000000e+00
5.135703570357036085e+01	-0.000000000000000000e+00
5.135743574357435648e+01	-0.000000000000000000e+00
5.135783578357835921e+01	-0.000000000000000000e+00
5.135823582358236195e+01	-0.000000000000000000e+00
5.135863586358635757e+01	-0.000000000000000000e+00
5.135903590359036031e+01	-0.000000000000000000e+00
5.135943594359436304e+01	-0.000000000000000000e+00
5.135983598359835867e+01	-0.000000000000000000e+00
5.136023602360236140e+01	-0.000000000000000000e+00
5.136063606360636413e+01	-0.000000000000000000e+00
5.136103610361035976e+01	-0.000000000000000000e+00
5.136143614361436249e+01	-0.000000000000000000e+00
5.136183618361836523e+01	-0.000000000000000000e+00
5.136223622362236085e+01	-0.000000000000000000e+00
5.136263626362636359e+01	-0.000000000000000000e+00
5.136303630363036632e+01	-0.000000000000000000e+00
5.136343634363436195e+01	-0.000000000000000000e+00
5.136383638363836468e+01	-0.000000000000000000e+00
5.136423642364236741e+01	-0.000000000000000000e+00
5.136463646364636304e+01	-0.000000000000000000e+00
5.136503650365036577e+01	-0.000000000000000000e+00
5.136543654365436851e+01	-0.000000000000000000e+00
5.136583658365836413e+01	-0.000000000000000000e+00
5.136623662366236687e+01	-0.000000000000000000e+00
5.136663666366636960e+01	-0.000000000000000000e+00
5.136703670367036523e+01	-0.000000000000000000e+00
5.136743674367436796e+01	-0.000000000000000000e+00
5.136783678367837069e+01	-0.000000000000000000e+00
5.136823682368236632e+01	-0.000000000000000000e+00
5.136863686368636905e+01	-0.000000000000000000e+00
5.136903690369037179e+01	-0.000000000000000000e+00
5.136943694369436741e+01	-0.000000000000000000e+00
5.136983698369837015e+01	-0.000000000000000000e+00
5.137023702370237288e+01	-0.000000000000000000e+00
5.137063706370636851e+01	-0.000000000000000000e+00
5.137103710371037124e+01	-0.000000000000000000e+00
5.137143714371437397e+01	-0.000000000000000000e+00
5.137183718371836960e+01	-0.000000000000000000e+00
5.137223722372237233e+01	-0.000000000000000000e+00
5.137263726372637507e+01	-0.000000000000000000e+00
5.137303730373037070e+01	-0.000000000000000000e+00
5.137343734373437343e+01	-0.000000000000000000e+00
5.137383738373837616e+01	-0.000000000000000000e+00
5.137423742374237179e+01	-0.000000000000000000e+00
5.137463746374637452e+01	-0.000000000000000000e+00
5.137503750375037725e+01	-0.000000000000000000e+00
5.137543754375437288e+01	-0.000000000000000000e+00
5.137583758375837562e+01	-0.000000000000000000e+00
5.137623762376237835e+01	-0.000000000000000000e+00
5.137663766376637398e+01	-0.000000000000000000e+00
5.137703770377037671e+01	-0.000000000000000000e+00
5.137743774377437944e+01	-0.000000000000000000e+00
5.137783778377837507e+01	-0.000000000000000000e+00
5.137823782378237780e+01	-0.000000000000000000e+00
5.137863786378638054e+01	-0.000000000000000000e+00
5.137903790379037616e+01	-0.000000000000000000e+00
5.137943794379437890e+01	-0.000000000000000000e+00
5.137983798379838163e+01	-0.000000000000000000e+00
5.138023802380237726e+01	-0.000000000000000000e+00
5.138063806380637999e+01	-0.000000000000000000e+00
5.138103810381038272e+01	-0.000000000000000000e+00
5.138143814381437835e+01	-0.000000000000000000e+00
5.138183818381838108e+01	-0.000000000000000000e+00
5.138223822382238382e+01	-0.000000000000000000e+00
5.138263826382637944e+01	-0.000000000000000000e+00
5.138303830383038218e+01	-0.000000000000000000e+00
5.138343834383438491e+01	-0.000000000000000000e+00
5.138383838383838054e+01	-0.000000000000000000e+00
5.138423842384238327e+01	-0.000000000000000000e+00
5.138463846384638600e+01	-0.000000000000000000e+00
5.138503850385038163e+01	-0.000000000000000000e+00
5.138543854385438436e+01	-0.000000000000000000e+00
5.138583858385838710e+01	-0.000000000000000000e+00
5.138623862386238272e+01	-0.000000000000000000e+00
5.138663866386638546e+01	-0.000000000000000000e+00
5.138703870387038819e+01	-0.000000000000000000e+00
5.138743874387438382e+01	-0.000000000000000000e+00
5.138783878387838655e+01	-0.000000000000000000e+00
5.138823882388238928e+01	-0.000000000000000000e+00
5.138863886388639202e+01	-0.000000000000000000e+00
5.138903890389038764e+01	-0.000000000000000000e+00
5.138943894389439038e+01	-0.000000000000000000e+00
5.138983898389839311e+01	-0.000000000000000000e+00
5.139023902390238874e+01	-0.000000000000000000e+00
5.139063906390639147e+01	-0.000000000000000000e+00
5.139103910391039420e+01	-0.000000000000000000e+00
5.139143914391438983e+01	-0.000000000000000000e+00
5.139183918391839256e+01	-0.000000000000000000e+00
5.139223922392239530e+01	-0.000000000000000000e+00
5.139263926392639092e+01	-0.000000000000000000e+00
5.139303930393039366e+01	-0.000000000000000000e+00
5.139343934393439639e+01	-0.000000000000000000e+00
5.139383938393839202e+01	-0.000000000000000000e+00
5.139423942394239475e+01	-0.000000000000000000e+00
5.139463946394639748e+01	-0.000000000000000000e+00
5.139503950395039311e+01	-0.000000000000000000e+00
5.139543954395439584e+01	-0.000000000000000000e+00
5.139583958395839858e+01	-0.000000000000000000e+00
5.139623962396239421e+01	-0.000000000000000000e+00
5.139663966396639694e+01	-0.000000000000000000e+00
5.139703970397039967e+01	-0.000000000000000000e+00
5.139743974397439530e+01	-0.000000000000000000e+00
5.139783978397839803e+01	-0.000000000000000000e+00
5.139823982398240076e+01	-0.000000000000000000e+00
5.139863986398639639e+01	-0.000000000000000000e+00
5.139903990399039913e+01	-0.000000000000000000e+00
5.139943994399440186e+01	-0.000000000000000000e+00
5.139983998399839749e+01	-0.000000000000000000e+00
5.140024002400240022e+01	-0.000000000000000000e+00
5.140064006400640295e+01	-0.000000000000000000e+00
5.140104010401039858e+01	-0.000000000000000000e+00
5.140144014401440131e+01	-0.000000000000000000e+00
5.140184018401840405e+01	-0.000000000000000000e+00
5.140224022402239967e+01	-0.000000000000000000e+00
5.140264026402640241e+01	-0.000000000000000000e+00
5.140304030403040514e+01	-0.000000000000000000e+00
5.140344034403440077e+01	-0.000000000000000000e+00
5.140384038403840350e+01	-0.000000000000000000e+00
5.140424042404240623e+01	-0.000000000000000000e+00
5.140464046404640186e+01	-0.000000000000000000e+00
5.140504050405040459e+01	-0.000000000000000000e+00
5.140544054405440733e+01	-0.000000000000000000e+00
5.140584058405840295e+01	-0.000000000000000000e+00
5.140624062406240569e+01	-0.000000000000000000e+00
5.140664066406640842e+01	-0.000000000000000000e+00
5.140704070407040405e+01	-0.000000000000000000e+00
5.140744074407440678e+01	-0.000000000000000000e+00
5.140784078407840951e+01	-0.000000000000000000e+00
5.140824082408240514e+01	-0.000000000000000000e+00
5.140864086408640787e+01	-0.000000000000000000e+00
5.140904090409041061e+01	-0.000000000000000000e+00
5.140944094409440623e+01	-0.000000000000000000e+00
5.140984098409840897e+01	-0.000000000000000000e+00
5.141024102410241170e+01	-0.000000000000000000e+00
5.141064106410641443e+01	-0.000000000000000000e+00
5.141104110411041006e+01	-0.000000000000000000e+00
5.141144114411441279e+01	-0.000000000000000000e+00
5.141184118411841553e+01	-0.000000000000000000e+00
5.141224122412241115e+01	-0.000000000000000000e+00
5.141264126412641389e+01	-0.000000000000000000e+00
5.141304130413041662e+01	-0.000000000000000000e+00
5.141344134413441225e+01	-0.000000000000000000e+00
5.141384138413841498e+01	-0.000000000000000000e+00
5.141424142414241771e+01	-0.000000000000000000e+00
5.141464146414641334e+01	-0.000000000000000000e+00
5.141504150415041607e+01	-0.000000000000000000e+00
5.141544154415441881e+01	-0.000000000000000000e+00
5.141584158415841443e+01	-0.000000000000000000e+00
5.141624162416241717e+01	-0.000000000000000000e+00
5.141664166416641990e+01	-0.000000000000000000e+00
5.141704170417041553e+01	-0.000000000000000000e+00
5.141744174417441826e+01	-0.000000000000000000e+00
5.141784178417842099e+01	-0.000000000000000000e+00
5.141824182418241662e+01	-0.000000000000000000e+00
5.141864186418641935e+01	-0.000000000000000000e+00
5.141904190419042209e+01	-0.000000000000000000e+00
5.141944194419441772e+01	-0.000000000000000000e+00
5.141984198419842045e+01	-0.000000000000000000e+00
5.142024202420242318e+01	-0.000000000000000000e+00
5.142064206420641881e+01	-0.000000000000000000e+00
5.142104210421042154e+01	-0.000000000000000000e+00
5.142144214421442427e+01	-0.000000000000000000e+00
5.142184218421841990e+01	-0.000000000000000000e+00
5.142224222422242264e+01	-0.000000000000000000e+00
5.142264226422642537e+01	-0.000000000000000000e+00
5.142304230423042100e+01	-0.000000000000000000e+00
5.142344234423442373e+01	-0.000000000000000000e+00
5.142384238423842646e+01	-0.000000000000000000e+00
5.142424242424242209e+01	-0.000000000000000000e+00
5.142464246424642482e+01	-0.000000000000000000e+00
5.142504250425042756e+01	-0.000000000000000000e+00
5.142544254425442318e+01	-0.000000000000000000e+00
5.142584258425842592e+01	-0.000000000000000000e+00
5.142624262426242865e+01	-0.000000000000000000e+00
5.142664266426642428e+01	-0.000000000000000000e+00
5.142704270427042701e+01	-0.000000000000000000e+00
5.142744274427442974e+01	-0.000000000000000000e+00
5.142784278427842537e+01	-0.000000000000000000e+00
5.142824282428242810e+01	-0.000000000000000000e+00
5.142864286428643084e+01	-0.000000000000000000e+00
5.142904290429042646e+01	-0.000000000000000000e+00
5.142944294429442920e+01	-0.000000000000000000e+00
5.142984298429843193e+01	-0.000000000000000000e+00
5.143024302430242756e+01	-0.000000000000000000e+00
5.143064306430643029e+01	-0.000000000000000000e+00
5.143104310431043302e+01	-0.000000000000000000e+00
5.143144314431442865e+01	-0.000000000000000000e+00
5.143184318431843138e+01	-0.000000000000000000e+00
5.143224322432243412e+01	-0.000000000000000000e+00
5.143264326432642974e+01	-0.000000000000000000e+00
5.143304330433043248e+01	-0.000000000000000000e+00
5.143344334433443521e+01	-0.000000000000000000e+00
5.143384338433843084e+01	-0.000000000000000000e+00
5.143424342434243357e+01	-0.000000000000000000e+00
5.143464346434643630e+01	-0.000000000000000000e+00
5.143504350435043193e+01	-0.000000000000000000e+00
5.143544354435443466e+01	-0.000000000000000000e+00
5.143584358435843740e+01	-0.000000000000000000e+00
5.143624362436243302e+01	-0.000000000000000000e+00
5.143664366436643576e+01	-0.000000000000000000e+00
5.143704370437043849e+01	-0.000000000000000000e+00
5.143744374437443412e+01	-0.000000000000000000e+00
5.143784378437843685e+01	-0.000000000000000000e+00
5.143824382438243958e+01	-0.000000000000000000e+00
5.143864386438643521e+01	-0.000000000000000000e+00
5.143904390439043794e+01	-0.000000000000000000e+00
5.143944394439444068e+01	-0.000000000000000000e+00
5.143984398439843631e+01	-0.000000000000000000e+00
5.144024402440243904e+01	-0.000000000000000000e+00
5.144064406440644177e+01	-0.000000000000000000e+00
5.144104410441043740e+01	-0.000000000000000000e+00
5.144144414441444013e+01	-0.000000000000000000e+00
5.144184418441844286e+01	-0.000000000000000000e+00
5.144224422442244560e+01	-0.000000000000000000e+00
5.144264426442644123e+01	-0.000000000000000000e+00
5.144304430443044396e+01	-0.000000000000000000e+00
5.144344434443444669e+01	-0.000000000000000000e+00
5.144384438443844232e+01	-0.000000000000000000e+00
5.144424442444244505e+01	-0.000000000000000000e+00
5.144464446444644778e+01	-0.000000000000000000e+00
5.144504450445044341e+01	-0.000000000000000000e+00
5.144544454445444615e+01	-0.000000000000000000e+00
5.144584458445844888e+01	-0.000000000000000000e+00
5.144624462446244451e+01	-0.000000000000000000e+00
5.144664466446644724e+01	-0.000000000000000000e+00
5.144704470447044997e+01	-0.000000000000000000e+00
5.144744474447444560e+01	-0.000000000000000000e+00
5.144784478447844833e+01	-0.000000000000000000e+00
5.144824482448245107e+01	-0.000000000000000000e+00
5.144864486448644669e+01	-0.000000000000000000e+00
5.144904490449044943e+01	-0.000000000000000000e+00
5.144944494449445216e+01	-0.000000000000000000e+00
5.144984498449844779e+01	-0.000000000000000000e+00
5.145024502450245052e+01	-0.000000000000000000e+00
5.145064506450645325e+01	-0.000000000000000000e+00
5.145104510451044888e+01	-0.000000000000000000e+00
5.145144514451445161e+01	-0.000000000000000000e+00
5.145184518451845435e+01	-0.000000000000000000e+00
5.145224522452244997e+01	-0.000000000000000000e+00
5.145264526452645271e+01	-0.000000000000000000e+00
5.145304530453045544e+01	-0.000000000000000000e+00
5.145344534453445107e+01	-0.000000000000000000e+00
5.145384538453845380e+01	-0.000000000000000000e+00
5.145424542454245653e+01	-0.000000000000000000e+00
5.145464546454645216e+01	-0.000000000000000000e+00
5.145504550455045489e+01	-0.000000000000000000e+00
5.145544554455445763e+01	-0.000000000000000000e+00
5.145584558455845325e+01	-0.000000000000000000e+00
5.145624562456245599e+01	-0.000000000000000000e+00
5.145664566456645872e+01	-0.000000000000000000e+00
5.145704570457045435e+01	-0.000000000000000000e+00
5.145744574457445708e+01	-0.000000000000000000e+00
5.145784578457845981e+01	-0.000000000000000000e+00
5.145824582458245544e+01	-0.000000000000000000e+00
5.145864586458645817e+01	-0.000000000000000000e+00
5.145904590459046091e+01	-0.000000000000000000e+00
5.145944594459445653e+01	-0.000000000000000000e+00
5.145984598459845927e+01	-0.000000000000000000e+00
5.146024602460246200e+01	-0.000000000000000000e+00
5.146064606460645763e+01	-0.000000000000000000e+00
5.146104610461046036e+01	-0.000000000000000000e+00
5.146144614461446309e+01	-0.000000000000000000e+00
5.146184618461845872e+01	-0.000000000000000000e+00
5.146224622462246145e+01	-0.000000000000000000e+00
5.146264626462646419e+01	-0.000000000000000000e+00
5.146304630463045982e+01	-0.000000000000000000e+00
5.146344634463446255e+01	-0.000000000000000000e+00
5.146384638463846528e+01	-0.000000000000000000e+00
5.146424642464246801e+01	-0.000000000000000000e+00
5.146464646464646364e+01	-0.000000000000000000e+00
5.146504650465046637e+01	-0.000000000000000000e+00
5.146544654465446911e+01	-0.000000000000000000e+00
5.146584658465846474e+01	-0.000000000000000000e+00
5.146624662466246747e+01	-0.000000000000000000e+00
5.146664666466647020e+01	-0.000000000000000000e+00
5.146704670467046583e+01	-0.000000000000000000e+00
5.146744674467446856e+01	-0.000000000000000000e+00
5.146784678467847129e+01	-0.000000000000000000e+00
5.146824682468246692e+01	-0.000000000000000000e+00
5.146864686468646966e+01	-0.000000000000000000e+00
5.146904690469047239e+01	-0.000000000000000000e+00
5.146944694469446802e+01	-0.000000000000000000e+00
5.146984698469847075e+01	-0.000000000000000000e+00
5.147024702470247348e+01	-0.000000000000000000e+00
5.147064706470646911e+01	-0.000000000000000000e+00
5.147104710471047184e+01	-0.000000000000000000e+00
5.147144714471447458e+01	-0.000000000000000000e+00
5.147184718471847020e+01	-0.000000000000000000e+00
5.147224722472247294e+01	-0.000000000000000000e+00
5.147264726472647567e+01	-0.000000000000000000e+00
5.147304730473047130e+01	-0.000000000000000000e+00
5.147344734473447403e+01	-0.000000000000000000e+00
5.147384738473847676e+01	-0.000000000000000000e+00
5.147424742474247239e+01	-0.000000000000000000e+00
5.147464746474647512e+01	-0.000000000000000000e+00
5.147504750475047786e+01	-0.000000000000000000e+00
5.147544754475447348e+01	-0.000000000000000000e+00
5.147584758475847622e+01	-0.000000000000000000e+00
5.147624762476247895e+01	-0.000000000000000000e+00
5.147664766476647458e+01	-0.000000000000000000e+00
5.147704770477047731e+01	-0.000000000000000000e+00
5.147744774477448004e+01	-0.000000000000000000e+00
5.147784778477847567e+01	-0.000000000000000000e+00
5.147824782478247840e+01	-0.000000000000000000e+00
5.147864786478648114e+01	-0.000000000000000000e+00
5.147904790479047676e+01	-0.000000000000000000e+00
5.147944794479447950e+01	-0.000000000000000000e+00
5.147984798479848223e+01	-0.000000000000000000e+00
5.148024802480247786e+01	-0.000000000000000000e+00
5.148064806480648059e+01	-0.000000000000000000e+00
5.148104810481048332e+01	-0.000000000000000000e+00
5.148144814481447895e+01	-0.000000000000000000e+00
5.148184818481848168e+01	-0.000000000000000000e+00
5.148224822482248442e+01	-0.000000000000000000e+00
5.148264826482648004e+01	-0.000000000000000000e+00
5.148304830483048278e+01	-0.000000000000000000e+00
5.148344834483448551e+01	-0.000000000000000000e+00
5.148384838483848114e+01	-0.000000000000000000e+00
5.148424842484248387e+01	-0.000000000000000000e+00
5.148464846484648660e+01	-0.000000000000000000e+00
5.148504850485048223e+01	-0.000000000000000000e+00
5.148544854485448496e+01	-0.000000000000000000e+00
5.148584858485848770e+01	-0.000000000000000000e+00
5.148624862486248333e+01	-0.000000000000000000e+00
5.148664866486648606e+01	-0.000000000000000000e+00
5.148704870487048879e+01	-0.000000000000000000e+00
5.148744874487448442e+01	-0.000000000000000000e+00
5.148784878487848715e+01	-0.000000000000000000e+00
5.148824882488248988e+01	-0.000000000000000000e+00
5.148864886488648551e+01	-0.000000000000000000e+00
5.148904890489048825e+01	-0.000000000000000000e+00
5.148944894489449098e+01	-0.000000000000000000e+00
5.148984898489848661e+01	-0.000000000000000000e+00
5.149024902490248934e+01	-0.000000000000000000e+00
5.149064906490649207e+01	-0.000000000000000000e+00
5.149104910491048770e+01	-0.000000000000000000e+00
5.149144914491449043e+01	-0.000000000000000000e+00
5.149184918491849317e+01	-0.000000000000000000e+00
5.149224922492248879e+01	-0.000000000000000000e+00
5.149264926492649153e+01	-0.000000000000000000e+00
5.149304930493049426e+01	-0.000000000000000000e+00
5.149344934493448989e+01	-0.000000000000000000e+00
5.149384938493849262e+01	-0.000000000000000000e+00
5.149424942494249535e+01	-0.000000000000000000e+00
5.149464946494649098e+01	-0.000000000000000000e+00
5.149504950495049371e+01	-0.000000000000000000e+00
5.149544954495449645e+01	-0.000000000000000000e+00
5.149584958495849918e+01	-0.000000000000000000e+00
5.149624962496249481e+01	-0.000000000000000000e+00
5.149664966496649754e+01	-0.000000000000000000e+00
5.149704970497050027e+01	-0.000000000000000000e+00
5.149744974497449590e+01	-0.000000000000000000e+00
5.149784978497849863e+01	-0.000000000000000000e+00
5.149824982498250137e+01	-0.000000000000000000e+00
5.149864986498649699e+01	-0.000000000000000000e+00
5.149904990499049973e+01	-0.000000000000000000e+00
5.149944994499450246e+01	-0.000000000000000000e+00
5.149984998499849809e+01	-0.000000000000000000e+00
5.150025002500250082e+01	-0.000000000000000000e+00
5.150065006500650355e+01	-0.000000000000000000e+00
5.150105010501049918e+01	-0.000000000000000000e+00
5.150145014501450191e+01	-0.000000000000000000e+00
5.150185018501850465e+01	-0.000000000000000000e+00
5.150225022502250027e+01	-0.000000000000000000e+00
5.150265026502650301e+01	-0.000000000000000000e+00
5.150305030503050574e+01	-0.000000000000000000e+00
5.150345034503450137e+01	-0.000000000000000000e+00
5.150385038503850410e+01	-0.000000000000000000e+00
5.150425042504250683e+01	-0.000000000000000000e+00
5.150465046504650246e+01	-0.000000000000000000e+00
5.150505050505050519e+01	-0.000000000000000000e+00
5.150545054505450793e+01	-0.000000000000000000e+00
5.150585058505850355e+01	-0.000000000000000000e+00
5.150625062506250629e+01	-0.000000000000000000e+00
5.150665066506650902e+01	-0.000000000000000000e+00
5.150705070507050465e+01	-0.000000000000000000e+00
5.150745074507450738e+01	-0.000000000000000000e+00
5.150785078507851011e+01	-0.000000000000000000e+00
5.150825082508250574e+01	-0.000000000000000000e+00
5.150865086508650847e+01	-0.000000000000000000e+00
5.150905090509051121e+01	-0.000000000000000000e+00
5.150945094509450684e+01	-0.000000000000000000e+00
5.150985098509850957e+01	-0.000000000000000000e+00
5.151025102510251230e+01	-0.000000000000000000e+00
5.151065106510650793e+01	-0.000000000000000000e+00
5.151105110511051066e+01	-0.000000000000000000e+00
5.151145114511451339e+01	-0.000000000000000000e+00
5.151185118511850902e+01	-0.000000000000000000e+00
5.151225122512251176e+01	-0.000000000000000000e+00
5.151265126512651449e+01	-0.000000000000000000e+00
5.151305130513051012e+01	-0.000000000000000000e+00
5.151345134513451285e+01	-0.000000000000000000e+00
5.151385138513851558e+01	-0.000000000000000000e+00
5.151425142514251121e+01	-0.000000000000000000e+00
5.151465146514651394e+01	-0.000000000000000000e+00
5.151505150515051668e+01	-0.000000000000000000e+00
5.151545154515451230e+01	-0.000000000000000000e+00
5.151585158515851504e+01	-0.000000000000000000e+00
5.151625162516251777e+01	-0.000000000000000000e+00
5.151665166516652050e+01	-0.000000000000000000e+00
5.151705170517051613e+01	-0.000000000000000000e+00
5.151745174517451886e+01	-0.000000000000000000e+00
5.151785178517852160e+01	-0.000000000000000000e+00
5.151825182518251722e+01	-0.000000000000000000e+00
5.151865186518651996e+01	-0.000000000000000000e+00
5.151905190519052269e+01	-0.000000000000000000e+00
5.151945194519451832e+01	-0.000000000000000000e+00
5.151985198519852105e+01	-0.000000000000000000e+00
5.152025202520252378e+01	-0.000000000000000000e+00
5.152065206520651941e+01	-0.000000000000000000e+00
5.152105210521052214e+01	-0.000000000000000000e+00
5.152145214521452488e+01	-0.000000000000000000e+00
5.152185218521852050e+01	-0.000000000000000000e+00
5.152225222522252324e+01	-0.000000000000000000e+00
5.152265226522652597e+01	-0.000000000000000000e+00
5.152305230523052160e+01	-0.000000000000000000e+00
5.152345234523452433e+01	-0.000000000000000000e+00
5.152385238523852706e+01	-0.000000000000000000e+00
5.152425242524252269e+01	-0.000000000000000000e+00
5.152465246524652542e+01	-0.000000000000000000e+00
5.152505250525052816e+01	-0.000000000000000000e+00
5.152545254525452378e+01	-0.000000000000000000e+00
5.152585258525852652e+01	-0.000000000000000000e+00
5.152625262526252925e+01	-0.000000000000000000e+00
5.152665266526652488e+01	-0.000000000000000000e+00
5.152705270527052761e+01	-0.000000000000000000e+00
5.152745274527453034e+01	-0.000000000000000000e+00
5.152785278527852597e+01	-0.000000000000000000e+00
5.152825282528252870e+01	-0.000000000000000000e+00
5.152865286528653144e+01	-0.000000000000000000e+00
5.152905290529052706e+01	-0.000000000000000000e+00
5.152945294529452980e+01	-0.000000000000000000e+00
5.152985298529853253e+01	-0.000000000000000000e+00
5.153025302530252816e+01	-0.000000000000000000e+00
5.153065306530653089e+01	-0.000000000000000000e+00
5.153105310531053362e+01	-0.000000000000000000e+00
5.153145314531452925e+01	-0.000000000000000000e+00
5.153185318531853198e+01	-0.000000000000000000e+00
5.153225322532253472e+01	-0.000000000000000000e+00
5.153265326532653035e+01	-0.000000000000000000e+00
5.153305330533053308e+01	-0.000000000000000000e+00
5.153345334533453581e+01	-0.000000000000000000e+00
5.153385338533853144e+01	-0.000000000000000000e+00
5.153425342534253417e+01	-0.000000000000000000e+00
5.153465346534653690e+01	-0.000000000000000000e+00
5.153505350535053253e+01	-0.000000000000000000e+00
5.153545354535453527e+01	-0.000000000000000000e+00
5.153585358535853800e+01	-0.000000000000000000e+00
5.153625362536253363e+01	-0.000000000000000000e+00
5.153665366536653636e+01	-0.000000000000000000e+00
5.153705370537053909e+01	-0.000000000000000000e+00
5.153745374537453472e+01	-0.000000000000000000e+00
5.153785378537853745e+01	-0.000000000000000000e+00
5.153825382538254019e+01	-0.000000000000000000e+00
5.153865386538653581e+01	-0.000000000000000000e+00
5.153905390539053855e+01	-0.000000000000000000e+00
5.153945394539454128e+01	-0.000000000000000000e+00
5.153985398539853691e+01	-0.000000000000000000e+00
5.154025402540253964e+01	-0.000000000000000000e+00
5.154065406540654237e+01	-0.000000000000000000e+00
5.154105410541053800e+01	-0.000000000000000000e+00
5.154145414541454073e+01	-0.000000000000000000e+00
5.154185418541854347e+01	-0.000000000000000000e+00
5.154225422542253909e+01	-0.000000000000000000e+00
5.154265426542654183e+01	-0.000000000000000000e+00
5.154305430543054456e+01	-0.000000000000000000e+00
5.154345434543454019e+01	-0.000000000000000000e+00
5.154385438543854292e+01	-0.000000000000000000e+00
5.154425442544254565e+01	-0.000000000000000000e+00
5.154465446544654128e+01	-0.000000000000000000e+00
5.154505450545054401e+01	-0.000000000000000000e+00
5.154545454545454675e+01	-0.000000000000000000e+00
5.154585458545854237e+01	-0.000000000000000000e+00
5.154625462546254511e+01	-0.000000000000000000e+00
5.154665466546654784e+01	-0.000000000000000000e+00
5.154705470547054347e+01	-0.000000000000000000e+00
5.154745474547454620e+01	-0.000000000000000000e+00
5.154785478547854893e+01	-0.000000000000000000e+00
5.154825482548255167e+01	-0.000000000000000000e+00
5.154865486548654729e+01	-0.000000000000000000e+00
5.154905490549055003e+01	-0.000000000000000000e+00
5.154945494549455276e+01	-0.000000000000000000e+00
5.154985498549854839e+01	-0.000000000000000000e+00
5.155025502550255112e+01	-0.000000000000000000e+00
5.155065506550655385e+01	-0.000000000000000000e+00
5.155105510551054948e+01	-0.000000000000000000e+00
5.155145514551455221e+01	-0.000000000000000000e+00
5.155185518551855495e+01	-0.000000000000000000e+00
5.155225522552255057e+01	-0.000000000000000000e+00
5.155265526552655331e+01	-0.000000000000000000e+00
5.155305530553055604e+01	-0.000000000000000000e+00
5.155345534553455167e+01	-0.000000000000000000e+00
5.155385538553855440e+01	-0.000000000000000000e+00
5.155425542554255713e+01	-0.000000000000000000e+00
5.155465546554655276e+01	-0.000000000000000000e+00
5.155505550555055549e+01	-0.000000000000000000e+00
5.155545554555455823e+01	-0.000000000000000000e+00
5.155585558555855386e+01	-0.000000000000000000e+00
5.155625562556255659e+01	-0.000000000000000000e+00
5.155665566556655932e+01	-0.000000000000000000e+00
5.155705570557055495e+01	-0.000000000000000000e+00
5.155745574557455768e+01	-0.000000000000000000e+00
5.155785578557856041e+01	-0.000000000000000000e+00
5.155825582558255604e+01	-0.000000000000000000e+00
5.155865586558655878e+01	-0.000000000000000000e+00
5.155905590559056151e+01	-0.000000000000000000e+00
5.155945594559455714e+01	-0.000000000000000000e+00
5.155985598559855987e+01	-0.000000000000000000e+00
5.156025602560256260e+01	-0.000000000000000000e+00
5.156065606560655823e+01	-0.000000000000000000e+00
5.156105610561056096e+01	-0.000000000000000000e+00
5.156145614561456370e+01	-0.000000000000000000e+00
5.156185618561855932e+01	-0.000000000000000000e+00
5.156225622562256206e+01	-0.000000000000000000e+00
5.156265626562656479e+01	-0.000000000000000000e+00
5.156305630563056042e+01	-0.000000000000000000e+00
5.156345634563456315e+01	-0.000000000000000000e+00
5.156385638563856588e+01	-0.000000000000000000e+00
5.156425642564256151e+01	-0.000000000000000000e+00
5.156465646564656424e+01	-0.000000000000000000e+00
5.156505650565056698e+01	-0.000000000000000000e+00
5.156545654565456260e+01	-0.000000000000000000e+00
5.156585658565856534e+01	-0.000000000000000000e+00
5.156625662566256807e+01	-0.000000000000000000e+00
5.156665666566656370e+01	-0.000000000000000000e+00
5.156705670567056643e+01	-0.000000000000000000e+00
5.156745674567456916e+01	-0.000000000000000000e+00
5.156785678567856479e+01	-0.000000000000000000e+00
5.156825682568256752e+01	-0.000000000000000000e+00
5.156865686568657026e+01	-0.000000000000000000e+00
5.156905690569056588e+01	-0.000000000000000000e+00
5.156945694569456862e+01	-0.000000000000000000e+00
5.156985698569857135e+01	-0.000000000000000000e+00
5.157025702570257408e+01	-0.000000000000000000e+00
5.157065706570656971e+01	-0.000000000000000000e+00
5.157105710571057244e+01	-0.000000000000000000e+00
5.157145714571457518e+01	-0.000000000000000000e+00
5.157185718571857080e+01	-0.000000000000000000e+00
5.157225722572257354e+01	-0.000000000000000000e+00
5.157265726572657627e+01	-0.000000000000000000e+00
5.157305730573057190e+01	-0.000000000000000000e+00
5.157345734573457463e+01	-0.000000000000000000e+00
5.157385738573857736e+01	-0.000000000000000000e+00
5.157425742574257299e+01	-0.000000000000000000e+00
5.157465746574657572e+01	-0.000000000000000000e+00
5.157505750575057846e+01	-0.000000000000000000e+00
5.157545754575457408e+01	-0.000000000000000000e+00
5.157585758575857682e+01	-0.000000000000000000e+00
5.157625762576257955e+01	-0.000000000000000000e+00
5.157665766576657518e+01	-0.000000000000000000e+00
5.157705770577057791e+01	-0.000000000000000000e+00
5.157745774577458064e+01	-0.000000000000000000e+00
5.157785778577857627e+01	-0.000000000000000000e+00
5.157825782578257900e+01	-0.000000000000000000e+00
5.157865786578658174e+01	-0.000000000000000000e+00
5.157905790579057737e+01	-0.000000000000000000e+00
5.157945794579458010e+01	-0.000000000000000000e+00
5.157985798579858283e+01	-0.000000000000000000e+00
5.158025802580257846e+01	-0.000000000000000000e+00
5.158065806580658119e+01	-0.000000000000000000e+00
5.158105810581058392e+01	-0.000000000000000000e+00
5.158145814581457955e+01	-0.000000000000000000e+00
5.158185818581858229e+01	-0.000000000000000000e+00
5.158225822582258502e+01	-0.000000000000000000e+00
5.158265826582658065e+01	-0.000000000000000000e+00
5.158305830583058338e+01	-0.000000000000000000e+00
5.158345834583458611e+01	-0.000000000000000000e+00
5.158385838583858174e+01	-0.000000000000000000e+00
5.158425842584258447e+01	-0.000000000000000000e+00
5.158465846584658721e+01	-0.000000000000000000e+00
5.158505850585058283e+01	-0.000000000000000000e+00
5.158545854585458557e+01	-0.000000000000000000e+00
5.158585858585858830e+01	-0.000000000000000000e+00
5.158625862586258393e+01	-0.000000000000000000e+00
5.158665866586658666e+01	-0.000000000000000000e+00
5.158705870587058939e+01	-0.000000000000000000e+00
5.158745874587458502e+01	-0.000000000000000000e+00
5.158785878587858775e+01	-0.000000000000000000e+00
5.158825882588259049e+01	-0.000000000000000000e+00
5.158865886588658611e+01	-0.000000000000000000e+00
5.158905890589058885e+01	-0.000000000000000000e+00
5.158945894589459158e+01	-0.000000000000000000e+00
5.158985898589858721e+01	-0.000000000000000000e+00
5.159025902590258994e+01	-0.000000000000000000e+00
5.159065906590659267e+01	-0.000000000000000000e+00
5.159105910591058830e+01	-0.000000000000000000e+00
5.159145914591459103e+01	-0.000000000000000000e+00
5.159185918591859377e+01	-0.000000000000000000e+00
5.159225922592258939e+01	-0.000000000000000000e+00
5.159265926592659213e+01	-0.000000000000000000e+00
5.159305930593059486e+01	-0.000000000000000000e+00
5.159345934593459049e+01	-0.000000000000000000e+00
5.159385938593859322e+01	-0.000000000000000000e+00
5.159425942594259595e+01	-0.000000000000000000e+00
5.159465946594659158e+01	-0.000000000000000000e+00
5.159505950595059431e+01	-0.000000000000000000e+00
5.159545954595459705e+01	-0.000000000000000000e+00
5.159585958595859267e+01	-0.000000000000000000e+00
5.159625962596259541e+01	-0.000000000000000000e+00
5.159665966596659814e+01	-0.000000000000000000e+00
5.159705970597059377e+01	-0.000000000000000000e+00
5.159745974597459650e+01	-0.000000000000000000e+00
5.159785978597859923e+01	-0.000000000000000000e+00
5.159825982598259486e+01	-0.000000000000000000e+00
5.159865986598659759e+01	-0.000000000000000000e+00
5.159905990599060033e+01	-0.000000000000000000e+00
5.159945994599459596e+01	-0.000000000000000000e+00
5.159985998599859869e+01	-0.000000000000000000e+00
5.160026002600260142e+01	-0.000000000000000000e+00
5.160066006600659705e+01	-0.000000000000000000e+00
5.160106010601059978e+01	-0.000000000000000000e+00
5.160146014601460251e+01	-0.000000000000000000e+00
5.160186018601860525e+01	-0.000000000000000000e+00
5.160226022602260088e+01	-0.000000000000000000e+00
5.160266026602660361e+01	-0.000000000000000000e+00
5.160306030603060634e+01	-0.000000000000000000e+00
5.160346034603460197e+01	-0.000000000000000000e+00
5.160386038603860470e+01	-0.000000000000000000e+00
5.160426042604260743e+01	-0.000000000000000000e+00
5.160466046604660306e+01	-0.000000000000000000e+00
5.160506050605060580e+01	-0.000000000000000000e+00
5.160546054605460853e+01	-0.000000000000000000e+00
5.160586058605860416e+01	-0.000000000000000000e+00
5.160626062606260689e+01	-0.000000000000000000e+00
5.160666066606660962e+01	-0.000000000000000000e+00
5.160706070607060525e+01	-0.000000000000000000e+00
5.160746074607460798e+01	-0.000000000000000000e+00
5.160786078607861072e+01	-0.000000000000000000e+00
5.160826082608260634e+01	-0.000000000000000000e+00
5.160866086608660908e+01	-0.000000000000000000e+00
5.160906090609061181e+01	-0.000000000000000000e+00
5.160946094609460744e+01	-0.000000000000000000e+00
5.160986098609861017e+01	-0.000000000000000000e+00
5.161026102610261290e+01	-0.000000000000000000e+00
5.161066106610660853e+01	-0.000000000000000000e+00
5.161106110611061126e+01	-0.000000000000000000e+00
5.161146114611461400e+01	-0.000000000000000000e+00
5.161186118611860962e+01	-0.000000000000000000e+00
5.161226122612261236e+01	-0.000000000000000000e+00
5.161266126612661509e+01	-0.000000000000000000e+00
5.161306130613061072e+01	-0.000000000000000000e+00
5.161346134613461345e+01	-0.000000000000000000e+00
5.161386138613861618e+01	-0.000000000000000000e+00
5.161426142614261181e+01	-0.000000000000000000e+00
5.161466146614661454e+01	-0.000000000000000000e+00
5.161506150615061728e+01	-0.000000000000000000e+00
5.161546154615461290e+01	-0.000000000000000000e+00
5.161586158615861564e+01	-0.000000000000000000e+00
5.161626162616261837e+01	-0.000000000000000000e+00
5.161666166616661400e+01	-0.000000000000000000e+00
5.161706170617061673e+01	-0.000000000000000000e+00
5.161746174617461946e+01	-0.000000000000000000e+00
5.161786178617861509e+01	-0.000000000000000000e+00
5.161826182618261782e+01	-0.000000000000000000e+00
5.161866186618662056e+01	-0.000000000000000000e+00
5.161906190619061618e+01	-0.000000000000000000e+00
5.161946194619461892e+01	-0.000000000000000000e+00
5.161986198619862165e+01	-0.000000000000000000e+00
5.162026202620261728e+01	-0.000000000000000000e+00
5.162066206620662001e+01	-0.000000000000000000e+00
5.162106210621062274e+01	-0.000000000000000000e+00
5.162146214621461837e+01	-0.000000000000000000e+00
5.162186218621862110e+01	-0.000000000000000000e+00
5.162226222622262384e+01	-0.000000000000000000e+00
5.162266226622661947e+01	-0.000000000000000000e+00
5.162306230623062220e+01	-0.000000000000000000e+00
5.162346234623462493e+01	-0.000000000000000000e+00
5.162386238623862766e+01	-0.000000000000000000e+00
5.162426242624262329e+01	-0.000000000000000000e+00
5.162466246624662602e+01	-0.000000000000000000e+00
5.162506250625062876e+01	-0.000000000000000000e+00
5.162546254625462439e+01	-0.000000000000000000e+00
5.162586258625862712e+01	-0.000000000000000000e+00
5.162626262626262985e+01	-0.000000000000000000e+00
5.162666266626662548e+01	-0.000000000000000000e+00
5.162706270627062821e+01	-0.000000000000000000e+00
5.162746274627463094e+01	-0.000000000000000000e+00
5.162786278627862657e+01	-0.000000000000000000e+00
5.162826282628262931e+01	-0.000000000000000000e+00
5.162866286628663204e+01	-0.000000000000000000e+00
5.162906290629062767e+01	-0.000000000000000000e+00
5.162946294629463040e+01	-0.000000000000000000e+00
5.162986298629863313e+01	-0.000000000000000000e+00
5.163026302630262876e+01	-0.000000000000000000e+00
5.163066306630663149e+01	-0.000000000000000000e+00
5.163106310631063423e+01	-0.000000000000000000e+00
5.163146314631462985e+01	-0.000000000000000000e+00
5.163186318631863259e+01	-0.000000000000000000e+00
5.163226322632263532e+01	-0.000000000000000000e+00
5.163266326632663095e+01	-0.000000000000000000e+00
5.163306330633063368e+01	-0.000000000000000000e+00
5.163346334633463641e+01	-0.000000000000000000e+00
5.163386338633863204e+01	-0.000000000000000000e+00
5.163426342634263477e+01	-0.000000000000000000e+00
5.163466346634663751e+01	-0.000000000000000000e+00
5.163506350635063313e+01	-0.000000000000000000e+00
5.163546354635463587e+01	-0.000000000000000000e+00
5.163586358635863860e+01	-0.000000000000000000e+00
5.163626362636263423e+01	-0.000000000000000000e+00
5.163666366636663696e+01	-0.000000000000000000e+00
5.163706370637063969e+01	-0.000000000000000000e+00
5.163746374637463532e+01	-0.000000000000000000e+00
5.163786378637863805e+01	-0.000000000000000000e+00
5.163826382638264079e+01	-0.000000000000000000e+00
5.163866386638663641e+01	-0.000000000000000000e+00
5.163906390639063915e+01	-0.000000000000000000e+00
5.163946394639464188e+01	-0.000000000000000000e+00
5.163986398639863751e+01	-0.000000000000000000e+00
5.164026402640264024e+01	-0.000000000000000000e+00
5.164066406640664297e+01	-0.000000000000000000e+00
5.164106410641063860e+01	-0.000000000000000000e+00
5.164146414641464133e+01	-0.000000000000000000e+00
5.164186418641864407e+01	-0.000000000000000000e+00
5.164226422642263969e+01	-0.000000000000000000e+00
5.164266426642664243e+01	-0.000000000000000000e+00
5.164306430643064516e+01	-0.000000000000000000e+00
5.164346434643464079e+01	-0.000000000000000000e+00
5.164386438643864352e+01	-0.000000000000000000e+00
5.164426442644264625e+01	-0.000000000000000000e+00
5.164466446644664188e+01	-0.000000000000000000e+00
5.164506450645064461e+01	-0.000000000000000000e+00
5.164546454645464735e+01	-0.000000000000000000e+00
5.164586458645864298e+01	-0.000000000000000000e+00
5.164626462646264571e+01	-0.000000000000000000e+00
5.164666466646664844e+01	-0.000000000000000000e+00
5.164706470647064407e+01	-0.000000000000000000e+00
5.164746474647464680e+01	-0.000000000000000000e+00
5.164786478647864953e+01	-0.000000000000000000e+00
5.164826482648264516e+01	-0.000000000000000000e+00
5.164866486648664790e+01	-0.000000000000000000e+00
5.164906490649065063e+01	-0.000000000000000000e+00
5.164946494649464626e+01	-0.000000000000000000e+00
5.164986498649864899e+01	-0.000000000000000000e+00
5.165026502650265172e+01	-0.000000000000000000e+00
5.165066506650664735e+01	-0.000000000000000000e+00
5.165106510651065008e+01	-0.000000000000000000e+00
5.165146514651465282e+01	-0.000000000000000000e+00
5.165186518651864844e+01	-0.000000000000000000e+00
5.165226522652265118e+01	-0.000000000000000000e+00
5.165266526652665391e+01	-0.000000000000000000e+00
5.165306530653064954e+01	-0.000000000000000000e+00
5.165346534653465227e+01	-0.000000000000000000e+00
5.165386538653865500e+01	-0.000000000000000000e+00
5.165426542654265063e+01	-0.000000000000000000e+00
5.165466546654665336e+01	-0.000000000000000000e+00
5.165506550655065610e+01	-0.000000000000000000e+00
5.165546554655465883e+01	-0.000000000000000000e+00
5.165586558655865446e+01	-0.000000000000000000e+00
5.165626562656265719e+01	-0.000000000000000000e+00
5.165666566656665992e+01	-0.000000000000000000e+00
5.165706570657065555e+01	-0.000000000000000000e+00
5.165746574657465828e+01	-0.000000000000000000e+00
5.165786578657866102e+01	-0.000000000000000000e+00
5.165826582658265664e+01	-0.000000000000000000e+00
5.165866586658665938e+01	-0.000000000000000000e+00
5.165906590659066211e+01	-0.000000000000000000e+00
5.165946594659465774e+01	-0.000000000000000000e+00
5.165986598659866047e+01	-0.000000000000000000e+00
5.166026602660266320e+01	-0.000000000000000000e+00
5.166066606660665883e+01	-0.000000000000000000e+00
5.166106610661066156e+01	-0.000000000000000000e+00
5.166146614661466430e+01	-0.000000000000000000e+00
5.166186618661865992e+01	-0.000000000000000000e+00
5.166226622662266266e+01	-0.000000000000000000e+00
5.166266626662666539e+01	-0.000000000000000000e+00
5.166306630663066102e+01	-0.000000000000000000e+00
5.166346634663466375e+01	-0.000000000000000000e+00
5.166386638663866648e+01	-0.000000000000000000e+00
5.166426642664266211e+01	-0.000000000000000000e+00
5.166466646664666484e+01	-0.000000000000000000e+00
5.166506650665066758e+01	-0.000000000000000000e+00
5.166546654665466320e+01	-0.000000000000000000e+00
5.166586658665866594e+01	-0.000000000000000000e+00
5.166626662666266867e+01	-0.000000000000000000e+00
5.166666666666666430e+01	-0.000000000000000000e+00
5.166706670667066703e+01	-0.000000000000000000e+00
5.166746674667466976e+01	-0.000000000000000000e+00
5.166786678667866539e+01	-0.000000000000000000e+00
5.166826682668266812e+01	-0.000000000000000000e+00
5.166866686668667086e+01	-0.000000000000000000e+00
5.166906690669066649e+01	-0.000000000000000000e+00
5.166946694669466922e+01	-0.000000000000000000e+00
5.166986698669867195e+01	-0.000000000000000000e+00
5.167026702670266758e+01	-0.000000000000000000e+00
5.167066706670667031e+01	-0.000000000000000000e+00
5.167106710671067304e+01	-0.000000000000000000e+00
5.167146714671466867e+01	-0.000000000000000000e+00
5.167186718671867141e+01	-0.000000000000000000e+00
5.167226722672267414e+01	-0.000000000000000000e+00
5.167266726672666977e+01	-0.000000000000000000e+00
5.167306730673067250e+01	-0.000000000000000000e+00
5.167346734673467523e+01	-0.000000000000000000e+00
5.167386738673867086e+01	-0.000000000000000000e+00
5.167426742674267359e+01	-0.000000000000000000e+00
5.167466746674667633e+01	-0.000000000000000000e+00
5.167506750675067195e+01	-0.000000000000000000e+00
5.167546754675467469e+01	-0.000000000000000000e+00
5.167586758675867742e+01	-0.000000000000000000e+00
5.167626762676267305e+01	-0.000000000000000000e+00
5.167666766676667578e+01	-0.000000000000000000e+00
5.167706770677067851e+01	-0.000000000000000000e+00
5.167746774677468125e+01	-0.000000000000000000e+00
5.167786778677867687e+01	-0.000000000000000000e+00
5.167826782678267961e+01	-0.000000000000000000e+00
5.167866786678668234e+01	-0.000000000000000000e+00
5.167906790679067797e+01	-0.000000000000000000e+00
5.167946794679468070e+01	-0.000000000000000000e+00
5.167986798679868343e+01	-0.000000000000000000e+00
5.168026802680267906e+01	-0.000000000000000000e+00
5.168066806680668179e+01	-0.000000000000000000e+00
5.168106810681068453e+01	-0.000000000000000000e+00
5.168146814681468015e+01	-0.000000000000000000e+00
5.168186818681868289e+01	-0.000000000000000000e+00
5.168226822682268562e+01	-0.000000000000000000e+00
5.168266826682668125e+01	-0.000000000000000000e+00
5.168306830683068398e+01	-0.000000000000000000e+00
5.168346834683468671e+01	-0.000000000000000000e+00
5.168386838683868234e+01	-0.000000000000000000e+00
5.168426842684268507e+01	-0.000000000000000000e+00
5.168466846684668781e+01	-0.000000000000000000e+00
5.168506850685068343e+01	-0.000000000000000000e+00
5.168546854685468617e+01	-0.000000000000000000e+00
5.168586858685868890e+01	-0.000000000000000000e+00
5.168626862686268453e+01	-0.000000000000000000e+00
5.168666866686668726e+01	-0.000000000000000000e+00
5.168706870687068999e+01	-0.000000000000000000e+00
5.168746874687468562e+01	-0.000000000000000000e+00
5.168786878687868835e+01	-0.000000000000000000e+00
5.168826882688269109e+01	-0.000000000000000000e+00
5.168866886688668671e+01	-0.000000000000000000e+00
5.168906890689068945e+01	-0.000000000000000000e+00
5.168946894689469218e+01	-0.000000000000000000e+00
5.168986898689868781e+01	-0.000000000000000000e+00
5.169026902690269054e+01	-0.000000000000000000e+00
5.169066906690669327e+01	-0.000000000000000000e+00
5.169106910691068890e+01	-0.000000000000000000e+00
5.169146914691469163e+01	-0.000000000000000000e+00
5.169186918691869437e+01	-0.000000000000000000e+00
5.169226922692269000e+01	-0.000000000000000000e+00
5.169266926692669273e+01	-0.000000000000000000e+00
5.169306930693069546e+01	-0.000000000000000000e+00
5.169346934693469109e+01	-0.000000000000000000e+00
5.169386938693869382e+01	-0.000000000000000000e+00
5.169426942694269655e+01	-0.000000000000000000e+00
5.169466946694669218e+01	-0.000000000000000000e+00
5.169506950695069492e+01	-0.000000000000000000e+00
5.169546954695469765e+01	-0.000000000000000000e+00
5.169586958695869328e+01	-0.000000000000000000e+00
5.169626962696269601e+01	-0.000000000000000000e+00
5.169666966696669874e+01	-0.000000000000000000e+00
5.169706970697069437e+01	-0.000000000000000000e+00
5.169746974697469710e+01	-0.000000000000000000e+00
5.169786978697869984e+01	-0.000000000000000000e+00
5.169826982698269546e+01	-0.000000000000000000e+00
5.169866986698669820e+01	-0.000000000000000000e+00
5.169906990699070093e+01	-0.000000000000000000e+00
5.169946994699469656e+01	-0.000000000000000000e+00
5.169986998699869929e+01	-0.000000000000000000e+00
5.170027002700270202e+01	-0.000000000000000000e+00
5.170067006700669765e+01	-0.000000000000000000e+00
5.170107010701070038e+01	-0.000000000000000000e+00
5.170147014701470312e+01	-0.000000000000000000e+00
5.170187018701869874e+01	-0.000000000000000000e+00
5.170227022702270148e+01	-0.000000000000000000e+00
5.170267026702670421e+01	-0.000000000000000000e+00
5.170307030703069984e+01	-0.000000000000000000e+00
5.170347034703470257e+01	-0.000000000000000000e+00
5.170387038703870530e+01	-0.000000000000000000e+00
5.170427042704270093e+01	-0.000000000000000000e+00
5.170467046704670366e+01	-0.000000000000000000e+00
5.170507050705070640e+01	-0.000000000000000000e+00
5.170547054705470202e+01	-0.000000000000000000e+00
5.170587058705870476e+01	-0.000000000000000000e+00
5.170627062706270749e+01	-0.000000000000000000e+00
5.170667066706670312e+01	-0.000000000000000000e+00
5.170707070707070585e+01	-0.000000000000000000e+00
5.170747074707470858e+01	-0.000000000000000000e+00
5.170787078707870421e+01	-0.000000000000000000e+00
5.170827082708270694e+01	-0.000000000000000000e+00
5.170867086708670968e+01	-0.000000000000000000e+00
5.170907090709071241e+01	-0.000000000000000000e+00
5.170947094709470804e+01	-0.000000000000000000e+00
5.170987098709871077e+01	-0.000000000000000000e+00
5.171027102710271350e+01	-0.000000000000000000e+00
5.171067106710670913e+01	-0.000000000000000000e+00
5.171107110711071186e+01	-0.000000000000000000e+00
5.171147114711471460e+01	-0.000000000000000000e+00
5.171187118711871022e+01	-0.000000000000000000e+00
5.171227122712271296e+01	-0.000000000000000000e+00
5.171267126712671569e+01	-0.000000000000000000e+00
5.171307130713071132e+01	-0.000000000000000000e+00
5.171347134713471405e+01	-0.000000000000000000e+00
5.171387138713871678e+01	-0.000000000000000000e+00
5.171427142714271241e+01	-0.000000000000000000e+00
5.171467146714671514e+01	-0.000000000000000000e+00
5.171507150715071788e+01	-0.000000000000000000e+00
5.171547154715471351e+01	-0.000000000000000000e+00
5.171587158715871624e+01	-0.000000000000000000e+00
5.171627162716271897e+01	-0.000000000000000000e+00
5.171667166716671460e+01	-0.000000000000000000e+00
5.171707170717071733e+01	-0.000000000000000000e+00
5.171747174717472006e+01	-0.000000000000000000e+00
5.171787178717871569e+01	-0.000000000000000000e+00
5.171827182718271843e+01	-0.000000000000000000e+00
5.171867186718672116e+01	-0.000000000000000000e+00
5.171907190719071679e+01	-0.000000000000000000e+00
5.171947194719471952e+01	-0.000000000000000000e+00
5.171987198719872225e+01	-0.000000000000000000e+00
5.172027202720271788e+01	-0.000000000000000000e+00
5.172067206720672061e+01	-0.000000000000000000e+00
5.172107210721072335e+01	-0.000000000000000000e+00
5.172147214721471897e+01	-0.000000000000000000e+00
5.172187218721872171e+01	-0.000000000000000000e+00
5.172227222722272444e+01	-0.000000000000000000e+00
5.172267226722672007e+01	-0.000000000000000000e+00
5.172307230723072280e+01	-0.000000000000000000e+00
5.172347234723472553e+01	-0.000000000000000000e+00
5.172387238723872116e+01	-0.000000000000000000e+00
5.172427242724272389e+01	-0.000000000000000000e+00
5.172467246724672663e+01	-0.000000000000000000e+00
5.172507250725072225e+01	-0.000000000000000000e+00
5.172547254725472499e+01	-0.000000000000000000e+00
5.172587258725872772e+01	-0.000000000000000000e+00
5.172627262726272335e+01	-0.000000000000000000e+00
5.172667266726672608e+01	-0.000000000000000000e+00
5.172707270727072881e+01	-0.000000000000000000e+00
5.172747274727472444e+01	-0.000000000000000000e+00
5.172787278727872717e+01	-0.000000000000000000e+00
5.172827282728272991e+01	-0.000000000000000000e+00
5.172867286728672553e+01	-0.000000000000000000e+00
5.172907290729072827e+01	-0.000000000000000000e+00
5.172947294729473100e+01	-0.000000000000000000e+00
5.172987298729873373e+01	-0.000000000000000000e+00
5.173027302730272936e+01	-0.000000000000000000e+00
5.173067306730673209e+01	-0.000000000000000000e+00
5.173107310731073483e+01	-0.000000000000000000e+00
5.173147314731473045e+01	-0.000000000000000000e+00
5.173187318731873319e+01	-0.000000000000000000e+00
5.173227322732273592e+01	-0.000000000000000000e+00
5.173267326732673155e+01	-0.000000000000000000e+00
5.173307330733073428e+01	-0.000000000000000000e+00
5.173347334733473701e+01	-0.000000000000000000e+00
5.173387338733873264e+01	-0.000000000000000000e+00
5.173427342734273537e+01	-0.000000000000000000e+00
5.173467346734673811e+01	-0.000000000000000000e+00
5.173507350735073373e+01	-0.000000000000000000e+00
5.173547354735473647e+01	-0.000000000000000000e+00
5.173587358735873920e+01	-0.000000000000000000e+00
5.173627362736273483e+01	-0.000000000000000000e+00
5.173667366736673756e+01	-0.000000000000000000e+00
5.173707370737074029e+01	-0.000000000000000000e+00
5.173747374737473592e+01	-0.000000000000000000e+00
5.173787378737873865e+01	-0.000000000000000000e+00
5.173827382738274139e+01	-0.000000000000000000e+00
5.173867386738673702e+01	-0.000000000000000000e+00
5.173907390739073975e+01	-0.000000000000000000e+00
5.173947394739474248e+01	-0.000000000000000000e+00
5.173987398739873811e+01	-0.000000000000000000e+00
5.174027402740274084e+01	-0.000000000000000000e+00
5.174067406740674357e+01	-0.000000000000000000e+00
5.174107410741073920e+01	-0.000000000000000000e+00
5.174147414741474194e+01	-0.000000000000000000e+00
5.174187418741874467e+01	-0.000000000000000000e+00
5.174227422742274030e+01	-0.000000000000000000e+00
5.174267426742674303e+01	-0.000000000000000000e+00
5.174307430743074576e+01	-0.000000000000000000e+00
5.174347434743474139e+01	-0.000000000000000000e+00
5.174387438743874412e+01	-0.000000000000000000e+00
5.174427442744274686e+01	-0.000000000000000000e+00
5.174467446744674248e+01	-0.000000000000000000e+00
5.174507450745074522e+01	-0.000000000000000000e+00
5.174547454745474795e+01	-0.000000000000000000e+00
5.174587458745874358e+01	-0.000000000000000000e+00
5.174627462746274631e+01	-0.000000000000000000e+00
5.174667466746674904e+01	-0.000000000000000000e+00
5.174707470747074467e+01	-0.000000000000000000e+00
5.174747474747474740e+01	-0.000000000000000000e+00
5.174787478747875014e+01	-0.000000000000000000e+00
5.174827482748274576e+01	-0.000000000000000000e+00
5.174867486748674850e+01	-0.000000000000000000e+00
5.174907490749075123e+01	-0.000000000000000000e+00
5.174947494749474686e+01	-0.000000000000000000e+00
5.174987498749874959e+01	-0.000000000000000000e+00
5.175027502750275232e+01	-0.000000000000000000e+00
5.175067506750674795e+01	-0.000000000000000000e+00
5.175107510751075068e+01	-0.000000000000000000e+00
5.175147514751475342e+01	-0.000000000000000000e+00
5.175187518751874904e+01	-0.000000000000000000e+00
5.175227522752275178e+01	-0.000000000000000000e+00
5.175267526752675451e+01	-0.000000000000000000e+00
5.175307530753075014e+01	-0.000000000000000000e+00
5.175347534753475287e+01	-0.000000000000000000e+00
5.175387538753875560e+01	-0.000000000000000000e+00
5.175427542754275123e+01	-0.000000000000000000e+00
5.175467546754675396e+01	-0.000000000000000000e+00
5.175507550755075670e+01	-0.000000000000000000e+00
5.175547554755475232e+01	-0.000000000000000000e+00
5.175587558755875506e+01	-0.000000000000000000e+00
5.175627562756275779e+01	-0.000000000000000000e+00
5.175667566756675342e+01	-0.000000000000000000e+00
5.175707570757075615e+01	-0.000000000000000000e+00
5.175747574757475888e+01	-0.000000000000000000e+00
5.175787578757875451e+01	-0.000000000000000000e+00
5.175827582758275724e+01	-0.000000000000000000e+00
5.175867586758675998e+01	-0.000000000000000000e+00
5.175907590759075561e+01	-0.000000000000000000e+00
5.175947594759475834e+01	-0.000000000000000000e+00
5.175987598759876107e+01	-0.000000000000000000e+00
5.176027602760275670e+01	-0.000000000000000000e+00
5.176067606760675943e+01	-0.000000000000000000e+00
5.176107610761076216e+01	-0.000000000000000000e+00
5.176147614761475779e+01	-0.000000000000000000e+00
5.176187618761876053e+01	-0.000000000000000000e+00
5.176227622762276326e+01	-0.000000000000000000e+00
5.176267626762676599e+01	-0.000000000000000000e+00
5.176307630763076162e+01	-0.000000000000000000e+00
5.176347634763476435e+01	-0.000000000000000000e+00
5.176387638763876708e+01	-0.000000000000000000e+00
5.176427642764276271e+01	-0.000000000000000000e+00
5.176467646764676545e+01	-0.000000000000000000e+00
5.176507650765076818e+01	-0.000000000000000000e+00
5.176547654765476381e+01	-0.000000000000000000e+00
5.176587658765876654e+01	-0.000000000000000000e+00
5.176627662766276927e+01	-0.000000000000000000e+00
5.176667666766676490e+01	-0.000000000000000000e+00
5.176707670767076763e+01	-0.000000000000000000e+00
5.176747674767477037e+01	-0.000000000000000000e+00
5.176787678767876599e+01	-0.000000000000000000e+00
5.176827682768276873e+01	-0.000000000000000000e+00
5.176867686768677146e+01	-0.000000000000000000e+00
5.176907690769076709e+01	-0.000000000000000000e+00
5.176947694769476982e+01	-0.000000000000000000e+00
5.176987698769877255e+01	-0.000000000000000000e+00
5.177027702770276818e+01	-0.000000000000000000e+00
5.177067706770677091e+01	-0.000000000000000000e+00
5.177107710771077365e+01	-0.000000000000000000e+00
5.177147714771476927e+01	-0.000000000000000000e+00
5.177187718771877201e+01	-0.000000000000000000e+00
5.177227722772277474e+01	-0.000000000000000000e+00
5.177267726772677037e+01	-0.000000000000000000e+00
5.177307730773077310e+01	-0.000000000000000000e+00
5.177347734773477583e+01	-0.000000000000000000e+00
5.177387738773877146e+01	-0.000000000000000000e+00
5.177427742774277419e+01	-0.000000000000000000e+00
5.177467746774677693e+01	-0.000000000000000000e+00
5.177507750775077255e+01	-0.000000000000000000e+00
5.177547754775477529e+01	-0.000000000000000000e+00
5.177587758775877802e+01	-0.000000000000000000e+00
5.177627762776277365e+01	-0.000000000000000000e+00
5.177667766776677638e+01	-0.000000000000000000e+00
5.177707770777077911e+01	-0.000000000000000000e+00
5.177747774777477474e+01	-0.000000000000000000e+00
5.177787778777877747e+01	-0.000000000000000000e+00
5.177827782778278021e+01	-0.000000000000000000e+00
5.177867786778677583e+01	-0.000000000000000000e+00
5.177907790779077857e+01	-0.000000000000000000e+00
5.177947794779478130e+01	-0.000000000000000000e+00
5.177987798779877693e+01	-0.000000000000000000e+00
5.178027802780277966e+01	-0.000000000000000000e+00
5.178067806780678239e+01	-0.000000000000000000e+00
5.178107810781077802e+01	-0.000000000000000000e+00
5.178147814781478075e+01	-0.000000000000000000e+00
5.178187818781878349e+01	-0.000000000000000000e+00
5.178227822782277912e+01	-0.000000000000000000e+00
5.178267826782678185e+01	-0.000000000000000000e+00
5.178307830783078458e+01	-0.000000000000000000e+00
5.178347834783478731e+01	-0.000000000000000000e+00
5.178387838783878294e+01	-0.000000000000000000e+00
5.178427842784278567e+01	-0.000000000000000000e+00
5.178467846784678841e+01	-0.000000000000000000e+00
5.178507850785078404e+01	-0.000000000000000000e+00
5.178547854785478677e+01	-0.000000000000000000e+00
5.178587858785878950e+01	-0.000000000000000000e+00
5.178627862786278513e+01	-0.000000000000000000e+00
5.178667866786678786e+01	-0.000000000000000000e+00
5.178707870787079059e+01	-0.000000000000000000e+00
5.178747874787478622e+01	-0.000000000000000000e+00
5.178787878787878896e+01	-0.000000000000000000e+00
5.178827882788279169e+01	-0.000000000000000000e+00
5.178867886788678732e+01	-0.000000000000000000e+00
5.178907890789079005e+01	-0.000000000000000000e+00
5.178947894789479278e+01	-0.000000000000000000e+00
5.178987898789878841e+01	-0.000000000000000000e+00
5.179027902790279114e+01	-0.000000000000000000e+00
5.179067906790679388e+01	-0.000000000000000000e+00
5.179107910791078950e+01	-0.000000000000000000e+00
5.179147914791479224e+01	-0.000000000000000000e+00
5.179187918791879497e+01	-0.000000000000000000e+00
5.179227922792279060e+01	-0.000000000000000000e+00
5.179267926792679333e+01	-0.000000000000000000e+00
5.179307930793079606e+01	-0.000000000000000000e+00
5.179347934793479169e+01	-0.000000000000000000e+00
5.179387938793879442e+01	-0.000000000000000000e+00
5.179427942794279716e+01	-0.000000000000000000e+00
5.179467946794679278e+01	-0.000000000000000000e+00
5.179507950795079552e+01	-0.000000000000000000e+00
5.179547954795479825e+01	-0.000000000000000000e+00
5.179587958795879388e+01	-0.000000000000000000e+00
5.179627962796279661e+01	-0.000000000000000000e+00
5.179667966796679934e+01	-0.000000000000000000e+00
5.179707970797079497e+01	-0.000000000000000000e+00
5.179747974797479770e+01	-0.000000000000000000e+00
5.179787978797880044e+01	-0.000000000000000000e+00
5.179827982798279606e+01	-0.000000000000000000e+00
5.179867986798679880e+01	-0.000000000000000000e+00
5.179907990799080153e+01	-0.000000000000000000e+00
5.179947994799479716e+01	-0.000000000000000000e+00
5.179987998799879989e+01	-0.000000000000000000e+00
5.180028002800280262e+01	-0.000000000000000000e+00
5.180068006800679825e+01	-0.000000000000000000e+00
5.180108010801080098e+01	-0.000000000000000000e+00
5.180148014801480372e+01	-0.000000000000000000e+00
5.180188018801879934e+01	-0.000000000000000000e+00
5.180228022802280208e+01	-0.000000000000000000e+00
5.180268026802680481e+01	-0.000000000000000000e+00
5.180308030803080044e+01	-0.000000000000000000e+00
5.180348034803480317e+01	-0.000000000000000000e+00
5.180388038803880590e+01	-0.000000000000000000e+00
5.180428042804280153e+01	-0.000000000000000000e+00
5.180468046804680426e+01	-0.000000000000000000e+00
5.180508050805080700e+01	-0.000000000000000000e+00
5.180548054805480263e+01	-0.000000000000000000e+00
5.180588058805880536e+01	-0.000000000000000000e+00
5.180628062806280809e+01	-0.000000000000000000e+00
5.180668066806680372e+01	-0.000000000000000000e+00
5.180708070807080645e+01	-0.000000000000000000e+00
5.180748074807480918e+01	-0.000000000000000000e+00
5.180788078807880481e+01	-0.000000000000000000e+00
5.180828082808280755e+01	-0.000000000000000000e+00
5.180868086808681028e+01	-0.000000000000000000e+00
5.180908090809080591e+01	-0.000000000000000000e+00
5.180948094809480864e+01	-0.000000000000000000e+00
5.180988098809881137e+01	-0.000000000000000000e+00
5.181028102810280700e+01	-0.000000000000000000e+00
5.181068106810680973e+01	-0.000000000000000000e+00
5.181108110811081247e+01	-0.000000000000000000e+00
5.181148114811480809e+01	-0.000000000000000000e+00
5.181188118811881083e+01	-0.000000000000000000e+00
5.181228122812281356e+01	-0.000000000000000000e+00
5.181268126812680919e+01	-0.000000000000000000e+00
5.181308130813081192e+01	-0.000000000000000000e+00
5.181348134813481465e+01	-0.000000000000000000e+00
5.181388138813881028e+01	-0.000000000000000000e+00
5.181428142814281301e+01	-0.000000000000000000e+00
5.181468146814681575e+01	-0.000000000000000000e+00
5.181508150815081848e+01	-0.000000000000000000e+00
5.181548154815481411e+01	-0.000000000000000000e+00
5.181588158815881684e+01	-0.000000000000000000e+00
5.181628162816281957e+01	-0.000000000000000000e+00
5.181668166816681520e+01	-0.000000000000000000e+00
5.181708170817081793e+01	-0.000000000000000000e+00
5.181748174817482067e+01	-0.000000000000000000e+00
5.181788178817881629e+01	-0.000000000000000000e+00
5.181828182818281903e+01	-0.000000000000000000e+00
5.181868186818682176e+01	-0.000000000000000000e+00
5.181908190819081739e+01	-0.000000000000000000e+00
5.181948194819482012e+01	-0.000000000000000000e+00
5.181988198819882285e+01	-0.000000000000000000e+00
5.182028202820281848e+01	-0.000000000000000000e+00
5.182068206820682121e+01	-0.000000000000000000e+00
5.182108210821082395e+01	-0.000000000000000000e+00
5.182148214821481957e+01	-0.000000000000000000e+00
5.182188218821882231e+01	-0.000000000000000000e+00
5.182228222822282504e+01	-0.000000000000000000e+00
5.182268226822682067e+01	-0.000000000000000000e+00
5.182308230823082340e+01	-0.000000000000000000e+00
5.182348234823482613e+01	-0.000000000000000000e+00
5.182388238823882176e+01	-0.000000000000000000e+00
5.182428242824282449e+01	-0.000000000000000000e+00
5.182468246824682723e+01	-0.000000000000000000e+00
5.182508250825082285e+01	-0.000000000000000000e+00
5.182548254825482559e+01	-0.000000000000000000e+00
5.182588258825882832e+01	-0.000000000000000000e+00
5.182628262826282395e+01	-0.000000000000000000e+00
5.182668266826682668e+01	-0.000000000000000000e+00
5.182708270827082941e+01	-0.000000000000000000e+00
5.182748274827482504e+01	-0.000000000000000000e+00
5.182788278827882777e+01	-0.000000000000000000e+00
5.182828282828283051e+01	-0.000000000000000000e+00
5.182868286828682614e+01	-0.000000000000000000e+00
5.182908290829082887e+01	-0.000000000000000000e+00
5.182948294829483160e+01	-0.000000000000000000e+00
5.182988298829882723e+01	-0.000000000000000000e+00
5.183028302830282996e+01	-0.000000000000000000e+00
5.183068306830683269e+01	-0.000000000000000000e+00
5.183108310831082832e+01	-0.000000000000000000e+00
5.183148314831483106e+01	-0.000000000000000000e+00
5.183188318831883379e+01	-0.000000000000000000e+00
5.183228322832282942e+01	-0.000000000000000000e+00
5.183268326832683215e+01	-0.000000000000000000e+00
5.183308330833083488e+01	-0.000000000000000000e+00
5.183348334833483051e+01	-0.000000000000000000e+00
5.183388338833883324e+01	-0.000000000000000000e+00
5.183428342834283598e+01	-0.000000000000000000e+00
5.183468346834683160e+01	-0.000000000000000000e+00
5.183508350835083434e+01	-0.000000000000000000e+00
5.183548354835483707e+01	-0.000000000000000000e+00
5.183588358835883270e+01	-0.000000000000000000e+00
5.183628362836283543e+01	-0.000000000000000000e+00
5.183668366836683816e+01	-0.000000000000000000e+00
5.183708370837084090e+01	-0.000000000000000000e+00
5.183748374837483652e+01	-0.000000000000000000e+00
5.183788378837883926e+01	-0.000000000000000000e+00
5.183828382838284199e+01	-0.000000000000000000e+00
5.183868386838683762e+01	-0.000000000000000000e+00
5.183908390839084035e+01	-0.000000000000000000e+00
5.183948394839484308e+01	-0.000000000000000000e+00
5.183988398839883871e+01	-0.000000000000000000e+00
5.184028402840284144e+01	-0.000000000000000000e+00
5.184068406840684418e+01	-0.000000000000000000e+00
5.184108410841083980e+01	-0.000000000000000000e+00
5.184148414841484254e+01	-0.000000000000000000e+00
5.184188418841884527e+01	-0.000000000000000000e+00
5.184228422842284090e+01	-0.000000000000000000e+00
5.184268426842684363e+01	-0.000000000000000000e+00
5.184308430843084636e+01	-0.000000000000000000e+00
5.184348434843484199e+01	-0.000000000000000000e+00
5.184388438843884472e+01	-0.000000000000000000e+00
5.184428442844284746e+01	-0.000000000000000000e+00
5.184468446844684308e+01	-0.000000000000000000e+00
5.184508450845084582e+01	-0.000000000000000000e+00
5.184548454845484855e+01	-0.000000000000000000e+00
5.184588458845884418e+01	-0.000000000000000000e+00
5.184628462846284691e+01	-0.000000000000000000e+00
5.184668466846684964e+01	-0.000000000000000000e+00
5.184708470847084527e+01	-0.000000000000000000e+00
5.184748474847484800e+01	-0.000000000000000000e+00
5.184788478847885074e+01	-0.000000000000000000e+00
5.184828482848284636e+01	-0.000000000000000000e+00
5.184868486848684910e+01	-0.000000000000000000e+00
5.184908490849085183e+01	-0.000000000000000000e+00
5.184948494849484746e+01	-0.000000000000000000e+00
5.184988498849885019e+01	-0.000000000000000000e+00
5.185028502850285292e+01	-0.000000000000000000e+00
5.185068506850684855e+01	-0.000000000000000000e+00
5.185108510851085128e+01	-0.000000000000000000e+00
5.185148514851485402e+01	-0.000000000000000000e+00
5.185188518851884965e+01	-0.000000000000000000e+00
5.185228522852285238e+01	-0.000000000000000000e+00
5.185268526852685511e+01	-0.000000000000000000e+00
5.185308530853085074e+01	-0.000000000000000000e+00
5.185348534853485347e+01	-0.000000000000000000e+00
5.185388538853885620e+01	-0.000000000000000000e+00
5.185428542854285183e+01	-0.000000000000000000e+00
5.185468546854685457e+01	-0.000000000000000000e+00
5.185508550855085730e+01	-0.000000000000000000e+00
5.185548554855485293e+01	-0.000000000000000000e+00
5.185588558855885566e+01	-0.000000000000000000e+00
5.185628562856285839e+01	-0.000000000000000000e+00
5.185668566856685402e+01	-0.000000000000000000e+00
5.185708570857085675e+01	-0.000000000000000000e+00
5.185748574857485949e+01	-0.000000000000000000e+00
5.185788578857885511e+01	-0.000000000000000000e+00
5.185828582858285785e+01	-0.000000000000000000e+00
5.185868586858686058e+01	-0.000000000000000000e+00
5.185908590859085621e+01	-0.000000000000000000e+00
5.185948594859485894e+01	-0.000000000000000000e+00
5.185988598859886167e+01	-0.000000000000000000e+00
5.186028602860285730e+01	-0.000000000000000000e+00
5.186068606860686003e+01	-0.000000000000000000e+00
5.186108610861086277e+01	-0.000000000000000000e+00
5.186148614861485839e+01	-0.000000000000000000e+00
5.186188618861886113e+01	-0.000000000000000000e+00
5.186228622862286386e+01	-0.000000000000000000e+00
5.186268626862685949e+01	-0.000000000000000000e+00
5.186308630863086222e+01	-0.000000000000000000e+00
5.186348634863486495e+01	-0.000000000000000000e+00
5.186388638863886058e+01	-0.000000000000000000e+00
5.186428642864286331e+01	-0.000000000000000000e+00
5.186468646864686605e+01	-0.000000000000000000e+00
5.186508650865086167e+01	-0.000000000000000000e+00
5.186548654865486441e+01	-0.000000000000000000e+00
5.186588658865886714e+01	-0.000000000000000000e+00
5.186628662866286277e+01	-0.000000000000000000e+00
5.186668666866686550e+01	-0.000000000000000000e+00
5.186708670867086823e+01	-0.000000000000000000e+00
5.186748674867486386e+01	-0.000000000000000000e+00
5.186788678867886659e+01	-0.000000000000000000e+00
5.186828682868286933e+01	-0.000000000000000000e+00
5.186868686868687206e+01	-0.000000000000000000e+00
5.186908690869086769e+01	-0.000000000000000000e+00
5.186948694869487042e+01	-0.000000000000000000e+00
5.186988698869887315e+01	-0.000000000000000000e+00
5.187028702870286878e+01	-0.000000000000000000e+00
5.187068706870687151e+01	-0.000000000000000000e+00
5.187108710871087425e+01	-0.000000000000000000e+00
5.187148714871486987e+01	-0.000000000000000000e+00
5.187188718871887261e+01	-0.000000000000000000e+00
5.187228722872287534e+01	-0.000000000000000000e+00
5.187268726872687097e+01	-0.000000000000000000e+00
5.187308730873087370e+01	-0.000000000000000000e+00
5.187348734873487643e+01	-0.000000000000000000e+00
5.187388738873887206e+01	-0.000000000000000000e+00
5.187428742874287479e+01	-0.000000000000000000e+00
5.187468746874687753e+01	-0.000000000000000000e+00
5.187508750875087316e+01	-0.000000000000000000e+00
5.187548754875487589e+01	-0.000000000000000000e+00
5.187588758875887862e+01	-0.000000000000000000e+00
5.187628762876287425e+01	-0.000000000000000000e+00
5.187668766876687698e+01	-0.000000000000000000e+00
5.187708770877087971e+01	-0.000000000000000000e+00
5.187748774877487534e+01	-0.000000000000000000e+00
5.187788778877887808e+01	-0.000000000000000000e+00
5.187828782878288081e+01	-0.000000000000000000e+00
5.187868786878687644e+01	-0.000000000000000000e+00
5.187908790879087917e+01	-0.000000000000000000e+00
5.187948794879488190e+01	-0.000000000000000000e+00
5.187988798879887753e+01	-0.000000000000000000e+00
5.188028802880288026e+01	-0.000000000000000000e+00
5.188068806880688300e+01	-0.000000000000000000e+00
5.188108810881087862e+01	-0.000000000000000000e+00
5.188148814881488136e+01	-0.000000000000000000e+00
5.188188818881888409e+01	-0.000000000000000000e+00
5.188228822882287972e+01	-0.000000000000000000e+00
5.188268826882688245e+01	-0.000000000000000000e+00
5.188308830883088518e+01	-0.000000000000000000e+00
5.188348834883488081e+01	-0.000000000000000000e+00
5.188388838883888354e+01	-0.000000000000000000e+00
5.188428842884288628e+01	-0.000000000000000000e+00
5.188468846884688190e+01	-0.000000000000000000e+00
5.188508850885088464e+01	-0.000000000000000000e+00
5.188548854885488737e+01	-0.000000000000000000e+00
5.188588858885888300e+01	-0.000000000000000000e+00
5.188628862886288573e+01	-0.000000000000000000e+00
5.188668866886688846e+01	-0.000000000000000000e+00
5.188708870887088409e+01	-0.000000000000000000e+00
5.188748874887488682e+01	-0.000000000000000000e+00
5.188788878887888956e+01	-0.000000000000000000e+00
5.188828882888288518e+01	-0.000000000000000000e+00
5.188868886888688792e+01	-0.000000000000000000e+00
5.188908890889089065e+01	-0.000000000000000000e+00
5.188948894889488628e+01	-0.000000000000000000e+00
5.188988898889888901e+01	-0.000000000000000000e+00
5.189028902890289174e+01	-0.000000000000000000e+00
5.189068906890689448e+01	-0.000000000000000000e+00
5.189108910891089010e+01	-0.000000000000000000e+00
5.189148914891489284e+01	-0.000000000000000000e+00
5.189188918891889557e+01	-0.000000000000000000e+00
5.189228922892289120e+01	-0.000000000000000000e+00
5.189268926892689393e+01	-0.000000000000000000e+00
5.189308930893089666e+01	-0.000000000000000000e+00
5.189348934893489229e+01	-0.000000000000000000e+00
5.189388938893889502e+01	-0.000000000000000000e+00
5.189428942894289776e+01	-0.000000000000000000e+00
5.189468946894689338e+01	-0.000000000000000000e+00
5.189508950895089612e+01	-0.000000000000000000e+00
5.189548954895489885e+01	-0.000000000000000000e+00
5.189588958895889448e+01	-0.000000000000000000e+00
5.189628962896289721e+01	-0.000000000000000000e+00
5.189668966896689994e+01	-0.000000000000000000e+00
5.189708970897089557e+01	-0.000000000000000000e+00
5.189748974897489830e+01	-0.000000000000000000e+00
5.189788978897890104e+01	-0.000000000000000000e+00
5.189828982898289667e+01	-0.000000000000000000e+00
5.189868986898689940e+01	-0.000000000000000000e+00
5.189908990899090213e+01	-0.000000000000000000e+00
5.189948994899489776e+01	-0.000000000000000000e+00
5.189988998899890049e+01	-0.000000000000000000e+00
5.190029002900290322e+01	-0.000000000000000000e+00
5.190069006900689885e+01	-0.000000000000000000e+00
5.190109010901090159e+01	-0.000000000000000000e+00
5.190149014901490432e+01	-0.000000000000000000e+00
5.190189018901889995e+01	-0.000000000000000000e+00
5.190229022902290268e+01	-0.000000000000000000e+00
5.190269026902690541e+01	-0.000000000000000000e+00
5.190309030903090104e+01	-0.000000000000000000e+00
5.190349034903490377e+01	-0.000000000000000000e+00
5.190389038903890651e+01	-0.000000000000000000e+00
5.190429042904290213e+01	-0.000000000000000000e+00
5.190469046904690487e+01	-0.000000000000000000e+00
5.190509050905090760e+01	-0.000000000000000000e+00
5.190549054905490323e+01	-0.000000000000000000e+00
5.190589058905890596e+01	-0.000000000000000000e+00
5.190629062906290869e+01	-0.000000000000000000e+00
5.190669066906690432e+01	-0.000000000000000000e+00
5.190709070907090705e+01	-0.000000000000000000e+00
5.190749074907490979e+01	-0.000000000000000000e+00
5.190789078907890541e+01	-0.000000000000000000e+00
5.190829082908290815e+01	-0.000000000000000000e+00
5.190869086908691088e+01	-0.000000000000000000e+00
5.190909090909090651e+01	-0.000000000000000000e+00
5.190949094909490924e+01	-0.000000000000000000e+00
5.190989098909891197e+01	-0.000000000000000000e+00
5.191029102910290760e+01	-0.000000000000000000e+00
5.191069106910691033e+01	-0.000000000000000000e+00
5.191109110911091307e+01	-0.000000000000000000e+00
5.191149114911490869e+01	-0.000000000000000000e+00
5.191189118911891143e+01	-0.000000000000000000e+00
5.191229122912291416e+01	-0.000000000000000000e+00
5.191269126912690979e+01	-0.000000000000000000e+00
5.191309130913091252e+01	-0.000000000000000000e+00
5.191349134913491525e+01	-0.000000000000000000e+00
5.191389138913891088e+01	-0.000000000000000000e+00
5.191429142914291361e+01	-0.000000000000000000e+00
5.191469146914691635e+01	-0.000000000000000000e+00
5.191509150915091197e+01	-0.000000000000000000e+00
5.191549154915491471e+01	-0.000000000000000000e+00
5.191589158915891744e+01	-0.000000000000000000e+00
5.191629162916291307e+01	-0.000000000000000000e+00
5.191669166916691580e+01	-0.000000000000000000e+00
5.191709170917091853e+01	-0.000000000000000000e+00
5.191749174917491416e+01	-0.000000000000000000e+00
5.191789178917891689e+01	-0.000000000000000000e+00
5.191829182918291963e+01	-0.000000000000000000e+00
5.191869186918691526e+01	-0.000000000000000000e+00
5.191909190919091799e+01	-0.000000000000000000e+00
5.191949194919492072e+01	-0.000000000000000000e+00
5.191989198919891635e+01	-1.305276193338862896e-07
5.192029202920291908e+01	-4.119657471192990120e-07
5.192069206920692181e+01	-8.671000179271240261e-07
5.192109210921091744e+01	-1.521365941451741058e-06
5.192149214921492018e+01	-2.403118739225695125e-06
5.192189218921892291e+01	-3.543927726670387251e-06
5.192229222922292564e+01	-4.978897204087122749e-06
5.192269226922692127e+01	-6.747015951894736041e-06
5.192309230923092400e+01	-8.891537563647455372e-06
5.192349234923492673e+01	-1.146039399524198538e-05
5.192389238923892236e+01	-1.450664486035148971e-05
5.192429242924292510e+01	-1.808896516059364535e-05
5.192469246924692783e+01	-2.227217430431792359e-05
5.192509250925092346e+01	-2.712780944022809756e-05
5.192549254925492619e+01	-3.273474631136182635e-05
5.192589258925892892e+01	-3.917987102122370618e-05
5.192629262926292455e+01	-4.655880629708001662e-05
5.192669266926692728e+01	-5.497669603550724241e-05
5.192709270927093002e+01	-6.454905212215035406e-05
5.192749274927492564e+01	-7.540266773115847278e-05
5.192789278927892838e+01	-8.767660152976429141e-05
5.192829282928293111e+01	-1.015232374397554083e-04
5.192869286928692674e+01	-1.171094248399125236e-04
5.192909290929092947e+01	-1.346177043315778586e-04
5.192949294929493220e+01	-1.542476244330519123e-04
5.192989298929892783e+01	-1.762171548171248287e-04
5.193029302930293056e+01	-2.007642019593340534e-04
5.193069306930693330e+01	-2.281482333220414139e-04
5.193109310931092892e+01	-2.586520164606552160e-04
5.193149314931493166e+01	-2.925834797027411396e-04
5.193189318931893439e+01	-3.302777013177931958e-04
5.193229322932293002e+01	-3.720990343644426908e-04
5.193269326932693275e+01	-4.184433746722123143e-04
5.193309330933093548e+01	-4.697405796858546145e-04
5.193349334933493111e+01	-5.264570461711187178e-04
5.193389338933893384e+01	-5.890984550506807608e-04
5.193429342934293658e+01	-6.582126919071291720e-04
5.193469346934693220e+01	-7.343929519555028682e-04
5.193509350935093494e+01	-8.182810385500290757e-04
5.193549354935493767e+01	-9.105708645475473536e-04
5.193589358935893330e+01	-1.012012166102711731e-03
5.193629362936293603e+01	-1.123414438716521108e-03
5.193669366936693876e+01	-1.245651105599114919e-03
5.193709370937093439e+01	-1.379663928639180900e-03
5.193749374937493712e+01	-1.526467672494821433e-03
5.193789378937893986e+01	-1.687024504914527582e-03
5.193829382938293548e+01	-1.862489871804437393e-03
5.193869386938693822e+01	-2.054105438370278092e-03
5.193909390939094095e+01	-2.263204627802033013e-03
5.193949394939493658e+01	-2.491218445912199431e-03
5.193989398939893931e+01	-2.739681601504271192e-03
5.194029402940294204e+01	-3.010238932259832415e-03
5.194069406940693767e+01	-3.304652145923073474e-03
5.194109410941094040e+01	-3.624806886530062850e-03
5.194149414941494314e+01	-3.972720135376286467e-03
5.194189418941893877e+01	-4.350547956339332126e-03
5.194229422942294150e+01	-4.760593595074181367e-03
5.194269426942694423e+01	-5.205315941475946971e-03
5.194309430943094696e+01	-5.687338364659465066e-03
5.194349434943494259e+01	-6.209457929537138057e-03
5.194389438943894532e+01	-6.774655003885970625e-03
5.194429442944294806e+01	-7.386103264583072231e-03
5.194469446944694369e+01	-8.047180111456150864e-03
5.194509450945094642e+01	-8.761477496943415391e-03
5.194549454945494915e+01	-9.532813179486702634e-03
5.194589458945894478e+01	-1.036524240829412094e-02
5.194629462946294751e+01	-1.126307004680594109e-02
5.194669466946695024e+01	-1.223086314188182380e-02
5.194709470947094587e+01	-1.327346394540065283e-02
5.194749474947494861e+01	-1.439600339462927814e-02
5.194789478947895134e+01	-1.560391505737561066e-02
5.194829482948294697e+01	-1.690294954759773149e-02
5.194869486948694970e+01	-1.829918941679771136e-02
5.194909490949095243e+01	-1.979906452618914944e-02
5.194949494949494806e+01	-2.140936790429592146e-02
5.194989498949895079e+01	-2.313727209431871989e-02
5.195029502950295353e+01	-2.499034599530144951e-02
5.195069506950694915e+01	-2.697657220084391516e-02
5.195109510951095189e+01	-2.910436483884659351e-02
5.195149514951495462e+01	-3.138258791554101451e-02
5.195189518951895025e+01	-3.382057416686098245e-02
5.195229522952295298e+01	-3.642814442005035819e-02
5.195269526952695571e+01	-3.921562746828639867e-02
5.195309530953095134e+01	-4.219388046103114687e-02
5.195349534953495407e+01	-4.537430981280901610e-02
5.195389538953895681e+01	-4.876889263315484918e-02
5.195429542954295243e+01	-5.239019868058638479e-02
5.195469546954695517e+01	-5.625141284363437133e-02
5.195509550955095790e+01	-6.036635815221685214e-02
5.195549554955495353e+01	-6.474951932297805246e-02
5.195589558955895626e+01	-6.941606684262860427e-02
5.195629562956295899e+01	-7.438188159383074538e-02
5.195669566956695462e+01	-7.966358002877174660e-02
5.195709570957095735e+01	-8.527853989626549280e-02
5.195749574957496009e+01	-9.124492652902066459e-02
5.195789578957895571e+01	-9.758171969861911821e-02
5.195829582958295845e+01	-1.043087410467567477e-01
5.195869586958696118e+01	-1.114466821024264614e-01
5.195909590959095681e+01	-1.190171328959559599e-01
5.195949594959495954e+01	-1.270426111821673920e-01
5.195989598959896227e+01	-1.355465922863949291e-01
5.196029602960295790e+01	-1.445535395886840269e-01
5.196069606960696063e+01	-1.540889356632005325e-01
5.196109610961096337e+01	-1.641793140917071625e-01
5.196149614961495899e+01	-1.748522919718997759e-01
5.196189618961896173e+01	-1.861366031434623647e-01
5.196229622962296446e+01	-1.980621321568686588e-01
5.196269626962696009e+01	-2.106599490122439133e-01
5.196309630963096282e+01	-2.239623446979989718e-01
5.196349634963496555e+01	-2.380028675614428435e-01
5.196389638963896118e+01	-2.528163605461865027e-01
5.196429642964296391e+01	-2.684389993338421876e-01
5.196469646964696665e+01	-2.849083314303151315e-01
5.196509650965096228e+01	-3.022633162398477569e-01
5.196549654965496501e+01	-3.205443661729317495e-01
5.196589658965896774e+01	-3.397933888372196010e-01
5.196629662966296337e+01	-3.600538303636433013e-01
5.196669666966696610e+01	-3.813707199230856881e-01
5.196709670967096883e+01	-4.037907154921311359e-01
5.196749674967496446e+01	-4.273621509296257615e-01
5.196789678967896720e+01	-4.521350844290339954e-01
5.196829682968296993e+01	-4.781613484148197757e-01
5.196869686968696556e+01	-5.054946009543545005e-01
5.196909690969096829e+01	-5.341903787601025577e-01
5.196949694969497102e+01	-5.643061518600944737e-01
5.196989698969896665e+01	-5.959013800178917242e-01
5.197029702970296938e+01	-6.290375709864592935e-01
5.197069706970697212e+01	-6.637783406834687483e-01
5.197109710971096774e+01	-7.001894753786570558e-01
5.197149714971497048e+01	-7.383389959868614794e-01
5.197189718971897321e+01	-7.782972245632900909e-01
5.197229722972296884e+01	-8.201368531004381568e-01
5.197269726972697157e+01	-8.639330147288022399e-01
5.197309730973097430e+01	-9.097633574261912992e-01
5.197349734973496993e+01	-9.577079898147563553e-01
5.197389738973897266e+01	-1.007849800885342262e+00
5.197429742974297540e+01	-1.060274429338090796e+00
5.197469746974697102e+01	-1.115070348175745352e+00
5.197509750975097376e+01	-1.172328952342248876e+00
5.197549754975497649e+01	-1.232144649522822322e+00
5.197589758975897922e+01	-1.294614954223264336e+00
5.197629762976297485e+01	-1.359840585247667377e+00
5.197669766976697758e+01	-1.427925566694948412e+00
5.197709770977098032e+01	-1.498977332595738732e+00
5.197749774977497594e+01	-1.573106835312054530e+00
5.197789778977897868e+01	-1.650428657822949008e+00
5.197829782978298141e+01	-1.731061130019928562e+00
5.197869786978697704e+01	-1.815126449136373221e+00
5.197909790979097977e+01	-1.902750804435412446e+00
5.197949794979498250e+01	-1.994064506280915028e+00
5.197989798979897813e+01	-2.089202119716112360e+00
5.198029802980298086e+01	-2.188302602674296438e+00
5.198069806980698360e+01	-2.291509448945642013e+00
5.198109810981097922e+01	-2.398970836023814446e+00
5.198149814981498196e+01	-2.510839777955428342e+00
5.198189818981898469e+01	-2.627274283314759540e+00
5.198229822982298032e+01	-2.748437518425351112e+00
5.198269826982698305e+01	-2.874497975949266149e+00
5.198309830983098578e+01	-3.005629648963816347e+00
5.198349834983498141e+01	-3.142012210644581582e+00
5.198389838983898414e+01	-3.283831199672492041e+00
5.198429842984298688e+01	-3.431278211481591178e+00
5.198469846984698250e+01	-3.584551095463054171e+00
5.198509850985098524e+01	-3.743854158239800611e+00
5.198549854985498797e+01	-3.909398373124966852e+00
5.198589858985898360e+01	-4.081401595876356758e+00
5.198629862986298633e+01	-4.260088786857839871e+00
5.198669866986698906e+01	-4.445692239717704553e+00
5.198709870987098469e+01	-4.638451816692847451e+00
5.198749874987498742e+01	-4.838615190646805786e+00
5.198789878987899016e+01	-5.046438093948840020e+00
5.198829882988298579e+01	-5.262184574300280637e+00
5.198869886988698852e+01	-5.486127257613997443e+00
5.198909890989099125e+01	-5.718547618051993631e+00
5.198949894989498688e+01	-5.959736255325911003e+00
5.198989898989898961e+01	-6.209993179364838412e+00
5.199029902990299234e+01	-6.469628102454612062e+00
5.199069906990698797e+01	-6.738960738952943785e+00
5.199109910991099071e+01	-7.018321243212908733e+00
5.199149914991499344e+01	-7.308050284089590676e+00
5.199189918991898907e+01	-7.608499480558253758e+00
5.199229922992299180e+01	-7.920031733027397713e+00
5.199269926992699453e+01	-8.243021562777036237e+00
5.199309930993099016e+01	-8.577855459631535950e+00
5.199349934993499289e+01	-8.924932237977722949e+00
5.199389938993899563e+01	-9.284663401240566216e+00
5.199429942994299125e+01	-9.657473514930057235e+00
5.199469946994699399e+01	-1.004380058837506162e+01
5.199509950995099672e+01	-1.044409646526161239e+01
5.199549954995499235e+01	-1.085882722309537485e+01
5.199589958995899508e+01	-1.128847358171024418e+01
5.199629962996299781e+01	-1.173353132094750251e+01
5.199669966996700055e+01	-1.219451170763244185e+01
5.199709970997099617e+01	-1.267194193197802932e+01
5.199749974997499891e+01	-1.316636555354813787e+01
5.199789978997900164e+01	-1.367834295691541868e+01
5.199829982998299727e+01	-1.420845181715230865e+01
5.199869986998700000e+01	-1.475728757529624957e+01
5.199909990999100273e+01	-1.532546392393346757e+01
5.199949994999499836e+01	-1.591361330304897415e+01
5.199989998999900109e+01	-1.652238740629328007e+01
5.200030003000300383e+01	-1.715245769781952134e+01
5.200070007000699945e+01	-1.780451593984807701e+01
5.200110011001100219e+01	-1.847927473111842289e+01
5.200150015001500492e+01	-1.917746805639157515e+01
5.200190019001900055e+01	-1.989985184716865163e+01
5.200230023002300328e+01	-2.064720455379490360e+01
5.200270027002700601e+01	-2.142032772912035199e+01
5.200310031003100164e+01	-2.222004662389171514e+01
5.200350035003500437e+01	-2.304721079405203454e+01
5.200390039003900711e+01	-2.390269472012688112e+01
5.200430043004300273e+01	-2.478739843887882799e+01
5.200470047004700547e+01	-2.570224818741270312e+01
5.200510051005100820e+01	-2.664819705991625653e+01
5.200550055005500383e+01	-2.762622567722266353e+01
5.200590059005900656e+01	-2.863734286938212392e+01
5.200630063006300929e+01	-2.968258637143006240e+01
5.200670067006700492e+01	-3.076302353254138922e+01
5.200710071007100765e+01	-3.187975203875922148e+01
5.200750075007501039e+01	-3.303390064948700910e+01
5.200790079007900601e+01	-3.422662994793237345e+01
5.200830083008300875e+01	-3.545913310569037691e+01
5.200870087008701148e+01	-3.673263666165263430e+01
5.200910091009100711e+01	-3.804840131542628257e+01
5.200950095009500984e+01	-3.940772273544730808e+01
5.200990099009901257e+01	-4.081193238196667750e+01
5.201030103010300820e+01	-4.226239834508826476e+01
5.201070107010701093e+01	-4.376052619803244426e+01
5.201110111011101367e+01	-4.530775986579608627e+01
5.201150115011500930e+01	-4.690558250937530715e+01
5.201190119011901203e+01	-4.855551742571341833e+01
5.201230123012301476e+01	-5.025912896353032977e+01
5.201270127012701039e+01	-5.201802345518526494e+01
5.201310131013101312e+01	-5.383385016471816442e+01
5.201350135013501585e+01	-5.570830225220890242e+01
5.201390139013901148e+01	-5.764311775458509146e+01
5.201430143014301422e+01	-5.964008058300596815e+01
5.201470147014701695e+01	-6.170102153693594005e+01
5.201510151015101258e+01	-6.382781933501895821e+01
5.201550155015501531e+01	-6.602240166285190526e+01
5.201590159015901804e+01	-6.828674623774809049e+01
5.201630163016301367e+01	-7.062288189057213117e+01
5.201670167016701640e+01	-7.303288966471654931e+01
5.201710171017101914e+01	-7.551890393227952814e+01
5.201750175017501476e+01	-7.808311352749443301e+01
5.201790179017901750e+01	-8.072776289744791711e+01
5.201830183018302023e+01	-8.345515327011263196e+01
5.201870187018701586e+01	-8.626764383970801475e+01
5.201910191019101859e+01	-8.916765296939033192e+01
5.201950195019502132e+01	-9.215765941125923177e+01
5.201990199019901695e+01	-9.524020354365650576e+01
5.202030203020301968e+01	-9.841788862571564778e+01
5.202070207020702242e+01	-1.016933820691101289e+02
5.202110211021101804e+01	-1.050694167269320474e+02
5.202150215021502078e+01	-1.085487921996173384e+02
5.202190219021902351e+01	-1.121343761578193465e+02
5.202230223022301914e+01	-1.158291056821187226e+02
5.202270227022702187e+01	-1.196359886194364179e+02
5.202310231023102460e+01	-1.235581049560089468e+02
5.202350235023502023e+01	-1.275986082067584420e+02
5.202390239023902296e+01	-1.317607268208828373e+02
5.202430243024302570e+01	-1.360477656034680081e+02
5.202470247024702132e+01	-1.404631071529098278e+02
5.202510251025102406e+01	-1.450102133139154432e+02
5.202550255025502679e+01	-1.496926266458356167e+02
5.202590259025902242e+01	-1.545139719060604762e+02
5.202630263026302515e+01	-1.594779575481994129e+02
5.202670267026702788e+01	-1.645883772347361571e+02
5.202710271027102351e+01	-1.698491113638414163e+02
5.202750275027502624e+01	-1.752641286100048035e+02
5.202790279027902898e+01	-1.808374874781227106e+02
5.202830283028303171e+01	-1.865733378706708834e+02
5.202870287028702734e+01	-1.924759226675556647e+02
5.202910291029103007e+01	-1.985495793182383295e+02
5.202950295029503280e+01	-2.047987414456862041e+02
5.202990299029902843e+01	-2.112279404617005412e+02
5.203030303030303116e+01	-2.178418071931459394e+02
5.203070307030703390e+01	-2.246450735185804888e+02
5.203110311031102952e+01	-2.316425740147731744e+02
5.203150315031503226e+01	-2.388392476125751784e+02
5.203190319031903499e+01	-2.462401392615809357e+02
5.203230323032303062e+01	-2.538504016030057642e+02
5.203270327032703335e+01	-2.616752966501792912e+02
5.203310331033103608e+01	-2.697201974760372423e+02
5.203350335033503171e+01	-2.779905899069636916e+02
5.203390339033903444e+01	-2.864920742223279149e+02
5.203430343034303718e+01	-2.952303668590271286e+02
5.203470347034703281e+01	-3.042113021203300605e+02
5.203510351035103554e+01	-3.134408338882923317e+02
5.203550355035503827e+01	-3.229250373389934339e+02
5.203590359035903390e+01	-3.326701106598193292e+02
5.203630363036303663e+01	-3.426823767680007222e+02
5.203670367036703936e+01	-3.529682850295798175e+02
5.203710371037103499e+01	-3.635344129779706464e+02
5.203750375037503773e+01	-3.743874680312449073e+02
5.203790379037904046e+01	-3.855342892072516179e+02
5.203830383038303609e+01	-3.969818488356630155e+02
5.203870387038703882e+01	-4.087372542660033901e+02
5.203910391039104155e+01	-4.208077495707067328e+02
5.203950395039503718e+01	-4.332007172422119083e+02
5.203990399039903991e+01	-4.459236798830819453e+02
5.204030403040304265e+01	-4.589843018881194325e+02
5.204070407040703827e+01	-4.723903911174141399e+02
5.204110411041104101e+01	-4.861499005592266940e+02
5.204150415041504374e+01	-5.002709298589642231e+02
5.204190419041903937e+01	-5.147617272104824906e+02
5.204230423042304210e+01	-5.296306908514142151e+02
5.204270427042704483e+01	-5.448863706741043416e+02
5.204310431043104046e+01	-5.605374698205472441e+02
5.204350435043504319e+01	-5.765928462600930970e+02
5.204390439043904593e+01	-5.930615143486381839e+02
5.204430443044304155e+01	-6.099526463679982271e+02
5.204470447044704429e+01	-6.272755740441509715e+02
5.204510451045104702e+01	-6.450397900429649098e+02
5.204550455045504265e+01	-6.632549494420558176e+02
5.204590459045904538e+01	-6.819308711773394407e+02
5.204630463046304811e+01	-7.010775394628415143e+02
5.204670467046704374e+01	-7.207051051822971885e+02
5.204710471047104647e+01	-7.408238872510452211e+02
5.204750475047504921e+01	-7.614443739466718171e+02
5.204790479047904483e+01	-7.825772242068667310e+02
5.204830483048304757e+01	-8.042332688928925108e+02
5.204870487048705030e+01	-8.264235120170494611e+02
5.204910491049104593e+01	-8.491591319325160612e+02
5.204950495049504866e+01	-8.724514824838494178e+02
5.204990499049905139e+01	-8.963120941165002478e+02
5.205030503050305413e+01	-9.207526749435534157e+02
5.205070507050704975e+01	-9.457851117679841764e+02
5.205110511051105249e+01	-9.714214710586272759e+02
5.205150515051505522e+01	-9.976739998780246879e+02
5.205190519051905085e+01	-1.024555126760345274e+03
5.205230523052305358e+01	-1.052077462537504289e+03
5.205270527052705631e+01	-1.080253801111534358e+03
5.205310531053105194e+01	-1.109097120171374399e+03
5.205350535053505467e+01	-1.138620581852057057e+03
5.205390539053905741e+01	-1.168837533334350837e+03
5.205430543054305303e+01	-1.199761507382858554e+03
5.205470547054705577e+01	-1.231406222820558241e+03
5.205510551055105850e+01	-1.263785584937716976e+03
5.205550555055505413e+01	-1.296913685833125783e+03
5.205590559055905686e+01	-1.330804804685587442e+03
5.205630563056305959e+01	-1.365473407953489414e+03
5.205670567056705522e+01	-1.400934149500397780e+03
5.205710571057105795e+01	-1.437201870644466226e+03
5.205750575057506069e+01	-1.474291600129522976e+03
5.205790579057905632e+01	-1.512218554015643576e+03
5.205830583058305905e+01	-1.550998135486993078e+03
5.205870587058706178e+01	-1.590645934574726880e+03
5.205910591059105741e+01	-1.631177727792739461e+03
5.205950595059506014e+01	-1.672609477806604218e+03
5.205990599059906287e+01	-1.714957332636133515e+03
5.206030603060305850e+01	-1.758237625146377241e+03
5.206070607060706124e+01	-1.802466872312014857e+03
5.206110611061106397e+01	-1.847661774383269176e+03
5.206150615061505960e+01	-1.893839213951011061e+03
5.206190619061906233e+01	-1.941016254908787459e+03
5.206230623062306506e+01	-1.989210141309420351e+03
5.206270627062706069e+01	-2.038438296113966317e+03
5.206310631063106342e+01	-2.088718319830632026e+03
5.206350635063506616e+01	-2.140067989041398505e+03
5.206390639063906178e+01	-2.192505254814073851e+03
5.206430643064306452e+01	-2.246048240997391076e+03
5.206470647064706725e+01	-2.300715242397011025e+03
5.206510651065106288e+01	-2.356524722829957227e+03
5.206550655065506561e+01	-2.413495313055419047e+03
5.206590659065906834e+01	-2.471645808579469758e+03
5.206630663066306397e+01	-2.530995167331612720e+03
5.206670667066706670e+01	-2.591562507210819604e+03
5.206710671067106944e+01	-2.653367103498887900e+03
5.206750675067506506e+01	-2.716428386138944916e+03
5.206790679067906780e+01	-2.780765936876848173e+03
5.206830683068307053e+01	-2.846399486263455856e+03
5.206870687068706616e+01	-2.913348910515482203e+03
5.206910691069106889e+01	-2.981634228233012891e+03
5.206950695069507162e+01	-3.051275596971456253e+03
5.206990699069906725e+01	-3.122293309666001733e+03
5.207030703070306998e+01	-3.194707790906550144e+03
5.207070707070707272e+01	-3.268539593061066626e+03
5.207110711071106834e+01	-3.343809392245609615e+03
5.207150715071507108e+01	-3.420537984138909906e+03
5.207190719071907381e+01	-3.498746279639875866e+03
5.207230723072306944e+01	-3.578455300366094434e+03
5.207270727072707217e+01	-3.659686173991480700e+03
5.207310731073107490e+01	-3.742460129421673173e+03
5.207350735073507053e+01	-3.826798491805165668e+03
5.207390739073907326e+01	-3.912722677378768367e+03
5.207430743074307600e+01	-4.000254188145841908e+03
5.207470747074707162e+01	-4.089414606385751995e+03
5.207510751075107436e+01	-4.180225588993098427e+03
5.207550755075507709e+01	-4.272708861645473917e+03
5.207590759075907272e+01	-4.366886212798292945e+03
5.207630763076307545e+01	-4.462779487505524230e+03
5.207670767076707818e+01	-4.560410581065271799e+03
5.207710771077107381e+01	-4.659801432488809041e+03
5.207750775077507654e+01	-4.760974017792381346e+03
5.207790779077907928e+01	-4.863950343110675931e+03
5.207830783078307491e+01	-4.968752437630972054e+03
5.207870787078707764e+01	-5.075402346347508683e+03
5.207910791079108037e+01	-5.183922122635040068e+03
5.207950795079507600e+01	-5.294333820641107195e+03
5.207990799079907873e+01	-5.406659487496641304e+03
5.208030803080308146e+01	-5.520921155344088220e+03
5.208070807080707709e+01	-5.637140833183147151e+03
5.208110811081107983e+01	-5.755340498533572827e+03
5.208150815081508256e+01	-5.875542088915011846e+03
5.208190819081908529e+01	-5.997767493143785941e+03
5.208230823082308092e+01	-6.122038542446753127e+03
5.208270827082708365e+01	-6.248377001392294915e+03
5.208310831083108638e+01	-6.376804558638737035e+03
5.208350835083508201e+01	-6.507342817500682941e+03
5.208390839083908475e+01	-6.640013286333499309e+03
5.208430843084308748e+01	-6.774837368736905773e+03
5.208470847084708311e+01	-6.911836353577939917e+03
5.208510851085108584e+01	-7.051031404834662681e+03
5.208550855085508857e+01	-7.192443551260932509e+03
5.208590859085908420e+01	-7.336093675874040855e+03
5.208630863086308693e+01	-7.482002505265667423e+03
5.208670867086708967e+01	-7.630190598738160588e+03
5.208710871087108529e+01	-7.780678337266950621e+03
5.208750875087508803e+01	-7.933485912291303976e+03
5.208790879087909076e+01	-8.088633314334674651e+03
5.208830883088308639e+01	-8.246140321456698075e+03
5.208870887088708912e+01	-8.406026487538667425e+03
5.208910891089109185e+01	-8.568311130404979849e+03
5.208950895089508748e+01	-8.733013319782219696e+03
5.208990899089909021e+01	-8.900151865098878261e+03
5.209030903090309295e+01	-9.069745303127785519e+03
5.209070907090708857e+01	-9.241811885474300652e+03
5.209110911091109131e+01	-9.416369565912731559e+03
5.209150915091509404e+01	-9.593435987574273895e+03
5.209190919091908967e+01	-9.773028469989447331e+03
5.209230923092309240e+01	-9.955163995988294118e+03
5.209270927092709513e+01	-1.013985919846168326e+04
5.209310931093109076e+01	-1.032713034698756383e+04
5.209350935093509349e+01	-1.051699333432558706e+04
5.209390939093909623e+01	-1.070946366278401729e+04
5.209430943094309185e+01	-1.090455643046318437e+04
5.209470947094709459e+01	-1.110228631737939577e+04
5.209510951095109732e+01	-1.130266757159637018e+04
5.209550955095509295e+01	-1.150571399487134113e+04
5.209590959095909568e+01	-1.171143892857763421e+04
5.209630963096309841e+01	-1.191985523939551604e+04
5.209670967096709404e+01	-1.213097530490692589e+04
5.209710971097109677e+01	-1.234481099909913064e+04
5.209750975097509951e+01	-1.256137367778240150e+04
5.209790979097909513e+01	-1.278067416392720042e+04
5.209830983098309787e+01	-1.300272273292667342e+04
5.209870987098710060e+01	-1.322752909778990033e+04
5.209910991099109623e+01	-1.345510239427160195e+04
5.209950995099509896e+01	-1.368545116594520368e+04
5.209990999099910169e+01	-1.391858334922416543e+04
5.210031003100309732e+01	-1.415450625833890263e+04
5.210071007100710005e+01	-1.439322657027565401e+04
5.210111011101110279e+01	-1.463475030968342435e+04
5.210151015101509842e+01	-1.487908283375612882e+04
5.210191019101910115e+01	-1.512622881709698959e+04
5.210231023102310388e+01	-1.537619223657216935e+04
5.210271027102709951e+01	-1.562897635616054322e+04
5.210311031103110224e+01	-1.588458371180738686e+04
5.210351035103510497e+01	-1.614301609628957522e+04
5.210391039103910771e+01	-1.640427454409904749e+04
5.210431043104310334e+01	-1.666835931635368252e+04
5.210471047104710607e+01	-1.693526988574233110e+04
5.210511051105110880e+01	-1.720500492151250000e+04
5.210551055105510443e+01	-1.747756227450897495e+04
5.210591059105910716e+01	-1.775293896227146615e+04
5.210631063106310989e+01	-1.803113115419978567e+04
5.210671067106710552e+01	-1.831213415679498939e+04
5.210711071107110826e+01	-1.859594239898545493e+04
5.210751075107511099e+01	-1.888254941754590982e+04
5.210791079107910662e+01	-1.917194784261963650e+04
5.210831083108310935e+01	-1.946412938335092986e+04
5.210871087108711208e+01	-1.975908481363909232e+04
5.210911091109110771e+01	-2.005680395802127168e+04
5.210951095109511044e+01	-2.035727567769422967e+04
5.210991099109911318e+01	-2.066048785668480195e+04
5.211031103110310880e+01	-2.096642738817777354e+04
5.211071107110711154e+01	-2.127508016101074827e+04
5.211111111111111427e+01	-2.158643104634659903e+04
5.211151115111510990e+01	-2.190046388453173859e+04
5.211191119111911263e+01	-2.221716147215100864e+04
5.211231123112311536e+01	-2.253650554928905331e+04
5.211271127112711099e+01	-2.285847678688435553e+04
5.211311131113111372e+01	-2.318305477468467507e+04
5.211351135113511646e+01	-2.351021800905556665e+04
5.211391139113911208e+01	-2.383994388116548726e+04
5.211431143114311482e+01	-2.417220866542665317e+04
5.211471147114711755e+01	-2.450698750820254281e+04
5.211511151115111318e+01	-2.484425441679112555e+04
5.211551155115511591e+01	-2.518398224869447586e+04
5.211591159115911864e+01	-2.552614270118559216e+04
5.211631163116311427e+01	-2.587070630118094414e+04
5.211671167116711700e+01	-2.621764239543051735e+04
5.211711171117111974e+01	-2.656691914103492672e+04
5.211751175117511536e+01	-2.691850349629922857e+04
5.211791179117911810e+01	-2.727236121193425788e+04
5.211831183118312083e+01	-2.762845682261562251e+04
5.211871187118711646e+01	-2.798675363890979497e+04
5.211911191119111919e+01	-2.834721373957772084e+04
5.211951195119512192e+01	-2.870979796426604662e+04
5.211991199119911755e+01	-2.907446590659597859e+04
5.212031203120312028e+01	-2.944117590765876957e+04
5.212071207120712302e+01	-2.980988504992926028e+04
5.212111211121111864e+01	-3.018054915160540622e+04
5.212151215121512138e+01	-3.055312276138458765e+04
5.212191219121912411e+01	-3.092755915368655405e+04
5.212231223122311974e+01	-3.130381032433106884e+04
5.212271227122712247e+01	-3.168182698668094235e+04
5.212311231123112520e+01	-3.206155856825927185e+04
5.212351235123512083e+01	-3.244295320784971773e+04
5.212391239123912356e+01	-3.282595775308948942e+04
5.212431243124312630e+01	-3.321051775856353925e+04
5.212471247124712193e+01	-3.359657748440837895e+04
5.212511251125112466e+01	-3.398407989543462463e+04
5.212551255125512739e+01	-3.437296666077719419e+04
5.212591259125912302e+01	-3.476317815407949092e+04
5.212631263126312575e+01	-3.515465345422273094e+04
5.212671267126712848e+01	-3.554733034660496924e+04
5.212711271127112411e+01	-3.594114532498027256e+04
5.212751275127512685e+01	-3.633603359386402735e+04
5.212791279127912958e+01	-3.673192907151264080e+04
5.212831283128312521e+01	-3.712876439348421263e+04
5.212871287128712794e+01	-3.752647091678703146e+04
5.212911291129113067e+01	-3.792497872462325904e+04
5.212951295129512630e+01	-3.832421663173371053e+04
5.212991299129912903e+01	-3.872411219034976966e+04
5.213031303130313177e+01	-3.912459169675968587e+04
5.213071307130712739e+01	-3.952558019849274569e+04
5.213111311131113013e+01	-3.992700150212983135e+04
5.213151315131513286e+01	-4.032877818174177082e+04
5.213191319131912849e+01	-4.073083158796469070e+04
5.213231323132313122e+01	-4.113308185771320859e+04
5.213271327132713395e+01	-4.153544792453851551e+04
5.213311331133112958e+01	-4.193784752963353822e+04
5.213351335133513231e+01	-4.234019723349079868e+04
5.213391339133913505e+01	-4.274241242821423657e+04
5.213431343134313067e+01	-4.314440735049040813e+04
5.213471347134713341e+01	-4.354609509522013104e+04
5.213511351135113614e+01	-4.394738762981437321e+04
5.213551355135513887e+01	-4.434819580915523693e+04
5.213591359135913450e+01	-4.474842939122512325e+04
5.213631363136313723e+01	-4.514799705340476066e+04
5.213671367136713997e+01	-4.554680640944191691e+04
5.213711371137113559e+01	-4.594476402709032118e+04
5.213751375137513833e+01	-4.634177544642106659e+04
5.213791379137914106e+01	-4.673774519880494336e+04
5.213831383138313669e+01	-4.713257682656621910e+04
5.213871387138713942e+01	-4.752617290330687683e+04
5.213911391139114215e+01	-4.791843505490040843e+04
5.213951395139513778e+01	-4.830926398115357006e+04
5.213991399139914051e+01	-4.869855947813461535e+04
5.214031403140314325e+01	-4.908622046116516140e+04
5.214071407140713887e+01	-4.947214498847386130e+04
5.214111411141114161e+01	-4.985623028550767776e+04
5.214151415141514434e+01	-5.023837276989974634e+04
5.214191419141913997e+01	-5.061846807708585402e+04
5.214231423142314270e+01	-5.099641108657066798e+04
5.214271427142714543e+01	-5.137209594883395766e+04
5.214311431143114106e+01	-5.174541611287535488e+04
5.214351435143514379e+01	-5.211626435439086345e+04
5.214391439143914653e+01	-5.248453280457447545e+04
5.214431443144314215e+01	-5.285011297954041947e+04
5.214471447144714489e+01	-5.321289581035759329e+04
5.214511451145114762e+01	-5.357277167369095696e+04
5.214551455145514325e+01	-5.392963042303975089e+04
5.214591459145914598e+01	-5.428336142056702374e+04
5.214631463146314871e+01	-5.463385356951136782e+04
5.214671467146714434e+01	-5.498099534717129427e+04
5.214711471147114707e+01	-5.532467483845404058e+04
5.214751475147514981e+01	-5.566477976997819496e+04
5.214791479147914544e+01	-5.600119754472179193e+04
5.214831483148314817e+01	-5.633381527720278973e+04
5.214871487148715090e+01	-5.666251982918503927e+04
5.214911491149114653e+01	-5.698719784589234769e+04
5.214951495149514926e+01	-5.730773579272731149e+04
5.214991499149915199e+01	-5.762401999247406638e+04
5.215031503150314762e+01	-5.793593666297914751e+04
5.215071507150715036e+01	-5.824337195529436576e+04
5.215111511151115309e+01	-5.854621199226868339e+04
5.215151515151514872e+01	-5.884434290757669078e+04
5.215191519151915145e+01	-5.913765088516846299e+04
5.215231523152315418e+01	-5.942602219912617875e+04
5.215271527152714981e+01	-5.970934325391423772e+04
5.215311531153115254e+01	-5.998750062500642525e+04
5.215351535153515528e+01	-6.026038109987484495e+04
5.215391539153915090e+01	-6.052787171932326601e+04
5.215431543154315364e+01	-6.078985981915380398e+04
5.215471547154715637e+01	-6.104623307214221131e+04
5.215511551155115200e+01	-6.129687953031318466e+04
5.215551555155515473e+01	-6.154168766749083443e+04
5.215591559155915746e+01	-6.178054642211431928e+04
5.215631563156315309e+01	-6.201334524029277964e+04
5.215671567156715582e+01	-6.223997411908811773e+04
5.215711571157115856e+01	-6.246032365000378923e+04
5.215751575157516129e+01	-6.267428506266012846e+04
5.215791579157915692e+01	-6.288175026863934909e+04
5.215831583158315965e+01	-6.308261190547902515e+04
5.215871587158716238e+01	-6.327676338079525158e+04
5.215911591159115801e+01	-6.346409891651610087e+04
5.215951595159516074e+01	-6.364451359320318443e+04
5.215991599159916348e+01	-6.381790339444226993e+04
5.216031603160315910e+01	-6.398416525128444482e+04
5.216071607160716184e+01	-6.414319708671049011e+04
5.216111611161116457e+01	-6.429489786010656098e+04
5.216151615161516020e+01	-6.443916761172062252e+04
5.216191619161916293e+01	-6.457590750708592532e+04
5.216231623162316566e+01	-6.470501988138368324e+04
5.216271627162716129e+01	-6.482640828372900432e+04
5.216311631163116402e+01	-6.493997752135171322e+04
5.216351635163516676e+01	-6.504563370365677110e+04
5.216391639163916238e+01	-6.514328428613608412e+04
5.216431643164316512e+01	-6.523283811411343049e+04
5.216471647164716785e+01	-6.531420546629908495e+04
5.216511651165116348e+01	-6.538729809812931489e+04
5.216551655165516621e+01	-6.545202928487279860e+04
5.216591659165916894e+01	-6.550831386447573459e+04
5.216631663166316457e+01	-6.555606828012820915e+04
5.216671667166716730e+01	-6.559521062252618140e+04
5.216711671167117004e+01	-6.562566067180559912e+04
5.216751675167516566e+01	-6.564733993912936421e+04
5.216791679167916840e+01	-6.566017170790041564e+04
5.216831683168317113e+01	-6.566408107458078302e+04
5.216871687168716676e+01	-6.565899498909387330e+04
5.216911691169116949e+01	-6.564484229478580528e+04
5.216951695169517222e+01	-6.562155376792320749e+04
5.216991699169916785e+01	-6.558906215670876554e+04
5.217031703170317058e+01	-6.554730221978614281e+04
5.217071707170717332e+01	-6.549621076421711768e+04
5.217111711171116895e+01	-6.543572668290486763e+04
5.217151715171517168e+01	-6.536579099144549400e+04
5.217191719171917441e+01	-6.528634686438126664e+04
5.217231723172317004e+01	-6.519733967083762400e+04
5.217271727172717277e+01	-6.509871700952026004e+04
5.217311731173117550e+01	-6.499042874305217993e+04
5.217351735173517113e+01	-6.487242703162792895e+04
5.217391739173917387e+01	-6.474466636596649187e+04
5.217431743174317660e+01	-6.460710359953942680e+04
5.217471747174717223e+01	-6.445969798005602934e+04
5.217511751175117496e+01	-6.430241118018439738e+04
5.217551755175517769e+01	-6.413520732748757291e+04
5.217591759175917332e+01	-6.395805303355790966e+04
5.217631763176317605e+01	-6.377091742232642719e+04
5.217671767176717879e+01	-6.357377215753195196e+04
5.217711771177117441e+01	-6.336659146932919248e+04
5.217751775177517715e+01	-6.314935218001748581e+04
5.217791779177917988e+01	-6.292203372887326987e+04
5.217831783178317551e+01	-6.268461819606854988e+04
5.217871787178717824e+01	-6.243709032565661619e+04
5.217911791179118097e+01	-6.217943754761030868e+04
5.217951795179517660e+01	-6.191164999889550381e+04
5.217991799179917933e+01	-6.163372054356352601e+04
5.218031803180318207e+01	-6.134564479184766969e+04
5.218071807180717769e+01	-6.104742111824781023e+04
5.218111811181118043e+01	-6.073905067859025439e+04
5.218151815181518316e+01	-6.042053742604609579e+04
5.218191819181917879e+01	-6.009188812609703746e+04
5.218231823182318152e+01	-5.975311237043392612e+04
5.218271827182718425e+01	-5.940422258977514139e+04
5.218311831183117988e+01	-5.904523406559423165e+04
5.218351835183518261e+01	-5.867616494074414368e+04
5.218391839183918535e+01	-5.829703622896610614e+04
5.218431843184318097e+01	-5.790787182327461051e+04
5.218471847184718371e+01	-5.750869850320704427e+04
5.218511851185118644e+01	-5.709954594092925254e+04
5.218551855185518207e+01	-5.668044670618702366e+04
5.218591859185918480e+01	-5.625143627009724878e+04
5.218631863186318753e+01	-5.581255300776950025e+04
5.218671867186718316e+01	-5.536383819975072402e+04
5.218711871187118589e+01	-5.490533603228862194e+04
5.218751875187518863e+01	-5.443709359640496405e+04
5.218791879187918425e+01	-5.395916088577525807e+04
5.218831883188318699e+01	-5.347159079341172037e+04
5.218871887188718972e+01	-5.297443910714080994e+04
5.218911891189119245e+01	-5.246776450387669320e+04
5.218951895189518808e+01	-5.195162854268638330e+04
5.218991899189919081e+01	-5.142609565664274851e+04
5.219031903190319355e+01	-5.089123314346649568e+04
5.219071907190718917e+01	-5.034711115495394188e+04
5.219111911191119191e+01	-4.979380268519349920e+04
5.219151915191519464e+01	-4.923138355756786041e+04
5.219191919191919027e+01	-4.865993241054436658e+04
5.219231923192319300e+01	-4.807953068225852621e+04
5.219271927192719573e+01	-4.749026259388665494e+04
5.219311931193119136e+01	-4.689221513181700720e+04
5.219351935193519409e+01	-4.628547802862008393e+04
5.219391939193919683e+01	-4.567014374282261997e+04
5.219431943194319246e+01	-4.504630743749176327e+04
5.219471947194719519e+01	-4.441406695763414609e+04
5.219511951195119792e+01	-4.377352280641618563e+04
5.219551955195519355e+01	-4.312477812021409045e+04
5.219591959195919628e+01	-4.246793864249937178e+04
5.219631963196319901e+01	-4.180311269657059893e+04
5.219671967196719464e+01	-4.113041115713795443e+04
5.219711971197119738e+01	-4.044994742077250703e+04
5.219751975197520011e+01	-3.976183737522934098e+04
5.219791979197919574e+01	-3.906619936765620514e+04
5.219831983198319847e+01	-3.836315417169852299e+04
5.219871987198720120e+01	-3.765282495351436955e+04
5.219911991199119683e+01	-3.693533723671074404e+04
5.219951995199519956e+01	-3.621081886621617741e+04
5.219991999199920230e+01	-3.547939997110245895e+04
5.220032003200319792e+01	-3.474121292637191073e+04
5.220072007200720066e+01	-3.399639231372359791e+04
5.220112011201120339e+01	-3.324507488131520222e+04
5.220152015201519902e+01	-3.248739950253908319e+04
5.220192019201920175e+01	-3.172350713382569666e+04
5.220232023202320448e+01	-3.095354077149523800e+04
5.220272027202720011e+01	-3.017764540767455037e+04
5.220312031203120284e+01	-2.939596798529800435e+04
5.220352035203520558e+01	-2.860865735221233626e+04
5.220392039203920120e+01	-2.781586421440429331e+04
5.220432043204320394e+01	-2.701774108837175299e+04
5.220472047204720667e+01	-2.621444225266016292e+04
5.220512051205120230e+01	-2.540612369858396050e+04
5.220552055205520503e+01	-2.459294308015628849e+04
5.220592059205920776e+01	-2.377505966324836481e+04
5.220632063206320339e+01	-2.295263427400204455e+04
5.220672067206720612e+01	-2.212582924651707435e+04
5.220712071207120886e+01	-2.129480836983953486e+04
5.220752075207520448e+01	-2.045973683427301876e+04
5.220792079207920722e+01	-1.962078117703726093e+04
5.220832083208320995e+01	-1.877810922730077073e+04
5.220872087208720558e+01	-1.793189005061066564e+04
5.220912091209120831e+01	-1.708229389274663481e+04
5.220952095209521104e+01	-1.622949212302389060e+04
5.220992099209921378e+01	-1.537365717707199656e+04
5.221032103210320940e+01	-1.451496249911649466e+04
5.221072107210721214e+01	-1.365358248378856479e+04
5.221112111211121487e+01	-1.278969241749227149e+04
5.221152115211521050e+01	-1.192346841935384509e+04
5.221192119211921323e+01	-1.105508738178354542e+04
5.221232123212321596e+01	-1.018472691067598134e+04
5.221272127212721159e+01	-9.312565265277582512e+03
5.221312131213121432e+01	-8.438781297749957957e+03
5.221352135213521706e+01	-7.563554392456340793e+03
5.221392139213921268e+01	-6.687064405001793602e+03
5.221432143214321542e+01	-5.809491601053580780e+03
5.221472147214721815e+01	-4.931016594972291387e+03
5.221512151215121378e+01	-4.051820288282247475e+03
5.221552155215521651e+01	-3.172083808009982022e+03
5.221592159215921924e+01	-2.291988444920696111e+03
5.221632163216321487e+01	-1.411715591680743728e+03
5.221672167216721760e+01	-5.314466809770774489e+02
5.221712171217122034e+01	3.486368763784927296e+02
5.221752175217521597e+01	1.228353753330186692e+03
5.221792179217921870e+01	2.107522768414927214e+03
5.221832183218322143e+01	2.985962947526375046e+03
5.221872187218721706e+01	3.863493585575158249e+03
5.221912191219121979e+01	4.739934308018595402e+03
5.221952195219522253e+01	5.615105132229160517e+03
5.221992199219921815e+01	6.488826528672499990e+03
5.222032203220322089e+01	7.360919481868192634e+03
5.222072207220722362e+01	8.231205551101504170e+03
5.222112211221121925e+01	9.099506930860181456e+03
5.222152215221522198e+01	9.965646510965827474e+03
5.222192219221922471e+01	1.082944793637394832e+04
5.222232223222322034e+01	1.169073566661156474e+04
5.222272227222722307e+01	1.254933503482766173e+04
5.222312231223122581e+01	1.340507230642648392e+04
5.222352235223522143e+01	1.425777473725773962e+04
5.222392239223922417e+01	1.510727063133651063e+04
5.222432243224322690e+01	1.595338939806517374e+04
5.222472247224722253e+01	1.679596160893157867e+04
5.222512251225122526e+01	1.763481905365799321e+04
5.222552255225522799e+01	1.846979479577296297e+04
5.222592259225922362e+01	1.930072322758252994e+04
5.222632263226322635e+01	2.012744012451525850e+04
5.222672267226722909e+01	2.094978269881495362e+04
5.222712271227122471e+01	2.176758965255883959e+04
5.222752275227522745e+01	2.258070122997557337e+04
5.222792279227923018e+01	2.338895926904011503e+04
5.222832283228322581e+01	2.419220725232241966e+04
5.222872287228722854e+01	2.499029035706755167e+04
5.222912291229123127e+01	2.578305550448397844e+04
5.222952295229522690e+01	2.657035140821937239e+04
5.222992299229922963e+01	2.735202862200246454e+04
5.223032303230323237e+01	2.812793958642926373e+04
5.223072307230722799e+01	2.889793867487503667e+04
5.223112311231123073e+01	2.966188223851016664e+04
5.223152315231523346e+01	3.041962865040305041e+04
5.223192319231922909e+01	3.117103834868928971e+04
5.223232323232323182e+01	3.191597387879026792e+04
5.223272327232723455e+01	3.265429993466283486e+04
5.223312331233123018e+01	3.338588339906395413e+04
5.223352335233523291e+01	3.411059338281251985e+04
5.223392339233923565e+01	3.482830126303411816e+04
5.223432343234323127e+01	3.553888072037218808e+04
5.223472347234723401e+01	3.624220777515113878e+04
5.223512351235123674e+01	3.693816082247808663e+04
5.223552355235523237e+01	3.762662066626898741e+04
5.223592359235923510e+01	3.830747055218665628e+04
5.223632363236323783e+01	3.898059619947849569e+04
5.223672367236723346e+01	3.964588583170205675e+04
5.223712371237123619e+01	4.030323020632813859e+04
5.223752375237523893e+01	4.095252264321042458e+04
5.223792379237923456e+01	4.159365905191213824e+04
5.223832383238323729e+01	4.222653795788171556e+04
5.223872387238724002e+01	4.285106052746721252e+04
5.223912391239123565e+01	4.346713059176356182e+04
5.223952395239523838e+01	4.407465466928484238e+04
5.223992399239924111e+01	4.467354198745511530e+04
5.224032403240323674e+01	4.526370450291226734e+04
5.224072407240723948e+01	4.584505692062006710e+04
5.224112411241124221e+01	4.641751671178333345e+04
5.224152415241524494e+01	4.698100413056326943e+04
5.224192419241924057e+01	4.753544222958938917e+04
5.224232423242324330e+01	4.808075687426563672e+04
5.224272427242724604e+01	4.861687675586959813e+04
5.224312431243124166e+01	4.914373340344234020e+04
5.224352435243524440e+01	4.966126119446987286e+04
5.224392439243924713e+01	5.016939736435594386e+04
5.224432443244324276e+01	5.066808201468641346e+04
5.224472447244724549e+01	5.115725812028768996e+04
5.224512451245124822e+01	5.163687153508079064e+04
5.224552455245524385e+01	5.210687099673405464e+04
5.224592459245924658e+01	5.256720813011736755e+04
5.224632463246324932e+01	5.301783744956356531e+04
5.224672467246724494e+01	5.345871635993909877e+04
5.224712471247124768e+01	5.388980515653202747e+04
5.224752475247525041e+01	5.431106702376117028e+04
5.224792479247924604e+01	5.472246803271392855e+04
5.224832483248324877e+01	5.512397713752013806e+04
5.224872487248725150e+01	5.551556617052504589e+04
5.224912491249124713e+01	5.589720983643792715e+04
5.224952495249524986e+01	5.626888570522349619e+04
5.224992499249925260e+01	5.663057420390091283e+04
5.225032503250324822e+01	5.698225860722177458e+04
5.225072507250725096e+01	5.732392502723974758e+04
5.225112511251125369e+01	5.765556240178074222e+04
5.225152515251524932e+01	5.797716248182756681e+04
5.225192519251925205e+01	5.828871981782764487e+04
5.225232523252325478e+01	5.859023174494135310e+04
5.225272527252725041e+01	5.888169836723956541e+04
5.225312531253125314e+01	5.916312254086684698e+04
5.225352535253525588e+01	5.943450985618350387e+04
5.225392539253925150e+01	5.969586861890039290e+04
5.225432543254325424e+01	5.994720983022330620e+04
5.225472547254725697e+01	6.018854716602075496e+04
5.225512551255125260e+01	6.041989695503197436e+04
5.225552555255525533e+01	6.064127815613078565e+04
5.225592559255925806e+01	6.085271233466315607e+04
5.225632563256325369e+01	6.105422363787438371e+04
5.225672567256725642e+01	6.124583876944454823e+04
5.225712571257125916e+01	6.142758696314896224e+04
5.225752575257525478e+01	6.159949995566302823e+04
5.225792579257925752e+01	6.176161195852931269e+04
5.225832583258326025e+01	6.191395962930627866e+04
5.225872587258725588e+01	6.205658204191741970e+04
5.225912591259125861e+01	6.218952065622032387e+04
5.225952595259526134e+01	6.231281928681627323e+04
5.225992599259925697e+01	6.242652407112053334e+04
5.226032603260325970e+01	6.253068343671104958e+04
5.226072607260726244e+01	6.262534806798066711e+04
5.226112611261125807e+01	6.271057087210968166e+04
5.226152615261526080e+01	6.278640694438225910e+04
5.226192619261926353e+01	6.285291353286669619e+04
5.226232623262325916e+01	6.291015000248124852e+04
5.226272627262726189e+01	6.295817779846840858e+04
5.226312631263126462e+01	6.299706040929656592e+04
5.226352635263526736e+01	6.302686332901445712e+04
5.226392639263926299e+01	6.304765401907752675e+04
5.226432643264326572e+01	6.305950186967044283e+04
5.226472647264726845e+01	6.306247816054657596e+04
5.226512651265126408e+01	6.305665602140809642e+04
5.226552655265526681e+01	6.304211039184777474e+04
5.226592659265926955e+01	6.301891798087627831e+04
5.226632663266326517e+01	6.298715722605715564e+04
5.226672667266726791e+01	6.294690825231464260e+04
5.226712671267127064e+01	6.289825283027073601e+04
5.226752675267526627e+01	6.284127433437592845e+04
5.226792679267926900e+01	6.277605770069918799e+04
5.226832683268327173e+01	6.270268938443985826e+04
5.226872687268726736e+01	6.262125731718116731e+04
5.226912691269127009e+01	6.253185086391022924e+04
5.226952695269527283e+01	6.243456077982547868e+04
5.226992699269926845e+01	6.232947916695472668e+04
5.227032703270327119e+01	6.221669943060540390e+04
5.227072707270727392e+01	6.209631623566974304e+04
5.227112711271126955e+01	6.196842546280661190e+04
5.227152715271527228e+01	6.183312416452216712e+04
5.227192719271927501e+01	6.169051052117092331e+04
5.227232723272327064e+01	6.154068379689835274e+04
5.227272727272727337e+01	6.138374429554808012e+04
5.227312731273127611e+01	6.121979331655269925e+04
5.227352735273527173e+01	6.104893311083212029e+04
5.227392739273927447e+01	6.087126683671657520e+04
5.227432743274327720e+01	6.068689851591943443e+04
5.227472747274727283e+01	6.049593298957630032e+04
5.227512751275127556e+01	6.029847587437373295e+04
5.227552755275527829e+01	6.009463351878504182e+04
5.227592759275927392e+01	5.988451295943547302e+04
5.227632763276327665e+01	5.966822187761367968e+04
5.227672767276727939e+01	5.944586855595089582e+04
5.227712771277127501e+01	5.921756183528540714e+04
5.227752775277527775e+01	5.898341107173223281e+04
5.227792779277928048e+01	5.874352609397429478e+04
5.227832783278327611e+01	5.849801716079608013e+04
5.227872787278727884e+01	5.824699491887488693e+04
5.227912791279128157e+01	5.799057036084877473e+04
5.227952795279527720e+01	5.772885478367735050e+04
5.227992799279927993e+01	5.746195974731306342e+04
5.228032803280328267e+01	5.718999703369900089e+04
5.228072807280727829e+01	5.691307860610894568e+04
5.228112811281128103e+01	5.663131656884574477e+04
5.228152815281528376e+01	5.634482312731465208e+04
5.228192819281927939e+01	5.605371054848336644e+04
5.228232823282328212e+01	5.575809112174784241e+04
5.228272827282728485e+01	5.545807712021375482e+04
5.228312831283128048e+01	5.515378076241141389e+04
5.228352835283528321e+01	5.484531417445471743e+04
5.228392839283928595e+01	5.453278935265864857e+04
5.228432843284328158e+01	5.421631812662804441e+04
5.228472847284728431e+01	5.389601212282990309e+04
5.228512851285128704e+01	5.357198272866033221e+04
5.228552855285528267e+01	5.324434105701927911e+04
5.228592859285928540e+01	5.291319791140284360e+04
5.228632863286328814e+01	5.257866375152400724e+04
5.228672867286728376e+01	5.224084865947332582e+04
5.228712871287128650e+01	5.189986230642802548e+04
5.228752875287528923e+01	5.155581391991963028e+04
5.228792879287928486e+01	5.120881225166936201e+04
5.228832883288328759e+01	5.085896554600006493e+04
5.228872887288729032e+01	5.050638150883182243e+04
5.228912891289128595e+01	5.015116727727110992e+04
5.228952895289528868e+01	4.979342938979885366e+04
5.228992899289929142e+01	4.943327375706572639e+04
5.229032903290328704e+01	4.907080563330077712e+04
5.229072907290728978e+01	4.870612958833985613e+04
5.229112911291129251e+01	4.833934948027907376e+04
5.229152915291528814e+01	4.797056842875945586e+04
5.229192919291929087e+01	4.759988878888713953e+04
5.229232923292329360e+01	4.722741212579370040e+04
5.229272927292728923e+01	4.685323918984098418e+04
5.229312931293129196e+01	4.647746989247437159e+04
5.229352935293529470e+01	4.610020328272713959e+04
5.229392939293929032e+01	4.572153752437943331e+04
5.229432943294329306e+01	4.534156987377429323e+04
5.229472947294729579e+01	4.496039665829273144e+04
5.229512951295129852e+01	4.457811325548973400e+04
5.229552955295529415e+01	4.419481407289262279e+04
5.229592959295929688e+01	4.381059252846251184e+04
5.229632963296329962e+01	4.342554103172013856e+04
5.229672967296729524e+01	4.303975096553556068e+04
5.229712971297129798e+01	4.265331266858184244e+04
5.229752975297530071e+01	4.226631541845257743e+04
5.229792979297929634e+01	4.187884741544236022e+04
5.229832983298329907e+01	4.149099576698833698e+04
5.229872987298730180e+01	4.110284647277240583e+04
5.229912991299129743e+01	4.071448441048137465e+04
5.229952995299530016e+01	4.032599332222297380e+04
5.229992999299930290e+01	3.993745580159608653e+04
5.230033003300329852e+01	3.954895328141032223e+04
5.230073007300730126e+01	3.916056602205455420e+04
5.230113011301130399e+01	3.877237310050829547e+04
5.230153015301529962e+01	3.838445239999383193e+04
5.230193019301930235e+01	3.799688060026432504e+04
5.230233023302330508e+01	3.760973316856728343e+04
5.230273027302730071e+01	3.722308435111107246e+04
5.230313031303130344e+01	3.683700716527159966e+04
5.230353035303530618e+01	3.645157339237842825e+04
5.230393039303930180e+01	3.606685357111205667e+04
5.230433043304330454e+01	3.568291699150759086e+04
5.230473047304730727e+01	3.529983168955706060e+04
5.230513051305130290e+01	3.491766444240671262e+04
5.230553055305530563e+01	3.453648076413982926e+04
5.230593059305930836e+01	3.415634490214099060e+04
5.230633063306330399e+01	3.377731983403341292e+04
5.230673067306730672e+01	3.339946726518253854e+04
5.230713071307130946e+01	3.302284762675864476e+04
5.230753075307530509e+01	3.264752007435130145e+04
5.230793079307930782e+01	3.227354248712688059e+04
5.230833083308331055e+01	3.190097146752265326e+04
5.230873087308730618e+01	3.152986234146820061e+04
5.230913091309130891e+01	3.116026915912643381e+04
5.230953095309531165e+01	3.079224469614604095e+04
5.230993099309930727e+01	3.042584045541606974e+04
5.231033103310331001e+01	3.006110666931472588e+04
5.231073107310731274e+01	2.969809230244304854e+04
5.231113111311130837e+01	2.933684505483473549e+04
5.231153115311531110e+01	2.897741136563270629e+04
5.231193119311931383e+01	2.861983641722398534e+04
5.231233123312330946e+01	2.826416413982235099e+04
5.231273127312731219e+01	2.791043721649048530e+04
5.231313131313131493e+01	2.755869708859155799e+04
5.231353135313531055e+01	2.720898396166066959e+04
5.231393139313931329e+01	2.686133681168658222e+04
5.231433143314331602e+01	2.651579339179395902e+04
5.231473147314731165e+01	2.617239023931647171e+04
5.231513151315131438e+01	2.583116268325055717e+04
5.231553155315531711e+01	2.549214485208023325e+04
5.231593159315931274e+01	2.515536968196279122e+04
5.231633163316331547e+01	2.482086892526555675e+04
5.231673167316731821e+01	2.448867315944364236e+04
5.231713171317132094e+01	2.415881179624849392e+04
5.231753175317531657e+01	2.383131309125739426e+04
5.231793179317931930e+01	2.350620415371362469e+04
5.231833183318332203e+01	2.318351095666749461e+04
5.231873187318731766e+01	2.286325834740775827e+04
5.231913191319132039e+01	2.254547005817381796e+04
5.231953195319532313e+01	2.223016871713824730e+04
5.231993199319931875e+01	2.191737585973687601e+04
5.232033203320332149e+01	2.160711193999022362e+04
5.232073207320732422e+01	2.129939634232288881e+04
5.232113211321131985e+01	2.099424739352794859e+04
5.232153215321532258e+01	2.069168237495217181e+04
5.232193219321932531e+01	2.039171753489209004e+04
5.232233223322332094e+01	2.009436810119065922e+04
5.232273227322732367e+01	1.979964829402581017e+04
5.232313231323132641e+01	1.950757133887992677e+04
5.232353235323532203e+01	1.921814947968186607e+04
5.232393239323932477e+01	1.893139399211091222e+04
5.232433243324332750e+01	1.864731519705415849e+04
5.232473247324732313e+01	1.836592247420705098e+04
5.232513251325132586e+01	1.808722427580855947e+04
5.232553255325532859e+01	1.781122814050140369e+04
5.232593259325932422e+01	1.753794070730813837e+04
5.232633263326332695e+01	1.726736772971424216e+04
5.232673267326732969e+01	1.699951408984943555e+04
5.232713271327132531e+01	1.673438381275804568e+04
5.232753275327532805e+01	1.647198008075005055e+04
5.232793279327933078e+01	1.621230524782417160e+04
5.232833283328332641e+01	1.595536085415418347e+04
5.232873287328732914e+01	1.570114764063084476e+04
5.232913291329133187e+01	1.544966556345016943e+04
5.232953295329532750e+01	1.520091380874097013e+04
5.232993299329933024e+01	1.495489080722309154e+04
5.233033303330333297e+01	1.471159424888843932e+04
5.233073307330732860e+01	1.447102109769745766e+04
5.233113311331133133e+01	1.423316760628317934e+04
5.233153315331533406e+01	1.399802933065546677e+04
5.233193319331932969e+01	1.376560114489822445e+04
5.233233323332333242e+01	1.353587725585203589e+04
5.233273327332733516e+01	1.330885121777591485e+04
5.233313331333133078e+01	1.308451594698036752e+04
5.233353335333533352e+01	1.286286373642582839e+04
5.233393339333933625e+01	1.264388627027930488e+04
5.233433343334333188e+01	1.242757463842311336e+04
5.233473347334733461e+01	1.221391935090919287e+04
5.233513351335133734e+01	1.200291035235293566e+04
5.233553355335533297e+01	1.179453703626056085e+04
5.233593359335933570e+01	1.158878825928408332e+04
5.233633363336333844e+01	1.138565235539820969e+04
5.233673367336733406e+01	1.118511714999359538e+04
5.233713371337133680e+01	1.098716997388122400e+04
5.233753375337533953e+01	1.079179767720231212e+04
5.233793379337933516e+01	1.059898664310849563e+04
5.233833383338333789e+01	1.040872280172045976e+04
5.233873387338734062e+01	1.022099164360240320e+04
5.233913391339133625e+01	1.003577823324550809e+04
5.233953395339533898e+01	9.853067222433328425e+03
5.233993399339934172e+01	9.672842863484527697e+03
5.234033403340333734e+01	9.495089022369071245e+03
5.234073407340734008e+01	9.319789191693567773e+03
5.234113411341134281e+01	9.146926503552249414e+03
5.234153415341533844e+01	8.976483742239539424e+03
5.234193419341934117e+01	8.808443356820776899e+03
5.234233423342334390e+01	8.642787473557811609e+03
5.234273427342733953e+01	8.479497908185967390e+03
5.234313431343134226e+01	8.318556178039514634e+03
5.234353435343534500e+01	8.159943514022419549e+03
5.234393439343934062e+01	8.003640872421797212e+03
5.234433443344334336e+01	7.849628946561230805e+03
5.234473447344734609e+01	7.697888178291532313e+03
5.234513451345134172e+01	7.548398769316446305e+03
5.234553455345534445e+01	7.401140692351149482e+03
5.234593459345934718e+01	7.256093702111417770e+03
5.234633463346334281e+01	7.113237346131469167e+03
5.234673467346734554e+01	6.972550975408668819e+03
5.234713471347134828e+01	6.834013754873340076e+03
5.234753475347534390e+01	6.697604673682304565e+03
5.234793479347934664e+01	6.563302555334500539e+03
5.234833483348334937e+01	6.431086067607443510e+03
5.234873487348735210e+01	6.300933732313575092e+03
5.234913491349134773e+01	6.172823934875056693e+03
5.234953495349535046e+01	6.046734933716446903e+03
5.234993499349935320e+01	5.922644869474318511e+03
5.235033503350334882e+01	5.800531774023082107e+03
5.235073507350735156e+01	5.680373579316644282e+03
5.235113511351135429e+01	5.562148126045249228e+03
5.235153515351534992e+01	5.445833172107352766e+03
5.235193519351935265e+01	5.331406400896233208e+03
5.235233523352335538e+01	5.218845429401219917e+03
5.235273527352735101e+01	5.108127816123654156e+03
5.235313531353135375e+01	4.999231068807560405e+03
5.235353535353535648e+01	4.892132651985377379e+03
5.235393539353935211e+01	4.786809994338972501e+03
5.235433543354335484e+01	4.683240495876400928e+03
5.235473547354735757e+01	4.581401534924989392e+03
5.235513551355135320e+01	4.481270474941202338e+03
5.235553555355535593e+01	4.382824671138148005e+03
5.235593559355935867e+01	4.286041476931529360e+03
5.235633563356335429e+01	4.190898250204740179e+03
5.235673567356735703e+01	4.097372359394339583e+03
5.235713571357135976e+01	4.005441189396733080e+03
5.235753575357535539e+01	3.915082147297405299e+03
5.235793579357935812e+01	3.826272667923713016e+03
5.235833583358336085e+01	3.738990219222734140e+03
5.235873587358735648e+01	3.653212307465400499e+03
5.235913591359135921e+01	3.568916482278445528e+03
5.235953595359536195e+01	3.486080341505635261e+03
5.235993599359935757e+01	3.404681535899888786e+03
5.236033603360336031e+01	3.324697773647927079e+03
5.236073607360736304e+01	3.246106824729189611e+03
5.236113611361135867e+01	3.168886525110746334e+03
5.236153615361536140e+01	3.093014780780067213e+03
5.236193619361936413e+01	3.018469571617574729e+03
5.236233623362335976e+01	2.945228955110864717e+03
5.236273627362736249e+01	2.873271069912620987e+03
5.236313631363136523e+01	2.802574139244287380e+03
5.236353635363536085e+01	2.733116474147584540e+03
5.236393639363936359e+01	2.664876476586019180e+03
5.236433643364336632e+01	2.597832642398560893e+03
5.236473647364736195e+01	2.531963564107739785e+03
5.236513651365136468e+01	2.467247933584441853e+03
5.236553655365536741e+01	2.403664544571669467e+03
5.236593659365936304e+01	2.341192295069678494e+03
5.236633663366336577e+01	2.279810189584819909e+03
5.236673667366736851e+01	2.219497341244505606e+03
5.236713671367136413e+01	2.160232973780793600e+03
5.236753675367536687e+01	2.101996423384986429e+03
5.236793679367936960e+01	2.044767140435806368e+03
5.236833683368336523e+01	1.988524691103636542e+03
5.236873687368736796e+01	1.933248758833383363e+03
5.236913691369137069e+01	1.878919145708546921e+03
5.236953695369536632e+01	1.825515773699038164e+03
5.236993699369936905e+01	1.773018685795428837e+03
5.237033703370337179e+01	1.721408047073023454e+03
5.237073707370737452e+01	1.670664145522719082e+03
5.237113711371137015e+01	1.620767392903603877e+03
5.237153715371537288e+01	1.571698325449041704e+03
5.237193719371937561e+01	1.523437604472369912e+03
5.237233723372337124e+01	1.475966016874944671e+03
5.237273727372737397e+01	1.429264475559121138e+03
5.237313731373137671e+01	1.383314019748936516e+03
5.237353735373537233e+01	1.338095815090644464e+03
5.237393739373937507e+01	1.293591154049078568e+03
5.237433743374337780e+01	1.249781455844728043e+03
5.237473747374737343e+01	1.206648266431989668e+03
5.237513751375137616e+01	1.164173258398592452e+03
5.237553755375537889e+01	1.122338230788860301e+03
5.237593759375937452e+01	1.081125108853527991e+03
5.237633763376337726e+01	1.040515943728781394e+03
5.237673767376737999e+01	1.000492912047192135e+03
5.237713771377137562e+01	9.610383154832555874e+02
5.237753775377537835e+01	9.221345802361583992e+02
5.237793779377938108e+01	8.837642564524559248e+02
5.237833783378337671e+01	8.459100175913033581e+02
5.237873787378737944e+01	8.085546597348650266e+02
5.237913791379138218e+01	7.716811008465380155e+02
5.237953795379537780e+01	7.352723799796094681e+02
5.237993799379938054e+01	6.993116564389180212e+02
5.238033803380338327e+01	6.637822088981358775e+02
5.238073807380737890e+01	6.286674344752243542e+02
5.238113811381138163e+01	5.939508477686209744e+02
5.238153815381538436e+01	5.596160798566949097e+02
5.238193819381937999e+01	5.256468772630066724e+02
5.238233823382338272e+01	4.920271008898523633e+02
5.238273827382738546e+01	4.587407249226000658e+02
5.238313831383138108e+01	4.257718357072790809e+02
5.238353835383538382e+01	3.931046306038715556e+02
5.238393839383938655e+01	3.607234168177304241e+02
5.238433843384338218e+01	3.286126102115517824e+02
5.238473847384738491e+01	2.967567341002757075e+02
5.238513851385138764e+01	2.651404180312778749e+02
5.238553855385538327e+01	2.337483965522299911e+02
5.238593859385938600e+01	2.025655079689117883e+02
5.238633863386338874e+01	1.715766930953296310e+02
5.238673867386738436e+01	1.407669939983673260e+02
5.238713871387138710e+01	1.101215527392845530e+02
5.238753875387538983e+01	7.962561011424783430e+01
5.238793879387938546e+01	4.926450439614876586e+01
5.238833883388338819e+01	1.902367003898928033e+01
5.238873887388739092e+01	-1.111136348719791300e+01
5.238913891389138655e+01	-4.115497298111803559e+01
5.238953895389538928e+01	-7.112144274166543312e+01
5.238993899389939202e+01	-1.010249657873793439e+02
5.239033903390338764e+01	-1.308796450618844744e+02
5.239073907390739038e+01	-1.606994946232423160e+02
5.239113911391139311e+01	-1.904984406846745628e+02
5.239153915391538874e+01	-2.202903230179986167e+02
5.239193919391939147e+01	-2.500888959599287773e+02
5.239233923392339420e+01	-2.799078295171156583e+02
5.239273927392738983e+01	-3.097607104453076090e+02
5.239313931393139256e+01	-3.396610433006953258e+02
5.239353935393539530e+01	-3.696222514616515014e+02
5.239393939393939092e+01	-3.996576781189698977e+02
5.239433943394339366e+01	-4.297805872328603414e+02
5.239473947394739639e+01	-4.600041644548866770e+02
5.239513951395139202e+01	-4.903415180131372040e+02
5.239553955395539475e+01	-5.208056795588887553e+02
5.239593959395939748e+01	-5.514096049731015228e+02
5.239633963396339311e+01	-5.821661751310762156e+02
5.239673967396739585e+01	-6.130881966236665903e+02
5.239713971397139858e+01	-6.441884024334383412e+02
5.239753975397539421e+01	-6.754794525642167855e+02
5.239793979397939694e+01	-7.069739346225225063e+02
5.239833983398339967e+01	-7.386843643493479021e+02
5.239873987398739530e+01	-7.706231861008657233e+02
5.239913991399139803e+01	-8.028027732765872315e+02
5.239953995399540077e+01	-8.352354286936256358e+02
5.239993999399939639e+01	-8.679333849056642975e+02
5.240034003400339913e+01	-9.009088044653075258e+02
5.240074007400740186e+01	-9.341737801285503338e+02
5.240114011401139749e+01	-9.677403350000814726e+02
5.240154015401540022e+01	-1.001620422618210114e+03
5.240194019401940295e+01	-1.035825926978230427e+03
5.240234023402340569e+01	-1.070368662493110833e+03
5.240274027402740131e+01	-1.105260373890343317e+03
5.240314031403140405e+01	-1.140512736043942823e+03
5.240354035403540678e+01	-1.176137353740557728e+03
5.240394039403940241e+01	-1.212145761378654697e+03
5.240434043404340514e+01	-1.248549422599916852e+03
5.240474047404740787e+01	-1.285359729851877773e+03
5.240514051405140350e+01	-1.322588003880983024e+03
5.240554055405540623e+01	-1.360245493155209260e+03
5.240594059405940897e+01	-1.398343373215509246e+03
5.240634063406340459e+01	-1.436892745955334703e+03
5.240674067406740733e+01	-1.475904638827533745e+03
5.240714071407141006e+01	-1.515390003978025106e+03
5.240754075407540569e+01	-1.555359717305581853e+03
5.240794079407940842e+01	-1.595824577447271395e+03
5.240834083408341115e+01	-1.636795304688947226e+03
5.240874087408740678e+01	-1.678282539800425411e+03
5.240914091409140951e+01	-1.720296842794870372e+03
5.240954095409541225e+01	-1.762848691612095763e+03
5.240994099409940787e+01	-1.805948480725418676e+03
5.241034103410341061e+01	-1.849606519671842079e+03
5.241074107410741334e+01	-1.893833031505338113e+03
5.241114111411140897e+01	-1.938638151173094229e+03
5.241154115411541170e+01	-1.984031923814618040e+03
5.241194119411941443e+01	-2.030024302983624239e+03
5.241234123412341006e+01	-2.076625148792701566e+03
5.241274127412741279e+01	-2.123844225980888041e+03
5.241314131413141553e+01	-2.171691201904122863e+03
5.241354135413541115e+01	-2.220175644448862386e+03
5.241394139413941389e+01	-2.269307019869045689e+03
5.241434143414341662e+01	-2.319094690546566198e+03
5.241474147414741225e+01	-2.369547912675752286e+03
5.241514151415141498e+01	-2.420675833872107432e+03
5.241554155415541771e+01	-2.472487490705762411e+03
5.241594159415941334e+01	-2.524991806160174747e+03
5.241634163416341607e+01	-2.578197587016572015e+03
5.241674167416741881e+01	-2.632113521164774284e+03
5.241714171417141443e+01	-2.686748174841001855e+03
5.241754175417541717e+01	-2.742109989793443219e+03
5.241794179417941990e+01	-2.798207280376332619e+03
5.241834183418341553e+01	-2.855048230573314868e+03
5.241874187418741826e+01	-2.912640890951050551e+03
5.241914191419142099e+01	-2.970993175543978396e+03
5.241954195419541662e+01	-3.030112858671178856e+03
5.241994199419941936e+01	-3.090007571686473966e+03
5.242034203420342209e+01	-3.150684799662832120e+03
5.242074207420741772e+01	-3.212151878012228281e+03
5.242114211421142045e+01	-3.274415989042204274e+03
5.242154215421542318e+01	-3.337484158450402447e+03
5.242194219421941881e+01	-3.401363251758429215e+03
5.242234223422342154e+01	-3.466059970686384986e+03
5.242274227422742428e+01	-3.531580849469563418e+03
5.242314231423142701e+01	-3.597932251118792010e+03
5.242354235423542264e+01	-3.665120363625990649e+03
5.242394239423942537e+01	-3.733151196157425147e+03
5.242434243424342810e+01	-3.802030575070521991e+03
5.242474247424742373e+01	-3.871764140008420327e+03
5.242514251425142646e+01	-3.942357339902951026e+03
5.242554255425542920e+01	-4.013815428931554834e+03
5.242594259425942482e+01	-4.086143462429821739e+03
5.242634263426342756e+01	-4.159346292761708355e+03
5.242674267426743029e+01	-4.233428565149370115e+03
5.242714271427142592e+01	-4.308394713464691449e+03
5.242754275427542865e+01	-4.384248955984556233e+03
5.242794279427943138e+01	-4.460995291112008999e+03
5.242834283428342701e+01	-4.538637493065622039e+03
5.242874287428742974e+01	-4.617179107539024699e+03
5.242914291429143248e+01	-4.696623447333325203e+03
5.242954295429542810e+01	-4.776973587964236685e+03
5.242994299429943084e+01	-4.858232363246834211e+03
5.243034303430343357e+01	-4.940402360859975488e+03
5.243074307430742920e+01	-5.023485917893020087e+03
5.243114311431143193e+01	-5.107485116377521081e+03
5.243154315431543466e+01	-5.192401778806104630e+03
5.243194319431943029e+01	-5.278237463641594331e+03
5.243234323432343302e+01	-5.364993460818712265e+03
5.243274327432743576e+01	-5.452670787241114340e+03
5.243314331433143138e+01	-5.541270182276794912e+03
5.243354335433543412e+01	-5.630792103254268113e+03
5.243394339433943685e+01	-5.721236720962491745e+03
5.243434343434343248e+01	-5.812603915157600568e+03
5.243474347434743521e+01	-5.904893270079099239e+03
5.243514351435143794e+01	-5.998104069978538064e+03
5.243554355435543357e+01	-6.092235294663759305e+03
5.243594359435943630e+01	-6.187285615061616227e+03
5.243634363436343904e+01	-6.283253388802246263e+03
5.243674367436743466e+01	-6.380136655828058792e+03
5.243714371437143740e+01	-6.477933134030426118e+03
5.243754375437544013e+01	-6.576640214917442790e+03
5.243794379437943576e+01	-6.676254959315639098e+03
5.243834383438343849e+01	-6.776774093109156638e+03
5.243874387438744122e+01	-6.878194003019412776e+03
5.243914391439143685e+01	-6.980510732428742813e+03
5.243954395439543958e+01	-7.083719977250982993e+03
5.243994399439944232e+01	-7.187817081852662341e+03
5.244034403440343795e+01	-7.292797035027925631e+03
5.244074407440744068e+01	-7.398654466030634467e+03
5.244114411441144341e+01	-7.505383640666946121e+03
5.244154415441543904e+01	-7.612978457533721667e+03
5.244194419441944177e+01	-7.721432444063367257e+03
5.244234423442344450e+01	-7.830738752917459351e+03
5.244274427442744013e+01	-7.940890158355461608e+03
5.244314431443144287e+01	-8.051879052681115354e+03
5.244354435443544560e+01	-8.163697442770121597e+03
5.244394439443944123e+01	-8.276336946682364214e+03
5.244434443444344396e+01	-8.389788790362237705e+03
5.244474447444744669e+01	-8.504043804430648379e+03
5.244514451445144232e+01	-8.619092421072055004e+03
5.244554455445544505e+01	-8.734924671020060487e+03
5.244594459445944779e+01	-8.851530180645202563e+03
5.244634463446344341e+01	-8.968898169148111265e+03
5.244674467446744615e+01	-9.087017445861833039e+03
5.244714471447144888e+01	-9.205876407666657542e+03
5.244754475447544451e+01	-9.325463036520890455e+03
5.244794479447944724e+01	-9.445764897110984748e+03
5.244834483448344997e+01	-9.566769134624621074e+03
5.244874487448744560e+01	-9.688462472650118798e+03
5.244914491449144833e+01	-9.810831211205364525e+03
5.244954495449545107e+01	-9.933861224900048910e+03
5.244994499449944669e+01	-1.005753796123404936e+04
5.245034503450344943e+01	-1.018184643903588585e+04
5.245074507450745216e+01	-1.030677124704403104e+04
5.245114511451144779e+01	-1.043229654263475459e+04
5.245154515451545052e+01	-1.055840605069934281e+04
5.245194519451945325e+01	-1.068508306267431180e+04
5.245234523452344888e+01	-1.081231043572755698e+04
5.245274527452745161e+01	-1.094007059210356419e+04
5.245314531453145435e+01	-1.106834551863074921e+04
5.245354535453544997e+01	-1.119711676639431607e+04
5.245394539453945271e+01	-1.132636545057688272e+04
5.245434543454345544e+01	-1.145607225047070096e+04
5.245474547454745817e+01	-1.158621740966365724e+04
5.245514551455145380e+01	-1.171678073640224102e+04
5.245554555455545653e+01	-1.184774160413413847e+04
5.245594559455945927e+01	-1.197907895223322339e+04
5.245634563456345489e+01	-1.211077128690948302e+04
5.245674567456745763e+01	-1.224279668230645439e+04
5.245714571457146036e+01	-1.237513278178901965e+04
5.245754575457545599e+01	-1.250775679942326860e+04
5.245794579457945872e+01	-1.264064552165168425e+04
5.245834583458346145e+01	-1.277377530916501382e+04
5.245874587458745708e+01	-1.290712209897392495e+04
5.245914591459145981e+01	-1.304066140668172739e+04
5.245954595459546255e+01	-1.317436832883818533e+04
5.245994599459945817e+01	-1.330821754588432123e+04
5.246034603460346091e+01	-1.344218332489908062e+04
5.246074607460746364e+01	-1.357623952269767688e+04
5.246114611461145927e+01	-1.371035958914053481e+04
5.246154615461546200e+01	-1.384451657065440486e+04
5.246194619461946473e+01	-1.397868311396712852e+04
5.246234623462346036e+01	-1.411283147005777209e+04
5.246274627462746309e+01	-1.424693349832245985e+04
5.246314631463146583e+01	-1.438096067095820035e+04
5.246354635463546146e+01	-1.451488407756491506e+04
5.246394639463946419e+01	-1.464867442996698082e+04
5.246434643464346692e+01	-1.478230206725485004e+04
5.246474647464746255e+01	-1.491573696104760529e+04
5.246514651465146528e+01	-1.504894872097708139e+04
5.246554655465546801e+01	-1.518190660039386057e+04
5.246594659465946364e+01	-1.531457950229544258e+04
5.246634663466346638e+01	-1.544693598547702641e+04
5.246674667466746911e+01	-1.557894427090468525e+04
5.246714671467146474e+01	-1.571057224831132953e+04
5.246754675467546747e+01	-1.584178748301458836e+04
5.246794679467947020e+01	-1.597255722295726082e+04
5.246834683468346583e+01	-1.610284840596885988e+04
5.246874687468746856e+01	-1.623262766724862558e+04
5.246914691469147130e+01	-1.636186134706864323e+04
5.246954695469546692e+01	-1.649051549869676819e+04
5.246994699469946966e+01	-1.661855589653755305e+04
5.247034703470347239e+01	-1.674594804449159346e+04
5.247074707470746802e+01	-1.687265718453002410e+04
5.247114711471147075e+01	-1.699864830548474856e+04
5.247154715471547348e+01	-1.712388615205146198e+04
5.247194719471946911e+01	-1.724833523400464765e+04
5.247234723472347184e+01	-1.737195983562232868e+04
5.247274727472747458e+01	-1.749472402531893022e+04
5.247314731473147020e+01	-1.761659166548377834e+04
5.247354735473547294e+01	-1.773752642252353326e+04
5.247394739473947567e+01	-1.785749177710604272e+04
5.247434743474347130e+01	-1.797645103460234532e+04
5.247474747474747403e+01	-1.809436733572586672e+04
5.247514751475147676e+01	-1.821120366736398864e+04
5.247554755475547239e+01	-1.832692287360115006e+04
5.247594759475947512e+01	-1.844148766692854770e+04
5.247634763476347786e+01	-1.855486063963834749e+04
5.247674767476748059e+01	-1.866700427539910743e+04
5.247714771477147622e+01	-1.877788096100807525e+04
5.247754775477547895e+01	-1.888745299831789089e+04
5.247794779477948168e+01	-1.899568261633262591e+04
5.247834783478347731e+01	-1.910253198347093712e+04
5.247874787478748004e+01	-1.920796321999043721e+04
5.247914791479148278e+01	-1.931193841057068857e+04
5.247954795479547840e+01	-1.941441961704978530e+04
5.247994799479948114e+01	-1.951536889130983036e+04
5.248034803480348387e+01	-1.961474828830793922e+04
5.248074807480747950e+01	-1.971251987924637069e+04
5.248114811481148223e+01	-1.980864576487874001e+04
5.248154815481548496e+01	-1.990308808894589311e+04
5.248194819481948059e+01	-1.999580905173765132e+04
5.248234823482348332e+01	-2.008677092377414738e+04
5.248274827482748606e+01	-2.017593605960204150e+04
5.248314831483148168e+01	-2.026326691170056438e+04
5.248354835483548442e+01	-2.034872604449062419e+04
5.248394839483948715e+01	-2.043227614844300115e+04
5.248434843484348278e+01	-2.051388005427795724e+04
5.248474847484748551e+01	-2.059350074725264130e+04
5.248514851485148824e+01	-2.067110138152778745e+04
5.248554855485548387e+01	-2.074664529461018901e+04
5.248594859485948660e+01	-2.082009602186259508e+04
5.248634863486348934e+01	-2.089141731107611122e+04
5.248674867486748497e+01	-2.096057313709834489e+04
5.248714871487148770e+01	-2.102752771651055082e+04
5.248754875487549043e+01	-2.109224552234780276e+04
5.248794879487948606e+01	-2.115469129885491202e+04
5.248834883488348879e+01	-2.121483007627209372e+04
5.248874887488749152e+01	-2.127262718564257375e+04
5.248914891489148715e+01	-2.132804827363671211e+04
5.248954895489548989e+01	-2.138105931738404615e+04
5.248994899489949262e+01	-2.143162663930756389e+04
5.249034903490348825e+01	-2.147971692195237119e+04
5.249074907490749098e+01	-2.152529722280217902e+04
5.249114911491149371e+01	-2.156833498907553803e+04
5.249154915491548934e+01	-2.160879807249584701e+04
5.249194919491949207e+01	-2.164665474402626205e+04
5.249234923492349481e+01	-2.168187370856370399e+04
5.249274927492749043e+01	-2.171442411958373486e+04
5.249314931493149317e+01	-2.174427559372855103e+04
5.249354935493549590e+01	-2.177139822533180632e+04
5.249394939493949153e+01	-2.179576260087141418e+04
5.249434943494349426e+01	-2.181733981334392593e+04
5.249474947494749699e+01	-2.183610147655217952e+04
5.249514951495149262e+01	-2.185201973917655778e+04
5.249554955495549535e+01	-2.186506729913013260e+04
5.249594959495949809e+01	-2.187521741739951176e+04
5.249634963496349371e+01	-2.188244393191187919e+04
5.249674967496749645e+01	-2.188672127127673957e+04
5.249714971497149918e+01	-2.188802446839690310e+04
5.249754975497549481e+01	-2.188632917393975367e+04
5.249794979497949754e+01	-2.188161166966118617e+04
5.249834983498350027e+01	-2.187384888157552632e+04
5.249874987498749590e+01	-2.186301839296356775e+04
5.249914991499149863e+01	-2.184909845721105376e+04
5.249954995499550137e+01	-2.183206801047027693e+04
5.249994999499949699e+01	-2.181190668413760068e+04
5.250035003500349973e+01	-2.178859481713976857e+04
5.250075007500750246e+01	-2.176211346802064145e+04
5.250115011501149809e+01	-2.173244442682271983e+04
5.250155015501550082e+01	-2.169957022675460757e+04
5.250195019501950355e+01	-2.166347415563909090e+04
5.250235023502349918e+01	-2.162414026713280691e+04
5.250275027502750191e+01	-2.158155339171232117e+04
5.250315031503150465e+01	-2.153569914741867615e+04
5.250355035503550027e+01	-2.148656395035366222e+04
5.250395039503950301e+01	-2.143413502492167390e+04
5.250435043504350574e+01	-2.137840041381000992e+04
5.250475047504750137e+01	-2.131934898770102518e+04
5.250515051505150410e+01	-2.125697045471035017e+04
5.250555055505550683e+01	-2.119125536954381096e+04
5.250595059505950246e+01	-2.112219514236799660e+04
5.250635063506350519e+01	-2.104978204738739805e+04
5.250675067506750793e+01	-2.097400923112279634e+04
5.250715071507150356e+01	-2.089487072038470797e+04
5.250755075507550629e+01	-2.081236142993614703e+04
5.250795079507950902e+01	-2.072647716983938517e+04
5.250835083508351175e+01	-2.063721465248100867e+04
5.250875087508750738e+01	-2.054457149926993225e+04
5.250915091509151011e+01	-2.044854624700350905e+04
5.250955095509551285e+01	-2.034913835389621454e+04
5.250995099509950848e+01	-2.024634820526658223e+04
5.251035103510351121e+01	-2.014017711887733458e+04
5.251075107510751394e+01	-2.003062734992400874e+04
5.251115111511150957e+01	-1.991770209566847188e+04
5.251155115511551230e+01	-1.980140549971179644e+04
5.251195119511951503e+01	-1.968174265590398863e+04
5.251235123512351066e+01	-1.955871961188541536e+04
5.251275127512751340e+01	-1.943234337237957152e+04
5.251315131513151613e+01	-1.930262190172515329e+04
5.251355135513551176e+01	-1.916956412643501972e+04
5.251395139513951449e+01	-1.903317993723160544e+04
5.251435143514351722e+01	-1.889348019069732982e+04
5.251475147514751285e+01	-1.875047671053806698e+04
5.251515151515151558e+01	-1.860418228845742851e+04
5.251555155515551832e+01	-1.845461068463810079e+04
5.251595159515951394e+01	-1.830177662782950210e+04
5.251635163516351668e+01	-1.814569581503904192e+04
5.251675167516751941e+01	-1.798638491082558539e+04
5.251715171517151504e+01	-1.782386154619324952e+04
5.251755175517551777e+01	-1.765814431708425764e+04
5.251795179517952050e+01	-1.748925278247022288e+04
5.251835183518351613e+01	-1.731720746204011812e+04
5.251875187518751886e+01	-1.714202983348487760e+04
5.251915191519152160e+01	-1.696374232937809938e+04
5.251955195519551722e+01	-1.678236833365179700e+04
5.251995199519951996e+01	-1.659793217766871021e+04
5.252035203520352269e+01	-1.641045913588946860e+04
5.252075207520751832e+01	-1.621997542113652344e+04
5.252115211521152105e+01	-1.602650817945468589e+04
5.252155215521552378e+01	-1.583008548456923563e+04
5.252195219521951941e+01	-1.563073633194257673e+04
5.252235223522352214e+01	-1.542849063243125056e+04
5.252275227522752488e+01	-1.522337920554377888e+04
5.252315231523152050e+01	-1.501543377230218721e+04
5.252355235523552324e+01	-1.480468694770817638e+04
5.252395239523952597e+01	-1.459117223281685438e+04
5.252435243524352160e+01	-1.437492400641969471e+04
5.252475247524752433e+01	-1.415597751634011365e+04
5.252515251525152706e+01	-1.393436887034356550e+04
5.252555255525552269e+01	-1.371013502666624845e+04
5.252595259525952542e+01	-1.348331378416454027e+04
5.252635263526352816e+01	-1.325394377208946389e+04
5.252675267526752378e+01	-1.302206443948953711e+04
5.252715271527152652e+01	-1.278771604424577708e+04
5.252755275527552925e+01	-1.255093964174348366e+04
5.252795279527952488e+01	-1.231177707318414650e+04
5.252835283528352761e+01	-1.207027095354308767e+04
5.252875287528753034e+01	-1.182646465917675232e+04
5.252915291529152597e+01	-1.158040231508488978e+04
5.252955295529552870e+01	-1.133212878183295834e+04
5.252995299529953144e+01	-1.108168964213920844e+04
5.253035303530353417e+01	-1.082913118713343465e+04
5.253075307530752980e+01	-1.057450040229137448e+04
5.253115311531153253e+01	-1.031784495305198470e+04
5.253155315531553526e+01	-1.005921317012315012e+04
5.253195319531953089e+01	-9.798654034481940471e+03
5.253235323532353362e+01	-9.536217162075987289e+03
5.253275327532753636e+01	-9.271952788233054889e+03
5.253315331533153199e+01	-9.005911751784555236e+03
5.253355335533553472e+01	-8.738145478911017562e+03
5.253395339533953745e+01	-8.468705966715990144e+03
5.253435343534353308e+01	-8.197645766535886651e+03
5.253475347534753581e+01	-7.925017966993194932e+03
5.253515351535153854e+01	-7.650876176800349640e+03
5.253555355535553417e+01	-7.375274507322686077e+03
5.253595359535953691e+01	-7.098267554907462909e+03
5.253635363536353964e+01	-6.819910382987723096e+03
5.253675367536753527e+01	-6.540258503968587320e+03
5.253715371537153800e+01	-6.259367860904821100e+03
5.253755375537554073e+01	-5.977294808977196226e+03
5.253795379537953636e+01	-5.694096096777511775e+03
5.253835383538353909e+01	-5.409828847409182345e+03
5.253875387538754183e+01	-5.124550539413950901e+03
5.253915391539153745e+01	-4.838318987531943094e+03
5.253955395539554019e+01	-4.551192323305396712e+03
5.253995399539954292e+01	-4.263228975533932498e+03
5.254035403540353855e+01	-3.974487650591331203e+03
5.254075407540754128e+01	-3.685027312612732203e+03
5.254115411541154401e+01	-3.394907163561268590e+03
5.254155415541553964e+01	-3.104186623184059499e+03
5.254195419541954237e+01	-2.812925308866558680e+03
5.254235423542354511e+01	-2.521183015394876293e+03
5.254275427542754073e+01	-2.229019694635489941e+03
5.254315431543154347e+01	-1.936495435142456245e+03
5.254355435543554620e+01	-1.643670441700850461e+03
5.254395439543954183e+01	-1.350605014816935864e+03
5.254435443544354456e+01	-1.057359530164470698e+03
5.254475447544754729e+01	-7.639944179966536240e+02
5.254515451545154292e+01	-4.705701425338105537e+02
5.254555455545554565e+01	-1.771471813364327943e+02
5.254595459545954839e+01	1.162139953268143415e+02
5.254635463546354401e+01	4.094529451057860570e+02
5.254675467546754675e+01	7.025092741814117971e+02
5.254715471547154948e+01	9.953226578533718794e+02
5.254755475547554511e+01	1.287832861093798329e+03
5.254795479547954784e+01	1.579979759057054252e+03
5.254835483548355057e+01	1.871703357535813211e+03
5.254875487548754620e+01	2.162943813353965652e+03
5.254915491549154893e+01	2.453641454686506677e+03
5.254955495549555167e+01	2.743736801297203328e+03
5.254995499549954729e+01	3.033170584683803554e+03
5.255035503550355003e+01	3.321883768122229412e+03
5.255075507550755276e+01	3.609817566599475413e+03
5.255115511551154839e+01	3.896913466626536319e+03
5.255155515551555112e+01	4.183113245921623275e+03
5.255195519551955385e+01	4.468358992954791574e+03
5.255235523552354948e+01	4.752593126344603661e+03
5.255275527552755221e+01	5.035758414097915193e+03
5.255315531553155495e+01	5.317797992684158089e+03
5.255355535553555058e+01	5.598655385934630431e+03
5.255395539553955331e+01	5.878274523758585929e+03
5.255435543554355604e+01	6.156599760667506416e+03
5.255475547554755167e+01	6.433575894098714343e+03
5.255515551555155440e+01	6.709148182530237136e+03
5.255555555555555713e+01	6.983262363378630653e+03
5.255595559555955276e+01	7.255864670671626300e+03
5.255635563556355550e+01	7.526901852487242650e+03
5.255675567556755823e+01	7.796321188152427567e+03
5.255715571557155386e+01	8.064070505192394194e+03
5.255755575557555659e+01	8.330098196024053323e+03
5.255795579557955932e+01	8.594353234385422184e+03
5.255835583558355495e+01	8.856785191494320316e+03
5.255875587558755768e+01	9.117344251928790982e+03
5.255915591559156042e+01	9.375981229222763432e+03
5.255955595559555604e+01	9.632647581169780096e+03
5.255995599559955878e+01	9.887295424828540490e+03
5.256035603560356151e+01	1.013987755122364615e+04
5.256075607560755714e+01	1.039034743973540571e+04
5.256115611561155987e+01	1.063865927217280660e+04
5.256155615561556260e+01	1.088476794652324861e+04
5.256195619561956534e+01	1.112862909037411009e+04
5.256235623562356096e+01	1.137019907400022930e+04
5.256275627562756370e+01	1.160943502311185148e+04
5.256315631563156643e+01	1.184629483125846491e+04
5.256355635563556206e+01	1.208073717188335286e+04
5.256395639563956479e+01	1.231272151002387545e+04
5.256435643564356752e+01	1.254220811365377995e+04
5.256475647564756315e+01	1.276915806466230970e+04
5.256515651565156588e+01	1.299353326946692323e+04
5.256555655565556862e+01	1.321529646925515044e+04
5.256595659565956424e+01	1.343441124985221541e+04
5.256635663566356698e+01	1.365084205121096784e+04
5.256675667566756971e+01	1.386455417652075630e+04
5.256715671567156534e+01	1.407551380093263106e+04
5.256755675567556807e+01	1.428368797989749692e+04
5.256795679567957080e+01	1.448904465711523517e+04
5.256835683568356643e+01	1.469155267209207886e+04
5.256875687568756916e+01	1.489118176730420964e+04
5.256915691569157190e+01	1.508790259496575163e+04
5.256955695569556752e+01	1.528168672339940713e+04
5.256995699569957026e+01	1.547250664300827339e+04
5.257035703570357299e+01	1.566033577184748719e+04
5.257075707570756862e+01	1.584514846079498238e+04
5.257115711571157135e+01	1.602691999832015790e+04
5.257155715571557408e+01	1.620562661485019999e+04
5.257195719571956971e+01	1.638124548673351273e+04
5.257235723572357244e+01	1.655375473980008246e+04
5.257275727572757518e+01	1.672313345251912688e+04
5.257315731573157080e+01	1.688936165875391089e+04
5.257355735573557354e+01	1.705242035011449843e+04
5.257395739573957627e+01	1.721229147790914431e+04
5.257435743574357190e+01	1.736895795469514269e+04
5.257475747574757463e+01	1.752240365543040025e+04
5.257515751575157736e+01	1.767261341822696340e+04
5.257555755575557299e+01	1.781957304470818781e+04
5.257595759575957572e+01	1.796326929997120533e+04
5.257635763576357846e+01	1.810368991215674032e+04
5.257675767576757409e+01	1.824082357162836342e+04
5.257715771577157682e+01	1.837465992976371854e+04
5.257755775577557955e+01	1.850518959736013858e+04
5.257795779577957518e+01	1.863240414265731306e+04
5.257835783578357791e+01	1.875629608898034712e+04
5.257875787578758064e+01	1.887685891200611513e+04
5.257915791579157627e+01	1.899408703665587745e+04
5.257955795579557901e+01	1.910797583361868237e+04
5.257995799579958174e+01	1.921852161550794335e+04
5.258035803580357737e+01	1.932572163265647032e+04
5.258075807580758010e+01	1.942957406855241425e+04
5.258115811581158283e+01	1.953007803492206585e+04
5.258155815581557846e+01	1.962723356646243337e+04
5.258195819581958119e+01	1.972104161522901995e+04
5.258235823582358393e+01	1.981150404468321358e+04
5.258275827582757955e+01	1.989862362340399341e+04
5.258315831583158229e+01	1.998240401846947134e+04
5.258355835583558502e+01	2.006284978851281267e+04
5.258395839583958775e+01	2.013996637645844021e+04
5.258435843584358338e+01	2.021376010194325863e+04
5.258475847584758611e+01	2.028423815342939997e+04
5.258515851585158885e+01	2.035140858001332163e+04
5.258555855585558447e+01	2.041528028293778334e+04
5.258595859585958721e+01	2.047586300681204011e+04
5.258635863586358994e+01	2.053316733054697761e+04
5.258675867586758557e+01	2.058720465801091632e+04
5.258715871587158830e+01	2.063798720841269096e+04
5.258755875587559103e+01	2.068552800641814611e+04
5.258795879587958666e+01	2.072984087200671638e+04
5.258835883588358939e+01	2.077094041007479245e+04
5.258875887588759213e+01	2.080884199979256300e+04
5.258915891589158775e+01	2.084356178372068462e+04
5.258955895589559049e+01	2.087511665669433933e+04
5.258995899589959322e+01	2.090352425448112626e+04
5.259035903590358885e+01	2.092880294222010343e+04
5.259075907590759158e+01	2.095097180264876442e+04
5.259115911591159431e+01	2.097005062412531333e+04
5.259155915591558994e+01	2.098605988845369211e+04
5.259195919591959267e+01	2.099902075851785048e+04
5.259235923592359541e+01	2.100895506573347666e+04
5.259275927592759103e+01	2.101588529732395182e+04
5.259315931593159377e+01	2.101983458342807353e+04
5.259355935593559650e+01	2.102082668404713331e+04
5.259395939593959213e+01	2.101888597583865703e+04
5.259435943594359486e+01	2.101403743876401131e+04
5.259475947594759759e+01	2.100630664259824698e+04
5.259515951595159322e+01	2.099571973330868059e+04
5.259555955595559595e+01	2.098230341931040675e+04
5.259595959595959869e+01	2.096608495760588266e+04
5.259635963596359431e+01	2.094709213981656285e+04
5.259675967596759705e+01	2.092535327811368552e+04
5.259715971597159978e+01	2.090089719105601034e+04
5.259755975597559541e+01	2.087375318934181996e+04
5.259795979597959814e+01	2.084395106148286868e+04
5.259835983598360087e+01	2.081152105940769979e+04
5.259875987598759650e+01	2.077649388400169846e+04
5.259915991599159923e+01	2.073890067059139619e+04
5.259955995599560197e+01	2.069877297438033929e+04
5.259995999599959760e+01	2.065614275584395364e+04
5.260036003600360033e+01	2.061104236609076906e+04
5.260076007600760306e+01	2.056350453219692645e+04
5.260116011601159869e+01	2.051356234252160721e+04
5.260156015601560142e+01	2.046124923201031561e+04
5.260196019601960415e+01	2.040659896749307518e+04
5.260236023602359978e+01	2.034964563298490248e+04
5.260276027602760252e+01	2.029042361499480467e+04
5.260316031603160525e+01	2.022896758785122074e+04
5.260356035603560088e+01	2.016531249904972356e+04
5.260396039603960361e+01	2.009949355463057509e+04
5.260436043604360634e+01	2.003154620459208672e+04
5.260476047604760197e+01	1.996150612834710046e+04
5.260516051605160470e+01	1.988940922022833183e+04
5.260556055605560744e+01	1.981529157504967225e+04
5.260596059605960306e+01	1.973918947372917683e+04
5.260636063606360580e+01	1.966113936898075553e+04
5.260676067606760853e+01	1.958117787107946788e+04
5.260716071607160416e+01	1.949934173370794815e+04
5.260756075607560689e+01	1.941566783988858151e+04
5.260796079607960962e+01	1.933019318800803376e+04
5.260836083608360525e+01	1.924295487793943175e+04
5.260876087608760798e+01	1.915399009726813892e+04
5.260916091609161072e+01	1.906333610762637909e+04
5.260956095609560634e+01	1.897103023114200914e+04
5.260996099609960908e+01	1.887710983700678116e+04
5.261036103610361181e+01	1.878161232816968550e+04
5.261076107610760744e+01	1.868457512815926020e+04
5.261116111611161017e+01	1.858603566804110960e+04
5.261156115611561290e+01	1.848603137351416444e+04
5.261196119611960853e+01	1.838459965215143166e+04
5.261236123612361126e+01	1.828177788078874437e+04
5.261276127612761400e+01	1.817760339306655806e+04
5.261316131613160962e+01	1.807211346712878003e+04
5.261356135613561236e+01	1.796534531348292148e+04
5.261396139613961509e+01	1.785733606302507906e+04
5.261436143614361072e+01	1.774812275523440258e+04
5.261476147614761345e+01	1.763774232653998115e+04
5.261516151615161618e+01	1.752623159886403300e+04
5.261556155615561892e+01	1.741362726834513160e+04
5.261596159615961454e+01	1.729996589424429112e+04
5.261636163616361728e+01	1.718528388803724374e+04
5.261676167616762001e+01	1.706961750269615368e+04
5.261716171617161564e+01	1.695300282216341293e+04
5.261756175617561837e+01	1.683547575102028713e+04
5.261796179617962110e+01	1.671707200435324194e+04
5.261836183618361673e+01	1.659782709782015445e+04
5.261876187618761946e+01	1.647777633791891276e+04
5.261916191619162220e+01	1.635695481246059171e+04
5.261956195619561782e+01	1.623539738124927317e+04
5.261996199619962056e+01	1.611313866697033700e+04
5.262036203620362329e+01	1.599021304628913822e+04
5.262076207620761892e+01	1.586665464116179464e+04
5.262116211621162165e+01	1.574249731035920558e+04
5.262156215621562438e+01	1.561777464120625154e+04
5.262196219621962001e+01	1.549251994153706073e+04
5.262236223622362274e+01	1.536676623186747929e+04
5.262276227622762548e+01	1.524054623778583664e+04
5.262316231623162111e+01	1.511389238256290992e+04
5.262356235623562384e+01	1.498683677998156600e+04
5.262396239623962657e+01	1.485941122738696686e+04
5.262436243624362220e+01	1.473164719895758572e+04
5.262476247624762493e+01	1.460357583919749231e+04
5.262516251625162766e+01	1.447522795665017475e+04
5.262556255625562329e+01	1.434663401783382324e+04
5.262596259625962603e+01	1.421782414139805041e+04
5.262636263626362876e+01	1.408882809250224454e+04
5.262676267626762439e+01	1.395967527741480444e+04
5.262716271627162712e+01	1.383039473833315606e+04
5.262756275627562985e+01	1.370101514842403776e+04
5.262796279627962548e+01	1.357156480708339950e+04
5.262836283628362821e+01	1.344207163541507543e+04
5.262876287628763095e+01	1.331256317192774441e+04
5.262916291629162657e+01	1.318306656844863392e+04
5.262956295629562931e+01	1.305360858625376204e+04
5.262996299629963204e+01	1.292421559241266186e+04
5.263036303630362767e+01	1.279491355634704450e+04
5.263076307630763040e+01	1.266572804660167640e+04
5.263116311631163313e+01	1.253668422782617381e+04
5.263156315631562876e+01	1.240780685796603757e+04
5.263196319631963149e+01	1.227912028566148365e+04
5.263236323632363423e+01	1.215064844785219248e+04
5.263276327632762985e+01	1.202241486758616338e+04
5.263316331633163259e+01	1.189444265203099894e+04
5.263356335633563532e+01	1.176675449068517446e+04
5.263396339633963095e+01	1.163937265378791926e+04
5.263436343634363368e+01	1.151231899092473395e+04
5.263476347634763641e+01	1.138561492982712662e+04
5.263516351635163204e+01	1.125928147536370670e+04
5.263556355635563477e+01	1.113333920872059389e+04
5.263596359635963751e+01	1.100780828676850615e+04
5.263636363636364024e+01	1.088270844161428795e+04
5.263676367636763587e+01	1.075805898033396443e+04
5.263716371637163860e+01	1.063387878488509341e+04
5.263756375637564133e+01	1.051018631219539930e+04
5.263796379637963696e+01	1.038699959442516774e+04
5.263836383638363969e+01	1.026433623940060897e+04
5.263876387638764243e+01	1.014221343121509381e+04
5.263916391639163805e+01	1.002064793099582675e+04
5.263956395639564079e+01	9.899656077832545634e+03
5.263996399639964352e+01	9.779253789865621002e+03
5.264036403640363915e+01	9.659456565530344960e+03
5.264076407640764188e+01	9.540279484954518921e+03
5.264116411641164461e+01	9.421737211505993400e+03
5.264156415641564024e+01	9.303843993487313128e+03
5.264196419641964297e+01	9.186613665974155083e+03
5.264236423642364571e+01	9.070059652794416252e+03
5.264276427642764133e+01	8.954194968644667824e+03
5.264316431643164407e+01	8.839032221340859905e+03
5.264356435643564680e+01	8.724583614200022566e+03
5.264396439643964243e+01	8.610860948549488967e+03
5.264436443644364516e+01	8.497875626360602837e+03
5.264476447644764789e+01	8.385638653003437867e+03
5.264516451645164352e+01	8.274160640119249365e+03
5.264556455645564625e+01	8.163451808607402199e+03
5.264596459645964899e+01	8.053521991723298925e+03
5.264636463646364462e+01	7.944380638284093948e+03
5.264676467646764735e+01	7.836036815978749473e+03
5.264716471647165008e+01	7.728499214779189060e+03
5.264756475647564571e+01	7.621776150449077250e+03
5.264796479647964844e+01	7.515875568146995647e+03
5.264836483648365117e+01	7.410805046120602128e+03
5.264876487648764680e+01	7.306571799531971010e+03
5.264916491649164954e+01	7.203182684239693117e+03
5.264956495649565227e+01	7.100644200787071895e+03
5.264996499649964790e+01	6.998962498427059472e+03
5.265036503650365063e+01	6.898143379221723080e+03
5.265076507650765336e+01	6.798192302212890354e+03
5.265116511651164899e+01	6.699114387660601096e+03
5.265156515651565172e+01	6.600914421346444215e+03
5.265196519651965446e+01	6.503596858938184596e+03
5.265236523652365008e+01	6.407165830412825017e+03
5.265276527652765282e+01	6.311625144534687024e+03
5.265316531653165555e+01	6.216978293385534016e+03
5.265356535653565118e+01	6.123228456943540550e+03
5.265396539653965391e+01	6.030378507708052894e+03
5.265436543654365664e+01	5.938431015367114014e+03
5.265476547654765227e+01	5.847388251504632535e+03
5.265516551655165500e+01	5.757252194344336203e+03
5.265556555655565774e+01	5.668024533527471249e+03
5.265596559655965336e+01	5.579706674921320882e+03
5.265636563656365610e+01	5.492299745455719858e+03
5.265676567656765883e+01	5.405804597984712018e+03
5.265716571657165446e+01	5.320221816170399507e+03
5.265756575657565719e+01	5.235551719386509831e+03
5.265796579657965992e+01	5.151794367638594849e+03
5.265836583658365555e+01	5.068949566498468812e+03
5.265876587658765828e+01	4.987016872050140591e+03
5.265916591659166102e+01	4.905995595844527088e+03
5.265956595659565664e+01	4.825884809860593123e+03
5.265996599659965938e+01	4.746683351470263005e+03
5.266036603660366211e+01	4.668389828404683612e+03
5.266076607660765774e+01	4.591002623719450639e+03
5.266116611661166047e+01	4.514519900756310562e+03
5.266156615661566320e+01	4.438939608099206453e+03
5.266196619661965883e+01	4.364259484522180173e+03
5.266236623662366156e+01	4.290477063927055497e+03
5.266276627662766430e+01	4.217589680268645679e+03
5.266316631663165992e+01	4.145594472465384570e+03
5.266356635663566266e+01	4.074488389293268938e+03
5.266396639663966539e+01	4.004268194261125700e+03
5.266436643664366102e+01	3.934930470465179951e+03
5.266476647664766375e+01	3.866471625421020690e+03
5.266516651665166648e+01	3.798887895871069304e+03
5.266556655665566211e+01	3.732175352565711364e+03
5.266596659665966484e+01	3.666329905016375506e+03
5.266636663666366758e+01	3.601347306218714493e+03
5.266676667666766321e+01	3.537223157300829371e+03
5.266716671667166594e+01	3.473952912265926443e+03
5.266756675667566867e+01	3.411531882575262443e+03
5.266796679667967140e+01	3.349955241735734944e+03
5.266836683668366703e+01	3.289218029849827872e+03
5.266876687668766976e+01	3.229315158126373262e+03
5.266916691669167250e+01	3.170241413350860512e+03
5.266956695669566813e+01	3.111991462313882948e+03
5.266996699669967086e+01	3.054559856196548481e+03
5.267036703670367359e+01	2.997941034911547831e+03
5.267076707670766922e+01	2.942129331398735758e+03
5.267116711671167195e+01	2.887118975874140688e+03
5.267156715671567468e+01	2.832904100031269081e+03
5.267196719671967031e+01	2.779478741193750011e+03
5.267236723672367305e+01	2.726836846418258119e+03
5.267276727672767578e+01	2.674972276546869580e+03
5.267316731673167141e+01	2.623878810207931565e+03
5.267356735673567414e+01	2.573550147764607573e+03
5.267396739673967687e+01	2.523979915210334639e+03
5.267436743674367250e+01	2.475161668010412995e+03
5.267476747674767523e+01	2.427088894889091534e+03
5.267516751675167797e+01	2.379755021561452395e+03
5.267556755675567359e+01	2.333153414409498055e+03
5.267596759675967633e+01	2.287277384101877487e+03
5.267636763676367906e+01	2.242120189156764809e+03
5.267676767676767469e+01	2.197675039447368363e+03
5.267716771677167742e+01	2.153935099649642325e+03
5.267756775677568015e+01	2.110893492631874324e+03
5.267796779677967578e+01	2.068543302785684318e+03
5.267836783678367851e+01	2.026877579298219644e+03
5.267876787678768125e+01	1.985889339365235628e+03
5.267916791679167687e+01	1.945571571344805534e+03
5.267956795679567961e+01	1.905917237851528625e+03
5.267996799679968234e+01	1.866919278790998533e+03
5.268036803680367797e+01	1.828570614334474612e+03
5.268076807680768070e+01	1.790864147833635343e+03
5.268116811681168343e+01	1.753792768675369643e+03
5.268156815681567906e+01	1.717349355076597931e+03
5.268196819681968179e+01	1.681526776819126326e+03
5.268236823682368453e+01	1.646317897924600629e+03
5.268276827682768015e+01	1.611715579269623277e+03
5.268316831683168289e+01	1.577712681141153780e+03
5.268356835683568562e+01	1.544302065732359324e+03
5.268396839683968125e+01	1.511476599579033518e+03
5.268436843684368398e+01	1.479229155936838652e+03
5.268476847684768671e+01	1.447552617099600639e+03
5.268516851685168234e+01	1.416439876658858566e+03
5.268556855685568507e+01	1.385883841705028090e+03
5.268596859685968781e+01	1.355877434970429249e+03
5.268636863686368343e+01	1.326413596914568416e+03
5.268676867686768617e+01	1.297485287751970873e+03
5.268716871687168890e+01	1.269085489423013541e+03
5.268756875687568453e+01	1.241207207508121883e+03
5.268796879687968726e+01	1.213843473085770711e+03
5.268836883688368999e+01	1.186987344534746626e+03
5.268876887688768562e+01	1.160631909281134085e+03
5.268916891689168835e+01	1.134770285490516926e+03
5.268956895689569109e+01	1.109395623705910111e+03
5.268996899689969382e+01	1.084501108431944658e+03
5.269036903690368945e+01	1.060079959665841670e+03
5.269076907690769218e+01	1.036125434375761870e+03
5.269116911691169491e+01	1.012630827927086216e+03
5.269156915691569054e+01	9.895894754572237844e+02
5.269196919691969327e+01	9.669947531995616146e+02
5.269236923692369601e+01	9.448400797571775911e+02
5.269276927692769164e+01	9.231189173269419825e+02
5.269316931693169437e+01	9.018247728746611074e+02
5.269356935693569710e+01	8.809511992619176226e+02
5.269396939693969273e+01	8.604917963252846675e+02
5.269436943694369546e+01	8.404402119085754066e+02
5.269476947694769819e+01	8.207901428488399915e+02
5.269516951695169382e+01	8.015353359167892222e+02
5.269556955695569656e+01	7.826695887123511284e+02
5.269596959695969929e+01	7.641867505160936389e+02
5.269636963696369492e+01	7.460807230972067146e+02
5.269676967696769765e+01	7.283454614787866603e+02
5.269716971697170038e+01	7.109749746611503269e+02
5.269756975697569601e+01	6.939633263039145277e+02
5.269796979697969874e+01	6.773046353675864566e+02
5.269836983698370148e+01	6.609930767153972511e+02
5.269876987698769710e+01	6.450228816761515418e+02
5.269916991699169984e+01	6.293883385688017142e+02
5.269956995699570257e+01	6.140837931895475776e+02
5.269996999699969820e+01	5.991036492621842626e+02
5.270037003700370093e+01	5.844423688524532281e+02
5.270077007700770366e+01	5.700944727471609212e+02
5.270117011701169929e+01	5.560545407988241777e+02
5.270157015701570202e+01	5.423172122365760970e+02
5.270197019701970476e+01	5.288771859441011429e+02
5.270237023702370038e+01	5.157292206618391219e+02
5.270277027702770312e+01	5.028681352853007525e+02
5.270317031703170585e+01	4.902888090076297658e+02
5.270357035703570148e+01	4.779861814730836613e+02
5.270397039703970421e+01	4.659552529012644868e+02
5.270437043704370694e+01	4.541910841828279786e+02
5.270477047704770257e+01	4.426887969474118449e+02
5.270517051705170530e+01	4.314435736044970326e+02
5.270557055705570804e+01	4.204506573579262181e+02
5.270597059705970366e+01	4.097053521948014350e+02
5.270637063706370640e+01	3.992030228494591029e+02
5.270677067706770913e+01	3.889390947432327152e+02
5.270717071707170476e+01	3.789090539006974154e+02
5.270757075707570749e+01	3.691084468430847210e+02
5.270797079707971022e+01	3.595328804595517340e+02
5.270837083708370585e+01	3.501780218569833778e+02
5.270877087708770858e+01	3.410395981889869859e+02
5.270917091709171132e+01	3.321133964647481207e+02
5.270957095709570694e+01	3.233952633383963757e+02
5.270997099709970968e+01	3.148811048795212173e+02
5.271037103710371241e+01	3.065668863254821872e+02
5.271077107710770804e+01	2.984486318161344229e+02
5.271117111711171077e+01	2.905224241115867017e+02
5.271157115711571350e+01	2.827844042936097253e+02
5.271197119711970913e+01	2.752307714512859320e+02
5.271237123712371186e+01	2.678577823514994520e+02
5.271277127712771460e+01	2.606617510948450445e+02
5.271317131713171023e+01	2.536390487575345105e+02
5.271357135713571296e+01	2.467861030198593824e+02
5.271397139713971569e+01	2.400993977817661289e+02
5.271437143714371132e+01	2.335754727660951744e+02
5.271477147714771405e+01	2.272109231100104125e+02
5.271517151715171678e+01	2.210023989451579780e+02
5.271557155715571241e+01	2.149466049670581071e+02
5.271597159715971515e+01	2.090402999942538429e+02
5.271637163716371788e+01	2.032802965177004069e+02
5.271677167716771351e+01	1.976634602408962564e+02
5.271717171717171624e+01	1.921867096112297020e+02
5.271757175717571897e+01	1.868470153430143625e+02
5.271797179717971460e+01	1.816413999326736359e+02
5.271837183718371733e+01	1.765669371665287883e+02
5.271877187718772007e+01	1.716207516216312001e+02
5.271917191719171569e+01	1.668000181600766041e+02
5.271957195719571843e+01	1.621019614172211334e+02
5.271997199719972116e+01	1.575238553277312690e+02
5.272037203720371679e+01	1.530630225187653082e+02
5.272077207720771952e+01	1.487168338233095426e+02
5.272117211721172225e+01	1.444827077481230901e+02
5.272157215721572499e+01	1.403581099375782344e+02
5.272197219721972061e+01	1.363405526337803622e+02
5.272237223722372335e+01	1.324275941333183368e+02
5.272277227722772608e+01	1.286168382410152446e+02
5.272317231723172171e+01	1.249059337210151739e+02
5.272357235723572444e+01	1.212925737455536677e+02
5.272397239723972717e+01	1.177744953417377047e+02
5.272437243724372280e+01	1.143494788366620583e+02
5.272477247724772553e+01	1.110153473011733354e+02
5.272517251725172827e+01	1.077699659925940381e+02
5.272557255725572389e+01	1.046112417967008668e+02
5.272597259725972663e+01	1.015371226692518007e+02
5.272637263726372936e+01	9.854559707734624396e+01
5.272677267726772499e+01	9.563469344089222091e+01
5.272717271727172772e+01	9.280247957445264717e+01
5.272757275727573045e+01	9.004706212972867263e+01
5.272797279727972608e+01	8.736658603893796737e+01
5.272837283728372881e+01	8.475923395932997551e+01
5.272877287728773155e+01	8.222322571908235034e+01
5.272917291729172717e+01	7.975681776480723784e+01
5.272957295729572991e+01	7.735830261089357407e+01
5.272997299729973264e+01	7.502600829090394541e+01
5.273037303730372827e+01	7.275829781123667317e+01
5.273077307730773100e+01	7.055356860725552792e+01
5.273117311731173373e+01	6.841025200208684964e+01
5.273157315731572936e+01	6.632681266827148647e+01
5.273197319731973209e+01	6.430174809245659162e+01
5.273237323732373483e+01	6.233358804330294589e+01
5.273277327732773045e+01	6.042089404277778186e+01
5.273317331733173319e+01	5.856225884099655588e+01
5.273357335733573592e+01	5.675630589476926957e+01
5.273397339733973155e+01	5.500168885000174157e+01
5.273437343734373428e+01	5.329709102809587051e+01
5.273477347734773701e+01	5.164122491648415547e+01
5.273517351735173264e+01	5.003283166342997390e+01
5.273557355735573537e+01	4.847068057721785550e+01
5.273597359735973811e+01	4.695356862985028812e+01
5.273637363736373374e+01	4.548031996536415988e+01
5.273677367736773647e+01	4.404978541287079707e+01
5.273717371737173920e+01	4.266084200441878949e+01
5.273757375737573483e+01	4.131239249777380707e+01
5.273797379737973756e+01	4.000336490420117741e+01
5.273837383738374029e+01	3.873271202133255997e+01
5.273877387738773592e+01	3.749941097119277345e+01
5.273917391739173866e+01	3.630246274345505952e+01
5.273957395739574139e+01	3.514089174398943527e+01
5.273997399739973702e+01	3.401374534876140387e+01
5.274037403740373975e+01	3.292009346313471951e+01
5.274077407740774248e+01	3.185902808662401142e+01
5.274117411741173811e+01	3.082966288313988201e+01
5.274157415741574084e+01	2.983113275676308263e+01
5.274197419741974358e+01	2.886259343307834868e+01
5.274237423742373920e+01	2.792322104609529276e+01
5.274277427742774194e+01	2.701221173077663096e+01
5.274317431743174467e+01	2.612878122119151669e+01
5.274357435743574740e+01	2.527216445430462244e+01
5.274397439743974303e+01	2.444161517940966633e+01
5.274437443744374576e+01	2.363640557320904989e+01
5.274477447744774850e+01	2.285582586053876497e+01
5.274517451745174412e+01	2.209918394073337566e+01
5.274557455745574686e+01	2.136580501962021472e+01
5.274597459745974959e+01	2.065503124713077199e+01
5.274637463746374522e+01	1.996622136051056273e+01
5.274677467746774795e+01	1.929875033310773347e+01
5.274717471747175068e+01	1.865200902871529465e+01
5.274757475747574631e+01	1.802540386143934015e+01
5.274797479747974904e+01	1.741835646106301994e+01
5.274837483748375178e+01	1.683030334387159144e+01
5.274877487748774740e+01	1.626069558890255351e+01
5.274917491749175014e+01	1.570899851958104776e+01
5.274957495749575287e+01	1.517469139069879525e+01
5.274997499749974850e+01	1.465726708069212769e+01
5.275037503750375123e+01	1.415623178917309133e+01
5.275077507750775396e+01	1.367110473966407191e+01
5.275117511751174959e+01	1.320141788748689748e+01
5.275157515751575232e+01	1.274671563275260411e+01
5.275197519751975506e+01	1.230655453839966995e+01
5.275237523752375068e+01	1.188050305322414779e+01
5.275277527752775342e+01	1.146814123984623812e+01
5.275317531753175615e+01	1.106906050755497795e+01
5.275357535753575178e+01	1.068286334997275944e+01
5.275397539753975451e+01	1.030916308748046717e+01
5.275437543754375724e+01	9.947583614342507374e+00
5.275477547754775287e+01	9.597759150471551592e+00
5.275517551755175560e+01	9.259333997771847180e+00
5.275557555755575834e+01	8.931962300999392923e+00
5.275597559755975396e+01	8.615307813077809129e+00
5.275637563756375670e+01	8.309043664807994389e+00
5.275677567756775943e+01	8.012852138910233180e+00
5.275717571757175506e+01	7.726424448337303019e+00
5.275757575757575779e+01	7.449460518797565989e+00
5.275797579757976052e+01	7.181668775427208828e+00
5.275837583758375615e+01	6.922765933551707107e+00
5.275877587758775888e+01	6.672476793476501022e+00
5.275917591759176162e+01	6.430534039248134270e+00
5.275957595759575725e+01	6.196678041327398745e+00
5.275997599759975998e+01	5.970656663117018148e+00
5.276037603760376271e+01	5.752225071287106140e+00
5.276077607760775834e+01	5.541145549842684481e+00
5.276117611761176107e+01	5.337187317878274051e+00
5.276157615761576380e+01	5.140126350965751989e+00
5.276197619761975943e+01	4.949745206122489805e+00
5.276237623762376217e+01	4.765832850307929469e+00
5.276277627762776490e+01	4.588184492397866521e+00
5.276317631763176053e+01	4.416601418586429517e+00
5.276357635763576326e+01	4.250890831167325246e+00
5.276397639763976599e+01	4.090865690646553254e+00
5.276437643764376162e+01	3.936344561139978548e+00
5.276477647764776435e+01	3.787151459010301480e+00
5.276517651765176709e+01	3.643115704698857371e+00
5.276557655765576271e+01	3.504071777708662960e+00
5.276597659765976545e+01	3.369859174696246296e+00
5.276637663766376818e+01	3.240322270630502377e+00
5.276677667766776381e+01	3.115310182977932829e+00
5.276717671767176654e+01	2.994676638874301577e+00
5.276757675767576927e+01	2.878279845243695068e+00
5.276797679767976490e+01	2.765982361826531122e+00
5.276837683768376763e+01	2.657650977078990451e+00
5.276877687768777037e+01	2.553156586906787151e+00
5.276917691769176599e+01	2.452374076196882413e+00
5.276957695769576873e+01	2.355182203111302552e+00
5.276997699769977146e+01	2.261463486107491594e+00
5.277037703770376709e+01	2.171104052768389359e+00
5.277077707770776982e+01	2.083993619830829314e+00
5.277117711771177255e+01	2.000025340754300718e+00
5.277157715771576818e+01	1.919095703362796668e+00
5.277197719771977091e+01	1.841104430035399142e+00
5.277237723772377365e+01	1.765954380412086966e+00
5.277277727772776927e+01	1.693551456581204206e+00
5.277317731773177201e+01	1.623804510715044946e+00
5.277357735773577474e+01	1.556625255119845397e+00
5.277397739773977037e+01	1.491928174666355078e+00
5.277437743774377310e+01	1.429630441566951404e+00
5.277477747774777583e+01	1.369651832465012209e+00
5.277517751775177857e+01	1.311914647801990519e+00
5.277557755775577419e+01	1.256343633427300377e+00
5.277597759775977693e+01	1.202865904415806986e+00
5.277637763776377966e+01	1.151410871057281904e+00
5.277677767776777529e+01	1.101910166981837191e+00
5.277717771777177802e+01	1.054297579384936734e+00
5.277757775777578075e+01	1.008508981315076047e+00
5.277797779777977638e+01	9.644822659868854675e-01
5.277837783778377911e+01	9.221572830818989264e-01
5.277877787778778185e+01	8.814757769988038616e-01
5.277917791779177747e+01	8.423813270145723564e-01
5.277957795779578021e+01	8.048192893174008766e-01
5.277997799779978294e+01	7.687367408720349182e-01
5.278037803780377857e+01	7.340824250776009086e-01
5.278077807780778130e+01	7.008066991777568422e-01
5.278117811781178403e+01	6.688614833825831107e-01
5.278157815781577966e+01	6.382002116613618714e-01
5.278197819781978239e+01	6.087777841651230704e-01
5.278237823782378513e+01	5.805505212375674517e-01
5.278277827782778076e+01	5.534761189728329978e-01
5.278317831783178349e+01	5.275136062784124835e-01
5.278357835783578622e+01	5.026233034014153667e-01
5.278397839783978185e+01	4.787667818763691185e-01
5.278437843784378458e+01	4.559068258527215201e-01
5.278477847784778731e+01	4.340073947603066973e-01
5.278517851785178294e+01	4.130335872711393130e-01
5.278557855785578568e+01	3.929516065160935656e-01
5.278597859785978841e+01	3.737287265152545723e-01
5.278637863786378404e+01	3.553332597810373028e-01
5.278677867786778677e+01	3.377345260535113969e-01
5.278717871787178950e+01	3.209028221278050208e-01
5.278757875787578513e+01	3.048093927339026732e-01
5.278797879787978786e+01	2.894264024297191207e-01
5.278837883788379060e+01	2.747269493508098792e-01
5.278877887788778622e+01	2.606849513554335696e-01
5.278917891789178896e+01	2.472751681512893596e-01
5.278957895789579169e+01	2.344731768005195172e-01
5.278997899789978732e+01	2.222553480575729934e-01
5.279037903790379005e+01	2.105988235046235280e-01
5.279077907790779278e+01	1.994814934501508152e-01
5.279117911791178841e+01	1.888819755572297976e-01
5.279157915791579114e+01	1.787795941690470958e-01
5.279197919791979388e+01	1.691543603001662843e-01
5.279237923792378950e+01	1.599869522631065799e-01
5.279277927792779224e+01	1.512586969008334337e-01
5.279317931793179497e+01	1.429515513968566964e-01
5.279357935793579060e+01	1.350480856357055837e-01
5.279397939793979333e+01	1.275314650876623324e-01
5.279437943794379606e+01	1.203854341927408922e-01
5.279477947794779169e+01	1.135943002200170693e-01
5.279517951795179442e+01	1.071429175795327177e-01
5.279557955795579716e+01	1.010166725651085867e-01
5.279597959795979278e+01	9.520146850751093348e-02
5.279637963796379552e+01	8.968371131851449185e-02
5.279677967796779825e+01	8.445029540749211805e-02
5.279717971797180098e+01	7.948858995322589938e-02
5.279757975797579661e+01	7.478642551469330546e-02
5.279797979797979934e+01	7.033208096560095157e-02
5.279837983798380208e+01	6.611427073844990121e-02
5.279877987798779770e+01	6.212213236488965673e-02
5.279917991799180044e+01	5.834521430006323062e-02
5.279957995799580317e+01	5.477346401956494776e-02
5.279997999799979880e+01	5.139721637851032976e-02
5.280038003800380153e+01	4.820718222306606682e-02
5.280078007800780426e+01	4.519443724559585318e-02
5.280118011801179989e+01	4.235041107535066768e-02
5.280158015801580262e+01	3.966687659736284344e-02
5.280198019801980536e+01	3.713593949289720891e-02
5.280238023802380098e+01	3.475002799546277749e-02
5.280278027802780372e+01	3.250188285700122970e-02
5.280318031803180645e+01	3.038454751943675189e-02
5.280358035803580208e+01	2.839135848730174605e-02
5.280398039803980481e+01	2.651593589764045591e-02
5.280438043804380754e+01	2.475217428384088314e-02
5.280478047804780317e+01	2.309423353045188948e-02
5.280518051805180590e+01	2.153653001641307393e-02
5.280558055805580864e+01	2.007372794445348024e-02
5.280598059805980427e+01	1.870073085471009311e-02
5.280638063806380700e+01	1.741267332087393857e-02
5.280678067806780973e+01	1.620491282739449507e-02
5.280718071807180536e+01	1.507302182646201583e-02
5.280758075807580809e+01	1.401277997364628290e-02
5.280798079807981082e+01	1.302016654119633743e-02
5.280838083808380645e+01	1.209135300810590570e-02
5.280878087808780919e+01	1.122269582612023253e-02
5.280918091809181192e+01	1.041072936090779201e-02
5.280958095809580755e+01	9.652159007643372479e-03
5.280998099809981028e+01	8.943854480251306818e-03
5.281038103810381301e+01	8.282843273539978665e-03
5.281078107810780864e+01	7.666304297422741471e-03
5.281118111811181137e+01	7.091561682369057658e-03
5.281158115811581411e+01	6.556078755163061329e-03
5.281198119811980973e+01	6.057452183968230035e-03
5.281238123812381247e+01	5.593406291606901372e-03
5.281278127812781520e+01	5.161787535864283648e-03
5.281318131813181083e+01	4.760559155520069190e-03
5.281358135813581356e+01	4.387795980697481446e-03
5.281398139813981629e+01	4.041679406002200020e-03
5.281438143814381192e+01	3.720492524802573951e-03
5.281478147814781465e+01	3.422615422879585027e-03
5.281518151815181739e+01	3.146520629551406972e-03
5.281558155815581301e+01	2.890768724254137723e-03
5.281598159815981575e+01	2.654004096438586455e-03
5.281638163816381848e+01	2.434950856523697849e-03
5.281678167816781411e+01	2.232408895531455811e-03
5.281718171817181684e+01	2.045250090916393964e-03
5.281758175817581957e+01	1.872414655996336875e-03
5.281798179817981520e+01	1.712907630289868966e-03
5.281838183818381793e+01	1.565795507971265779e-03
5.281878187818782067e+01	1.430203001565475297e-03
5.281918191819181629e+01	1.305309937924663656e-03
5.281958195819581903e+01	1.190348283454247848e-03
5.281998199819982176e+01	1.084599295490395283e-03
5.282038203820381739e+01	9.873907966729046116e-04
5.282078207820782012e+01	8.980945691073902257e-04
5.282118211821182285e+01	8.161238650686933067e-04
5.282158215821581848e+01	7.409310309635882587e-04
5.282198219821982121e+01	6.720052412450040497e-04
5.282238223822382395e+01	6.088703389520688488e-04
5.282278227822781957e+01	5.510827795401954630e-04
5.282318231823182231e+01	4.982296746628859857e-04
5.282358235823582504e+01	4.499269325718425181e-04
5.282398239823982067e+01	4.058583739315038599e-04
5.282438243824382340e+01	3.656863955836218440e-04
5.282478247824782613e+01	3.290978037519830300e-04
5.282518251825182176e+01	2.958022456766771472e-04
5.282558255825582449e+01	2.655307269742070565e-04
5.282598259825982723e+01	2.380342111240496441e-04
5.282638263826382286e+01	2.130822975606160843e-04
5.282678267826782559e+01	1.904619749308865688e-04
5.282718271827182832e+01	1.699764461619386797e-04
5.282758275827582395e+01	1.514440220688599863e-04
5.282798279827982668e+01	1.346970803217970123e-04
5.282838283828382941e+01	1.195810866808336322e-04
5.282878287828783215e+01	1.059536754986931074e-04
5.282918291829182778e+01	9.368378658361412438e-05
5.282958295829583051e+01	8.265085560786868363e-05
5.282998299829983324e+01	7.274405534097127374e-05
5.283038303830382887e+01	6.386158508040182854e-05
5.283078307830783160e+01	5.591000574636638019e-05
5.283118311831183433e+01	4.880361820048693608e-05
5.283158315831582996e+01	4.246388244111891862e-05
5.283198319831983270e+01	3.681887542000489093e-05
5.283238323832383543e+01	3.180278531598499601e-05
5.283278327832783106e+01	2.735544019129805275e-05
5.283318331833183379e+01	2.342186904444583335e-05
5.283358335833583652e+01	1.995189336048952319e-05
5.283398339833983215e+01	1.689974734485609700e-05
5.283438343834383488e+01	1.422372511011583737e-05
5.283478347834783762e+01	1.188585316663420717e-05
5.283518351835183324e+01	9.851586647395657766e-06
5.283558355835583598e+01	8.089527774554475776e-06
5.283598359835983871e+01	6.571165150310607697e-06
5.283638363836383434e+01	5.270632527474733938e-06
5.283678367836783707e+01	4.164485785524482060e-06
5.283718371837183980e+01	3.231496906025040727e-06
5.283758375837583543e+01	2.452463806964371172e-06
5.283798379837983816e+01	1.810034958819995657e-06
5.283838383838384090e+01	1.288547766023809544e-06
5.283878387838783652e+01	8.738797559270428840e-07
5.283918391839183926e+01	5.533116734006613576e-07
5.283958395839584199e+01	3.154016328570714219e-07
5.283998399839983762e+01	1.498695307738340478e-07
5.284038403840384035e+01	4.749097077297341089e-08
5.284078407840784308e+01	-0.000000000000000000e+00
5.284118411841183871e+01	-0.000000000000000000e+00
5.284158415841584144e+01	-0.000000000000000000e+00
5.284198419841984418e+01	-0.000000000000000000e+00
5.284238423842383980e+01	-0.000000000000000000e+00
5.284278427842784254e+01	-0.000000000000000000e+00
5.284318431843184527e+01	-0.000000000000000000e+00
5.284358435843584090e+01	-0.000000000000000000e+00
5.284398439843984363e+01	-0.000000000000000000e+00
5.284438443844384636e+01	-0.000000000000000000e+00
5.284478447844784199e+01	-0.000000000000000000e+00
5.284518451845184472e+01	-0.000000000000000000e+00
5.284558455845584746e+01	-0.000000000000000000e+00
5.284598459845984308e+01	-0.000000000000000000e+00
5.284638463846384582e+01	-0.000000000000000000e+00
5.284678467846784855e+01	-0.000000000000000000e+00
5.284718471847184418e+01	-0.000000000000000000e+00
5.284758475847584691e+01	-0.000000000000000000e+00
5.284798479847984964e+01	-0.000000000000000000e+00
5.284838483848384527e+01	-0.000000000000000000e+00
5.284878487848784800e+01	-0.000000000000000000e+00
5.284918491849185074e+01	-0.000000000000000000e+00
5.284958495849585347e+01	-0.000000000000000000e+00
5.284998499849984910e+01	-0.000000000000000000e+00
5.285038503850385183e+01	-0.000000000000000000e+00
5.285078507850785456e+01	-0.000000000000000000e+00
5.285118511851185019e+01	-0.000000000000000000e+00
5.285158515851585292e+01	-0.000000000000000000e+00
5.285198519851985566e+01	-0.000000000000000000e+00
5.285238523852385129e+01	-0.000000000000000000e+00
5.285278527852785402e+01	-0.000000000000000000e+00
5.285318531853185675e+01	-0.000000000000000000e+00
5.285358535853585238e+01	-0.000000000000000000e+00
5.285398539853985511e+01	-0.000000000000000000e+00
5.285438543854385784e+01	-0.000000000000000000e+00
5.285478547854785347e+01	-0.000000000000000000e+00
5.285518551855185621e+01	-0.000000000000000000e+00
5.285558555855585894e+01	-0.000000000000000000e+00
5.285598559855985457e+01	-0.000000000000000000e+00
5.285638563856385730e+01	-0.000000000000000000e+00
5.285678567856786003e+01	-0.000000000000000000e+00
5.285718571857185566e+01	-0.000000000000000000e+00
5.285758575857585839e+01	-0.000000000000000000e+00
5.285798579857986113e+01	-0.000000000000000000e+00
5.285838583858385675e+01	-0.000000000000000000e+00
5.285878587858785949e+01	-0.000000000000000000e+00
5.285918591859186222e+01	-0.000000000000000000e+00
5.285958595859585785e+01	-0.000000000000000000e+00
5.285998599859986058e+01	-0.000000000000000000e+00
5.286038603860386331e+01	-0.000000000000000000e+00
5.286078607860785894e+01	-0.000000000000000000e+00
5.286118611861186167e+01	-0.000000000000000000e+00
5.286158615861586441e+01	-0.000000000000000000e+00
5.286198619861986003e+01	-0.000000000000000000e+00
5.286238623862386277e+01	-0.000000000000000000e+00
5.286278627862786550e+01	-0.000000000000000000e+00
5.286318631863186113e+01	-0.000000000000000000e+00
5.286358635863586386e+01	-0.000000000000000000e+00
5.286398639863986659e+01	-0.000000000000000000e+00
5.286438643864386222e+01	-0.000000000000000000e+00
5.286478647864786495e+01	-0.000000000000000000e+00
5.286518651865186769e+01	-0.000000000000000000e+00
5.286558655865586331e+01	-0.000000000000000000e+00
5.286598659865986605e+01	-0.000000000000000000e+00
5.286638663866386878e+01	-0.000000000000000000e+00
5.286678667866786441e+01	-0.000000000000000000e+00
5.286718671867186714e+01	-0.000000000000000000e+00
5.286758675867586987e+01	-0.000000000000000000e+00
5.286798679867986550e+01	-0.000000000000000000e+00
5.286838683868386823e+01	-0.000000000000000000e+00
5.286878687868787097e+01	-0.000000000000000000e+00
5.286918691869186659e+01	-0.000000000000000000e+00
5.286958695869586933e+01	-0.000000000000000000e+00
5.286998699869987206e+01	-0.000000000000000000e+00
5.287038703870386769e+01	-0.000000000000000000e+00
5.287078707870787042e+01	-0.000000000000000000e+00
5.287118711871187315e+01	-0.000000000000000000e+00
5.287158715871586878e+01	-0.000000000000000000e+00
5.287198719871987151e+01	-0.000000000000000000e+00
5.287238723872387425e+01	-0.000000000000000000e+00
5.287278727872786988e+01	-0.000000000000000000e+00
5.287318731873187261e+01	-0.000000000000000000e+00
5.287358735873587534e+01	-0.000000000000000000e+00
5.287398739873987097e+01	-0.000000000000000000e+00
5.287438743874387370e+01	-0.000000000000000000e+00
5.287478747874787643e+01	-0.000000000000000000e+00
5.287518751875187206e+01	-0.000000000000000000e+00
5.287558755875587480e+01	-0.000000000000000000e+00
5.287598759875987753e+01	-0.000000000000000000e+00
5.287638763876387316e+01	-0.000000000000000000e+00
5.287678767876787589e+01	-0.000000000000000000e+00
5.287718771877187862e+01	-0.000000000000000000e+00
5.287758775877587425e+01	-0.000000000000000000e+00
5.287798779877987698e+01	-0.000000000000000000e+00
5.287838783878387972e+01	-0.000000000000000000e+00
5.287878787878787534e+01	-0.000000000000000000e+00
5.287918791879187808e+01	-0.000000000000000000e+00
5.287958795879588081e+01	-0.000000000000000000e+00
5.287998799879987644e+01	-0.000000000000000000e+00
5.288038803880387917e+01	-0.000000000000000000e+00
5.288078807880788190e+01	-0.000000000000000000e+00
5.288118811881188464e+01	-0.000000000000000000e+00
5.288158815881588026e+01	-0.000000000000000000e+00
5.288198819881988300e+01	-0.000000000000000000e+00
5.288238823882388573e+01	-0.000000000000000000e+00
5.288278827882788136e+01	-0.000000000000000000e+00
5.288318831883188409e+01	-0.000000000000000000e+00
5.288358835883588682e+01	-0.000000000000000000e+00
5.288398839883988245e+01	-0.000000000000000000e+00
5.288438843884388518e+01	-0.000000000000000000e+00
5.288478847884788792e+01	-0.000000000000000000e+00
5.288518851885188354e+01	-0.000000000000000000e+00
5.288558855885588628e+01	-0.000000000000000000e+00
5.288598859885988901e+01	-0.000000000000000000e+00
5.288638863886388464e+01	-0.000000000000000000e+00
5.288678867886788737e+01	-0.000000000000000000e+00
5.288718871887189010e+01	-0.000000000000000000e+00
5.288758875887588573e+01	-0.000000000000000000e+00
5.288798879887988846e+01	-0.000000000000000000e+00
5.288838883888389120e+01	-0.000000000000000000e+00
5.288878887888788682e+01	-0.000000000000000000e+00
5.288918891889188956e+01	-0.000000000000000000e+00
5.288958895889589229e+01	-0.000000000000000000e+00
5.288998899889988792e+01	-0.000000000000000000e+00
5.289038903890389065e+01	-0.000000000000000000e+00
5.289078907890789338e+01	-0.000000000000000000e+00
5.289118911891188901e+01	-0.000000000000000000e+00
5.289158915891589174e+01	-0.000000000000000000e+00
5.289198919891989448e+01	-0.000000000000000000e+00
5.289238923892389010e+01	-0.000000000000000000e+00
5.289278927892789284e+01	-0.000000000000000000e+00
5.289318931893189557e+01	-0.000000000000000000e+00
5.289358935893589120e+01	-0.000000000000000000e+00
5.289398939893989393e+01	-0.000000000000000000e+00
5.289438943894389666e+01	-0.000000000000000000e+00
5.289478947894789229e+01	-0.000000000000000000e+00
5.289518951895189502e+01	-0.000000000000000000e+00
5.289558955895589776e+01	-0.000000000000000000e+00
5.289598959895989339e+01	-0.000000000000000000e+00
5.289638963896389612e+01	-0.000000000000000000e+00
5.289678967896789885e+01	-0.000000000000000000e+00
5.289718971897189448e+01	-0.000000000000000000e+00
5.289758975897589721e+01	-0.000000000000000000e+00
5.289798979897989994e+01	-0.000000000000000000e+00
5.289838983898389557e+01	-0.000000000000000000e+00
5.289878987898789831e+01	-0.000000000000000000e+00
5.289918991899190104e+01	-0.000000000000000000e+00
5.289958995899589667e+01	-0.000000000000000000e+00
5.289998999899989940e+01	-0.000000000000000000e+00
5.290039003900390213e+01	-0.000000000000000000e+00
5.290079007900789776e+01	-0.000000000000000000e+00
5.290119011901190049e+01	-0.000000000000000000e+00
5.290159015901590323e+01	-0.000000000000000000e+00
5.290199019901989885e+01	-0.000000000000000000e+00
5.290239023902390159e+01	-0.000000000000000000e+00
5.290279027902790432e+01	-0.000000000000000000e+00
5.290319031903190705e+01	-0.000000000000000000e+00
5.290359035903590268e+01	-0.000000000000000000e+00
5.290399039903990541e+01	-0.000000000000000000e+00
5.290439043904390815e+01	-0.000000000000000000e+00
5.290479047904790377e+01	-0.000000000000000000e+00
5.290519051905190651e+01	-0.000000000000000000e+00
5.290559055905590924e+01	-0.000000000000000000e+00
5.290599059905990487e+01	-0.000000000000000000e+00
5.290639063906390760e+01	-0.000000000000000000e+00
5.290679067906791033e+01	-0.000000000000000000e+00
5.290719071907190596e+01	-0.000000000000000000e+00
5.290759075907590869e+01	-0.000000000000000000e+00
5.290799079907991143e+01	-0.000000000000000000e+00
5.290839083908390705e+01	-0.000000000000000000e+00
5.290879087908790979e+01	-0.000000000000000000e+00
5.290919091909191252e+01	-0.000000000000000000e+00
5.290959095909590815e+01	-0.000000000000000000e+00
5.290999099909991088e+01	-0.000000000000000000e+00
5.291039103910391361e+01	-0.000000000000000000e+00
5.291079107910790924e+01	-0.000000000000000000e+00
5.291119111911191197e+01	-0.000000000000000000e+00
5.291159115911591471e+01	-0.000000000000000000e+00
5.291199119911991033e+01	-0.000000000000000000e+00
5.291239123912391307e+01	-0.000000000000000000e+00
5.291279127912791580e+01	-0.000000000000000000e+00
5.291319131913191143e+01	-0.000000000000000000e+00
5.291359135913591416e+01	-0.000000000000000000e+00
5.291399139913991689e+01	-0.000000000000000000e+00
5.291439143914391252e+01	-0.000000000000000000e+00
5.291479147914791525e+01	-0.000000000000000000e+00
5.291519151915191799e+01	-0.000000000000000000e+00
5.291559155915591361e+01	-0.000000000000000000e+00
5.291599159915991635e+01	-0.000000000000000000e+00
5.291639163916391908e+01	-0.000000000000000000e+00
5.291679167916791471e+01	-0.000000000000000000e+00
5.291719171917191744e+01	-0.000000000000000000e+00
5.291759175917592017e+01	-0.000000000000000000e+00
5.291799179917991580e+01	-0.000000000000000000e+00
5.291839183918391853e+01	-0.000000000000000000e+00
5.291879187918792127e+01	-0.000000000000000000e+00
5.291919191919191690e+01	-0.000000000000000000e+00
5.291959195919591963e+01	-0.000000000000000000e+00
5.291999199919992236e+01	-0.000000000000000000e+00
5.292039203920391799e+01	-0.000000000000000000e+00
5.292079207920792072e+01	-0.000000000000000000e+00
5.292119211921192345e+01	-0.000000000000000000e+00
5.292159215921591908e+01	-0.000000000000000000e+00
5.292199219921992182e+01	-0.000000000000000000e+00
5.292239223922392455e+01	-0.000000000000000000e+00
5.292279227922792018e+01	-0.000000000000000000e+00
5.292319231923192291e+01	-0.000000000000000000e+00
5.292359235923592564e+01	-0.000000000000000000e+00
5.292399239923992127e+01	-0.000000000000000000e+00
5.292439243924392400e+01	-0.000000000000000000e+00
5.292479247924792674e+01	-0.000000000000000000e+00
5.292519251925192236e+01	-0.000000000000000000e+00
5.292559255925592510e+01	-0.000000000000000000e+00
5.292599259925992783e+01	-0.000000000000000000e+00
5.292639263926392346e+01	-0.000000000000000000e+00
5.292679267926792619e+01	-0.000000000000000000e+00
5.292719271927192892e+01	-0.000000000000000000e+00
5.292759275927592455e+01	-0.000000000000000000e+00
5.292799279927992728e+01	-0.000000000000000000e+00
5.292839283928393002e+01	-0.000000000000000000e+00
5.292879287928792564e+01	-0.000000000000000000e+00
5.292919291929192838e+01	-0.000000000000000000e+00
5.292959295929593111e+01	-0.000000000000000000e+00
5.292999299929992674e+01	-0.000000000000000000e+00
5.293039303930392947e+01	-0.000000000000000000e+00
5.293079307930793220e+01	-0.000000000000000000e+00
5.293119311931192783e+01	-0.000000000000000000e+00
5.293159315931593056e+01	-0.000000000000000000e+00
5.293199319931993330e+01	-0.000000000000000000e+00
5.293239323932392892e+01	-0.000000000000000000e+00
5.293279327932793166e+01	-0.000000000000000000e+00
5.293319331933193439e+01	-0.000000000000000000e+00
5.293359335933593002e+01	-0.000000000000000000e+00
5.293399339933993275e+01	-0.000000000000000000e+00
5.293439343934393548e+01	-0.000000000000000000e+00
5.293479347934793822e+01	-0.000000000000000000e+00
5.293519351935193384e+01	-0.000000000000000000e+00
5.293559355935593658e+01	-0.000000000000000000e+00
5.293599359935993931e+01	-0.000000000000000000e+00
5.293639363936393494e+01	-0.000000000000000000e+00
5.293679367936793767e+01	-0.000000000000000000e+00
5.293719371937194040e+01	-0.000000000000000000e+00
5.293759375937593603e+01	-0.000000000000000000e+00
5.293799379937993876e+01	-0.000000000000000000e+00
5.293839383938394150e+01	-0.000000000000000000e+00
5.293879387938793712e+01	-0.000000000000000000e+00
5.293919391939193986e+01	-0.000000000000000000e+00
5.293959395939594259e+01	-0.000000000000000000e+00
5.293999399939993822e+01	-0.000000000000000000e+00
5.294039403940394095e+01	-0.000000000000000000e+00
5.294079407940794368e+01	-0.000000000000000000e+00
5.294119411941193931e+01	-0.000000000000000000e+00
5.294159415941594204e+01	-0.000000000000000000e+00
5.294199419941994478e+01	-0.000000000000000000e+00
5.294239423942394041e+01	-0.000000000000000000e+00
5.294279427942794314e+01	-0.000000000000000000e+00
5.294319431943194587e+01	-0.000000000000000000e+00
5.294359435943594150e+01	-0.000000000000000000e+00
5.294399439943994423e+01	-0.000000000000000000e+00
5.294439443944394696e+01	-0.000000000000000000e+00
5.294479447944794259e+01	-0.000000000000000000e+00
5.294519451945194533e+01	-0.000000000000000000e+00
5.294559455945594806e+01	-0.000000000000000000e+00
5.294599459945994369e+01	-0.000000000000000000e+00
5.294639463946394642e+01	-0.000000000000000000e+00
5.294679467946794915e+01	-0.000000000000000000e+00
5.294719471947194478e+01	-0.000000000000000000e+00
5.294759475947594751e+01	-0.000000000000000000e+00
5.294799479947995025e+01	-0.000000000000000000e+00
5.294839483948394587e+01	-0.000000000000000000e+00
5.294879487948794861e+01	-0.000000000000000000e+00
5.294919491949195134e+01	-0.000000000000000000e+00
5.294959495949594697e+01	-0.000000000000000000e+00
5.294999499949994970e+01	-0.000000000000000000e+00
5.295039503950395243e+01	-0.000000000000000000e+00
5.295079507950794806e+01	-0.000000000000000000e+00
5.295119511951195079e+01	-0.000000000000000000e+00
5.295159515951595353e+01	-0.000000000000000000e+00
5.295199519951994915e+01	-0.000000000000000000e+00
5.295239523952395189e+01	-0.000000000000000000e+00
5.295279527952795462e+01	-0.000000000000000000e+00
5.295319531953195025e+01	-0.000000000000000000e+00
5.295359535953595298e+01	-0.000000000000000000e+00
5.295399539953995571e+01	-0.000000000000000000e+00
5.295439543954395134e+01	-0.000000000000000000e+00
5.295479547954795407e+01	-0.000000000000000000e+00
5.295519551955195681e+01	-0.000000000000000000e+00
5.295559555955595243e+01	-0.000000000000000000e+00
5.295599559955995517e+01	-0.000000000000000000e+00
5.295639563956395790e+01	-0.000000000000000000e+00
5.295679567956796063e+01	-0.000000000000000000e+00
5.295719571957195626e+01	-0.000000000000000000e+00
5.295759575957595899e+01	-0.000000000000000000e+00
5.295799579957996173e+01	-0.000000000000000000e+00
5.295839583958395735e+01	-0.000000000000000000e+00
5.295879587958796009e+01	-0.000000000000000000e+00
5.295919591959196282e+01	-0.000000000000000000e+00
5.295959595959595845e+01	-0.000000000000000000e+00
5.295999599959996118e+01	-0.000000000000000000e+00
5.296039603960396391e+01	-0.000000000000000000e+00
5.296079607960795954e+01	-0.000000000000000000e+00
5.296119611961196227e+01	-0.000000000000000000e+00
5.296159615961596501e+01	-0.000000000000000000e+00
5.296199619961996063e+01	-0.000000000000000000e+00
5.296239623962396337e+01	-0.000000000000000000e+00
5.296279627962796610e+01	-0.000000000000000000e+00
5.296319631963196173e+01	-0.000000000000000000e+00
5.296359635963596446e+01	-0.000000000000000000e+00
5.296399639963996719e+01	-0.000000000000000000e+00
5.296439643964396282e+01	-0.000000000000000000e+00
5.296479647964796555e+01	-0.000000000000000000e+00
5.296519651965196829e+01	-0.000000000000000000e+00
5.296559655965596392e+01	-0.000000000000000000e+00
5.296599659965996665e+01	-0.000000000000000000e+00
5.296639663966396938e+01	-0.000000000000000000e+00
5.296679667966796501e+01	-0.000000000000000000e+00
5.296719671967196774e+01	-0.000000000000000000e+00
5.296759675967597047e+01	-0.000000000000000000e+00
5.296799679967996610e+01	-0.000000000000000000e+00
5.296839683968396884e+01	-0.000000000000000000e+00
5.296879687968797157e+01	-0.000000000000000000e+00
5.296919691969196720e+01	-0.000000000000000000e+00
5.296959695969596993e+01	-0.000000000000000000e+00
5.296999699969997266e+01	-0.000000000000000000e+00
5.297039703970396829e+01	-0.000000000000000000e+00
5.297079707970797102e+01	-0.000000000000000000e+00
5.297119711971197376e+01	-0.000000000000000000e+00
5.297159715971596938e+01	-0.000000000000000000e+00
5.297199719971997212e+01	-0.000000000000000000e+00
5.297239723972397485e+01	-0.000000000000000000e+00
5.297279727972797048e+01	-0.000000000000000000e+00
5.297319731973197321e+01	-0.000000000000000000e+00
5.297359735973597594e+01	-0.000000000000000000e+00
5.297399739973997157e+01	-0.000000000000000000e+00
5.297439743974397430e+01	-0.000000000000000000e+00
5.297479747974797704e+01	-0.000000000000000000e+00
5.297519751975197266e+01	-0.000000000000000000e+00
5.297559755975597540e+01	-0.000000000000000000e+00
5.297599759975997813e+01	-0.000000000000000000e+00
5.297639763976397376e+01	-0.000000000000000000e+00
5.297679767976797649e+01	-0.000000000000000000e+00
5.297719771977197922e+01	-0.000000000000000000e+00
5.297759775977597485e+01	-0.000000000000000000e+00
5.297799779977997758e+01	-0.000000000000000000e+00
5.297839783978398032e+01	-0.000000000000000000e+00
5.297879787978797594e+01	-0.000000000000000000e+00
5.297919791979197868e+01	-0.000000000000000000e+00
5.297959795979598141e+01	-0.000000000000000000e+00
5.297999799979997704e+01	-0.000000000000000000e+00
5.298039803980397977e+01	-0.000000000000000000e+00
5.298079807980798250e+01	-0.000000000000000000e+00
5.298119811981197813e+01	-0.000000000000000000e+00
5.298159815981598086e+01	-0.000000000000000000e+00
5.298199819981998360e+01	-0.000000000000000000e+00
5.298239823982397922e+01	-0.000000000000000000e+00
5.298279827982798196e+01	-0.000000000000000000e+00
5.298319831983198469e+01	-0.000000000000000000e+00
5.298359835983598032e+01	-0.000000000000000000e+00
5.298399839983998305e+01	-0.000000000000000000e+00
5.298439843984398578e+01	-0.000000000000000000e+00
5.298479847984798141e+01	-0.000000000000000000e+00
5.298519851985198414e+01	-0.000000000000000000e+00
5.298559855985598688e+01	-0.000000000000000000e+00
5.298599859985998251e+01	-0.000000000000000000e+00
5.298639863986398524e+01	-0.000000000000000000e+00
5.298679867986798797e+01	-0.000000000000000000e+00
5.298719871987198360e+01	-0.000000000000000000e+00
5.298759875987598633e+01	-0.000000000000000000e+00
5.298799879987998906e+01	-0.000000000000000000e+00
5.298839883988399180e+01	-0.000000000000000000e+00
5.298879887988798743e+01	-0.000000000000000000e+00
5.298919891989199016e+01	-0.000000000000000000e+00
5.298959895989599289e+01	-0.000000000000000000e+00
5.298999899989998852e+01	-0.000000000000000000e+00
5.299039903990399125e+01	-0.000000000000000000e+00
5.299079907990799398e+01	-0.000000000000000000e+00
5.299119911991198961e+01	-0.000000000000000000e+00
5.299159915991599235e+01	-0.000000000000000000e+00
5.299199919991999508e+01	-0.000000000000000000e+00
5.299239923992399071e+01	-0.000000000000000000e+00
5.299279927992799344e+01	-0.000000000000000000e+00
5.299319931993199617e+01	-0.000000000000000000e+00
5.299359935993599180e+01	-0.000000000000000000e+00
5.299399939993999453e+01	-0.000000000000000000e+00
5.299439943994399727e+01	-0.000000000000000000e+00
5.299479947994799289e+01	-0.000000000000000000e+00
5.299519951995199563e+01	-0.000000000000000000e+00
5.299559955995599836e+01	-0.000000000000000000e+00
5.299599959995999399e+01	-0.000000000000000000e+00
5.299639963996399672e+01	-0.000000000000000000e+00
5.299679967996799945e+01	-0.000000000000000000e+00
5.299719971997199508e+01	-0.000000000000000000e+00
5.299759975997599781e+01	-0.000000000000000000e+00
5.299799979998000055e+01	-0.000000000000000000e+00
5.299839983998399617e+01	-0.000000000000000000e+00
5.299879987998799891e+01	-0.000000000000000000e+00
5.299919991999200164e+01	-0.000000000000000000e+00
5.299959995999599727e+01	-0.000000000000000000e+00
5.300000000000000000e+01	-0.000000000000000000e+00


==> data/exportSummeThermal512x.dat <==
-9.765624999999998224e+00	4.894173999220203405e+04
-9.716796874999998224e+00	-2.552351478623811272e+04
-9.667968749999998224e+00	-9.882911492256366182e+04
-9.619140624999998224e+00	-1.076681776642243349e+05
-9.570312499999998224e+00	-6.883726936132190167e+04
-9.521484374999998224e+00	-7.228312346704881929e+04
-9.472656249999998224e+00	1.421477113588301290e+04
-9.423828124999998224e+00	-1.637951462775116852e+04
-9.374999999999998224e+00	3.499444489410648384e+04
-9.326171874999998224e+00	-1.237385096432579157e+05
-9.277343749999998224e+00	-1.883378356997261290e+05
-9.228515624999998224e+00	-2.673461489744056598e+04
-9.179687499999998224e+00	7.625069566248024057e+04
-9.130859374999998224e+00	-4.305951773208958184e+04
-9.082031249999998224e+00	-8.361323836263868725e+04
-9.033203124999998224e+00	-1.226760053544237744e+05
-8.984374999999998224e+00	-1.699805647425155621e+05
-8.935546874999998224e+00	-8.764981126696630963e+04
-8.886718749999998224e+00	-5.405912655958636606e+03
-8.837890624999998224e+00	6.277619056004492450e+04
-8.789062499999998224e+00	-1.027189090903130418e+05
-8.740234374999998224e+00	-1.733542342332449916e+05
-8.691406249999998224e+00	-2.288125209621501563e+04
-8.642578124999998224e+00	-4.843313661110542307e+04
-8.593749999999998224e+00	-2.660085543268375332e+05
-8.544921874999998224e+00	-2.741401318545124959e+05
-8.496093749999998224e+00	7.911606525631187651e+03
-8.447265624999998224e+00	1.050250065725929162e+05
-8.398437499999998224e+00	-1.854230731732829590e+05
-8.349609374999998224e+00	1.689512587731593521e+04
-8.300781249999998224e+00	-5.217206204476278072e+04
-8.251953124999998224e+00	-3.713408093345420639e+04
-8.203124999999998224e+00	-1.529756535673165636e+05
-8.154296875000000000e+00	8.823310225777822779e+04
-8.105468750000000000e+00	-1.365078860914170218e+05
-8.056640625000000000e+00	-1.906010992674807785e+05
-8.007812500000000000e+00	9.202953051283204695e+04
-7.958984374999999112e+00	-3.036021421505170874e+05
-7.910156249999999112e+00	-2.705547900225190097e+04
-7.861328124999999112e+00	-4.691323756894688267e+04
-7.812499999999999112e+00	-1.715324175026236480e+04
-7.763671874999999112e+00	-1.894492797365235747e+05
-7.714843749999999112e+00	-7.995557176593807526e+03
-7.666015624999999112e+00	-1.827292921851789579e+05
-7.617187499999999112e+00	2.258967720530020233e+04
-7.568359374999999112e+00	-3.144662218826960889e+05
-7.519531249999999112e+00	-1.208050125568857766e+03
-7.470703124999999112e+00	-5.045547417596126616e+04
-7.421874999999999112e+00	-6.128026564609694469e+04
-7.373046874999999112e+00	4.098413985219100141e+04
-7.324218749999999112e+00	9.438492271729737695e+04
-7.275390624999999112e+00	-2.117307277008715391e+04
-7.226562499999999112e+00	2.877159928745450452e+04
-7.177734374999999112e+00	7.326654082765229396e+04
-7.128906249999999112e+00	-3.080912404450284084e+05
-7.080078124999999112e+00	-8.999346257742264424e+04
-7.031249999999999112e+00	3.126360610580627690e+04
-6.982421874999999112e+00	1.229162090835328854e+03
-6.933593749999999112e+00	-9.130440729542374902e+04
-6.884765624999999112e+00	-7.997677140579596744e+04
-6.835937499999999112e+00	1.287778395524003427e+05
-6.787109374999999112e+00	1.363545814498766558e+05
-6.738281249999999112e+00	-2.545559918407038786e+05
-6.689453124999999112e+00	-7.343326354685545084e+04
-6.640624999999999112e+00	2.514944198041034542e+04
-6.591796874999999112e+00	-1.014531070114675385e+05
-6.542968749999999112e+00	7.360659891020272335e+04
-6.494140624999999112e+00	-2.780342559539027206e+04
-6.445312499999999112e+00	-1.696761084591687541e+05
-6.396484374999999112e+00	-8.441369996657824959e+04
-6.347656249999999112e+00	-7.240874235429932014e+04
-6.298828124999999112e+00	-1.818444132320043282e+05
-6.249999999999999112e+00	-1.170085610504127981e+05
-6.201171874999999112e+00	-3.203195026951194741e+05
-6.152343749999999112e+00	-6.615827684078832681e+04
-6.103515624999999112e+00	-5.307921373941098864e+04
-6.054687499999999112e+00	-1.722982984928286169e+05
-6.005859374999999112e+00	-2.745901478624190349e+04
-5.957031249999999112e+00	8.593280213653348619e+04
-5.908203124999999112e+00	7.699288979761673545e+04
-5.859374999999999112e+00	2.149330167350215561e+03
-5.810546874999999112e+00	-1.001846510274214088e+05
-5.761718749999999112e+00	-5.820315026486424904e+04
-5.712890624999999112e+00	-1.223230072704878548e+05
-5.664062499999999112e+00	-1.136643812873355637e+05
-5.615234374999999112e+00	-1.190178921823684504e+03
-5.566406249999999112e+00	-6.856914211051299935e+04
-5.517578124999999112e+00	-6.520847875031245349e+04
-5.468749999999999112e+00	6.314024986469585565e+04
-5.419921874999999112e+00	1.923045069615685788e+05
-5.371093749999999112e+00	-2.215926204475473496e+05
-5.322265624999999112e+00	-4.507175917953853059e+04
-5.273437499999999112e+00	-4.092498114619957050e+03
-5.224609374999999112e+00	1.338009807437771815e+05
-5.175781249999999112e+00	4.083516940100860666e+03
-5.126953124999999112e+00	-6.159714115233199846e+04
-5.078124999999999112e+00	-2.154842886786084564e+05
-5.029296874999999112e+00	1.416060869943998405e+05
-4.980468749999999112e+00	-1.138838607781088067e+05
-4.931640624999999112e+00	-8.023636458174781001e+04
-4.882812499999999112e+00	3.652296412097854773e+04
-4.833984374999999112e+00	-1.111600286870692798e+05
-4.785156249999999112e+00	5.792812739550188417e+04
-4.736328124999999112e+00	-1.660632078024176008e+04
-4.687499999999999112e+00	-1.947812136151797313e+05
-4.638671874999999112e+00	-3.542204758380466956e+04
-4.589843749999999112e+00	4.955626230071669124e+04
-4.541015624999999112e+00	-3.078049107335485314e+04
-4.492187499999999112e+00	5.687976416939226328e+04
-4.443359374999999112e+00	-2.090708166523712862e+05
-4.394531249999999112e+00	-3.689585055358887621e+04
-4.345703124999999112e+00	4.212553693496951018e+04
-4.296874999999999112e+00	3.796074759083492245e+04
-4.248046874999999112e+00	-2.014066923276097805e+05
-4.199218749999999112e+00	1.240213669892013422e+04
-4.150390624999999112e+00	-5.822882844636521622e+04
-4.101562499999999112e+00	1.339865355877691181e+05
-4.052734375000000000e+00	6.374223338475618220e+03
-4.003906250000000000e+00	-1.682283012380165746e+04
-3.955078124999999556e+00	-5.839698924742254167e+04
-3.906249999999999556e+00	-6.221961264589412167e+04
-3.857421874999999556e+00	-1.065073891341223207e+05
-3.808593749999999556e+00	-2.723888350352195266e+04
-3.759765624999999556e+00	-8.686494627289479831e+04
-3.710937499999999556e+00	-1.395238882844747859e+05
-3.662109374999999556e+00	-1.885960692147096270e+05
-3.613281249999999556e+00	9.046897508425760316e+04
-3.564453124999999556e+00	1.486300074576159241e+05
-3.515624999999999556e+00	-2.872938203391883289e+05
-3.466796874999999556e+00	-1.860065937623361970e+04
-3.417968749999999556e+00	-7.447011713968309050e+04
-3.369140624999999556e+00	9.817626165702149592e+03
-3.320312499999999556e+00	-1.354681510146458459e+04
-3.271484374999999556e+00	6.937455384528811555e+04
-3.222656249999999556e+00	-7.725281910458150378e+04
-3.173828124999999556e+00	-6.477318844676921435e+04
-3.124999999999999556e+00	-1.630821009143004630e+03
-3.076171874999999556e+00	-1.526471492225302209e+05
-3.027343749999999556e+00	-9.011866257336190029e+04
-2.978515624999999556e+00	-4.272217534619009530e+04
-2.929687499999999556e+00	1.395944283668349090e+04
-2.880859374999999556e+00	7.022820271483159740e+04
-2.832031249999999556e+00	-2.424122022390053462e+04
-2.783203124999999556e+00	-7.797592499304248486e+04
-2.734374999999999556e+00	-1.052261923165360349e+05
-2.685546874999999556e+00	1.181935814287870016e+05
-2.636718749999999556e+00	-7.931436120285346988e+04
-2.587890624999999556e+00	4.057963276267371839e+04
-2.539062499999999556e+00	1.263337387298230897e+05
-2.490234374999999556e+00	9.882520078107000154e+04
-2.441406249999999556e+00	-1.537627309470789623e+05
-2.392578124999999556e+00	-2.147273179218636506e+04
-2.343749999999999556e+00	7.752587569255814014e+04
-2.294921874999999556e+00	5.622111586386253475e+04
-2.246093749999999556e+00	-1.367075040544199001e+05
-2.197265624999999556e+00	-3.783925386848925700e+04
-2.148437499999999556e+00	7.805441180667695880e+04
-2.099609374999999556e+00	-3.564106466090934555e+04
-2.050781249999999556e+00	-1.003875717882673780e+05
-2.001953125000000000e+00	-1.051777415116652846e+05
-1.953124999999999778e+00	-1.764293279342704045e+05
-1.904296874999999778e+00	-9.434750435872958042e+04
-1.855468749999999778e+00	-1.065929190537728027e+04
-1.806640624999999778e+00	6.074577587493426108e+04
-1.757812499999999778e+00	-1.227419927176822384e+05
-1.708984374999999778e+00	-2.148344608690152236e+05
-1.660156249999999778e+00	-1.261951218171784240e+04
-1.611328124999999778e+00	-1.153930629806438083e+05
-1.562499999999999778e+00	-7.613091626759848441e+04
-1.513671874999999778e+00	-3.899288056812888681e+04
-1.464843749999999778e+00	7.811642280155727349e+04
-1.416015624999999778e+00	-8.735795564996731991e+04
-1.367187499999999778e+00	-1.734631140568279807e+04
-1.318359374999999778e+00	-5.337471076315287064e+04
-1.269531249999999778e+00	-4.363525603285882971e+04
-1.220703124999999778e+00	1.123195652574993146e+05
-1.171874999999999778e+00	-5.997852367801739456e+04
-1.123046874999999778e+00	-9.493167641028527578e+04
-1.074218749999999778e+00	-2.506500486821925733e+03
-1.025390624999999778e+00	-1.536804396912265802e+05
-9.765624999999998890e-01	-3.305115150845053722e+04
-9.277343749999998890e-01	-7.819192322912093368e+04
-8.789062499999998890e-01	-1.939125953865087649e+05
-8.300781249999998890e-01	4.140007219975945191e+04
-7.812499999999998890e-01	1.400606070057397010e+05
-7.324218749999998890e-01	-6.130833891701242101e+04
-6.835937499999998890e-01	7.088757543497369625e+04
-6.347656249999998890e-01	1.356781669288772391e+05
-5.859374999999998890e-01	4.025288314511097997e+04
-5.371093749999998890e-01	7.816254295107230428e+04
-4.882812499999999445e-01	1.896861794803627999e+05
-4.394531249999999445e-01	5.730607873033548094e+04
-3.906249999999999445e-01	1.777566379563162045e+05
-3.417968749999999445e-01	2.397261774765260925e+05
-2.929687499999999445e-01	-5.726004330038107582e+04
-2.441406249999999722e-01	3.243015574698308483e+05
-1.953124999999999722e-01	4.123912087982186931e+05
-1.464843749999999722e-01	4.629867982014024165e+05
-9.765624999999998612e-02	7.494583634730236372e+05
-4.882812499999999306e-02	5.235339555332834134e+05
0.000000000000000000e+00	7.943568087543935981e+05
4.882812499999999306e-02	6.744939345647168811e+05
9.765624999999998612e-02	8.884643148297653534e+05
1.464843749999999722e-01	6.475372932303912239e+05
1.953124999999999722e-01	5.152457238353211433e+05
2.441406249999999722e-01	4.418605203989689471e+05
2.929687499999999445e-01	4.970467838302900200e+05
3.417968749999999445e-01	2.122322042331468547e+05
3.906249999999999445e-01	3.437458568553479854e+05
4.394531249999999445e-01	2.610611856377798540e+05
4.882812499999999445e-01	4.160968800018340116e+05
5.371093749999998890e-01	2.067123962107389234e+05
5.859374999999998890e-01	1.725642055215377768e+05
6.347656249999998890e-01	2.913036043819083134e+05
6.835937499999998890e-01	2.322483796210780856e+05
7.324218749999998890e-01	2.837608496237465297e+05
7.812499999999998890e-01	2.747419761994295986e+05
8.300781249999998890e-01	3.686451360815043154e+04
8.789062499999998890e-01	2.042319816231235163e+05
9.277343749999998890e-01	1.673291812102278054e+05
9.765624999999998890e-01	1.092137268429270625e+05
1.025390624999999778e+00	4.624087994767412310e+05
1.074218749999999778e+00	-5.909952396643404427e+03
1.123046874999999778e+00	5.528017897680874012e+04
1.171874999999999778e+00	5.796472002654323296e+04
1.220703124999999778e+00	-2.862627603426876885e+04
1.269531249999999778e+00	-1.719634701840789639e+05
1.318359374999999778e+00	3.652735900306034455e+04
1.367187499999999778e+00	1.330770668492281402e+05
1.416015624999999778e+00	1.487766309862027992e+05
1.464843749999999778e+00	9.335568333096971037e+04
1.513671874999999778e+00	1.742962509619890479e+05
1.562499999999999778e+00	6.650332409801553877e+04
1.611328124999999778e+00	-4.783454015981429984e+04
1.660156249999999778e+00	2.370369847371070355e+05
1.708984374999999778e+00	4.934044749863217294e+04
1.757812499999999778e+00	1.185128546081302920e+05
1.806640624999999778e+00	1.249471851231792534e+05
1.855468749999999778e+00	8.618813310563644336e+03
1.904296874999999778e+00	1.657641828532877262e+05
1.953124999999999778e+00	9.604834171960959793e+03
2.001953125000000000e+00	-1.517340663030134165e+05
2.050781249999999556e+00	2.690591903539856139e+04
2.099609374999999556e+00	-1.251020546907447570e+05
2.148437499999999556e+00	2.222787426249228884e+04
2.197265624999999556e+00	1.332574044685268309e+05
2.246093749999999556e+00	9.609920453175580769e+04
2.294921874999999556e+00	4.278981161003248417e+04
2.343749999999999556e+00	1.530386433736452454e+04
2.392578124999999556e+00	-9.269546643138772924e+04
2.441406249999999556e+00	5.478965952915990783e+04
2.490234374999999556e+00	-6.329446802870549436e+04
2.539062499999999556e+00	-2.489202745694869081e+05
2.587890624999999556e+00	9.585461687142850133e+04
2.636718749999999556e+00	1.469813436997762474e+05
2.685546874999999556e+00	-5.035944129844526469e+04
2.734374999999999556e+00	4.655358909923750616e+03
2.783203124999999556e+00	1.318176329628634849e+05
2.832031249999999556e+00	1.939008844610699452e+04
2.880859374999999556e+00	1.796247286942351639e+04
2.929687499999999556e+00	1.741043735273434868e+04
2.978515624999999556e+00	5.906630245275799825e+04
3.027343749999999556e+00	-6.429931349606239382e+04
3.076171874999999556e+00	-7.905900920552585740e+04
3.124999999999999556e+00	-2.155508396348673705e+04
3.173828124999999556e+00	5.188478025231136417e+04
3.222656249999999556e+00	2.102577736754537327e+05
3.271484374999999556e+00	-8.396606615146254626e+03
3.320312499999999556e+00	-1.029357952823464439e+04
3.369140624999999556e+00	1.210775045794232574e+05
3.417968749999999556e+00	4.385794712828965567e+04
3.466796874999999556e+00	8.789775108434021240e+04
3.515624999999999556e+00	1.183718186842133873e+05
3.564453124999999556e+00	-2.502259485236303590e+04
3.613281249999999556e+00	-7.842183053254308470e+04
3.662109374999999556e+00	7.367670416801291867e+04
3.710937499999999556e+00	-3.799290329025688698e+04
3.759765624999999556e+00	1.307320515978143958e+05
3.808593749999999556e+00	-6.389530783148364571e+04
3.857421874999999556e+00	-8.447682857105981384e+04
3.906249999999999556e+00	-9.324377205707094981e+04
3.955078124999999556e+00	2.959731290415082913e+04
4.003906250000000000e+00	-1.730570225859329512e+05
4.052734375000000000e+00	-6.454998174314240168e+04
4.101562499999999112e+00	7.676274978112589451e+04
4.150390624999999112e+00	3.200008873731328276e+04
4.199218749999999112e+00	-1.351616592703869683e+05
4.248046874999999112e+00	1.519529415202108794e+03
4.296874999999999112e+00	3.317439067599073314e+04
4.345703124999999112e+00	-2.043760414957022585e+05
4.394531249999999112e+00	1.229590697471816384e+04
4.443359374999999112e+00	-9.622009126600215677e+04
4.492187499999999112e+00	-1.265724269509473816e+05
4.541015624999999112e+00	-1.447336747016127338e+05
4.589843749999999112e+00	-1.396353473144287418e+05
4.638671874999999112e+00	8.511950351086557203e+04
4.687499999999999112e+00	2.444794100597535726e+04
4.736328124999999112e+00	-1.952851492394356173e+05
4.785156249999999112e+00	-1.403773242869807291e+05
4.833984374999999112e+00	3.894165115719703317e+04
4.882812499999999112e+00	-1.011205103622012539e+05
4.931640624999999112e+00	-8.293813144091368304e+04
4.980468749999999112e+00	1.565033784294426732e+04
5.029296874999999112e+00	1.396301246038930258e+05
5.078124999999999112e+00	-1.821854459669798962e+05
5.126953124999999112e+00	-2.156000571047378471e+05
5.175781249999999112e+00	-1.600752584809627297e+04
5.224609374999999112e+00	5.284460305662202154e+04
5.273437499999999112e+00	1.242716674064485123e+05
5.322265624999999112e+00	4.062857060060901858e+04
5.371093749999999112e+00	-5.614484340495255310e+01
5.419921874999999112e+00	-1.596234717987164040e+05
5.468749999999999112e+00	-9.525120356979973440e+04
5.517578124999999112e+00	-6.174022148933327117e+02
5.566406249999999112e+00	5.430731875329669856e+04
5.615234374999999112e+00	-1.653617918376050366e+05
5.664062499999999112e+00	-8.089118552338601148e+04
5.712890624999999112e+00	-7.935693538047373295e+04
5.761718749999999112e+00	-2.908326630873162867e+04
5.810546874999999112e+00	1.913204150328666437e+05
5.859374999999999112e+00	-9.893921428998582996e+02
5.908203124999999112e+00	-9.119341540455228824e+03
5.957031249999999112e+00	-2.698550889105039532e+05
6.005859374999999112e+00	1.561250808356098714e+05
6.054687499999999112e+00	-1.384065131275744352e+05
6.103515624999999112e+00	-6.003623025783586490e+04
6.152343749999999112e+00	-1.374121002213793399e+05
6.201171874999999112e+00	-1.176228934763720899e+05
6.249999999999999112e+00	-1.632396756688934984e+05
6.298828124999999112e+00	4.203787330465341074e+04
6.347656249999999112e+00	-4.606838946496573044e+02
6.396484374999999112e+00	1.661054845052647579e+04
6.445312499999999112e+00	-9.816646532004966866e+04
6.494140624999999112e+00	2.019119300485568820e+05
6.542968749999999112e+00	-1.718125142602785490e+05
6.591796874999999112e+00	5.192981069101430330e+04
6.640624999999999112e+00	2.107680897562979662e+05
6.689453124999999112e+00	1.909326202957531495e+04
6.738281249999999112e+00	-1.310041431691544130e+04
6.787109374999999112e+00	-4.932090676997715491e+04
6.835937499999999112e+00	9.635439104803855298e+04
6.884765624999999112e+00	-3.255856730428675655e+05
6.933593749999999112e+00	-1.406424000434706686e+05
6.982421874999999112e+00	4.926061028233591787e+04
7.031249999999999112e+00	-1.549299661157838418e+05
7.080078124999999112e+00	1.638950190279226808e+05
7.128906249999999112e+00	-5.233146487679268466e+04
7.177734374999999112e+00	1.889965134786769631e+05
7.226562499999999112e+00	-1.055627441659647156e+05
7.275390624999999112e+00	1.550954821466034446e+04
7.324218749999999112e+00	2.112926201921871398e+05
7.373046874999999112e+00	-3.899476109630187420e+04
7.421874999999999112e+00	-1.920695841027954593e+05
7.470703124999999112e+00	-8.099470530043516192e+03
7.519531249999999112e+00	-2.973472148072570781e+04
7.568359374999999112e+00	-8.168926369123483892e+04
7.617187499999999112e+00	-6.332094495982046647e+04
7.666015624999999112e+00	-4.910088978059728106e+03
7.714843749999999112e+00	-2.543032928774997708e+05
7.763671874999999112e+00	1.148339791146735224e+05
7.812499999999999112e+00	4.832704445559679880e+04
7.861328124999999112e+00	-3.060985127543568524e+04
7.910156249999999112e+00	-9.245944260473945178e+04
7.958984374999999112e+00	1.057336277868613251e+04
8.007812500000000000e+00	9.510113696436352620e+04
8.056640625000000000e+00	9.246586786429728818e+03
8.105468750000000000e+00	6.774916042170814762e+04
8.154296875000000000e+00	-1.136223413130093249e+05
8.203124999999998224e+00	-2.963808845109616523e+05
8.251953124999998224e+00	1.323928413570890843e+05
8.300781249999998224e+00	9.319005495757155586e+03
8.349609374999998224e+00	-3.194069966049548821e+05
8.398437499999998224e+00	-2.131911984253990231e+05
8.447265624999998224e+00	-1.380142753217203426e+05
8.496093749999998224e+00	-3.068902594115091051e+04
8.544921874999998224e+00	-5.642166765001446038e+04
8.593749999999998224e+00	-2.154957785657882414e+04
8.642578124999998224e+00	-2.272998236902297649e+05
8.691406249999998224e+00	-1.290277051812859136e+05
8.740234374999998224e+00	-1.571472174304539803e+05
8.789062499999998224e+00	-5.094615873751614708e+04
8.837890624999998224e+00	8.926359846479623229e+04
8.886718749999998224e+00	6.020980758186379535e+04
8.935546874999998224e+00	-1.288201916861673235e+05
8.984374999999998224e+00	-2.797237248629904570e+04
9.033203124999998224e+00	6.622602912654972170e+04
9.082031249999998224e+00	-1.749314478067868622e+05
9.130859374999998224e+00	-9.051810286498023197e+04
9.179687499999998224e+00	2.038286464061684092e+04
9.228515624999998224e+00	8.016080271563681890e+03
9.277343749999998224e+00	-6.029656218495695794e+04
9.326171874999998224e+00	-1.450581548680837441e+05
9.374999999999998224e+00	8.734046558429465222e+03
9.423828124999998224e+00	-1.553363898456349561e+05
9.472656249999998224e+00	3.470896670590538997e+04
9.521484374999998224e+00	-5.273427962105034385e+04
9.570312499999998224e+00	3.873666004785872065e+04
9.619140624999998224e+00	-1.965205461412513105e+05
9.667968749999998224e+00	3.092453892763409385e+04
9.716796874999998224e+00	-4.322327627839862544e+03


==> data/exportSummeThermal512xFit.dat <==
-9.765624999999998224e+00	5.276573356735133302e+02
-9.716796874999998224e+00	5.329303780004886448e+02
-9.667968749999998224e+00	5.382828410131927512e+02
-9.619140624999998224e+00	5.437163273144070672e+02
-9.570312499999998224e+00	5.492324801249258144e+02
-9.521484374999998224e+00	5.548329845249010077e+02
-9.472656249999998224e+00	5.605195687396638959e+02
-9.423828124999998224e+00	5.662940054718516194e+02
-9.374999999999998224e+00	5.721581132817548223e+02
-9.326171874999998224e+00	5.781137580178909730e+02
-9.277343749999998224e+00	5.841628542999023921e+02
-9.228515624999998224e+00	5.903073670559770108e+02
-9.179687499999998224e+00	5.965493131170945844e+02
-9.130859374999998224e+00	6.028907628705101160e+02
-9.082031249999998224e+00	6.093338419750041339e+02
-9.033203124999998224e+00	6.158807331405489549e+02
-8.984374999999998224e+00	6.225336779751705762e+02
-8.935546874999998224e+00	6.292949789019194213e+02
-8.886718749999998224e+00	6.361670011490095931e+02
-8.837890624999998224e+00	6.431521748163324901e+02
-8.789062499999998224e+00	6.502529970217134405e+02
-8.740234374999998224e+00	6.574720341304458771e+02
-8.691406249999998224e+00	6.648119240718157243e+02
-8.642578124999998224e+00	6.722753787465156847e+02
-8.593749999999998224e+00	6.798651865290459000e+02
-8.544921874999998224e+00	6.875842148694089246e+02
-8.496093749999998224e+00	6.954354129986227235e+02
-8.447265624999998224e+00	7.034218147428166503e+02
-8.398437499999998224e+00	7.115465414509131961e+02
-8.349609374999998224e+00	7.198128050411671666e+02
-8.300781249999998224e+00	7.282239111721055451e+02
-8.251953124999998224e+00	7.367832625437064280e+02
-8.203124999999998224e+00	7.454943623349648760e+02
-8.154296875000000000e+00	7.543608177843187832e+02
-8.105468750000000000e+00	7.633863439197642720e+02
-8.056640625000000000e+00	7.725747674458431220e+02
-8.007812500000000000e+00	7.819300307950975366e+02
-7.958984374999999112e+00	7.914561963519802248e+02
-7.910156249999999112e+00	8.011574508576625249e+02
-7.861328124999999112e+00	8.110381100046477059e+02
-7.812499999999999112e+00	8.211026232305852091e+02
-7.763671874999999112e+00	8.313555787212187624e+02
-7.714843749999999112e+00	8.418017086329560925e+02
-7.666015624999999112e+00	8.524458945461411759e+02
-7.617187499999999112e+00	8.632931731607492338e+02
-7.568359374999999112e+00	8.743487422468908790e+02
-7.519531249999999112e+00	8.856179668632354378e+02
-7.470703124999999112e+00	8.971063858572201752e+02
-7.421874999999999112e+00	9.088197186617309171e+02
-7.373046874999999112e+00	9.207638724037990414e+02
-7.324218749999999112e+00	9.329449493417890835e+02
-7.275390624999999112e+00	9.453692546485316370e+02
-7.226562499999999112e+00	9.580433045589069252e+02
-7.177734374999999112e+00	9.709738349015055974e+02
-7.128906249999999112e+00	9.841678100351904277e+02
-7.080078124999999112e+00	9.976324322126592961e+02
-7.031249999999999112e+00	1.011375151394476688e+03
-6.982421874999999112e+00	1.025403675538501602e+03
-6.933593749999999112e+00	1.039725981391199639e+03
-6.884765624999999112e+00	1.054350325809000879e+03
-6.835937499999999112e+00	1.069285257639653310e+03
-6.787109374999999112e+00	1.084539630195437212e+03
-6.738281249999999112e+00	1.100122614352160781e+03
-6.689453124999999112e+00	1.116043712310059391e+03
-6.640624999999999112e+00	1.132312772055077176e+03
-6.591796874999999112e+00	1.148940002561555275e+03
-6.542968749999999112e+00	1.165935989780057071e+03
-6.494140624999999112e+00	1.183311713456994994e+03
-6.445312499999999112e+00	1.201078564835861016e+03
-6.396484374999999112e+00	1.219248365293238749e+03
-6.347656249999999112e+00	1.237833385966413744e+03
-6.298828124999999112e+00	1.256846368433303724e+03
-6.249999999999999112e+00	1.276300546509656215e+03
-6.201171874999999112e+00	1.296209669232985107e+03
-6.152343749999999112e+00	1.316588025107632575e+03
-6.103515624999999112e+00	1.337450467690606501e+03
-6.054687499999999112e+00	1.358812442603561976e+03
-6.005859374999999112e+00	1.380690016062443874e+03
-5.957031249999999112e+00	1.403099905022967960e+03
-5.908203124999999112e+00	1.426059509047316624e+03
-5.859374999999999112e+00	1.449586944005214036e+03
-5.810546874999999112e+00	1.473701077730979478e+03
-5.761718749999999112e+00	1.498421567767295301e+03
-5.712890624999999112e+00	1.523768901336334466e+03
-5.664062499999999112e+00	1.549764437689635770e+03
-5.615234374999999112e+00	1.576430452999786212e+03
-5.566406249999999112e+00	1.603790187969639646e+03
-5.517578124999999112e+00	1.631867898348583367e+03
-5.468749999999999112e+00	1.660688908560342270e+03
-5.419921874999999112e+00	1.690279668663134998e+03
-5.371093749999999112e+00	1.720667814880759124e+03
-5.322265624999999112e+00	1.751882233962563305e+03
-5.273437499999999112e+00	1.783953131651398962e+03
-5.224609374999999112e+00	1.816912105561719045e+03
-5.175781249999999112e+00	1.850792222795215366e+03
-5.126953124999999112e+00	1.885628102648950517e+03
-5.078124999999999112e+00	1.921456004801118752e+03
-5.029296874999999112e+00	1.958313923392627885e+03
-4.980468749999999112e+00	1.996241687458913248e+03
-4.931640624999999112e+00	2.035281068206153350e+03
-4.882812499999999112e+00	2.075475893669693050e+03
-4.833984374999999112e+00	2.116872171340451587e+03
-4.785156249999999112e+00	2.159518219397859411e+03
-4.736328124999999112e+00	2.203464807245945394e+03
-4.687499999999999112e+00	2.248765306113231873e+03
-4.638671874999999112e+00	2.295475850547689333e+03
-4.589843749999999112e+00	2.343655511715989178e+03
-4.541015624999999112e+00	2.393366483502432857e+03
-4.492187499999999112e+00	2.444674282498300272e+03
-4.443359374999999112e+00	2.497647963077879922e+03
-4.394531249999999112e+00	2.552360348874518877e+03
-4.345703124999999112e+00	2.608888282099875596e+03
-4.296874999999999112e+00	2.667312892293849927e+03
-4.248046874999999112e+00	2.727719886253149070e+03
-4.199218749999999112e+00	2.790199861065110781e+03
-4.150390624999999112e+00	2.854848642372589438e+03
-4.101562499999999112e+00	2.921767650217996561e+03
-4.052734375000000000e+00	2.991064295062984002e+03
-4.003906250000000000e+00	3.062852406858125050e+03
-3.955078124999999556e+00	3.137252700348212329e+03
-3.906249999999999556e+00	3.214393280147960468e+03
-3.857421874999999556e+00	3.294410189514963349e+03
-3.808593749999999556e+00	3.377448007187690564e+03
-3.759765624999999556e+00	3.463660497152927746e+03
-3.710937499999999556e+00	3.553211316766997243e+03
-3.662109374999999556e+00	3.646274789287552721e+03
-3.613281249999999556e+00	3.743036747587982518e+03
-3.564453124999999556e+00	3.843695456636682138e+03
-3.515624999999999556e+00	3.948462623242563041e+03
-3.466796874999999556e+00	4.057564502612586693e+03
-3.417968749999999556e+00	4.171243112455707887e+03
-3.369140624999999556e+00	4.289757566722671982e+03
-3.320312499999999556e+00	4.413385542618478212e+03
-3.271484374999999556e+00	4.542424896294449354e+03
-3.222656249999999556e+00	4.677195444655455503e+03
-3.173828124999999556e+00	4.818040933046817372e+03
-3.124999999999999556e+00	4.965331211264577178e+03
-3.076171874999999556e+00	5.119464643420447828e+03
-3.027343749999999556e+00	5.280870780758641558e+03
-2.978515624999999556e+00	5.450013330648001102e+03
-2.929687499999999556e+00	5.627393459758044628e+03
-2.880859374999999556e+00	5.813553474988488233e+03
-2.832031249999999556e+00	6.009080932199109156e+03
-2.783203124999999556e+00	6.214613230348524667e+03
-2.734374999999999556e+00	6.430842757499215622e+03
-2.685546874999999556e+00	6.658522665525999400e+03
-2.636718749999999556e+00	6.898473362571911821e+03
-2.587890624999999556e+00	7.151589826687434652e+03
-2.539062499999999556e+00	7.418849861102944487e+03
-2.490234374999999556e+00	7.701323431752963188e+03
-2.441406249999999556e+00	8.000183251647087673e+03
-2.392578124999999556e+00	8.316716805268742974e+03
-2.343749999999999556e+00	8.652340040368491827e+03
-2.294921874999999556e+00	9.008612995527988460e+03
-2.246093749999999556e+00	9.387257681224760745e+03
-2.197265624999999556e+00	9.790178591722855344e+03
-2.148437499999999556e+00	1.021948629732327390e+04
-2.099609374999999556e+00	1.067752465431321252e+04
-2.050781249999999556e+00	1.116690227711712760e+04
-2.001953125000000000e+00	1.169052904844386831e+04
-1.953124999999999778e+00	1.225165860471111773e+04
-1.904296874999999778e+00	1.285393793346985331e+04
-1.855468749999999778e+00	1.350146546691463118e+04
-1.806640624999999778e+00	1.419885936371284333e+04
-1.757812499999999778e+00	1.495133805700593257e+04
-1.708984374999999778e+00	1.576481563128255948e+04
-1.660156249999999778e+00	1.664601520341521245e+04
-1.611328124999999778e+00	1.760260426106681552e+04
-1.562499999999999778e+00	1.864335690471268026e+04
-1.513671874999999778e+00	1.977834921405741625e+04
-1.464843749999999778e+00	2.101919560462917070e+04
-1.416015624999999778e+00	2.237933617578513076e+04
-1.367187499999999778e+00	2.387438784002613102e+04
-1.318359374999999778e+00	2.552257568752987936e+04
-1.269531249999999778e+00	2.734526588415305378e+04
-1.220703124999999778e+00	2.936762784700540578e+04
-1.171874999999999778e+00	3.161946207398996194e+04
-1.123046874999999778e+00	3.413624163897160906e+04
-1.074218749999999778e+00	3.696043114745931962e+04
-1.025390624999999778e+00	4.014316848983838281e+04
-9.765624999999998890e-01	4.374642430075178709e+04
-9.277343749999998890e-01	4.784579483120668738e+04
-8.789062499999998890e-01	5.253414044289864978e+04
-8.300781249999998890e-01	5.792636034031743475e+04
-7.812499999999998890e-01	6.416570283662193106e+04
-7.324218749999998890e-01	7.143216017497652501e+04
-6.835937499999998890e-01	7.995370018275124312e+04
-6.347656249999998890e-01	9.002135463946303935e+04
-5.859374999999998890e-01	1.020095148355719575e+05
-5.371093749999998890e-01	1.164031364958369231e+05
-4.882812499999999445e-01	1.338337748820406850e+05
-4.394531249999999445e-01	1.551260157449760882e+05
-3.906249999999999445e-01	1.813538022739411681e+05
-3.417968749999999445e-01	2.138996317676246108e+05
-2.929687499999999445e-01	2.544923496240335517e+05
-2.441406249999999722e-01	3.051583221952907625e+05
-1.953124999999999722e-01	3.679340096073865425e+05
-1.464843749999999722e-01	4.440369541007705266e+05
-9.765624999999998612e-02	5.320434110207558842e+05
-4.882812499999999306e-02	6.248742934649267700e+05
0.000000000000000000e+00	7.070171737446403131e+05
4.882812499999999306e-02	7.565677701177601703e+05
9.765624999999998612e-02	7.561897273952736286e+05
1.464843749999999722e-01	7.060276295682402560e+05
1.953124999999999722e-01	6.235868685879380209e+05
2.441406249999999722e-01	5.307372793044826249e+05
2.929687499999999445e-01	4.428674609864943777e+05
3.417968749999999445e-01	3.669526348088081577e+05
3.906249999999999445e-01	3.043604761476116255e+05
4.394531249999999445e-01	2.538520122168049857e+05
4.882812499999999445e-01	2.133869014618259971e+05
5.371093749999998890e-01	1.809418171957752784e+05
5.859374999999998890e-01	1.547928065480487712e+05
6.347656249999998890e-01	1.335621065000520030e+05
6.835937499999998890e-01	1.161797292145145475e+05
7.324218749999998890e-01	1.018241967898909352e+05
7.812499999999998890e-01	8.986632925510320638e+04
8.300781249999998890e-01	7.982296562790103781e+04
8.789062499999998890e-01	7.132106688529859821e+04
9.277343749999998890e-01	6.407062217092016363e+04
9.765624999999998890e-01	5.784443809541507653e+04
1.025390624999999778e+00	5.246311359004463156e+04
1.074218749999999778e+00	4.778385484771509073e+04
1.123046874999999778e+00	4.369211473199357715e+04
1.171874999999999778e+00	4.009530768638078007e+04
1.220703124999999778e+00	3.691805358673279261e+04
1.269531249999999778e+00	3.409855303883652232e+04
1.318359374999999778e+00	3.158580480505584637e+04
1.367187499999999778e+00	2.933745408691139164e+04
1.416015624999999778e+00	2.731811663224011500e+04
1.464843749999999778e+00	2.549806424676250754e+04
1.513671874999999778e+00	2.385218672794385566e+04
1.562499999999999778e+00	2.235916668558531092e+04
1.611328124999999778e+00	2.100081942809340399e+04
1.660156249999999778e+00	1.976156167902500601e+04
1.708984374999999778e+00	1.862798148476625647e+04
1.757812499999999778e+00	1.758848809374095435e+04
1.806640624999999778e+00	1.663302541254587413e+04
1.855468749999999778e+00	1.575283629412182563e+04
1.904296874999999778e+00	1.494026769109296038e+04
1.953124999999999778e+00	1.418860883489198022e+04
2.001953125000000000e+00	1.349195624029128703e+04
2.050781249999999556e+00	1.284510060494738173e+04
2.099609374999999556e+00	1.224343166313898291e+04
2.148437499999999556e+00	1.168285782813837795e+04
2.197265624999999556e+00	1.115973806819914171e+04
2.246093749999999556e+00	1.067082394440458847e+04
2.294921874999999556e+00	1.021321012300487746e+04
2.343749999999999556e+00	9.784291982051341620e+03
2.392578124999999556e+00	9.381729178738445626e+03
2.441406249999999556e+00	9.003414242704129720e+03
2.490234374999999556e+00	8.647445421548871309e+03
2.539062499999999556e+00	8.312103135744295287e+03
2.587890624999999556e+00	7.995829506961395055e+03
2.636718749999999556e+00	7.697210511408340608e+03
2.685546874999999556e+00	7.414960381778853844e+03
2.734374999999999556e+00	7.147907940846655038e+03
2.783203124999999556e+00	6.894984598965052101e+03
2.832031249999999556e+00	6.655213788633674994e+03
2.880859374999999556e+00	6.427701643392641017e+03
2.929687499999999556e+00	6.211628756819012779e+03
2.978515624999999556e+00	6.006242881317564752e+03
3.027343749999999556e+00	5.810852446517624230e+03
3.076171874999999556e+00	5.624820794061100059e+03
3.124999999999999556e+00	5.447561039924988108e+03
3.173828124999999556e+00	5.278531487600169385e+03
3.222656249999999556e+00	5.117231525804576449e+03
3.271484374999999556e+00	4.963197953237749971e+03
3.320312499999999556e+00	4.816001680428790678e+03
3.369140624999999556e+00	4.675244765192972409e+03
3.417968749999999556e+00	4.540557743761299207e+03
3.466796874999999556e+00	4.411597224422379441e+03
3.515624999999999556e+00	4.288043714633634409e+03
3.564453124999999556e+00	4.169599656117422455e+03
3.613281249999999556e+00	4.055987645539063578e+03
3.662109374999999556e+00	3.946948821037518883e+03
3.710937499999999556e+00	3.842241397203925771e+03
3.759765624999999556e+00	3.741639333127838199e+03
3.808593749999999556e+00	3.644931119897735698e+03
3.857421874999999556e+00	3.551918675486858319e+03
3.906249999999999556e+00	3.462416336307894653e+03
3.955078124999999556e+00	3.376249935906518658e+03
4.003906250000000000e+00	3.293255962306232959e+03
4.052734375000000000e+00	3.213280786434483616e+03
4.101562499999999112e+00	3.136179954868758159e+03
4.150390624999999112e+00	3.061817540855394327e+03
4.199218749999999112e+00	2.990065548185176340e+03
4.248046874999999112e+00	2.920803363068768704e+03
4.296874999999999112e+00	2.853917249650829490e+03
4.345703124999999112e+00	2.789299885241810443e+03
4.394531249999999112e+00	2.726849931737919633e+03
4.443359374999999112e+00	2.666471640048273457e+03
4.492187499999999112e+00	2.608074484659035988e+03
4.541015624999999112e+00	2.551572825741790894e+03
4.589843749999999112e+00	2.496885596461363093e+03
4.638671874999999112e+00	2.443936013360269499e+03
4.687499999999999112e+00	2.392651307895840091e+03
4.736328124999999112e+00	2.342962477384450722e+03
4.785156249999999112e+00	2.294804053767547430e+03
4.833984374999999112e+00	2.248113888758196481e+03
4.882812499999999112e+00	2.202832954056606468e+03
4.931640624999999112e+00	2.158905155439882947e+03
4.980468749999999112e+00	2.116277159636733359e+03
5.029296874999999112e+00	2.074898232992996782e+03
5.078124999999999112e+00	2.034720091019943766e+03
5.126953124999999112e+00	1.995696757995122653e+03
5.175781249999999112e+00	1.957784435856060554e+03
5.224609374999999112e+00	1.920941381691054403e+03
5.273437499999999112e+00	1.885127793189292106e+03
5.322265624999999112e+00	1.850305701465240645e+03
5.371093749999999112e+00	1.816438870720137174e+03
5.419921874999999112e+00	1.783492704247009669e+03
5.468749999999999112e+00	1.751434156325347431e+03
5.517578124999999112e+00	1.720231649587722131e+03
5.566406249999999112e+00	1.689854997473671347e+03
5.615234374999999112e+00	1.660275331416295558e+03
5.664062499999999112e+00	1.631465032434551176e+03
5.712890624999999112e+00	1.603397666829413993e+03
5.761718749999999112e+00	1.576047925705130410e+03
5.810546874999999112e+00	1.549391568057890936e+03
5.859374999999999112e+00	1.523405367193600341e+03
5.908203124999999112e+00	1.498067060254185435e+03
5.957031249999999112e+00	1.473355300648160210e+03
6.005859374999999112e+00	1.449249613196144992e+03
6.054687499999999112e+00	1.425730351815797349e+03
6.103515624999999112e+00	1.402778659583267881e+03
6.152343749999999112e+00	1.380376431019949450e+03
6.201171874999999112e+00	1.358506276464020402e+03
6.249999999999999112e+00	1.337151488396184959e+03
6.298828124999999112e+00	1.316296009598128649e+03
6.347656249999999112e+00	1.295924403030645635e+03
6.396484374999999112e+00	1.276021823326163485e+03
6.445312499999999112e+00	1.256573989797588183e+03
6.494140624999999112e+00	1.237567160872041086e+03
6.542968749999999112e+00	1.218988109864205398e+03
6.591796874999999112e+00	1.200824102009706166e+03
6.640624999999999112e+00	1.183062872684216472e+03
6.689453124999999112e+00	1.165692606738874474e+03
6.738281249999999112e+00	1.148701918887134980e+03
6.787109374999999112e+00	1.132079835082386353e+03
6.835937499999999112e+00	1.115815774829572774e+03
6.884765624999999112e+00	1.099899534377689633e+03
6.933593749999999112e+00	1.084321270743397235e+03
6.982421874999999112e+00	1.069071486519137579e+03
7.031249999999999112e+00	1.054141015422050714e+03
7.080078124999999112e+00	1.039521008542716572e+03
7.128906249999999112e+00	1.025202921255269985e+03
7.177734374999999112e+00	1.011178500752802393e+03
7.226562499999999112e+00	9.974397741741590835e+02
7.275390624999999112e+00	9.839790372902946274e+02
7.324218749999999112e+00	9.707888437202614114e+02
7.373046874999999112e+00	9.578619946486991239e+02
7.421874999999999112e+00	9.451915290183536627e+02
7.470703124999999112e+00	9.327707141727237286e+02
7.519531249999999112e+00	9.205930369253860590e+02
7.568359374999999112e+00	9.086521950339177920e+02
7.617187499999999112e+00	8.969420890576095644e+02
7.666015624999999112e+00	8.854568145793597296e+02
7.714843749999999112e+00	8.741906547732605759e+02
7.763671874999999112e+00	8.631380733004323247e+02
7.812499999999999112e+00	8.522937075166498744e+02
7.861328124999999112e+00	8.416523619762252792e+02
7.910156249999999112e+00	8.312090022174750175e+02
7.958984374999999112e+00	8.209587488159144186e+02
8.007812500000000000e+00	8.108968716920825273e+02
8.056640625000000000e+00	8.010187846616172465e+02
8.105468750000000000e+00	7.913200402158735187e+02
8.154296875000000000e+00	7.817963245220091721e+02
8.203124999999998224e+00	7.724434526320598025e+02
8.251953124999998224e+00	7.632573638910794216e+02
8.300781249999998224e+00	7.542341175349564537e+02
8.349609374999998224e+00	7.453698884690030582e+02
8.398437499999998224e+00	7.366609632188864225e+02
8.447265624999998224e+00	7.281037360459141610e+02
8.496093749999998224e+00	7.196947052190896557e+02
8.544921874999998224e+00	7.114304694367555157e+02
8.593749999999998224e+00	7.033077243910058769e+02
8.642578124999998224e+00	6.953232594683931893e+02
8.691406249999998224e+00	6.874739545807910872e+02
8.740234374999998224e+00	6.797567771205769986e+02
8.789062499999998224e+00	6.721687790345951043e+02
8.837890624999998224e+00	6.647070940116338988e+02
8.886718749999998224e+00	6.573689347784148822e+02
8.935546874999998224e+00	6.501515904993368622e+02
8.984374999999998224e+00	6.430524242754494253e+02
9.033203124999998224e+00	6.360688707383545761e+02
9.082031249999998224e+00	6.291984337349413181e+02
9.130859374999998224e+00	6.224386840990570136e+02
9.179687499999998224e+00	6.157872575064038756e+02
9.228515624999998224e+00	6.092418524091306153e+02
9.277343749999998224e+00	6.028002280467527498e+02
9.326171874999998224e+00	5.964602025301942376e+02
9.374999999999998224e+00	5.902196509958989736e+02
9.423828124999998224e+00	5.840765038270949390e+02
9.472656249999998224e+00	5.780287449394381838e+02
9.521484374999998224e+00	5.720744101283851251e+02
9.570312499999998224e+00	5.662115854757678335e+02
9.619140624999998224e+00	5.604384058131623760e+02
9.667968749999998224e+00	5.547530532397456682e+02
9.716796874999998224e+00	5.491537556924498631e+02


==> data/exportTimeUltraLong.dat <==
0.000000000000000000e+00	2.104470191000000050e+05
6.000000000000000000e+01	1.887262313000000140e+05
1.200000000000000000e+02	1.557799469000000099e+05
1.866666666666666572e+02	1.210979091000000044e+05
2.400000000000000000e+02	1.324666111000000092e+05
3.133333333333333144e+02	1.179190929000000033e+05
3.600000000000000000e+02	1.090566738999999943e+05
4.800000000000000000e+02	1.507152160999999905e+05
6.000000000000000000e+02	8.710804129999999714e+04


==> data/exportTimeUltraLongFWHM.dat <==
0.000000000000000000e+00	2.919441430543299703e+02
3.600000000000000000e+03	3.054816293553855076e+02
7.200000000000000000e+03	4.101787762246631814e+02
1.120000000000000000e+04	3.015981875297990200e+02
1.440000000000000000e+04	3.242879248794405385e+02
1.880000000000000000e+04	4.616929256807254660e+02
2.160000000000000000e+04	4.293695134555186996e+02
2.880000000000000000e+04	3.522061885516082498e+02
3.600000000000000000e+04	6.546964187568589750e+02


==> data/exportTimeUltraLongFit.dat <==
0.000000000000000000e+00	2.148460181671187165e+05
6.000000000000000000e+01	1.779221194855131034e+05
1.200000000000000000e+02	1.539285468435474613e+05
1.866666666666666572e+02	1.369841888697847608e+05
2.400000000000000000e+02	1.282058437575329881e+05
3.133333333333333144e+02	1.205063891717144434e+05
3.600000000000000000e+02	1.173443053568863688e+05
4.800000000000000000e+02	1.127579671313029394e+05
6.000000000000000000e+02	1.108213631675223005e+05


==> data/exportTimeUltraLongFitnoOffset.dat <==
0.000000000000000000e+00	1.916815208010050701e+05
6.000000000000000000e+01	1.776375923372054531e+05
1.200000000000000000e+02	1.646226202687439218e+05
1.866666666666666572e+02	1.512768365824953362e+05
2.400000000000000000e+02	1.413835146491854975e+05
3.133333333333333144e+02	1.288279186027556425e+05
3.600000000000000000e+02	1.214249790334051650e+05
4.800000000000000000e+02	1.042839086993076344e+05
6.000000000000000000e+02	8.956257353450871597e+04


==> data/exporthyperSpec.dat <==
-9.765624999999998224e+00	1.208028779997668153e+03
-9.716796874999998224e+00	-7.655170255865671606e+03
-9.667968749999998224e+00	4.367232603558806659e+03
-9.619140624999998224e+00	6.271983634205962517e+03
-9.570312499999998224e+00	-2.040471810980444843e+03
-9.521484374999998224e+00	5.996141058439723565e+03
-9.472656249999998224e+00	8.621284618852399944e+03
-9.423828124999998224e+00	-2.481594325329884214e+03
-9.374999999999998224e+00	4.114928267530716766e+03
-9.326171874999998224e+00	-1.193491314770400322e+03
-9.277343749999998224e+00	2.337182517490817645e+03
-9.228515624999998224e+00	2.341147993601257440e+03
-9.179687499999998224e+00	-1.640014541080553499e+03
-9.130859374999998224e+00	1.020195499826053151e+03
-9.082031249999998224e+00	4.453241383601497546e+03
-9.033203124999998224e+00	5.280884639980012253e+03
-8.984374999999998224e+00	8.189146573457602244e+03
-8.935546874999998224e+00	8.030930244947090841e+02
-8.886718749999998224e+00	4.364819400241013682e+03
-8.837890624999998224e+00	-5.559508339876583705e+03
-8.789062499999998224e+00	-3.750382459253365596e+03
-8.740234374999998224e+00	5.348205983016223399e+03
-8.691406249999998224e+00	3.481286005033873607e+03
-8.642578124999998224e+00	-4.740325880828305344e+03
-8.593749999999998224e+00	-7.917759869978914367e+02
-8.544921874999998224e+00	-1.495339498356150045e+02
-8.496093749999998224e+00	-6.158535996283877466e+03
-8.447265624999998224e+00	5.550648876552245383e+03
-8.398437499999998224e+00	-2.089404190776820087e+03
-8.349609374999998224e+00	-4.919012348894937531e+03
-8.300781249999998224e+00	-4.246457842925241494e+03
-8.251953124999998224e+00	-1.609727047783836042e+03
-8.203124999999998224e+00	6.966128355379032655e+02
-8.154296875000000000e+00	8.341203174367785778e+01
-8.105468750000000000e+00	6.020590145195285913e+03
-8.056640625000000000e+00	7.029900806824222855e+03
-8.007812500000000000e+00	1.412975698423756512e+03
-7.958984374999999112e+00	-1.127068153151574961e+03
-7.910156249999999112e+00	2.620133362452739220e+03
-7.861328124999999112e+00	2.674541607385539805e+02
-7.812499999999999112e+00	6.142342403670275417e+03
-7.763671874999999112e+00	4.360095501325112309e+03
-7.714843749999999112e+00	4.295942810393553373e+03
-7.666015624999999112e+00	-3.298651167421640821e+03
-7.617187499999999112e+00	1.408541277810936890e+03
-7.568359374999999112e+00	1.009533189705867073e+02
-7.519531249999999112e+00	6.357215091062879537e+02
-7.470703124999999112e+00	-9.221975022415044805e+02
-7.421874999999999112e+00	2.097587603452514941e+03
-7.373046874999999112e+00	1.139807269233407715e+04
-7.324218749999999112e+00	-2.698822248366852818e+03
-7.275390624999999112e+00	4.292803454442698239e+03
-7.226562499999999112e+00	-3.431450422353510476e+03
-7.177734374999999112e+00	4.770467483681268277e+03
-7.128906249999999112e+00	-4.275627051026684967e+03
-7.080078124999999112e+00	-1.671607506496387714e+03
-7.031249999999999112e+00	-1.992454930898744124e+03
-6.982421874999999112e+00	-1.940318307584124341e+03
-6.933593749999999112e+00	6.653927592424779505e+03
-6.884765624999999112e+00	-9.269207449951326225e+02
-6.835937499999999112e+00	4.761638061379448118e+03
-6.787109374999999112e+00	-8.933259905570837873e+03
-6.738281249999999112e+00	7.779184162807016492e+02
-6.689453124999999112e+00	-5.334272749834522983e+03
-6.640624999999999112e+00	-2.725639187208975727e+03
-6.591796874999999112e+00	-8.434701355844337741e+03
-6.542968749999999112e+00	4.953272041182920475e+03
-6.494140624999999112e+00	1.399924566361846519e+04
-6.445312499999999112e+00	1.062508549988831192e+03
-6.396484374999999112e+00	6.947990943062474116e+02
-6.347656249999999112e+00	5.537018739142185041e+03
-6.298828124999999112e+00	-3.984650934722707916e+03
-6.249999999999999112e+00	3.569504556386008517e+03
-6.201171874999999112e+00	-2.784802586434062960e+03
-6.152343749999999112e+00	-5.451391931456639213e+03
-6.103515624999999112e+00	-1.580604069313421860e+03
-6.054687499999999112e+00	2.000115654910631974e+03
-6.005859374999999112e+00	-6.270243187490445962e+02
-5.957031249999999112e+00	-1.957746353103830415e+03
-5.908203124999999112e+00	-3.817384343877332412e+03
-5.859374999999999112e+00	9.963713888963015052e+03
-5.810546874999999112e+00	-2.104747925716616010e+03
-5.761718749999999112e+00	-5.059410060260757973e+02
-5.712890624999999112e+00	2.611818451491731594e+03
-5.664062499999999112e+00	-5.665783757387278456e+03
-5.615234374999999112e+00	-8.543495386693310138e+03
-5.566406249999999112e+00	7.711554980931789771e+01
-5.517578124999999112e+00	7.052567379162088400e+03
-5.468749999999999112e+00	-2.749240069272120763e+03
-5.419921874999999112e+00	-7.382580756955482684e+03
-5.371093749999999112e+00	1.505235585925621763e+03
-5.322265624999999112e+00	4.480837783092289101e+03
-5.273437499999999112e+00	-4.845769866855205692e+03
-5.224609374999999112e+00	7.724514526526224472e+03
-5.175781249999999112e+00	9.868173553353364014e+02
-5.126953124999999112e+00	2.278257864541690196e+03
-5.078124999999999112e+00	2.339303392659433939e+03
-5.029296874999999112e+00	-2.783274076867040094e+03
-4.980468749999999112e+00	-2.578374459063674749e+03
-4.931640624999999112e+00	3.558096388481100689e+02
-4.882812499999999112e+00	3.639650295310101455e+02
-4.833984374999999112e+00	1.491360361831082628e+03
-4.785156249999999112e+00	-9.273747360781424504e+03
-4.736328124999999112e+00	-6.781617809057468548e+03
-4.687499999999999112e+00	-7.655082131519443465e+02
-4.638671874999999112e+00	9.236988127622325919e+02
-4.589843749999999112e+00	7.044287844985797165e+03
-4.541015624999999112e+00	-1.726567043837222627e+03
-4.492187499999999112e+00	-8.783312402052772086e+03
-4.443359374999999112e+00	6.669313801047905145e+03
-4.394531249999999112e+00	2.151444172997858459e+03
-4.345703124999999112e+00	-4.845688963340997361e+03
-4.296874999999999112e+00	7.486496871866666879e+03
-4.248046874999999112e+00	9.027518114744474587e+03
-4.199218749999999112e+00	-3.240675083790221834e+03
-4.150390624999999112e+00	-4.180205838348572797e+03
-4.101562499999999112e+00	2.888363616213460773e+03
-4.052734375000000000e+00	4.210520379898025567e+02
-4.003906250000000000e+00	-5.992110690347131822e+03
-3.955078124999999556e+00	6.980330214227842589e+03
-3.906249999999999556e+00	-3.722210518680059067e+03
-3.857421874999999556e+00	-2.617739024342387893e+03
-3.808593749999999556e+00	-1.174843719745710587e+03
-3.759765624999999556e+00	-9.586002277079913256e+03
-3.710937499999999556e+00	5.463620538189616127e+02
-3.662109374999999556e+00	-4.624331673520694494e+03
-3.613281249999999556e+00	-4.997797712280866108e+03
-3.564453124999999556e+00	-6.332264617362498029e+03
-3.515624999999999556e+00	-6.023746703136076576e+03
-3.466796874999999556e+00	-5.998184523454866394e+03
-3.417968749999999556e+00	8.260190892210339371e+03
-3.369140624999999556e+00	2.204518231804957395e+03
-3.320312499999999556e+00	-4.236678680679664467e+03
-3.271484374999999556e+00	2.267690388954881655e+03
-3.222656249999999556e+00	4.541076832871204715e+03
-3.173828124999999556e+00	3.034645575679038302e+03
-3.124999999999999556e+00	3.825610410733677782e+03
-3.076171874999999556e+00	-2.575617760046438434e+03
-3.027343749999999556e+00	-2.585546332402882399e+03
-2.978515624999999556e+00	-6.437501579259946993e+03
-2.929687499999999556e+00	7.765733418767932562e+03
-2.880859374999999556e+00	-4.430325815830117790e+03
-2.832031249999999556e+00	-2.230214855999195606e+03
-2.783203124999999556e+00	1.430932376816973147e+03
-2.734374999999999556e+00	-1.010637867287289623e+03
-2.685546874999999556e+00	2.612384340077730030e+03
-2.636718749999999556e+00	-5.771929374835991439e+03
-2.587890624999999556e+00	6.324198305658193931e+03
-2.539062499999999556e+00	-3.011327801702333090e+03
-2.490234374999999556e+00	4.007824424141883355e+03
-2.441406249999999556e+00	-1.601257372600840881e+03
-2.392578124999999556e+00	4.458297609685103453e+03
-2.343749999999999556e+00	-1.896295812018270453e+03
-2.294921874999999556e+00	1.513465281198646153e+02
-2.246093749999999556e+00	6.317978121955986353e+03
-2.197265624999999556e+00	-1.282746395173796827e+03
-2.148437499999999556e+00	-1.537134163130143179e+03
-2.099609374999999556e+00	8.403800249666247737e+02
-2.050781249999999556e+00	-7.456817983423326950e+03
-2.001953125000000000e+00	-3.030116737120658854e+03
-1.953124999999999778e+00	-4.714790990527216309e+03
-1.904296874999999778e+00	6.399149910460929277e+03
-1.855468749999999778e+00	3.399481928889383653e+03
-1.806640624999999778e+00	2.867355497458492664e+03
-1.757812499999999778e+00	2.226168437152564820e+03
-1.708984374999999778e+00	-8.811537313244960387e+03
-1.660156249999999778e+00	-2.027615214701654168e+03
-1.611328124999999778e+00	6.034459765280557804e+03
-1.562499999999999778e+00	-9.365232307734710048e+03
-1.513671874999999778e+00	3.918023598673291872e+03
-1.464843749999999778e+00	-2.481645333975490360e+02
-1.416015624999999778e+00	-2.668571991530470314e+03
-1.367187499999999778e+00	5.880243170441643997e+03
-1.318359374999999778e+00	-1.063110475231791725e+03
-1.269531249999999778e+00	3.201377905988394104e+03
-1.220703124999999778e+00	-2.179477624093761278e+03
-1.171874999999999778e+00	-5.514841431909373568e+03
-1.123046874999999778e+00	-3.175802652733045761e+03
-1.074218749999999778e+00	2.254310700218198235e+03
-1.025390624999999778e+00	-6.734448766552323832e+03
-9.765624999999998890e-01	-2.726374529205898398e+03
-9.277343749999998890e-01	1.101058461570897407e+03
-8.789062499999998890e-01	6.254004508218937417e+02
-8.300781249999998890e-01	-1.781881937744817606e+03
-7.812499999999998890e-01	-2.747423031813386842e+03
-7.324218749999998890e-01	1.083134233803793677e+03
-6.835937499999998890e-01	-2.080282538411499445e+03
-6.347656249999998890e-01	-2.381588599842945314e+03
-5.859374999999998890e-01	1.145836266933528350e+03
-5.371093749999998890e-01	-5.158695578037802989e+03
-4.882812499999999445e-01	7.224223057804831569e+02
-4.394531249999999445e-01	-3.853744594558127574e+03
-3.906249999999999445e-01	-1.999518744041489811e+02
-3.417968749999999445e-01	-2.008853308154861224e+04
-2.929687499999999445e-01	-1.646850490283991803e+03
-2.441406249999999722e-01	-1.225702932235094340e+04
-1.953124999999999722e-01	-1.669413381800118077e+04
-1.464843749999999722e-01	-1.666761071031750544e+04
-9.765624999999998612e-02	-1.751174343402480372e+04
-4.882812499999999306e-02	-1.893704719618919989e+04
0.000000000000000000e+00	-4.248983960571807256e+04
4.882812499999999306e-02	-5.799799553113427100e+04
9.765624999999998612e-02	-8.280785264907818055e+04
1.464843749999999722e-01	-7.398270759791975433e+04
1.953124999999999722e-01	-4.880396037805404922e+04
2.441406249999999722e-01	-3.676715282732082414e+04
2.929687499999999445e-01	-2.347025282133468863e+04
3.417968749999999445e-01	-1.652864862733869813e+04
3.906249999999999445e-01	-1.349582219716956934e+04
4.394531249999999445e-01	-8.466052762126144444e+03
4.882812499999999445e-01	-1.299275363409248894e+04
5.371093749999998890e-01	-3.792575364152754901e+03
5.859374999999998890e-01	-1.261496985221951036e+04
6.347656249999998890e-01	-4.587035317802062309e+03
6.835937499999998890e-01	-3.892783023536206656e+03
7.324218749999998890e-01	-6.834331149052561159e+03
7.812499999999998890e-01	-1.172242783395132392e+04
8.300781249999998890e-01	5.397010946218715617e+03
8.789062499999998890e-01	-6.963883197762627788e+03
9.277343749999998890e-01	8.842404537337328065e+02
9.765624999999998890e-01	-3.687603982637981517e+03
1.025390624999999778e+00	-7.764133817207990660e+02
1.074218749999999778e+00	3.826768059094962609e+03
1.123046874999999778e+00	-1.470655053766034371e+03
1.171874999999999778e+00	5.506022410071000195e+03
1.220703124999999778e+00	2.491749544522506767e+03
1.269531249999999778e+00	1.606522804158188080e+02
1.318359374999999778e+00	5.390938736706706550e+03
1.367187499999999778e+00	-1.649457144987880383e+03
1.416015624999999778e+00	4.791745524872682836e+03
1.464843749999999778e+00	6.353696545957704075e+03
1.513671874999999778e+00	-8.916816389373856509e+03
1.562499999999999778e+00	3.247103556362748350e+03
1.611328124999999778e+00	4.017884982080843656e+03
1.660156249999999778e+00	-9.742224804871862943e+03
1.708984374999999778e+00	-3.721405513003973738e+03
1.757812499999999778e+00	-1.765834293658419256e+03
1.806640624999999778e+00	6.408006245166940971e+03
1.855468749999999778e+00	6.179015982411920049e+03
1.904296874999999778e+00	-6.085202212884918254e+02
1.953124999999999778e+00	-7.658942012809723565e+03
2.001953125000000000e+00	-3.873932433532034338e+03
2.050781249999999556e+00	1.468673808158386692e+03
2.099609374999999556e+00	-2.272140288365654214e+03
2.148437499999999556e+00	-7.088572251496291756e+03
2.197265624999999556e+00	4.273143684440772631e+03
2.246093749999999556e+00	-2.674491274650144987e+03
2.294921874999999556e+00	-2.191195287650194587e+03
2.343749999999999556e+00	6.562316438216160350e+03
2.392578124999999556e+00	4.622633083384897873e+03
2.441406249999999556e+00	-5.120947412406612784e+03
2.490234374999999556e+00	-7.627610663573519560e+03
2.539062499999999556e+00	-2.604255464598545586e+03
2.587890624999999556e+00	-4.406241702440247536e+03
2.636718749999999556e+00	2.915883590832952450e+03
2.685546874999999556e+00	-9.359851534316430843e+03
2.734374999999999556e+00	-9.384488177768465903e+03
2.783203124999999556e+00	-3.181246764773800351e+01
2.832031249999999556e+00	7.210782831280792379e+03
2.880859374999999556e+00	-1.131046724655036542e+03
2.929687499999999556e+00	3.960795473964397843e+03
2.978515624999999556e+00	-3.871434720533032760e+03
3.027343749999999556e+00	-2.482787684715679461e+03
3.076171874999999556e+00	-1.713561533793971421e+03
3.124999999999999556e+00	-8.491116103670519806e+03
3.173828124999999556e+00	-3.094028874998200990e+03
3.222656249999999556e+00	-1.547248348937637502e+03
3.271484374999999556e+00	8.103401034865007659e+02
3.320312499999999556e+00	4.065299120413450964e+03
3.369140624999999556e+00	6.302158247542168283e+03
3.417968749999999556e+00	-2.646755422966583410e+03
3.466796874999999556e+00	4.042272963898703892e+03
3.515624999999999556e+00	5.326985748495908410e+03
3.564453124999999556e+00	-1.261146350049695320e+04
3.613281249999999556e+00	3.208616923372489964e+03
3.662109374999999556e+00	8.475811410090118443e+03
3.710937499999999556e+00	7.428182653851554278e+03
3.759765624999999556e+00	-4.250603575571548390e+03
3.808593749999999556e+00	1.349089964783716368e+03
3.857421874999999556e+00	4.174672383707682457e+03
3.906249999999999556e+00	2.880219600383082366e+02
3.955078124999999556e+00	8.446889950612937810e+02
4.003906250000000000e+00	-1.393045831116028467e+03
4.052734375000000000e+00	2.153075244982561799e+03
4.101562499999999112e+00	-8.615081648637498120e+02
4.150390624999999112e+00	-5.905572766743996453e+02
4.199218749999999112e+00	4.056525841662341463e+03
4.248046874999999112e+00	4.598556324247650082e+03
4.296874999999999112e+00	1.256897634859574100e+04
4.345703124999999112e+00	-1.526477859992038248e+03
4.394531249999999112e+00	1.089261629506304598e+04
4.443359374999999112e+00	-9.881843116531790656e+03
4.492187499999999112e+00	5.462209789425926374e+02
4.541015624999999112e+00	-1.960213515094134436e+03
4.589843749999999112e+00	-4.761401035060928734e+03
4.638671874999999112e+00	2.437250942372275858e+03
4.687499999999999112e+00	-7.121708286018349099e+03
4.736328124999999112e+00	-7.582010406650141704e+03
4.785156249999999112e+00	3.054654663879751297e+03
4.833984374999999112e+00	8.272728878544612598e+03
4.882812499999999112e+00	-9.577355731954489784e+02
4.931640624999999112e+00	-3.045427526512413351e+03
4.980468749999999112e+00	1.141588236463304327e+02
5.029296874999999112e+00	8.311442549518555097e+03
5.078124999999999112e+00	-5.461977135183968130e+03
5.126953124999999112e+00	7.979956181429451135e+03
5.175781249999999112e+00	-2.331170477314027266e+03
5.224609374999999112e+00	7.764792323926345716e+02
5.273437499999999112e+00	-1.963753702300641862e+03
5.322265624999999112e+00	1.406488781079926866e+03
5.371093749999999112e+00	9.314114681507922796e+03
5.419921874999999112e+00	3.926265293345879400e+03
5.468749999999999112e+00	-4.673271613103484924e+03
5.517578124999999112e+00	-7.450766081826659502e+03
5.566406249999999112e+00	2.689310951983283303e+03
5.615234374999999112e+00	-1.686698803015228577e+03
5.664062499999999112e+00	-5.071394452876775176e+03
5.712890624999999112e+00	-3.719530853016509354e+03
5.761718749999999112e+00	-6.799168450466806462e+03
5.810546874999999112e+00	-9.423538634460381218e+03
5.859374999999999112e+00	-9.874800826354169203e+01
5.908203124999999112e+00	3.167654571286527698e+03
5.957031249999999112e+00	-5.982414619922295060e+03
6.005859374999999112e+00	2.409964285794604621e+03
6.054687499999999112e+00	-9.364260910286135186e+03
6.103515624999999112e+00	-2.572535720698035675e+03
6.152343749999999112e+00	-3.514804555841379624e+03
6.201171874999999112e+00	6.404550375558033920e+03
6.249999999999999112e+00	-1.062340338844096777e+03
6.298828124999999112e+00	1.127118779601186816e+03
6.347656249999999112e+00	-4.628308443296042242e+03
6.396484374999999112e+00	6.140908739974813670e+02
6.445312499999999112e+00	6.458309215275799943e+03
6.494140624999999112e+00	2.430122246243705831e+03
6.542968749999999112e+00	3.895503894787939316e+03
6.591796874999999112e+00	1.728295351270220408e+03
6.640624999999999112e+00	-5.643754690862917414e+03
6.689453124999999112e+00	-1.452205394520114396e+03
6.738281249999999112e+00	-2.001512924760366104e+03
6.787109374999999112e+00	-2.889665938667025785e+03
6.835937499999999112e+00	7.551372751941518800e+03
6.884765624999999112e+00	8.166905260092097478e+02
6.933593749999999112e+00	7.419578105557995968e+02
6.982421874999999112e+00	-3.577030847682952754e+03
7.031249999999999112e+00	-6.406206094715581457e+03
7.080078124999999112e+00	-4.645443078068797149e+03
7.128906249999999112e+00	-1.660157223984691882e+03
7.177734374999999112e+00	4.360886213700158805e+03
7.226562499999999112e+00	1.083423512581247223e+03
7.275390624999999112e+00	-3.165570169043043279e+03
7.324218749999999112e+00	-1.760949505926648271e+03
7.373046874999999112e+00	1.835943639059556062e+03
7.421874999999999112e+00	2.414781342172591849e+03
7.470703124999999112e+00	3.752660796043358914e+03
7.519531249999999112e+00	-6.050816489837394329e+03
7.568359374999999112e+00	2.830402755787545175e+03
7.617187499999999112e+00	1.288488686428991514e+03
7.666015624999999112e+00	-3.003726759544855668e+03
7.714843749999999112e+00	-5.633658767150348467e+03
7.763671874999999112e+00	4.901012853970065407e+03
7.812499999999999112e+00	3.424113021835151358e+03
7.861328124999999112e+00	-2.339532851784202649e+03
7.910156249999999112e+00	1.612805806125754088e+03
7.958984374999999112e+00	-3.989322094388889582e+03
8.007812500000000000e+00	9.348921723854915399e+03
8.056640625000000000e+00	7.533379931250200343e+02
8.105468750000000000e+00	-1.502161992428694020e+03
8.154296875000000000e+00	7.487735747185262198e+02
8.203124999999998224e+00	5.444356985173576504e+03
8.251953124999998224e+00	-8.160907703634948120e+02
8.300781249999998224e+00	-2.604422327737588603e+03
8.349609374999998224e+00	1.348680574933421667e+04
8.398437499999998224e+00	1.317208017518266024e+04
8.447265624999998224e+00	-2.778498605756581583e+03
8.496093749999998224e+00	-7.423976920758121196e+03
8.544921874999998224e+00	-1.706954482869853393e+02
8.593749999999998224e+00	-3.544221513647265965e+03
8.642578124999998224e+00	6.357704744908239263e+03
8.691406249999998224e+00	-4.399907719518593694e+03
8.740234374999998224e+00	-2.165431468249066256e+03
8.789062499999998224e+00	3.847817470788643277e+03
8.837890624999998224e+00	3.785206862567411008e+03
8.886718749999998224e+00	-1.274494145480627230e+04
8.935546874999998224e+00	-2.577381677969167413e+03
8.984374999999998224e+00	-1.135090522842424434e+03
9.033203124999998224e+00	1.921449112741061981e+03
9.082031249999998224e+00	1.060428957754740804e+04
9.130859374999998224e+00	4.968155504543973620e+03
9.179687499999998224e+00	3.623765930413457681e+03
9.228515624999998224e+00	4.660517178182781208e+03
9.277343749999998224e+00	8.561384401120896655e+03
9.326171874999998224e+00	-1.378075771362513024e+03
9.374999999999998224e+00	7.578824981784890724e+02
9.423828124999998224e+00	-4.093077993231742767e+03
9.472656249999998224e+00	-5.713387228876732706e+02
9.521484374999998224e+00	5.430296360091060706e+02
9.570312499999998224e+00	-8.677142750312421413e+03
9.619140624999998224e+00	-2.676963825393962907e+03
9.667968749999998224e+00	3.362813648184257090e+03
9.716796874999998224e+00	2.096789256443569514e+02


==> data/exporthyperSpecFit.dat <==
-9.765624999999998224e+00	-1.111844157506648045e+01
-9.716796874999998224e+00	-1.122915477010102592e+01
-9.667968749999998224e+00	-1.134152981676718319e+01
-9.619140624999998224e+00	-1.145560014076660771e+01
-9.570312499999998224e+00	-1.157140001239141114e+01
-9.521484374999998224e+00	-1.168896457226192354e+01
-9.472656249999998224e+00	-1.180832985798415180e+01
-9.423828124999998224e+00	-1.192953283176465362e+01
-9.374999999999998224e+00	-1.205261140902231531e+01
-9.326171874999998224e+00	-1.217760448803838891e+01
-9.277343749999998224e+00	-1.230455198068808542e+01
-9.228515624999998224e+00	-1.243349484429900365e+01
-9.179687499999998224e+00	-1.256447511468389777e+01
-9.130859374999998224e+00	-1.269753594039749700e+01
-9.082031249999998224e+00	-1.283272161826949365e+01
-9.033203124999998224e+00	-1.297007763026831384e+01
-8.984374999999998224e+00	-1.310965068175295833e+01
-8.935546874999998224e+00	-1.325148874117291697e+01
-8.886718749999998224e+00	-1.339564108127919795e+01
-8.837890624999998224e+00	-1.354215832191252744e+01
-8.789062499999998224e+00	-1.369109247443809174e+01
-8.740234374999998224e+00	-1.384249698789961869e+01
-8.691406249999998224e+00	-1.399642679696926706e+01
-8.642578124999998224e+00	-1.415293837177360103e+01
-8.593749999999998224e+00	-1.431208976968001245e+01
-8.544921874999998224e+00	-1.447394068913223641e+01
-8.496093749999998224e+00	-1.463855252562816034e+01
-8.447265624999998224e+00	-1.480598842993785524e+01
-8.398437499999998224e+00	-1.497631336866496099e+01
-8.349609374999998224e+00	-1.514959418725972284e+01
-8.300781249999998224e+00	-1.532589967559787603e+01
-8.251953124999998224e+00	-1.550530063624537291e+01
-8.203124999999998224e+00	-1.568786995553547925e+01
-8.154296875000000000e+00	-1.587368267759136131e+01
-8.105468750000000000e+00	-1.606281608143457973e+01
-8.056640625000000000e+00	-1.625534976132724196e+01
-8.007812500000000000e+00	-1.645136571050386110e+01
-7.958984374999999112e+00	-1.665094840845729607e+01
-7.910156249999999112e+00	-1.685418491195213520e+01
-7.861328124999999112e+00	-1.706116494994870791e+01
-7.812499999999999112e+00	-1.727198102263079349e+01
-7.763671874999999112e+00	-1.748672850474105189e+01
-7.714843749999999112e+00	-1.770550575343969868e+01
-7.666015624999999112e+00	-1.792841422091408532e+01
-7.617187499999999112e+00	-1.815555857197981382e+01
-7.568359374999999112e+00	-1.838704680692789495e+01
-7.519531249999999112e+00	-1.862299038988702549e+01
-7.470703124999999112e+00	-1.886350438298582333e+01
-7.421874999999999112e+00	-1.910870758661639357e+01
-7.373046874999999112e+00	-1.935872268611841562e+01
-7.324218749999999112e+00	-1.961367640522180977e+01
-7.275390624999999112e+00	-1.987369966660615717e+01
-7.226562499999999112e+00	-2.013892775995670448e+01
-7.177734374999999112e+00	-2.040950051791947217e+01
-7.128906249999999112e+00	-2.068556250038272637e+01
-7.080078124999999112e+00	-2.096726318753812279e+01
-7.031249999999999112e+00	-2.125475718220274501e+01
-6.982421874999999112e+00	-2.154820442191321561e+01
-6.933593749999999112e+00	-2.184777040133503334e+01
-6.884765624999999112e+00	-2.215362640556436347e+01
-6.835937499999999112e+00	-2.246594975493622215e+01
-6.787109374999999112e+00	-2.278492406199218223e+01
-6.738281249999999112e+00	-2.311073950130263199e+01
-6.689453124999999112e+00	-2.344359309288375570e+01
-6.640624999999999112e+00	-2.378368899999763286e+01
-6.591796874999999112e+00	-2.413123884217560544e+01
-6.542968749999999112e+00	-2.448646202436080443e+01
-6.494140624999999112e+00	-2.484958608312538075e+01
-6.445312499999999112e+00	-2.522084705098211899e+01
-6.396484374999999112e+00	-2.560048983987935145e+01
-6.347656249999999112e+00	-2.598876864504208228e+01
-6.298828124999999112e+00	-2.638594737040229177e+01
-6.249999999999999112e+00	-2.679230007694757276e+01
-6.201171874999999112e+00	-2.720811145540967146e+01
-6.152343749999999112e+00	-2.763367732481481909e+01
-6.103515624999999112e+00	-2.806930515852549846e+01
-6.054687499999999112e+00	-2.851531463951958756e+01
-6.005859374999999112e+00	-2.897203824677873740e+01
-5.957031249999999112e+00	-2.943982187479367951e+01
-5.908203124999999112e+00	-2.991902548834100273e+01
-5.859374999999999112e+00	-3.041002381484499395e+01
-5.810546874999999112e+00	-3.091320707681026647e+01
-5.761718749999999112e+00	-3.142898176699727841e+01
-5.712890624999999112e+00	-3.195777146921496481e+01
-5.664062499999999112e+00	-3.250001772782417220e+01
-5.615234374999999112e+00	-3.305618096928314031e+01
-5.566406249999999112e+00	-3.362674147932533941e+01
-5.517578124999999112e+00	-3.421220043964045487e+01
-5.468749999999999112e+00	-3.481308102823524564e+01
-5.419921874999999112e+00	-3.542992958798362224e+01
-5.371093749999999112e+00	-3.606331686823758531e+01
-5.322265624999999112e+00	-3.671383934476583022e+01
-5.273437499999999112e+00	-3.738212062371758293e+01
-5.224609374999999112e+00	-3.806881293577981751e+01
-5.175781249999999112e+00	-3.877459872721012601e+01
-5.126953124999999112e+00	-3.950019235498915293e+01
-5.078124999999999112e+00	-4.024634189395210626e+01
-5.029296874999999112e+00	-4.101383106443209670e+01
-4.980468749999999112e+00	-4.180348128968655885e+01
-4.931640624999999112e+00	-4.261615389318811253e+01
-4.882812499999999112e+00	-4.345275244675062964e+01
-4.833984374999999112e+00	-4.431422528143875894e+01
-4.785156249999999112e+00	-4.520156817428438956e+01
-4.736328124999999112e+00	-4.611582722501727716e+01
-4.687499999999999112e+00	-4.705810193832177646e+01
-4.638671874999999112e+00	-4.802954852857021706e+01
-4.589843749999999112e+00	-4.903138346557271632e+01
-4.541015624999999112e+00	-5.006488728163887458e+01
-4.492187499999999112e+00	-5.113140866218964220e+01
-4.443359374999999112e+00	-5.223236884430908589e+01
-4.394531249999999112e+00	-5.336926635001103847e+01
-4.345703124999999112e+00	-5.454368208364282822e+01
-4.296874999999999112e+00	-5.575728482578923462e+01
-4.248046874999999112e+00	-5.701183715931171037e+01
-4.199218749999999112e+00	-5.830920186680021544e+01
-4.150390624999999112e+00	-5.965134884277682659e+01
-4.101562499999999112e+00	-6.104036256852344167e+01
-4.052734375000000000e+00	-6.247845020247191883e+01
-4.003906250000000000e+00	-6.396795034476421193e+01
-3.955078124999999556e+00	-6.551134254094044707e+01
-3.906249999999999556e+00	-6.711125759683910985e+01
-3.857421874999999556e+00	-6.877048878479651250e+01
-3.808593749999999556e+00	-7.049200403023606043e+01
-3.759765624999999556e+00	-7.227895917788011104e+01
-3.710937499999999556e+00	-7.413471244825757367e+01
-3.662109374999999556e+00	-7.606284020810490176e+01
-3.613281249999999556e+00	-7.806715419288138946e+01
-3.564453124999999556e+00	-8.015172033619055014e+01
-3.515624999999999556e+00	-8.232087937970511859e+01
-3.466796874999999556e+00	-8.457926945857363421e+01
-3.417968749999999556e+00	-8.693185088162958607e+01
-3.369140624999999556e+00	-8.938393335349256574e+01
-3.320312499999999556e+00	-9.194120591737865311e+01
-3.271484374999999556e+00	-9.460976993375457766e+01
-3.222656249999999556e+00	-9.739617545162116130e+01
-3.173828124999999556e+00	-1.003074613770640156e+02
-3.124999999999999556e+00	-1.033511998988004450e+02
-3.076171874999999556e+00	-1.065355456939992393e+02
-3.027343749999999556e+00	-1.098692905111045803e+02
-2.978515624999999556e+00	-1.133619238114841465e+02
-2.929687499999999556e+00	-1.170237002504987629e+02
-2.880859374999999556e+00	-1.208657148935224228e+02
-2.832031249999999556e+00	-1.248999871964741288e+02
-2.783203124999999556e+00	-1.291395549371118250e+02
-2.734374999999999556e+00	-1.335985794669607571e+02
-2.685546874999999556e+00	-1.382924638694851183e+02
-2.636718749999999556e+00	-1.432379858642483725e+02
-2.587890624999999556e+00	-1.484534475969877576e+02
-2.539062499999999556e+00	-1.539588448111003913e+02
-2.490234374999999556e+00	-1.597760583184388281e+02
-2.441406249999999556e+00	-1.659290711906207605e+02
-2.392578124999999556e+00	-1.724442156936321453e+02
-2.343749999999999556e+00	-1.793504547098537500e+02
-2.294921874999999556e+00	-1.866797032595119958e+02
-2.246093749999999556e+00	-1.944671967813295339e+02
-2.197265624999999556e+00	-2.027519141016826438e+02
-2.148437499999999556e+00	-2.115770645655529449e+02
-2.099609374999999556e+00	-2.209906506876261290e+02
-2.050781249999999556e+00	-2.310461199927092935e+02
-2.001953125000000000e+00	-2.418031225593055638e+02
-1.953124999999999778e+00	-2.533283942974129275e+02
-1.904296874999999778e+00	-2.656967903603194259e+02
-1.855468749999999778e+00	-2.789924985424360671e+02
-1.806640624999999778e+00	-2.933104693537462140e+02
-1.757812499999999778e+00	-3.087581080835317380e+02
-1.708984374999999778e+00	-3.254572850962106259e+02
-1.660156249999999778e+00	-3.435467345376184198e+02
-1.611328124999999778e+00	-3.631849295039100980e+02
-1.562499999999999778e+00	-3.845535447950936714e+02
-1.513671874999999778e+00	-4.078616483489470852e+02
-1.464843749999999778e+00	-4.333508016666140747e+02
-1.416015624999999778e+00	-4.613013012254709224e+02
-1.367187499999999778e+00	-4.920398615212522486e+02
-1.318359374999999778e+00	-5.259491323047424203e+02
-1.269531249999999778e+00	-5.634795667404243886e+02
-1.220703124999999778e+00	-6.051643264657445798e+02
-1.171874999999999778e+00	-6.516381424991799349e+02
-1.123046874999999778e+00	-7.036613749545125529e+02
-1.074218749999999778e+00	-7.621509701345878511e+02
-1.025390624999999778e+00	-8.282206618293997735e+02
-9.765624999999998890e-01	-9.032336976357138383e+02
-9.277343749999998890e-01	-9.888727350236052871e+02
-8.789062499999998890e-01	-1.087233572547027507e+03
-8.300781249999998890e-01	-1.200952422105883670e+03
-7.812499999999998890e-01	-1.333381080364171112e+03
-7.324218749999998890e-01	-1.488831605232059019e+03
-6.835937499999998890e-01	-1.672923617343979458e+03
-6.347656249999998890e-01	-1.893086028327597660e+03
-5.859374999999998890e-01	-2.159296011158196961e+03
-5.371093749999998890e-01	-2.485190804936989480e+03
-4.882812499999999445e-01	-2.889780197908961327e+03
-4.394531249999999445e-01	-3.400153494458111254e+03
-3.906249999999999445e-01	-4.055882617324489729e+03
-3.417968749999999445e-01	-4.916412429470169627e+03
-2.929687499999999445e-01	-6.073893625751861691e+03
-2.441406249999999722e-01	-7.676274515648723536e+03
-1.953124999999999722e-01	-9.970306851476305383e+03
-1.464843749999999722e-01	-1.338367291095946166e+04
-9.765624999999998612e-02	-1.868048733789721882e+04
-4.882812499999999306e-02	-2.721867367550365088e+04
0.000000000000000000e+00	-4.108299364379103645e+04
4.882812499999999306e-02	-6.121351752763391414e+04
9.765624999999998612e-02	-7.858330062233118224e+04
1.464843749999999722e-01	-7.402889545139769325e+04
1.953124999999999722e-01	-5.351907255391852959e+04
2.441406249999999722e-01	-3.539144434541992086e+04
2.929687499999999445e-01	-2.368562248283285953e+04
3.417968749999999445e-01	-1.650769917853623338e+04
3.906249999999999445e-01	-1.200052571775233264e+04
4.394531249999999445e-01	-9.051791254357824073e+03
4.882812499999999445e-01	-7.041516644298705614e+03
5.371093749999998890e-01	-5.619614524573014023e+03
5.859374999999998890e-01	-4.581371728346377495e+03
6.347656249999998890e-01	-3.802337384042437861e+03
6.835937499999998890e-01	-3.203990234105977379e+03
7.324218749999998890e-01	-2.735085356284999762e+03
7.812499999999998890e-01	-2.361154712655815729e+03
8.300781249999998890e-01	-2.058385363416585278e+03
8.789062499999998890e-01	-1.809929961075645679e+03
9.277343749999998890e-01	-1.603614532578209946e+03
9.765624999999998890e-01	-1.430474482980569292e+03
1.025390624999999778e+00	-1.283795874924907139e+03
1.074218749999999778e+00	-1.158473202455570345e+03
1.123046874999999778e+00	-1.050570240344318790e+03
1.171874999999999778e+00	-9.570140887387086650e+02
1.220703124999999778e+00	-8.753783504648012013e+02
1.269531249999999778e+00	-8.037270608773794720e+02
1.318359374999999778e+00	-7.405007305557543305e+02
1.367187499999999778e+00	-6.844320363626285371e+02
1.416015624999999778e+00	-6.344826863245776849e+02
1.464843749999999778e+00	-5.897956074398688315e+02
1.513671874999999778e+00	-5.496583590512069577e+02
1.562499999999999778e+00	-5.134748642611400555e+02
1.611328124999999778e+00	-4.807433706634271289e+02
1.660156249999999778e+00	-4.510391225664501462e+02
1.708984374999999778e+00	-4.240006298565387510e+02
1.757812499999999778e+00	-3.993187063709719382e+02
1.806640624999999778e+00	-3.767276583077322698e+02
1.855468749999999778e+00	-3.559981545952252304e+02
1.904296874999999778e+00	-3.369314225789922830e+02
1.953124999999999778e+00	-3.193544951417273978e+02
2.001953125000000000e+00	-3.031162973592790308e+02
2.050781249999999556e+00	-2.880844075963091768e+02
2.099609374999999556e+00	-2.741423635500681826e+02
2.148437499999999556e+00	-2.611874110333403678e+02
2.197265624999999556e+00	-2.491286143364649774e+02
2.246093749999999556e+00	-2.378852633535668701e+02
2.294921874999999556e+00	-2.273855254294575730e+02
2.343749999999999556e+00	-2.175652999214648275e+02
2.392578124999999556e+00	-2.083672414042045204e+02
2.441406249999999556e+00	-1.997399237497763238e+02
2.490234374999999556e+00	-1.916371223513709481e+02
2.539062499999999556e+00	-1.840171958000145764e+02
2.587890624999999556e+00	-1.768425515835301098e+02
2.636718749999999556e+00	-1.700791830170766161e+02
2.685546874999999556e+00	-1.636962667626771122e+02
2.734374999999999556e+00	-1.576658120499837139e+02
2.783203124999999556e+00	-1.519623541498659449e+02
2.832031249999999556e+00	-1.465626858374887718e+02
2.880859374999999556e+00	-1.414456215608970240e+02
2.929687499999999556e+00	-1.365917898433270636e+02
2.978515624999999556e+00	-1.319834501233666799e+02
3.027343749999999556e+00	-1.276043308014075848e+02
3.076171874999999556e+00	-1.234394857335055065e+02
3.124999999999999556e+00	-1.194751668108838345e+02
3.173828124999999556e+00	-1.156987105979543600e+02
3.222656249999999556e+00	-1.120984372845268524e+02
3.271484374999999556e+00	-1.086635604475292780e+02
3.320312499999999556e+00	-1.053841063211958584e+02
3.369140624999999556e+00	-1.022508414481600596e+02
3.417968749999999556e+00	-9.925520773205444414e+01
3.466796874999999556e+00	-9.638926403907264273e+01
3.515624999999999556e+00	-9.364563360481074028e+01
3.564453124999999556e+00	-9.101745659634684671e+01
3.613281249999999556e+00	-8.849834726024128884e+01
3.662109374999999556e+00	-8.608235515688291173e+01
3.710937499999999556e+00	-8.376393004198668280e+01
3.759765624999999556e+00	-8.153789000843015344e+01
3.808593749999999556e+00	-7.939939254714916217e+01
3.857421874999999556e+00	-7.734390822547088362e+01
3.906249999999999556e+00	-7.536719671586475044e+01
3.955078124999999556e+00	-7.346528493834236428e+01
4.003906250000000000e+00	-7.163444710622735556e+01
4.052734375000000000e+00	-6.987118648825477862e+01
4.101562499999999112e+00	-6.817221872038065555e+01
4.150390624999999112e+00	-6.653445651865557409e+01
4.199218749999999112e+00	-6.495499566036251338e+01
4.248046874999999112e+00	-6.343110211460965786e+01
4.296874999999999112e+00	-6.196020021594198113e+01
4.345703124999999112e+00	-6.053986178549363473e+01
4.394531249999999112e+00	-5.916779611392158955e+01
4.443359374999999112e+00	-5.784184072899347484e+01
4.492187499999999112e+00	-5.655995287838003804e+01
4.541015624999999112e+00	-5.532020166504097602e+01
4.589843749999999112e+00	-5.412076077869078006e+01
4.638671874999999112e+00	-5.295990177227686502e+01
4.687499999999999112e+00	-5.183598783727086357e+01
4.736328124999999112e+00	-5.074746803593270528e+01
4.785156249999999112e+00	-4.969287195261332357e+01
4.833984374999999112e+00	-4.867080472966758009e+01
4.882812499999999112e+00	-4.767994245669782316e+01
4.931640624999999112e+00	-4.671902788468156587e+01
4.980468749999999112e+00	-4.578686643908656606e+01
5.029296874999999112e+00	-4.488232250837591408e+01
5.078124999999999112e+00	-4.400431598637970154e+01
5.126953124999999112e+00	-4.315181904888401476e+01
5.175781249999999112e+00	-4.232385314648202268e+01
5.224609374999999112e+00	-4.151948619726552181e+01
5.273437499999999112e+00	-4.073782996432462511e+01
5.322265624999999112e+00	-3.997803760428356412e+01
5.371093749999999112e+00	-3.923930137424395781e+01
5.419921874999999112e+00	-3.852085048554641133e+01
5.468749999999999112e+00	-3.782194909370621616e+01
5.517578124999999112e+00	-3.714189441473926934e+01
5.566406249999999112e+00	-3.648001495887780266e+01
5.615234374999999112e+00	-3.583566887339034679e+01
5.664062499999999112e+00	-3.520824238687210084e+01
5.712890624999999112e+00	-3.459714834796781702e+01
5.761718749999999112e+00	-3.400182485203330884e+01
5.810546874999999112e+00	-3.342173394974011558e+01
5.859374999999999112e+00	-3.285636043208330648e+01
5.908203124999999112e+00	-3.230521068667066942e+01
5.957031249999999112e+00	-3.176781162055409169e+01
6.005859374999999112e+00	-3.124370964521582295e+01
6.054687499999999112e+00	-3.073246971964463015e+01
6.103515624999999112e+00	-3.023367444773397139e+01
6.152343749999999112e+00	-2.974692322650645693e+01
6.201171874999999112e+00	-2.927183144192039066e+01
6.249999999999999112e+00	-2.880802970924495199e+01
6.298828124999999112e+00	-2.835516315520369801e+01
6.347656249999999112e+00	-2.791289073928237485e+01
6.396484374999999112e+00	-2.748088461177836805e+01
6.445312499999999112e+00	-2.705882950633618123e+01
6.494140624999999112e+00	-2.664642216486814874e+01
6.542968749999999112e+00	-2.624337079290227592e+01
6.591796874999999112e+00	-2.584939454353136057e+01
6.640624999999999112e+00	-2.546422302825993000e+01
6.689453124999999112e+00	-2.508759585315861074e+01
6.738281249999999112e+00	-2.471926217884085375e+01
6.787109374999999112e+00	-2.435898030287392402e+01
6.835937499999999112e+00	-2.400651726332666414e+01
6.884765624999999112e+00	-2.366164846224018703e+01
6.933593749999999112e+00	-2.332415730788554598e+01
6.982421874999999112e+00	-2.299383487474478116e+01
7.031249999999999112e+00	-2.267047958021904819e+01
7.080078124999999112e+00	-2.235389687712996221e+01
7.128906249999999112e+00	-2.204389896113870151e+01
7.177734374999999112e+00	-2.174030449226147965e+01
7.226562499999999112e+00	-2.144293832971060354e+01
7.275390624999999112e+00	-2.115163127933745812e+01
7.324218749999999112e+00	-2.086621985299754201e+01
7.373046874999999112e+00	-2.058654603919874404e+01
7.421874999999999112e+00	-2.031245708443239195e+01
7.470703124999999112e+00	-2.004380528462205291e+01
7.519531249999999112e+00	-1.978044778615877775e+01
7.568359374999999112e+00	-1.952224639602237133e+01
7.617187499999999112e+00	-1.926906740051772360e+01
7.666015624999999112e+00	-1.902078139218228969e+01
7.714843749999999112e+00	-1.877726310444656477e+01
7.763671874999999112e+00	-1.853839125365316676e+01
7.812499999999999112e+00	-1.830404838806268941e+01
7.861328124999999112e+00	-1.807412074349539921e+01
7.910156249999999112e+00	-1.784849810527759573e+01
7.958984374999999112e+00	-1.762707367617994691e+01
8.007812500000000000e+00	-1.740974395005239472e+01
8.056640625000000000e+00	-1.719640859087659734e+01
8.105468750000000000e+00	-1.698697031697200543e+01
8.154296875000000000e+00	-1.678133479010626061e+01
8.203124999999998224e+00	-1.657941050927390236e+01
8.251953124999998224e+00	-1.638110870892007043e+01
8.300781249999998224e+00	-1.618634326139809687e+01
8.349609374999998224e+00	-1.599503058346067164e+01
8.398437499999998224e+00	-1.580708954659525034e+01
8.447265624999998224e+00	-1.562244139102406137e+01
8.496093749999998224e+00	-1.544100964319862257e+01
8.544921874999998224e+00	-1.526272003662737475e+01
8.593749999999998224e+00	-1.508750043588345591e+01
8.642578124999998224e+00	-1.491528076364748046e+01
8.691406249999998224e+00	-1.474599293064757433e+01
8.740234374999998224e+00	-1.457957076836594901e+01
8.789062499999998224e+00	-1.441594996438783660e+01
8.837890624999998224e+00	-1.425506800027489618e+01
8.886718749999998224e+00	-1.409686409185107792e+01
8.935546874999998224e+00	-1.394127913179444356e+01
8.984374999999998224e+00	-1.378825563443379032e+01
9.033203124999998224e+00	-1.363773768265378017e+01
9.082031249999998224e+00	-1.348967087681709742e+01
9.130859374999998224e+00	-1.334400228561648483e+01
9.179687499999998224e+00	-1.320068039877382304e+01
9.228515624999998224e+00	-1.305965508150732113e+01
9.277343749999998224e+00	-1.292087753069171008e+01
9.326171874999998224e+00	-1.278430023263986648e+01
9.374999999999998224e+00	-1.264987692243769857e+01
9.423828124999998224e+00	-1.251756254476732977e+01
9.472656249999998224e+00	-1.238731321615665948e+01
9.521484374999998224e+00	-1.225908618859625676e+01
9.570312499999998224e+00	-1.213283981446728355e+01
9.619140624999998224e+00	-1.200853351272671610e+01
9.667968749999998224e+00	-1.188612773629866481e+01
9.716796874999998224e+00	-1.176558394062281643e+01


==> data/hyperpol_smallScan.dat <==
4.921065000000000111e+01	3.798507799999999861e+03
4.926766239999999897e+01	-1.042226950000000033e+04
4.932467479999999682e+01	8.923359000000000378e+02
4.938168720000000178e+01	1.361426089999999931e+04
4.943869959999999253e+01	5.994336849999999686e+04
4.949571199999999749e+01	1.214790304999999935e+05
4.955272439999998824e+01	1.842328221999999951e+05
4.960973679999999320e+01	7.510091800000000148e+03
4.966674919999999105e+01	-1.139270712999999960e+05
4.972376159999998890e+01	-1.102594183999999950e+05


==> data/irradTimeFWHM.dat <==
1.000000000000000000e+01	7.764000174603073674e+02
1.500000000000000000e+01	2.544009374121428380e+02
2.000000000000000000e+01	2.545185850618222503e+02
3.000000000000000000e+01	1.871202163048673128e+02
4.000000000000000000e+01	7.821974841733571111e+02
6.000000000000000000e+01	2.599894142021033758e+02
8.000000000000000000e+01	3.420585274278262204e+02
1.000000000000000000e+02	2.947383018877229119e+02
1.300000000000000000e+02	2.748858570330902467e+02
1.600000000000000000e+02	2.451508777200108113e+02
1.900000000000000000e+02	2.784505281999303179e+02
2.200000000000000000e+02	2.928179948662187257e+02
2.500000000000000000e+02	1.970891150160866800e+02
3.000000000000000000e+02	2.454452383557304245e+02
3.500000000000000000e+02	2.124349074414095924e+02
4.000000000000000000e+02	2.264429358410514226e+02


==> data/pupmingFitfwhm.dat <==
1.000000000000000000e+01	1.167334669338677173e+02
1.500000000000000000e+01	8.717434869739476255e+01
2.000000000000000000e+01	6.007014028056112238e+02
3.000000000000000000e+01	1.543086172344689260e+02
4.000000000000000000e+01	7.760521042084168357e+02
6.000000000000000000e+01	1.467935871743487155e+02
8.000000000000000000e+01	3.832665330661322969e+02
1.000000000000000000e+02	2.700400801603205991e+02
1.300000000000000000e+02	2.009018036072144469e+02
1.600000000000000000e+02	3.256513026052103896e+02
1.900000000000000000e+02	3.396793587174348090e+02
2.200000000000000000e+02	3.136272545090179733e+02
2.500000000000000000e+02	1.938877755511022087e+02
3.000000000000000000e+02	2.184368737474949853e+02
3.500000000000000000e+02	2.284569138276552565e+02
4.000000000000000000e+02	2.309619238476953740e+02


==> data/pupmingLinInterpolfwhm.dat <==
1.000000000000000000e+01	1.823647294589178216e+02
1.500000000000000000e+01	8.767535070140280595e+01
2.000000000000000000e+01	2.795591182364729548e+02
3.000000000000000000e+01	1.723446893787574936e+02
4.000000000000000000e+01	9.068136272545091003e+01
6.000000000000000000e+01	9.919839679358716467e+01
8.000000000000000000e+01	3.802605210420841786e+02
1.000000000000000000e+02	2.304609218436873732e+02
1.300000000000000000e+02	2.099198396793587449e+02
1.600000000000000000e+02	3.151302605210420893e+02
1.900000000000000000e+02	3.421843687374748697e+02
2.200000000000000000e+02	3.086172344689378519e+02
2.500000000000000000e+02	1.993987975951903593e+02
3.000000000000000000e+02	2.239478957915831359e+02
3.500000000000000000e+02	2.254509018036072234e+02
4.000000000000000000e+02	2.309619238476953740e+02


==> data/solidecho.dat <==
0.000000000000000000e+00	1.806525084314263285e-01
5.000000000000000104e-03	8.409791755019641046e-02
1.000000000000000021e-02	4.602547982437459329e-01
1.500000000000000291e-02	4.342974549519217908e-01
2.000000000000000042e-02	1.426118992094377591e-01
2.500000000000000139e-02	5.695045848713266023e-01
3.000000000000000583e-02	7.394996892196982197e-01
3.500000000000000333e-02	1.425250108806565968e-02
4.000000000000000083e-02	3.057843355957001741e-01
4.500000000000000527e-02	4.280373275159995439e-01
5.000000000000000278e-02	4.462593267790629370e-01
5.500000000000000028e-02	8.017030626873129437e-03
6.000000000000001166e-02	2.491928254810518994e-01
6.500000000000000222e-02	4.285650600604314908e-01
7.000000000000000666e-02	3.399406920590879455e-01
7.500000000000001110e-02	2.696649471863534209e-01
8.000000000000000167e-02	4.792623460892363463e-01
8.500000000000000611e-02	4.944059844282491234e-01
9.000000000000001055e-02	3.995894354585440289e-01
9.500000000000000111e-02	7.512356985890979999e-01
1.000000000000000056e-01	3.001189536791354362e-01
1.050000000000000100e-01	4.507027541050923625e-01
1.100000000000000006e-01	1.040187188459942985e-01
1.150000000000000050e-01	6.471015493784227912e-01
1.200000000000000233e-01	1.656258695722487018e-01
1.250000000000000000e-01	4.678630821782431976e-02
1.300000000000000044e-01	3.675481206490978092e-01
1.350000000000000089e-01	4.794300791872523893e-01
1.400000000000000133e-01	3.766180312707730349e-01
1.449999999999999900e-01	-3.262577414655894875e-02
1.500000000000000222e-01	6.888623923901571189e-01
1.549999999999999989e-01	3.902307902258116967e-01
1.600000000000000033e-01	9.727911988777047103e-01
1.650000000000000355e-01	4.445226783622440170e-01
1.700000000000000122e-01	2.769143896352538881e-01
1.750000000000000167e-01	5.194563699705655457e-01
1.800000000000000211e-01	4.689859837852287661e-01
1.850000000000000255e-01	7.691672596426882835e-01
1.900000000000000022e-01	5.436691282013734750e-01
1.950000000000000344e-01	-2.164322875353571762e-01
2.000000000000000111e-01	9.303940839358350035e-01
2.050000000000000155e-01	9.272803630275445741e-01
2.100000000000000200e-01	4.318090317200847239e-01
2.150000000000000244e-01	1.140270141761161871e-01
2.200000000000000011e-01	2.056737741708911660e-01
2.250000000000000333e-01	8.036606328307822622e-01
2.300000000000000100e-01	7.285747998616809440e-01
2.350000000000000144e-01	4.036176462778808260e-01
2.400000000000000466e-01	1.849091434488893682e-01
2.450000000000000511e-01	9.175301216699675022e-01
2.500000000000000000e-01	1.812949594736221193e-01
2.550000000000000044e-01	2.762609976489980856e-01
2.600000000000000089e-01	4.158927011016553266e-01
2.650000000000000688e-01	7.546619029717104299e-01
2.700000000000000178e-01	1.897163446269778675e-01
2.750000000000000222e-01	2.329848075068886859e-01
2.800000000000000266e-01	6.840624894032825143e-01
2.850000000000000311e-01	4.902443631094097753e-01
2.899999999999999800e-01	4.230872342154529120e-01
2.950000000000000400e-01	2.813079866974962928e-01
3.000000000000000444e-01	2.547123323922408367e-01
3.050000000000000488e-01	3.714677365633192729e-01
3.099999999999999978e-01	1.514816639436176449e-01
3.150000000000000022e-01	4.805995005965508771e-01
3.200000000000000067e-01	9.082802561360237004e-01
3.250000000000000666e-01	4.865641686496315899e-01
3.300000000000000711e-01	1.210917565406221669e-01
3.350000000000000200e-01	4.828284652613050176e-01
3.400000000000000244e-01	2.884599520505638504e-01
3.450000000000000289e-01	7.442817742138313486e-01
3.500000000000000333e-01	4.755802997183712355e-01
3.549999999999999822e-01	8.105065618943790851e-01
3.600000000000000422e-01	4.825879160064114881e-01
3.650000000000000466e-01	6.011203148566051091e-01
3.700000000000000511e-01	9.064863904351699864e-01
3.750000000000000000e-01	3.698535196352500942e-01
3.800000000000000044e-01	1.044169291908329633e+00
3.850000000000000089e-01	2.892702837106015945e-01
3.900000000000000688e-01	1.055042982889024428e+00
3.950000000000000178e-01	6.442553680298582774e-01
4.000000000000000222e-01	5.515347118816653627e-01
4.050000000000000266e-01	6.336578313584533273e-01
4.100000000000000311e-01	2.765644150809806745e-02
4.150000000000000355e-01	6.142396900397407711e-01
4.200000000000000400e-01	1.616282386697138751e-01
4.250000000000000444e-01	4.609431766626690408e-01
4.300000000000000488e-01	2.350579555412404820e-01
4.350000000000000533e-01	7.402700410334062120e-01
4.400000000000000022e-01	1.668120707957168325e-01
4.450000000000000067e-01	4.390277031157487353e-01
4.500000000000000666e-01	9.945080223392368524e-01
4.550000000000000711e-01	4.324106764979132045e-01
4.600000000000000200e-01	6.838349352278011439e-02
4.650000000000000244e-01	5.110475413234973896e-01
4.700000000000000289e-01	1.068230978680861698e+00
4.750000000000000333e-01	5.369960660336750013e-01
4.800000000000000933e-01	6.918508504108313861e-01
4.850000000000000422e-01	3.148236877175183968e-01
4.900000000000001021e-01	9.275647831231507157e-01
4.949999999999999956e-01	7.431956269007646831e-01
5.000000000000000000e-01	7.460168427565804228e-01
5.050000000000000044e-01	8.311136144896155153e-01
5.100000000000000089e-01	3.471310256604837607e-01
5.150000000000000133e-01	4.425457868300151643e-01
5.200000000000000178e-01	4.244166352865533232e-01
5.250000000000000222e-01	3.855774895263302526e-01
5.300000000000001377e-01	3.849039708055557729e-01
5.350000000000000311e-01	4.203535189351316759e-01
5.400000000000000355e-01	2.964257791920013041e-01
5.450000000000000400e-01	3.334319288257132641e-01
5.500000000000000444e-01	6.440637417201316994e-01
5.550000000000000488e-01	5.673220408949928295e-01
5.600000000000000533e-01	4.625468452366600647e-01
5.650000000000000577e-01	5.766320740791127664e-01
5.700000000000000622e-01	4.315592054671637534e-01
5.750000000000000666e-01	8.862595298352649031e-02
5.799999999999999600e-01	5.895001089616560552e-01
5.849999999999999645e-01	9.595477179527996947e-01
5.900000000000000799e-01	3.498060928882165688e-01
5.950000000000000844e-01	6.566559895021970572e-01
6.000000000000000888e-01	9.422723779057958771e-01
6.050000000000000933e-01	5.237604583051042040e-01
6.100000000000000977e-01	1.770614927643880676e-01
6.150000000000001021e-01	4.322135420458866895e-01
6.199999999999999956e-01	9.222922012753924648e-01
6.250000000000000000e-01	-2.431822087351862283e-01
6.300000000000000044e-01	7.155906228484266718e-01
6.350000000000000089e-01	7.032090708936251655e-01
6.400000000000000133e-01	5.559789608686612761e-01
6.450000000000000178e-01	2.807098323956171426e-01
6.500000000000001332e-01	-1.429724769231152937e-01
6.550000000000001377e-01	8.610020602994455929e-01
6.600000000000001421e-01	7.532189429272286851e-01
6.650000000000000355e-01	4.124255714874006107e-01
6.700000000000000400e-01	6.220071914808381619e-01
6.750000000000000444e-01	-1.810464689082211254e-01
6.800000000000000488e-01	9.039655274469927670e-01
6.850000000000000533e-01	5.196234328916667922e-01
6.900000000000000577e-01	2.480669378418955962e-01
6.950000000000000622e-01	6.876617423040866095e-01
7.000000000000000666e-01	8.138171452176791165e-01
7.049999999999999600e-01	3.621068682464625987e-01
7.099999999999999645e-01	3.664291671637245340e-01
7.150000000000000799e-01	7.103494846093552084e-01
7.200000000000000844e-01	2.444655205477599125e-01
7.250000000000000888e-01	5.098020829398535181e-01
7.300000000000000933e-01	8.560987889985977040e-01
7.350000000000000977e-01	3.068208318887374886e-01
7.400000000000001021e-01	3.300208030373898982e-01
7.450000000000001066e-01	3.396825976413151982e-01
7.500000000000000000e-01	1.426173399396490626e-01
7.550000000000000044e-01	3.062677396758842208e-01
7.600000000000000089e-01	1.372725264542751233e-01
7.650000000000000133e-01	3.692950469686682724e-01
7.700000000000000178e-01	6.006442898682174958e-01
7.750000000000001332e-01	3.089786832021845786e-01
7.800000000000001377e-01	4.282422725093424920e-01
7.850000000000001421e-01	-5.300838537464658273e-01
7.900000000000000355e-01	2.340939074034240619e-01
7.950000000000000400e-01	6.253805866809714065e-01
8.000000000000000444e-01	4.481306181697698038e-02
8.050000000000000488e-01	3.439073964601090383e-01
8.100000000000000533e-01	1.036915381874236042e+00
8.150000000000000577e-01	4.169530342941457635e-01
8.200000000000000622e-01	4.592351055603586807e-01
8.250000000000000666e-01	1.736339202682398442e-01
8.300000000000000711e-01	5.918255410962223184e-01
8.350000000000000755e-01	3.884605710808217149e-01
8.400000000000000799e-01	2.896492210217578855e-01
8.450000000000000844e-01	2.492742389449005003e-01
8.500000000000000888e-01	1.965623902793144639e-01
8.550000000000000933e-01	3.808898931951961719e-01
8.600000000000000977e-01	2.133023688628626902e-01
8.650000000000001021e-01	-3.560712590529883925e-02
8.700000000000001066e-01	6.266058287082180156e-01
8.750000000000000000e-01	7.636729196777960471e-01
8.800000000000000044e-01	6.033701033996532459e-01
8.850000000000000089e-01	7.323562829647684361e-03
8.900000000000000133e-01	2.026889596959078610e-01
8.950000000000000178e-01	4.684114268625626520e-01
9.000000000000001332e-01	2.091662856633570711e-01
9.050000000000001377e-01	5.690484114090603729e-01
9.100000000000001421e-01	2.734237895375123961e-01
9.150000000000001465e-01	-3.643144325448743892e-02
9.200000000000000400e-01	8.290926974612421452e-01
9.250000000000000444e-01	3.246791175762243631e-01
9.300000000000000488e-01	-1.149950224189831560e-02
9.350000000000000533e-01	1.929436483041301609e-01
9.400000000000000577e-01	2.078417471459673704e-01
9.450000000000000622e-01	2.998459004271935013e-01
9.500000000000000666e-01	1.103999350383011446e-01
9.550000000000000711e-01	7.976665895977067544e-01
9.600000000000001865e-01	1.176471250576813093e-01
9.650000000000000799e-01	5.010209108934613464e-01
9.700000000000000844e-01	5.736688448669075013e-01
9.750000000000000888e-01	1.899301946524656892e-01
9.800000000000002043e-01	4.612915935406611267e-01
9.849999999999999867e-01	-8.780647131194864452e-02
9.899999999999999911e-01	4.653773111116406291e-02
9.949999999999999956e-01	6.975764737204204202e-02
1.000000000000000000e+00	3.157192984546167147e-01
1.005000000000000115e+00	6.798728308576144908e-02
1.010000000000000009e+00	2.893199878715074780e-01
1.015000000000000124e+00	1.548511974947644199e-01
1.020000000000000018e+00	6.060126364920962461e-01
1.025000000000000133e+00	1.904600559020722395e-01
1.030000000000000027e+00	4.821098884157303255e-01
1.035000000000000142e+00	1.223307629823439241e-01
1.040000000000000036e+00	4.070943796537463966e-01
1.045000000000000151e+00	8.749033690718679424e-01
1.050000000000000044e+00	8.386739716367251629e-02
1.055000000000000160e+00	6.455487500276342605e-02
1.060000000000000275e+00	2.424407125250038764e-01
1.065000000000000169e+00	4.463062344364148171e-01
1.070000000000000062e+00	7.834284211225445160e-02
1.074999999999999956e+00	6.795061447162342727e-02
1.080000000000000071e+00	1.254809399513930890e-01
1.084999999999999964e+00	2.162858755007928402e-01
1.090000000000000080e+00	2.639063455843049244e-01
1.094999999999999973e+00	4.344375815019121956e-01
1.100000000000000089e+00	4.674695112329386726e-01
1.104999999999999982e+00	1.792801192499081375e-01
1.110000000000000098e+00	4.312514060956398332e-01
1.115000000000000213e+00	-5.468670552054771122e-02
1.120000000000000107e+00	3.961411937275326201e-02
1.125000000000000222e+00	-6.715271568428825277e-02
1.130000000000000115e+00	3.850144818624663956e-01
1.135000000000000231e+00	2.589755581501552717e-01
1.140000000000000124e+00	3.067295283550489637e-01
1.145000000000000240e+00	-4.994158655874000874e-02
1.150000000000000133e+00	4.954014626843841057e-02
1.155000000000000027e+00	4.378654847258697247e-01
1.159999999999999920e+00	1.476228580967811899e-01
1.165000000000000036e+00	2.883026134440389021e-01
1.169999999999999929e+00	1.550442561587347390e-01
1.175000000000000044e+00	3.007945923837878066e-01
1.180000000000000160e+00	-2.097425946710065534e-02
1.185000000000000053e+00	2.630430119975355613e-02
1.190000000000000169e+00	3.472903660764571354e-01
1.195000000000000062e+00	3.076810509176644004e-01
1.200000000000000178e+00	-2.525103605016152386e-01
1.205000000000000071e+00	4.674976333024470354e-01
1.210000000000000187e+00	1.921818089325851575e-01
1.215000000000000080e+00	2.310569515443411936e-01
1.220000000000000195e+00	3.739635452297138118e-01
1.225000000000000089e+00	-1.005277785970628834e-01
1.230000000000000204e+00	2.244151719871360917e-01
1.235000000000000098e+00	9.358036079952429531e-02
1.239999999999999991e+00	6.811466262648100400e-01
1.245000000000000107e+00	2.784492480497993694e-01
1.250000000000000000e+00	-1.924095884257277234e-01
1.255000000000000115e+00	4.550779621318241930e-02
1.260000000000000009e+00	2.586361676501187645e-01
1.265000000000000124e+00	1.670303281299151954e-01
1.270000000000000018e+00	2.637177878151494848e-01
1.275000000000000133e+00	-1.413417815632896923e-01
1.280000000000000027e+00	4.098226827564073194e-01
1.285000000000000142e+00	-1.447048377913437711e-01
1.290000000000000036e+00	5.065548301862500269e-01
1.295000000000000151e+00	1.672246359401462212e-01
1.300000000000000266e+00	-8.766497506273217277e-02
1.305000000000000160e+00	4.452163523700876646e-01
1.310000000000000275e+00	3.267034695611352180e-01
1.315000000000000169e+00	-1.714031006117791578e-01
1.320000000000000284e+00	9.419678437491914302e-02
1.324999999999999956e+00	6.660346091925511969e-01
1.330000000000000071e+00	2.437600181084908502e-01
1.334999999999999964e+00	3.417587864565321265e-01
1.340000000000000080e+00	2.896493382409463455e-03
1.344999999999999973e+00	5.292500229596295291e-01
1.350000000000000089e+00	6.585567473025955021e-01
1.354999999999999982e+00	-2.719224884635316197e-01
1.360000000000000098e+00	7.429608363962421358e-02
1.365000000000000213e+00	5.929391395090372052e-01
1.370000000000000107e+00	-3.581229820179090417e-01
1.375000000000000222e+00	-7.451066500211546428e-02
1.380000000000000115e+00	-3.145207153143104312e-02
1.385000000000000231e+00	-4.661638305753149081e-02
1.390000000000000124e+00	1.063285180052510187e-01
1.395000000000000240e+00	8.314691050906380942e-02
1.400000000000000133e+00	-2.822132972636073184e-02
1.405000000000000249e+00	9.389521646348679418e-02
1.409999999999999920e+00	1.979486152516223563e-01
1.415000000000000036e+00	-2.181307564617470662e-01
1.419999999999999929e+00	1.186476570159623461e-01
1.425000000000000044e+00	2.060778276660027997e-01
1.430000000000000160e+00	3.018882813725346503e-01
1.435000000000000053e+00	4.269999104139736434e-02
1.440000000000000169e+00	-3.391103812751187774e-01
1.445000000000000062e+00	-4.305866433922551084e-01
1.450000000000000178e+00	4.066117004770439802e-01
1.455000000000000071e+00	-2.594855068950738808e-01
1.460000000000000187e+00	-3.834058905490429492e-01
1.465000000000000080e+00	2.468728697528529276e-02
1.470000000000000195e+00	3.547926081470548776e-01
1.475000000000000089e+00	3.559871711214792622e-01
1.480000000000000204e+00	-1.207710073827459110e-02
1.485000000000000320e+00	7.640550214821618946e-02
1.490000000000000213e+00	-3.171224246776654376e-01
1.495000000000000107e+00	-2.112761428598369448e-02
1.500000000000000000e+00	-3.587519290131272690e-03
1.505000000000000115e+00	2.930495240404508150e-01
1.510000000000000009e+00	2.151642785816073877e-01
1.515000000000000124e+00	2.557611662834241920e-02
1.520000000000000018e+00	2.482772030124845708e-01
1.525000000000000133e+00	1.438555627870967968e-01
1.530000000000000027e+00	-6.720891868686719667e-04
1.535000000000000142e+00	-2.027293036704296558e-01
1.540000000000000036e+00	-1.032126042418386180e-01
1.545000000000000151e+00	1.053483856113504868e-01
1.550000000000000266e+00	-1.974330744739625221e-01
1.555000000000000160e+00	7.907701228075590671e-02
1.560000000000000275e+00	3.331400257452196145e-01
1.565000000000000169e+00	-2.372484894054106147e-02
1.570000000000000284e+00	-1.445260368535413176e-01
1.575000000000000178e+00	5.733495446083856917e-02
1.580000000000000071e+00	-1.193408251293536643e-02
1.584999999999999964e+00	3.903543423794056944e-01
1.590000000000000080e+00	1.636680927699825094e-01
1.594999999999999973e+00	1.139364188740338638e-02
1.600000000000000089e+00	2.584076300346336841e-01
1.604999999999999982e+00	-2.226500129658132432e-01
1.610000000000000098e+00	-2.392058014365339436e-01
1.615000000000000213e+00	3.146372253439158051e-01
1.620000000000000107e+00	-2.861976031277634336e-01
1.625000000000000222e+00	2.810358066395789514e-02
1.630000000000000115e+00	2.509661337907125866e-01
1.635000000000000231e+00	-1.262093633409601678e-01
1.640000000000000124e+00	-5.596794249164741553e-01
1.645000000000000240e+00	1.128677279049387742e-02
1.650000000000000133e+00	-2.448189832782065034e-01
1.655000000000000249e+00	-3.308990963419339293e-02
1.660000000000000142e+00	-1.546411719351765413e-01
1.665000000000000036e+00	-2.066596170442454583e-01
1.670000000000000151e+00	1.761838174016157332e-01
1.675000000000000044e+00	-2.790499213590605376e-01
1.680000000000000160e+00	-1.871118317152231300e-02
1.685000000000000053e+00	4.669512761563633652e-02
1.690000000000000169e+00	-2.152402537845407582e-01
1.695000000000000062e+00	-2.379224316352522017e-01
1.700000000000000178e+00	-7.858275062639026587e-02
1.705000000000000071e+00	-5.072041480609008612e-01
1.710000000000000187e+00	-1.479604499173681753e-01
1.715000000000000080e+00	-1.405262518646614167e-01
1.720000000000000195e+00	-2.355306249787436634e-01
1.725000000000000089e+00	3.912505566621744119e-02
1.730000000000000204e+00	-5.207539396908287266e-01
1.735000000000000320e+00	-2.053354179759613873e-01
1.740000000000000213e+00	1.224191161498913577e-01
1.745000000000000329e+00	-5.883650990706652539e-01
1.750000000000000000e+00	-7.954719214703391550e-02
1.755000000000000115e+00	-1.768272662679157836e-01
1.760000000000000009e+00	9.878927262848030688e-02
1.765000000000000124e+00	-4.228655015702499909e-01
1.770000000000000018e+00	-5.688304222384142905e-01
1.775000000000000133e+00	-5.879594197082146922e-02
1.780000000000000027e+00	-4.334292628885559329e-01
1.785000000000000142e+00	-3.655566875637698138e-02
1.790000000000000036e+00	-3.815912239845313525e-02
1.795000000000000151e+00	1.321077892269801046e-01
1.800000000000000266e+00	-2.075320626444955574e-01
1.805000000000000160e+00	-5.789640692971877861e-02
1.810000000000000275e+00	2.408648344998668978e-01
1.815000000000000169e+00	-8.066945845028911100e-02
1.820000000000000284e+00	-8.000089745502013405e-02
1.825000000000000178e+00	3.717827373685723136e-01
1.830000000000000293e+00	2.085425678609735822e-01
1.834999999999999964e+00	4.997334653041233254e-01
1.840000000000000080e+00	-3.246088854602822704e-01
1.844999999999999973e+00	-2.095962763013062558e-01
1.850000000000000089e+00	1.382864024773431399e-01
1.855000000000000204e+00	-8.974444576474457924e-02
1.860000000000000098e+00	-3.491472642488636230e-02
1.865000000000000213e+00	-2.407592138471338350e-01
1.870000000000000107e+00	-1.104018782477179245e-01
1.875000000000000222e+00	-1.234132010140818331e-01
1.880000000000000115e+00	-1.849417625397478115e-01
1.885000000000000231e+00	2.872611197509853873e-02
1.890000000000000124e+00	-2.449582588218342516e-01
1.895000000000000240e+00	-2.297794175325491295e-01
1.900000000000000133e+00	-3.778877501656995874e-01
1.905000000000000249e+00	3.243530449669591587e-01
1.910000000000000142e+00	3.882881268910193251e-02
1.915000000000000258e+00	-2.571100589102019440e-01
1.920000000000000373e+00	-5.016309730324186589e-01
1.925000000000000044e+00	-2.082637686229424634e-01
1.930000000000000160e+00	1.327094942812911404e-01
1.935000000000000053e+00	-3.155297041833408089e-01
1.940000000000000169e+00	9.597964409815942788e-02
1.945000000000000062e+00	2.058182778913508482e-01
1.950000000000000178e+00	-2.341607610566074915e-01
1.955000000000000071e+00	-1.101857416902429082e-01
1.960000000000000409e+00	-3.115098979608518087e-02
1.965000000000000080e+00	6.114173178309234569e-01
1.969999999999999973e+00	6.862158017330945159e-02
1.975000000000000089e+00	-3.799137113700766233e-01
1.979999999999999982e+00	1.275010662498863301e-01
1.985000000000000320e+00	3.193730379622999327e-01
1.989999999999999991e+00	-4.965661414028537668e-01
1.995000000000000329e+00	-3.717287124402150478e-01
2.000000000000000000e+00	-8.481694180308073372e-02
2.005000000000000338e+00	-1.805213211068089352e-01
2.010000000000000231e+00	-7.558908586795693232e-03
2.015000000000000124e+00	-3.102679363959177580e-02
2.020000000000000018e+00	4.746277175482381538e-02
2.025000000000000355e+00	3.689267452549334081e-01
2.030000000000000249e+00	1.626676258452548762e-01
2.035000000000000142e+00	-2.322090102966594682e-01
2.040000000000000036e+00	1.612508114420035110e-01
2.045000000000000373e+00	1.085610381795077684e-01
2.050000000000000266e+00	-2.740601789399934041e-01
2.055000000000000160e+00	2.979100633888670177e-02
2.060000000000000053e+00	-3.301149570991150362e-01
2.064999999999999947e+00	6.237498238869286504e-02
2.070000000000000284e+00	-2.355309009799862463e-01
2.075000000000000178e+00	-4.283507493307887604e-01
2.080000000000000071e+00	1.107350332326765274e-01
2.084999999999999964e+00	-3.458458563869074021e-01
2.090000000000000302e+00	-2.741041140214141025e-01
2.095000000000000195e+00	-1.211200230613383548e-02
2.100000000000000089e+00	-2.350898838430861421e-02
2.104999999999999982e+00	-1.924214136857725077e-01
2.110000000000000320e+00	1.123660339391408386e-01
2.115000000000000213e+00	3.677229663518093994e-01
2.120000000000000551e+00	-1.740132558100550009e-01
2.125000000000000000e+00	7.908422164293633927e-02
2.130000000000000338e+00	1.979553669902673618e-01
2.135000000000000231e+00	-3.070867028361206064e-01
2.140000000000000124e+00	-3.586370024958972502e-01
2.145000000000000018e+00	1.951949881686974586e-01
2.149999999999999911e+00	-6.863763017863383498e-01
2.155000000000000249e+00	-3.480621455780990581e-01
2.160000000000000142e+00	-6.612919862576188690e-02
2.165000000000000036e+00	-3.632909686152229756e-01
2.169999999999999929e+00	-2.021015394253863062e-01
2.175000000000000266e+00	-5.531660775091665760e-01
2.180000000000000160e+00	1.509355955064263510e-01
2.185000000000000497e+00	2.524941286349442482e-01
2.189999999999999947e+00	-2.932954800138497520e-01
2.195000000000000284e+00	1.943267103569176757e-01
2.200000000000000178e+00	1.636250435902366074e-01
2.205000000000000515e+00	-3.706982628135957469e-01
2.209999999999999964e+00	-2.614498419210152802e-01
2.215000000000000302e+00	-1.906757047885312695e-01
2.220000000000000195e+00	-4.461124446169626445e-01
2.225000000000000089e+00	-2.004812742452089513e-01
2.230000000000000426e+00	-8.171054843140063140e-02
2.234999999999999876e+00	1.330065636764439230e-01
2.240000000000000213e+00	-1.095992690928080798e-01
2.245000000000000107e+00	1.614395865216090298e-01
2.250000000000000444e+00	2.934088247574008768e-01
2.254999999999999893e+00	-2.370782603814071410e-01
2.260000000000000231e+00	-1.592879017254608121e-01
2.265000000000000124e+00	1.468576154926303223e-01
2.270000000000000462e+00	-1.556182928936082066e-01
2.274999999999999911e+00	2.174918410070385832e-01
2.280000000000000249e+00	-1.422474584426051125e-01
2.285000000000000142e+00	-2.069812823448000938e-01
2.290000000000000480e+00	-1.478810049533462179e-01
2.295000000000000373e+00	2.535984857378891233e-01
2.300000000000000266e+00	-2.172917253485453504e-01
2.305000000000000160e+00	-6.978884513002900913e-01
2.310000000000000053e+00	-4.438017254535643330e-01
2.315000000000000391e+00	-6.100628918741977103e-01
2.319999999999999840e+00	-3.671203770722746840e-01
2.325000000000000178e+00	6.166801904262879386e-02
2.330000000000000071e+00	-1.973788630754804707e-01
2.335000000000000409e+00	-1.436263186044553219e-01
2.339999999999999858e+00	-2.548672624188838554e-01
2.345000000000000195e+00	-9.534641097705244261e-01
2.350000000000000089e+00	2.356502305056547633e-02
2.355000000000000426e+00	-2.042899175147587787e-01
2.360000000000000320e+00	-3.984719072825695374e-01
2.365000000000000213e+00	-5.324535707406732182e-02
2.370000000000000107e+00	2.769935855648941181e-01
2.375000000000000444e+00	-5.994119337413458259e-01
2.380000000000000338e+00	2.006539047014868349e-01
2.385000000000000231e+00	2.850636954745309204e-01
2.390000000000000124e+00	-3.234391587043450866e-01
2.395000000000000018e+00	1.625897401090752731e-02
2.400000000000000355e+00	-2.130419308987613336e-01
2.404999999999999805e+00	-4.173312134829594844e-01
2.410000000000000142e+00	3.709792161379720787e-01
2.415000000000000036e+00	-6.692949824604929598e-02
2.420000000000000373e+00	-2.543991479006781353e-01
2.425000000000000266e+00	3.535594627852325367e-01
2.430000000000000160e+00	2.594791833216792548e-02
2.435000000000000053e+00	-2.191283983303695670e-01
2.440000000000000391e+00	1.743341815713715789e-03
2.445000000000000284e+00	-2.073805644937701531e-01
2.450000000000000178e+00	-5.535739363530093465e-02
2.455000000000000071e+00	-7.900297562092946368e-02
2.460000000000000409e+00	-2.559302089069452890e-01
2.465000000000000302e+00	1.891512717058025650e-01
2.470000000000000195e+00	-4.452597632994901855e-01
2.475000000000000089e+00	-9.073327301594606709e-02
2.479999999999999982e+00	-3.977858042958019036e-01
2.485000000000000320e+00	-3.076214290179731248e-01
2.490000000000000213e+00	-1.952860134133689862e-01
2.495000000000000107e+00	-3.460564895591531354e-01
2.500000000000000000e+00	-2.964054669617250948e-01
2.505000000000000338e+00	-2.992227318204595567e-03
2.510000000000000231e+00	-3.726440509790886479e-01
2.515000000000000124e+00	1.534739711407059060e-01
2.520000000000000018e+00	-1.013294875910879245e-02
2.525000000000000355e+00	1.436965221678463689e-01
2.530000000000000249e+00	4.044043551775349243e-01
2.535000000000000142e+00	-9.372817980716222075e-02
2.540000000000000036e+00	1.019355586031467642e-01
2.545000000000000373e+00	-2.803531411007730845e-01
2.550000000000000266e+00	-1.245460458096563916e-01
2.555000000000000604e+00	-4.382749203511612790e-01
2.560000000000000053e+00	-5.074939216655025009e-02
2.564999999999999947e+00	-4.304672225461289581e-01
2.570000000000000284e+00	-1.527064777834858111e-01
2.575000000000000178e+00	-2.337996028786546721e-01
2.580000000000000071e+00	-3.297526140156097352e-01
2.584999999999999964e+00	1.442470026708189690e-01
2.590000000000000302e+00	-1.048993319801465596e-01
2.595000000000000195e+00	-2.813447093361168827e-01
2.600000000000000533e+00	-2.514529443656439156e-01
2.604999999999999982e+00	1.705715809452554022e-01
2.610000000000000320e+00	-3.341681270684395688e-01
2.615000000000000213e+00	9.395565852921507199e-02
2.620000000000000551e+00	-1.186219341937160277e-01
2.625000000000000000e+00	-3.347184838470663726e-01
2.630000000000000338e+00	-4.374202015582109165e-02
2.635000000000000231e+00	7.649656513419129666e-01
2.640000000000000568e+00	-5.646871185888974187e-02
2.645000000000000018e+00	-3.862103638765378155e-02
2.649999999999999911e+00	-5.114727233414575469e-01
2.655000000000000249e+00	-1.960494001422073418e-01
2.660000000000000142e+00	-2.262741655329675028e-01
2.665000000000000480e+00	-9.988904247687284410e-02
2.669999999999999929e+00	-1.078524339808067806e-01
2.675000000000000266e+00	8.369990992865772306e-02
2.680000000000000160e+00	-5.850079102652716578e-01
2.685000000000000497e+00	2.337133537371955117e-01
2.689999999999999947e+00	-7.878486977078281994e-02
2.695000000000000284e+00	-3.547010905650574975e-01
2.700000000000000178e+00	1.628512901296131077e-01
2.705000000000000515e+00	-2.537256918349218848e-01
2.709999999999999964e+00	-7.870566416520657915e-01
2.715000000000000302e+00	-3.247513215448951662e-01
2.720000000000000195e+00	-3.551057246152052316e-01
2.725000000000000533e+00	-1.823333664592995951e-01
2.730000000000000426e+00	2.254951822190609800e-01
2.734999999999999876e+00	-2.841940758139918644e-01
2.740000000000000213e+00	-2.052983536004606979e-01
2.745000000000000107e+00	-5.483621851847342299e-01
2.750000000000000444e+00	1.264783407140851468e-01
2.754999999999999893e+00	-2.048177428524501631e-01
2.760000000000000231e+00	-6.381913361653066552e-01
2.765000000000000124e+00	-2.362910359602703736e-01
2.770000000000000462e+00	-1.948334057675917830e-01
2.774999999999999911e+00	-2.961630610386737916e-01
2.780000000000000249e+00	-6.477470880903597461e-01
2.785000000000000142e+00	-4.029775088252940951e-01
2.790000000000000480e+00	3.512114722428698044e-01
2.795000000000000373e+00	-1.176822971676280555e-01
2.800000000000000266e+00	-1.314360614387257431e-01
2.805000000000000160e+00	-1.897423309464663643e-01
2.810000000000000497e+00	4.985965431126743175e-02
2.815000000000000391e+00	-3.632952950454788194e-02
2.819999999999999840e+00	-3.372631250439044326e-01
2.825000000000000178e+00	4.971846261584458165e-02
2.830000000000000071e+00	-1.575743597546977737e-01
2.835000000000000409e+00	-5.354118842462897154e-01
2.839999999999999858e+00	-1.474175737450935386e-01
2.845000000000000195e+00	4.294691213775198579e-01
2.850000000000000089e+00	2.746986762420274841e-01
2.855000000000000426e+00	-1.631805780971910536e-01
2.860000000000000320e+00	-1.112378400275034068e-01
2.865000000000000213e+00	6.583329183561067999e-02
2.870000000000000107e+00	2.881163295093472007e-02
2.875000000000000444e+00	-3.580355718571385792e-01
2.880000000000000338e+00	-6.302791755554723041e-01
2.885000000000000231e+00	2.782736433411390764e-01
2.890000000000000124e+00	2.487214012942169997e-02
2.895000000000000462e+00	-1.422998369684096709e-01
2.900000000000000355e+00	-2.441425451223775966e-01
2.905000000000000249e+00	-3.151565629185305584e-01
2.910000000000000142e+00	-3.299244189374562763e-01
2.915000000000000036e+00	-1.480521460410388346e-01
2.920000000000000373e+00	-4.343835605599083438e-02
2.925000000000000266e+00	-1.391641072762725972e-01
2.930000000000000160e+00	1.267751943844780127e-01
2.935000000000000053e+00	-2.242370674910252326e-01
2.940000000000000391e+00	7.310085286682022065e-02
2.945000000000000284e+00	5.705609562628121550e-03
2.950000000000000178e+00	-1.480714869955211330e-03
2.955000000000000071e+00	3.477107679140912372e-02
2.960000000000000409e+00	-3.821116963924404697e-01
2.965000000000000302e+00	-8.849491317873479923e-02
2.970000000000000639e+00	-3.590223917489758221e-01
2.975000000000000089e+00	-7.022530744938164649e-01
2.980000000000000426e+00	1.837925010838287465e-01
2.985000000000000320e+00	9.793860263459763793e-02
2.990000000000000213e+00	-2.098574019858026052e-01
2.995000000000000107e+00	2.891404318919820748e-01
3.000000000000000000e+00	-3.241183941565732862e-01
3.005000000000000338e+00	-5.457031752683530468e-02
3.010000000000000231e+00	-2.071446929989137209e-01
3.015000000000000124e+00	-5.506749402600481513e-01
3.020000000000000018e+00	-1.992018239908608934e-01
3.025000000000000355e+00	-2.478268859758090553e-02
3.030000000000000249e+00	1.109852837995111419e-01
3.035000000000000586e+00	-6.322967514264431037e-03
3.040000000000000036e+00	-1.106608783984202732e-01
3.045000000000000373e+00	-3.385360091461261378e-01
3.050000000000000266e+00	-4.503075139454968887e-03
3.055000000000000604e+00	-7.924383180815208760e-02
3.060000000000000053e+00	-1.291845954712774747e-01
3.065000000000000391e+00	1.134825533727008701e-01
3.070000000000000284e+00	1.605275584220819396e-01
3.075000000000000178e+00	9.334069665346038380e-02
3.080000000000000071e+00	-3.014492233000786170e-01
3.084999999999999964e+00	4.581865992136030519e-01
3.090000000000000302e+00	-6.946104346290564724e-01
3.095000000000000195e+00	-6.015689047030339243e-01
3.100000000000000533e+00	-7.186535049230376691e-03
3.104999999999999982e+00	-5.046622281489658579e-03
3.110000000000000320e+00	1.934270270031437089e-01
3.115000000000000213e+00	1.329683143953906965e-01
3.120000000000000551e+00	-2.839786681242241762e-01
3.125000000000000000e+00	-2.487577504033928466e-01
3.130000000000000338e+00	-7.720841356914505405e-02
3.135000000000000231e+00	1.884898859702471841e-01
3.140000000000000568e+00	1.644980062976597324e-01
3.145000000000000018e+00	2.448730732401171728e-01
3.150000000000000355e+00	-1.339186164550572322e-01
3.155000000000000249e+00	-1.330302404613100398e-01
3.160000000000000142e+00	-1.806570030742413735e-01
3.165000000000000480e+00	3.242554266940613217e-01
3.169999999999999929e+00	7.026245905693694060e-02
3.175000000000000266e+00	-8.659022790295137217e-02
3.180000000000000160e+00	2.596392899013354461e-01
3.185000000000000497e+00	-3.227796637615421710e-02
3.189999999999999947e+00	-1.394525079881401008e-01
3.195000000000000284e+00	4.071427529749641061e-01
3.200000000000000178e+00	-2.579362916183404741e-01
3.205000000000000515e+00	-3.382713461976915581e-01
3.209999999999999964e+00	3.764770854383513443e-01
3.215000000000000302e+00	-1.533467041558670418e-01
3.220000000000000195e+00	1.715337747934495005e-01
3.225000000000000533e+00	1.603676699678492634e-01
3.230000000000000426e+00	3.732377280687444038e-02
3.235000000000000320e+00	-2.149136299656355664e-01
3.240000000000000213e+00	3.944106768318131340e-02
3.245000000000000107e+00	-3.530003477922024069e-01
3.250000000000000444e+00	-1.058328653464788013e-03
3.254999999999999893e+00	1.308291614264437130e-01
3.260000000000000231e+00	-5.465781889517487557e-02
3.265000000000000124e+00	-1.526545481599203835e-01
3.270000000000000462e+00	4.634586909210490213e-01
3.275000000000000355e+00	-2.360530278437899740e-02
3.280000000000000249e+00	-2.709358779758209296e-02
3.285000000000000142e+00	9.562891927123541580e-02
3.290000000000000480e+00	2.369021709915898055e-01
3.295000000000000373e+00	-4.304244739559510702e-01
3.300000000000000266e+00	-4.164188498985524345e-01
3.305000000000000160e+00	4.302219010614876660e-01
3.310000000000000497e+00	-3.076806243159760923e-01
3.315000000000000391e+00	1.937332449149073432e-01
3.320000000000000284e+00	3.156745057907929617e-03
3.325000000000000178e+00	-3.839939803063965179e-02
3.330000000000000071e+00	-3.558020721951024590e-01
3.335000000000000409e+00	-3.658771116566414405e-02
3.340000000000000302e+00	1.038340465213057062e-01
3.345000000000000195e+00	-8.977634384771367507e-03
3.350000000000000089e+00	1.016465519550725782e-01
3.355000000000000426e+00	-1.895908914865333528e-01
3.360000000000000320e+00	2.729698700904564235e-01
3.365000000000000213e+00	-1.428539943266953216e-01
3.370000000000000107e+00	-6.894870136376954894e-01
3.375000000000000444e+00	-5.833423974215511121e-02
3.380000000000000338e+00	-1.039384761072468522e-01
3.385000000000000231e+00	1.073316664304833773e-01
3.390000000000000124e+00	1.328206287050002349e-02
3.395000000000000462e+00	-2.337800218038602884e-01
3.400000000000000355e+00	-2.414743509791002773e-01
3.405000000000000693e+00	1.973055630302909258e-01
3.410000000000000142e+00	-9.579312233168019164e-02
3.415000000000000036e+00	1.781329255205966466e-01
3.420000000000000373e+00	-1.266904261847179650e-02
3.425000000000000266e+00	-5.876623447732725464e-02
3.430000000000000160e+00	6.649005612338586280e-02
3.435000000000000053e+00	9.854769550200166706e-02
3.440000000000000391e+00	-4.271677625820272106e-01
3.445000000000000284e+00	-2.308391733413841518e-01
3.450000000000000178e+00	1.019535280799396398e-01
3.455000000000000071e+00	2.037811798374071851e-02
3.460000000000000409e+00	-8.121852802796387244e-03
3.465000000000000302e+00	-1.707458477693819809e-01
3.470000000000000639e+00	-2.355952324544068333e-01
3.475000000000000089e+00	-7.145385761691148974e-02
3.480000000000000426e+00	1.108937367813567776e-01
3.485000000000000320e+00	-3.638981175711258342e-01
3.490000000000000657e+00	2.427387852034162963e-01
3.495000000000000107e+00	-2.202134162572956522e-01
3.500000000000000000e+00	-4.993894209302907616e-01
3.505000000000000338e+00	-7.891035552161534961e-01
3.510000000000000231e+00	2.657444223678219752e-01
3.515000000000000124e+00	4.018911962561470645e-03
3.520000000000000018e+00	-2.793613928288266601e-01
3.525000000000000355e+00	5.566042394845775731e-02
3.530000000000000249e+00	-2.191945555418615132e-01
3.535000000000000586e+00	-1.578825881972060474e-01
3.540000000000000036e+00	5.310595787408949331e-01
3.545000000000000373e+00	2.866799776599114336e-01
3.550000000000000266e+00	-1.560156581099394688e-02
3.555000000000000604e+00	-3.379927055106852346e-02
3.560000000000000053e+00	-4.762214644312194878e-01
3.565000000000000391e+00	-2.578674592491048689e-01
3.570000000000000284e+00	3.022754923984586894e-01
3.575000000000000622e+00	-3.270799467372235148e-01
3.580000000000000071e+00	-1.930355095132343587e-02
3.584999999999999964e+00	-1.704556800112355386e-01
3.590000000000000302e+00	1.280246365557639321e-01
3.595000000000000195e+00	-1.540546985448966733e-01
3.600000000000000533e+00	-3.343738374104918698e-01
3.604999999999999982e+00	1.984286216491164545e-01
3.610000000000000320e+00	1.033710768888132167e-02
3.615000000000000213e+00	-6.429481574556584755e-01
3.620000000000000551e+00	1.160135403890410165e-02
3.625000000000000000e+00	1.216436281597657321e-01
3.630000000000000338e+00	2.340873087345210768e-01
3.635000000000000231e+00	1.670278353873095312e-01
3.640000000000000568e+00	-4.334408740095310186e-01
3.645000000000000018e+00	-3.461957920696415725e-01
3.650000000000000355e+00	-4.445959133960081938e-02
3.655000000000000249e+00	-2.965487223287691654e-01
3.660000000000000586e+00	-4.911056711700100830e-01
3.665000000000000480e+00	-1.298177401700494893e-01
3.669999999999999929e+00	1.283636923637656302e-01
3.675000000000000266e+00	3.185782139675359392e-01
3.680000000000000160e+00	7.211242058413626366e-02
3.685000000000000497e+00	1.366554993212089897e-01
3.689999999999999947e+00	2.083107150490711434e-01
3.695000000000000284e+00	-7.587037553869106776e-02
3.700000000000000178e+00	-3.296857263627211987e-02
3.705000000000000515e+00	3.070873745079649164e-01
3.710000000000000409e+00	2.691338214222678375e-03
3.715000000000000302e+00	-3.338057895348500725e-01
3.720000000000000195e+00	4.965625889739709864e-01
3.725000000000000533e+00	1.925440616013665840e-01
3.730000000000000426e+00	6.600576614152695032e-02
3.735000000000000320e+00	-1.640955256317727651e-01
3.740000000000000213e+00	1.185240382431245881e-01
3.745000000000000551e+00	1.285845399908996378e-01
3.750000000000000444e+00	3.352573975357554109e-02
3.754999999999999893e+00	2.115419152705219907e-01
3.760000000000000231e+00	2.685939403297487038e-01
3.765000000000000124e+00	-7.038002411851139450e-02
3.770000000000000462e+00	2.464802061160418223e-01
3.775000000000000355e+00	1.389348089783876417e-01
3.780000000000000249e+00	-3.082792877965769840e-01
3.785000000000000142e+00	-1.399782054135020604e-01
3.790000000000000480e+00	4.805632919724824037e-02
3.795000000000000373e+00	1.675022162609187959e-01
3.800000000000000266e+00	-9.655470792377397402e-03
3.805000000000000160e+00	-4.799858410986942991e-01
3.810000000000000497e+00	-9.891063985540377024e-02
3.815000000000000391e+00	2.219231980028671947e-01
3.820000000000000284e+00	-5.292071444051071882e-02
3.825000000000000178e+00	-1.338738636768956047e-01
3.830000000000000515e+00	-2.614645239610967620e-01
3.835000000000000409e+00	1.929961806925217793e-01
3.840000000000000746e+00	-1.973965557701867074e-02
3.845000000000000195e+00	6.838422556186786461e-02
3.850000000000000089e+00	-2.125387649143350433e-01
3.855000000000000426e+00	-1.690441873709205567e-01
3.860000000000000320e+00	1.999836416934924477e-01
3.865000000000000213e+00	2.145879918865098990e-01
3.870000000000000107e+00	2.829209211696827597e-01
3.875000000000000444e+00	-3.554862529002633109e-01
3.880000000000000338e+00	-2.827116831685945186e-01
3.885000000000000231e+00	1.226399352244742780e-01
3.890000000000000124e+00	-1.124036107555046460e-01
3.895000000000000462e+00	-3.391804247239225689e-01
3.900000000000000355e+00	-1.073827372099956379e-01
3.905000000000000693e+00	-3.756554703045281718e-01
3.910000000000000142e+00	-1.787298529767660793e-01
3.915000000000000036e+00	3.193287102908970998e-01
3.920000000000000817e+00	-5.872214949754516605e-02
3.925000000000000711e+00	-1.858064190156265560e-01
3.930000000000000160e+00	2.181703436273338681e-01
3.935000000000000053e+00	-1.071444705228635774e-01
3.939999999999999947e+00	-4.081403037489063357e-02
3.945000000000000728e+00	1.216127373464092193e-01
3.950000000000000178e+00	7.711322450022885244e-02
3.955000000000000071e+00	2.507321887546378747e-01
3.959999999999999964e+00	-1.983837119277481464e-01
3.965000000000000746e+00	1.793326841550764161e-01
3.970000000000000639e+00	1.399351609000660523e-01
3.975000000000000089e+00	1.767463032012358271e-01
3.979999999999999982e+00	-1.945415359967199165e-01
3.985000000000000764e+00	1.096888268842741675e-02
3.990000000000000657e+00	1.826495013170033321e-01
3.995000000000000107e+00	5.684707891172037231e-01
4.000000000000000000e+00	2.172561146313448099e-02
4.005000000000000782e+00	-6.412837898651073398e-02
4.010000000000000675e+00	6.922675111524444203e-02
4.015000000000000568e+00	7.994392594322562162e-02
4.020000000000000462e+00	7.358681234462798038e-02
4.025000000000000355e+00	-1.089412255205307878e-01
4.030000000000000249e+00	3.538078566839095163e-01
4.035000000000000142e+00	-4.714040622987376861e-02
4.040000000000000036e+00	5.810348133032041534e-02
4.044999999999999929e+00	2.503569814396711113e-01
4.050000000000000711e+00	6.077718203020746751e-02
4.055000000000000604e+00	8.885285124130416767e-02
4.060000000000000497e+00	1.235936769069882063e-01
4.065000000000000391e+00	-4.262592654036774231e-01
4.070000000000000284e+00	2.951744232253278311e-02
4.075000000000000178e+00	-2.186898057191394573e-01
4.080000000000000071e+00	-1.551709443557494905e-01
4.084999999999999964e+00	2.140731743358803840e-01
4.090000000000000746e+00	-2.765323093265923959e-01
4.095000000000000639e+00	-1.186592333323862603e-01
4.100000000000000533e+00	-4.234757166881886192e-01
4.105000000000000426e+00	-3.888870918669215526e-01
4.110000000000000320e+00	2.651214342259909929e-01
4.115000000000000213e+00	-1.054773214808146925e-01
4.120000000000000107e+00	-1.971688057012002393e-01
4.125000000000000000e+00	3.547353607127775449e-02
4.129999999999999893e+00	6.434841120467833797e-02
4.135000000000000675e+00	2.116531004685729411e-01
4.140000000000000568e+00	-1.867832719012668674e-01
4.145000000000000462e+00	4.756872885754008240e-01
4.150000000000000355e+00	2.312765563679755054e-01
4.155000000000001137e+00	-2.187742345826824697e-01
4.160000000000000142e+00	-1.252618221874513271e-01
4.165000000000000036e+00	-2.429256362935361402e-01
4.169999999999999929e+00	2.704429588501711113e-01
4.175000000000000711e+00	1.776849060129778723e-01
4.180000000000000604e+00	3.333035664664398823e-01
4.185000000000000497e+00	-1.845586209591188742e-01
4.190000000000000391e+00	-2.030109217125657117e-01
4.195000000000000284e+00	5.386706330270580878e-01
4.200000000000000178e+00	-4.581456407630999372e-01
4.205000000000000071e+00	-3.075954943444318412e-01
4.209999999999999964e+00	-8.745902125834198806e-03
4.214999999999999858e+00	-2.950813218271626792e-01
4.220000000000000639e+00	-4.377896239146623070e-01
4.225000000000000533e+00	-2.175993098102823806e-02
4.230000000000000426e+00	4.370663454228093103e-01
4.235000000000000320e+00	1.802322199890242505e-01
4.240000000000001101e+00	4.602592737453892191e-02
4.245000000000000107e+00	3.481367072615483560e-02
4.250000000000000000e+00	-1.678668055219441346e-01
4.254999999999999893e+00	4.727478978363378742e-02
4.260000000000000675e+00	-2.645813808220469077e-01
4.265000000000000568e+00	-3.180538498511585321e-01
4.270000000000000462e+00	-9.978049190680244873e-01
4.275000000000000355e+00	1.626381332836754345e-01
4.280000000000000249e+00	4.881442715683411704e-01
4.285000000000001030e+00	-1.270488766660226587e-01
4.290000000000000036e+00	1.079247043871994632e-01
4.294999999999999929e+00	1.526103163623965253e-01
4.299999999999999822e+00	4.243615768238067493e-02
4.305000000000000604e+00	6.377377576622855759e-01
4.310000000000000497e+00	1.025020273975638246e-01
4.315000000000000391e+00	-3.580219803436600623e-01
4.320000000000000284e+00	-1.466071611964745065e-02
4.325000000000001066e+00	6.013662175863650206e-02
4.330000000000000071e+00	-3.362150128728212950e-01
4.334999999999999964e+00	-2.429443044997949830e-01
4.339999999999999858e+00	8.531622383796971798e-02
4.345000000000000639e+00	-1.705880856417884561e-01
4.350000000000000533e+00	2.877003024535211839e-01
4.355000000000000426e+00	-2.304330553938072762e-02
4.360000000000000320e+00	-1.881793123957201108e-01
4.365000000000000213e+00	4.317442124838871687e-01
4.370000000000000995e+00	2.024932575981254201e-01
4.375000000000000000e+00	-1.203553871742377296e-01
4.379999999999999893e+00	-1.255356320668065129e-01
4.384999999999999787e+00	5.000725908907478756e-02
4.390000000000000568e+00	-2.476499432918542395e-02
4.395000000000000462e+00	2.087192606955737273e-02
4.400000000000000355e+00	-1.617156425784842810e-01
4.405000000000000249e+00	3.843319074183404460e-01
4.410000000000001030e+00	1.294349117737497445e-01
4.415000000000000924e+00	-2.418771878447278645e-01
4.419999999999999929e+00	-1.963551643946611358e-01
4.424999999999999822e+00	3.428810234143910840e-01
4.430000000000000604e+00	-3.673116734470368017e-01
4.435000000000000497e+00	-2.085503792858959815e-01
4.440000000000000391e+00	1.140846549812196686e-01
4.445000000000000284e+00	4.890696794208124198e-01
4.450000000000000178e+00	2.723728174150120696e-01
4.455000000000000959e+00	-2.102855691744553168e-01
4.460000000000000853e+00	2.706729875106926309e-01
4.464999999999999858e+00	-1.000826801221900951e-02
4.469999999999999751e+00	2.036160965279654733e-01
4.475000000000000533e+00	-1.556246710926818821e-02
4.480000000000000426e+00	2.339702299397940222e-01
4.485000000000000320e+00	-3.237523409081330961e-01
4.490000000000000213e+00	-3.561243466032443794e-01
4.495000000000000995e+00	1.151407030036552259e-01
4.500000000000000888e+00	-2.731443225011016551e-01
4.504999999999999893e+00	-3.894153716567678725e-01
4.509999999999999787e+00	2.896134414806751933e-01
4.515000000000000568e+00	-1.654093936564288436e-01
4.520000000000000462e+00	-1.143149200813616678e-01
4.525000000000000355e+00	1.831409023178674489e-01
4.530000000000000249e+00	-7.008508287132875214e-01
4.535000000000000142e+00	-2.808851326412445393e-01
4.540000000000000924e+00	-2.866767823143750449e-01
4.545000000000000817e+00	-7.640401119394070462e-02
4.549999999999999822e+00	1.989739001492727699e-01
4.554999999999999716e+00	-1.236117019939538125e-01
4.560000000000000497e+00	-1.022304375217130967e-01
4.565000000000000391e+00	7.617659890960966351e-02
4.570000000000000284e+00	-1.983370731360325767e-01
4.575000000000000178e+00	5.805934083112642558e-02
4.580000000000000959e+00	6.598594626226571558e-01
4.585000000000000853e+00	-2.885888546104063423e-01
4.590000000000000746e+00	-1.534915719137578127e-01
4.594999999999999751e+00	-4.052240408848457182e-02
4.600000000000000533e+00	-1.675040079862839260e-01
4.605000000000000426e+00	1.785664985220210624e-02
4.610000000000000320e+00	6.210703993199823830e-02
4.615000000000000213e+00	-6.246901194522838825e-03
4.620000000000000107e+00	2.428993438345638800e-01
4.625000000000000888e+00	-2.701952613931856151e-01
4.630000000000000782e+00	2.110524558026234954e-01
4.634999999999999787e+00	4.621773245149058962e-01
4.639999999999999680e+00	9.580184882215181386e-02
4.645000000000000462e+00	2.760208417548043816e-02
4.650000000000000355e+00	-2.732077704523829809e-01
4.655000000000000249e+00	5.581413406134806687e-03
4.660000000000000142e+00	-1.376258329435993411e-01
4.665000000000000924e+00	3.241571897994346974e-01
4.670000000000000817e+00	-3.882180756266525590e-01
4.675000000000000711e+00	3.640734239779927495e-01
4.679999999999999716e+00	4.752441006904062903e-01
4.685000000000000497e+00	-6.817102653368120047e-01
4.690000000000000391e+00	2.610501084005099059e-01
4.695000000000000284e+00	1.716707392167645674e-01
4.700000000000000178e+00	-6.843739252977805443e-02
4.705000000000000071e+00	3.673019181106133568e-01
4.710000000000000853e+00	-1.060305334537880034e-01
4.715000000000000746e+00	-2.449288804824597404e-02
4.720000000000000639e+00	-9.562252690371157715e-02
4.724999999999999645e+00	1.591566539428387883e-01
4.730000000000000426e+00	2.144757431167152589e-02
4.735000000000000320e+00	9.730813309356928231e-02
4.740000000000000213e+00	2.752603427592164587e-01
4.745000000000000107e+00	1.143802944006639261e-01
4.750000000000000888e+00	4.942374280835761802e-01
4.755000000000000782e+00	1.985652815186379205e-01
4.760000000000000675e+00	-4.746283188301360645e-01
4.765000000000000568e+00	-4.507639473390788187e-01
4.770000000000000462e+00	4.193140381734863364e-01
4.775000000000000355e+00	-3.283567210409826242e-01
4.780000000000000249e+00	-8.078526828962854026e-03
4.785000000000000142e+00	2.636418729794596794e-01
4.790000000000000036e+00	-1.495515596065363217e-01
4.795000000000000817e+00	3.907706216529954757e-01
4.800000000000000711e+00	-1.394830339712204159e-01
4.805000000000000604e+00	-3.134681942368248708e-01
4.809999999999999609e+00	2.906351320092850909e-01
4.815000000000000391e+00	3.971758127283121775e-02
4.820000000000000284e+00	1.402462649176182581e-03
4.825000000000000178e+00	2.323004049471562305e-01
4.830000000000000071e+00	-1.611384715674022416e-01
4.835000000000000853e+00	6.740403209863955747e-02
4.840000000000000746e+00	8.730065783872363594e-02
4.845000000000000639e+00	-3.017799540005217888e-03
4.850000000000000533e+00	7.389680069780900362e-02
4.855000000000000426e+00	1.210809575664721083e-01
4.860000000000000320e+00	2.157216242405840811e-01
4.865000000000000213e+00	-1.387000963058289127e-01
4.870000000000000107e+00	2.111322013562135225e-01
4.875000000000000000e+00	-3.716710073944034520e-01
4.880000000000000782e+00	1.722281181853630716e-01
4.885000000000000675e+00	-2.431506826402269894e-01
4.890000000000000568e+00	-4.632700444357484154e-02
4.895000000000000462e+00	4.063808208101596930e-01
4.900000000000000355e+00	-2.607040701678074029e-02
4.905000000000000249e+00	5.112658660697845248e-01
4.910000000000000142e+00	-3.015921693581330790e-02
4.915000000000000036e+00	3.708099569878459383e-03
4.920000000000000817e+00	3.555696403009653284e-02
4.925000000000000711e+00	-6.966907936334061635e-02
4.930000000000000604e+00	2.935375091010598500e-02
4.935000000000000497e+00	-1.472557366222890241e-01
4.940000000000000391e+00	-3.519143575131032931e-01
4.945000000000000284e+00	-1.755754146451439859e-02
4.950000000000000178e+00	2.469294025887601093e-02
4.955000000000000071e+00	6.263897040314189701e-02
4.959999999999999964e+00	5.428277407333065296e-02
4.965000000000000746e+00	1.034859294400365809e-01
4.970000000000000639e+00	-1.219296861181499159e-01
4.975000000000000533e+00	-1.076104214627100937e-02
4.980000000000000426e+00	3.129530815557824974e-01
4.985000000000000320e+00	-5.712456057923049890e-01
4.990000000000000213e+00	3.296273684678244220e-02
4.995000000000000107e+00	3.038297256771800292e-01
5.000000000000000000e+00	-6.777066997923014181e-03
5.005000000000000782e+00	-6.777066997923014181e-03
5.010000000000000675e+00	-6.777066997923014181e-03
5.015000000000000568e+00	-6.777066997923014181e-03
5.020000000000000462e+00	-6.777066997923014181e-03
5.025000000000001243e+00	-6.777066997923014181e-03
5.030000000000000249e+00	-6.777066997923014181e-03
5.035000000000000142e+00	-6.777066997923014181e-03
5.040000000000000036e+00	-6.777066997923014181e-03
5.044999999999999929e+00	-6.777066997923014181e-03
5.050000000000000711e+00	-6.777066997923014181e-03
5.055000000000000604e+00	-6.777066997923014181e-03
5.060000000000000497e+00	-6.777066997923014181e-03
5.065000000000000391e+00	-6.777066997923014181e-03
5.070000000000000284e+00	-6.777066997923014181e-03
5.075000000000000178e+00	-6.777066997923014181e-03
5.080000000000000071e+00	-6.777066997923014181e-03
5.084999999999999964e+00	-6.777066997923014181e-03
5.090000000000000746e+00	-6.777066997923014181e-03
5.095000000000000639e+00	-6.777066997923014181e-03
5.100000000000000533e+00	-6.777066997923014181e-03
5.105000000000000426e+00	-6.777066997923014181e-03
5.110000000000001208e+00	-6.777066997923014181e-03
5.115000000000000213e+00	-6.777066997923014181e-03


==> data/solidechoFilter.dat <==
0.000000000000000000e+00	2.109519610535627032e-01
5.000000000000000104e-03	2.170120696246050085e-01
1.000000000000000021e-02	2.230867283086029329e-01
1.500000000000000291e-02	2.290264737174745602e-01
2.000000000000000042e-02	2.348291342233925494e-01
2.500000000000000139e-02	2.405454719193358959e-01
3.000000000000000583e-02	2.460004194305173697e-01
3.500000000000000333e-02	2.511890853641130517e-01
4.000000000000000083e-02	2.563607111578768416e-01
4.500000000000000527e-02	2.615253227853271412e-01
5.000000000000000278e-02	2.665512052203489746e-01
5.500000000000000028e-02	2.715123242664870262e-01
6.000000000000001166e-02	2.765659010704264453e-01
6.500000000000000222e-02	2.816617608223527802e-01
7.000000000000000666e-02	2.866787258968018781e-01
7.500000000000001110e-02	2.916385726876760121e-01
8.000000000000000167e-02	2.965510311598842930e-01
8.500000000000000611e-02	3.013310858862531250e-01
9.000000000000001055e-02	3.059476476813886570e-01
9.500000000000000111e-02	3.103615451115094293e-01
1.000000000000000056e-01	3.145382935033405603e-01
1.050000000000000100e-01	3.185807543313889934e-01
1.100000000000000006e-01	3.226155087237692620e-01
1.150000000000000050e-01	3.266464667645581077e-01
1.200000000000000233e-01	3.306139218812724767e-01
1.250000000000000000e-01	3.346547669830635674e-01
1.300000000000000044e-01	3.388713318354128479e-01
1.350000000000000089e-01	3.431111424291193313e-01
1.400000000000000133e-01	3.472693516909111655e-01
1.449999999999999900e-01	3.514742231614246259e-01
1.500000000000000222e-01	3.557792303819259927e-01
1.549999999999999989e-01	3.600071704699539521e-01
1.600000000000000033e-01	3.639877539068805401e-01
1.650000000000000355e-01	3.676414240436439163e-01
1.700000000000000122e-01	3.711301582520225018e-01
1.750000000000000167e-01	3.746106757954094646e-01
1.800000000000000211e-01	3.780205052032364343e-01
1.850000000000000255e-01	3.812539629233802074e-01
1.900000000000000022e-01	3.842341676151602159e-01
1.950000000000000344e-01	3.871889139120173184e-01
2.000000000000000111e-01	3.902689464048587631e-01
2.050000000000000155e-01	3.930995305186454902e-01
2.100000000000000200e-01	3.955242167366725403e-01
2.150000000000000244e-01	3.978692154270468406e-01
2.200000000000000011e-01	4.003934063287869494e-01
2.250000000000000333e-01	4.029848710577030868e-01
2.300000000000000100e-01	4.053468643250028314e-01
2.350000000000000144e-01	4.074513918064153750e-01
2.400000000000000466e-01	4.095334780107103279e-01
2.450000000000000511e-01	4.116025230433631998e-01
2.500000000000000000e-01	4.135346069538650693e-01
2.550000000000000044e-01	4.154908214566306324e-01
2.600000000000000089e-01	4.175734814745333812e-01
2.650000000000000688e-01	4.196086456161991496e-01
2.700000000000000178e-01	4.215360638185898234e-01
2.750000000000000222e-01	4.235422405063519746e-01
2.800000000000000266e-01	4.256359029271936101e-01
2.850000000000000311e-01	4.276335907255879865e-01
2.899999999999999800e-01	4.295381935407930896e-01
2.950000000000000400e-01	4.314675856615054483e-01
3.000000000000000444e-01	4.335168082314458937e-01
3.050000000000000488e-01	4.357071913389844453e-01
3.099999999999999978e-01	4.380441241416664910e-01
3.150000000000000022e-01	4.405284574126086539e-01
3.200000000000000067e-01	4.429488964484921132e-01
3.250000000000000666e-01	4.451195493919274937e-01
3.300000000000000711e-01	4.472353980279034635e-01
3.350000000000000200e-01	4.494937644848603919e-01
3.400000000000000244e-01	4.518564872889181960e-01
3.450000000000000289e-01	4.542200483191216054e-01
3.500000000000000333e-01	4.564760546289426957e-01
3.549999999999999822e-01	4.585641976001108566e-01
3.600000000000000422e-01	4.604684621898617602e-01
3.650000000000000466e-01	4.622406840739882172e-01
3.700000000000000511e-01	4.638296625395508799e-01
3.750000000000000000e-01	4.651894169751311647e-01
3.800000000000000044e-01	4.663443903564771231e-01
3.850000000000000089e-01	4.672816284917202800e-01
3.900000000000000688e-01	4.680192639952776568e-01
3.950000000000000178e-01	4.684677160114518735e-01
4.000000000000000222e-01	4.686640890305266427e-01
4.050000000000000266e-01	4.687354796543222180e-01
4.100000000000000311e-01	4.688138892448457384e-01
4.150000000000000355e-01	4.690335033867247816e-01
4.200000000000000400e-01	4.693662623097786812e-01
4.250000000000000444e-01	4.698172647132412005e-01
4.300000000000000488e-01	4.704066703510849101e-01
4.350000000000000533e-01	4.710479861772005616e-01
4.400000000000000022e-01	4.716897418346737703e-01
4.450000000000000067e-01	4.724237760424510046e-01
4.500000000000000666e-01	4.731208628992093490e-01
4.550000000000000711e-01	4.735790142343366815e-01
4.600000000000000200e-01	4.740289218463543675e-01
4.650000000000000244e-01	4.746802251856546140e-01
4.700000000000000289e-01	4.752673525047643732e-01
4.750000000000000333e-01	4.755376743661139383e-01
4.800000000000000933e-01	4.755779587806679976e-01
4.850000000000000422e-01	4.755359931934332041e-01
4.900000000000001021e-01	4.754083935497904201e-01
4.949999999999999956e-01	4.750311098306397861e-01
5.000000000000000000e-01	4.743428430833153686e-01
5.050000000000000044e-01	4.733660255053959709e-01
5.100000000000000089e-01	4.721764524223130421e-01
5.150000000000000133e-01	4.709673256217077331e-01
5.200000000000000178e-01	4.698142886588462241e-01
5.250000000000000222e-01	4.687111879054289276e-01
5.300000000000001377e-01	4.676807497135225256e-01
5.350000000000000311e-01	4.667231258616703626e-01
5.400000000000000355e-01	4.658506267528255140e-01
5.450000000000000400e-01	4.651056868766368924e-01
5.500000000000000444e-01	4.644232150530892000e-01
5.550000000000000488e-01	4.636589921012054250e-01
5.600000000000000533e-01	4.627993355635589556e-01
5.650000000000000577e-01	4.618859044649711310e-01
5.700000000000000622e-01	4.609231478496950141e-01
5.750000000000000666e-01	4.600382243840865359e-01
5.799999999999999600e-01	4.593117341569305512e-01
5.849999999999999645e-01	4.584889937297607077e-01
5.900000000000000799e-01	4.574133774770370309e-01
5.950000000000000844e-01	4.562177561147248706e-01
6.000000000000000888e-01	4.548294700741348229e-01
6.050000000000000933e-01	4.531337074194522474e-01
6.100000000000000977e-01	4.513504838529426300e-01
6.150000000000001021e-01	4.496895221618623095e-01
6.199999999999999956e-01	4.479878260030085713e-01
6.250000000000000000e-01	4.462264770046458495e-01
6.300000000000000044e-01	4.446214744023034848e-01
6.350000000000000089e-01	4.429886472671348829e-01
6.400000000000000133e-01	4.411321734460884603e-01
6.450000000000000178e-01	4.391939091160153574e-01
6.500000000000001332e-01	4.374487611997819880e-01
6.550000000000001377e-01	4.359242966282704246e-01
6.600000000000001421e-01	4.342545525828644948e-01
6.650000000000000355e-01	4.323273904201985207e-01
6.700000000000000400e-01	4.302840231926171044e-01
6.750000000000000444e-01	4.283013154679563561e-01
6.800000000000000488e-01	4.264542041340895207e-01
6.850000000000000533e-01	4.244983118705462632e-01
6.900000000000000577e-01	4.224206560717104764e-01
6.950000000000000622e-01	4.203396095511011121e-01
7.000000000000000666e-01	4.180719880079786788e-01
7.049999999999999600e-01	4.155562622640053272e-01
7.099999999999999645e-01	4.129807428406019887e-01
7.150000000000000799e-01	4.103673599577898345e-01
7.200000000000000844e-01	4.076576781817847772e-01
7.250000000000000888e-01	4.049286312128112519e-01
7.300000000000000933e-01	4.020760513806570513e-01
7.350000000000000977e-01	3.989962498182229034e-01
7.400000000000001021e-01	3.958661477947976737e-01
7.450000000000001066e-01	3.928044010426847144e-01
7.500000000000000000e-01	3.898461338184978087e-01
7.550000000000000044e-01	3.870429323801394261e-01
7.600000000000000089e-01	3.844015964405249064e-01
7.650000000000000133e-01	3.819052795929654409e-01
7.700000000000000178e-01	3.794215798592683875e-01
7.750000000000001332e-01	3.768485540703612191e-01
7.800000000000001377e-01	3.742411062887109896e-01
7.850000000000001421e-01	3.718463335555083349e-01
7.900000000000000355e-01	3.699169108038325993e-01
7.950000000000000400e-01	3.682136401703521855e-01
8.000000000000000444e-01	3.664963455803584291e-01
8.050000000000000488e-01	3.648795331228947836e-01
8.100000000000000533e-01	3.631861935669321584e-01
8.150000000000000577e-01	3.611517321198186581e-01
8.200000000000000622e-01	3.588987048534781898e-01
8.250000000000000666e-01	3.566275440226804871e-01
8.300000000000000711e-01	3.543633396055844154e-01
8.350000000000000755e-01	3.520180990067436344e-01
8.400000000000000799e-01	3.496110681479590587e-01
8.450000000000000844e-01	3.472488170791071527e-01
8.500000000000000888e-01	3.449863480761544143e-01
8.550000000000000933e-01	3.428119167359018338e-01
8.600000000000000977e-01	3.406867557532105018e-01
8.650000000000001021e-01	3.387074434902903608e-01
8.700000000000001066e-01	3.368728139439063907e-01
8.750000000000000000e-01	3.348817395872178970e-01
8.800000000000000044e-01	3.325406944640569296e-01
8.850000000000000089e-01	3.300398011484483862e-01
8.900000000000000133e-01	3.276621936236702726e-01
8.950000000000000178e-01	3.253906134271449258e-01
9.000000000000001332e-01	3.231074031284549841e-01
9.050000000000001377e-01	3.207838680925182429e-01
9.100000000000001421e-01	3.183770113163229554e-01
9.150000000000001465e-01	3.160180525512562011e-01
9.200000000000000400e-01	3.137169580552350290e-01
9.250000000000000444e-01	3.112451564767587664e-01
9.300000000000000488e-01	3.087185632656325729e-01
9.350000000000000533e-01	3.063746946840181229e-01
9.400000000000000577e-01	3.041896117220976858e-01
9.450000000000000622e-01	3.020806264282495102e-01
9.500000000000000666e-01	3.000433212307738184e-01
9.550000000000000711e-01	2.979768543927645008e-01
9.600000000000001865e-01	2.957545137813573644e-01
9.650000000000000799e-01	2.934455407232975932e-01
9.700000000000000844e-01	2.910083147760496036e-01
9.750000000000000888e-01	2.884046545009207874e-01
9.800000000000002043e-01	2.857365186495728349e-01
9.849999999999999867e-01	2.830975691448888165e-01
9.899999999999999911e-01	2.806561358594751310e-01
9.949999999999999956e-01	2.784732933365828833e-01
1.000000000000000000e+00	2.764415477148285949e-01
1.005000000000000115e+00	2.744928847025140950e-01
1.010000000000000009e+00	2.726323337032507399e-01
1.015000000000000124e+00	2.708431324906834248e-01
1.020000000000000018e+00	2.690238999123155117e-01
1.025000000000000133e+00	2.670858770446699615e-01
1.030000000000000027e+00	2.650489449555767374e-01
1.035000000000000142e+00	2.629584939463978643e-01
1.040000000000000036e+00	2.608477940704280740e-01
1.045000000000000151e+00	2.585475120027931895e-01
1.050000000000000044e+00	2.559493961534419770e-01
1.055000000000000160e+00	2.533306948352960775e-01
1.060000000000000275e+00	2.508497076705252793e-01
1.065000000000000169e+00	2.483706103982990243e-01
1.070000000000000062e+00	2.458372293015663734e-01
1.074999999999999956e+00	2.433809631023307885e-01
1.080000000000000071e+00	2.410811448349561847e-01
1.084999999999999964e+00	2.388872527756975839e-01
1.090000000000000080e+00	2.367263362819857220e-01
1.094999999999999973e+00	2.345082436659394753e-01
1.100000000000000089e+00	2.321266880757788809e-01
1.104999999999999982e+00	2.295920536630401965e-01
1.110000000000000098e+00	2.269737614313465102e-01
1.115000000000000213e+00	2.243359190521405644e-01
1.120000000000000107e+00	2.218303471397591875e-01
1.125000000000000222e+00	2.195543212883710182e-01
1.130000000000000115e+00	2.174234121719493262e-01
1.135000000000000231e+00	2.152697545867649775e-01
1.140000000000000124e+00	2.130300440371794002e-01
1.145000000000000240e+00	2.107976467007220689e-01
1.150000000000000133e+00	2.087100970344642203e-01
1.155000000000000027e+00	2.067084078181789242e-01
1.159999999999999920e+00	2.046459806686735938e-01
1.165000000000000036e+00	2.025334866604089623e-01
1.169999999999999929e+00	2.004039264189400038e-01
1.175000000000000044e+00	1.982502818376689624e-01
1.180000000000000160e+00	1.961107916351338409e-01
1.185000000000000053e+00	1.940945476734905750e-01
1.190000000000000169e+00	1.921764117725736076e-01
1.195000000000000062e+00	1.901941315007402711e-01
1.200000000000000178e+00	1.882243499107478235e-01
1.205000000000000071e+00	1.863737285045914405e-01
1.210000000000000187e+00	1.844912221219980053e-01
1.215000000000000080e+00	1.825235669049896647e-01
1.220000000000000195e+00	1.804823121593392421e-01
1.225000000000000089e+00	1.784024200320128706e-01
1.230000000000000204e+00	1.764006005812418787e-01
1.235000000000000098e+00	1.744638780728123284e-01
1.239999999999999991e+00	1.724296859531160020e-01
1.245000000000000107e+00	1.701376420622723595e-01
1.250000000000000000e+00	1.677554800075815034e-01
1.255000000000000115e+00	1.655539773970462758e-01
1.260000000000000009e+00	1.634771233213199726e-01
1.265000000000000124e+00	1.613815334813650249e-01
1.270000000000000018e+00	1.592338875882117755e-01
1.275000000000000133e+00	1.571069298436393868e-01
1.280000000000000027e+00	1.550386144628091989e-01
1.285000000000000142e+00	1.529916646339500030e-01
1.290000000000000036e+00	1.509410118898293629e-01
1.295000000000000151e+00	1.487837567886614865e-01
1.300000000000000266e+00	1.465874503314220922e-01
1.305000000000000160e+00	1.444279822120300982e-01
1.310000000000000275e+00	1.421323169412727350e-01
1.315000000000000169e+00	1.397481118224863927e-01
1.320000000000000284e+00	1.374826124417863060e-01
1.324999999999999956e+00	1.351842597677951896e-01
1.330000000000000071e+00	1.326071515737014539e-01
1.334999999999999964e+00	1.297918696475279521e-01
1.340000000000000080e+00	1.268751341855314796e-01
1.344999999999999973e+00	1.238672398029143640e-01
1.350000000000000089e+00	1.205570917270073483e-01
1.354999999999999982e+00	1.169773401097394944e-01
1.360000000000000098e+00	1.134664329917395159e-01
1.365000000000000213e+00	1.099516398248216592e-01
1.370000000000000107e+00	1.063227453980274823e-01
1.375000000000000222e+00	1.028476600747908754e-01
1.380000000000000115e+00	9.960707108614468008e-02
1.385000000000000231e+00	9.651025733717549793e-02
1.390000000000000124e+00	9.351326568437730302e-02
1.395000000000000240e+00	9.054709603352409375e-02
1.400000000000000133e+00	8.761000120892303844e-02
1.405000000000000249e+00	8.472964059456654373e-02
1.409999999999999920e+00	8.184468893442067849e-02
1.415000000000000036e+00	7.897349056483894680e-02
1.419999999999999929e+00	7.620980633388882430e-02
1.425000000000000044e+00	7.346576991578206151e-02
1.430000000000000160e+00	7.058872819513252461e-02
1.435000000000000053e+00	6.757093751472699472e-02
1.440000000000000169e+00	6.460797180624301694e-02
1.445000000000000062e+00	6.197195752295835136e-02
1.450000000000000178e+00	5.959304354597139142e-02
1.455000000000000071e+00	5.724257088823878764e-02
1.460000000000000187e+00	5.507099311125644714e-02
1.465000000000000080e+00	5.320102962040731964e-02
1.470000000000000195e+00	5.137847029179352931e-02
1.475000000000000089e+00	4.933751887955543924e-02
1.480000000000000204e+00	4.708494032980389127e-02
1.485000000000000320e+00	4.477808162643701767e-02
1.490000000000000213e+00	4.255897532770176045e-02
1.495000000000000107e+00	4.052480347625996016e-02
1.500000000000000000e+00	3.862023936782281452e-02
1.505000000000000115e+00	3.668845704277389624e-02
1.510000000000000009e+00	3.459600008281470823e-02
1.515000000000000124e+00	3.235282898705247462e-02
1.520000000000000018e+00	3.001457884449960575e-02
1.525000000000000133e+00	2.754157100756101512e-02
1.530000000000000027e+00	2.496361846750309865e-02
1.535000000000000142e+00	2.242517845605339691e-02
1.540000000000000036e+00	2.003460743876201919e-02
1.545000000000000151e+00	1.773880991718917999e-02
1.550000000000000266e+00	1.548273023573675661e-02
1.555000000000000160e+00	1.329388321865372820e-02
1.560000000000000275e+00	1.104562501726413966e-02
1.565000000000000169e+00	8.630144031781515970e-03
1.570000000000000284e+00	6.188338939106503324e-03
1.575000000000000178e+00	3.815697713709997625e-03
1.580000000000000071e+00	1.457139543498697527e-03
1.584999999999999964e+00	-1.004596590141158341e-03
1.590000000000000080e+00	-3.697490292837854117e-03
1.594999999999999973e+00	-6.574003090039188049e-03
1.600000000000000089e+00	-9.566817542080463879e-03
1.604999999999999982e+00	-1.264450259975605749e-02
1.610000000000000098e+00	-1.562949364668219862e-02
1.615000000000000213e+00	-1.853453110963962716e-02
1.620000000000000107e+00	-2.148350864437930177e-02
1.625000000000000222e+00	-2.439701001143516901e-02
1.630000000000000115e+00	-2.733977784201091152e-02
1.635000000000000231e+00	-3.040922123579849548e-02
1.640000000000000124e+00	-3.337017893963519638e-02
1.645000000000000240e+00	-3.605941321088003415e-02
1.650000000000000133e+00	-3.859123973912240158e-02
1.655000000000000249e+00	-4.103492501391677733e-02
1.660000000000000142e+00	-4.340418747297185298e-02
1.665000000000000036e+00	-4.568078185600750463e-02
1.670000000000000151e+00	-4.790577314431290756e-02
1.675000000000000044e+00	-5.014515065563774493e-02
1.680000000000000160e+00	-5.233514833898086915e-02
1.685000000000000053e+00	-5.451022776237127859e-02
1.690000000000000169e+00	-5.670443240755473208e-02
1.695000000000000062e+00	-5.880116174574944593e-02
1.700000000000000178e+00	-6.076596331747963903e-02
1.705000000000000071e+00	-6.256803992648105051e-02
1.710000000000000187e+00	-6.412557564446130787e-02
1.715000000000000080e+00	-6.551349439177678313e-02
1.720000000000000195e+00	-6.680206195450853757e-02
1.725000000000000089e+00	-6.801528007684659594e-02
1.730000000000000204e+00	-6.912828708456242310e-02
1.735000000000000320e+00	-7.001143391981226594e-02
1.740000000000000213e+00	-7.076401143130812976e-02
1.745000000000000329e+00	-7.145097690053731077e-02
1.750000000000000000e+00	-7.192860725729342819e-02
1.755000000000000115e+00	-7.224910507209351962e-02
1.760000000000000009e+00	-7.255839232010337370e-02
1.765000000000000124e+00	-7.284006276656553036e-02
1.770000000000000018e+00	-7.286886572113132621e-02
1.775000000000000133e+00	-7.256990081616522537e-02
1.780000000000000027e+00	-7.206616302443795419e-02
1.785000000000000142e+00	-7.139606743851031889e-02
1.790000000000000036e+00	-7.066201137475580651e-02
1.795000000000000151e+00	-7.000247233304125738e-02
1.800000000000000266e+00	-6.941662397687833885e-02
1.805000000000000160e+00	-6.881517862521363549e-02
1.810000000000000275e+00	-6.826132450360986037e-02
1.815000000000000169e+00	-6.785957643403239814e-02
1.820000000000000284e+00	-6.752471339038895737e-02
1.825000000000000178e+00	-6.728888575585915965e-02
1.830000000000000293e+00	-6.733476925049246276e-02
1.834999999999999964e+00	-6.776521727890132130e-02
1.840000000000000080e+00	-6.848063444813708156e-02
1.844999999999999973e+00	-6.917503106792653733e-02
1.850000000000000089e+00	-6.978826248279661193e-02
1.855000000000000204e+00	-7.046478041882978105e-02
1.860000000000000098e+00	-7.119208401999706226e-02
1.865000000000000213e+00	-7.189086142471234897e-02
1.870000000000000107e+00	-7.250589248183894608e-02
1.875000000000000222e+00	-7.304811696142664290e-02
1.880000000000000115e+00	-7.352863657180201684e-02
1.885000000000000231e+00	-7.396708053049845522e-02
1.890000000000000124e+00	-7.438662148756505776e-02
1.895000000000000240e+00	-7.470904919128056043e-02
1.900000000000000133e+00	-7.483805954183718467e-02
1.905000000000000249e+00	-7.487775034287738607e-02
1.910000000000000142e+00	-7.506780672857514547e-02
1.915000000000000258e+00	-7.536775005139380312e-02
1.920000000000000373e+00	-7.550093920333275643e-02
1.925000000000000044e+00	-7.534615501997042608e-02
1.930000000000000160e+00	-7.507188359762673180e-02
1.935000000000000053e+00	-7.480795806042056517e-02
1.940000000000000169e+00	-7.451857366430428287e-02
1.945000000000000062e+00	-7.432306860489253098e-02
1.950000000000000178e+00	-7.426844783481426071e-02
1.955000000000000071e+00	-7.419516208771896604e-02
1.960000000000000409e+00	-7.407524732057202410e-02
1.965000000000000080e+00	-7.413681806125535512e-02
1.969999999999999973e+00	-7.458268479249331728e-02
1.975000000000000089e+00	-7.519321401501985469e-02
1.979999999999999982e+00	-7.573884069677590258e-02
1.985000000000000320e+00	-7.640725055194962090e-02
1.989999999999999991e+00	-7.721767085943956332e-02
1.995000000000000329e+00	-7.784626336678514280e-02
2.000000000000000000e+00	-7.822469288936167997e-02
2.005000000000000338e+00	-7.850216785662737784e-02
2.010000000000000231e+00	-7.874523067798888665e-02
2.015000000000000124e+00	-7.901009331462166552e-02
2.020000000000000018e+00	-7.934750039477320160e-02
2.025000000000000355e+00	-7.987009188240913604e-02
2.030000000000000249e+00	-8.070554629838957994e-02
2.035000000000000142e+00	-8.173474057216473243e-02
2.040000000000000036e+00	-8.280995584401354415e-02
2.045000000000000373e+00	-8.401602024701436411e-02
2.050000000000000266e+00	-8.533078796960315293e-02
2.055000000000000160e+00	-8.662866057774799844e-02
2.060000000000000053e+00	-8.787763917302605921e-02
2.064999999999999947e+00	-8.907316338424756119e-02
2.070000000000000284e+00	-9.024780399482908166e-02
2.075000000000000178e+00	-9.130493655313974555e-02
2.080000000000000071e+00	-9.220994614619131002e-02
2.084999999999999964e+00	-9.306956483508674327e-02
2.090000000000000302e+00	-9.381001270181638096e-02
2.095000000000000195e+00	-9.441940592649526731e-02
2.100000000000000089e+00	-9.504258291469533382e-02
2.104999999999999982e+00	-9.569750840995207286e-02
2.110000000000000320e+00	-9.637386080722777637e-02
2.115000000000000213e+00	-9.724411447004077669e-02
2.120000000000000551e+00	-9.837670527567721201e-02
2.125000000000000000e+00	-9.963081312399381384e-02
2.130000000000000338e+00	-1.010282455610186925e-01
2.135000000000000231e+00	-1.025668766455563874e-01
2.140000000000000124e+00	-1.040155123529432485e-01
2.145000000000000018e+00	-1.053621768817281090e-01
2.149999999999999911e+00	-1.066512842097990382e-01
2.155000000000000249e+00	-1.076691089892120173e-01
2.160000000000000142e+00	-1.084356605146948455e-01
2.165000000000000036e+00	-1.091010393450560639e-01
2.169999999999999929e+00	-1.096285797130339967e-01
2.175000000000000266e+00	-1.099383697824118378e-01
2.180000000000000160e+00	-1.100709906081148715e-01
2.185000000000000497e+00	-1.103125878626066564e-01
2.189999999999999947e+00	-1.107526158425189283e-01
2.195000000000000284e+00	-1.112674961593493744e-01
2.200000000000000178e+00	-1.119561660505904860e-01
2.205000000000000515e+00	-1.127926208084988891e-01
2.209999999999999964e+00	-1.135332884687946797e-01
2.215000000000000302e+00	-1.141184112287426389e-01
2.220000000000000195e+00	-1.145474214628024734e-01
2.225000000000000089e+00	-1.147727399229215017e-01
2.230000000000000426e+00	-1.148821182122228002e-01
2.234999999999999876e+00	-1.150479325587141777e-01
2.240000000000000213e+00	-1.153457812626610818e-01
2.245000000000000107e+00	-1.157760927663202405e-01
2.250000000000000444e+00	-1.164457895684075650e-01
2.254999999999999893e+00	-1.173566412849175872e-01
2.260000000000000231e+00	-1.182994320772514235e-01
2.265000000000000124e+00	-1.192581197857709996e-01
2.270000000000000462e+00	-1.203293281517913010e-01
2.274999999999999911e+00	-1.215324561292760591e-01
2.280000000000000249e+00	-1.228894275914246548e-01
2.285000000000000142e+00	-1.243001052119743349e-01
2.290000000000000480e+00	-1.256597136201660914e-01
2.295000000000000373e+00	-1.270818949094564554e-01
2.300000000000000266e+00	-1.286646100948373450e-01
2.305000000000000160e+00	-1.301574218660637439e-01
2.310000000000000053e+00	-1.312710255047934427e-01
2.315000000000000391e+00	-1.319722874541170154e-01
2.319999999999999840e+00	-1.323025072679623881e-01
2.325000000000000178e+00	-1.324467502877473557e-01
2.330000000000000071e+00	-1.326128693495433608e-01
2.335000000000000409e+00	-1.327922525572080847e-01
2.339999999999999858e+00	-1.329202113115752759e-01
2.345000000000000195e+00	-1.327827797541336341e-01
2.350000000000000089e+00	-1.322486491944264986e-01
2.355000000000000426e+00	-1.315709482960633336e-01
2.360000000000000320e+00	-1.308297590111257291e-01
2.365000000000000213e+00	-1.299574573189576920e-01
2.370000000000000107e+00	-1.291571990174327778e-01
2.375000000000000444e+00	-1.284601103120827925e-01
2.380000000000000338e+00	-1.277118424687102849e-01
2.385000000000000231e+00	-1.271111382582506277e-01
2.390000000000000124e+00	-1.267463619813552211e-01
2.395000000000000018e+00	-1.264214332975781285e-01
2.400000000000000355e+00	-1.260969298211019607e-01
2.404999999999999805e+00	-1.256927536747926288e-01
2.410000000000000142e+00	-1.252456384102104969e-01
2.415000000000000036e+00	-1.249857970124877010e-01
2.420000000000000373e+00	-1.248450972418796989e-01
2.425000000000000266e+00	-1.247728249442834197e-01
2.430000000000000160e+00	-1.249419042597787882e-01
2.435000000000000053e+00	-1.252803402566298741e-01
2.440000000000000391e+00	-1.256411291997750479e-01
2.445000000000000284e+00	-1.260215524775958607e-01
2.450000000000000178e+00	-1.264107907236413919e-01
2.455000000000000071e+00	-1.268268223525716720e-01
2.460000000000000409e+00	-1.272522373535319162e-01
2.465000000000000302e+00	-1.277041376771056169e-01
2.470000000000000195e+00	-1.282024267293093156e-01
2.475000000000000089e+00	-1.286317749363654062e-01
2.479999999999999982e+00	-1.289352376171473413e-01
2.485000000000000320e+00	-1.290712959259361914e-01
2.490000000000000213e+00	-1.290365325548098185e-01
2.495000000000000107e+00	-1.288714111831691100e-01
2.500000000000000000e+00	-1.285413209135706225e-01
2.505000000000000338e+00	-1.281056578741314733e-01
2.510000000000000231e+00	-1.276298555880617247e-01
2.515000000000000124e+00	-1.271332477783387038e-01
2.520000000000000018e+00	-1.267434493079620528e-01
2.525000000000000355e+00	-1.265471446488827811e-01
2.530000000000000249e+00	-1.266440515541940870e-01
2.535000000000000142e+00	-1.270779844678631421e-01
2.540000000000000036e+00	-1.277161036556624385e-01
2.545000000000000373e+00	-1.284383104802589159e-01
2.550000000000000266e+00	-1.291433461311368991e-01
2.555000000000000604e+00	-1.297370199834531890e-01
2.560000000000000053e+00	-1.301991526286987444e-01
2.564999999999999947e+00	-1.305503437113481324e-01
2.570000000000000284e+00	-1.307676999984273836e-01
2.575000000000000178e+00	-1.308748146017681691e-01
2.580000000000000071e+00	-1.308766366814687332e-01
2.584999999999999964e+00	-1.308227833177695587e-01
2.590000000000000302e+00	-1.308620221217532686e-01
2.595000000000000195e+00	-1.309448412375355808e-01
2.600000000000000533e+00	-1.309300931600033135e-01
2.604999999999999982e+00	-1.308931395450624868e-01
2.610000000000000320e+00	-1.309250781049260126e-01
2.615000000000000213e+00	-1.309866108267806750e-01
2.620000000000000551e+00	-1.311120922388017973e-01
2.625000000000000000e+00	-1.312490373891108120e-01
2.630000000000000338e+00	-1.313102503527933951e-01
2.635000000000000231e+00	-1.315857228605055718e-01
2.640000000000000568e+00	-1.323440332392352425e-01
2.645000000000000018e+00	-1.333844301033861035e-01
2.649999999999999911e+00	-1.343972681406283842e-01
2.655000000000000249e+00	-1.352323735945143990e-01
2.660000000000000142e+00	-1.359221100216773115e-01
2.665000000000000480e+00	-1.365612936966939250e-01
2.669999999999999929e+00	-1.372035235183149404e-01
2.675000000000000266e+00	-1.379239824087891975e-01
2.680000000000000160e+00	-1.386509172891583763e-01
2.685000000000000497e+00	-1.393042936417529520e-01
2.689999999999999947e+00	-1.400467430644301292e-01
2.695000000000000284e+00	-1.408587103677100272e-01
2.700000000000000178e+00	-1.416553979478787084e-01
2.705000000000000515e+00	-1.425221632192172072e-01
2.709999999999999964e+00	-1.432503101161784753e-01
2.715000000000000302e+00	-1.435885486938236200e-01
2.720000000000000195e+00	-1.436263042996919481e-01
2.725000000000000533e+00	-1.435053923544551135e-01
2.730000000000000426e+00	-1.434041646198465914e-01
2.734999999999999876e+00	-1.434406941522164136e-01
2.740000000000000213e+00	-1.434835357835819447e-01
2.745000000000000107e+00	-1.433611863569893285e-01
2.750000000000000444e+00	-1.430902136812535475e-01
2.754999999999999893e+00	-1.428370475694650532e-01
2.760000000000000231e+00	-1.424974868193754352e-01
2.765000000000000124e+00	-1.418746749407575058e-01
2.770000000000000462e+00	-1.410696672605762092e-01
2.774999999999999911e+00	-1.401763292228052626e-01
2.780000000000000249e+00	-1.390672019214203581e-01
2.785000000000000142e+00	-1.376030260437117736e-01
2.790000000000000480e+00	-1.360025742082461020e-01
2.795000000000000373e+00	-1.345812734622729712e-01
2.800000000000000266e+00	-1.332890056944885104e-01
2.805000000000000160e+00	-1.319875700492368631e-01
2.810000000000000497e+00	-1.307026454451370723e-01
2.815000000000000391e+00	-1.295155831828465887e-01
2.819999999999999840e+00	-1.283675218476601765e-01
2.825000000000000178e+00	-1.271830100945126885e-01
2.830000000000000071e+00	-1.260264732675238086e-01
2.835000000000000409e+00	-1.247966895847723440e-01
2.839999999999999858e+00	-1.233505173946822658e-01
2.845000000000000195e+00	-1.219272087019728917e-01
2.850000000000000089e+00	-1.208677268268886773e-01
2.855000000000000426e+00	-1.201289309198538408e-01
2.860000000000000320e+00	-1.194685357131516634e-01
2.865000000000000213e+00	-1.188471541146828847e-01
2.870000000000000107e+00	-1.183552727860093245e-01
2.875000000000000444e+00	-1.179223476222115985e-01
2.880000000000000338e+00	-1.172806316491630252e-01
2.885000000000000231e+00	-1.164238678126599813e-01
2.890000000000000124e+00	-1.156699963805792597e-01
2.895000000000000462e+00	-1.150761765781081053e-01
2.900000000000000355e+00	-1.144716030285463787e-01
2.905000000000000249e+00	-1.137466065418981515e-01
2.910000000000000142e+00	-1.128366285103472172e-01
2.915000000000000036e+00	-1.117608442402488189e-01
2.920000000000000373e+00	-1.106301565464737346e-01
2.925000000000000266e+00	-1.095163596472349260e-01
2.930000000000000160e+00	-1.084625635429831980e-01
2.935000000000000053e+00	-1.074887439918719712e-01
2.940000000000000391e+00	-1.065596908685923078e-01
2.945000000000000284e+00	-1.057179972184841971e-01
2.950000000000000178e+00	-1.050011815691428568e-01
2.955000000000000071e+00	-1.043973008929073992e-01
2.960000000000000409e+00	-1.038189779376611915e-01
2.965000000000000302e+00	-1.031412589426700388e-01
2.970000000000000639e+00	-1.023387469757700563e-01
2.975000000000000089e+00	-1.012648480069289064e-01
2.980000000000000426e+00	-9.990098995308900609e-02
2.985000000000000320e+00	-9.857733610201464824e-02
2.990000000000000213e+00	-9.739293095179560322e-02
2.995000000000000107e+00	-9.629663245027793306e-02
3.000000000000000000e+00	-9.530635034983617193e-02
3.005000000000000338e+00	-9.430806039316995404e-02
3.010000000000000231e+00	-9.324480876226139137e-02
3.015000000000000124e+00	-9.202196034776390088e-02
3.020000000000000018e+00	-9.051780911273529795e-02
3.025000000000000355e+00	-8.886264263391085994e-02
3.030000000000000249e+00	-8.726120583774218953e-02
3.035000000000000586e+00	-8.579304123440387175e-02
3.040000000000000036e+00	-8.440654433739115670e-02
3.045000000000000373e+00	-8.296363066381677587e-02
3.050000000000000266e+00	-8.140707568816744899e-02
3.055000000000000604e+00	-7.982555078496256229e-02
3.060000000000000053e+00	-7.825072192198691268e-02
3.065000000000000391e+00	-7.669783047059330894e-02
3.070000000000000284e+00	-7.528442906767114640e-02
3.075000000000000178e+00	-7.407566333653389790e-02
3.080000000000000071e+00	-7.295133283736666974e-02
3.084999999999999964e+00	-7.188635150050287637e-02
3.090000000000000302e+00	-7.087267840242787720e-02
3.095000000000000195e+00	-6.955067236266689046e-02
3.100000000000000533e+00	-6.782712114091736522e-02
3.104999999999999982e+00	-6.601725431421105739e-02
3.110000000000000320e+00	-6.431605118279222488e-02
3.115000000000000213e+00	-6.280541964244396036e-02
3.120000000000000551e+00	-6.140009238208393727e-02
3.125000000000000000e+00	-5.988661235450291193e-02
3.130000000000000338e+00	-5.822029882488297808e-02
3.135000000000000231e+00	-5.655847694969564493e-02
3.140000000000000568e+00	-5.506710001991366871e-02
3.145000000000000018e+00	-5.381827642106122578e-02
3.150000000000000355e+00	-5.275102918162132698e-02
3.155000000000000249e+00	-5.169736062966297924e-02
3.160000000000000142e+00	-5.055141116356257763e-02
3.165000000000000480e+00	-4.941338946646403607e-02
3.169999999999999929e+00	-4.845698639429085047e-02
3.175000000000000266e+00	-4.764178118651330590e-02
3.180000000000000160e+00	-4.691230121392119673e-02
3.185000000000000497e+00	-4.632797882243520904e-02
3.189999999999999947e+00	-4.580313113290947896e-02
3.195000000000000284e+00	-4.534719478458012348e-02
3.200000000000000178e+00	-4.503894019385534103e-02
3.205000000000000515e+00	-4.466481704881455211e-02
3.209999999999999964e+00	-4.419705635489729750e-02
3.215000000000000302e+00	-4.383744298366843567e-02
3.220000000000000195e+00	-4.358068042438186657e-02
3.225000000000000533e+00	-4.345336438365762777e-02
3.230000000000000426e+00	-4.349967830366460037e-02
3.235000000000000320e+00	-4.359390425560027288e-02
3.240000000000000213e+00	-4.364402286800939806e-02
3.245000000000000107e+00	-4.361652071389222202e-02
3.250000000000000444e+00	-4.346728815306923066e-02
3.254999999999999893e+00	-4.330561016093860405e-02
3.260000000000000231e+00	-4.323752577631389399e-02
3.265000000000000124e+00	-4.317976161231723564e-02
3.270000000000000462e+00	-4.319017777472854841e-02
3.275000000000000355e+00	-4.342853199061343789e-02
3.280000000000000249e+00	-4.380582560906449985e-02
3.285000000000000142e+00	-4.423077440703976349e-02
3.290000000000000480e+00	-4.479839507349277217e-02
3.295000000000000373e+00	-4.544456132739581322e-02
3.300000000000000266e+00	-4.587879248236142321e-02
3.305000000000000160e+00	-4.615269380965794643e-02
3.310000000000000497e+00	-4.650582021410430700e-02
3.315000000000000391e+00	-4.690698623781971999e-02
3.320000000000000284e+00	-4.737494033539842164e-02
3.325000000000000178e+00	-4.792957215108871460e-02
3.330000000000000071e+00	-4.842552333699137040e-02
3.335000000000000409e+00	-4.877512480294682318e-02
3.340000000000000302e+00	-4.909262625693822796e-02
3.345000000000000195e+00	-4.949861382879649357e-02
3.350000000000000089e+00	-4.999976372838121214e-02
3.355000000000000426e+00	-5.055144794088387711e-02
3.360000000000000320e+00	-5.115191803722940467e-02
3.365000000000000213e+00	-5.185559323794941555e-02
3.370000000000000107e+00	-5.243713052470245356e-02
3.375000000000000444e+00	-5.268039266594655434e-02
3.380000000000000338e+00	-5.275102059234402369e-02
3.385000000000000231e+00	-5.283451502872003186e-02
3.390000000000000124e+00	-5.300078656267490779e-02
3.395000000000000462e+00	-5.319473371148041030e-02
3.400000000000000355e+00	-5.326946292527510313e-02
3.405000000000000693e+00	-5.326857336714665991e-02
3.410000000000000142e+00	-5.333443421255373851e-02
3.415000000000000036e+00	-5.349833807568678268e-02
3.420000000000000373e+00	-5.377623266722880019e-02
3.425000000000000266e+00	-5.413043428126932538e-02
3.430000000000000160e+00	-5.452235583257306756e-02
3.435000000000000053e+00	-5.501075567649853920e-02
3.440000000000000391e+00	-5.551309237278766878e-02
3.445000000000000284e+00	-5.582670022902137125e-02
3.450000000000000178e+00	-5.600119165904925145e-02
3.455000000000000071e+00	-5.622935898847140207e-02
3.460000000000000409e+00	-5.654626719968139370e-02
3.465000000000000302e+00	-5.687788066298592182e-02
3.470000000000000639e+00	-5.712119955613133293e-02
3.475000000000000089e+00	-5.724482362238048766e-02
3.480000000000000426e+00	-5.735891221753586927e-02
3.485000000000000320e+00	-5.747691847236575946e-02
3.490000000000000657e+00	-5.755931633297391159e-02
3.495000000000000107e+00	-5.767419936563505933e-02
3.500000000000000000e+00	-5.767396023865034582e-02
3.505000000000000338e+00	-5.723498482563327966e-02
3.510000000000000231e+00	-5.640528081059172777e-02
3.515000000000000124e+00	-5.556867148142612123e-02
3.520000000000000018e+00	-5.478555162994087901e-02
3.525000000000000355e+00	-5.393334050253714013e-02
3.530000000000000249e+00	-5.303879560842309632e-02
3.535000000000000586e+00	-5.206317408070800651e-02
3.540000000000000036e+00	-5.113799526549784452e-02
3.545000000000000373e+00	-5.055727616040738698e-02
3.550000000000000266e+00	-5.029524120444234248e-02
3.555000000000000604e+00	-5.013758533499317743e-02
3.560000000000000053e+00	-4.989134511027072671e-02
3.565000000000000391e+00	-4.938726788524173267e-02
3.570000000000000284e+00	-4.876171204546236176e-02
3.575000000000000622e+00	-4.818914086450902523e-02
3.580000000000000071e+00	-4.757252539079715598e-02
3.584999999999999964e+00	-4.687053909482745417e-02
3.590000000000000302e+00	-4.615751697463776199e-02
3.595000000000000195e+00	-4.547317018916805648e-02
3.600000000000000533e+00	-4.470673229441774615e-02
3.604999999999999982e+00	-4.383031490084218773e-02
3.610000000000000320e+00	-4.301514922419374942e-02
3.615000000000000213e+00	-4.213783259885690857e-02
3.620000000000000551e+00	-4.099012405444049656e-02
3.625000000000000000e+00	-3.975993552452913860e-02
3.630000000000000338e+00	-3.868970422928632441e-02
3.635000000000000231e+00	-3.784449496254771450e-02
3.640000000000000568e+00	-3.706990216711813363e-02
3.645000000000000018e+00	-3.607370234807805859e-02
3.650000000000000355e+00	-3.482424370964203736e-02
3.655000000000000249e+00	-3.342856431070021644e-02
3.660000000000000586e+00	-3.178729022598315856e-02
3.665000000000000480e+00	-2.982970622071240765e-02
3.669999999999999929e+00	-2.774794640792332609e-02
3.675000000000000266e+00	-2.580354893120037629e-02
3.680000000000000160e+00	-2.409139158577007500e-02
3.685000000000000497e+00	-2.255099259255965299e-02
3.689999999999999947e+00	-2.116954432336034392e-02
3.695000000000000284e+00	-1.992684195897877555e-02
3.700000000000000178e+00	-1.870964049592374612e-02
3.705000000000000515e+00	-1.755171025124426659e-02
3.710000000000000409e+00	-1.655524018441594317e-02
3.715000000000000302e+00	-1.556984965847043462e-02
3.720000000000000195e+00	-1.455827460479797338e-02
3.725000000000000533e+00	-1.377134925619785850e-02
3.730000000000000426e+00	-1.323194233511754830e-02
3.735000000000000320e+00	-1.274520841325234820e-02
3.740000000000000213e+00	-1.223559710817652933e-02
3.745000000000000551e+00	-1.178781456318483620e-02
3.750000000000000444e+00	-1.145268315635165034e-02
3.754999999999999893e+00	-1.122936820537286454e-02
3.760000000000000231e+00	-1.119615116444427905e-02
3.765000000000000124e+00	-1.134143378344857830e-02
3.770000000000000462e+00	-1.159031085179727111e-02
3.775000000000000355e+00	-1.198923712461068790e-02
3.780000000000000249e+00	-1.245333636911344008e-02
3.785000000000000142e+00	-1.277728175003124862e-02
3.790000000000000480e+00	-1.298050424071306788e-02
3.795000000000000373e+00	-1.322706192165208280e-02
3.800000000000000266e+00	-1.357885152648165457e-02
3.805000000000000160e+00	-1.386214772625861923e-02
3.810000000000000497e+00	-1.389537134767065106e-02
3.815000000000000391e+00	-1.382978366751252790e-02
3.820000000000000284e+00	-1.384993251763745777e-02
3.825000000000000178e+00	-1.387936449738370707e-02
3.830000000000000515e+00	-1.377880585282780131e-02
3.835000000000000409e+00	-1.357736513506505038e-02
3.840000000000000746e+00	-1.341519633686017593e-02
3.845000000000000195e+00	-1.332104767924183718e-02
3.850000000000000089e+00	-1.321647594207590003e-02
3.855000000000000426e+00	-1.299517981678346285e-02
3.860000000000000320e+00	-1.270016128779054114e-02
3.865000000000000213e+00	-1.252765315030098317e-02
3.870000000000000107e+00	-1.259265383593345840e-02
3.875000000000000444e+00	-1.277498184720214647e-02
3.880000000000000338e+00	-1.279447749181112336e-02
3.885000000000000231e+00	-1.262955979369266395e-02
3.890000000000000124e+00	-1.244012648104946342e-02
3.895000000000000462e+00	-1.215403314889060282e-02
3.900000000000000355e+00	-1.165824019366474597e-02
3.905000000000000693e+00	-1.094449388729372245e-02
3.910000000000000142e+00	-9.985474503778533906e-03
3.915000000000000036e+00	-8.934174722015632633e-03
3.920000000000000817e+00	-7.990730439634280077e-03
3.925000000000000711e+00	-7.059144654231932353e-03
3.930000000000000160e+00	-6.082157767493894321e-03
3.935000000000000053e+00	-5.146570769181818550e-03
3.939999999999999947e+00	-4.206948812682168373e-03
3.945000000000000728e+00	-3.254902824163481874e-03
3.950000000000000178e+00	-2.375068939252377841e-03
3.955000000000000071e+00	-1.627559848309867224e-03
3.959999999999999964e+00	-9.755054305955225546e-04
3.965000000000000746e+00	-3.326333904577037518e-04
3.970000000000000639e+00	2.358042135215450300e-04
3.975000000000000089e+00	6.474958858736642401e-04
3.979999999999999982e+00	9.860493128512584811e-04
3.985000000000000764e+00	1.375282306796678797e-03
3.990000000000000657e+00	1.763393503959490493e-03
3.995000000000000107e+00	1.920044993222644195e-03
4.000000000000000000e+00	1.747499487513278242e-03
4.005000000000000782e+00	1.441461137184387115e-03
4.010000000000000675e+00	1.146054314595413388e-03
4.015000000000000568e+00	8.136990458174194960e-04
4.020000000000000462e+00	4.074278888892406700e-04
4.025000000000000355e+00	-2.761182276830851149e-05
4.030000000000000249e+00	-5.143951324126357170e-04
4.035000000000000142e+00	-1.137827903969425465e-03
4.040000000000000036e+00	-1.840788561687915683e-03
4.044999999999999929e+00	-2.624413775416472271e-03
4.050000000000000711e+00	-3.563571987721231380e-03
4.055000000000000604e+00	-4.619984531639150828e-03
4.060000000000000497e+00	-5.770334257863269159e-03
4.065000000000000391e+00	-6.904111599796579693e-03
4.070000000000000284e+00	-7.872062972543003578e-03
4.075000000000000178e+00	-8.703158950217419407e-03
4.080000000000000071e+00	-9.403868130220628674e-03
4.084999999999999964e+00	-1.003611750346095413e-02
4.090000000000000746e+00	-1.067739821046630004e-02
4.095000000000000639e+00	-1.121625418848557279e-02
4.100000000000000533e+00	-1.153481353127402270e-02
4.105000000000000426e+00	-1.153041554315117206e-02
4.110000000000000320e+00	-1.130632683498289555e-02
4.115000000000000213e+00	-1.110225791080863590e-02
4.120000000000000107e+00	-1.087385213518174062e-02
4.125000000000000000e+00	-1.054156405464035801e-02
4.129999999999999893e+00	-1.020441144999680028e-02
4.135000000000000675e+00	-9.970103210013249104e-03
4.140000000000000568e+00	-9.819906684291434054e-03
4.145000000000000462e+00	-9.756858449035357705e-03
4.150000000000000355e+00	-9.949265443551954385e-03
4.155000000000001137e+00	-1.032909020231456351e-02
4.160000000000000142e+00	-1.063727723469789534e-02
4.165000000000000036e+00	-1.078016075271070670e-02
4.169999999999999929e+00	-1.084959667228740411e-02
4.175000000000000711e+00	-1.104715414780665754e-02
4.180000000000000604e+00	-1.149236904207644704e-02
4.185000000000000497e+00	-1.211178078097056160e-02
4.190000000000000391e+00	-1.268419943603283501e-02
4.195000000000000284e+00	-1.325632853757942146e-02
4.200000000000000178e+00	-1.394427819935247469e-02
4.205000000000000071e+00	-1.447685611215640891e-02
4.209999999999999964e+00	-1.475662498381520929e-02
4.214999999999999858e+00	-1.489788062620370918e-02
4.220000000000000639e+00	-1.479794568228215944e-02
4.225000000000000533e+00	-1.441828272741959086e-02
4.230000000000000426e+00	-1.404193485313853448e-02
4.235000000000000320e+00	-1.393434139913840748e-02
4.240000000000001101e+00	-1.404873115101601920e-02
4.245000000000000107e+00	-1.425279665358871427e-02
4.250000000000000000e+00	-1.445804641583282174e-02
4.254999999999999893e+00	-1.461496138889080594e-02
4.260000000000000675e+00	-1.470289924583714422e-02
4.265000000000000568e+00	-1.460789531853876923e-02
4.270000000000000462e+00	-1.405868740562882246e-02
4.275000000000000355e+00	-1.299239793982249168e-02
4.280000000000000249e+00	-1.189342299313378946e-02
4.285000000000001030e+00	-1.105596476746169114e-02
4.290000000000000036e+00	-1.031383556083940480e-02
4.294999999999999929e+00	-9.641480134248637396e-03
4.299999999999999822e+00	-9.091100855471540357e-03
4.305000000000000604e+00	-8.765738642417805065e-03
4.310000000000000497e+00	-8.799648642671966184e-03
4.315000000000000391e+00	-8.961896148894433686e-03
4.320000000000000284e+00	-8.977925772148807881e-03
4.325000000000001066e+00	-8.922051644464362372e-03
4.330000000000000071e+00	-8.818064560694061083e-03
4.334999999999999964e+00	-8.511675878012232160e-03
4.339999999999999858e+00	-8.031821544857936299e-03
4.345000000000000639e+00	-7.499939748075188338e-03
4.350000000000000533e+00	-6.983322665124942243e-03
4.355000000000000426e+00	-6.567837211490516920e-03
4.360000000000000320e+00	-6.172026448721891836e-03
4.365000000000000213e+00	-5.790293159222140856e-03
4.370000000000000995e+00	-5.630955168903440701e-03
4.375000000000000000e+00	-5.654008243492435713e-03
4.379999999999999893e+00	-5.642222803966084367e-03
4.384999999999999787e+00	-5.556668623061057459e-03
4.390000000000000568e+00	-5.464188206118984759e-03
4.395000000000000462e+00	-5.382372815640178512e-03
4.400000000000000355e+00	-5.270144737412451458e-03
4.405000000000000249e+00	-5.183305091597876883e-03
4.410000000000001030e+00	-5.283353259808398934e-03
4.415000000000000924e+00	-5.487681633696248583e-03
4.419999999999999929e+00	-5.561498943891999072e-03
4.424999999999999822e+00	-5.568802188757377217e-03
4.430000000000000604e+00	-5.611742061212164970e-03
4.435000000000000497e+00	-5.512045557272807032e-03
4.440000000000000391e+00	-5.252326668863577241e-03
4.445000000000000284e+00	-5.123359271584876189e-03
4.450000000000000178e+00	-5.336289798007938512e-03
4.455000000000000959e+00	-5.757770613291659373e-03
4.460000000000000853e+00	-6.215168303177497945e-03
4.464999999999999858e+00	-6.757951671227144935e-03
4.469999999999999751e+00	-7.419540985216578968e-03
4.475000000000000533e+00	-8.182666037252596739e-03
4.480000000000000426e+00	-9.054201967354012434e-03
4.485000000000000320e+00	-9.966427877025001159e-03
4.490000000000000213e+00	-1.069851047988510523e-02
4.495000000000000995e+00	-1.121384977870750269e-02
4.500000000000000888e+00	-1.164177459503653797e-02
4.504999999999999893e+00	-1.187864493281828339e-02
4.509999999999999787e+00	-1.193906126907873927e-02
4.515000000000000568e+00	-1.201728929238762324e-02
4.520000000000000462e+00	-1.206899391009676192e-02
4.525000000000000355e+00	-1.208055656226916970e-02
4.530000000000000249e+00	-1.199324391165464652e-02
4.535000000000000142e+00	-1.154764733810281427e-02
4.540000000000000924e+00	-1.073102132895064655e-02
4.545000000000000817e+00	-9.695269418023897898e-03
4.549999999999999822e+00	-8.609722190115579737e-03
4.554999999999999716e+00	-7.581533790000491782e-03
4.560000000000000497e+00	-6.523686429885298260e-03
4.565000000000000391e+00	-5.410101928086857859e-03
4.570000000000000284e+00	-4.265273718678065824e-03
4.575000000000000178e+00	-3.059876225867379489e-03
4.580000000000000959e+00	-2.000085809213763676e-03
4.585000000000000853e+00	-1.211127487491857205e-03
4.590000000000000746e+00	-4.058861822349045718e-04
4.594999999999999751e+00	5.559689364976746562e-04
4.600000000000000533e+00	1.617613300443227322e-03
4.605000000000000426e+00	2.769143613889179893e-03
4.610000000000000320e+00	3.940608916385511702e-03
4.615000000000000213e+00	5.082438070341200632e-03
4.620000000000000107e+00	6.157081174215231663e-03
4.625000000000000888e+00	7.186125670110406205e-03
4.630000000000000782e+00	8.243602179901735050e-03
4.634999999999999787e+00	9.157635923327155092e-03
4.639999999999999680e+00	9.776797998526312247e-03
4.645000000000000462e+00	1.023741964745969284e-02
4.650000000000000355e+00	1.073831385990801912e-02
4.655000000000000249e+00	1.137649775172902035e-02
4.660000000000000142e+00	1.212456979741283712e-02
4.665000000000000924e+00	1.287116359303108575e-02
4.670000000000000817e+00	1.360023513477017464e-02
4.675000000000000711e+00	1.436450789036135961e-02
4.679999999999999716e+00	1.494174508807079131e-02
4.685000000000000497e+00	1.537752120992409884e-02
4.690000000000000391e+00	1.598328145694646527e-02
4.695000000000000284e+00	1.660184597981975360e-02
4.700000000000000178e+00	1.710450680802219278e-02
4.705000000000000071e+00	1.752480156319108362e-02
4.710000000000000853e+00	1.782413486518855117e-02
4.715000000000000746e+00	1.810879308153496084e-02
4.720000000000000639e+00	1.847319940912727290e-02
4.724999999999999645e+00	1.886981217117831428e-02
4.730000000000000426e+00	1.922479284636706420e-02
4.735000000000000320e+00	1.952486094643354070e-02
4.740000000000000213e+00	1.972292798297459529e-02
4.745000000000000107e+00	1.975232384623431398e-02
4.750000000000000888e+00	1.955481078260130207e-02
4.755000000000000782e+00	1.905536075764692819e-02
4.760000000000000675e+00	1.847185666182863881e-02
4.765000000000000568e+00	1.820316022974945852e-02
4.770000000000000462e+00	1.818862545908503728e-02
4.775000000000000355e+00	1.817736062251272544e-02
4.780000000000000249e+00	1.824463767215712962e-02
4.785000000000000142e+00	1.834989141649201114e-02
4.790000000000000036e+00	1.838201732079047454e-02
4.795000000000000817e+00	1.834458787139888261e-02
4.800000000000000711e+00	1.820370011447966160e-02
4.805000000000000604e+00	1.813056506019615141e-02
4.809999999999999609e+00	1.819277488235534340e-02
4.815000000000000391e+00	1.819703899209858602e-02
4.820000000000000284e+00	1.812757531143020448e-02
4.825000000000000178e+00	1.800817245858455859e-02
4.830000000000000071e+00	1.783129695056909908e-02
4.835000000000000853e+00	1.767759930129396070e-02
4.840000000000000746e+00	1.752630592560441153e-02
4.845000000000000639e+00	1.733332536357873668e-02
4.850000000000000533e+00	1.711915874137607749e-02
4.855000000000000426e+00	1.685627048977856798e-02
4.860000000000000320e+00	1.647876003467612163e-02
4.865000000000000213e+00	1.601537114171689216e-02
4.870000000000000107e+00	1.553090391262873689e-02
4.875000000000000000e+00	1.508351977805820129e-02
4.880000000000000782e+00	1.473988706954198862e-02
4.885000000000000675e+00	1.447754547754145395e-02
4.890000000000000568e+00	1.431846030999907315e-02
4.895000000000000462e+00	1.415609158414549845e-02
4.900000000000000355e+00	1.382494740362341483e-02
4.905000000000000249e+00	1.329381064213931880e-02
4.910000000000000142e+00	1.253727616718420049e-02
4.915000000000000036e+00	1.168089267104102831e-02
4.920000000000000817e+00	1.083287948148230206e-02
4.925000000000000711e+00	9.994290351853025306e-03
4.930000000000000604e+00	9.183941040141922058e-03
4.935000000000000497e+00	8.421714261830439557e-03
4.940000000000000391e+00	7.820121872802425142e-03
4.945000000000000284e+00	7.440667805476276590e-03
4.950000000000000178e+00	7.158000132260601209e-03
4.955000000000000071e+00	6.859081564830100605e-03
4.959999999999999964e+00	6.516517121747450979e-03
4.965000000000000746e+00	6.112581834411805887e-03
4.970000000000000639e+00	5.680290710066504892e-03
4.975000000000000533e+00	5.290914395217830545e-03
4.980000000000000426e+00	4.864922173868160143e-03
4.985000000000000320e+00	4.432897186193156258e-03
4.990000000000000213e+00	4.201877051951620652e-03
4.995000000000000107e+00	4.024741928288136546e-03
5.000000000000000000e+00	3.695121344230406328e-03
5.005000000000000782e+00	3.299169964410711246e-03
5.010000000000000675e+00	2.913167523154614608e-03
5.015000000000000568e+00	2.536732894592626415e-03
5.020000000000000462e+00	2.169494399792742858e-03
5.025000000000001243e+00	1.811089439777131263e-03
5.030000000000000249e+00	1.461164137504052237e-03
5.035000000000000142e+00	1.119372988461536569e-03
5.040000000000000036e+00	7.853785195278110585e-04
5.044999999999999929e+00	4.588509557616525058e-04
5.050000000000000711e+00	1.394678947936669750e-04
5.055000000000000604e+00	-1.730860115030010283e-04
5.060000000000000497e+00	-4.791193683768368112e-04
5.065000000000000391e+00	-7.789343429044317440e-04
5.070000000000000284e+00	-1.072826962340124070e-03
5.075000000000000178e+00	-1.361087406403385745e-03
5.080000000000000071e+00	-1.644000293792548294e-03
5.084999999999999964e+00	-1.921844963207764009e-03
5.090000000000000746e+00	-2.194895749160673259e-03
5.095000000000000639e+00	-2.463422252843104360e-03
5.100000000000000533e+00	-2.727689608322251668e-03
5.105000000000000426e+00	-2.987958744325163764e-03
5.110000000000001208e+00	-3.244486641871022030e-03
5.115000000000000213e+00	-3.497526588005583394e-03


==> supplement/data/export500er10000s.dat <==
-1.558591999999999977e+01	-1.329907499999999914e+02
-1.539061000000000057e+01	2.800684000000000040e+01
-1.519529999999999959e+01	2.082704400000000078e+02
-1.499999000000000038e+01	-1.627977799999999888e+02
-1.480466999999999977e+01	-5.570485999999999649e+01
-1.460936000000000057e+01	-5.735730000000000217e+01
-1.441404999999999959e+01	-4.347919999999999874e+01
-1.421874000000000038e+01	2.438881999999999906e+01
-1.402341999999999977e+01	3.695646600000000035e+02
-1.382811000000000057e+01	1.859413299999999936e+02
-1.363279999999999959e+01	-9.489106999999999914e+01
-1.343749000000000038e+01	3.749430000000000263e+01
-1.324216999999999977e+01	-1.664730600000000038e+02
-1.304686000000000057e+01	2.454200899999999876e+02
-1.285154999999999959e+01	2.065711999999999904e+01
-1.265624000000000038e+01	3.267134100000000103e+02
-1.246091999999999977e+01	-3.303169899999999757e+02
-1.226561000000000057e+01	2.397737899999999911e+02
-1.207029999999999959e+01	-2.501485600000000034e+02
-1.187499000000000038e+01	-1.154621199999999988e+02
-1.167966999999999977e+01	4.301491199999999822e+02
-1.148436000000000057e+01	-1.424522000000000048e+02
-1.128904999999999959e+01	2.624366800000000239e+02
-1.109374000000000038e+01	-1.754729999999999990e+01
-1.089841999999999977e+01	-1.547105500000000120e+02
-1.070311000000000057e+01	-1.229405600000000049e+02
-1.050779999999999959e+01	-3.209882299999999873e+02
-1.031249000000000038e+01	-1.420835299999999961e+02
-1.011716999999999977e+01	2.490513799999999947e+02
-9.921860000000000568e+00	2.070031999999999925e+02
-9.726549999999999585e+00	-1.400059500000000128e+02
-9.531240000000000379e+00	7.316304999999999836e+01
-9.335919999999999774e+00	-3.407927999999999713e+01
-9.140610000000000568e+00	6.443061000000000149e+01
-8.945299999999999585e+00	1.143729100000000045e+02
-8.749990000000000379e+00	1.929541700000000048e+02
-8.554669999999999774e+00	-2.903664800000000241e+02
-8.359360000000000568e+00	4.211550799999999981e+02
-8.164049999999999585e+00	-1.367523899999999912e+02
-7.968740000000000379e+00	3.183279600000000187e+02
-7.773419999999999774e+00	1.064282500000000056e+02
-7.578109999999999680e+00	9.334393000000000029e+01
-7.382799999999999585e+00	3.165524999999999878e+01
-7.187490000000000379e+00	2.198318099999999902e+02
-6.992169999999999774e+00	-1.416657000000000011e+01
-6.796859999999999680e+00	-2.529182000000000130e+01
-6.601549999999999585e+00	-4.478711799999999812e+02
-6.406240000000000379e+00	-1.596133499999999970e+02
-6.210919999999999774e+00	1.638297200000000089e+02
-6.015609999999999680e+00	1.530888300000000015e+02
-5.820299999999999585e+00	-1.191811000000000007e+02
-5.624990000000000379e+00	-5.522608999999999924e+01
-5.429669999999999774e+00	-7.817766000000000304e+01
-5.234359999999999680e+00	1.229394499999999937e+02
-5.039049999999999585e+00	-8.108433999999999742e+01
-4.843740000000000379e+00	-2.654601400000000240e+02
-4.648419999999999774e+00	-1.389931500000000142e+02
-4.453109999999999680e+00	9.938841999999999643e+01
-4.257799999999999585e+00	2.901712800000000243e+02
-4.062490000000000379e+00	1.166616000000000071e+02
-3.867170000000000218e+00	-4.171804000000000201e+01
-3.671860000000000124e+00	-7.940719999999999779e+00
-3.476550000000000029e+00	-6.451314999999999600e+01
-3.281239999999999934e+00	1.576509000000000071e+02
-3.085920000000000218e+00	-1.077444299999999942e+02
-2.890610000000000124e+00	1.955481800000000021e+02
-2.695300000000000029e+00	6.363638999999999868e+01
-2.499989999999999934e+00	-1.713232000000000141e+02
-2.304670000000000218e+00	-9.995980000000000132e+01
-2.109360000000000124e+00	1.887467499999999916e+02
-1.914050000000000029e+00	1.733629999999999995e+02
-1.718739999999999934e+00	5.061628000000000327e+01
-1.523419999999999996e+00	1.173972999999999978e+01
-1.328109999999999902e+00	3.881253000000000242e+01
-1.132800000000000029e+00	1.274822499999999934e+02
-9.374900000000000455e-01	3.255702099999999746e+02
-7.421699999999999964e-01	1.851776800000000094e+02
-5.468600000000000128e-01	6.961084999999999923e+01
-3.515499999999999736e-01	-1.425740700000000061e+02
-1.562399999999999900e-01	1.271122799999999984e+02
3.907999999999999668e-02	3.161416600000000017e+02
2.343899999999999872e-01	3.623166400000000067e+02
4.297000000000000264e-01	3.021199300000000108e+02
6.250099999999999545e-01	2.414145100000000070e+02
8.203300000000000036e-01	5.647299500000000307e+02
1.015640000000000098e+00	2.021663700000000006e+02
1.210949999999999971e+00	3.944628900000000158e+02
1.406260000000000066e+00	6.869889500000000453e+02
1.601580000000000004e+00	4.416847000000000207e+02
1.796890000000000098e+00	4.924604199999999992e+02
1.992199999999999971e+00	3.907089700000000221e+02
2.187510000000000066e+00	1.917462600000000066e+02
2.382829999999999782e+00	9.301713799999999992e+02
2.578139999999999876e+00	1.145191730000000007e+03
2.773449999999999971e+00	1.577830320000000029e+03
2.968760000000000066e+00	1.912220019999999977e+03
3.164079999999999782e+00	2.444497559999999794e+03
3.359389999999999876e+00	3.860904410000000098e+03
3.554699999999999971e+00	6.254670420000000377e+03
3.750010000000000066e+00	1.104991439999999966e+04
3.945329999999999782e+00	1.808758747999999832e+04
4.140640000000000320e+00	1.868454575000000114e+04
4.335950000000000415e+00	1.748210208000000057e+04
4.531259999999999621e+00	1.128837399000000005e+04
4.726580000000000226e+00	6.745161460000000261e+03
4.921890000000000320e+00	4.221289890000000014e+03
5.117200000000000415e+00	3.133377530000000206e+03
5.312509999999999621e+00	2.330003020000000106e+03
5.507830000000000226e+00	1.680933179999999993e+03
5.703140000000000320e+00	1.604763519999999971e+03
5.898450000000000415e+00	1.090751500000000078e+03
6.093759999999999621e+00	1.123178490000000011e+03
6.289080000000000226e+00	9.200245499999999765e+02
6.484390000000000320e+00	1.006504419999999982e+03
6.679700000000000415e+00	5.018113099999999918e+02
6.875009999999999621e+00	6.599192699999999832e+02
7.070330000000000226e+00	1.850312500000000000e+02
7.265640000000000320e+00	4.074995200000000182e+02
7.460950000000000415e+00	2.549833900000000142e+02
7.656259999999999621e+00	4.916469399999999723e+02
7.851580000000000226e+00	4.796418800000000147e+02
8.046889999999999432e+00	4.444248900000000049e+02
8.242200000000000415e+00	8.324012999999999352e+01
8.437509999999999621e+00	2.853588899999999740e+02
8.632830000000000226e+00	1.633388899999999921e+02
8.828139999999999432e+00	3.269019000000000119e+02
9.023450000000000415e+00	-2.487509999999999888e+00
9.218759999999999621e+00	-7.713081999999999994e+01
9.414080000000000226e+00	3.257593600000000151e+02
9.609389999999999432e+00	3.018146499999999719e+02
9.804700000000000415e+00	1.076656700000000058e+02
1.000000999999999962e+01	3.090013400000000274e+02
1.019533000000000023e+01	2.662718800000000101e+02
1.039063999999999943e+01	-2.013837399999999889e+02
1.058595000000000041e+01	-9.190071000000000367e+01
1.078125999999999962e+01	-8.895535999999999888e+01
1.097658000000000023e+01	3.528867900000000191e+02
1.117188999999999943e+01	1.347962400000000116e+02
1.136720000000000041e+01	-2.186060699999999883e+02
1.156250999999999962e+01	-3.350659999999999972e+00
1.175783000000000023e+01	9.277213999999999317e+01
1.195313999999999943e+01	2.341620499999999936e+02
1.214845000000000041e+01	2.027197999999999922e+02
1.234375999999999962e+01	-2.697471000000000174e+01
1.253908000000000023e+01	-2.753265299999999911e+02
1.273438999999999943e+01	-2.899286000000000030e+01
1.292970000000000041e+01	7.456183000000000050e+01
1.312500999999999962e+01	-3.836659099999999967e+02
1.332033000000000023e+01	3.688210900000000265e+02
1.351563999999999943e+01	1.953207500000000039e+02
1.371095000000000041e+01	3.903002000000000038e+01
1.390625999999999962e+01	-1.171888399999999990e+02
1.410158000000000023e+01	3.081519599999999741e+02
1.429688999999999943e+01	4.196764000000000294e+01
1.449220000000000041e+01	7.974159000000000219e+01
1.468750999999999962e+01	-5.856488000000000227e+01
1.488283000000000023e+01	1.122239100000000036e+02
1.507813999999999943e+01	1.059733599999999996e+02
1.527345000000000041e+01	-4.861166000000000054e+01
1.546875999999999962e+01	-1.221437000000000062e+01
1.566408000000000023e+01	-2.739575100000000134e+02
1.585938999999999943e+01	1.112011000000000038e+01
1.605470000000000041e+01	1.394468999999999959e+01
1.625000999999999962e+01	-4.450406000000000262e+01
1.644532999999999845e+01	7.706327000000000282e+01
1.664064000000000121e+01	-6.062560000000000393e+00
1.683595000000000041e+01	-1.834024000000000143e+01
1.703125999999999962e+01	-1.638679700000000139e+02
1.722657999999999845e+01	3.379395999999999844e+01
1.742189000000000121e+01	3.396420600000000150e+02
1.761720000000000041e+01	9.036311000000000604e+01
1.781250999999999962e+01	2.185806399999999883e+02
1.800782999999999845e+01	6.929519000000000517e+01
1.820314000000000121e+01	-1.920529400000000066e+02
1.839845000000000041e+01	-2.531508100000000070e+02
1.859375999999999962e+01	1.947370600000000138e+02
1.878907999999999845e+01	3.642864000000000146e+01
1.898439000000000121e+01	2.863841800000000148e+02
1.917970000000000041e+01	-1.699390000000000001e+01
1.937500999999999962e+01	-6.886592000000000269e+01
1.957032999999999845e+01	-3.503466500000000110e+02
1.976564000000000121e+01	2.621358399999999733e+02
1.996095000000000041e+01	-3.977888000000000090e+01
2.015625999999999962e+01	-1.613545399999999859e+02
2.035157999999999845e+01	4.630968700000000240e+02
2.054689000000000121e+01	1.084957200000000057e+02
2.074220000000000041e+01	-9.598474000000000217e+01
2.093750999999999962e+01	-1.357527900000000045e+02
2.113282999999999845e+01	-1.329219600000000128e+02
2.132814000000000121e+01	-2.854942000000000135e+01
2.152345000000000041e+01	2.069385800000000017e+02
2.171875999999999962e+01	-3.371544000000000096e+02
2.191407999999999845e+01	1.081600099999999998e+02
2.210939000000000121e+01	-2.495500800000000083e+02
2.230470000000000041e+01	-2.117344500000000096e+02
2.250000999999999962e+01	1.093591499999999996e+02
2.269532999999999845e+01	1.103620000000000045e+00
2.289064000000000121e+01	1.303849199999999939e+02
2.308595000000000041e+01	1.513258299999999963e+02
2.328125999999999962e+01	5.772155000000000058e+01


==> supplement/data/export500er10000sFit.dat <==
-1.539061000000000057e+01	9.328801239808672818e+00
-1.519529999999999959e+01	9.518105042222826384e+00
-1.499999000000000038e+01	9.713229060254395364e+00
-1.480466999999999977e+01	9.914424775692600278e+00
-1.460936000000000057e+01	1.012192522404931694e+01
-1.441404999999999959e+01	1.033600757927760228e+01
-1.421874000000000038e+01	1.055695313448152994e+01
-1.402341999999999977e+01	1.078507023702333711e+01
-1.382811000000000057e+01	1.102064820302268444e+01
-1.363279999999999959e+01	1.126402843948638832e+01
-1.343749000000000038e+01	1.151555926727490586e+01
-1.324216999999999977e+01	1.177562219974686109e+01
-1.304686000000000057e+01	1.204457959738905792e+01
-1.285154999999999959e+01	1.232285598052511943e+01
-1.265624000000000038e+01	1.261088680223939740e+01
-1.246091999999999977e+01	1.290914878513339126e+01
-1.226561000000000057e+01	1.321810016741911475e+01
-1.207029999999999959e+01	1.353827429001923299e+01
-1.187499000000000038e+01	1.387022123974599630e+01
-1.167966999999999977e+01	1.421454317176862503e+01
-1.148436000000000057e+01	1.457182573890565180e+01
-1.128904999999999959e+01	1.494274661414778649e+01
-1.109374000000000038e+01	1.532800869540582411e+01
-1.089841999999999977e+01	1.572838163984960502e+01
-1.070311000000000057e+01	1.614462274380379014e+01
-1.050779999999999959e+01	1.657760384954411137e+01
-1.031249000000000038e+01	1.702823452669328574e+01
-1.011716999999999977e+01	1.749751147344746727e+01
-9.921860000000000568e+00	1.798642671216335387e+01
-9.726549999999999585e+00	1.849611742712084705e+01
-9.531240000000000379e+00	1.902777721325905702e+01
-9.335919999999999774e+00	1.958271563276430882e+01
-9.140610000000000568e+00	2.016225110103043860e+01
-8.945299999999999585e+00	2.076788976917831064e+01
-8.749990000000000379e+00	2.140122257103152492e+01
-8.554669999999999774e+00	2.206399818940959889e+01
-8.359360000000000568e+00	2.275799743195135605e+01
-8.164049999999999585e+00	2.348524957269119184e+01
-7.968740000000000379e+00	2.424791258019053330e+01
-7.773419999999999774e+00	2.504836427473531657e+01
-7.578109999999999680e+00	2.588905437621862049e+01
-7.382799999999999585e+00	2.677277020915928318e+01
-7.187490000000000379e+00	2.770249728937948674e+01
-6.992169999999999774e+00	2.868153596799089655e+01
-6.796859999999999680e+00	2.971332682096803168e+01
-6.601549999999999585e+00	3.080178312629361415e+01
-6.406240000000000379e+00	3.195112925486257538e+01
-6.210919999999999774e+00	3.316605443593904567e+01
-6.015609999999999680e+00	3.445150716423700032e+01
-5.820299999999999585e+00	3.581312094709859650e+01
-5.624990000000000379e+00	3.725702950891533760e+01
-5.429669999999999774e+00	3.879007720423339833e+01
-5.234359999999999680e+00	4.041957974568763490e+01
-5.039049999999999585e+00	4.215388556891080185e+01
-4.843740000000000379e+00	4.400217177465402330e+01
-4.648419999999999774e+00	4.597474595429141431e+01
-4.453109999999999680e+00	4.808277671581254253e+01
-4.257799999999999585e+00	5.033906249790106813e+01
-4.062490000000000379e+00	5.275782574711872996e+01
-3.867170000000000218e+00	5.535517242248777592e+01
-3.671860000000000124e+00	5.814881448322918089e+01
-3.476550000000000029e+00	6.115917718689993876e+01
-3.281239999999999934e+00	6.440924561610128762e+01
-3.085920000000000218e+00	6.792531854893272225e+01
-2.890610000000000124e+00	7.173679906057596156e+01
-2.695300000000000029e+00	7.587790145977520240e+01
-2.499989999999999934e+00	8.038770562747401982e+01
-2.304670000000000218e+00	8.531151432166008419e+01
-2.109360000000000124e+00	9.070094729889072482e+01
-1.914050000000000029e+00	9.661682727791210823e+01
-1.718739999999999934e+00	1.031298953838628307e+02
-1.523419999999999996e+00	1.103235507151846946e+02
-1.328109999999999902e+00	1.182949839230008422e+02
-1.132800000000000029e+00	1.271607056244388048e+02
-9.374900000000000455e-01	1.370593360141392907e+02
-7.421699999999999964e-01	1.481579630608614195e+02
-5.468600000000000128e-01	1.606567938484125477e+02
-3.515499999999999736e-01	1.748016547235130531e+02
-1.562399999999999900e-01	1.908937883257117676e+02
3.907999999999999668e-02	2.093073838288551940e+02
2.343899999999999872e-01	2.305072488413930785e+02
4.297000000000000264e-01	2.550838765894470441e+02
6.250099999999999545e-01	2.837906197282906646e+02
8.203300000000000036e-01	3.176038728391758355e+02
1.015640000000000098e+00	3.577981040386289351e+02
1.210949999999999971e+00	4.060760251500340701e+02
1.406260000000000066e+00	4.647404728285418969e+02
1.601580000000000004e+00	5.369719875436145458e+02
1.796890000000000098e+00	6.272382194886870366e+02
1.992199999999999971e+00	7.419986221024533961e+02
2.187510000000000066e+00	8.908234257422814153e+02
2.382829999999999782e+00	1.088355667556844537e+03
2.578139999999999876e+00	1.357748623486549150e+03
2.773449999999999971e+00	1.737214479044989503e+03
2.968760000000000066e+00	2.292633103980866508e+03
3.164079999999999782e+00	3.143226245505369207e+03
3.359389999999999876e+00	4.513846589312996912e+03
3.554699999999999971e+00	6.832404941402603072e+03
3.750010000000000066e+00	1.079833294022735026e+04
3.945329999999999782e+00	1.659033809863331408e+04
4.140640000000000320e+00	2.025433831138800815e+04
4.335950000000000415e+00	1.669645362628062867e+04
4.531259999999999621e+00	1.088867889949098753e+04
4.726580000000000226e+00	6.886480253785817695e+03
4.921890000000000320e+00	4.545285900066025533e+03
5.117200000000000415e+00	3.162265409593244385e+03
5.312509999999999621e+00	2.304813698015818773e+03
5.507830000000000226e+00	1.745345380170670751e+03
5.703140000000000320e+00	1.363422040321640679e+03
5.898450000000000415e+00	1.092455077470777042e+03
6.093759999999999621e+00	8.938827041133181410e+02
6.289080000000000226e+00	7.443259870866133951e+02
6.484390000000000320e+00	6.290520862855656787e+02
6.679700000000000415e+00	5.384118273333903062e+02
6.875009999999999621e+00	4.659050890059659196e+02
7.070330000000000226e+00	4.070258115673591988e+02
7.265640000000000320e+00	3.585845241012773386e+02
7.460950000000000415e+00	3.182621737154641437e+02
7.656259999999999621e+00	2.843486638869846388e+02
7.851580000000000226e+00	2.555583720255038713e+02
8.046889999999999432e+00	2.309150720039948794e+02
8.242200000000000415e+00	2.096604247644497718e+02
8.437509999999999621e+00	1.912022877763783697e+02
8.632830000000000226e+00	1.750713004859648265e+02
8.828139999999999432e+00	1.608944540364690567e+02
9.023450000000000415e+00	1.483684918495023908e+02
9.218759999999999621e+00	1.372472384540371593e+02
9.414080000000000226e+00	1.273281792617501651e+02
9.609389999999999432e+00	1.184452798266071341e+02
9.804700000000000415e+00	1.104589361418272659e+02
1.000000999999999962e+01	1.032526262422835686e+02
1.019533000000000023e+01	9.672781400453870049e+01
1.039063999999999943e+01	9.080191019754940385e+01
1.058595000000000041e+01	8.540362346520252856e+01
1.078125999999999962e+01	8.047220651945700354e+01
1.097658000000000023e+01	7.595517768917234491e+01
1.117188999999999943e+01	7.180784207741416481e+01
1.136720000000000041e+01	6.799078040400996770e+01
1.156250999999999962e+01	6.446986833712541909e+01
1.175783000000000023e+01	6.121511301393980631e+01
1.195313999999999943e+01	5.820067464889515207e+01
1.214845000000000041e+01	5.540334311890694607e+01
1.234375999999999962e+01	5.280277679025306270e+01
1.253908000000000023e+01	5.038084016050024871e+01
1.273438999999999943e+01	4.812177889866835301e+01
1.292970000000000041e+01	4.601121298775971269e+01
1.312500999999999962e+01	4.403641626801091036e+01
1.332033000000000023e+01	4.218590458476005267e+01
1.351563999999999943e+01	4.044964416092813053e+01
1.371095000000000041e+01	3.881834283141773767e+01
1.390625999999999962e+01	3.728371309655597798e+01
1.410158000000000023e+01	3.583819725736384498e+01
1.429688999999999943e+01	3.447516761316052225e+01
1.449220000000000041e+01	3.318840358340792562e+01
1.468750999999999962e+01	3.197232267230293701e+01
1.488283000000000023e+01	3.082178641856374313e+01
1.507813999999999943e+01	2.973227958429828988e+01
1.527345000000000041e+01	2.869951046213201451e+01
1.546875999999999962e+01	2.771960850405681143e+01
1.566408000000000023e+01	2.678898109086368962e+01
1.585938999999999943e+01	2.590446950529295478e+01
1.605470000000000041e+01	2.506303487207904013e+01
1.625000999999999962e+01	2.426192580697637879e+01
1.644532999999999845e+01	2.349856889890955003e+01
1.664064000000000121e+01	2.277070304083264318e+01
1.683595000000000041e+01	2.207612720059859868e+01
1.703125999999999962e+01	2.141284250539847989e+01
1.722657999999999845e+01	2.077896610756079454e+01
1.742189000000000121e+01	2.017284656897325590e+01
1.761720000000000041e+01	1.959285765913820754e+01
1.781250999999999962e+01	1.903751910464280783e+01
1.800782999999999845e+01	1.850542728696520101e+01
1.820314000000000121e+01	1.799535447858937687e+01
1.839845000000000041e+01	1.750607776692260131e+01
1.859375999999999962e+01	1.703648213634253850e+01
1.878907999999999845e+01	1.658550366205000870e+01
1.898439000000000121e+01	1.615221513555264110e+01
1.917970000000000041e+01	1.573568235318805719e+01
1.937500999999999962e+01	1.533505258342983701e+01
1.957032999999999845e+01	1.494950728040599763e+01
1.976564000000000121e+01	1.457833627790030739e+01
1.996095000000000041e+01	1.422081576885340226e+01
2.015625999999999962e+01	1.387628465447238924e+01
2.035157999999999845e+01	1.354410466911870614e+01
2.054689000000000121e+01	1.322372496835741806e+01
2.074220000000000041e+01	1.291457755830429299e+01
2.093750999999999962e+01	1.261614355478630500e+01
2.113282999999999845e+01	1.232791918530540975e+01
2.132814000000000121e+01	1.204947228367178269e+01
2.152345000000000041e+01	1.178035193789506074e+01
2.171875999999999962e+01	1.152014630563539122e+01
2.191407999999999845e+01	1.126845335035868878e+01
2.210939000000000121e+01	1.102493049081900445e+01
2.230470000000000041e+01	1.078921596476302547e+01
2.250000999999999962e+01	1.056097953971196191e+01
2.269532999999999845e+01	1.033989711464563577e+01
2.289064000000000121e+01	1.012569455442964816e+01
2.308595000000000041e+01	9.918078802911917791e+00
2.328125999999999962e+01	9.716782582386109368e+00
2.347657999999999845e+01	9.521542188893196368e+00


==> supplement/data/export500er1000s.dat <==
-1.558591999999999977e+01	1.500750500000000045e+02
-1.539061000000000057e+01	5.446893000000000029e+01
-1.519529999999999959e+01	1.353198500000000024e+02
-1.499999000000000038e+01	-3.416253100000000131e+02
-1.480466999999999977e+01	-3.106568399999999883e+02
-1.460936000000000057e+01	-2.214912300000000016e+02
-1.441404999999999959e+01	1.160031900000000036e+02
-1.421874000000000038e+01	1.827998599999999954e+02
-1.402341999999999977e+01	-2.551897500000000036e+02
-1.382811000000000057e+01	-1.484746399999999937e+02
-1.363279999999999959e+01	2.735355999999999881e+02
-1.343749000000000038e+01	-1.176830199999999991e+02
-1.324216999999999977e+01	-1.750655000000000072e+01
-1.304686000000000057e+01	1.244163400000000053e+02
-1.285154999999999959e+01	-2.566542099999999778e+02
-1.265624000000000038e+01	-3.248751500000000192e+02
-1.246091999999999977e+01	1.161933999999999934e+01
-1.226561000000000057e+01	-2.040512999999999977e+01
-1.207029999999999959e+01	-1.030221800000000059e+02
-1.187499000000000038e+01	1.828932700000000011e+02
-1.167966999999999977e+01	-1.607083800000000053e+02
-1.148436000000000057e+01	4.494491199999999935e+02
-1.128904999999999959e+01	-2.364194699999999898e+02
-1.109374000000000038e+01	-2.723943999999999832e+01
-1.089841999999999977e+01	-9.179868999999999346e+01
-1.070311000000000057e+01	3.272585500000000138e+02
-1.050779999999999959e+01	1.849568800000000124e+02
-1.031249000000000038e+01	-3.510679400000000214e+02
-1.011716999999999977e+01	6.235372999999999877e+01
-9.921860000000000568e+00	1.615798599999999965e+02
-9.726549999999999585e+00	-6.950373999999999342e+01
-9.531240000000000379e+00	-5.699526999999999788e+01
-9.335919999999999774e+00	-2.165026799999999980e+02
-9.140610000000000568e+00	-1.701713200000000086e+02
-8.945299999999999585e+00	-2.401549899999999980e+02
-8.749990000000000379e+00	3.972396100000000274e+02
-8.554669999999999774e+00	5.197770900000000438e+02
-8.359360000000000568e+00	-4.071694000000000102e+01
-8.164049999999999585e+00	1.529055299999999988e+02
-7.968740000000000379e+00	-4.377618999999999971e+01
-7.773419999999999774e+00	-3.231430199999999786e+02
-7.578109999999999680e+00	2.076762200000000007e+02
-7.382799999999999585e+00	7.975159999999999805e+00
-7.187490000000000379e+00	-1.667092499999999973e+02
-6.992169999999999774e+00	-1.841810199999999895e+02
-6.796859999999999680e+00	-2.218625800000000083e+02
-6.601549999999999585e+00	-2.026509200000000135e+02
-6.406240000000000379e+00	7.224814000000000647e+01
-6.210919999999999774e+00	-2.283568400000000054e+02
-6.015609999999999680e+00	1.369670700000000068e+02
-5.820299999999999585e+00	1.047687200000000018e+02
-5.624990000000000379e+00	1.914333300000000122e+02
-5.429669999999999774e+00	-3.562404000000000082e+01
-5.234359999999999680e+00	2.081660000000000110e+01
-5.039049999999999585e+00	-6.661338000000000648e+01
-4.843740000000000379e+00	1.785125999999999920e+02
-4.648419999999999774e+00	1.770064000000000135e+02
-4.453109999999999680e+00	-1.470250000000000057e+00
-4.257799999999999585e+00	2.334491999999999905e+02
-4.062490000000000379e+00	1.853956699999999955e+02
-3.867170000000000218e+00	1.467433200000000113e+02
-3.671860000000000124e+00	4.933279000000000281e+01
-3.476550000000000029e+00	-4.094899999999999807e+01
-3.281239999999999934e+00	2.184588999999999999e+02
-3.085920000000000218e+00	3.131884600000000205e+02
-2.890610000000000124e+00	6.269337000000000160e+01
-2.695300000000000029e+00	2.521485900000000129e+02
-2.499989999999999934e+00	1.565705199999999877e+02
-2.304670000000000218e+00	9.643797000000000708e+01
-2.109360000000000124e+00	-2.253093900000000076e+02
-1.914050000000000029e+00	-3.288541000000000025e+01
-1.718739999999999934e+00	1.737736199999999940e+02
-1.523419999999999996e+00	-2.934855200000000082e+02
-1.328109999999999902e+00	2.547278000000000020e+01
-1.132800000000000029e+00	3.308328999999999951e+02
-9.374900000000000455e-01	1.803967399999999941e+02
-7.421699999999999964e-01	1.617105500000000120e+02
-5.468600000000000128e-01	2.229341900000000010e+02
-3.515499999999999736e-01	2.215854699999999866e+02
-1.562399999999999900e-01	7.989758000000000493e+01
3.907999999999999668e-02	4.900742000000000331e+01
2.343899999999999872e-01	1.782988999999999891e+01
4.297000000000000264e-01	1.561343899999999962e+02
6.250099999999999545e-01	4.560804099999999721e+02
8.203300000000000036e-01	3.961085299999999734e+02
1.015640000000000098e+00	2.344681799999999896e+02
1.210949999999999971e+00	3.296997099999999818e+02
1.406260000000000066e+00	1.553954999999999984e+02
1.601580000000000004e+00	1.902192699999999945e+02
1.796890000000000098e+00	3.464934499999999957e+02
1.992199999999999971e+00	4.596203800000000115e+02
2.187510000000000066e+00	2.826551299999999856e+02
2.382829999999999782e+00	5.947419899999999870e+02
2.578139999999999876e+00	9.959744600000000219e+02
2.773449999999999971e+00	9.754134400000000369e+02
2.968760000000000066e+00	1.216751780000000053e+03
3.164079999999999782e+00	2.197443929999999909e+03
3.359389999999999876e+00	2.890097099999999955e+03
3.554699999999999971e+00	4.120163779999999861e+03
3.750010000000000066e+00	6.085706570000000283e+03
3.945329999999999782e+00	9.904535879999999452e+03
4.140640000000000320e+00	1.207289105000000018e+04
4.335950000000000415e+00	1.195042069000000083e+04
4.531259999999999621e+00	8.633661270000000513e+03
4.726580000000000226e+00	5.352755309999999554e+03
4.921890000000000320e+00	3.689455759999999827e+03
5.117200000000000415e+00	2.356704580000000078e+03
5.312509999999999621e+00	1.715936599999999999e+03
5.507830000000000226e+00	1.633279569999999921e+03
5.703140000000000320e+00	1.170167729999999892e+03
5.898450000000000415e+00	6.852454199999999673e+02
6.093759999999999621e+00	8.143140899999999647e+02
6.289080000000000226e+00	6.975549700000000257e+02
6.484390000000000320e+00	1.153370299999999986e+02
6.679700000000000415e+00	4.997765999999999735e+02
6.875009999999999621e+00	5.607025099999999611e+02
7.070330000000000226e+00	2.265341699999999889e+02
7.265640000000000320e+00	5.466055999999999813e+02
7.460950000000000415e+00	3.347456000000000245e+02
7.656259999999999621e+00	3.902489299999999730e+02
7.851580000000000226e+00	1.596333199999999977e+02
8.046889999999999432e+00	3.702602299999999786e+02
8.242200000000000415e+00	7.593125000000000568e+01
8.437509999999999621e+00	4.495327800000000025e+02
8.632830000000000226e+00	7.556295000000000073e+01
8.828139999999999432e+00	7.533249000000000706e+01
9.023450000000000415e+00	3.419024999999999750e+02
9.218759999999999621e+00	9.113594999999999402e+01
9.414080000000000226e+00	-2.752721999999999980e+01
9.609389999999999432e+00	-4.431634999999999991e+01
9.804700000000000415e+00	2.304809899999999914e+02
1.000000999999999962e+01	1.122651199999999960e+02
1.019533000000000023e+01	-1.625459899999999891e+02
1.039063999999999943e+01	-7.385769999999999413e+01
1.058595000000000041e+01	2.451374900000000139e+02
1.078125999999999962e+01	-2.619345200000000204e+02
1.097658000000000023e+01	2.455106399999999951e+02
1.117188999999999943e+01	-1.448962099999999964e+02
1.136720000000000041e+01	-2.588911999999999836e+01
1.156250999999999962e+01	2.068925099999999873e+02
1.175783000000000023e+01	1.120444899999999961e+02
1.195313999999999943e+01	6.966937000000000069e+01
1.214845000000000041e+01	-4.678334999999999866e+01
1.234375999999999962e+01	2.150326300000000117e+02
1.253908000000000023e+01	7.507999999999999396e-02
1.273438999999999943e+01	2.602870700000000284e+02
1.292970000000000041e+01	9.125745000000000573e+01
1.312500999999999962e+01	1.075053599999999960e+02
1.332033000000000023e+01	2.164102399999999875e+02
1.351563999999999943e+01	1.501694899999999961e+02
1.371095000000000041e+01	-1.062872500000000002e+02
1.390625999999999962e+01	1.114114999999999966e+01
1.410158000000000023e+01	4.063736400000000231e+02
1.429688999999999943e+01	3.429234000000000293e+01
1.449220000000000041e+01	-1.737359199999999930e+02
1.468750999999999962e+01	1.245721499999999935e+02
1.488283000000000023e+01	-9.995629999999999882e+01
1.507813999999999943e+01	-1.026636000000000060e+01
1.527345000000000041e+01	1.297877300000000105e+02
1.546875999999999962e+01	3.377167200000000093e+02
1.566408000000000023e+01	7.962850000000000428e+00
1.585938999999999943e+01	1.359161300000000097e+02
1.605470000000000041e+01	4.227217999999999876e+01
1.625000999999999962e+01	-2.394795000000000016e+02
1.644532999999999845e+01	3.719580399999999827e+02
1.664064000000000121e+01	-1.497059399999999982e+02
1.683595000000000041e+01	-2.662651999999999930e+01
1.703125999999999962e+01	-1.680305899999999895e+02
1.722657999999999845e+01	1.820201099999999883e+02
1.742189000000000121e+01	3.848528299999999831e+02
1.761720000000000041e+01	-7.933267999999999631e+01
1.781250999999999962e+01	-3.505313999999999908e+01
1.800782999999999845e+01	4.686157000000000039e+01
1.820314000000000121e+01	-2.037920000000000176e+00
1.839845000000000041e+01	-4.289415000000000333e+01
1.859375999999999962e+01	3.025325199999999768e+02
1.878907999999999845e+01	-2.210825299999999913e+02
1.898439000000000121e+01	-2.352483100000000036e+02
1.917970000000000041e+01	-1.389199999999999990e+00
1.937500999999999962e+01	1.491553999999999860e+02
1.957032999999999845e+01	1.571863600000000076e+02
1.976564000000000121e+01	1.205349000000000004e+01
1.996095000000000041e+01	8.241841999999999757e+01
2.015625999999999962e+01	3.809373800000000188e+02
2.035157999999999845e+01	3.056488200000000006e+02
2.054689000000000121e+01	-1.734898000000000025e+02
2.074220000000000041e+01	-2.940268000000000015e+01
2.093750999999999962e+01	-1.345486000000000004e+01
2.113282999999999845e+01	-2.381156000000000006e+02
2.132814000000000121e+01	-1.760097800000000063e+02
2.152345000000000041e+01	3.414991600000000176e+02
2.171875999999999962e+01	-1.862398499999999899e+02
2.191407999999999845e+01	1.382543000000000077e+01
2.210939000000000121e+01	9.471495000000000175e+01
2.230470000000000041e+01	-2.679419999999999913e+00
2.250000999999999962e+01	-6.329984000000000322e+01
2.269532999999999845e+01	-1.530641400000000090e+02
2.289064000000000121e+01	-1.811470199999999977e+02
2.308595000000000041e+01	2.236929999999999907e+01
2.328125999999999962e+01	2.186167499999999961e+02


==> supplement/data/export500er1000sFit.dat <==
-1.539061000000000057e+01	6.796489573275988683e+00
-1.519529999999999959e+01	6.933912646340181674e+00
-1.499999000000000038e+01	7.075545444940036788e+00
-1.480466999999999977e+01	7.221569243428394458e+00
-1.460936000000000057e+01	7.372151829169716564e+00
-1.441404999999999959e+01	7.527492916864153116e+00
-1.421874000000000038e+01	7.687795093160938897e+00
-1.402341999999999977e+01	7.853280448160204763e+00
-1.382811000000000057e+01	8.024157133261452302e+00
-1.363279999999999959e+01	8.200670944260828321e+00
-1.343749000000000038e+01	8.383072533945032490e+00
-1.324216999999999977e+01	8.571636456152852190e+00
-1.304686000000000057e+01	8.766623197582061877e+00
-1.285154999999999959e+01	8.968338118506535395e+00
-1.265624000000000038e+01	9.177094289549339479e+00
-1.246091999999999977e+01	9.393234460908507444e+00
-1.226561000000000057e+01	9.617087740272769025e+00
-1.207029999999999959e+01	9.849037388032323648e+00
-1.187499000000000038e+01	1.008947849939127117e+01
-1.167966999999999977e+01	1.033884356314854713e+01
-1.148436000000000057e+01	1.059755277115536209e+01
-1.128904999999999959e+01	1.086609257711805476e+01
-1.109374000000000038e+01	1.114496728008116655e+01
-1.089841999999999977e+01	1.143472904943497070e+01
-1.070311000000000057e+01	1.173592061798323627e+01
-1.050779999999999959e+01	1.204916707505926077e+01
-1.031249000000000038e+01	1.237512020787037770e+01
-1.011716999999999977e+01	1.271449417358254763e+01
-9.921860000000000568e+00	1.306799903828673948e+01
-9.726549999999999585e+00	1.343644905616677576e+01
-9.531240000000000379e+00	1.382069839005206902e+01
-9.335919999999999774e+00	1.422168405948138670e+01
-9.140610000000000568e+00	1.464034843379351969e+01
-8.945299999999999585e+00	1.507776836125317033e+01
-8.749990000000000379e+00	1.553508062736010942e+01
-8.554669999999999774e+00	1.601353448879353181e+01
-8.359360000000000568e+00	1.651440081142945360e+01
-8.164049999999999585e+00	1.703912804138107262e+01
-7.968740000000000379e+00	1.758925550035318963e+01
-7.773419999999999774e+00	1.816647888798958732e+01
-7.578109999999999680e+00	1.877254330202508470e+01
-7.382799999999999585e+00	1.940943450482839339e+01
-7.187490000000000379e+00	2.007927798694414889e+01
-6.992169999999999774e+00	2.078442257960875494e+01
-6.796859999999999680e+00	2.152731420152791841e+01
-6.601549999999999585e+00	2.231073474133436818e+01
-6.406240000000000379e+00	2.313768496653380780e+01
-6.210919999999999774e+00	2.401149440892847053e+01
-6.015609999999999680e+00	2.493567262709645860e+01
-5.820299999999999585e+00	2.591421438003866129e+01
-5.624990000000000379e+00	2.695146547232558731e+01
-5.429669999999999774e+00	2.805227253995998282e+01
-5.234359999999999680e+00	2.922180963738991366e+01
-5.039049999999999585e+00	3.046597939607283223e+01
-4.843740000000000379e+00	3.179126415930532445e+01
-4.648419999999999774e+00	3.320493978289852066e+01
-4.453109999999999680e+00	3.471487940502690606e+01
-4.257799999999999585e+00	3.633010064007847717e+01
-4.062490000000000379e+00	3.806061341981981627e+01
-3.867170000000000218e+00	3.991774344609753911e+01
-3.671860000000000124e+00	4.191392738273162877e+01
-3.476550000000000029e+00	4.406349667730879816e+01
-3.281239999999999934e+00	4.638255795772420242e+01
-3.085920000000000218e+00	4.888951948191957797e+01
-2.890610000000000124e+00	5.160492777437335121e+01
-2.695300000000000029e+00	5.455266690072167535e+01
-2.499989999999999934e+00	5.775997457606189300e+01
-2.304670000000000218e+00	6.125838057283122851e+01
-2.109360000000000124e+00	6.508373987518436365e+01
-1.914050000000000029e+00	6.927823946865343885e+01
-1.718739999999999934e+00	7.389084951986906447e+01
-1.523419999999999996e+00	7.897919393547944367e+01
-1.328109999999999902e+00	8.461026234409730762e+01
-1.132800000000000029e+00	9.086420022389353335e+01
-9.374900000000000455e-01	9.783611933495117796e+01
-7.421699999999999964e-01	1.056403715351469117e+02
-5.468600000000000128e-01	1.144135457421762112e+02
-3.515499999999999736e-01	1.243228749942084903e+02
-1.562399999999999900e-01	1.355725838474754426e+02
3.907999999999999668e-02	1.484154360954710228e+02
2.343899999999999872e-01	1.631640656619372862e+02
4.297000000000000264e-01	1.802139607948575986e+02
6.250099999999999545e-01	2.000671721161720313e+02
8.203300000000000036e-01	2.233708804014428324e+02
1.015640000000000098e+00	2.509645107865544560e+02
1.210949999999999971e+00	2.839620476595985110e+02
1.406260000000000066e+00	3.238583202161852910e+02
1.601580000000000004e+00	3.726997424771700480e+02
1.796890000000000098e+00	4.333311600710162566e+02
1.992199999999999971e+00	5.098177815728722635e+02
2.187510000000000066e+00	6.080991129015792467e+02
2.382829999999999782e+00	7.371147926865598947e+02
2.578139999999999876e+00	9.107213569285298718e+02
2.773449999999999971e+00	1.151247481483633919e+03
2.968760000000000066e+00	1.496070675258966730e+03
3.164079999999999782e+00	2.010427487744620294e+03
3.359389999999999876e+00	2.812088675102941124e+03
3.554699999999999971e+00	4.115042468226878555e+03
3.750010000000000066e+00	6.265015118690574127e+03
3.945329999999999782e+00	9.485635261881629049e+03
4.140640000000000320e+00	1.243247620389354233e+04
4.335950000000000415e+00	1.181351442662458248e+04
4.531259999999999621e+00	8.469873879181568554e+03
4.726580000000000226e+00	5.534385153407423786e+03
4.921890000000000320e+00	3.669569907302207866e+03
5.117200000000000415e+00	2.541058185225368106e+03
5.312509999999999621e+00	1.839031234001168059e+03
5.507830000000000226e+00	1.382734589456693357e+03
5.703140000000000320e+00	1.073147257389748347e+03
5.898450000000000415e+00	8.549383945343627147e+02
6.093759999999999621e+00	6.960329168106134148e+02
6.289080000000000226e+00	5.770438023259717966e+02
6.484390000000000320e+00	4.858105208203256211e+02
6.679700000000000415e+00	4.144110495225940554e+02
6.875009999999999621e+00	3.575370633300258874e+02
7.070330000000000226e+00	3.115277541797066760e+02
7.265640000000000320e+00	2.738043529057226806e+02
7.460950000000000415e+00	2.425005913230538113e+02
7.656259999999999621e+00	2.162460434338464950e+02
7.851580000000000226e+00	1.940145312684390717e+02
8.046889999999999432e+00	1.750295756390160591e+02
8.242200000000000415e+00	1.586901193968976713e+02
8.437509999999999621e+00	1.445282745006963694e+02
8.632830000000000226e+00	1.321742636668942339e+02
8.828139999999999432e+00	1.213349642182562889e+02
9.023450000000000415e+00	1.117727073851585544e+02
9.218759999999999621e+00	1.032949997028671731e+02
9.414080000000000226e+00	9.574384369760943514e+01
9.609389999999999432e+00	8.898994312123873840e+01
9.804700000000000415e+00	8.292481591565670840e+01
1.000000999999999962e+01	7.745807297260152779e+01
1.019533000000000023e+01	7.251341250609293354e+01
1.039063999999999943e+01	6.802696887624976796e+01
1.058595000000000041e+01	6.394370998224589187e+01
1.078125999999999962e+01	6.021680588338735873e+01
1.097658000000000023e+01	5.680585660442530127e+01
1.117188999999999943e+01	5.367649126973968521e+01
1.136720000000000041e+01	5.079844149351465887e+01
1.156250999999999962e+01	4.814553232280553630e+01
1.175783000000000023e+01	4.569478528519744032e+01
1.195313999999999943e+01	4.342641844048426236e+01
1.214845000000000041e+01	4.132268645194027101e+01
1.234375999999999962e+01	3.936805017985998489e+01
1.253908000000000023e+01	3.754866984183523471e+01
1.273438999999999943e+01	3.585252919368428337e+01
1.292970000000000041e+01	3.426867327415468623e+01
1.312500999999999962e+01	3.278741361202341409e+01
1.332033000000000023e+01	3.140001499912786542e+01
1.351563999999999943e+01	3.009884817281235314e+01
1.371095000000000041e+01	2.887685552916066456e+01
1.390625999999999962e+01	2.772774595525195807e+01
1.410158000000000023e+01	2.664578682009481625e+01
1.429688999999999943e+01	2.562595199776567156e+01
1.449220000000000041e+01	2.466352898741929778e+01
1.468750999999999962e+01	2.375429053049859718e+01
1.488283000000000023e+01	2.289434834267838426e+01
1.507813999999999943e+01	2.208028605627239926e+01
1.527345000000000041e+01	2.130885965381461489e+01
1.546875999999999962e+01	2.057714448710670396e+01
1.566408000000000023e+01	1.988242765801761180e+01
1.585938999999999943e+01	1.922232389316277335e+01
1.605470000000000041e+01	1.859454062653473727e+01
1.625000999999999962e+01	1.799700275161931273e+01
1.644532999999999845e+01	1.742777054252341884e+01
1.664064000000000121e+01	1.688513949432042693e+01
1.683595000000000041e+01	1.636745195855295165e+01
1.703125999999999962e+01	1.587320285818805132e+01
1.722657999999999845e+01	1.540097526666334993e+01
1.742189000000000121e+01	1.494952616662004807e+01
1.761720000000000041e+01	1.451763266288189236e+01
1.781250999999999962e+01	1.410418179373844616e+01
1.800782999999999845e+01	1.370811878604845369e+01
1.820314000000000121e+01	1.332852079570646175e+01
1.839845000000000041e+01	1.296446946023690749e+01
1.859375999999999962e+01	1.261512753669224729e+01
1.878907999999999845e+01	1.227969654600575211e+01
1.898439000000000121e+01	1.195748037868818514e+01
1.917970000000000041e+01	1.164777833558641795e+01
1.937500999999999962e+01	1.134995086968666733e+01
1.957032999999999845e+01	1.106338436959668314e+01
1.976564000000000121e+01	1.078754625249479382e+01
1.996095000000000041e+01	1.052189422388031304e+01
2.015625999999999962e+01	1.026593298728557890e+01
2.035157999999999845e+01	1.001918457675053986e+01
2.054689000000000121e+01	9.781236297603316032e+00
2.074220000000000041e+01	9.551663019244282182e+00
2.093750999999999962e+01	9.330076367485036215e+00
2.113282999999999845e+01	9.116099451146025601e+00
2.132814000000000121e+01	8.909408778569952503e+00
2.152345000000000041e+01	8.709667159561401917e+00
2.171875999999999962e+01	8.516566609672054255e+00
2.191407999999999845e+01	8.329806612176595237e+00
2.210939000000000121e+01	8.149130941262939132e+00
2.230470000000000041e+01	7.974269298120050919e+00
2.250000999999999962e+01	7.804974926818308845e+00
2.269532999999999845e+01	7.641005759962387067e+00
2.289064000000000121e+01	7.482156916706164118e+00
2.308595000000000041e+01	7.328209601399314543e+00
2.328125999999999962e+01	7.178964246991803577e+00
2.347657999999999845e+01	7.034224040946693179e+00


==> supplement/data/export500er100s.dat <==
-1.558591999999999977e+01	-2.040793299999999988e+02
-1.539061000000000057e+01	-1.859376999999999924e+01
-1.519529999999999959e+01	5.548555999999999955e+01
-1.499999000000000038e+01	2.120780399999999872e+02
-1.480466999999999977e+01	1.173284999999999911e+01
-1.460936000000000057e+01	1.152823499999999939e+02
-1.441404999999999959e+01	-2.834630999999999901e+01
-1.421874000000000038e+01	-1.887955699999999979e+02
-1.402341999999999977e+01	-1.672660700000000134e+02
-1.382811000000000057e+01	1.873378299999999967e+02
-1.363279999999999959e+01	7.841228999999999871e+01
-1.343749000000000038e+01	8.928570999999999458e+01
-1.324216999999999977e+01	-1.928490099999999927e+02
-1.304686000000000057e+01	-6.806499999999999773e-01
-1.285154999999999959e+01	9.564500000000000224e-01
-1.265624000000000038e+01	-2.022479299999999967e+02
-1.246091999999999977e+01	2.373543099999999981e+02
-1.226561000000000057e+01	-2.127832099999999969e+02
-1.207029999999999959e+01	4.265021300000000224e+02
-1.187499000000000038e+01	1.308594300000000032e+02
-1.167966999999999977e+01	-7.322084999999999866e+01
-1.148436000000000057e+01	2.289970000000000141e+02
-1.128904999999999959e+01	-2.386005499999999984e+02
-1.109374000000000038e+01	-4.342620000000000147e+01
-1.089841999999999977e+01	-6.546935999999999467e+01
-1.070311000000000057e+01	-2.404375999999999891e+01
-1.050779999999999959e+01	1.161985899999999958e+02
-1.031249000000000038e+01	1.829964999999999975e+02
-1.011716999999999977e+01	7.392826999999999771e+01
-9.921860000000000568e+00	-3.386812800000000152e+02
-9.726549999999999585e+00	-3.478310099999999920e+02
-9.531240000000000379e+00	-4.328679999999999950e+01
-9.335919999999999774e+00	3.842257799999999861e+02
-9.140610000000000568e+00	1.037410000000000032e+01
-8.945299999999999585e+00	-5.052897000000000105e+01
-8.749990000000000379e+00	4.462852999999999781e+01
-8.554669999999999774e+00	-1.415580799999999897e+02
-8.359360000000000568e+00	-8.546120999999999412e+01
-8.164049999999999585e+00	1.099777399999999972e+02
-7.968740000000000379e+00	-2.729754000000000147e+01
-7.773419999999999774e+00	-1.958077999999999861e+02
-7.578109999999999680e+00	1.762304300000000126e+02
-7.382799999999999585e+00	-3.048559200000000260e+02
-7.187490000000000379e+00	3.973693999999999704e+01
-6.992169999999999774e+00	-1.036947600000000023e+02
-6.796859999999999680e+00	2.828112699999999791e+02
-6.601549999999999585e+00	-3.792866999999999678e+01
-6.406240000000000379e+00	-3.233558100000000195e+02
-6.210919999999999774e+00	3.053359999999999985e+01
-6.015609999999999680e+00	-2.657030999999999921e+01
-5.820299999999999585e+00	1.004776499999999970e+02
-5.624990000000000379e+00	1.228177299999999974e+02
-5.429669999999999774e+00	1.419556599999999946e+02
-5.234359999999999680e+00	1.684783899999999903e+02
-5.039049999999999585e+00	-1.279355699999999985e+02
-4.843740000000000379e+00	-1.826270299999999907e+02
-4.648419999999999774e+00	1.032339199999999977e+02
-4.453109999999999680e+00	1.258040400000000005e+02
-4.257799999999999585e+00	1.510089099999999860e+02
-4.062490000000000379e+00	-2.120330899999999872e+02
-3.867170000000000218e+00	1.819805000000000064e+02
-3.671860000000000124e+00	5.417329999999999757e+00
-3.476550000000000029e+00	3.578719999999999857e+01
-3.281239999999999934e+00	2.209763100000000122e+02
-3.085920000000000218e+00	-3.020801799999999844e+02
-2.890610000000000124e+00	1.485808600000000013e+02
-2.695300000000000029e+00	-7.030088000000000648e+01
-2.499989999999999934e+00	2.410143000000000058e+01
-2.304670000000000218e+00	8.402720000000000411e+00
-2.109360000000000124e+00	1.693243999999999971e+02
-1.914050000000000029e+00	-2.604143199999999752e+02
-1.718739999999999934e+00	2.497210499999999911e+02
-1.523419999999999996e+00	1.591941500000000076e+02
-1.328109999999999902e+00	-3.090775499999999738e+02
-1.132800000000000029e+00	1.694962099999999907e+02
-9.374900000000000455e-01	-6.294690000000000119e+00
-7.421699999999999964e-01	2.397302099999999996e+02
-5.468600000000000128e-01	7.587130000000000152e+00
-3.515499999999999736e-01	4.683967000000000098e+02
-1.562399999999999900e-01	2.263253100000000018e+02
3.907999999999999668e-02	9.018993000000000393e+01
2.343899999999999872e-01	-1.139759200000000021e+02
4.297000000000000264e-01	1.443331799999999987e+02
6.250099999999999545e-01	-2.139595999999999876e+01
8.203300000000000036e-01	1.963240800000000092e+02
1.015640000000000098e+00	1.674775899999999922e+02
1.210949999999999971e+00	3.249898999999999774e+02
1.406260000000000066e+00	1.716221799999999860e+02
1.601580000000000004e+00	3.691633000000000209e+01
1.796890000000000098e+00	2.604280899999999974e+02
1.992199999999999971e+00	2.064939699999999903e+02
2.187510000000000066e+00	2.692243500000000154e+02
2.382829999999999782e+00	6.549778000000000588e+01
2.578139999999999876e+00	4.086181100000000015e+02
2.773449999999999971e+00	3.675890099999999734e+02
2.968760000000000066e+00	6.536484799999999495e+02
3.164079999999999782e+00	8.706503800000000410e+02
3.359389999999999876e+00	8.462673200000000406e+02
3.554699999999999971e+00	1.270696040000000039e+03
3.750010000000000066e+00	2.324324090000000069e+03
3.945329999999999782e+00	2.913883870000000115e+03
4.140640000000000320e+00	3.365500100000000202e+03
4.335950000000000415e+00	3.706711510000000089e+03
4.531259999999999621e+00	2.659926550000000134e+03
4.726580000000000226e+00	1.440855579999999918e+03
4.921890000000000320e+00	1.220629519999999957e+03
5.117200000000000415e+00	6.051497200000000021e+02
5.312509999999999621e+00	9.258600500000000011e+02
5.507830000000000226e+00	6.007770600000000059e+02
5.703140000000000320e+00	4.458779499999999985e+02
5.898450000000000415e+00	3.821127900000000182e+02
6.093759999999999621e+00	7.121594000000000335e+01
6.289080000000000226e+00	-8.220035000000000025e+01
6.484390000000000320e+00	3.355117599999999811e+02
6.679700000000000415e+00	-6.641066999999999609e+01
6.875009999999999621e+00	3.452420700000000124e+02
7.070330000000000226e+00	-1.672577000000000069e+01
7.265640000000000320e+00	1.454283000000000037e+01
7.460950000000000415e+00	2.412231999999999914e+02
7.656259999999999621e+00	5.725447699999999713e+02
7.851580000000000226e+00	1.868131500000000074e+02
8.046889999999999432e+00	1.185370599999999968e+02
8.242200000000000415e+00	2.276994500000000130e+02
8.437509999999999621e+00	1.818292099999999891e+02
8.632830000000000226e+00	-1.986360000000000170e+01
8.828139999999999432e+00	2.063890800000000070e+02
9.023450000000000415e+00	-2.189604500000000087e+02
9.218759999999999621e+00	5.405931999999999960e+01
9.414080000000000226e+00	1.042854399999999941e+02
9.609389999999999432e+00	-1.419734000000000052e+01
9.804700000000000415e+00	2.080473200000000134e+02
1.000000999999999962e+01	1.217187100000000015e+02
1.019533000000000023e+01	4.123505200000000173e+02
1.039063999999999943e+01	-6.965971999999999298e+01
1.058595000000000041e+01	1.662210000000000036e+02
1.078125999999999962e+01	-2.257381100000000060e+02
1.097658000000000023e+01	7.720404999999999518e+01
1.117188999999999943e+01	2.158991800000000012e+02
1.136720000000000041e+01	3.985557000000000016e+01
1.156250999999999962e+01	1.964770800000000008e+02
1.175783000000000023e+01	3.878817000000000093e+01
1.195313999999999943e+01	2.958316899999999805e+02
1.214845000000000041e+01	-3.377402700000000095e+02
1.234375999999999962e+01	5.243128000000000100e+01
1.253908000000000023e+01	1.758293899999999894e+02
1.273438999999999943e+01	1.081465400000000017e+02
1.292970000000000041e+01	-1.220600799999999992e+02
1.312500999999999962e+01	-1.195070699999999988e+02
1.332033000000000023e+01	-8.608861000000000274e+01
1.351563999999999943e+01	5.575189999999999912e+01
1.371095000000000041e+01	-6.925791999999999859e+01
1.390625999999999962e+01	-1.828529000000000053e+02
1.410158000000000023e+01	1.397067900000000122e+02
1.429688999999999943e+01	1.842873299999999972e+02
1.449220000000000041e+01	1.634933499999999924e+02
1.468750999999999962e+01	-3.193273999999999901e+01
1.488283000000000023e+01	-1.683437299999999937e+02
1.507813999999999943e+01	1.737480400000000031e+02
1.527345000000000041e+01	-1.261320900000000051e+02
1.546875999999999962e+01	-1.446837400000000002e+02
1.566408000000000023e+01	-4.246437999999999846e+01
1.585938999999999943e+01	-1.384741400000000056e+02
1.605470000000000041e+01	1.612498000000000076e+01
1.625000999999999962e+01	1.634371000000000151e+01
1.644532999999999845e+01	-1.920492900000000134e+02
1.664064000000000121e+01	2.339344900000000109e+02
1.683595000000000041e+01	-3.336233399999999847e+02
1.703125999999999962e+01	2.755680300000000216e+02
1.722657999999999845e+01	3.028421700000000101e+02
1.742189000000000121e+01	8.989809999999999945e+01
1.761720000000000041e+01	7.027476000000000056e+01
1.781250999999999962e+01	1.119387200000000036e+02
1.800782999999999845e+01	-1.204249200000000002e+02
1.820314000000000121e+01	3.523624000000000223e+01
1.839845000000000041e+01	-1.563580000000000041e+02
1.859375999999999962e+01	-1.345077100000000030e+02
1.878907999999999845e+01	-4.767076700000000073e+02
1.898439000000000121e+01	-1.699795900000000017e+02
1.917970000000000041e+01	6.212068000000000012e+01
1.937500999999999962e+01	1.978192099999999982e+02
1.957032999999999845e+01	-1.922509200000000078e+02
1.976564000000000121e+01	2.430634499999999889e+02
1.996095000000000041e+01	-1.529614300000000071e+02
2.015625999999999962e+01	1.603626999999999825e+01
2.035157999999999845e+01	1.084272899999999993e+02
2.054689000000000121e+01	-3.277581999999999880e+02
2.074220000000000041e+01	-2.678276500000000055e+02
2.093750999999999962e+01	-1.445799900000000093e+02
2.113282999999999845e+01	5.966761000000000337e+01
2.132814000000000121e+01	8.210791999999999291e+01
2.152345000000000041e+01	-1.542659999999999911e+02
2.171875999999999962e+01	1.796836999999999875e+02
2.191407999999999845e+01	-1.282684399999999982e+02
2.210939000000000121e+01	-2.222454999999999927e+02
2.230470000000000041e+01	-6.160276000000000352e+01
2.250000999999999962e+01	-3.128953999999999880e+01
2.269532999999999845e+01	5.906036999999999892e+01
2.289064000000000121e+01	-8.015313000000000443e+01
2.308595000000000041e+01	-9.808286999999999978e+01
2.328125999999999962e+01	2.736801000000000172e+01


==> supplement/data/export500er100sFit.dat <==
-1.519529999999999959e+01	2.558339652448869739e+00
-1.499999000000000038e+01	2.610617668735994101e+00
-1.480466999999999977e+01	2.664517018034032514e+00
-1.460936000000000057e+01	2.720099676511789077e+00
-1.441404999999999959e+01	2.777439408312083469e+00
-1.421874000000000038e+01	2.836611041095598029e+00
-1.402341999999999977e+01	2.897696605363535571e+00
-1.382811000000000057e+01	2.960772990211157030e+00
-1.363279999999999959e+01	3.025930984481847386e+00
-1.343749000000000038e+01	3.093263174327863130e+00
-1.324216999999999977e+01	3.162870973471728409e+00
-1.304686000000000057e+01	3.234850607696527103e+00
-1.285154999999999959e+01	3.309314873034549631e+00
-1.265624000000000038e+01	3.386379417563635030e+00
-1.246091999999999977e+01	3.466170851974772482e+00
-1.226561000000000057e+01	3.548810757020105289e+00
-1.207029999999999959e+01	3.634440711690533288e+00
-1.187499000000000038e+01	3.723206671579085025e+00
-1.167966999999999977e+01	3.815268405209125913e+00
-1.148436000000000057e+01	3.910781149676406443e+00
-1.128904999999999959e+01	4.009924614086382455e+00
-1.109374000000000038e+01	4.112885105809368724e+00
-1.089841999999999977e+01	4.219866616465683506e+00
-1.070311000000000057e+01	4.331069664774282124e+00
-1.050779999999999959e+01	4.446725188046003474e+00
-1.031249000000000038e+01	4.567073993929850140e+00
-1.011716999999999977e+01	4.692379932352308103e+00
-9.921860000000000568e+00	4.822905357508026292e+00
-9.726549999999999585e+00	4.958951108804936503e+00
-9.531240000000000379e+00	5.100832778810928225e+00
-9.335919999999999774e+00	5.248896573005970900e+00
-9.140610000000000568e+00	5.403490692004027984e+00
-8.945299999999999585e+00	5.565013014311234407e+00
-8.749990000000000379e+00	5.733883574050937071e+00
-8.554669999999999774e+00	5.910563962011322836e+00
-8.359360000000000568e+00	6.095523774890474478e+00
-8.164049999999999585e+00	6.289298213802966941e+00
-7.968740000000000379e+00	6.492456069480766701e+00
-7.773419999999999774e+00	6.705623914380097084e+00
-7.578109999999999680e+00	6.929446597984992628e+00
-7.382799999999999585e+00	7.164657884514272546e+00
-7.187490000000000379e+00	7.412043180935819819e+00
-6.992169999999999774e+00	7.672470419731109992e+00
-6.796859999999999680e+00	7.946843433792112776e+00
-6.601549999999999585e+00	8.236190185273201791e+00
-6.406240000000000379e+00	8.541619525113345546e+00
-6.210919999999999774e+00	8.864361781636475257e+00
-6.015609999999999680e+00	9.205713827074099243e+00
-5.820299999999999585e+00	9.567151796547040732e+00
-5.624990000000000379e+00	9.950281540613667985e+00
-5.429669999999999774e+00	1.035689395206276764e+01
-5.234359999999999680e+00	1.078890091007280994e+01
-5.039049999999999585e+00	1.124848345610758571e+01
-4.843740000000000379e+00	1.173803680172435904e+01
-4.648419999999999774e+00	1.226024929448297662e+01
-4.453109999999999680e+00	1.281802991382497581e+01
-4.257799999999999585e+00	1.341471038122130466e+01
-4.062490000000000379e+00	1.405398891967896091e+01
-3.867170000000000218e+00	1.474004969245349272e+01
-3.671860000000000124e+00	1.547748707395837720e+01
-3.476550000000000029e+00	1.627159511521918844e+01
-3.281239999999999934e+00	1.712832323200631635e+01
-3.085920000000000218e+00	1.805447051183674034e+01
-2.890610000000000124e+00	1.905762511940262627e+01
-2.695300000000000029e+00	2.014660701360302753e+01
-2.499989999999999934e+00	2.133147344546526014e+01
-2.304670000000000218e+00	2.262386501129623539e+01
-2.109360000000000124e+00	2.403701705185557813e+01
-1.914050000000000029e+00	2.558649983252266935e+01
-1.718739999999999934e+00	2.729038358502705108e+01
-1.523419999999999996e+00	2.916992723817576660e+01
-1.328109999999999902e+00	3.124983827280670567e+01
-1.132800000000000029e+00	3.355966826578150375e+01
-9.374900000000000455e-01	3.613447523267857520e+01
-7.421699999999999964e-01	3.901639301262992632e+01
-5.468600000000000128e-01	4.225572501180005247e+01
-3.515499999999999736e-01	4.591402953552199762e+01
-1.562399999999999900e-01	5.006643497890326699e+01
3.907999999999999668e-02	5.480586040582319640e+01
2.343899999999999872e-01	6.024713365511479424e+01
4.297000000000000264e-01	6.653537381835531050e+01
6.250099999999999545e-01	7.385458166234455746e+01
8.203300000000000036e-01	8.244161440195561852e+01
1.015640000000000098e+00	9.260314977894242361e+01
1.210949999999999971e+00	1.047453398673164884e+02
1.406260000000000066e+00	1.194117895052033305e+02
1.601580000000000004e+00	1.373443379071061372e+02
1.796890000000000098e+00	1.595700929259706413e+02
1.992199999999999971e+00	1.875493474617747154e+02
2.187510000000000066e+00	2.234015525920100345e+02
2.382829999999999782e+00	2.702889329644842178e+02
2.578139999999999876e+00	3.330547619102345038e+02
2.773449999999999971e+00	4.193756605450094526e+02
2.968760000000000066e+00	5.417975770681481436e+02
3.164079999999999782e+00	7.214382113582902321e+02
3.359389999999999876e+00	9.942522245096388360e+02
3.554699999999999971e+00	1.419114148207766902e+03
3.750010000000000066e+00	2.071371459521353700e+03
3.945329999999999782e+00	2.940340450276274623e+03
4.140640000000000320e+00	3.614626201153838792e+03
4.335950000000000415e+00	3.419575919236120626e+03
4.531259999999999621e+00	2.581064119471895538e+03
4.726580000000000226e+00	1.780391350429554677e+03
4.921890000000000320e+00	1.226801839547069676e+03
5.117200000000000415e+00	8.712289555287194389e+02
5.312509999999999621e+00	6.411475892581548806e+02
5.507830000000000226e+00	4.876020195473953436e+02
5.703140000000000320e+00	3.815043095302610823e+02
5.898450000000000415e+00	3.057379455138988646e+02
6.093759999999999621e+00	2.500268480115490206e+02
6.289080000000000226e+00	2.080025882298931776e+02
6.484390000000000320e+00	1.755963811514207009e+02
6.679700000000000415e+00	1.501197899684243282e+02
6.875009999999999621e+00	1.297515220632045896e+02
7.070330000000000226e+00	1.132244695667453271e+02
7.265640000000000320e+00	9.963975238623261532e+01
7.460950000000000415e+00	8.834296907981136826e+01
7.656259999999999621e+00	7.885124519514791075e+01
7.851580000000000226e+00	7.080149896062999915e+01
8.046889999999999432e+00	6.391805052399095644e+01
8.242200000000000415e+00	5.798683405817758540e+01
8.437509999999999621e+00	5.284077798714580609e+01
8.632830000000000226e+00	4.834753583418432754e+01
8.828139999999999432e+00	4.440199278709064146e+01
9.023450000000000415e+00	4.091875867177434856e+01
9.218759999999999621e+00	3.782856561205279888e+01
9.414080000000000226e+00	3.507447582025183408e+01
9.609389999999999432e+00	3.260983887974328610e+01
9.804700000000000415e+00	3.039546467665924467e+01
1.000000999999999962e+01	2.839866598541384590e+01
1.019533000000000023e+01	2.659182255958807062e+01
1.039063999999999943e+01	2.495179784339618223e+01
1.058595000000000041e+01	2.345863724594523703e+01
1.078125999999999962e+01	2.209534832185953945e+01
1.097658000000000023e+01	2.084726128094772690e+01
1.117188999999999943e+01	1.970188901229372291e+01
1.136720000000000041e+01	1.864822721550100937e+01
1.156250999999999962e+01	1.767675498441005644e+01
1.175783000000000023e+01	1.677910958980060485e+01
1.195313999999999943e+01	1.594808903950149848e+01
1.214845000000000041e+01	1.517722920899880990e+01
1.234375999999999962e+01	1.446086751805095538e+01
1.253908000000000023e+01	1.379395850834985993e+01
1.273438999999999943e+01	1.317212042897859625e+01
1.292970000000000041e+01	1.259135667491591448e+01
1.312500999999999962e+01	1.204813168949535473e+01
1.332033000000000023e+01	1.153925669109213459e+01
1.351563999999999943e+01	1.106194616011303467e+01
1.371095000000000041e+01	1.061362226498371619e+01
1.390625999999999962e+01	1.019198664475123728e+01
1.410158000000000023e+01	9.794944373397257209e+00
1.429688999999999943e+01	9.420658516233700652e+00
1.449220000000000041e+01	9.067406150901335948e+00
1.468750999999999962e+01	8.733641506085229267e+00
1.488283000000000023e+01	8.417942416664983440e+00
1.507813999999999943e+01	8.119059251591782100e+00
1.527345000000000041e+01	7.835805039751695844e+00
1.546875999999999962e+01	7.567109528132375473e+00
1.566408000000000023e+01	7.311979742216482059e+00
1.585938999999999943e+01	7.069542606695631726e+00
1.605470000000000041e+01	6.838958729439603701e+00
1.625000999999999962e+01	6.619468262776185163e+00
1.644532999999999845e+01	6.410360798829925599e+00
1.664064000000000121e+01	6.211012083634118497e+00
1.683595000000000041e+01	6.020814853205202155e+00
1.703125999999999962e+01	5.839217694893751975e+00
1.722657999999999845e+01	5.665701404215157666e+00
1.742189000000000121e+01	5.499810518455893416e+00
1.761720000000000041e+01	5.341096827639956857e+00
1.781250999999999962e+01	5.189152390986648378e+00
1.800782999999999845e+01	5.043590536559553250e+00
1.820314000000000121e+01	4.904072976047045174e+00
1.839845000000000041e+01	4.770262976507817498e+00
1.859375999999999962e+01	4.641853536280233783e+00
1.878907999999999845e+01	4.518551826165539076e+00
1.898439000000000121e+01	4.400102578855632274e+00
1.917970000000000041e+01	4.286248778779645718e+00
1.937500999999999962e+01	4.176755834413706125e+00
1.957032999999999845e+01	4.071398637815581978e+00
1.976564000000000121e+01	3.969981825210072479e+00
1.996095000000000041e+01	3.872306420642268598e+00
2.015625999999999962e+01	3.778190689465672492e+00
2.035157999999999845e+01	3.687459234028361621e+00
2.054689000000000121e+01	3.599960625503165534e+00
2.074220000000000041e+01	3.515538833340781544e+00
2.093750999999999962e+01	3.434051316305865686e+00
2.113282999999999845e+01	3.355359731199153206e+00
2.132814000000000121e+01	3.279345350391704272e+00
2.152345000000000041e+01	3.205884388065554536e+00
2.171875999999999962e+01	3.134863780321684779e+00
2.191407999999999845e+01	3.066173192140298820e+00
2.210939000000000121e+01	2.999718562670010691e+00
2.230470000000000041e+01	2.935400640298829078e+00
2.250000999999999962e+01	2.873128819013337498e+00
2.269532999999999845e+01	2.812814204585301070e+00
2.289064000000000121e+01	2.754381569847462075e+00
2.308595000000000041e+01	2.697750558484091510e+00
2.328125999999999962e+01	2.642847877360469333e+00
2.347657999999999845e+01	2.589601237234008480e+00
2.367189000000000121e+01	2.537949951367844736e+00


==> supplement/data/export500er10s.dat <==
-1.558591999999999977e+01	1.215408125000000084e+01
-1.539061000000000057e+01	1.982701390624999860e+01
-1.519529999999999959e+01	-2.316918195312500117e+01
-1.499999000000000038e+01	-1.154318242187500054e+01
-1.480466999999999977e+01	5.481811093750000197e+00
-1.460936000000000057e+01	-3.928403125000000107e-01
-1.441404999999999959e+01	1.200190281249999913e+01
-1.421874000000000038e+01	-2.966488578124999975e+01
-1.402341999999999977e+01	1.098320312499999929e+01
-1.382811000000000057e+01	8.045313203124999646e+00
-1.363279999999999959e+01	2.217835546874999864e+01
-1.343749000000000038e+01	-1.063403953125000001e+01
-1.324216999999999977e+01	1.879101718750000094e+00
-1.304686000000000057e+01	1.667834117187500098e+01
-1.285154999999999959e+01	-2.359313359375000196e+00
-1.265624000000000038e+01	-8.885557500000000886e+00
-1.246091999999999977e+01	-4.318449921874999653e+00
-1.226561000000000057e+01	3.476279570312500056e+01
-1.207029999999999959e+01	-1.153734640625000019e+01
-1.187499000000000038e+01	2.393247812499999849e+00
-1.167966999999999977e+01	-6.217172343749999719e+00
-1.148436000000000057e+01	-2.449825781249999945e+00
-1.128904999999999959e+01	2.730916953124999935e+01
-1.109374000000000038e+01	-9.837654453124999421e+00
-1.089841999999999977e+01	-9.648125859374999891e+00
-1.070311000000000057e+01	3.471379062500000057e+00
-1.050779999999999959e+01	1.721028406250000131e+01
-1.031249000000000038e+01	1.910259390625000009e+01
-1.011716999999999977e+01	4.151847187499999592e+00
-9.921860000000000568e+00	4.555416484374999797e+00
-9.726549999999999585e+00	-4.857063437499999914e+00
-9.531240000000000379e+00	9.487694609374999644e+00
-9.335919999999999774e+00	-2.046512999999999849e+01
-9.140610000000000568e+00	2.814893125000000218e+00
-8.945299999999999585e+00	2.036262507812499933e+01
-8.749990000000000379e+00	2.082745195312499931e+01
-8.554669999999999774e+00	-7.371537031249999927e+00
-8.359360000000000568e+00	2.498361492187499877e+01
-8.164049999999999585e+00	1.406039960937500055e+01
-7.968740000000000379e+00	-1.485260906249999913e+01
-7.773419999999999774e+00	-1.089835296875000026e+01
-7.578109999999999680e+00	-1.966316648437500092e+01
-7.382799999999999585e+00	8.307324999999999848e-01
-7.187490000000000379e+00	-1.870000046875000166e+01
-6.992169999999999774e+00	1.781291109374999948e+01
-6.796859999999999680e+00	-7.825898359374999558e+00
-6.601549999999999585e+00	3.280308859374999741e+01
-6.406240000000000379e+00	-2.510353210937499924e+01
-6.210919999999999774e+00	2.075936328124999974e+01
-6.015609999999999680e+00	3.475279460937500176e+01
-5.820299999999999585e+00	-6.087830156249999902e+00
-5.624990000000000379e+00	1.110919453124999912e+01
-5.429669999999999774e+00	-1.871513390624999928e+01
-5.234359999999999680e+00	3.337926718749999910e+00
-5.039049999999999585e+00	-1.907415476562499990e+01
-4.843740000000000379e+00	-3.992127265625000199e+00
-4.648419999999999774e+00	-8.527287265625000501e+00
-4.453109999999999680e+00	1.849471093750000072e+00
-4.257799999999999585e+00	-3.035540695312500148e+01
-4.062490000000000379e+00	-6.204632265625000365e+00
-3.867170000000000218e+00	2.758021484374999943e+00
-3.671860000000000124e+00	1.356891781250000051e+01
-3.476550000000000029e+00	2.046973429687500001e+01
-3.281239999999999934e+00	-5.950699140624999828e+00
-3.085920000000000218e+00	-6.391915703125000014e+00
-2.890610000000000124e+00	8.377092421875000028e+00
-2.695300000000000029e+00	-2.046918523437500070e+01
-2.499989999999999934e+00	-1.452236585937500024e+01
-2.304670000000000218e+00	1.424082242187500036e+01
-2.109360000000000124e+00	-6.382684374999999521e-01
-1.914050000000000029e+00	1.017916992187499936e+01
-1.718739999999999934e+00	3.201017054687500263e+01
-1.523419999999999996e+00	1.940035078125000112e+01
-1.328109999999999902e+00	-2.216000781250000173e+01
-1.132800000000000029e+00	1.127932953124999926e+01
-9.374900000000000455e-01	1.109092242187499977e+01
-7.421699999999999964e-01	-1.741164023437499964e+01
-5.468600000000000128e-01	3.897882187500000040e+00
-3.515499999999999736e-01	3.087732007812499901e+01
-1.562399999999999900e-01	6.552764374999999752e+00
3.907999999999999668e-02	1.212056062499999953e+01
2.343899999999999872e-01	-2.096656906249999963e+01
4.297000000000000264e-01	-8.060316015625000219e+00
6.250099999999999545e-01	8.417671640625000506e+00
8.203300000000000036e-01	8.124968593749999357e+00
1.015640000000000098e+00	1.586038226562500064e+01
1.210949999999999971e+00	1.232102953124999978e+01
1.406260000000000066e+00	-2.395184218749999872e+00
1.601580000000000004e+00	3.935148398437500106e+01
1.796890000000000098e+00	2.104175234375000159e+01
1.992199999999999971e+00	3.513299414062500148e+01
2.187510000000000066e+00	3.325164593750000108e+01
2.382829999999999782e+00	6.851410531250000702e+01
2.578139999999999876e+00	3.395188484375000115e+01
2.773449999999999971e+00	7.351711796875000005e+01
2.968760000000000066e+00	6.856364492187499593e+01
3.164079999999999782e+00	6.640524406250000311e+01
3.359389999999999876e+00	1.162418093750000025e+02
3.554699999999999971e+00	1.730548378125000113e+02
3.750010000000000066e+00	2.099131559374999938e+02
3.945329999999999782e+00	3.112129017968749736e+02
4.140640000000000320e+00	3.806317295312500164e+02
4.335950000000000415e+00	3.684755449218749845e+02
4.531259999999999621e+00	3.032436387500000023e+02
4.726580000000000226e+00	2.176448104687499949e+02
4.921890000000000320e+00	1.380132724218750013e+02
5.117200000000000415e+00	1.153105821875000032e+02
5.312509999999999621e+00	7.614872179687499454e+01
5.507830000000000226e+00	7.132199359374999403e+01
5.703140000000000320e+00	1.494613609375000074e+01
5.898450000000000415e+00	5.234288289062499899e+01
6.093759999999999621e+00	1.000741765625000035e+01
6.289080000000000226e+00	6.047071726562499805e+01
6.484390000000000320e+00	2.328184242187500175e+01
6.679700000000000415e+00	4.859924859374999784e+01
6.875009999999999621e+00	1.004164898437499964e+01
7.070330000000000226e+00	1.622570789062499941e+01
7.265640000000000320e+00	-1.391513421874999956e+01
7.460950000000000415e+00	2.408177242187500156e+01
7.656259999999999621e+00	9.385670781250000871e+00
7.851580000000000226e+00	-1.184508890624999999e+01
8.046889999999999432e+00	3.446376390625000141e+01
8.242200000000000415e+00	5.749098124999999726e+00
8.437509999999999621e+00	1.294266992187499987e+01
8.632830000000000226e+00	-2.477936718750000100e-01
8.828139999999999432e+00	1.330180335937500047e+01
9.023450000000000415e+00	4.611930390624999987e+00
9.218759999999999621e+00	3.426514523437499804e+01
9.414080000000000226e+00	1.132065179687499956e+01
9.609389999999999432e+00	1.042272281249999999e+01
9.804700000000000415e+00	-1.722060585937499866e+01
1.000000999999999962e+01	-1.538546421875000014e+01
1.019533000000000023e+01	1.910278921875000080e+01
1.039063999999999943e+01	2.552369859375000161e+01
1.058595000000000041e+01	-5.054385312500000005e+00
1.078125999999999962e+01	6.074526718749999610e+00
1.097658000000000023e+01	-2.063037109375000178e+00
1.117188999999999943e+01	9.225848437500000498e-01
1.136720000000000041e+01	1.147320390624999931e+01
1.156250999999999962e+01	5.388215468750000348e+00
1.175783000000000023e+01	4.411884843750000229e+00
1.195313999999999943e+01	2.328569320312499968e+01
1.214845000000000041e+01	1.098290406249999940e+01
1.234375999999999962e+01	-9.680634921875000742e+00
1.253908000000000023e+01	-7.340273437500000053e-01
1.273438999999999943e+01	5.589111796874999705e+00
1.292970000000000041e+01	4.059391906249999948e+01
1.312500999999999962e+01	8.741341249999999619e+00
1.332033000000000023e+01	-2.188882343750000103e+01
1.351563999999999943e+01	8.362112890624999295e+00
1.371095000000000041e+01	3.640045218750000089e+01
1.390625999999999962e+01	4.973918281249999573e+00
1.410158000000000023e+01	-1.613754984375000134e+01
1.429688999999999943e+01	-2.757072421874999790e+00
1.449220000000000041e+01	-1.855530546875000075e+00
1.468750999999999962e+01	-2.625880593750000003e+01
1.488283000000000023e+01	1.517777367187500026e+01
1.507813999999999943e+01	-8.721126484375000487e+00
1.527345000000000041e+01	-1.887246562499999891e+00
1.546875999999999962e+01	4.690840468750000269e+00
1.566408000000000023e+01	2.082063390624999855e+01
1.585938999999999943e+01	4.066087109375000175e+00
1.605470000000000041e+01	-9.555203281249999847e+00
1.625000999999999962e+01	1.432121914062500068e+01
1.644532999999999845e+01	-7.230963906250000406e+00
1.664064000000000121e+01	-1.766000367187499975e+01
1.683595000000000041e+01	-3.154077734374999942e+00
1.703125999999999962e+01	-2.034186249999999863e+00
1.722657999999999845e+01	2.264741710937499874e+01
1.742189000000000121e+01	-4.971788984375000275e+00
1.761720000000000041e+01	1.596698460937500030e+01
1.781250999999999962e+01	-1.014470468749999910e+00
1.800782999999999845e+01	-1.582298679687499998e+01
1.820314000000000121e+01	2.840473671875000150e+01
1.839845000000000041e+01	2.523826382812499958e+01
1.859375999999999962e+01	2.843425304687499988e+01
1.878907999999999845e+01	-8.003644140624999181e+00
1.898439000000000121e+01	3.096767859375000143e+01
1.917970000000000041e+01	-2.888808749999999925e+00
1.937500999999999962e+01	-5.745941640625000346e+00
1.957032999999999845e+01	-5.080584749999999872e+01
1.976564000000000121e+01	-1.946091625000000036e+01
1.996095000000000041e+01	-8.807392343749999242e+00
2.015625999999999962e+01	-5.264101562499999831e-01
2.035157999999999845e+01	-1.411860539062499953e+01
2.054689000000000121e+01	3.518837210937500259e+01
2.074220000000000041e+01	7.081572187499999949e+00
2.093750999999999962e+01	6.638446874999999636e+00
2.113282999999999845e+01	-6.127589687500000437e+00
2.132814000000000121e+01	-1.100834179687499947e+01
2.152345000000000041e+01	9.634991718749999379e+00
2.171875999999999962e+01	-1.438664351562499988e+01
2.191407999999999845e+01	2.860684742187499907e+01
2.210939000000000121e+01	-7.165201093750000361e+00
2.230470000000000041e+01	1.031455445312499997e+01
2.250000999999999962e+01	-6.035848593749999935e+00
2.269532999999999845e+01	9.104152343750000043e+00
2.289064000000000121e+01	-1.989250382812500106e+01
2.308595000000000041e+01	1.485818796875000025e+01
2.328125999999999962e+01	-1.016898656250000066e+01


==> supplement/data/export500er10sFit.dat <==
-1.539061000000000057e+01	3.217151592813009553e-01
-1.519529999999999959e+01	3.282134803979501747e-01
-1.499999000000000038e+01	3.349106395358707466e-01
-1.480466999999999977e+01	3.418151888637868119e-01
-1.460936000000000057e+01	3.489350412519567346e-01
-1.441404999999999959e+01	3.562796174911653790e-01
-1.421874000000000038e+01	3.638584722778189229e-01
-1.402341999999999977e+01	3.716820803812689311e-01
-1.382811000000000057e+01	3.797602554403304298e-01
-1.363279999999999959e+01	3.881045884454433215e-01
-1.343749000000000038e+01	3.967268974194812503e-01
-1.324216999999999977e+01	4.056401274367658627e-01
-1.304686000000000057e+01	4.148565556605273152e-01
-1.285154999999999959e+01	4.243905771252636794e-01
-1.265624000000000038e+01	4.342569477261830624e-01
-1.246091999999999977e+01	4.444718222273629227e-01
-1.226561000000000057e+01	4.550507064822178482e-01
-1.207029999999999959e+01	4.660116610412430305e-01
-1.187499000000000038e+01	4.773733006906579202e-01
-1.167966999999999977e+01	4.891560017143081751e-01
-1.148436000000000057e+01	5.013795534346312532e-01
-1.128904999999999959e+01	5.140668695469622351e-01
-1.109374000000000038e+01	5.272416996521676058e-01
-1.089841999999999977e+01	5.409300469947100343e-01
-1.070311000000000057e+01	5.551574604544932123e-01
-1.050779999999999959e+01	5.699533698859993169e-01
-1.031249000000000038e+01	5.853484556608042899e-01
-1.011716999999999977e+01	6.013763323563472429e-01
-9.921860000000000568e+00	6.180704086524830831e-01
-9.726549999999999585e+00	6.354689995998104024e-01
-9.531240000000000379e+00	6.536122890565330135e-01
-9.335919999999999774e+00	6.725443557668214778e-01
-9.140610000000000568e+00	6.923095118837648831e-01
-8.945299999999999585e+00	7.129583972149129423e-01
-8.749990000000000379e+00	7.345444569490979791e-01
-8.554669999999999774e+00	7.571264183753143584e-01
-8.359360000000000568e+00	7.807639989727905849e-01
-8.164049999999999585e+00	8.055252638755170391e-01
-7.968740000000000379e+00	8.314825288414106064e-01
-7.773419999999999774e+00	8.587154458715302585e-01
-7.578109999999999680e+00	8.873059501717398545e-01
-7.382799999999999585e+00	9.173472770832603596e-01
-7.187490000000000379e+00	9.489391918196479203e-01
-6.992169999999999774e+00	9.821919240773471227e-01
-6.796859999999999680e+00	1.017220204040631071e+00
-6.601549999999999585e+00	1.054154515288171723e+00
-6.406240000000000379e+00	1.093135558549720443e+00
-6.210919999999999774e+00	1.134319415529100761e+00
-6.015609999999999680e+00	1.177870519979925312e+00
-5.820299999999999585e+00	1.223976018541845345e+00
-5.624990000000000379e+00	1.272839420774127817e+00
-5.429669999999999774e+00	1.324687625051882867e+00
-5.234359999999999680e+00	1.379762714934097856e+00
-5.039049999999999585e+00	1.438340810380394297e+00
-4.843740000000000379e+00	1.500725003203582153e+00
-4.648419999999999774e+00	1.567255360739953307e+00
-4.453109999999999680e+00	1.638299618437696337e+00
-4.257799999999999585e+00	1.714278842929353841e+00
-4.062490000000000379e+00	1.795660161125285148e+00
-3.867170000000000218e+00	1.882971843373490106e+00
-3.671860000000000124e+00	1.976793518668258143e+00
-3.476550000000000029e+00	2.077792830762898113e+00
-3.281239999999999934e+00	2.186719570043156313e+00
-3.085920000000000218e+00	2.304430109867819265e+00
-2.890610000000000124e+00	2.431879374339895872e+00
-2.695300000000000029e+00	2.570176686738063321e+00
-2.499989999999999934e+00	2.720585932016274189e+00
-2.304670000000000218e+00	2.884568841650149817e+00
-2.109360000000000124e+00	3.063785627550945190e+00
-1.914050000000000029e+00	3.260187841124195351e+00
-1.718739999999999934e+00	3.476037926114894372e+00
-1.523419999999999996e+00	3.713994755835923645e+00
-1.328109999999999902e+00	3.977144306455190570e+00
-1.132800000000000029e+00	4.269173343583195113e+00
-9.374900000000000455e-01	4.594449208030685128e+00
-7.421699999999999964e-01	4.958212890933277883e+00
-5.468600000000000128e-01	5.366710087213939495e+00
-3.515499999999999736e-01	5.827570794780681851e+00
-1.562399999999999900e-01	6.350087545735449091e+00
3.907999999999999668e-02	6.945727900693810852e+00
2.343899999999999872e-01	7.628625584090371170e+00
4.297000000000000264e-01	8.416594608320503212e+00
6.250099999999999545e-01	9.332149297661768372e+00
8.203300000000000036e-01	1.040416861662507308e+01
1.015640000000000098e+00	1.166988643568381079e+01
1.210949999999999971e+00	1.317838725524004673e+01
1.406260000000000066e+00	1.499500640274380281e+01
1.601580000000000004e+00	1.720833957635776201e+01
1.796890000000000098e+00	1.994011135317449046e+01
1.992199999999999971e+00	2.336183888808117004e+01
2.187510000000000066e+00	2.771972498869354240e+01
2.382829999999999782e+00	3.337615807946196611e+01
2.578139999999999876e+00	4.087669850707271735e+01
2.773449999999999971e+00	5.106733441324490030e+01
2.968760000000000066e+00	6.529107262394558120e+01
3.164079999999999782e+00	8.572091256383262703e+01
3.359389999999999876e+00	1.158537969096564524e+02
3.554699999999999971e+00	1.609466598882177664e+02
3.750010000000000066e+00	2.267175455205817514e+02
3.945329999999999782e+00	3.101610211586557853e+02
4.140640000000000320e+00	3.768704814899227244e+02
4.335950000000000415e+00	3.705628882600897782e+02
4.531259999999999621e+00	2.976519009436998999e+02
4.726580000000000226e+00	2.156748966805274961e+02
4.921890000000000320e+00	1.531533406132580240e+02
5.117200000000000415e+00	1.106431472253304378e+02
5.312509999999999621e+00	8.221930904748913349e+01
5.507830000000000226e+00	6.288044976711006484e+01
5.703140000000000320e+00	4.935959501120893833e+01
5.898450000000000415e+00	3.963277387502834870e+01
6.093759999999999621e+00	3.244681445408583897e+01
6.289080000000000226e+00	2.700958796235089210e+01
6.484390000000000320e+00	2.280830612971094240e+01
6.679700000000000415e+00	1.950103483091647760e+01
6.875009999999999621e+00	1.685463820736589113e+01
7.070330000000000226e+00	1.470616473288364823e+01
7.265640000000000320e+00	1.293962751083559759e+01
7.460950000000000415e+00	1.147037255446034543e+01
7.656259999999999621e+00	1.023581876814761671e+01
7.851580000000000226e+00	9.188844754427343275e+00
8.046889999999999432e+00	8.293635335215236992e+00
8.242200000000000415e+00	7.522358385019505711e+00
8.437509999999999621e+00	6.853279485856790032e+00
8.632830000000000226e+00	6.269174573861000077e+00
8.828139999999999432e+00	5.756359539981769302e+00
9.023450000000000415e+00	5.303716033385185824e+00
9.218759999999999621e+00	4.902223809006223121e+00
9.414080000000000226e+00	4.544467871128191838e+00
9.609389999999999432e+00	4.224372725908416726e+00
9.804700000000000415e+00	3.936834707229186048e+00
1.000000999999999962e+01	3.677597187848308025e+00
1.019533000000000023e+01	3.443063680993061926e+00
1.039063999999999943e+01	3.230221702527271699e+00
1.058595000000000041e+01	3.036473450070722002e+00
1.078125999999999962e+01	2.859606978254225940e+00
1.097658000000000023e+01	2.697712954137766239e+00
1.117188999999999943e+01	2.549166265404866127e+00
1.136720000000000041e+01	2.412535046827648078e+00
1.156250999999999962e+01	2.286580600264831009e+00
1.175783000000000023e+01	2.170215084056387855e+00
1.195313999999999943e+01	2.062501724108869450e+00
1.214845000000000041e+01	1.962599897076156452e+00
1.234375999999999962e+01	1.869773304242972278e+00
1.253908000000000023e+01	1.783365998780916728e+00
1.273438999999999943e+01	1.702808358828232782e+00
1.292970000000000041e+01	1.627580944424304787e+00
1.312500999999999962e+01	1.557224289049476740e+00
1.332033000000000023e+01	1.491324059270360047e+00
1.351563999999999943e+01	1.429518336337153528e+00
1.371095000000000041e+01	1.371472261159044637e+00
1.390625999999999962e+01	1.316887307033552057e+00
1.410158000000000023e+01	1.265491413945873944e+00
1.429688999999999943e+01	1.217046032110097986e+00
1.449220000000000041e+01	1.171327468781832915e+00
1.468750999999999962e+01	1.128135048280722197e+00
1.488283000000000023e+01	1.087284170103107517e+00
1.507813999999999943e+01	1.048612629409446662e+00
1.527345000000000041e+01	1.011966390531295890e+00
1.546875999999999962e+01	9.772065743894476908e-01
1.566408000000000023e+01	9.442043488914056981e-01
1.585938999999999943e+01	9.128464357763401704e-01
1.605470000000000041e+01	8.830239528165039209e-01
1.625000999999999962e+01	8.546383416308477310e-01
1.644532999999999845e+01	8.275974698193184764e-01
1.664064000000000121e+01	8.018203747936573089e-01
1.683595000000000041e+01	7.772283165144296957e-01
1.703125999999999962e+01	7.537498000688120925e-01
1.722657999999999845e+01	7.313175159884340859e-01
1.742189000000000121e+01	7.098724144928270086e-01
1.761720000000000041e+01	6.893564004878669493e-01
1.781250999999999962e+01	6.697166001835189730e-01
1.800782999999999845e+01	6.509029033156550348e-01
1.820314000000000121e+01	6.328714661265835151e-01
1.839845000000000041e+01	6.155786575357035106e-01
1.859375999999999962e+01	5.989846997015173535e-01
1.878907999999999845e+01	5.830516561729210956e-01
1.898439000000000121e+01	5.677464532327237690e-01
1.917970000000000041e+01	5.530357993623107316e-01
1.937500999999999962e+01	5.388893080358583276e-01
1.957032999999999845e+01	5.252778249795175824e-01
1.976564000000000121e+01	5.121760450115553365e-01
1.996095000000000041e+01	4.995582020230493470e-01
2.015625999999999962e+01	4.874007626130529292e-01
2.035157999999999845e+01	4.756810169446902270e-01
2.054689000000000121e+01	4.643793557611572420e-01
2.074220000000000041e+01	4.534755795355858154e-01
2.093750999999999962e+01	4.429512349396116377e-01
2.113282999999999845e+01	4.327884144443232550e-01
2.132814000000000121e+01	4.229717471200846179e-01
2.152345000000000041e+01	4.134852118013464528e-01
2.171875999999999962e+01	4.043141748103050159e-01
2.191407999999999845e+01	3.954443575101176944e-01
2.210939000000000121e+01	3.868635851301204243e-01
2.230470000000000041e+01	3.785590148628788509e-01
2.250000999999999962e+01	3.705189223465142900e-01
2.269532999999999845e+01	3.627318062100480245e-01
2.289064000000000121e+01	3.551879314260876774e-01
2.308595000000000041e+01	3.478769024222188588e-01
2.328125999999999962e+01	3.407892370931646653e-01
2.347657999999999845e+01	3.339155844213511082e-01


==> supplement/data/export500er260000s.dat <==
-1.558591999999999977e+01	2.349834400000000016e+02
-1.539061000000000057e+01	8.874092000000000269e+01
-1.519529999999999959e+01	3.361792800000000057e+02
-1.499999000000000038e+01	-4.737644799999999918e+02
-1.480466999999999977e+01	2.203868799999999908e+02
-1.460936000000000057e+01	-1.140136000000000038e+01
-1.441404999999999959e+01	4.410976800000000253e+02
-1.421874000000000038e+01	-1.403444399999999916e+02
-1.402341999999999977e+01	8.019081200000000536e+02
-1.382811000000000057e+01	6.045294400000000223e+02
-1.363279999999999959e+01	-3.013411199999999894e+02
-1.343749000000000038e+01	-2.371871600000000058e+02
-1.324216999999999977e+01	-4.151050799999999867e+02
-1.304686000000000057e+01	-1.521069999999999993e+02
-1.285154999999999959e+01	2.619024400000000128e+02
-1.265624000000000038e+01	9.168568000000000495e+01
-1.246091999999999977e+01	-2.215413599999999974e+02
-1.226561000000000057e+01	-8.256195999999999913e+01
-1.207029999999999959e+01	8.687773200000000315e+02
-1.187499000000000038e+01	1.257871999999999986e+02
-1.167966999999999977e+01	-5.560584800000000314e+02
-1.148436000000000057e+01	3.765190400000000182e+02
-1.128904999999999959e+01	-1.046102400000000046e+02
-1.109374000000000038e+01	-4.171280000000000143e+01
-1.089841999999999977e+01	-3.653623999999999938e+01
-1.070311000000000057e+01	-3.457977200000000266e+02
-1.050779999999999959e+01	-3.587569599999999923e+02
-1.031249000000000038e+01	2.431685999999999979e+02
-1.011716999999999977e+01	9.271331599999999753e+02
-9.921860000000000568e+00	-4.475573200000000043e+02
-9.726549999999999585e+00	3.816672399999999925e+02
-9.531240000000000379e+00	-2.450745200000000068e+02
-9.335919999999999774e+00	-9.952983999999999298e+01
-9.140610000000000568e+00	-4.879829199999999787e+02
-8.945299999999999585e+00	6.776471199999999726e+02
-8.749990000000000379e+00	2.494149199999999951e+02
-8.554669999999999774e+00	1.042092800000000068e+02
-8.359360000000000568e+00	-1.011170400000000029e+02
-8.164049999999999585e+00	1.251858799999999974e+02
-7.968740000000000379e+00	-4.051105999999999767e+02
-7.773419999999999774e+00	-1.135908000000000051e+01
-7.578109999999999680e+00	-4.665619599999999991e+02
-7.382799999999999585e+00	1.874133199999999988e+02
-7.187490000000000379e+00	-1.450768000000000058e+01
-6.992169999999999774e+00	1.895355600000000038e+02
-6.796859999999999680e+00	6.082538399999999683e+02
-6.601549999999999585e+00	5.457699999999999818e+01
-6.406240000000000379e+00	1.212757200000000068e+02
-6.210919999999999774e+00	1.299382799999999918e+02
-6.015609999999999680e+00	-4.536652000000000271e+02
-5.820299999999999585e+00	-2.962912000000000035e+01
-5.624990000000000379e+00	2.750938800000000128e+02
-5.429669999999999774e+00	-1.854888799999999947e+02
-5.234359999999999680e+00	-2.130273599999999874e+02
-5.039049999999999585e+00	3.874403199999999856e+02
-4.843740000000000379e+00	-3.759560399999999731e+02
-4.648419999999999774e+00	1.480121200000000101e+02
-4.453109999999999680e+00	8.461646399999999630e+02
-4.257799999999999585e+00	-3.046601600000000190e+02
-4.062490000000000379e+00	3.953719999999999857e+01
-3.867170000000000218e+00	-2.980997600000000034e+02
-3.671860000000000124e+00	7.587703999999999382e+01
-3.476550000000000029e+00	4.148023999999999774e+02
-3.281239999999999934e+00	2.523012799999999913e+02
-3.085920000000000218e+00	2.626813200000000279e+02
-2.890610000000000124e+00	1.177681919999999991e+03
-2.695300000000000029e+00	1.227551600000000036e+02
-2.499989999999999934e+00	-5.112229199999999878e+02
-2.304670000000000218e+00	3.786671999999999798e+02
-2.109360000000000124e+00	2.388200799999999902e+02
-1.914050000000000029e+00	-3.334476799999999912e+02
-1.718739999999999934e+00	1.474906400000000133e+02
-1.523419999999999996e+00	-4.132008799999999837e+02
-1.328109999999999902e+00	3.016323600000000056e+02
-1.132800000000000029e+00	5.665613200000000234e+02
-9.374900000000000455e-01	6.495448000000000377e+01
-7.421699999999999964e-01	-1.313352800000000116e+02
-5.468600000000000128e-01	2.109075599999999895e+02
-3.515499999999999736e-01	6.139464799999999514e+02
-1.562399999999999900e-01	-7.022447999999999979e+01
3.907999999999999668e-02	-1.470380000000000109e+02
2.343899999999999872e-01	4.632991200000000163e+02
4.297000000000000264e-01	2.163381599999999878e+02
6.250099999999999545e-01	4.459177199999999743e+02
8.203300000000000036e-01	2.929204000000000008e+01
1.015640000000000098e+00	9.624540399999999636e+02
1.210949999999999971e+00	1.033791639999999916e+03
1.406260000000000066e+00	6.069202000000000226e+02
1.601580000000000004e+00	2.342099599999999953e+02
1.796890000000000098e+00	4.820158000000000129e+02
1.992199999999999971e+00	8.887028800000000501e+02
2.187510000000000066e+00	9.718219599999999900e+02
2.382829999999999782e+00	1.247644479999999930e+03
2.578139999999999876e+00	1.670908320000000003e+03
2.773449999999999971e+00	2.365753639999999905e+03
2.968760000000000066e+00	2.141471039999999903e+03
3.164079999999999782e+00	3.470412119999999959e+03
3.359389999999999876e+00	4.689191160000000309e+03
3.554699999999999971e+00	7.831069440000000213e+03
3.750010000000000066e+00	1.352315884000000005e+04
3.945329999999999782e+00	2.446001796000000104e+04
4.140640000000000320e+00	2.327457159999999931e+04
4.335950000000000415e+00	2.245340971999999965e+04
4.531259999999999621e+00	1.229889503999999943e+04
4.726580000000000226e+00	7.461241200000000390e+03
4.921890000000000320e+00	4.375485319999999774e+03
5.117200000000000415e+00	2.679639320000000225e+03
5.312509999999999621e+00	2.274596000000000004e+03
5.507830000000000226e+00	8.953952399999999443e+02
5.703140000000000320e+00	1.865022600000000011e+03
5.898450000000000415e+00	6.332541999999999689e+02
6.093759999999999621e+00	8.178160800000000563e+02
6.289080000000000226e+00	3.954945200000000227e+02
6.484390000000000320e+00	7.435690799999999854e+02
6.679700000000000415e+00	7.032284799999999905e+02
6.875009999999999621e+00	3.325367200000000025e+02
7.070330000000000226e+00	7.804951200000000426e+02
7.265640000000000320e+00	4.784714799999999855e+02
7.460950000000000415e+00	2.105112000000000094e+01
7.656259999999999621e+00	2.509451999999999927e+01
7.851580000000000226e+00	1.227554399999999930e+02
8.046889999999999432e+00	2.537531999999999854e+01
8.242200000000000415e+00	3.863667999999999836e+01
8.437509999999999621e+00	2.858007999999999811e+02
8.632830000000000226e+00	-6.423626799999999548e+02
8.828139999999999432e+00	3.897007199999999898e+02
9.023450000000000415e+00	7.775066799999999603e+02
9.218759999999999621e+00	3.226827999999999719e+01
9.414080000000000226e+00	-3.594110400000000141e+02
9.609389999999999432e+00	1.235135999999999967e+02
9.804700000000000415e+00	6.137044000000000210e+01
1.000000999999999962e+01	1.417625999999999920e+02
1.019533000000000023e+01	3.816631999999999891e+01
1.039063999999999943e+01	2.672095600000000104e+02
1.058595000000000041e+01	-2.722107599999999934e+02
1.078125999999999962e+01	7.858333199999999579e+02
1.097658000000000023e+01	-4.962464800000000196e+02
1.117188999999999943e+01	2.159661600000000021e+02
1.136720000000000041e+01	-6.479452000000000567e+01
1.156250999999999962e+01	6.763035999999999603e+01
1.175783000000000023e+01	5.455456000000000358e+02
1.195313999999999943e+01	-8.241880000000000450e+01
1.214845000000000041e+01	-1.919791600000000074e+02
1.234375999999999962e+01	-2.056203600000000051e+02
1.253908000000000023e+01	-3.426463999999999999e+01
1.273438999999999943e+01	-6.346001199999999471e+02
1.292970000000000041e+01	1.300712800000000016e+02
1.312500999999999962e+01	1.561704799999999977e+02
1.332033000000000023e+01	-3.267924800000000118e+02
1.351563999999999943e+01	9.740631999999999380e+01
1.371095000000000041e+01	1.277848000000000006e+01
1.390625999999999962e+01	6.311706400000000485e+02
1.410158000000000023e+01	1.055156000000000027e+01
1.429688999999999943e+01	-4.140773599999999988e+02
1.449220000000000041e+01	1.314624000000000059e+01
1.468750999999999962e+01	-4.836856000000000222e+01
1.488283000000000023e+01	-4.536797199999999748e+02
1.507813999999999943e+01	2.808722000000000207e+02
1.527345000000000041e+01	8.116924000000000206e+01
1.546875999999999962e+01	-7.109516800000000103e+02
1.566408000000000023e+01	1.663860799999999927e+02
1.585938999999999943e+01	-3.283397199999999998e+02
1.605470000000000041e+01	3.066632399999999734e+02
1.625000999999999962e+01	1.304486799999999960e+02
1.644532999999999845e+01	6.413435600000000250e+02
1.664064000000000121e+01	4.568477199999999812e+02
1.683595000000000041e+01	5.038559200000000260e+02
1.703125999999999962e+01	2.433475999999999928e+01
1.722657999999999845e+01	-6.344043599999999969e+02
1.742189000000000121e+01	-3.808278799999999933e+02
1.761720000000000041e+01	-7.949775999999999954e+01
1.781250999999999962e+01	6.545376000000000261e+01
1.800782999999999845e+01	-1.390694799999999987e+02
1.820314000000000121e+01	2.804120399999999904e+02
1.839845000000000041e+01	1.214521199999999936e+02
1.859375999999999962e+01	1.879387999999999863e+02
1.878907999999999845e+01	-8.113479999999999848e+01
1.898439000000000121e+01	-2.480807200000000137e+02
1.917970000000000041e+01	-7.354083600000000160e+02
1.937500999999999962e+01	-1.987934799999999882e+02
1.957032999999999845e+01	-4.466008800000000178e+02
1.976564000000000121e+01	4.041520000000000223e+00
1.996095000000000041e+01	-4.636711999999999989e+01
2.015625999999999962e+01	-2.869356000000000151e+01
2.035157999999999845e+01	1.832307199999999909e+02
2.054689000000000121e+01	3.155712000000000117e+01
2.074220000000000041e+01	-4.849386000000000081e+02
2.093750999999999962e+01	2.813367999999999824e+01
2.113282999999999845e+01	-3.293744000000000227e+01
2.132814000000000121e+01	-3.946202400000000239e+02
2.152345000000000041e+01	2.873842799999999897e+02
2.171875999999999962e+01	-8.645647999999999911e+01
2.191407999999999845e+01	1.440111200000000053e+02
2.210939000000000121e+01	4.600708000000000197e+01
2.230470000000000041e+01	3.615676799999999957e+02
2.250000999999999962e+01	-4.422327599999999848e+02
2.269532999999999845e+01	-9.811150800000000345e+02
2.289064000000000121e+01	-8.451203999999999894e+01
2.308595000000000041e+01	-3.835419999999999874e+01
2.328125999999999962e+01	-1.974950000000000045e+02


==> supplement/data/export500er260000sFit.dat <==
-1.558591999999999977e+01	1.025150997298208821e+01
-1.539061000000000057e+01	1.045772357110981510e+01
-1.519529999999999959e+01	1.067022158631324658e+01
-1.499999000000000038e+01	1.088926196012479153e+01
-1.480466999999999977e+01	1.111512774627049005e+01
-1.460936000000000057e+01	1.134808134928992907e+01
-1.441404999999999959e+01	1.158843478825859563e+01
-1.421874000000000038e+01	1.183650477654022204e+01
-1.402341999999999977e+01	1.209263847768434452e+01
-1.382811000000000057e+01	1.235716176579486536e+01
-1.363279999999999959e+01	1.263045908972148901e+01
-1.343749000000000038e+01	1.291292275603420414e+01
-1.324216999999999977e+01	1.320498244681332167e+01
-1.304686000000000057e+01	1.350704644250892983e+01
-1.285154999999999959e+01	1.381959294901719204e+01
-1.265624000000000038e+01	1.414311257994711468e+01
-1.246091999999999977e+01	1.447814244210821677e+01
-1.226561000000000057e+01	1.482519902793178801e+01
-1.207029999999999959e+01	1.518488335402007294e+01
-1.187499000000000038e+01	1.555781542783433302e+01
-1.167966999999999977e+01	1.594467394754456713e+01
-1.148436000000000057e+01	1.634611927867041103e+01
-1.128904999999999959e+01	1.676291540473864217e+01
-1.109374000000000038e+01	1.719585490586479182e+01
-1.089841999999999977e+01	1.764580565748989116e+01
-1.070311000000000057e+01	1.811362194063198672e+01
-1.050779999999999959e+01	1.860028709587003348e+01
-1.031249000000000038e+01	1.910682723069086819e+01
-1.011716999999999977e+01	1.963436678741751606e+01
-9.921860000000000568e+00	2.018402538357522147e+01
-9.726549999999999585e+00	2.075708630249140896e+01
-9.531240000000000379e+00	2.135489678207904518e+01
-9.335919999999999774e+00	2.197893504060778724e+01
-9.140610000000000568e+00	2.263068989219971172e+01
-8.945299999999999585e+00	2.331186198203112525e+01
-8.749990000000000379e+00	2.402424810658371257e+01
-8.554669999999999774e+00	2.476982338262970984e+01
-8.359360000000000568e+00	2.555060003747244224e+01
-8.164049999999999585e+00	2.636887090499477537e+01
-7.968740000000000379e+00	2.722707484134076239e+01
-7.773419999999999774e+00	2.812789945877135267e+01
-7.578109999999999680e+00	2.907411480137432491e+01
-7.382799999999999585e+00	3.006887258059603951e+01
-7.187490000000000379e+00	3.111554953222800179e+01
-6.992169999999999774e+00	3.221787900130090776e+01
-6.796859999999999680e+00	3.337975465272511144e+01
-6.601549999999999585e+00	3.460560518440349398e+01
-6.406240000000000379e+00	3.590021280469021292e+01
-6.210919999999999774e+00	3.726888690664141990e+01
-6.015609999999999680e+00	3.871723301012357865e+01
-5.820299999999999585e+00	4.025163304732245706e+01
-5.624990000000000379e+00	4.187903797511379622e+01
-5.429669999999999774e+00	4.360720580463686957e+01
-5.234359999999999680e+00	4.544443290613366315e+01
-5.039049999999999585e+00	4.740018806504251359e+01
-4.843740000000000379e+00	4.948488396263977762e+01
-4.648419999999999774e+00	5.171021930565226654e+01
-4.453109999999999680e+00	5.408887684405959817e+01
-4.257799999999999585e+00	5.663539316970361170e+01
-4.062490000000000379e+00	5.936592956082079553e+01
-3.867170000000000218e+00	6.229879420165222115e+01
-3.671860000000000124e+00	6.545413303525810989e+01
-3.476550000000000029e+00	6.885518533374649053e+01
-3.281239999999999934e+00	7.252811695120955449e+01
-3.085920000000000218e+00	7.650287994582467377e+01
-2.890610000000000124e+00	8.081298530752005149e+01
-2.695300000000000029e+00	8.549744455139665433e+01
-2.499989999999999934e+00	9.060084645886080068e+01
-2.304670000000000218e+00	9.617491137481026442e+01
-2.109360000000000124e+00	1.022786208895565636e+02
-1.914050000000000029e+00	1.089815150581354715e+02
-1.718739999999999934e+00	1.163645419069584364e+02
-1.523419999999999996e+00	1.245232116261469031e+02
-1.328109999999999902e+00	1.335689455147439162e+02
-1.132800000000000029e+00	1.436354313158342109e+02
-9.374900000000000455e-01	1.548819031681121032e+02
-7.421699999999999964e-01	1.675005132768988290e+02
-5.468600000000000128e-01	1.817218199384767843e+02
-3.515499999999999736e-01	1.978292810613420158e+02
-1.562399999999999900e-01	2.161707947130790046e+02
3.907999999999999668e-02	2.371792133940649308e+02
2.343899999999999872e-01	2.613932666356020036e+02
4.297000000000000264e-01	2.894987096503437556e+02
6.250099999999999545e-01	3.223724733952014390e+02
8.203300000000000036e-01	3.611540318224818975e+02
1.015640000000000098e+00	4.073352168239550224e+02
1.210949999999999971e+00	4.629156688147813838e+02
1.406260000000000066e+00	5.306102966621538144e+02
1.601580000000000004e+00	6.141854591160141581e+02
1.796890000000000098e+00	7.189599099792201287e+02
1.992199999999999971e+00	8.526712170731807419e+02
2.187510000000000066e+00	1.026869852926430895e+03
2.382829999999999782e+00	1.259391595158878772e+03
2.578139999999999876e+00	1.578765556328410639e+03
2.773449999999999971e+00	2.032769263218934611e+03
2.968760000000000066e+00	2.705374139868550174e+03
3.164079999999999782e+00	3.752540137616736956e+03
3.359389999999999876e+00	5.479306227624188068e+03
3.554699999999999971e+00	8.497261777372787037e+03
3.750010000000000066e+00	1.388377954064591540e+04
3.945329999999999782e+00	2.196423043334469548e+04
4.140640000000000320e+00	2.618218907368970395e+04
4.335950000000000415e+00	1.999174341953569819e+04
4.531259999999999621e+00	1.234433643106642921e+04
4.726580000000000226e+00	7.624191952264814972e+03
4.921890000000000320e+00	4.988192760837978312e+03
5.117200000000000415e+00	3.460844845710671052e+03
5.312509999999999621e+00	2.521549283356722299e+03
5.507830000000000226e+00	1.910640238160968693e+03
5.703140000000000320e+00	1.494001503142987531e+03
5.898450000000000415e+00	1.198374932590292929e+03
6.093759999999999621e+00	9.816000936462053232e+02
6.289080000000000226e+00	8.181976614970685660e+02
6.484390000000000320e+00	6.921355048634985678e+02
6.679700000000000415e+00	5.929192038409973975e+02
6.875009999999999621e+00	5.134792156730158013e+02
7.070330000000000226e+00	4.489130648231603686e+02
7.265640000000000320e+00	3.957489178994879353e+02
7.460950000000000415e+00	3.514607477236935438e+02
7.656259999999999621e+00	3.141845555022105145e+02
7.851580000000000226e+00	2.825179980347769515e+02
8.046889999999999432e+00	2.553954848914910656e+02
8.242200000000000415e+00	2.319886389709468233e+02
8.437509999999999621e+00	2.116501898036587477e+02
8.632830000000000226e+00	1.938667289730410914e+02
8.828139999999999432e+00	1.782299973431436797e+02
9.023450000000000415e+00	1.644078577440797346e+02
9.218759999999999621e+00	1.521305356300626670e+02
9.414080000000000226e+00	1.411759734051978228e+02
9.609389999999999432e+00	1.313620263862353283e+02
9.804700000000000415e+00	1.225354562236438483e+02
1.000000999999999962e+01	1.145683010038263916e+02
1.019533000000000023e+01	1.073522974006435220e+02
1.039063999999999943e+01	1.007966691067876610e+02
1.058595000000000041e+01	9.482301814951507879e+01
1.078125999999999962e+01	8.936451627799065989e+01
1.097658000000000023e+01	8.436340426079337362e+01
1.117188999999999943e+01	7.977047850083530989e+01
1.136720000000000041e+01	7.554232381202980662e+01
1.156250999999999962e+01	7.164134505726134705e+01
1.175783000000000023e+01	6.803448697218355790e+01
1.195313999999999943e+01	6.469326526346944206e+01
1.214845000000000041e+01	6.159208407818725561e+01
1.234375999999999962e+01	5.870850522560323981e+01
1.253908000000000023e+01	5.602251778510945712e+01
1.273438999999999943e+01	5.351673553547212236e+01
1.292970000000000041e+01	5.117528300024945054e+01
1.312500999999999962e+01	4.898410764904495807e+01
1.332033000000000023e+01	4.693052489660138349e+01
1.351563999999999943e+01	4.500345097549383411e+01
1.371095000000000041e+01	4.319261773280695849e+01
1.390625999999999962e+01	4.148886565857453235e+01
1.410158000000000023e+01	3.988383975575187890e+01
1.429688999999999943e+01	3.837021268424192755e+01
1.449220000000000041e+01	3.694110489317979074e+01
1.468750999999999962e+01	3.559034166457086457e+01
1.488283000000000023e+01	3.431223813189023986e+01
1.507813999999999943e+01	3.310179880652989226e+01
1.527345000000000041e+01	3.195427396125135999e+01
1.546875999999999962e+01	3.086537950243542028e+01
1.566408000000000023e+01	2.983113812792073105e+01
1.585938999999999943e+01	2.884805293510885704e+01
1.605470000000000041e+01	2.791275862078686387e+01
1.625000999999999962e+01	2.702220798791827150e+01
1.644532999999999845e+01	2.617355039007551554e+01
1.664064000000000121e+01	2.536428123312799698e+01
1.683595000000000041e+01	2.459196169623846728e+01
1.703125999999999962e+01	2.385437680864560406e+01
1.722657999999999845e+01	2.314943978325999296e+01
1.742189000000000121e+01	2.247532043463616702e+01
1.761720000000000041e+01	2.183021594409520461e+01
1.781250999999999962e+01	2.121248521696833222e+01
1.800782999999999845e+01	2.062057186799976449e+01
1.820314000000000121e+01	2.005311467652405710e+01
1.839845000000000041e+01	1.950875732953256403e+01
1.859375999999999962e+01	1.898626313803907451e+01
1.878907999999999845e+01	1.848445187980943771e+01
1.898439000000000121e+01	1.800229511666153215e+01
1.917970000000000041e+01	1.753875631851954964e+01
1.937500999999999962e+01	1.709288933170741842e+01
1.957032999999999845e+01	1.666378578504309971e+01
1.976564000000000121e+01	1.625065769299370189e+01
1.996095000000000041e+01	1.585270167219424842e+01
2.015625999999999962e+01	1.546918393570817862e+01
2.035157999999999845e+01	1.509939592747695869e+01
2.054689000000000121e+01	1.474272624097527817e+01
2.074220000000000041e+01	1.439854422485104379e+01
2.093750999999999962e+01	1.406627375672258218e+01
2.113282999999999845e+01	1.374535540558380475e+01
2.132814000000000121e+01	1.343530934736432769e+01
2.152345000000000041e+01	1.313563477453119788e+01
2.171875999999999962e+01	1.284587427863274911e+01
2.191407999999999845e+01	1.256558127331447849e+01
2.210939000000000121e+01	1.229437529438415133e+01
2.230470000000000041e+01	1.203185443541611477e+01
2.250000999999999962e+01	1.177765182706139058e+01
2.269532999999999845e+01	1.153140735692764629e+01
2.289064000000000121e+01	1.129281649928546116e+01
2.308595000000000041e+01	1.106155359320063347e+01
2.328125999999999962e+01	1.083732163376706481e+01


==> supplement/data/export500er30000s.dat <==
-1.558591999999999977e+01	8.709556999999999505e+01
-1.539061000000000057e+01	3.690601599999999962e+02
-1.519529999999999959e+01	-2.121526000000000067e+01
-1.499999000000000038e+01	1.376283500000000117e+02
-1.480466999999999977e+01	-5.925530000000000186e+00
-1.460936000000000057e+01	4.307283999999999935e+01
-1.441404999999999959e+01	1.935861400000000003e+02
-1.421874000000000038e+01	2.277539000000000158e+01
-1.402341999999999977e+01	-6.882009999999999650e+01
-1.382811000000000057e+01	-1.047068299999999965e+02
-1.363279999999999959e+01	-2.305475299999999947e+02
-1.343749000000000038e+01	1.648322799999999972e+02
-1.324216999999999977e+01	3.519456900000000132e+02
-1.304686000000000057e+01	1.866631800000000112e+02
-1.285154999999999959e+01	4.607285000000000252e+01
-1.265624000000000038e+01	-2.761485700000000065e+02
-1.246091999999999977e+01	-6.832125999999999522e+01
-1.226561000000000057e+01	3.257571000000000083e+01
-1.207029999999999959e+01	6.782399999999999540e-01
-1.187499000000000038e+01	-4.669573300000000131e+02
-1.167966999999999977e+01	2.206401700000000119e+02
-1.148436000000000057e+01	-1.782458000000000098e+01
-1.128904999999999959e+01	2.025039999999999907e+01
-1.109374000000000038e+01	-2.391235999999999962e+01
-1.089841999999999977e+01	1.109549099999999981e+02
-1.070311000000000057e+01	8.933348999999999762e+01
-1.050779999999999959e+01	-1.649367599999999925e+02
-1.031249000000000038e+01	3.618240599999999745e+02
-1.011716999999999977e+01	-5.543879999999999697e+00
-9.921860000000000568e+00	-1.084315200000000061e+02
-9.726549999999999585e+00	1.543838199999999858e+02
-9.531240000000000379e+00	3.469757000000000176e+02
-9.335919999999999774e+00	-3.260895499999999743e+02
-9.140610000000000568e+00	-9.104174000000000433e+01
-8.945299999999999585e+00	1.082827999999999946e+01
-8.749990000000000379e+00	9.696354999999999791e+01
-8.554669999999999774e+00	-2.519876000000000005e+01
-8.359360000000000568e+00	2.015149299999999926e+02
-8.164049999999999585e+00	6.352389000000000152e+01
-7.968740000000000379e+00	-1.545547200000000032e+02
-7.773419999999999774e+00	-1.048117699999999957e+02
-7.578109999999999680e+00	2.372000999999999848e+01
-7.382799999999999585e+00	-2.829502000000000095e+01
-7.187490000000000379e+00	2.566886499999999955e+02
-6.992169999999999774e+00	1.585194799999999873e+02
-6.796859999999999680e+00	1.900477400000000046e+02
-6.601549999999999585e+00	-2.783743000000000052e+02
-6.406240000000000379e+00	8.151500000000000412e-01
-6.210919999999999774e+00	4.467457899999999995e+02
-6.015609999999999680e+00	-1.221033199999999965e+02
-5.820299999999999585e+00	1.540334400000000130e+02
-5.624990000000000379e+00	-1.002965000000000018e+01
-5.429669999999999774e+00	1.378331100000000049e+02
-5.234359999999999680e+00	8.125565000000000282e+01
-5.039049999999999585e+00	-1.931953200000000095e+02
-4.843740000000000379e+00	-3.089255999999999958e+01
-4.648419999999999774e+00	1.493547900000000084e+02
-4.453109999999999680e+00	3.456150000000000055e+00
-4.257799999999999585e+00	-1.774599900000000048e+02
-4.062490000000000379e+00	7.238921000000000561e+01
-3.867170000000000218e+00	-2.001667600000000107e+02
-3.671860000000000124e+00	1.393939200000000085e+02
-3.476550000000000029e+00	-3.551971000000000345e+01
-3.281239999999999934e+00	1.030903399999999976e+02
-3.085920000000000218e+00	1.042745800000000003e+02
-2.890610000000000124e+00	8.294028000000000134e+01
-2.695300000000000029e+00	-9.864642000000000621e+01
-2.499989999999999934e+00	1.902940099999999859e+02
-2.304670000000000218e+00	-9.643703999999999610e+01
-2.109360000000000124e+00	3.940139999999999976e+00
-1.914050000000000029e+00	3.368166200000000003e+02
-1.718739999999999934e+00	2.767325000000000159e+02
-1.523419999999999996e+00	1.388353299999999990e+02
-1.328109999999999902e+00	-1.799342499999999916e+02
-1.132800000000000029e+00	-4.533106000000000080e+01
-9.374900000000000455e-01	3.801096200000000067e+02
-7.421699999999999964e-01	2.423102900000000091e+02
-5.468600000000000128e-01	1.007917999999999950e+02
-3.515499999999999736e-01	7.958843000000000245e+01
-1.562399999999999900e-01	3.510428600000000188e+02
3.907999999999999668e-02	1.799762100000000089e+02
2.343899999999999872e-01	4.009435100000000034e+02
4.297000000000000264e-01	3.217315399999999954e+02
6.250099999999999545e-01	3.655928000000000111e+02
8.203300000000000036e-01	2.337609799999999893e+02
1.015640000000000098e+00	7.388293300000000272e+02
1.210949999999999971e+00	4.983559700000000134e+02
1.406260000000000066e+00	8.373536800000000540e+02
1.601580000000000004e+00	6.449870799999999917e+02
1.796890000000000098e+00	3.717906500000000278e+02
1.992199999999999971e+00	4.935242099999999823e+02
2.187510000000000066e+00	5.127528999999999542e+02
2.382829999999999782e+00	9.101900299999999788e+02
2.578139999999999876e+00	1.323039530000000013e+03
2.773449999999999971e+00	1.365325379999999996e+03
2.968760000000000066e+00	2.204340529999999944e+03
3.164079999999999782e+00	2.755791619999999966e+03
3.359389999999999876e+00	4.457146270000000186e+03
3.554699999999999971e+00	7.133705130000000281e+03
3.750010000000000066e+00	1.310414156000000003e+04
3.945329999999999782e+00	2.258645282999999836e+04
4.140640000000000320e+00	2.218677077999999892e+04
4.335950000000000415e+00	1.979113405000000057e+04
4.531259999999999621e+00	1.252841027000000031e+04
4.726580000000000226e+00	6.926908510000000206e+03
4.921890000000000320e+00	4.237136679999999615e+03
5.117200000000000415e+00	3.088858360000000175e+03
5.312509999999999621e+00	2.062464980000000196e+03
5.507830000000000226e+00	2.070696300000000065e+03
5.703140000000000320e+00	1.594377379999999903e+03
5.898450000000000415e+00	1.246944359999999961e+03
6.093759999999999621e+00	4.852987499999999841e+02
6.289080000000000226e+00	7.252347899999999754e+02
6.484390000000000320e+00	6.439399700000000166e+02
6.679700000000000415e+00	5.314516599999999471e+02
6.875009999999999621e+00	8.371593900000000303e+02
7.070330000000000226e+00	3.468593000000000188e+02
7.265640000000000320e+00	3.195599399999999832e+02
7.460950000000000415e+00	4.043140900000000215e+02
7.656259999999999621e+00	3.928446799999999826e+02
7.851580000000000226e+00	2.733642600000000016e+02
8.046889999999999432e+00	3.130274699999999939e+02
8.242200000000000415e+00	1.720461099999999988e+02
8.437509999999999621e+00	2.463900299999999959e+02
8.632830000000000226e+00	1.323337799999999902e+02
8.828139999999999432e+00	2.858254000000000019e+02
9.023450000000000415e+00	4.038702599999999734e+02
9.218759999999999621e+00	3.834353699999999776e+02
9.414080000000000226e+00	1.230214799999999968e+02
9.609389999999999432e+00	-1.869830000000000103e+00
9.804700000000000415e+00	1.395475000000000136e+02
1.000000999999999962e+01	-2.118916600000000017e+02
1.019533000000000023e+01	-1.065244000000000035e+01
1.039063999999999943e+01	3.133801900000000273e+02
1.058595000000000041e+01	3.307326199999999972e+02
1.078125999999999962e+01	-2.609805000000000064e+01
1.097658000000000023e+01	1.520636499999999955e+02
1.117188999999999943e+01	2.278892500000000041e+02
1.136720000000000041e+01	1.641647800000000075e+02
1.156250999999999962e+01	2.272284799999999905e+02
1.175783000000000023e+01	-2.388108900000000006e+02
1.195313999999999943e+01	4.465472300000000132e+02
1.214845000000000041e+01	1.401603800000000035e+02
1.234375999999999962e+01	-7.687435000000000684e+01
1.253908000000000023e+01	-1.992900300000000016e+02
1.273438999999999943e+01	1.458750799999999970e+02
1.292970000000000041e+01	3.228644400000000019e+02
1.312500999999999962e+01	2.313625299999999925e+02
1.332033000000000023e+01	1.434869400000000041e+02
1.351563999999999943e+01	-1.921699500000000000e+02
1.371095000000000041e+01	8.587064999999999770e+01
1.390625999999999962e+01	3.573675999999999675e+01
1.410158000000000023e+01	4.165969900000000052e+02
1.429688999999999943e+01	1.122735100000000017e+02
1.449220000000000041e+01	-2.697150000000000158e+00
1.468750999999999962e+01	1.166788600000000002e+02
1.488283000000000023e+01	-8.185384000000000526e+01
1.507813999999999943e+01	3.330051700000000210e+02
1.527345000000000041e+01	-1.423620000000000108e+00
1.546875999999999962e+01	3.349754399999999919e+02
1.566408000000000023e+01	-5.839620000000000033e+00
1.585938999999999943e+01	-3.085240099999999757e+02
1.605470000000000041e+01	-8.270880000000000010e+00
1.625000999999999962e+01	-1.342058000000000106e+02
1.644532999999999845e+01	-1.729608299999999872e+02
1.664064000000000121e+01	2.786259999999999959e+00
1.683595000000000041e+01	-2.695880999999999972e+01
1.703125999999999962e+01	2.975830799999999954e+02
1.722657999999999845e+01	3.236472699999999918e+02
1.742189000000000121e+01	-3.362612000000000023e+01
1.761720000000000041e+01	-1.200708999999999982e+01
1.781250999999999962e+01	1.131086300000000051e+02
1.800782999999999845e+01	1.375536500000000046e+02
1.820314000000000121e+01	-4.576675000000000182e+01
1.839845000000000041e+01	-1.933502999999999972e+01
1.859375999999999962e+01	8.956745999999999697e+01
1.878907999999999845e+01	-4.006362199999999802e+02
1.898439000000000121e+01	1.467298399999999958e+02
1.917970000000000041e+01	4.759282000000000323e+01
1.937500999999999962e+01	-5.240167999999999893e+01
1.957032999999999845e+01	1.838737500000000011e+02
1.976564000000000121e+01	-1.552680799999999977e+02
1.996095000000000041e+01	7.231990999999999303e+01
2.015625999999999962e+01	1.064865999999999957e+02
2.035157999999999845e+01	2.847623199999999883e+02
2.054689000000000121e+01	1.659279400000000066e+02
2.074220000000000041e+01	-2.994650000000000034e+00
2.093750999999999962e+01	-2.792049200000000155e+02
2.113282999999999845e+01	-1.670822599999999909e+02
2.132814000000000121e+01	8.257676999999999623e+01
2.152345000000000041e+01	1.369853400000000079e+02
2.171875999999999962e+01	-3.015088900000000081e+02
2.191407999999999845e+01	5.877604000000000184e+01
2.210939000000000121e+01	-6.727903999999999485e+01
2.230470000000000041e+01	1.501222500000000082e+02
2.250000999999999962e+01	5.886254999999999882e+01
2.269532999999999845e+01	-1.164338599999999957e+02
2.289064000000000121e+01	-9.307187999999999306e+01
2.308595000000000041e+01	-1.656197799999999916e+02
2.328125999999999962e+01	-8.599747000000000696e+01


==> supplement/data/export500er30000sFit.dat <==
-1.558591999999999977e+01	9.769597203206272340e+00
-1.539061000000000057e+01	9.966119237367955463e+00
-1.519529999999999959e+01	1.016863038608083869e+01
-1.499999000000000038e+01	1.037737647151919873e+01
-1.480466999999999977e+01	1.059262724803422806e+01
-1.460936000000000057e+01	1.081463279142730727e+01
-1.441404999999999959e+01	1.104369046049911240e+01
-1.421874000000000038e+01	1.128010208793083713e+01
-1.402341999999999977e+01	1.152419852575576797e+01
-1.382811000000000057e+01	1.177629033729078678e+01
-1.363279999999999959e+01	1.203674390803828764e+01
-1.343749000000000038e+01	1.230593311217162977e+01
-1.324216999999999977e+01	1.258426744313106660e+01
-1.304686000000000057e+01	1.287213599872224989e+01
-1.285154999999999959e+01	1.316999451627889073e+01
-1.265624000000000038e+01	1.347831055798866551e+01
-1.246091999999999977e+01	1.379759599455423924e+01
-1.226561000000000057e+01	1.412834305127311296e+01
-1.207029999999999959e+01	1.447112450569593456e+01
-1.187499000000000038e+01	1.482653123399593476e+01
-1.167966999999999977e+01	1.519521004517464746e+01
-1.148436000000000057e+01	1.557779027725989174e+01
-1.128904999999999959e+01	1.597500001709976658e+01
-1.109374000000000038e+01	1.638759460442277316e+01
-1.089841999999999977e+01	1.681640113604650111e+01
-1.070311000000000057e+01	1.726223375321937681e+01
-1.050779999999999959e+01	1.772602959191680938e+01
-1.031249000000000038e+01	1.820876654522240656e+01
-1.011716999999999977e+01	1.871151621993788794e+01
-9.921860000000000568e+00	1.923534562447403218e+01
-9.726549999999999585e+00	1.978147774170292195e+01
-9.531240000000000379e+00	2.035119650318229745e+01
-9.335919999999999774e+00	2.094591066512925792e+01
-9.140610000000000568e+00	2.156703908066425868e+01
-8.945299999999999585e+00	2.221620247853256913e+01
-8.749990000000000379e+00	2.289511321893214557e+01
-8.554669999999999774e+00	2.360565360093911025e+01
-8.359360000000000568e+00	2.434974128778089053e+01
-8.164049999999999585e+00	2.512956136033834653e+01
-7.968740000000000379e+00	2.594743805632187872e+01
-7.773419999999999774e+00	2.680593267580318440e+01
-7.578109999999999680e+00	2.770768507155474936e+01
-7.382799999999999585e+00	2.865569882222249376e+01
-7.187490000000000379e+00	2.965319194855852558e+01
-6.992169999999999774e+00	3.070372231332658686e+01
-6.796859999999999680e+00	3.181100055358165690e+01
-6.601549999999999585e+00	3.297924718322796878e+01
-6.406240000000000379e+00	3.421301959718966401e+01
-6.210919999999999774e+00	3.551737758071691786e+01
-6.015609999999999680e+00	3.689766310467936705e+01
-5.820299999999999585e+00	3.835995803608813759e+01
-5.624990000000000379e+00	3.991088648898660551e+01
-5.429669999999999774e+00	4.155784165993728863e+01
-5.234359999999999680e+00	4.330872974950956689e+01
-5.039049999999999585e+00	4.517257420909241716e+01
-4.843740000000000379e+00	4.715929794451323431e+01
-4.648419999999999774e+00	4.928004934755089295e+01
-4.453109999999999680e+00	5.154691448189167602e+01
-4.257799999999999585e+00	5.397374597353066150e+01
-4.062490000000000379e+00	5.657594458644749835e+01
-3.867170000000000218e+00	5.937095685002267231e+01
-3.671860000000000124e+00	6.237798038287224500e+01
-3.476550000000000029e+00	6.561916037140620972e+01
-3.281239999999999934e+00	6.911943056149712561e+01
-3.085920000000000218e+00	7.290733234674610230e+01
-2.890610000000000124e+00	7.701479802165694366e+01
-2.695300000000000029e+00	8.147900088866225587e+01
-2.499989999999999934e+00	8.634242811635837711e+01
-2.304670000000000218e+00	9.165436159803759608e+01
-2.109360000000000124e+00	9.747100107176039785e+01
-1.914050000000000029e+00	1.038586056570753726e+02
-1.718739999999999934e+00	1.108943025633060984e+02
-1.523419999999999996e+00	1.186690917808206081e+02
-1.328109999999999902e+00	1.272891300412132267e+02
-1.132800000000000029e+00	1.368817850063474850e+02
-9.374900000000000455e-01	1.475987579056014738e+02
-7.421699999999999964e-01	1.596231040804175620e+02
-5.468600000000000128e-01	1.731744568020526742e+02
-3.515499999999999736e-01	1.885228298044072517e+02
-1.562399999999999900e-01	2.059996018270173863e+02
3.907999999999999668e-02	2.260170459028022094e+02
2.343899999999999872e-01	2.490882383261618997e+02
4.297000000000000264e-01	2.758662245439313665e+02
6.250099999999999545e-01	3.071860201429778954e+02
8.203300000000000036e-01	3.441325035133802430e+02
1.015640000000000098e+00	3.881258167792989298e+02
1.210949999999999971e+00	4.410691786508118071e+02
1.406260000000000066e+00	5.055460299759908480e+02
1.601580000000000004e+00	5.851394020217109073e+02
1.796890000000000098e+00	6.849074656959855929e+02
1.992199999999999971e+00	8.122056292475755299e+02
2.187510000000000066e+00	9.780078965889028950e+02
2.382829999999999782e+00	1.199247700794022876e+03
2.578139999999999876e+00	1.502984183897700859e+03
2.773449999999999971e+00	1.934471052150028299e+03
2.968760000000000066e+00	2.573084433197053841e+03
3.164079999999999782e+00	3.565795541636310190e+03
3.359389999999999876e+00	5.198603401838583522e+03
3.554699999999999971e+00	8.039641394359990954e+03
3.750010000000000066e+00	1.306929309437215488e+04
3.945329999999999782e+00	2.051148481318463018e+04
4.140640000000000320e+00	2.433070713529705972e+04
4.335950000000000415e+00	1.867247958864314205e+04
4.531259999999999621e+00	1.161218329896935575e+04
4.726580000000000226e+00	7.205201008322414054e+03
4.921890000000000320e+00	4.726659454833165000e+03
5.117200000000000415e+00	3.284606669687359499e+03
5.312509999999999621e+00	2.395540777645749586e+03
5.507830000000000226e+00	1.816369731430724642e+03
5.703140000000000320e+00	1.420946828211134516e+03
5.898450000000000415e+00	1.140158845572668724e+03
6.093759999999999621e+00	9.341492782820211005e+02
6.289080000000000226e+00	7.787959505326654153e+02
6.484390000000000320e+00	6.589043752570617016e+02
6.679700000000000415e+00	5.645202306848915441e+02
6.875009999999999621e+00	4.889335348195964457e+02
7.070330000000000226e+00	4.274887808718884230e+02
7.265640000000000320e+00	3.768876907914412868e+02
7.460950000000000415e+00	3.347296872688676785e+02
7.656259999999999621e+00	2.992428469468968615e+02
7.851580000000000226e+00	2.690937791561084396e+02
8.046889999999999432e+00	2.432690880499400805e+02
8.242200000000000415e+00	2.209808309798491734e+02
8.437509999999999621e+00	2.016132404034080707e+02
8.632830000000000226e+00	1.846778308890840208e+02
8.828139999999999432e+00	1.697861191155862173e+02
9.023450000000000415e+00	1.566220225427647392e+02
9.218759999999999621e+00	1.449287840963432643e+02
9.414080000000000226e+00	1.344950437542465522e+02
9.609389999999999432e+00	1.251474199687067852e+02
9.804700000000000415e+00	1.167400364779847877e+02
1.000000999999999962e+01	1.091510721412214622e+02
1.019533000000000023e+01	1.022774533876703771e+02
1.039063999999999943e+01	9.603275165460735252e+01
1.058595000000000041e+01	9.034232008434379679e+01
1.078125999999999962e+01	8.514252548806068432e+01
1.097658000000000023e+01	8.037836793754699727e+01
1.117188999999999943e+01	7.600299305733479116e+01
1.136720000000000041e+01	7.197505694018593658e+01
1.156250999999999962e+01	6.825875707210701648e+01
1.175783000000000023e+01	6.482261341275930988e+01
1.195313999999999943e+01	6.163949853185520311e+01
1.214845000000000041e+01	5.868503511129934935e+01
1.234375999999999962e+01	5.593785273716853368e+01
1.253908000000000023e+01	5.337889232200495826e+01
1.273438999999999943e+01	5.099159440987047986e+01
1.292970000000000041e+01	4.876083807290003591e+01
1.312500999999999962e+01	4.667323848375917095e+01
1.332033000000000023e+01	4.471671354100453755e+01
1.351563999999999943e+01	4.288070583194432572e+01
1.371095000000000041e+01	4.115543461817971860e+01
1.390625999999999962e+01	3.953217507842759204e+01
1.410158000000000023e+01	3.800296860373884300e+01
1.429688999999999943e+01	3.656083544722294221e+01
1.449220000000000041e+01	3.519922228693911848e+01
1.468750999999999962e+01	3.391224715884782626e+01
1.488283000000000023e+01	3.269449465659394605e+01
1.507813999999999943e+01	3.154120606050754816e+01
1.527345000000000041e+01	3.044785668821517888e+01
1.546875999999999962e+01	2.941036540136163779e+01
1.566408000000000023e+01	2.842494327741264470e+01
1.585938999999999943e+01	2.748825903593090203e+01
1.605470000000000041e+01	2.659710671365947476e+01
1.625000999999999962e+01	2.574858337679469855e+01
1.644532999999999845e+01	2.493997331065460088e+01
1.664064000000000121e+01	2.416889047381833322e+01
1.683595000000000041e+01	2.343301145144814157e+01
1.703125999999999962e+01	2.273022607777249604e+01
1.722657999999999845e+01	2.205854628835461639e+01
1.742189000000000121e+01	2.141622848390550615e+01
1.761720000000000041e+01	2.080155511378402977e+01
1.781250999999999962e+01	2.021296269767820775e+01
1.800782999999999845e+01	1.964896844686478872e+01
1.820314000000000121e+01	1.910827551208736708e+01
1.839845000000000041e+01	1.858959170277695705e+01
1.859375999999999962e+01	1.809173879441022947e+01
1.878907999999999845e+01	1.761359235171589432e+01
1.898439000000000121e+01	1.715417255254775952e+01
1.917970000000000041e+01	1.671249185287166128e+01
1.937500999999999962e+01	1.628764881258944186e+01
1.957032999999999845e+01	1.587877798282641351e+01
1.976564000000000121e+01	1.548512861529393447e+01
1.996095000000000041e+01	1.510593528203351532e+01
2.015625999999999962e+01	1.474049886285565414e+01
2.035157999999999845e+01	1.438814427225923964e+01
2.054689000000000121e+01	1.404828898821026506e+01
2.074220000000000041e+01	1.372033214569609783e+01
2.093750999999999962e+01	1.340372483299753981e+01
2.113282999999999845e+01	1.309793403829687364e+01
2.132814000000000121e+01	1.280250259996087614e+01
2.152345000000000041e+01	1.251695335819223587e+01
2.171875999999999962e+01	1.224085050301628108e+01
2.191407999999999845e+01	1.197376853316435330e+01
2.210939000000000121e+01	1.171534494999689002e+01
2.230470000000000041e+01	1.146519682053868650e+01
2.250000999999999962e+01	1.122297459497561967e+01
2.269532999999999845e+01	1.098833515961948670e+01
2.289064000000000121e+01	1.076098836558090355e+01
2.308595000000000041e+01	1.054062392283987570e+01
2.328125999999999962e+01	1.032695884506594552e+01


==> supplement/data/export500er3000s.dat <==
-1.558591999999999977e+01	2.201518199999999865e+02
-1.539061000000000057e+01	-2.113670500000000061e+02
-1.519529999999999959e+01	3.087056000000000111e+01
-1.499999000000000038e+01	4.471230000000000260e+00
-1.480466999999999977e+01	5.201574000000000098e+01
-1.460936000000000057e+01	7.904268000000000427e+01
-1.441404999999999959e+01	-1.856850399999999865e+02
-1.421874000000000038e+01	-8.343325000000000102e+01
-1.402341999999999977e+01	-6.109460000000000335e+00
-1.382811000000000057e+01	-3.035890800000000240e+02
-1.363279999999999959e+01	2.819580700000000206e+02
-1.343749000000000038e+01	-1.710414700000000039e+02
-1.324216999999999977e+01	-4.953387000000000029e+01
-1.304686000000000057e+01	-2.689674299999999789e+02
-1.285154999999999959e+01	1.918337999999999965e+02
-1.265624000000000038e+01	9.144248000000000332e+01
-1.246091999999999977e+01	4.785137999999999892e+01
-1.226561000000000057e+01	1.344562999999999953e+01
-1.207029999999999959e+01	1.181038599999999974e+02
-1.187499000000000038e+01	-2.044947500000000105e+02
-1.167966999999999977e+01	-9.434054000000000428e+01
-1.148436000000000057e+01	-1.879605099999999993e+02
-1.128904999999999959e+01	-7.702139999999999986e+00
-1.109374000000000038e+01	5.666154999999999831e+01
-1.089841999999999977e+01	-2.843355000000000246e+02
-1.070311000000000057e+01	-6.572832999999999970e+01
-1.050779999999999959e+01	2.019456999999999880e+01
-1.031249000000000038e+01	4.892490000000000094e+01
-1.011716999999999977e+01	-5.832903000000000304e+01
-9.921860000000000568e+00	-1.260583900000000028e+02
-9.726549999999999585e+00	9.519826000000000477e+01
-9.531240000000000379e+00	1.653199199999999962e+02
-9.335919999999999774e+00	1.063299999999999983e+02
-9.140610000000000568e+00	1.562409299999999917e+02
-8.945299999999999585e+00	-6.717457000000000278e+01
-8.749990000000000379e+00	2.541957000000000022e+01
-8.554669999999999774e+00	-1.177355500000000035e+02
-8.359360000000000568e+00	1.435627900000000068e+02
-8.164049999999999585e+00	-1.883823999999999899e+02
-7.968740000000000379e+00	1.023275699999999944e+02
-7.773419999999999774e+00	-6.668264999999999532e+01
-7.578109999999999680e+00	-1.178903999999999996e+02
-7.382799999999999585e+00	-7.054778000000000304e+01
-7.187490000000000379e+00	1.474050699999999949e+02
-6.992169999999999774e+00	2.562324399999999969e+02
-6.796859999999999680e+00	-1.730533599999999979e+02
-6.601549999999999585e+00	-8.463327999999999918e+01
-6.406240000000000379e+00	3.512082999999999799e+01
-6.210919999999999774e+00	-1.709146100000000104e+02
-6.015609999999999680e+00	-2.883238600000000247e+02
-5.820299999999999585e+00	-2.892789000000000144e+01
-5.624990000000000379e+00	4.644711100000000101e+02
-5.429669999999999774e+00	-9.452430999999999983e+01
-5.234359999999999680e+00	1.673528300000000115e+02
-5.039049999999999585e+00	-1.590609699999999975e+02
-4.843740000000000379e+00	3.140969000000000122e+01
-4.648419999999999774e+00	-2.276296399999999949e+02
-4.453109999999999680e+00	-7.841855999999999938e+01
-4.257799999999999585e+00	-1.556883100000000013e+02
-4.062490000000000379e+00	6.413809999999999434e+01
-3.867170000000000218e+00	6.232180999999999926e+01
-3.671860000000000124e+00	1.249904599999999988e+02
-3.476550000000000029e+00	-1.641327900000000000e+02
-3.281239999999999934e+00	-4.937243999999999744e+01
-3.085920000000000218e+00	-2.288706400000000087e+02
-2.890610000000000124e+00	-8.540873999999999455e+01
-2.695300000000000029e+00	1.660517999999999859e+02
-2.499989999999999934e+00	-3.645268000000000086e+01
-2.304670000000000218e+00	-8.773981999999999459e+01
-2.109360000000000124e+00	-4.693444999999999823e+01
-1.914050000000000029e+00	1.747636999999999929e+01
-1.718739999999999934e+00	1.360160300000000007e+02
-1.523419999999999996e+00	1.540455000000000041e+02
-1.328109999999999902e+00	2.112391100000000108e+02
-1.132800000000000029e+00	3.318908900000000131e+02
-9.374900000000000455e-01	1.130145200000000045e+02
-7.421699999999999964e-01	4.634002999999999872e+01
-5.468600000000000128e-01	-2.121407199999999875e+02
-3.515499999999999736e-01	-1.155893400000000071e+02
-1.562399999999999900e-01	1.415063299999999913e+02
3.907999999999999668e-02	2.102452199999999891e+02
2.343899999999999872e-01	1.831369999999999942e+00
4.297000000000000264e-01	3.750015900000000215e+02
6.250099999999999545e-01	1.094604899999999930e+02
8.203300000000000036e-01	3.557680899999999724e+02
1.015640000000000098e+00	4.788783700000000181e+02
1.210949999999999971e+00	4.180181000000000040e+02
1.406260000000000066e+00	3.217474500000000148e+02
1.601580000000000004e+00	4.424326399999999921e+02
1.796890000000000098e+00	2.094837400000000116e+02
1.992199999999999971e+00	8.081078899999999976e+02
2.187510000000000066e+00	5.536175100000000384e+02
2.382829999999999782e+00	5.586495999999999640e+02
2.578139999999999876e+00	1.162149079999999913e+03
2.773449999999999971e+00	1.353386119999999892e+03
2.968760000000000066e+00	1.862848809999999958e+03
3.164079999999999782e+00	2.530379019999999855e+03
3.359389999999999876e+00	3.115617830000000140e+03
3.554699999999999971e+00	4.608082870000000185e+03
3.750010000000000066e+00	7.973758869999999661e+03
3.945329999999999782e+00	1.288448406000000068e+04
4.140640000000000320e+00	1.497110325000000012e+04
4.335950000000000415e+00	1.460433873999999923e+04
4.531259999999999621e+00	9.700574300000000221e+03
4.726580000000000226e+00	6.091826820000000225e+03
4.921890000000000320e+00	3.967581119999999828e+03
5.117200000000000415e+00	2.441902320000000145e+03
5.312509999999999621e+00	2.042731759999999895e+03
5.507830000000000226e+00	1.518502500000000055e+03
5.703140000000000320e+00	1.325170589999999947e+03
5.898450000000000415e+00	1.219652219999999943e+03
6.093759999999999621e+00	9.994637900000000172e+02
6.289080000000000226e+00	6.284490200000000186e+02
6.484390000000000320e+00	4.774122600000000034e+02
6.679700000000000415e+00	9.199765099999999620e+02
6.875009999999999621e+00	5.562039099999999507e+02
7.070330000000000226e+00	6.017052400000000034e+02
7.265640000000000320e+00	4.666782499999999914e+02
7.460950000000000415e+00	2.911831300000000056e+02
7.656259999999999621e+00	1.256478599999999943e+02
7.851580000000000226e+00	4.762115699999999947e+02
8.046889999999999432e+00	4.635678899999999771e+02
8.242200000000000415e+00	4.413342999999999705e+01
8.437509999999999621e+00	4.663047500000000127e+02
8.632830000000000226e+00	-4.209185999999999694e+01
8.828139999999999432e+00	1.447554399999999930e+02
9.023450000000000415e+00	1.096391699999999929e+02
9.218759999999999621e+00	4.288805600000000027e+02
9.414080000000000226e+00	-7.106378999999999735e+01
9.609389999999999432e+00	2.182984099999999899e+02
9.804700000000000415e+00	1.152551200000000051e+02
1.000000999999999962e+01	2.412755999999999972e+02
1.019533000000000023e+01	1.251046999999999976e+01
1.039063999999999943e+01	4.894086000000000070e+01
1.058595000000000041e+01	4.027912999999999784e+02
1.078125999999999962e+01	2.360586500000000001e+02
1.097658000000000023e+01	3.692423200000000065e+02
1.117188999999999943e+01	1.121380000000000043e+00
1.136720000000000041e+01	2.377857600000000105e+02
1.156250999999999962e+01	-1.331769899999999893e+02
1.175783000000000023e+01	-1.289384699999999953e+02
1.195313999999999943e+01	8.519262999999999408e+01
1.214845000000000041e+01	3.268442000000000007e+02
1.234375999999999962e+01	9.629780999999999835e+01
1.253908000000000023e+01	-2.475878000000000156e+01
1.273438999999999943e+01	9.344608999999999810e+01
1.292970000000000041e+01	9.504457999999999629e+01
1.312500999999999962e+01	-2.657959500000000048e+02
1.332033000000000023e+01	-1.000056999999999974e+01
1.351563999999999943e+01	-1.440911999999999971e+01
1.371095000000000041e+01	2.415430700000000002e+02
1.390625999999999962e+01	1.650641899999999964e+02
1.410158000000000023e+01	-4.681517999999999802e+01
1.429688999999999943e+01	-6.483410000000000117e+00
1.449220000000000041e+01	6.903574999999999307e+01
1.468750999999999962e+01	4.404724000000000217e+01
1.488283000000000023e+01	-8.097211000000000070e+01
1.507813999999999943e+01	-1.115473700000000008e+02
1.527345000000000041e+01	2.125195099999999968e+02
1.546875999999999962e+01	5.480107999999999890e+01
1.566408000000000023e+01	1.407805199999999957e+02
1.585938999999999943e+01	3.029503799999999956e+02
1.605470000000000041e+01	3.327156000000000091e+01
1.625000999999999962e+01	-1.133629499999999979e+02
1.644532999999999845e+01	-2.373354099999999960e+02
1.664064000000000121e+01	-1.601052099999999996e+02
1.683595000000000041e+01	-6.428745000000000687e+01
1.703125999999999962e+01	2.679104199999999878e+02
1.722657999999999845e+01	-5.826711000000000240e+01
1.742189000000000121e+01	3.597513000000000005e+01
1.761720000000000041e+01	2.662577400000000125e+02
1.781250999999999962e+01	2.372706300000000113e+02
1.800782999999999845e+01	-1.093637999999999977e+02
1.820314000000000121e+01	9.018447999999999354e+01
1.839845000000000041e+01	-1.138125600000000048e+02
1.859375999999999962e+01	9.994208000000000425e+01
1.878907999999999845e+01	-1.688632800000000032e+02
1.898439000000000121e+01	1.368638100000000009e+02
1.917970000000000041e+01	-3.119753000000000043e+01
1.937500999999999962e+01	2.045824599999999975e+02
1.957032999999999845e+01	-1.235872999999999955e+01
1.976564000000000121e+01	6.940152999999999395e+01
1.996095000000000041e+01	1.569029400000000010e+02
2.015625999999999962e+01	-1.975147399999999891e+02
2.035157999999999845e+01	-4.292654000000000281e+01
2.054689000000000121e+01	-1.706568200000000104e+02
2.074220000000000041e+01	-1.917200000000000015e+00
2.093750999999999962e+01	6.071753999999999962e+01
2.113282999999999845e+01	3.767670100000000275e+02
2.132814000000000121e+01	1.221911199999999980e+02
2.152345000000000041e+01	-5.195980000000000132e+01
2.171875999999999962e+01	4.936373999999999995e+01
2.191407999999999845e+01	1.974791600000000074e+02
2.210939000000000121e+01	-2.445101300000000037e+02
2.230470000000000041e+01	1.613542400000000043e+02
2.250000999999999962e+01	-3.123186999999999784e+02
2.269532999999999845e+01	-1.177185999999999950e+02
2.289064000000000121e+01	2.488864900000000091e+02
2.308595000000000041e+01	-4.183126800000000003e+02
2.328125999999999962e+01	3.123920000000000030e+01


==> supplement/data/export500er3000sFit.dat <==
-1.539061000000000057e+01	7.760538930826574422e+00
-1.519529999999999959e+01	7.917666348764755391e+00
-1.499999000000000038e+01	8.079613733521304297e+00
-1.480466999999999977e+01	8.246588905935468006e+00
-1.460936000000000057e+01	8.418784307521347543e+00
-1.441404999999999959e+01	8.596428934434117153e+00
-1.421874000000000038e+01	8.779755117644670648e+00
-1.402341999999999977e+01	8.969017546907695149e+00
-1.382811000000000057e+01	9.164455027884175209e+00
-1.363279999999999959e+01	9.366349481831814927e+00
-1.343749000000000038e+01	9.574988453402800914e+00
-1.324216999999999977e+01	9.790686899414620115e+00
-1.304686000000000057e+01	1.001374376311327552e+01
-1.285154999999999959e+01	1.024450940375405139e+01
-1.265624000000000038e+01	1.048334309420855348e+01
-1.246091999999999977e+01	1.073063816329277387e+01
-1.226561000000000057e+01	1.098677243803077275e+01
-1.207029999999999959e+01	1.125218582147194013e+01
-1.187499000000000038e+01	1.152733188746088189e+01
-1.167966999999999977e+01	1.181270714006414302e+01
-1.148436000000000057e+01	1.210879416045778534e+01
-1.128904999999999959e+01	1.241615152560049751e+01
-1.109374000000000038e+01	1.273535841824325487e+01
-1.089841999999999977e+01	1.306704901164503951e+01
-1.070311000000000057e+01	1.341184688998864694e+01
-1.050779999999999959e+01	1.377047014713179252e+01
-1.031249000000000038e+01	1.414366770136175155e+01
-1.011716999999999977e+01	1.453226016448083335e+01
-9.921860000000000568e+00	1.493706377234892102e+01
-9.726549999999999585e+00	1.535901440284619923e+01
-9.531240000000000379e+00	1.579909401588373186e+01
-9.335919999999999774e+00	1.625837988335408824e+01
-9.140610000000000568e+00	1.673795586074633945e+01
-8.945299999999999585e+00	1.723906034612035398e+01
-8.749990000000000379e+00	1.776300096612676072e+01
-8.554669999999999774e+00	1.831121483071683187e+01
-8.359360000000000568e+00	1.888516449947645981e+01
-8.164049999999999585e+00	1.948651678311094315e+01
-7.968740000000000379e+00	2.011704350272006891e+01
-7.773419999999999774e+00	2.077869667513028418e+01
-7.578109999999999680e+00	2.147348601139868052e+01
-7.382799999999999585e+00	2.220369830814502521e+01
-7.187490000000000379e+00	2.297178192337798919e+01
-6.992169999999999774e+00	2.378044283862983832e+01
-6.796859999999999680e+00	2.463250008712935468e+01
-6.601549999999999585e+00	2.553115995964346752e+01
-6.406240000000000379e+00	2.647988202848204864e+01
-6.210919999999999774e+00	2.748250554280898328e+01
-6.015609999999999680e+00	2.854307914689552916e+01
-5.820299999999999585e+00	2.966621149709764182e+01
-5.624990000000000379e+00	3.085691787774680250e+01
-5.429669999999999774e+00	3.212079274945119778e+01
-5.234359999999999680e+00	3.346381135467826340e+01
-5.039049999999999585e+00	3.489279115328452718e+01
-4.843740000000000379e+00	3.641522193809296226e+01
-4.648419999999999774e+00	3.803951259770052218e+01
-4.453109999999999680e+00	3.977476702618717042e+01
-4.257799999999999585e+00	4.163141451693046236e+01
-4.062490000000000379e+00	4.362103699439960991e+01
-3.867170000000000218e+00	4.575674325015565103e+01
-3.671860000000000124e+00	4.805293624883182702e+01
-3.476550000000000029e+00	5.052621804023530672e+01
-3.281239999999999934e+00	5.319525660175891346e+01
-3.085920000000000218e+00	5.608139684906214484e+01
-2.890610000000000124e+00	5.920847884051919152e+01
-2.695300000000000029e+00	6.260422637801284651e+01
-2.499989999999999934e+00	6.630027566263339622e+01
-2.304670000000000218e+00	7.033326875241455411e+01
-2.109360000000000124e+00	7.474490692023238125e+01
-1.914050000000000029e+00	7.958428372995274458e+01
-1.718739999999999934e+00	8.490843083928204749e+01
-1.523419999999999996e+00	9.078450852716684949e+01
-1.328109999999999902e+00	9.729066851677102079e+01
-1.132800000000000029e+00	1.045204852893797209e+02
-9.374900000000000455e-01	1.125851204629135935e+02
-7.421699999999999964e-01	1.216183594948964242e+02
-5.468600000000000128e-01	1.317802054774722080e+02
-3.515499999999999736e-01	1.432667848268679052e+02
-1.562399999999999900e-01	1.563179416800279284e+02
3.907999999999999668e-02	1.712309602815040535e+02
2.343899999999999872e-01	1.883741815743784969e+02
4.297000000000000264e-01	2.082143734019571752e+02
6.250099999999999545e-01	2.313452866496204763e+02
8.203300000000000036e-01	2.585340173786218543e+02
1.015640000000000098e+00	2.907781339550729172e+02
1.210949999999999971e+00	3.294051920772517974e+02
1.406260000000000066e+00	3.762024689836944731e+02
1.601580000000000004e+00	4.336258603305382735e+02
1.796890000000000098e+00	5.051045496238928649e+02
1.992199999999999971e+00	5.955634215972502261e+02
2.187510000000000066e+00	7.122415885988860964e+02
2.382829999999999782e+00	8.661135023426674024e+02
2.578139999999999876e+00	1.074341021384844225e+03
2.773449999999999971e+00	1.364880765225323330e+03
2.968760000000000066e+00	1.785179208058545328e+03
3.164079999999999782e+00	2.419516963550747732e+03
3.359389999999999876e+00	3.423565636020694001e+03
3.554699999999999971e+00	5.088484887832385539e+03
3.750010000000000066e+00	7.899349346295047326e+03
3.945329999999999782e+00	1.215019926059615682e+04
4.140640000000000320e+00	1.570891914625156460e+04
4.335950000000000415e+00	1.415336811069610303e+04
4.531259999999999621e+00	9.681240564597617777e+03
4.726580000000000226e+00	6.189049263478483226e+03
4.921890000000000320e+00	4.073351844350000647e+03
5.117200000000000415e+00	2.816409869091385644e+03
5.312509999999999621e+00	2.039703321031881160e+03
5.507830000000000226e+00	1.535807610694849927e+03
5.703140000000000320e+00	1.193868743288224096e+03
5.898450000000000415e+00	9.526128979294155670e+02
6.093759999999999621e+00	7.766886544315972287e+02
6.289080000000000226e+00	6.447678873535865023e+02
6.484390000000000320e+00	5.434773876224910509e+02
6.679700000000000415e+00	4.641013614967017133e+02
6.875009999999999621e+00	4.007948554262852667e+02
7.070330000000000226e+00	3.495228567933869499e+02
7.265640000000000320e+00	3.074399340960430322e+02
7.460950000000000415e+00	2.724844585014758991e+02
7.656259999999999621e+00	2.431408860606628366e+02
7.851580000000000226e+00	2.182731419319634369e+02
8.046889999999999432e+00	1.970207390473089504e+02
8.242200000000000415e+00	1.787169096054330168e+02
8.437509999999999621e+00	1.628421402322306903e+02
8.632830000000000226e+00	1.489854868975237991e+02
8.828139999999999432e+00	1.368209409787230868e+02
9.023450000000000415e+00	1.260839473583774293e+02
9.218759999999999621e+00	1.165600831149511123e+02
9.414080000000000226e+00	1.080732251962298989e+02
9.609389999999999432e+00	1.004791589989193596e+02
9.804700000000000415e+00	9.365680186772507909e+01
1.000000999999999962e+01	8.750520890917887584e+01
1.019533000000000023e+01	8.193911820670524548e+01
1.039063999999999943e+01	7.688713230584677660e+01
1.058595000000000041e+01	7.228769304891545744e+01
1.078125999999999962e+01	6.808839376331965809e+01
1.097658000000000023e+01	6.424400173769021194e+01
1.117188999999999943e+01	6.071602155191295935e+01
1.136720000000000041e+01	5.747053536690950892e+01
1.156250999999999962e+01	5.447820186792683472e+01
1.175783000000000023e+01	5.171325245196233311e+01
1.195313999999999943e+01	4.915349761253338556e+01
1.214845000000000041e+01	4.677902331452336426e+01
1.234375999999999962e+01	4.457238633505729553e+01
1.253908000000000023e+01	4.251804561572740937e+01
1.273438999999999943e+01	4.060250535895244184e+01
1.292970000000000041e+01	3.881345665600711925e+01
1.312500999999999962e+01	3.714001108425254927e+01
1.332033000000000023e+01	3.557234854507641586e+01
1.351563999999999943e+01	3.410189118916390072e+01
1.371095000000000041e+01	3.272070086053838622e+01
1.390625999999999962e+01	3.142170019214125176e+01
1.410158000000000023e+01	3.019843833823115631e+01
1.429688999999999943e+01	2.904525905667789232e+01
1.449220000000000041e+01	2.795685712168419101e+01
1.468750999999999962e+01	2.692847285659894396e+01
1.488283000000000023e+01	2.595572717199270585e+01
1.507813999999999943e+01	2.503477234308449084e+01
1.527345000000000041e+01	2.416195347841991392e+01
1.546875999999999962e+01	2.333397510277615083e+01
1.566408000000000023e+01	2.254777964756241815e+01
1.585938999999999943e+01	2.180067880898424804e+01
1.605470000000000041e+01	2.109008788677254742e+01
1.625000999999999962e+01	2.041366712388372662e+01
1.644532999999999845e+01	1.976922894992916113e+01
1.664064000000000121e+01	1.915485114542836698e+01
1.683595000000000041e+01	1.856866370335395189e+01
1.703125999999999962e+01	1.800896860668687793e+01
1.722657999999999845e+01	1.747416697345855852e+01
1.742189000000000121e+01	1.696285626058493534e+01
1.761720000000000041e+01	1.647365616766867547e+01
1.781250999999999962e+01	1.600531040783170411e+01
1.800782999999999845e+01	1.555662815314494374e+01
1.820314000000000121e+01	1.512656762314363235e+01
1.839845000000000041e+01	1.471409174868617953e+01
1.859375999999999962e+01	1.431825502874227318e+01
1.878907999999999845e+01	1.393815557676869155e+01
1.898439000000000121e+01	1.357300722969781859e+01
1.917970000000000041e+01	1.322201837323921758e+01
1.937500999999999962e+01	1.288446646230983283e+01
1.957032999999999845e+01	1.255965813335802039e+01
1.976564000000000121e+01	1.224699167127433874e+01
1.996095000000000041e+01	1.194585417851620157e+01
2.015625999999999962e+01	1.165568586844310950e+01
2.035157999999999845e+01	1.137594645065970056e+01
2.054689000000000121e+01	1.110616949643142526e+01
2.074220000000000041e+01	1.084587435425772739e+01
2.093750999999999962e+01	1.059462192999703767e+01
2.113282999999999845e+01	1.035198604214692963e+01
2.132814000000000121e+01	1.011760096265243902e+01
2.152345000000000041e+01	9.891085340642739254e+00
2.171875999999999962e+01	9.672090860356464148e+00
2.191407999999999845e+01	9.460277596802130873e+00
2.210939000000000121e+01	9.255355785833248916e+00
2.230470000000000041e+01	9.057019636882237990e+00
2.250000999999999962e+01	8.864989999931376374e+00
2.269532999999999845e+01	8.678992985356387635e+00
2.289064000000000121e+01	8.498796832887709485e+00
2.308595000000000041e+01	8.324153949469780045e+00
2.328125999999999962e+01	8.154838508742379588e+00
2.347657999999999845e+01	7.990627766108692853e+00


==> supplement/data/export500er300s.dat <==
-1.558591999999999977e+01	-3.896506000000000114e+01
-1.539061000000000057e+01	-2.255118999999999829e+01
-1.519529999999999959e+01	2.511623500000000035e+02
-1.499999000000000038e+01	-1.606225999999999843e+01
-1.480466999999999977e+01	9.789239999999999498e+00
-1.460936000000000057e+01	2.529997400000000027e+02
-1.441404999999999959e+01	-1.101609000000000016e+01
-1.421874000000000038e+01	-1.527898000000000067e+01
-1.402341999999999977e+01	1.538319400000000030e+02
-1.382811000000000057e+01	2.977671700000000214e+02
-1.363279999999999959e+01	-3.025938000000000017e+01
-1.343749000000000038e+01	4.552035999999999660e+01
-1.324216999999999977e+01	2.330356800000000135e+02
-1.304686000000000057e+01	5.719649999999999679e+00
-1.285154999999999959e+01	1.012916400000000010e+02
-1.265624000000000038e+01	-5.073214000000000112e+01
-1.246091999999999977e+01	8.696394999999999698e+01
-1.226561000000000057e+01	2.170826600000000042e+02
-1.207029999999999959e+01	-1.718126399999999876e+02
-1.187499000000000038e+01	-3.032952799999999911e+02
-1.167966999999999977e+01	-2.196729300000000080e+02
-1.148436000000000057e+01	-1.715983999999999980e+02
-1.128904999999999959e+01	1.379105600000000038e+02
-1.109374000000000038e+01	-1.392204600000000028e+02
-1.089841999999999977e+01	-1.884446599999999989e+02
-1.070311000000000057e+01	2.585011299999999892e+02
-1.050779999999999959e+01	5.862953999999999866e+01
-1.031249000000000038e+01	4.629762000000000199e+01
-1.011716999999999977e+01	-1.060476400000000012e+02
-9.921860000000000568e+00	5.457265999999999906e+01
-9.726549999999999585e+00	6.505160000000000053e+00
-9.531240000000000379e+00	-2.928438800000000128e+02
-9.335919999999999774e+00	1.765260999999999925e+01
-9.140610000000000568e+00	-2.701989599999999996e+02
-8.945299999999999585e+00	2.409965000000000046e+01
-8.749990000000000379e+00	3.029725399999999809e+02
-8.554669999999999774e+00	2.175841499999999940e+02
-8.359360000000000568e+00	-2.178435999999999950e+01
-8.164049999999999585e+00	-3.012583399999999756e+02
-7.968740000000000379e+00	2.272701399999999978e+02
-7.773419999999999774e+00	-5.342684500000000298e+02
-7.578109999999999680e+00	9.012238999999999578e+01
-7.382799999999999585e+00	-1.225008399999999966e+02
-7.187490000000000379e+00	-1.099891999999999967e+02
-6.992169999999999774e+00	3.401977299999999786e+02
-6.796859999999999680e+00	2.525652499999999918e+02
-6.601549999999999585e+00	2.751925899999999956e+02
-6.406240000000000379e+00	1.532294100000000014e+02
-6.210919999999999774e+00	-1.889495400000000132e+02
-6.015609999999999680e+00	-4.172720999999999947e+01
-5.820299999999999585e+00	1.885095000000000098e+01
-5.624990000000000379e+00	2.425755299999999863e+02
-5.429669999999999774e+00	5.683905000000000030e+01
-5.234359999999999680e+00	-1.388997699999999895e+02
-5.039049999999999585e+00	3.078314999999999912e+01
-4.843740000000000379e+00	1.932776800000000037e+02
-4.648419999999999774e+00	2.585866300000000138e+02
-4.453109999999999680e+00	3.216867300000000114e+02
-4.257799999999999585e+00	1.144975199999999944e+02
-4.062490000000000379e+00	2.116439999999999877e+00
-3.867170000000000218e+00	-6.467459999999999987e+00
-3.671860000000000124e+00	-4.010691899999999919e+02
-3.476550000000000029e+00	2.718518500000000131e+02
-3.281239999999999934e+00	-4.390699000000000041e+01
-3.085920000000000218e+00	2.393500899999999945e+02
-2.890610000000000124e+00	2.174840199999999868e+02
-2.695300000000000029e+00	3.817535000000000167e+01
-2.499989999999999934e+00	-2.967504999999999882e+01
-2.304670000000000218e+00	-1.236238000000000028e+02
-2.109360000000000124e+00	1.191745999999999981e+02
-1.914050000000000029e+00	-2.372972499999999911e+02
-1.718739999999999934e+00	3.164877999999999929e+02
-1.523419999999999996e+00	1.008118999999999943e+01
-1.328109999999999902e+00	-1.695876499999999965e+02
-1.132800000000000029e+00	1.705373800000000131e+02
-9.374900000000000455e-01	1.971932799999999872e+02
-7.421699999999999964e-01	8.720523000000000025e+01
-5.468600000000000128e-01	-1.818793000000000006e+02
-3.515499999999999736e-01	-4.007374000000000080e+01
-1.562399999999999900e-01	1.218751599999999939e+02
3.907999999999999668e-02	1.711620100000000093e+02
2.343899999999999872e-01	-3.698449999999999704e+01
4.297000000000000264e-01	9.150525000000000375e+01
6.250099999999999545e-01	3.348335400000000277e+02
8.203300000000000036e-01	2.199986100000000135e+02
1.015640000000000098e+00	2.644428899999999771e+02
1.210949999999999971e+00	2.204320400000000006e+02
1.406260000000000066e+00	3.010244000000000142e+02
1.601580000000000004e+00	2.422855199999999911e+02
1.796890000000000098e+00	8.999031999999999698e+01
1.992199999999999971e+00	3.059950099999999793e+02
2.187510000000000066e+00	2.149819500000000119e+02
2.382829999999999782e+00	1.176724799999999931e+02
2.578139999999999876e+00	2.464047199999999975e+02
2.773449999999999971e+00	8.499361300000000483e+02
2.968760000000000066e+00	8.481855199999999968e+02
3.164079999999999782e+00	1.204402340000000095e+03
3.359389999999999876e+00	1.820727069999999912e+03
3.554699999999999971e+00	2.530826730000000225e+03
3.750010000000000066e+00	4.354013939999999820e+03
3.945329999999999782e+00	6.019569239999999809e+03
4.140640000000000320e+00	7.795973289999999906e+03
4.335950000000000415e+00	7.697770099999999729e+03
4.531259999999999621e+00	5.679936059999999998e+03
4.726580000000000226e+00	3.338674840000000131e+03
4.921890000000000320e+00	2.440022829999999885e+03
5.117200000000000415e+00	1.981543740000000071e+03
5.312509999999999621e+00	1.138840439999999944e+03
5.507830000000000226e+00	8.348500900000000229e+02
5.703140000000000320e+00	7.513571200000000090e+02
5.898450000000000415e+00	4.072651700000000119e+02
6.093759999999999621e+00	1.235817710000000034e+03
6.289080000000000226e+00	5.187678700000000163e+02
6.484390000000000320e+00	4.570842900000000100e+02
6.679700000000000415e+00	2.572507100000000264e+02
6.875009999999999621e+00	3.323487000000000080e+01
7.070330000000000226e+00	5.083975899999999797e+02
7.265640000000000320e+00	7.693299000000000376e+01
7.460950000000000415e+00	4.004637399999999730e+02
7.656259999999999621e+00	1.071544600000000003e+02
7.851580000000000226e+00	1.520018399999999872e+02
8.046889999999999432e+00	1.497470199999999920e+02
8.242200000000000415e+00	5.930408099999999649e+02
8.437509999999999621e+00	1.464479499999999916e+02
8.632830000000000226e+00	-2.056505999999999901e+01
8.828139999999999432e+00	3.672702000000000311e+01
9.023450000000000415e+00	2.586892799999999966e+02
9.218759999999999621e+00	-3.100969999999999782e+00
9.414080000000000226e+00	2.031618499999999869e+02
9.609389999999999432e+00	1.590558599999999956e+02
9.804700000000000415e+00	-1.173873499999999979e+02
1.000000999999999962e+01	2.615726399999999785e+02
1.019533000000000023e+01	1.054543400000000020e+02
1.039063999999999943e+01	3.819550000000000001e+00
1.058595000000000041e+01	1.474566000000000088e+01
1.078125999999999962e+01	1.021922899999999998e+02
1.097658000000000023e+01	3.490835299999999961e+02
1.117188999999999943e+01	7.835522000000000276e+01
1.136720000000000041e+01	-6.849544000000000210e+01
1.156250999999999962e+01	1.566470199999999977e+02
1.175783000000000023e+01	9.070866999999999791e+01
1.195313999999999943e+01	1.555379299999999887e+02
1.214845000000000041e+01	1.856752600000000086e+02
1.234375999999999962e+01	-5.675768999999999664e+01
1.253908000000000023e+01	-1.036663300000000021e+02
1.273438999999999943e+01	-6.504189999999999827e+01
1.292970000000000041e+01	1.089431500000000028e+02
1.312500999999999962e+01	3.871295700000000011e+02
1.332033000000000023e+01	4.123371999999999815e+01
1.351563999999999943e+01	-1.799964200000000005e+02
1.371095000000000041e+01	-1.221421100000000024e+02
1.390625999999999962e+01	-1.223283899999999988e+02
1.410158000000000023e+01	-1.344630799999999908e+02
1.429688999999999943e+01	1.343187299999999880e+02
1.449220000000000041e+01	-2.643493500000000154e+02
1.468750999999999962e+01	5.622288999999999959e+01
1.488283000000000023e+01	3.337145999999999901e+01
1.507813999999999943e+01	9.533135000000000048e+01
1.527345000000000041e+01	-1.301344599999999900e+02
1.546875999999999962e+01	-1.806487799999999879e+02
1.566408000000000023e+01	2.050508700000000033e+02
1.585938999999999943e+01	-2.116801999999999850e+01
1.605470000000000041e+01	7.665228999999999360e+01
1.625000999999999962e+01	-1.557608600000000081e+02
1.644532999999999845e+01	-1.518101399999999899e+02
1.664064000000000121e+01	-5.608914000000000044e+01
1.683595000000000041e+01	1.638771700000000067e+02
1.703125999999999962e+01	-5.547129499999999780e+02
1.722657999999999845e+01	1.187896099999999961e+02
1.742189000000000121e+01	1.679100200000000029e+02
1.761720000000000041e+01	-1.355995299999999872e+02
1.781250999999999962e+01	-9.621062999999999477e+01
1.800782999999999845e+01	4.146308300000000031e+02
1.820314000000000121e+01	1.504363999999999990e+01
1.839845000000000041e+01	-1.985395300000000134e+02
1.859375999999999962e+01	8.765223000000000297e+01
1.878907999999999845e+01	1.094093199999999939e+02
1.898439000000000121e+01	-2.091941899999999919e+02
1.917970000000000041e+01	-3.689404299999999921e+02
1.937500999999999962e+01	-3.415666999999999831e+01
1.957032999999999845e+01	3.869270799999999895e+02
1.976564000000000121e+01	2.557302599999999870e+02
1.996095000000000041e+01	9.135180000000000078e+00
2.015625999999999962e+01	-1.481214600000000132e+02
2.035157999999999845e+01	-3.484807099999999878e+02
2.054689000000000121e+01	2.391197099999999978e+02
2.074220000000000041e+01	8.373709999999999809e+01
2.093750999999999962e+01	-2.518449400000000082e+02
2.113282999999999845e+01	1.186148100000000056e+02
2.132814000000000121e+01	-3.330810799999999858e+02
2.152345000000000041e+01	1.566535000000000082e+02
2.171875999999999962e+01	-2.358152599999999950e+02
2.191407999999999845e+01	2.033697099999999978e+02
2.210939000000000121e+01	-3.310893999999999693e+01
2.230470000000000041e+01	-3.835659999999999847e+00
2.250000999999999962e+01	5.273993999999999716e+01
2.269532999999999845e+01	-3.469900000000000206e-01
2.289064000000000121e+01	1.268750000000000044e+00
2.308595000000000041e+01	1.764546300000000087e+02
2.328125999999999962e+01	2.202650999999999897e+02


==> supplement/data/export500er300sFit.dat <==
-1.539061000000000057e+01	4.517110535137805805e+00
-1.519529999999999959e+01	4.608411609028419953e+00
-1.499999000000000038e+01	4.702508477507980622e+00
-1.480466999999999977e+01	4.799521486540207604e+00
-1.460936000000000057e+01	4.899562014926783782e+00
-1.441404999999999959e+01	5.002762645379219997e+00
-1.421874000000000038e+01	5.109257860444005317e+00
-1.402341999999999977e+01	5.219195090881478372e+00
-1.382811000000000057e+01	5.332712498280216096e+00
-1.363279999999999959e+01	5.449973242539659424e+00
-1.343749000000000038e+01	5.571143699153583206e+00
-1.324216999999999977e+01	5.696406109427699427e+00
-1.304686000000000057e+01	5.825933357338918483e+00
-1.285154999999999959e+01	5.959928122491766622e+00
-1.265624000000000038e+01	6.098598191303191030e+00
-1.246091999999999977e+01	6.242171049194419119e+00
-1.226561000000000057e+01	6.390865102103020945e+00
-1.207029999999999959e+01	6.544934708301657800e+00
-1.187499000000000038e+01	6.704642066378790233e+00
-1.167966999999999977e+01	6.870274190183184970e+00
-1.148436000000000057e+01	7.042109901464495891e+00
-1.128904999999999959e+01	7.220472007339498788e+00
-1.109374000000000038e+01	7.405695138329092764e+00
-1.089841999999999977e+01	7.598145687554273664e+00
-1.070311000000000057e+01	7.798183746080497691e+00
-1.050779999999999959e+01	8.006224065224136766e+00
-1.031249000000000038e+01	8.222699085399774788e+00
-1.011716999999999977e+01	8.448082622651453377e+00
-9.921860000000000568e+00	8.682845725905284695e+00
-9.726549999999999585e+00	8.927528581076627390e+00
-9.531240000000000379e+00	9.182697815271817277e+00
-9.335919999999999774e+00	9.448975010577457923e+00
-9.140610000000000568e+00	9.726985227318682092e+00
-8.945299999999999585e+00	1.001744274402934920e+01
-8.749990000000000379e+00	1.032110154682443870e+01
-8.554669999999999774e+00	1.063879020137658848e+01
-8.359360000000000568e+00	1.097135150893703859e+01
-8.164049999999999585e+00	1.131974605489587304e+01
-7.968740000000000379e+00	1.168499462039444481e+01
-7.773419999999999774e+00	1.206822165348850717e+01
-7.578109999999999680e+00	1.247058422290024282e+01
-7.382799999999999585e+00	1.289339897822743630e+01
-7.187490000000000379e+00	1.333807510774972194e+01
-6.992169999999999774e+00	1.380616981382782349e+01
-6.796859999999999680e+00	1.429930446689336598e+01
-6.601549999999999585e+00	1.481932314017855745e+01
-6.406240000000000379e+00	1.536821483113547515e+01
-6.210919999999999774e+00	1.594818634391616641e+01
-6.015609999999999680e+00	1.656156350484793549e+01
-5.820299999999999585e+00	1.721099363909926794e+01
-5.624990000000000379e+00	1.789935643760415473e+01
-5.429669999999999774e+00	1.862986326104778811e+01
-5.234359999999999680e+00	1.940594194362923730e+01
-5.039049999999999585e+00	2.023150286427162570e+01
-4.843740000000000379e+00	2.111083998615083601e+01
-4.648419999999999774e+00	2.204877252195845116e+01
-4.453109999999999680e+00	2.305051451118797701e+01
-4.257799999999999585e+00	2.412203758690044708e+01
-4.062490000000000379e+00	2.526996967805962058e+01
-3.867170000000000218e+00	2.650180917662503433e+01
-3.671860000000000124e+00	2.782578861149540828e+01
-3.476550000000000029e+00	2.925139396893613153e+01
-3.281239999999999934e+00	3.078928462110826914e+01
-3.085920000000000218e+00	3.245164158002238253e+01
-2.890610000000000124e+00	3.425205811146206969e+01
-2.695300000000000029e+00	3.620633362741904904e+01
-2.499989999999999934e+00	3.833248265528148835e+01
-2.304670000000000218e+00	4.065135486938702059e+01
-2.109360000000000124e+00	4.318665449213262519e+01
-1.914050000000000029e+00	4.596626712390969516e+01
-1.718739999999999934e+00	4.902255442096460314e+01
-1.523419999999999996e+00	5.239358814020788913e+01
-1.328109999999999902e+00	5.612361486251443665e+01
-1.132800000000000029e+00	6.026555760581362620e+01
-9.374900000000000455e-01	6.488220256031154065e+01
-7.421699999999999964e-01	7.004901304093330339e+01
-5.468600000000000128e-01	7.585609200322248569e+01
-3.515499999999999736e-01	8.241371762565400161e+01
-1.562399999999999900e-01	8.985650257756275039e+01
3.907999999999999668e-02	9.835097711514370644e+01
2.343899999999999872e-01	1.081030030521945520e+02
4.297000000000000264e-01	1.193728562254355978e+02
6.250099999999999545e-01	1.324907265581944955e+02
8.203300000000000036e-01	1.478819487495993314e+02
1.015640000000000098e+00	1.660977356738224557e+02
1.210949999999999971e+00	1.878689239869310939e+02
1.406260000000000066e+00	2.141751461291640624e+02
1.601580000000000004e+00	2.463558563499208560e+02
1.796890000000000098e+00	2.862703561821912217e+02
1.992199999999999971e+00	3.365710045085498336e+02
2.187510000000000066e+00	4.011250008141456078e+02
2.382829999999999782e+00	4.857382726974459501e+02
2.578139999999999876e+00	5.993817081073774489e+02
2.773449999999999971e+00	7.564540988158781829e+02
2.968760000000000066e+00	9.809346132094395898e+02
3.164079999999999782e+00	1.314388971818542814e+03
3.359389999999999876e+00	1.831148640091643074e+03
3.554699999999999971e+00	2.664477270206346930e+03
3.750010000000000066e+00	4.025468893037167163e+03
3.945329999999999782e+00	6.044758777057752923e+03
4.140640000000000320e+00	7.913924478251778964e+03
4.335950000000000415e+00	7.622308697284725895e+03
4.531259999999999621e+00	5.557548873803381866e+03
4.726580000000000226e+00	3.668510402773087208e+03
4.921890000000000320e+00	2.444099454347687697e+03
5.117200000000000415e+00	1.696023688649444921e+03
5.312509999999999621e+00	1.228520149604248218e+03
5.507830000000000226e+00	9.239730196295976157e+02
5.703140000000000320e+00	7.171169958889281588e+02
5.898450000000000415e+00	5.712425700438440117e+02
6.093759999999999621e+00	4.649920643508179410e+02
6.289080000000000226e+00	3.854292312106591112e+02
6.484390000000000320e+00	3.244297491373972662e+02
6.679700000000000415e+00	2.766971162408158307e+02
6.875009999999999621e+00	2.386807983589796436e+02
7.070330000000000226e+00	2.079316703159149995e+02
7.265640000000000320e+00	1.827243272351601604e+02
7.460950000000000415e+00	1.618100674866460906e+02
7.656259999999999621e+00	1.442719846296612900e+02
7.851580000000000226e+00	1.294235476906637530e+02
8.046889999999999432e+00	1.167453244435315440e+02
8.242200000000000415e+00	1.058352796188945035e+02
8.437509999999999621e+00	9.638048811575467312e+01
8.632830000000000226e+00	8.813367264023007408e+01
8.828139999999999432e+00	8.089883872913864593e+01
9.023450000000000415e+00	7.451709230852186749e+01
9.218759999999999621e+00	6.885975663414420467e+01
9.414080000000000226e+00	6.382122775755313882e+01
9.609389999999999432e+00	5.931509432885853528e+01
9.804700000000000415e+00	5.526886490936665552e+01
1.000000999999999962e+01	5.162214475128580204e+01
1.019533000000000023e+01	4.832395747025926624e+01
1.039063999999999943e+01	4.533163881533467787e+01
1.058595000000000041e+01	4.260842996262912408e+01
1.078125999999999962e+01	4.012305354135116886e+01
1.097658000000000023e+01	3.784852937686596164e+01
1.117188999999999943e+01	3.576190526094777766e+01
1.136720000000000041e+01	3.384297073247321919e+01
1.156250999999999962e+01	3.207424986106990872e+01
1.175783000000000023e+01	3.044040221157327153e+01
1.195313999999999943e+01	2.892822204949609244e+01
1.214845000000000041e+01	2.752586438727639262e+01
1.234375999999999962e+01	2.622295751808421826e+01
1.253908000000000023e+01	2.501026469817692899e+01
1.273438999999999943e+01	2.387976653254797554e+01
1.292970000000000041e+01	2.282415258726114971e+01
1.312500999999999962e+01	2.183695791339388848e+01
1.332033000000000023e+01	2.091235406297753485e+01
1.351563999999999943e+01	2.004525064928448685e+01
1.371095000000000041e+01	1.923093912468268840e+01
1.390625999999999962e+01	1.846522249243616898e+01
1.410158000000000023e+01	1.774427657770786126e+01
1.429688999999999943e+01	1.706474855962507675e+01
1.449220000000000041e+01	1.642349509848880729e+01
1.468750999999999962e+01	1.581769662025644330e+01
1.488283000000000023e+01	1.524475979636456913e+01
1.507813999999999943e+01	1.470240606116372817e+01
1.527345000000000041e+01	1.418847197925912518e+01
1.546875999999999962e+01	1.370100715788962376e+01
1.566408000000000023e+01	1.323820251376386636e+01
1.585938999999999943e+01	1.279846743428562839e+01
1.605470000000000041e+01	1.238027325410417312e+01
1.625000999999999962e+01	1.198223633941387511e+01
1.644532999999999845e+01	1.160306339042538504e+01
1.664064000000000121e+01	1.124161792733623422e+01
1.683595000000000041e+01	1.089679480226857144e+01
1.703125999999999962e+01	1.056759060371267367e+01
1.722657999999999845e+01	1.025306073389510786e+01
1.742189000000000121e+01	9.952376517198663564e+00
1.761720000000000041e+01	9.664722759560996579e+00
1.781250999999999962e+01	9.389357559346976245e+00
1.800782999999999845e+01	9.125577835637139756e+00
1.820314000000000121e+01	8.872768432318855147e+00
1.839845000000000041e+01	8.630317231287465418e+00
1.859375999999999962e+01	8.397666188272491894e+00
1.878907999999999845e+01	8.174283119581314594e+00
1.898439000000000121e+01	7.959704056046065013e+00
1.917970000000000041e+01	7.753462008560968677e+00
1.937500999999999962e+01	7.555130745910863865e+00
1.957032999999999845e+01	7.364301339357584908e+00
1.976564000000000121e+01	7.180618846763340279e+00
1.996095000000000041e+01	7.003721884451611146e+00
2.015625999999999962e+01	6.833280388848587350e+00
2.035157999999999845e+01	6.668975858649902833e+00
2.054689000000000121e+01	6.510533275403951770e+00
2.074220000000000041e+01	6.357669358102302049e+00
2.093750999999999962e+01	6.210125317762686059e+00
2.113282999999999845e+01	6.067650027269993807e+00
2.132814000000000121e+01	5.930027929745663506e+00
2.152345000000000041e+01	5.797034360436579270e+00
2.171875999999999962e+01	5.668464113221052258e+00
2.191407999999999845e+01	5.544116965718243861e+00
2.210939000000000121e+01	5.423822195574567573e+00
2.230470000000000041e+01	5.307399720159687639e+00
2.250000999999999962e+01	5.194685140950809910e+00
2.269532999999999845e+01	5.085517189569064733e+00
2.289064000000000121e+01	4.979759363663423422e+00
2.308595000000000041e+01	4.877265903852009643e+00
2.328125999999999962e+01	4.777903859528723984e+00
2.347657999999999845e+01	4.681542120351660508e+00


==> supplement/data/export500er30s.dat <==
-1.558591999999999977e+01	-3.044380390625000032e+01
-1.539061000000000057e+01	-5.865738125000000025e+00
-1.519529999999999959e+01	1.501862585937499972e+01
-1.499999000000000038e+01	-5.378887421874999575e+00
-1.480466999999999977e+01	-2.394806992187499972e+01
-1.460936000000000057e+01	-5.641421796875000005e+00
-1.441404999999999959e+01	8.705682656249999596e+00
-1.421874000000000038e+01	2.990402578124999877e+01
-1.402341999999999977e+01	2.475997265625000221e+00
-1.382811000000000057e+01	8.231640000000000512e+00
-1.363279999999999959e+01	2.994133367187500028e+01
-1.343749000000000038e+01	5.645508828125000100e+00
-1.324216999999999977e+01	-1.456992679687500036e+01
-1.304686000000000057e+01	2.991119921875000198e+00
-1.285154999999999959e+01	1.157688921875000077e+01
-1.265624000000000038e+01	-4.589301328124999912e+00
-1.246091999999999977e+01	-1.667297335937499980e+01
-1.226561000000000057e+01	-9.450018437500000701e+00
-1.207029999999999959e+01	9.192899374999999651e+00
-1.187499000000000038e+01	2.567976007812499972e+01
-1.167966999999999977e+01	-6.097002343749999831e+00
-1.148436000000000057e+01	4.180276117187499807e+01
-1.128904999999999959e+01	6.795889453124999591e+00
-1.109374000000000038e+01	-2.636015242187500007e+01
-1.089841999999999977e+01	-1.368209460937499955e+01
-1.070311000000000057e+01	3.611764453125000163e+00
-1.050779999999999959e+01	-5.795132578125000045e+00
-1.031249000000000038e+01	-1.035224812499999913e+01
-1.011716999999999977e+01	2.120501789062500109e+01
-9.921860000000000568e+00	-1.503748007812500020e+01
-9.726549999999999585e+00	-9.777214062500000358e-01
-9.531240000000000379e+00	2.353162859374999982e+01
-9.335919999999999774e+00	1.754713054687499962e+01
-9.140610000000000568e+00	1.382092992187500080e+01
-8.945299999999999585e+00	-2.706697109374999854e+01
-8.749990000000000379e+00	-4.419441406249999815e-01
-8.554669999999999774e+00	1.852301476562499971e+01
-8.359360000000000568e+00	-1.178826867187500049e+01
-8.164049999999999585e+00	-2.047882367187499852e+01
-7.968740000000000379e+00	1.445472078124999982e+01
-7.773419999999999774e+00	1.951291531249999878e+01
-7.578109999999999680e+00	6.800375000000000170e-02
-7.382799999999999585e+00	2.705652507812499863e+01
-7.187490000000000379e+00	-1.876837914062500090e+01
-6.992169999999999774e+00	1.449855179687500062e+01
-6.796859999999999680e+00	1.697351374999999862e+01
-6.601549999999999585e+00	1.172329968750000084e+01
-6.406240000000000379e+00	2.430188820312499942e+01
-6.210919999999999774e+00	-1.032659843749999951e+01
-6.015609999999999680e+00	1.447635468749999932e+00
-5.820299999999999585e+00	-3.537098281250000031e+00
-5.624990000000000379e+00	3.026794140624999851e+00
-5.429669999999999774e+00	1.756473023437499847e+01
-5.234359999999999680e+00	1.655092835937499984e+01
-5.039049999999999585e+00	1.892530617187500042e+01
-4.843740000000000379e+00	-1.743838296874999827e+01
-4.648419999999999774e+00	5.399198828124999849e+00
-4.453109999999999680e+00	1.307709554687500031e+01
-4.257799999999999585e+00	-1.420622382812499929e+01
-4.062490000000000379e+00	-3.834180390624999824e+00
-3.867170000000000218e+00	-1.977906742187499844e+01
-3.671860000000000124e+00	1.822253484375000099e+01
-3.476550000000000029e+00	3.626561656249999999e+01
-3.281239999999999934e+00	-1.125873781249999972e+01
-3.085920000000000218e+00	8.152281406249999307e+00
-2.890610000000000124e+00	-6.949874140624999974e+00
-2.695300000000000029e+00	-9.532868984374999854e+00
-2.499989999999999934e+00	2.747485453124999921e+01
-2.304670000000000218e+00	6.327539921875000140e+00
-2.109360000000000124e+00	2.554881031249999879e+01
-1.914050000000000029e+00	1.334632734374999963e+01
-1.718739999999999934e+00	-1.094616429687500059e+01
-1.523419999999999996e+00	1.480353390624999932e+01
-1.328109999999999902e+00	2.250085585937500099e+01
-1.132800000000000029e+00	-2.978143656250000149e+01
-9.374900000000000455e-01	4.692403750000000429e+00
-7.421699999999999964e-01	3.295801757812500199e+01
-5.468600000000000128e-01	2.927965078125000176e+00
-3.515499999999999736e-01	5.572774554687499915e+01
-1.562399999999999900e-01	1.873301234375000135e+01
3.907999999999999668e-02	3.045202937499999862e+01
2.343899999999999872e-01	2.525249601562499890e+01
4.297000000000000264e-01	2.671203507812500177e+01
6.250099999999999545e-01	3.651904109374999763e+01
8.203300000000000036e-01	1.956869640625000173e+01
1.015640000000000098e+00	1.654600453124999859e+01
1.210949999999999971e+00	3.516032171874999790e+01
1.406260000000000066e+00	6.310869851562500088e+01
1.601580000000000004e+00	7.126019734374999359e+01
1.796890000000000098e+00	7.852364656250000507e+01
1.992199999999999971e+00	4.442750757812500240e+01
2.187510000000000066e+00	8.128948289062499555e+01
2.382829999999999782e+00	6.223596664062500139e+01
2.578139999999999876e+00	9.690508359375000680e+01
2.773449999999999971e+00	1.419994092187500030e+02
2.968760000000000066e+00	1.860710628125000028e+02
3.164079999999999782e+00	2.387917998437499989e+02
3.359389999999999876e+00	3.175931018750000021e+02
3.554699999999999971e+00	4.399717823437500215e+02
3.750010000000000066e+00	7.210048477343749482e+02
3.945329999999999782e+00	9.686769235937499616e+02
4.140640000000000320e+00	1.207521008828125105e+03
4.335950000000000415e+00	1.193376510000000053e+03
4.531259999999999621e+00	8.853862749999999551e+02
4.726580000000000226e+00	6.131223959374999595e+02
4.921890000000000320e+00	3.985971668750000276e+02
5.117200000000000415e+00	2.684409993749999899e+02
5.312509999999999621e+00	2.282634318750000091e+02
5.507830000000000226e+00	1.452904000000000053e+02
5.703140000000000320e+00	1.412184976562500083e+02
5.898450000000000415e+00	1.424524056250000115e+02
6.093759999999999621e+00	1.087822538281249933e+02
6.289080000000000226e+00	1.097180787500000037e+02
6.484390000000000320e+00	9.285940710937499887e+01
6.679700000000000415e+00	6.272423062499999702e+01
6.875009999999999621e+00	6.416753289062499732e+01
7.070330000000000226e+00	3.990001804687499742e+01
7.265640000000000320e+00	1.641921914062499965e+01
7.460950000000000415e+00	5.069244078124999930e+01
7.656259999999999621e+00	4.096519554687500175e+01
7.851580000000000226e+00	3.478632945312499913e+01
8.046889999999999432e+00	3.769757273437500089e+01
8.242200000000000415e+00	3.483131179687499923e+01
8.437509999999999621e+00	5.594919140624999621e+00
8.632830000000000226e+00	1.602175695312499926e+01
8.828139999999999432e+00	2.967270679687500134e+01
9.023450000000000415e+00	2.887235937499999849e+01
9.218759999999999621e+00	1.446812523437499998e+01
9.414080000000000226e+00	9.814263281249999693e+00
9.609389999999999432e+00	8.100120234374999839e+00
9.804700000000000415e+00	1.204530210937499923e+01
1.000000999999999962e+01	2.408342789062499989e+01
1.019533000000000023e+01	1.379935796874999987e+01
1.039063999999999943e+01	1.386494898437499934e+01
1.058595000000000041e+01	3.589778781249999895e+01
1.078125999999999962e+01	5.013956328125000361e+00
1.097658000000000023e+01	2.589934593750000147e+01
1.117188999999999943e+01	2.608160390625000158e+00
1.136720000000000041e+01	-2.018737664062500059e+01
1.156250999999999962e+01	1.399904375000000023e+01
1.175783000000000023e+01	-2.387810781249999792e+00
1.195313999999999943e+01	1.304201304687500063e+01
1.214845000000000041e+01	2.587084312500000038e+01
1.234375999999999962e+01	7.265114531250000063e+00
1.253908000000000023e+01	1.464933437500000046e+01
1.273438999999999943e+01	6.772180624999999843e+00
1.292970000000000041e+01	-1.141956953124999963e+01
1.312500999999999962e+01	3.281361257812500298e+01
1.332033000000000023e+01	-6.990868906250000236e+00
1.351563999999999943e+01	1.454882500000000078e+00
1.371095000000000041e+01	3.331199203124999997e+01
1.390625999999999962e+01	2.379598648437499975e+01
1.410158000000000023e+01	6.923195156250000259e+00
1.429688999999999943e+01	1.343381234375000055e+01
1.449220000000000041e+01	-3.816104687499999870e-01
1.468750999999999962e+01	8.772870781250000860e+00
1.488283000000000023e+01	-3.780852500000000305e+01
1.507813999999999943e+01	2.458179101562500080e+01
1.527345000000000041e+01	1.118559875000000048e+01
1.546875999999999962e+01	3.535735617187499713e+01
1.566408000000000023e+01	-6.384386953125000375e+00
1.585938999999999943e+01	-1.509589820312499953e+01
1.605470000000000041e+01	3.473121796875000111e+00
1.625000999999999962e+01	2.025600062499999865e+01
1.644532999999999845e+01	-7.604096093750000174e-01
1.664064000000000121e+01	6.179835156250000239e+00
1.683595000000000041e+01	2.606096632812500147e+01
1.703125999999999962e+01	-6.593926328124999792e+00
1.722657999999999845e+01	-1.485293968749999927e+01
1.742189000000000121e+01	-1.139630585937499951e+01
1.761720000000000041e+01	7.780867968749999974e+00
1.781250999999999962e+01	2.710955937500000079e+00
1.800782999999999845e+01	1.461974843749999975e+00
1.820314000000000121e+01	1.041773437500000066e+00
1.839845000000000041e+01	4.125873828125000031e+00
1.859375999999999962e+01	-1.123606695312500037e+01
1.878907999999999845e+01	2.991170140624999974e+01
1.898439000000000121e+01	4.176775468749999831e+00
1.917970000000000041e+01	-4.339174218750000200e+00
1.937500999999999962e+01	4.578816171875000229e+00
1.957032999999999845e+01	-1.330510140624999948e+01
1.976564000000000121e+01	1.935959374999999927e+00
1.996095000000000041e+01	-6.757645625000000322e+00
2.015625999999999962e+01	-1.127647187500000037e+00
2.035157999999999845e+01	-8.593297578125000058e+00
2.054689000000000121e+01	-3.242483945312500282e+01
2.074220000000000041e+01	-9.546627656249999205e+00
2.093750999999999962e+01	1.997417343749999930e+01
2.113282999999999845e+01	-9.709599609374999218e+00
2.132814000000000121e+01	-8.536128046874999598e+00
2.152345000000000041e+01	5.199489296874999944e+00
2.171875999999999962e+01	1.681590640625000077e+01
2.191407999999999845e+01	6.304212265624999922e+00
2.210939000000000121e+01	2.054493835937499924e+01
2.230470000000000041e+01	-1.794357445312499877e+01
2.250000999999999962e+01	-9.264323750000000857e+00
2.269532999999999845e+01	9.509023281250000181e+00
2.289064000000000121e+01	4.965648593750000117e+00
2.308595000000000041e+01	-1.876603023437499829e+01
2.328125999999999962e+01	2.111430375000000126e+01


==> supplement/data/export500er30sFit.dat <==
-1.539061000000000057e+01	8.396104369440936521e-01
-1.519529999999999959e+01	8.565844289054671545e-01
-1.499999000000000038e+01	8.740782816663817956e-01
-1.480466999999999977e+01	8.921143754279271532e-01
-1.460936000000000057e+01	9.107134236843823505e-01
-1.441404999999999959e+01	9.299000824820647937e-01
-1.421874000000000038e+01	9.496993615545931133e-01
-1.402341999999999977e+01	9.701386784297074684e-01
-1.382811000000000057e+01	9.912437278452118639e-01
-1.363279999999999959e+01	1.013044852729409140e+00
-1.343749000000000038e+01	1.035572994446287920e+00
-1.324216999999999977e+01	1.058862044769127264e+00
-1.304686000000000057e+01	1.082944156378286893e+00
-1.285154999999999959e+01	1.107857022306815153e+00
-1.265624000000000038e+01	1.133639285800860153e+00
-1.246091999999999977e+01	1.160333253416069743e+00
-1.226561000000000057e+01	1.187979544386607467e+00
-1.207029999999999959e+01	1.216625463280282204e+00
-1.187499000000000038e+01	1.246319773304923162e+00
-1.167966999999999977e+01	1.277115852500359638e+00
-1.148436000000000057e+01	1.309065556716459966e+00
-1.128904999999999959e+01	1.342228921068176373e+00
-1.109374000000000038e+01	1.376668180125450114e+00
-1.089841999999999977e+01	1.412451475342496376e+00
-1.070311000000000057e+01	1.449645777569344984e+00
-1.050779999999999959e+01	1.488328222155378855e+00
-1.031249000000000038e+01	1.528579234810155896e+00
-1.011716999999999977e+01	1.570486935896820091e+00
-9.921860000000000568e+00	1.614138932615113875e+00
-9.726549999999999585e+00	1.659635688889194549e+00
-9.531240000000000379e+00	1.707082586621599285e+00
-9.335919999999999774e+00	1.756595227670015191e+00
-9.140610000000000568e+00	1.808289862096009060e+00
-8.945299999999999585e+00	1.862299331039296124e+00
-8.749990000000000379e+00	1.918763860563772239e+00
-8.554669999999999774e+00	1.977837545982783496e+00
-8.359360000000000568e+00	2.039677130949686834e+00
-8.164049999999999585e+00	2.104461262080750572e+00
-7.968740000000000379e+00	2.172379780405614191e+00
-7.773419999999999774e+00	2.243641804689047170e+00
-7.578109999999999680e+00	2.318462519928998766e+00
-7.382799999999999585e+00	2.397086785576456602e+00
-7.187490000000000379e+00	2.479776668431877162e+00
-6.992169999999999774e+00	2.566821757920178193e+00
-6.796859999999999680e+00	2.658523573555940711e+00
-6.601549999999999585e+00	2.755225044380703370e+00
-6.406240000000000379e+00	2.857296044212414898e+00
-6.210919999999999774e+00	2.965146942936754293e+00
-6.015609999999999680e+00	3.079210234354090137e+00
-5.820299999999999585e+00	3.199978185661179531e+00
-5.624990000000000379e+00	3.327986258745704973e+00
-5.429669999999999774e+00	3.463831572112570090e+00
-5.234359999999999680e+00	3.608151473088065053e+00
-5.039049999999999585e+00	3.761673009119811173e+00
-4.843740000000000379e+00	3.925194515671991180e+00
-4.648419999999999774e+00	4.099611948381787663e+00
-4.453109999999999680e+00	4.285894614661104995e+00
-4.257799999999999585e+00	4.485152614410282901e+00
-4.062490000000000379e+00	4.698617978152682895e+00
-3.867170000000000218e+00	4.927684461589505460e+00
-3.671860000000000124e+00	5.173882155256007920e+00
-3.476550000000000029e+00	5.438974003109292354e+00
-3.281239999999999934e+00	5.724940845793498490e+00
-3.085920000000000218e+00	6.034046091918353838e+00
-2.890610000000000124e+00	6.368815267213734366e+00
-2.695300000000000029e+00	6.732183487494021179e+00
-2.499989999999999934e+00	7.127496931911494471e+00
-2.304670000000000218e+00	7.558627872851958251e+00
-2.109360000000000124e+00	8.029977948724191350e+00
-1.914050000000000029e+00	8.546724399776792325e+00
-1.718739999999999934e+00	9.114874239443262027e+00
-1.523419999999999996e+00	9.741492841442715545e+00
-1.328109999999999902e+00	1.043478921053047692e+01
-1.132800000000000029e+00	1.120457943430514192e+01
-9.374900000000000455e-01	1.206250508139739175e+01
-7.421699999999999964e-01	1.302255312733542425e+01
-5.468600000000000128e-01	1.410141635884378530e+01
-3.515499999999999736e-01	1.531951573310594839e+01
-1.562399999999999900e-01	1.670176402893219958e+01
3.907999999999999668e-02	1.827896106961244271e+01
2.343899999999999872e-01	2.008915076294052682e+01
4.297000000000000264e-01	2.218039119519134417e+01
6.250099999999999545e-01	2.461358474143468555e+01
8.203300000000000036e-01	2.746708573983154267e+01
1.015640000000000098e+00	3.084228222721650781e+01
1.210949999999999971e+00	3.487336372464512380e+01
1.406260000000000066e+00	3.973980507959209518e+01
1.601580000000000004e+00	4.568634399448763617e+01
1.796890000000000098e+00	5.305154525998315052e+01
1.992199999999999971e+00	6.231634741635743779e+01
2.187510000000000066e+00	7.417812878455421810e+01
2.382829999999999782e+00	8.967639816798963182e+01
2.578139999999999876e+00	1.104018082936773482e+02
2.773449999999999971e+00	1.388737112420892288e+02
2.968760000000000066e+00	1.792082949011848143e+02
3.164079999999999782e+00	2.383396109065471933e+02
3.359389999999999876e+00	3.281148678154986555e+02
3.554699999999999971e+00	4.681471852719365074e+02
3.750010000000000066e+00	6.845586391644470723e+02
3.945329999999999782e+00	9.786254312495260592e+02
4.140640000000000320e+00	1.220608009416812592e+03
4.335950000000000415e+00	1.172286267729343535e+03
4.531259999999999621e+00	8.903515989211315400e+02
4.726580000000000226e+00	6.136289463686333647e+02
4.921890000000000320e+00	4.215008092517666114e+02
5.117200000000000415e+00	2.983607089481265575e+02
5.312509999999999621e+00	2.189540396780089679e+02
5.507830000000000226e+00	1.661373141970552183e+02
5.703140000000000320e+00	1.297463534054439549e+02
5.898450000000000415e+00	1.038214417994616667e+02
6.093759999999999621e+00	8.479717684054617166e+01
6.289080000000000226e+00	7.047094348849932999e+01
6.484390000000000320e+00	5.943933172242746821e+01
6.679700000000000415e+00	5.077725801750567314e+01
6.875009999999999621e+00	4.385929802829137003e+01
7.070330000000000226e+00	3.825110722730843804e+01
7.265640000000000320e+00	3.364503408752870683e+01
7.460950000000000415e+00	2.981741292856399994e+01
7.656259999999999621e+00	2.660340040115025317e+01
7.851580000000000226e+00	2.387918126877829295e+01
8.046889999999999432e+00	2.155083246998560753e+01
8.242200000000000415e+00	1.954548742180757159e+01
8.437509999999999621e+00	1.780631942918861910e+01
8.632830000000000226e+00	1.628834502774413906e+01
8.828139999999999432e+00	1.495585819257488147e+01
9.023450000000000415e+00	1.377987110542932747e+01
9.218759999999999621e+00	1.273688135082488593e+01
9.414080000000000226e+00	1.180757984542188233e+01
9.609389999999999432e+00	1.097615280038383467e+01
9.804700000000000415e+00	1.022932153217541895e+01
1.000000999999999962e+01	9.556014882757327911e+00
1.019533000000000023e+01	8.946881421105269183e+00
1.039063999999999943e+01	8.394090075595364908e+00
1.058595000000000041e+01	7.890889258442655319e+00
1.078125999999999962e+01	7.431531232357513339e+00
1.097658000000000023e+01	7.011055372236472572e+00
1.117188999999999943e+01	6.625240026823112416e+00
1.136720000000000041e+01	6.270365981099835118e+00
1.156250999999999962e+01	5.943216067871890829e+00
1.175783000000000023e+01	5.640965150679622120e+00
1.195313999999999943e+01	5.361180589919312567e+00
1.214845000000000041e+01	5.101679544117489584e+00
1.234375999999999962e+01	4.860550162830159948e+00
1.253908000000000023e+01	4.636089293148137891e+00
1.273438999999999943e+01	4.426817983732018291e+00
1.292970000000000041e+01	4.231387588828229518e+00
1.312500999999999962e+01	4.048605200630785994e+00
1.332033000000000023e+01	3.877395097153544690e+00
1.351563999999999943e+01	3.716817663588059872e+00
1.371095000000000041e+01	3.566003523534609698e+00
1.390625999999999962e+01	3.424177634028045869e+00
1.410158000000000023e+01	3.290633658131432604e+00
1.429688999999999943e+01	3.164752272337140404e+00
1.449220000000000041e+01	3.045952704570585645e+00
1.468750999999999962e+01	2.933713941503902856e+00
1.488283000000000023e+01	2.827556695182158908e+00
1.507813999999999943e+01	2.727059832783545801e+00
1.527345000000000041e+01	2.631823411264603951e+00
1.546875999999999962e+01	2.541486839057537583e+00
1.566408000000000023e+01	2.455715601097114398e+00
1.585938999999999943e+01	2.374215574560218922e+00
1.605470000000000041e+01	2.296704033458210503e+00
1.625000999999999962e+01	2.222925057512909586e+00
1.644532999999999845e+01	2.152639403999447421e+00
1.664064000000000121e+01	2.085636840712334017e+00
1.683595000000000041e+01	2.021712892143902263e+00
1.703125999999999962e+01	1.960681896292774340e+00
1.722657999999999845e+01	1.902369053347088057e+00
1.742189000000000121e+01	1.846621018531380942e+00
1.761720000000000041e+01	1.793286914273478416e+00
1.781250999999999962e+01	1.742229422640106051e+00
1.800782999999999845e+01	1.693318397366784245e+00
1.820314000000000121e+01	1.646439972028834520e+00
1.839845000000000041e+01	1.601480822643418511e+00
1.859375999999999962e+01	1.558337633171337888e+00
1.878907999999999845e+01	1.516911865904886580e+00
1.898439000000000121e+01	1.477117617828382690e+00
1.917970000000000041e+01	1.438868412029424393e+00
1.937500999999999962e+01	1.402085317581543755e+00
1.957032999999999845e+01	1.366692600911723954e+00
1.976564000000000121e+01	1.332624530768580007e+00
1.996095000000000041e+01	1.299814171799704265e+00
2.015625999999999962e+01	1.268200389022751562e+00
2.035157999999999845e+01	1.237724184080999157e+00
2.054689000000000121e+01	1.208334616884069179e+00
2.074220000000000041e+01	1.179979208244795519e+00
2.093750999999999962e+01	1.152610015988716929e+00
2.113282999999999845e+01	1.126180513640776093e+00
2.132814000000000121e+01	1.100650768041710581e+00
2.152345000000000041e+01	1.075979151915209986e+00
2.171875999999999962e+01	1.052127643415764702e+00
2.191407999999999845e+01	1.029059141292763657e+00
2.210939000000000121e+01	1.006742013452134987e+00
2.230470000000000041e+01	9.851428880267648625e-01
2.250000999999999962e+01	9.642312998012035896e-01
2.269532999999999845e+01	9.439773614296301796e-01
2.289064000000000121e+01	9.243557778046807005e-01
2.308595000000000041e+01	9.053395339752304816e-01
2.328125999999999962e+01	8.869039892014177751e-01
2.347657999999999845e+01	8.690248420924123751e-01

